Deep random difference method for high-dimensional quasilinear parabolic partial differential equations

Solving high-dimensional parabolic partial differential equations (PDEs) with deep learning methods is often computationally and memory intensive, primarily due to the need for automatic differentiation (AD) to compute large Hessian matrices in the PDE. In this work, we propose a deep random difference method (DRDM) that addresses these issues by approximating the convection-diffusion operator using only first-order differences and the solution by deep neural networks, thus avoiding Hessian and other derivative computations. The DRDM is implemented within a Galerkin framework to reduce sampling variance, and the solution space is explored using stochastic differential equations (SDEs) to capture the dynamics of the convection-diffusion operator. The approach is then extended to solve Hamilton-Jacobi-Bellman (HJB) equations, which recovers existing martingale deep learning methods for PDEs [{\it SIAM J. Sci. Comput.}, 47 (2025), pp. C795-C819], without using stochastic calculus. The proposed method offers two main advantages: it avoids the need to compute derivatives in PDEs and enables parallel computation of the loss function in both time and space. Moreover, a rigorous error estimate is proven for the quasi-linear parabolic equation, showing first-order accuracy in $h$, the time step used in the discretization of the SDE paths by the Euler-Maruyama scheme. Numerical experiments demonstrate that the method can efficiently and accurately solve quasilinear parabolic PDEs and HJB equations in dimensions up to $10^5$ and $10^4$, respectively.

==> CodeAndFig0812/Subsection_4.1/CDE_d1e3---m122/outputs/0_Shock1a_d1000_W2010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.926588535308837891e-01,-9.868164062500000000e-01
-9.591836929321289062e-01,-9.920654296875000000e-01,-9.868164062500000000e-01
-9.183673262596130371e-01,-9.914006590843200684e-01,-9.873046875000000000e-01
-8.775510191917419434e-01,-9.907036423683166504e-01,-9.868164062500000000e-01
-8.367347121238708496e-01,-9.899056553840637207e-01,-9.868164062500000000e-01
-7.959183454513549805e-01,-9.890536665916442871e-01,-9.868164062500000000e-01
-7.551020383834838867e-01,-9.881149530410766602e-01,-9.868164062500000000e-01
-7.142857313156127930e-01,-9.870978593826293945e-01,-9.868164062500000000e-01
-6.734694242477416992e-01,-9.860123395919799805e-01,-9.863281250000000000e-01
-6.326530575752258301e-01,-9.848114848136901855e-01,-9.863281250000000000e-01
-5.918367505073547363e-01,-9.835175275802612305e-01,-9.858398437500000000e-01
-5.510204434394836426e-01,-9.821290969848632812e-01,-9.853515625000000000e-01
-5.102040767669677734e-01,-9.806420207023620605e-01,-9.848632812500000000e-01
-4.693877696990966797e-01,-9.789171814918518066e-01,-9.843750000000000000e-01
-4.285714328289031982e-01,-9.770135879516601562e-01,-9.829101562500000000e-01
-3.877551257610321045e-01,-9.748044013977050781e-01,-9.804687500000000000e-01
-3.469387888908386230e-01,-9.719024896621704102e-01,-9.770507812500000000e-01
-3.061224520206451416e-01,-9.676917791366577148e-01,-9.716796875000000000e-01
-2.653061449527740479e-01,-9.607509374618530273e-01,-9.624023437500000000e-01
-2.244898080825805664e-01,-9.479035735130310059e-01,-9.467773437500000000e-01
-1.836734861135482788e-01,-9.220907688140869141e-01,-9.179687500000000000e-01
-1.428571641445159912e-01,-8.684625029563903809e-01,-8.657226562500000000e-01
-1.020408347249031067e-01,-7.581847310066223145e-01,-7.705078125000000000e-01
-6.122450903058052063e-02,-5.467424988746643066e-01,-5.717773437500000000e-01
-2.040818333625793457e-02,-2.049638181924819946e-01,-1.990966796875000000e-01
2.040818333625793457e-02,2.049953490495681763e-01,2.695312500000000000e-01
6.122450903058052063e-02,5.467718839645385742e-01,6.191406250000000000e-01
1.020408347249031067e-01,7.582205533981323242e-01,7.993164062500000000e-01
1.428571641445159912e-01,8.683944940567016602e-01,8.833007812500000000e-01
1.836734861135482788e-01,9.219515323638916016e-01,9.204101562500000000e-01
2.244898080825805664e-01,9.478398561477661133e-01,9.394531250000000000e-01
2.653061449527740479e-01,9.606772661209106445e-01,9.516601562500000000e-01
3.061224520206451416e-01,9.676745533943176270e-01,9.594726562500000000e-01
3.469387888908386230e-01,9.718602895736694336e-01,9.663085937500000000e-01
3.877551257610321045e-01,9.747739434242248535e-01,9.711914062500000000e-01
4.285714328289031982e-01,9.771131277084350586e-01,9.741210937500000000e-01
4.693877696990966797e-01,9.790351986885070801e-01,9.770507812500000000e-01
5.102040767669677734e-01,9.806878566741943359e-01,9.799804687500000000e-01
5.510204434394836426e-01,9.821990132331848145e-01,9.824218750000000000e-01
5.918367505073547363e-01,9.835950136184692383e-01,9.843750000000000000e-01
6.326530575752258301e-01,9.848625659942626953e-01,9.863281250000000000e-01
6.734694242477416992e-01,9.859802722930908203e-01,9.882812500000000000e-01
7.142857313156127930e-01,9.871076345443725586e-01,9.892578125000000000e-01
7.551020383834838867e-01,9.880785346031188965e-01,9.902343750000000000e-01
7.959183454513549805e-01,9.889281988143920898e-01,9.916992187500000000e-01
8.367347121238708496e-01,9.897931218147277832e-01,9.926757812500000000e-01
8.775510191917419434e-01,9.906024932861328125e-01,9.926757812500000000e-01
9.183673262596130371e-01,9.913199543952941895e-01,9.931640625000000000e-01
9.591836929321289062e-01,9.920483827590942383e-01,9.936523437500000000e-01
1.000000000000000000e+00,9.926431179046630859e-01,9.931640625000000000e-01


==> CodeAndFig0812/Subsection_4.1/CDE_d1e3---m122/outputs/1_Shock1b_d1000_W2010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-1.000043869018554688e+00,-1.006835937500000000e+00
-9.591836929321289062e-01,-1.000056982040405273e+00,-1.005859375000000000e+00
-9.183673262596130371e-01,-1.000014185905456543e+00,-1.004882812500000000e+00
-8.775510191917419434e-01,-1.000010967254638672e+00,-1.003906250000000000e+00
-8.367347121238708496e-01,-9.999945759773254395e-01,-1.003906250000000000e+00
-7.959183454513549805e-01,-1.000019192695617676e+00,-1.002929687500000000e+00
-7.551020383834838867e-01,-9.999982714653015137e-01,-1.001953125000000000e+00
-7.142857313156127930e-01,-9.999401569366455078e-01,-1.001953125000000000e+00
-6.734694242477416992e-01,-9.999557733535766602e-01,-1.000976562500000000e+00
-6.326530575752258301e-01,-9.999340772628784180e-01,-1.000000000000000000e+00
-5.918367505073547363e-01,-9.999884366989135742e-01,-9.995117187500000000e-01
-5.510204434394836426e-01,-9.999991059303283691e-01,-9.985351562500000000e-01
-5.102040767669677734e-01,-1.000010848045349121e+00,-9.980468750000000000e-01
-4.693877696990966797e-01,-1.000031113624572754e+00,-9.975585937500000000e-01
-4.285714328289031982e-01,-1.000030279159545898e+00,-9.965820312500000000e-01
-3.877551257610321045e-01,-1.000053882598876953e+00,-9.960937500000000000e-01
-3.469387888908386230e-01,-1.000041842460632324e+00,-9.946289062500000000e-01
-3.061224520206451416e-01,-1.000045895576477051e+00,-9.931640625000000000e-01
-2.653061449527740479e-01,-1.000050067901611328e+00,-9.921875000000000000e-01
-2.244898080825805664e-01,-1.000049233436584473e+00,-9.907226562500000000e-01
-1.836734861135482788e-01,-9.999800920486450195e-01,-9.892578125000000000e-01
-1.428571641445159912e-01,-9.999301433563232422e-01,-9.853515625000000000e-01
-1.020408347249031067e-01,-9.992185831069946289e-01,-9.819335937500000000e-01
-6.122450903058052063e-02,-9.729236364364624023e-01,-9.697265625000000000e-01
-2.040818333625793457e-02,-5.629614591598510742e-01,-8.964843750000000000e-01
2.040818333625793457e-02,5.629713535308837891e-01,8.691406250000000000e-01
6.122450903058052063e-02,9.729920029640197754e-01,9.667968750000000000e-01
1.020408347249031067e-01,9.993723630905151367e-01,9.814453125000000000e-01
1.428571641445159912e-01,1.000015974044799805e+00,9.887695312500000000e-01
1.836734861135482788e-01,9.999982714653015137e-01,9.921875000000000000e-01
2.244898080825805664e-01,1.000018835067749023e+00,9.941406250000000000e-01
2.653061449527740479e-01,1.000026941299438477e+00,9.956054687500000000e-01
3.061224520206451416e-01,9.999316334724426270e-01,9.965820312500000000e-01
3.469387888908386230e-01,9.999454617500305176e-01,9.975585937500000000e-01
3.877551257610321045e-01,9.999676942825317383e-01,9.985351562500000000e-01
4.285714328289031982e-01,9.999527335166931152e-01,9.995117187500000000e-01
4.693877696990966797e-01,1.000044465065002441e+00,1.000976562500000000e+00
5.102040767669677734e-01,9.999882578849792480e-01,1.000976562500000000e+00
5.510204434394836426e-01,1.000012516975402832e+00,1.001953125000000000e+00
5.918367505073547363e-01,1.000029206275939941e+00,1.002929687500000000e+00
6.326530575752258301e-01,1.000023365020751953e+00,1.002929687500000000e+00
6.734694242477416992e-01,1.000066995620727539e+00,1.003906250000000000e+00
7.142857313156127930e-01,1.000053048133850098e+00,1.004882812500000000e+00
7.551020383834838867e-01,1.000047326087951660e+00,1.004882812500000000e+00
7.959183454513549805e-01,1.000038146972656250e+00,1.004882812500000000e+00
8.367347121238708496e-01,1.000000596046447754e+00,1.005859375000000000e+00
8.775510191917419434e-01,9.999659061431884766e-01,1.005859375000000000e+00
9.183673262596130371e-01,9.999784231185913086e-01,1.005859375000000000e+00
9.591836929321289062e-01,9.999126195907592773e-01,1.006835937500000000e+00
1.000000000000000000e+00,9.999594092369079590e-01,1.006835937500000000e+00


==> CodeAndFig0812/Subsection_4.2/QLP-1_-2a_d1e4---m177/outputs/0_QLP1_d10000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.445312500000000000e+00
-1.438775539398193359e+00,-1.499312758445739746e+00,-1.453125000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.453125000000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.460937500000000000e+00
-1.255102038383483887e+00,-1.498418569564819336e+00,-1.460937500000000000e+00
-1.193877577781677246e+00,-1.498923063278198242e+00,-1.460937500000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.460937500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.460937500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.460937500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.453125000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.445312500000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.429687500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.414062500000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.390625000000000000e+00
-6.428571343421936035e-01,-1.399219751358032227e+00,-1.359375000000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.312500000000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.242187500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.171875000000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.078125000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-9.687500000000000000e-01
-2.755101919174194336e-01,-8.656951785087585449e-01,-8.515625000000000000e-01
-2.142857015132904053e-01,-7.170457839965820312e-01,-7.187500000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-5.703125000000000000e-01
-9.183672070503234863e-02,-3.756020963191986084e-01,-3.925781250000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.031250000000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-5.676269531250000000e-03
9.183672070503234863e-02,2.019670456647872925e-01,1.962890625000000000e-01
1.530612111091613770e-01,3.960647284984588623e-01,4.003906250000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.859375000000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.578125000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,9.257812500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.085937500000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.226562500000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.328125000000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.406250000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.468750000000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.500000000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.523437500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.523437500000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.515625000000000000e+00
9.489796161651611328e-01,1.474801301956176758e+00,1.492187500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.468750000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.437500000000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.406250000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.375000000000000000e+00
1.255102038383483887e+00,1.342494010925292969e+00,1.351562500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.328125000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.312500000000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.312500000000000000e+00
1.500000000000000000e+00,1.309257268905639648e+00,1.320312500000000000e+00


==> CodeAndFig0812/Subsection_4.2/QLP-1_-2a_d1e4---m177/outputs/1_QLP2a_d10000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.515625000000000000e+00
-1.438775539398193359e+00,-1.499312758445739746e+00,-1.515625000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.515625000000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.515625000000000000e+00
-1.255102038383483887e+00,-1.498418569564819336e+00,-1.515625000000000000e+00
-1.193877577781677246e+00,-1.498923063278198242e+00,-1.515625000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.515625000000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.507812500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.507812500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.500000000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.492187500000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.476562500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.460937500000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.429687500000000000e+00
-6.428571343421936035e-01,-1.399219751358032227e+00,-1.390625000000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.343750000000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.289062500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.210937500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.132812500000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.023437500000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.023437500000000000e-01
-2.142857015132904053e-01,-7.170457839965820312e-01,-7.421875000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-5.468750000000000000e-01
-9.183672070503234863e-02,-3.756020963191986084e-01,-3.281250000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-1.025390625000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,1.079101562500000000e-01
9.183672070503234863e-02,2.019670456647872925e-01,2.910156250000000000e-01
1.530612111091613770e-01,3.960647284984588623e-01,4.531250000000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.976562500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.578125000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,9.179687500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.070312500000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.203125000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.312500000000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.398437500000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.460937500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.500000000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.523437500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.531250000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.515625000000000000e+00
9.489796161651611328e-01,1.474801301956176758e+00,1.500000000000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.484375000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.453125000000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.429687500000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.406250000000000000e+00
1.255102038383483887e+00,1.342494010925292969e+00,1.367187500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.343750000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.312500000000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.281250000000000000e+00
1.500000000000000000e+00,1.309257268905639648e+00,1.250000000000000000e+00


==> CodeAndFig0812/Subsection_4.2/QLP-1_2a_d1e5---m183/outputs/0_QLP1_d100000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.507812500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.500000000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.492187500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.484375000000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.484375000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.484375000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.492187500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.484375000000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.476562500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.484375000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.484375000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.460937500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.437500000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.398437500000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.375000000000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.320312500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.257812500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.171875000000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.062500000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-9.726562500000000000e-01
-2.755101919174194336e-01,-8.656951785087585449e-01,-8.593750000000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-7.031250000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-5.390625000000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-3.750000000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.148437500000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-1.794433593750000000e-02
9.183672070503234863e-02,2.019670605659484863e-01,1.875000000000000000e-01
1.530612111091613770e-01,3.960646986961364746e-01,3.847656250000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.820312500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.617187500000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,9.179687500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.062500000000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.203125000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.304687500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.390625000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.453125000000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.492187500000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.515625000000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.507812500000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.500000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.476562500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.453125000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.414062500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.382812500000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.343750000000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.312500000000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.296875000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.289062500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.273437500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.281250000000000000e+00


==> CodeAndFig0812/Subsection_4.2/QLP-1_2a_d1e5---m183/outputs/1_QLP2a_d100000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.445312500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.453125000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.453125000000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.453125000000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.453125000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.468750000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.476562500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.484375000000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.492187500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.500000000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.492187500000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.484375000000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.468750000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.437500000000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.398437500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.351562500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.289062500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.195312500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.093750000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-9.804687500000000000e-01
-2.755101919174194336e-01,-8.656951785087585449e-01,-8.320312500000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-6.718750000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-4.902343750000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-2.968750000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-1.020507812500000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,1.030273437500000000e-01
9.183672070503234863e-02,2.019670605659484863e-01,2.910156250000000000e-01
1.530612111091613770e-01,3.960646986961364746e-01,4.589843750000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,6.210937500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.578125000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.828125000000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.023437500000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.156250000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.273437500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.359375000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.414062500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.468750000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.492187500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.500000000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.500000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.500000000000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.492187500000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.492187500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.500000000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.500000000000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.500000000000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.507812500000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.507812500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.523437500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.531250000000000000e+00


==> CodeAndFig0812/Subsection_4.2/QLP-1_2a_d1e5---m183/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> CodeAndFig0812/Subsection_4.2/QLP-1_d1e5---m174/outputs/0_QLP1_d100000_W10010_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.507812500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.500000000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.507812500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.507812500000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.500000000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.507812500000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.500000000000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.507812500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.507812500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.507812500000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.500000000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.492187500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.484375000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.460937500000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.429687500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.382812500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.320312500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.242187500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.140625000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.023437500000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.023437500000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-7.617187500000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-6.054687500000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-4.453125000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.421875000000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-3.442382812500000000e-02
9.183672070503234863e-02,2.019670605659484863e-01,1.767578125000000000e-01
1.530612111091613770e-01,3.960646986961364746e-01,3.359375000000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.429687500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.382812500000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.632812500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.031250000000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.164062500000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.273437500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.351562500000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.421875000000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.468750000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.500000000000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.500000000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.500000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.476562500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.453125000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.421875000000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.390625000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.359375000000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.335937500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.312500000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.312500000000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.304687500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.289062500000000000e+00


==> CodeAndFig0812/Subsection_4.2/QLP-1_d1e5---m174/outputs/0_QLP1_d100000_W10010_H6_N32_summary_hist.csv <==
,g1_loss,g1_loss,mart_loss,mart_loss,rel_l1err,rel_l1err,rel_linferr,rel_linferr,rt,rt
,mean,std,mean,std,mean,std,mean,std,mean,std
it,,,,,,,,,,
0,0.0,,0.021266024559736252,,1.6749507188796997,,3.0207481384277344,,1.0134737491607666,
1,0.0,,3.189082145690918,,0.9991182684898376,,1.9165815114974976,,1.4505512714385986,
2,0.0,,0.018518872559070587,,0.6970419883728027,,1.2915815114974976,,1.8991589546203613,
3,0.0,,0.007192602381110191,,0.6908317804336548,,1.2785334587097168,,2.3417091369628906,
4,0.0,,0.006289325188845396,,0.7973930239677429,,1.2577272653579712,,2.7852020263671875,
5,0.0,,0.005902179051190615,,0.652805507183075,,1.2381960153579712,,3.2280893325805664,
6,0.0,,0.004437814000993967,,0.6592279672622681,,1.2225710153579712,,3.670910596847534,
7,0.0,,0.005494128912687302,,0.9755125045776367,,1.2121543884277344,,4.116638898849487,
8,0.0,,0.004387594759464264,,1.0383771657943726,,1.1887168884277344,,4.565807819366455,
9,0.0,,0.0047911680303514,,1.0362197160720825,,1.1848106384277344,,5.008702278137207,
10,0.0,,0.004058685153722763,,1.0273641347885132,,1.1659303903579712,,5.450275897979736,
11,0.0,,0.0014851699816063046,,1.012220859527588,,1.1620241403579712,,5.891515016555786,
12,0.0,,0.004562276881188154,,0.991826593875885,,1.1444188356399536,,6.3321733474731445,
13,0.0,,0.003980445209890604,,0.9909807443618774,,1.1366335153579712,,6.775148868560791,
14,0.0,,0.003363468684256077,,0.9489668607711792,,1.1216596364974976,,7.221419334411621,
15,0.0,,0.003374560736119747,,0.922493040561676,,1.0718549489974976,,7.663577318191528,
16,0.0,,0.0025593433529138565,,0.9020153284072876,,1.0679486989974976,,8.107286214828491,
17,0.0,,0.0035609968472272158,,0.8852460980415344,,1.0458132028579712,,8.54905652999878,
18,0.0,,0.003600960597395897,,0.8504632115364075,,1.0139122009277344,,8.99427580833435,
19,0.0,,0.00129554548766464,,0.843867301940918,,1.0047608613967896,,9.443852424621582,
20,0.0,,0.00046129064867272973,,0.8933279514312744,,0.998144805431366,,9.887883186340332,
21,0.0,,0.0010879087494686246,,0.8823568224906921,,0.9785931706428528,,10.33106255531311,
22,0.0,,0.0012415185337886214,,0.8686326146125793,,0.9683120846748352,,10.772467374801636,
23,0.0,,2.924799900938524e-06,,0.8645203113555908,,0.960364043712616,,11.214445352554321,
24,0.0,,0.0007336230482906103,,0.8460115790367126,,0.9566205143928528,,11.656484842300415,
25,0.0,,0.0009048188803717494,,0.8572459816932678,,0.9458511471748352,,12.097348928451538,
26,0.0,,0.0004736791306640953,,0.8672738075256348,,0.9380658268928528,,12.540457248687744,
27,0.0,,0.000997935188934207,,0.8481504917144775,,0.9253433346748352,,12.98168683052063,
28,0.0,,0.0006660682847723365,,0.8299206495285034,,0.919024646282196,,13.424129724502563,
29,0.0,,0.00020572036737576127,,0.8305086493492126,,0.9299278259277344,,13.865782976150513,
30,0.0,,0.0011790278367698193,,0.7942200899124146,,0.9126181602478027,,14.307744264602661,
31,0.0,,0.0012160104233771563,,0.7722995281219482,,0.8970502018928528,,14.750478982925415,
32,0.0,,0.0023804097436368465,,0.7799451351165771,,0.9067886471748352,,15.19210433959961,
33,0.0,,0.00238011684268713,,0.7983832955360413,,0.9178563952445984,,15.634005784988403,
34,0.0,,0.00013385812053456903,,0.7933540344238281,,0.9266454577445984,,16.075318098068237,
35,0.0,,0.0009374537039548159,,0.7805507183074951,,0.9256688952445984,,16.516783237457275,
36,0.0,,0.00036567653296515346,,0.7787085175514221,,0.9152793884277344,,16.95793890953064,
37,0.0,,0.00030537028214894235,,0.7604430317878723,,0.902258574962616,,17.400174379348755,
38,0.0,,0.0015267165144905448,,0.7561570405960083,,0.9008994102478027,,17.841787815093994,
39,0.0,,0.0019015503348782659,,0.7639386653900146,,0.8937950134277344,,18.28599190711975,
40,0.0,,0.0009200297063216567,,0.7669139504432678,,0.8727019429206848,,18.727062225341797,
41,0.0,,0.001465278910472989,,0.7641174793243408,,0.8755386471748352,,19.16872763633728,
42,0.0,,0.0001508044806541875,,0.7875738143920898,,0.8709514737129211,,19.6106538772583,
43,0.0,,3.764867869904265e-05,,0.7584865093231201,,0.8546258807182312,,20.05223274230957,
44,0.0,,0.0007498954073525965,,0.7406368851661682,,0.8481154441833496,,20.49478578567505,
45,0.0,,0.0017296847654506564,,0.7482582330703735,,0.8546754717826843,,20.93626356124878,
46,0.0,,0.00035778438905254006,,0.7378825545310974,,0.8364462852478027,,21.37764072418213,
47,0.0,,0.00017858538194559515,,0.7436690926551819,,0.8331910967826843,,21.819024562835693,
48,0.0,,0.0006473550456576049,,0.7435200810432434,,0.828039824962616,,22.26024079322815,
49,0.0,,0.0003918708534911275,,0.7304907441139221,,0.831946074962616,,22.70132803916931,
50,0.0,,0.0016518535558134317,,0.7226816415786743,,0.824133574962616,,23.142523050308228,
51,0.0,,0.0028002485632896423,,0.7338293790817261,,0.8344931602478027,,23.584602117538452,
52,0.0,,0.00014979775005485862,,0.7095203399658203,,0.8318889737129211,,24.026525735855103,
53,0.0,,0.002218354493379593,,0.7328349351882935,,0.8390504717826843,,24.4679536819458,
54,0.0,,0.00042159532313235104,,0.7016992568969727,,0.8449668884277344,,24.90971350669861,
55,0.0,,0.000929300207644701,,0.698462724685669,,0.8423627018928528,,25.350740432739258,
56,0.0,,0.000565225665923208,,0.6593889594078064,,0.8280126452445984,,25.792541027069092,
57,0.0,,0.0012125397333875299,,0.627685010433197,,0.804602324962616,,26.233578205108643,
58,0.0,,0.0017928311135619879,,0.6321181654930115,,0.8098106384277344,,26.67448329925537,
59,0.0,,0.00016628738376311958,,0.6211639642715454,,0.8045452237129211,,27.115861654281616,
60,0.0,,0.0002098889381159097,,0.5735019445419312,,0.8031935691833496,,27.556767225265503,
61,0.0,,0.0001448778057238087,,0.5816466808319092,,0.7954306602478027,,28.00019860267639,
62,0.0,,0.10222572833299637,,1.12422513961792,,1.9414640665054321,,28.440983533859253,
63,0.0,,0.1966397762298584,,0.49741649627685547,,0.8255087733268738,,29.360056161880493,
64,0.0,,0.0013188763987272978,,0.48084044456481934,,0.7371392250061035,,29.80212116241455,
65,0.0,,0.00037186258123256266,,0.4519803822040558,,0.7462537884712219,,30.244141817092896,
66,0.0,,0.003378791967406869,,0.4101485311985016,,0.6541423797607422,,30.68528914451599,
67,0.0,,0.0038285423070192337,,0.3623144328594208,,0.5594819188117981,,31.126757383346558,
68,0.0,,0.0007892211433500051,,0.3545212149620056,,0.5601488947868347,,31.56979537010193,
69,0.0,,0.003973171580582857,,0.23714450001716614,,0.31947407126426697,,32.01086711883545,
70,0.0,,0.0007033510482870042,,0.23870249092578888,,0.3241942822933197,,32.453511476516724,
71,0.0,,0.0006960230530239642,,0.24096086621284485,,0.3366216719150543,,32.89479064941406,
72,0.0,,0.002041894942522049,,0.2450491189956665,,0.3730800151824951,,33.33560538291931,
73,0.0,,0.0002941416169051081,,0.241257444024086,,0.3723442554473877,,33.776527881622314,
74,0.0,,0.000416058610426262,,0.23890383541584015,,0.36712661385536194,,34.2212815284729,
75,0.0,,0.006864587776362896,,0.29787498712539673,,0.4605236053466797,,34.6618754863739,
76,0.0,,0.0009254576871171594,,0.3052920401096344,,0.45947036147117615,,35.10476493835449,
77,0.0,,0.001194661483168602,,0.28896644711494446,,0.46138501167297363,,35.546147108078,
78,0.0,,0.004995256196707487,,0.282742977142334,,0.47607550024986267,,35.98662710189819,
79,0.0,,0.001119673135690391,,0.28908586502075195,,0.47006353735923767,,36.42925429344177,
80,0.0,,0.00025088846450671554,,0.31179946660995483,,0.48290786147117615,,36.87000274658203,
81,0.0,,0.0010596580104902387,,0.30496156215667725,,0.4547187387943268,,37.31262183189392,
82,0.0,,0.001084551215171814,,0.30364567041397095,,0.44644951820373535,,37.7536735534668,
83,0.0,,0.0014702663756906986,,0.293874591588974,,0.47327861189842224,,38.195727586746216,
84,0.0,,0.00031160752405412495,,0.30840080976486206,,0.4709402620792389,,38.6365852355957,
85,0.0,,0.0029207603074610233,,0.28605037927627563,,0.4377530515193939,,39.07799315452576,
86,0.0,,0.0003797581885010004,,0.3035662770271301,,0.4552421569824219,,39.518893241882324,
87,0.0,,0.0015470697544515133,,0.3332630395889282,,0.46138501167297363,,39.96043610572815,
88,0.0,,0.0009620178025215864,,0.30477795004844666,,0.4726676940917969,,40.40138864517212,
89,0.0,,0.0005472410121001303,,0.31598201394081116,,0.4579194486141205,,40.84513878822327,
90,0.0,,0.00018322569667361677,,0.3184759318828583,,0.46127405762672424,,41.2858247756958,
91,0.0,,0.0014852990861982107,,0.31383728981018066,,0.48290857672691345,,41.728182792663574,
92,0.0,,0.07237979024648666,,0.33942294120788574,,0.5122979283332825,,42.16937875747681,
93,0.0,,8.809546852717176e-05,,0.30456870794296265,,0.4263218939304352,,42.61097860336304,
94,0.0,,0.0023131207562983036,,0.2395501583814621,,0.3453437387943268,,43.0518581867218,
95,0.0,,0.001532081631012261,,0.2537575364112854,,0.3586135804653168,,43.49294567108154,
96,0.0,,0.003878049086779356,,0.28870558738708496,,0.3714469373226166,,43.93374300003052,
97,0.0,,0.0013570805313065648,,0.2972492277622223,,0.4183219373226166,,44.376890897750854,
98,0.0,,9.978087473427877e-05,,0.27692875266075134,,0.4287385940551758,,44.81816911697388,
99,0.0,,0.000613096752204001,,0.28601741790771484,,0.4588051736354828,,45.25994515419006,
100,0.0,,0.0005518310354091227,,0.2911718785762787,,0.429872989654541,,45.70267605781555,
101,0.0,,0.000938433047849685,,0.23307335376739502,,0.31363773345947266,,46.14473271369934,
102,0.0,,0.0003766325826290995,,0.23140154778957367,,0.31283655762672424,,46.5860276222229,
103,0.0,,0.0004186957667116076,,0.20096610486507416,,0.27698278427124023,,47.026890993118286,
104,0.0,,0.0013777273707091808,,0.20669637620449066,,0.3162972927093506,,47.46875524520874,
105,0.0,,0.0015014876844361424,,0.23321963846683502,,0.37324604392051697,,47.90930676460266,
106,0.0,,0.0034252190962433815,,0.24797487258911133,,0.3628293573856354,,48.35021448135376,
107,0.0,,0.0008423927356489003,,0.2426721602678299,,0.390521377325058,,48.79183530807495,
108,0.0,,0.000599555263761431,,0.25028538703918457,,0.3579777181148529,,49.233665227890015,
109,0.0,,0.00023077304649632424,,0.25905901193618774,,0.3765937387943268,,49.674050092697144,
110,0.0,,0.0016866427613422275,,0.2680463492870331,,0.3683943748474121,,50.1153678894043,
111,0.0,,0.00031848621438257396,,0.2581958770751953,,0.40148916840553284,,50.557658672332764,
112,0.0,,0.0016241142293438315,,0.2736290395259857,,0.38887104392051697,,50.99869775772095,
113,0.0,,0.0013821659376844764,,0.2883778214454651,,0.39975103735923767,,51.441139936447144,
114,0.0,,0.00039359304355457425,,0.26499056816101074,,0.41171136498451233,,51.881447076797485,
115,0.0,,0.0007126923301257193,,0.23934771120548248,,0.34260687232017517,,52.323004722595215,
116,0.0,,0.001004439196549356,,0.22938744723796844,,0.35769906640052795,,52.76327610015869,
117,0.0,,0.0008182269521057606,,0.2210008203983307,,0.36811575293540955,,53.204145431518555,
118,0.0,,0.0019931141287088394,,0.17275196313858032,,0.2919657230377197,,53.646538734436035,
119,0.0,,0.0012005100725218654,,0.19775642454624176,,0.3059650957584381,,54.08849859237671,
120,0.0,,0.002298001665621996,,0.2128250151872635,,0.3267984390258789,,54.529627323150635,
121,0.0,,0.00015931137022562325,,0.21463774144649506,,0.3241526186466217,,54.970672607421875,
122,0.0,,0.0010194616625085473,,0.22453296184539795,,0.3314133584499359,,55.411534547805786,
123,0.0,,0.0006617024773731828,,0.21527525782585144,,0.34326300024986267,,55.8534517288208,
124,0.0,,0.0016353470273315907,,0.24306993186473846,,0.41711416840553284,,56.29580640792847,
125,0.0,,0.010178977623581886,,0.26784271001815796,,0.4762817919254303,,57.031477212905884,
126,0.0,,0.0035042613744735718,,0.20140375196933746,,0.33967867493629456,,57.472936391830444,
127,0.0,,0.0012408110778778791,,0.18766987323760986,,0.27950742840766907,,57.91436409950256,
128,0.0,,0.005572515539824963,,0.16383302211761475,,0.27201899886131287,,58.354270696640015,
129,0.0,,0.0003190870047546923,,0.13655409216880798,,0.2512032687664032,,58.794843912124634,
130,0.0,,0.00012020707072224468,,0.19860975444316864,,0.29851460456848145,,59.235984563827515,
131,0.0,,0.0018233341397717595,,0.15592840313911438,,0.33692607283592224,,59.67845153808594,
132,0.0,,0.0039305188693106174,,0.39382144808769226,,0.44046545028686523,,60.11964535713196,
133,0.0,,0.0010812177788466215,,0.3244134783744812,,0.3299250900745392,,60.560765981674194,
134,0.0,,0.0022530413698405027,,0.24335509538650513,,0.30095374584198,,61.00125598907471,
135,0.0,,0.006703368853777647,,0.26085060834884644,,0.3463377058506012,,61.446815490722656,
136,0.0,,0.004241039510816336,,0.23871640861034393,,0.32180628180503845,,61.887120485305786,
137,0.0,,0.002968835411593318,,0.12496181577444077,,0.28354063630104065,,62.32820439338684,
138,0.0,,0.0049941400066018105,,0.12421339750289917,,0.25008752942085266,,62.769033670425415,
139,0.0,,0.01477251760661602,,0.1843612790107727,,0.27306175231933594,,63.20945644378662,
140,0.0,,0.010129115544259548,,0.24929337203502655,,0.361217737197876,,63.65099310874939,
141,0.0,,0.004232189618051052,,0.17273302376270294,,0.2515871524810791,,64.09219813346863,
142,0.0,,0.00305155199021101,,0.150757297873497,,0.2646145820617676,,64.53332424163818,
143,0.0,,0.0012427718611434102,,0.1637725979089737,,0.27717939019203186,,64.97393679618835,
144,0.0,,0.0011374325258657336,,0.15343165397644043,,0.30940723419189453,,65.41571164131165,
145,0.0,,0.0012630007695406675,,0.06575877219438553,,0.13089251518249512,,65.85712504386902,
146,0.0,,6.28300549578853e-05,,0.12103424966335297,,0.19190280139446259,,66.29804825782776,
147,0.0,,0.0024091084487736225,,0.17035751044750214,,0.21565723419189453,,66.73973155021667,
148,0.0,,0.005451134871691465,,0.2054515779018402,,0.2623573839664459,,67.18143057823181,
149,0.0,,0.0021320320665836334,,0.17237430810928345,,0.2175561636686325,,67.62194108963013,
150,0.0,,0.0035315807908773422,,0.1762169897556305,,0.2551792562007904,,68.062903881073,
151,0.0,,0.2180432379245758,,0.8431339859962463,,1.8066701889038086,,68.50490808486938,
152,0.0,,0.008713296614587307,,0.4258960485458374,,0.5964638590812683,,68.94628739356995,
153,0.0,,0.020205480977892876,,0.41161346435546875,,0.5896351933479309,,69.38804697990417,
154,0.0,,0.06077280268073082,,0.4921998381614685,,0.6350717544555664,,69.83056163787842,
155,0.0,,0.0005655271816067398,,0.44926589727401733,,0.6483251452445984,,70.27210640907288,
156,0.0,,0.007777901832014322,,0.3562718331813812,,0.6379356384277344,,70.71407198905945,
157,0.0,,0.00337438122369349,,0.38865965604782104,,0.640433132648468,,71.15538573265076,
158,0.0,,0.0020818188786506653,,0.3334898352622986,,0.6144981384277344,,71.5959300994873,
159,0.0,,0.0021221209317445755,,0.3541560769081116,,0.6118939518928528,,72.03839325904846,
160,0.0,,0.0010723727755248547,,0.37286338210105896,,0.6066856384277344,,72.47995567321777,
161,0.0,,0.0013927130494266748,,0.3537417948246002,,0.6040542721748352,,72.92174315452576,
162,0.0,,0.0009943409822881222,,0.3835376799106598,,0.617102324962616,,73.36360669136047,
163,0.0,,0.021961674094200134,,0.29282838106155396,,0.46821168065071106,,73.8038022518158,
164,0.0,,0.0016283619916066527,,0.19241933524608612,,0.31249678134918213,,74.24444508552551,
165,0.0,,0.00020762540225405246,,0.21580415964126587,,0.3022672235965729,,74.68512463569641,
166,0.0,,0.003465379122644663,,0.23509880900382996,,0.3124147951602936,,75.12596654891968,
167,0.0,,0.00019286652968730778,,0.1880829781293869,,0.29158148169517517,,75.5670976638794,
168,0.0,,0.0013320916332304478,,0.15013869106769562,,0.2706492245197296,,76.0084011554718,
169,0.0,,0.0015793381026014686,,0.1644124984741211,,0.2564161717891693,,76.44878125190735,
170,0.0,,0.00038640593993477523,,0.12947265803813934,,0.2736213803291321,,76.89001679420471,
171,0.0,,0.00272883428260684,,0.16638068854808807,,0.26069730520248413,,77.33038020133972,
172,0.0,,0.0012810449115931988,,0.18550701439380646,,0.2708301246166229,,77.77254366874695,
173,0.0,,0.0023416667245328426,,0.16845804452896118,,0.29269567131996155,,78.21284103393555,
174,0.0,,0.0015312527539208531,,0.1401028037071228,,0.3045034110546112,,78.6537504196167,
175,0.0,,0.0005786266992799938,,0.16783560812473297,,0.31856057047843933,,79.09497475624084,
176,0.0,,0.0005703895585611463,,0.14809642732143402,,0.31856057047843933,,79.53524160385132,
177,0.0,,0.0075682299211621284,,0.4263613522052765,,0.6821114420890808,,79.97664189338684,
178,0.0,,0.001525452476926148,,0.41667604446411133,,0.6705727577209473,,80.4173812866211,
179,0.0,,0.002666278276592493,,0.45936858654022217,,0.6573138236999512,,80.85863518714905,
180,0.0,,0.0028695547953248024,,0.4322231113910675,,0.6204865574836731,,81.29983115196228,
181,0.0,,0.0004703599261119962,,0.3746231198310852,,0.5703123211860657,,81.74089169502258,
182,0.0,,0.0007623417186550796,,0.35453110933303833,,0.5833331942558289,,82.18173027038574,
183,0.0,,0.0019435299327597022,,0.3354373872280121,,0.5571892857551575,,82.62318468093872,
184,0.0,,0.000301497639156878,,0.31774359941482544,,0.5012432932853699,,83.06339073181152,
185,0.0,,0.010000587441027164,,0.31436052918434143,,0.4704190790653229,,83.50481605529785,
186,0.0,,0.0016660589026287198,,0.26335757970809937,,0.4215644896030426,,83.94652962684631,
187,0.0,,0.024553027004003525,,0.4701925218105316,,0.7587616443634033,,84.38728785514832,
188,0.0,,0.002764639211818576,,0.3965957760810852,,0.7689254879951477,,85.12294459342957,
189,0.0,,0.02546984888613224,,0.1817111372947693,,0.3072916567325592,,85.56425452232361,
190,0.0,,0.002982372185215354,,0.0798754170536995,,0.18682003021240234,,86.00554156303406,
191,0.0,,0.0030237019527703524,,0.1782645881175995,,0.2579432427883148,,86.44644260406494,
192,0.0,,0.008337322622537613,,0.10583660006523132,,0.16986577212810516,,86.88914632797241,
193,0.0,,0.0074759977869689465,,0.15331050753593445,,0.3227556645870209,,87.32975792884827,
194,0.0,,0.002989932894706726,,0.07679720222949982,,0.1808132380247116,,87.77206587791443,
195,0.0,,0.024390971288084984,,0.41667482256889343,,0.5883498191833496,,88.2131404876709,
196,0.0,,0.015793833881616592,,0.6358617544174194,,1.0812560319900513,,88.65405941009521,
197,0.0,,0.0030111046507954597,,0.5286413431167603,,0.9679237008094788,,89.09534025192261,
198,0.0,,0.042232222855091095,,0.1805790513753891,,0.33109045028686523,,89.53667974472046,
199,0.0,,0.003912417683750391,,0.06649910658597946,,0.13198025524616241,,89.97830128669739,
200,0.0,,0.024441907182335854,,0.09999057650566101,,0.16654253005981445,,90.4194769859314,
201,0.0,,0.025690574198961258,,0.08288455009460449,,0.13906502723693848,,90.8609938621521,
202,0.0,,0.002727230777963996,,0.08185349404811859,,0.1463051587343216,,91.30172348022461,
203,0.0,,0.015289640985429287,,0.09725487232208252,,0.1856398582458496,,91.74284934997559,
204,0.0,,0.006884869188070297,,0.11951863020658493,,0.1719919890165329,,92.18438172340393,
205,0.0,,0.0009270706214010715,,0.24165824055671692,,0.3087019920349121,,92.62532758712769,
206,0.0,,0.008317637257277966,,0.44330233335494995,,0.524190366268158,,93.06608390808105,
207,0.0,,0.007774545345455408,,0.19001242518424988,,0.38767194747924805,,93.50700759887695,
208,0.0,,0.00010331591329304501,,0.15775999426841736,,0.29935503005981445,,93.94892024993896,
209,0.0,,0.013619227334856987,,0.09005133807659149,,0.14099042117595673,,94.3903648853302,
210,0.0,,0.014739708043634892,,0.1272280365228653,,0.20339028537273407,,94.83162999153137,
211,0.0,,0.002414132235571742,,0.10892313718795776,,0.24149315059185028,,95.27331781387329,
212,0.0,,0.01339086052030325,,0.6386205554008484,,1.1296085119247437,,95.71458506584167,
213,0.0,,0.0045669423416256905,,0.5672391653060913,,1.0431585311889648,,96.15495705604553,
214,0.0,,0.011437881737947464,,0.49115151166915894,,0.9590452313423157,,96.59531807899475,
215,0.0,,0.003941627219319344,,0.38136783242225647,,0.8757458329200745,,97.03739309310913,
216,0.0,,0.009901018813252449,,0.421111524105072,,0.9283221364021301,,97.47897958755493,
217,0.0,,0.004726306069642305,,0.33171576261520386,,0.8105483055114746,,97.91939163208008,
218,0.0,,0.008623242378234863,,0.29617035388946533,,0.7418492436408997,,98.35972905158997,
219,0.0,,0.007606098894029856,,0.3014059364795685,,0.7326841354370117,,98.80116724967957,
220,0.0,,0.0008061380358412862,,0.30081823468208313,,0.7727840542793274,,99.2414562702179,
221,0.0,,0.005614481866359711,,0.25783419609069824,,0.618783175945282,,99.68206477165222,
222,0.0,,0.00017152891086880118,,0.3339867889881134,,0.7928791046142578,,100.12382078170776,
223,0.0,,0.06994953006505966,,0.7467141151428223,,1.1796875,,100.5650224685669,
224,0.0,,0.022047752514481544,,0.5608783960342407,,0.777998149394989,,101.0070481300354,
225,0.0,,0.024209551513195038,,0.5851178169250488,,0.8544602394104004,,101.44799494743347,
226,0.0,,0.002907060319557786,,0.4980798661708832,,0.6875845789909363,,101.88966202735901,
227,0.0,,0.015041103586554527,,0.3406955897808075,,0.707685649394989,,102.3301465511322,
228,0.0,,0.0010413281852379441,,0.3277686536312103,,0.6822020411491394,,102.77070713043213,
229,0.0,,0.006373796612024307,,0.3281197249889374,,0.7055681347846985,,103.21248722076416,
230,0.0,,0.003205052809789777,,0.3151230216026306,,0.6987224221229553,,103.65361166000366,
231,0.0,,0.011927437037229538,,0.22438719868659973,,0.5520445704460144,,104.09469366073608,
232,0.0,,0.0022720436099916697,,0.304821640253067,,0.7063778042793274,,104.53514575958252,
233,0.0,,0.005985940340906382,,0.25705620646476746,,0.6370833516120911,,104.9761335849762,
234,0.0,,0.007208293303847313,,0.24824143946170807,,0.6275653839111328,,105.41704845428467,
235,0.0,,0.00834584515541792,,0.20000238716602325,,0.5360553860664368,,105.8577151298523,
236,0.0,,0.017642393708229065,,0.3483368754386902,,0.5286456942558289,,106.29914045333862,
237,0.0,,0.001016997848637402,,0.24104583263397217,,0.5676617622375488,,106.74082851409912,
238,0.0,,0.021474473178386688,,0.1714138388633728,,0.41597142815589905,,107.18271446228027,
239,0.0,,0.010051395744085312,,0.1849977672100067,,0.3688565790653229,,107.62468194961548,
240,0.0,,0.006235483102500439,,0.11971063166856766,,0.2980535924434662,,108.06601881980896,
241,0.0,,0.04458264634013176,,0.25329381227493286,,0.8360682129859924,,108.50721049308777,
242,0.0,,0.01055843010544777,,0.7207458019256592,,1.4190315008163452,,108.94767117500305,
243,0.0,,0.1979404240846634,,0.3267907500267029,,0.625,,109.38880205154419,
244,0.0,,0.006568539887666702,,0.430067777633667,,0.6909184455871582,,109.82885599136353,
245,0.0,,0.014294017106294632,,0.36833399534225464,,0.6552265286445618,,110.26971054077148,
246,0.0,,0.002848896896466613,,0.295210599899292,,0.6053569316864014,,110.71087455749512,
247,0.0,,0.002653564792126417,,0.28394028544425964,,0.609653651714325,,111.15190768241882,
248,0.0,,0.0051874821074306965,,0.20911237597465515,,0.48097506165504456,,111.5932776927948,
249,0.0,,0.005861648824065924,,0.16509324312210083,,0.39503756165504456,,112.03364109992981,
250,0.0,,0.007425665855407715,,0.14241965115070343,,0.34663280844688416,,112.77050018310547,
251,0.0,,0.0051611377857625484,,0.11378553509712219,,0.30189576745033264,,113.21186923980713,
252,0.0,,0.027429332956671715,,0.08951503038406372,,0.24479015171527863,,113.6542100906372,
253,0.0,,0.004353650845587254,,0.1352936029434204,,0.35156455636024475,,114.09424924850464,
254,0.0,,0.002973131136968732,,0.08233342319726944,,0.18040704727172852,,114.53605818748474,
255,0.0,,0.010541035793721676,,0.07602204382419586,,0.13559134304523468,,114.97703409194946,
256,0.0,,0.010846279561519623,,0.07977356761693954,,0.2273818701505661,,115.41855955123901,
257,0.0,,0.006310079712420702,,0.1733134388923645,,0.2948547601699829,,115.85959601402283,
258,0.0,,0.0015796161023899913,,0.20734067261219025,,0.39492979645729065,,116.30055546760559,
259,0.0,,0.00449000671505928,,0.15354634821414948,,0.25368794798851013,,116.74139428138733,
260,0.0,,0.007491874974220991,,0.15526419878005981,,0.247445747256279,,117.182608127594,
261,0.0,,0.016929704695940018,,0.17684310674667358,,0.41576313972473145,,117.62376022338867,
262,0.0,,0.00315095204859972,,0.2081252932548523,,0.3732151985168457,,118.06545543670654,
263,0.0,,0.012245569378137589,,0.13835471868515015,,0.3828624188899994,,118.50617504119873,
264,0.0,,0.0008615620317868888,,0.20981267094612122,,0.3255707323551178,,118.94691252708435,
265,0.0,,0.03977467492222786,,0.15151099860668182,,0.44031909108161926,,119.38836121559143,
266,0.0,,0.0038583935238420963,,0.09217192977666855,,0.32016193866729736,,119.82901859283447,
267,0.0,,0.005910140462219715,,0.268119215965271,,0.41559991240501404,,120.27017664909363,
268,0.0,,0.001704543479718268,,0.2215729057788849,,0.3304780423641205,,120.7115683555603,
269,0.0,,0.005359072238206863,,0.1836153119802475,,0.2500983774662018,,121.15209817886353,
270,0.0,,0.004412203095853329,,0.09597148001194,,0.2266124039888382,,121.59307551383972,
271,0.0,,0.00015206655371002853,,0.2110537886619568,,0.24759523570537567,,122.03489065170288,
272,0.0,,0.008642692118883133,,0.14011885225772858,,0.25754937529563904,,122.4753520488739,
273,0.0,,0.005731372162699699,,0.11486677825450897,,0.2578796148300171,,122.91601276397705,
274,0.0,,0.012719595804810524,,0.09523430466651917,,0.27338269352912903,,123.35706567764282,
275,0.0,,0.020646121352910995,,0.31032419204711914,,0.45557859539985657,,123.79846239089966,
276,0.0,,0.01695675030350685,,0.2529621422290802,,0.44164156913757324,,124.23907780647278,
277,0.0,,0.010786639526486397,,0.3155389428138733,,0.48143234848976135,,124.67977213859558,
278,0.0,,0.014016447588801384,,0.17188909649848938,,0.2654914855957031,,125.12082386016846,
279,0.0,,0.005903700366616249,,0.1707042008638382,,0.2553830146789551,,125.56308436393738,
280,0.0,,0.04036278277635574,,0.18170088529586792,,0.3047374188899994,,126.00342965126038,
281,0.0,,0.008747869171202183,,0.09061839431524277,,0.14296071231365204,,126.44486880302429,
282,0.0,,0.0071579162031412125,,0.13380707800388336,,0.1934935301542282,,126.88507628440857,
283,0.0,,0.019581731408834457,,0.1430070996284485,,0.2706085741519928,,127.32690715789795,
284,0.0,,0.03893498331308365,,0.16856692731380463,,0.31968164443969727,,127.76902675628662,
285,0.0,,0.02552761696279049,,0.6358131170272827,,0.9023451805114746,,128.21018385887146,
286,0.0,,0.1439918577671051,,0.8148366808891296,,1.2018193006515503,,128.65094804763794,
287,0.0,,0.016349026933312416,,0.5735767483711243,,0.723954439163208,,129.0923936367035,
288,0.0,,0.04314839094877243,,0.5074542760848999,,0.6673153042793274,,129.53384017944336,
289,0.0,,0.0239736195653677,,0.39614444971084595,,0.579423189163208,,129.9758496284485,
290,0.0,,0.0018830355256795883,,0.30048784613609314,,0.5313448309898376,,130.41773176193237,
291,0.0,,0.011104588396847248,,0.3327062726020813,,0.5389728546142578,,130.8588683605194,
292,0.0,,0.016066664829850197,,0.34793657064437866,,0.4519074857234955,,131.30005192756653,
293,0.0,,0.05100176855921745,,0.28347527980804443,,0.5103270411491394,,131.741783618927,
294,0.0,,0.021847154945135117,,0.28242403268814087,,0.4529639780521393,,132.1849148273468,
295,0.0,,0.021319491788744926,,0.2967984080314636,,0.43745341897010803,,132.62615966796875,
296,0.0,,0.0026327769737690687,,0.2702019214630127,,0.419232040643692,,133.06795525550842,
297,0.0,,0.0060628680512309074,,0.2664320468902588,,0.39803457260131836,,133.5091996192932,
298,0.0,,0.003864580998197198,,0.17438940703868866,,0.29699134826660156,,133.949609041214,
299,0.0,,0.003414622275158763,,0.24717073142528534,,0.34900760650634766,,134.39051032066345,
300,0.0,,0.0302544217556715,,0.10813632607460022,,0.20344941318035126,,134.83161783218384,
301,0.0,,0.015538790263235569,,0.11850488185882568,,0.21897761523723602,,135.27338337898254,
302,0.0,,0.07392850518226624,,0.36713531613349915,,0.76170414686203,,135.71518087387085,
303,0.0,,0.016877099871635437,,0.1779567450284958,,0.32290205359458923,,136.15564227104187,
304,0.0,,0.09088344126939774,,0.3140523135662079,,0.46188750863075256,,136.5966169834137,
305,0.0,,0.08252716809511185,,0.40368443727493286,,0.693396270275116,,137.0389997959137,
306,0.0,,0.021245989948511124,,0.6984531283378601,,1.1593694686889648,,137.48018717765808,
307,0.0,,0.01071187388151884,,0.560771107673645,,0.982011079788208,,137.92097234725952,
308,0.0,,0.0036119299475103617,,0.540424108505249,,0.9180431365966797,,138.36176991462708,
309,0.0,,0.00896660890430212,,0.5177565813064575,,0.856987476348877,,138.80261898040771,
310,0.0,,0.0017179365968331695,,0.4990030527114868,,0.8351593017578125,,139.24484276771545,
311,0.0,,0.022649666294455528,,0.4653000235557556,,0.7819024920463562,,139.6861732006073,
312,0.0,,0.004070227965712547,,0.3524552583694458,,0.6958338618278503,,140.1273171901703,
313,0.0,,0.014282810501754284,,0.36574262380599976,,0.6671819686889648,,140.86267948150635,
314,0.0,,0.016855482012033463,,0.10482598096132278,,0.26480531692504883,,141.30400156974792,
315,0.0,,0.0185984019190073,,0.10097023099660873,,0.30974528193473816,,141.74531483650208,
316,0.0,,0.08623243123292923,,0.32159724831581116,,0.6227732300758362,,142.18560910224915,
317,0.0,,0.022389167919754982,,0.23459458351135254,,0.5441994071006775,,142.62758421897888,
318,0.0,,0.029762668535113335,,0.23544524610042572,,0.5857727527618408,,143.06896018981934,
319,0.0,,0.48954129219055176,,0.66706383228302,,1.3254494667053223,,143.50997471809387,
320,0.0,,0.03588186576962471,,0.45468688011169434,,0.8011624217033386,,143.95089888572693,
321,0.0,,0.12208203971385956,,0.4938645362854004,,0.6755077242851257,,144.3916871547699,
322,0.0,,0.39758116006851196,,0.4271533191204071,,1.1675316095352173,,144.83170104026794,
323,0.0,,0.05667709559202194,,0.2636496126651764,,0.5290122628211975,,145.2734091281891,
324,0.0,,0.003506524721160531,,0.2793014347553253,,0.5624998211860657,,145.71430468559265,
325,0.0,,0.015885498374700546,,0.2933382987976074,,0.613935649394989,,146.1551673412323,
326,0.0,,1.5450202226638794,,0.6183261871337891,,1.0091443061828613,,146.59620428085327,
327,0.0,,0.8152419924736023,,0.4589281678199768,,0.9556625485420227,,147.0375144481659,
328,0.0,,0.15277627110481262,,0.6645634770393372,,1.109402060508728,,147.47872042655945,
329,0.0,,0.8446990251541138,,0.4795452058315277,,1.1586148738861084,,147.91957139968872,
330,0.0,,0.0105411596596241,,0.5314189195632935,,1.0089316368103027,,148.360515832901,
331,0.0,,0.07608150690793991,,0.4790792465209961,,0.8719461560249329,,148.8016335964203,
332,0.0,,0.005382283590734005,,0.4290482699871063,,0.8150916695594788,,149.24248719215393,
333,0.0,,0.5513589382171631,,0.29590314626693726,,0.44946083426475525,,149.68318223953247,
334,0.0,,0.018320312723517418,,0.33741673827171326,,0.5934011340141296,,150.12487316131592,
335,0.0,,0.0032701781019568443,,0.5415046215057373,,0.8952905535697937,,150.56504678726196,
336,0.0,,0.034393373876810074,,0.48690173029899597,,0.8716828227043152,,151.00568962097168,
337,0.0,,0.00022170266311150044,,0.5614600777626038,,0.9071645736694336,,151.44679951667786,
338,0.0,,0.0466536320745945,,0.4655471742153168,,0.8385291695594788,,151.88840246200562,
339,0.0,,0.011647095903754234,,0.4574874937534332,,0.8190715909004211,,152.33031153678894,
340,0.0,,0.022816644981503487,,0.5440177917480469,,0.8355886340141296,,152.77182602882385,
341,0.0,,0.035027556121349335,,0.510402500629425,,0.7926198840141296,,153.2123668193817,
342,0.0,,0.09754112362861633,,0.330028772354126,,0.6559011340141296,,153.65338373184204,
343,0.0,,0.05812304466962814,,0.3431284725666046,,0.6335247159004211,,154.0951669216156,
344,0.0,,0.00800854992121458,,0.362277626991272,,0.676734447479248,,154.535502910614,
345,0.0,,0.0979946181178093,,0.2821635901927948,,0.543921947479248,,154.97678136825562,
346,0.0,,0.1572336107492447,,0.18763232231140137,,0.36185503005981445,,155.41788840293884,
347,0.0,,0.04089556634426117,,0.3045811951160431,,0.41133418679237366,,155.8604826927185,
348,0.0,,0.175941601395607,,0.2980455160140991,,0.4170320928096771,,156.3014199733734,
349,0.0,,0.029802734032273293,,0.18622536957263947,,0.29652610421180725,,156.74231362342834,
350,0.0,,0.18705549836158752,,0.11885713040828705,,0.3846554756164551,,157.18439984321594,
351,0.0,,0.04329587519168854,,0.14374317228794098,,0.29333242774009705,,157.6256992816925,
352,0.0,,0.5505809783935547,,0.3852108120918274,,0.8279989361763,,158.06696462631226,
353,0.0,,0.6468963623046875,,0.8249486684799194,,1.7315315008163452,,158.51061344146729,
354,0.0,,0.12228040397167206,,0.3733835816383362,,0.7473343014717102,,158.95296835899353,
355,0.0,,0.27971988916397095,,0.2721657156944275,,0.6587921977043152,,159.3946876525879,
356,0.0,,0.05694165825843811,,0.26723307371139526,,0.6703150272369385,,159.83809089660645,
357,0.0,,0.06905221194028854,,0.38843074440956116,,0.8321330547332764,,160.28125429153442,
358,0.0,,0.12336932122707367,,0.46657857298851013,,0.8137896060943604,,160.72432327270508,
359,0.0,,0.08190202713012695,,0.47421684861183167,,0.8301863670349121,,161.16724491119385,
360,0.0,,0.2512921094894409,,0.4871882200241089,,0.7579207420349121,,161.61018800735474,
361,0.0,,0.03318047523498535,,0.2865007817745209,,0.7356575131416321,,162.05299496650696,
362,0.0,,0.2788693606853485,,0.5022485852241516,,1.0339559316635132,,162.4955837726593,
363,0.0,,0.09120109677314758,,0.39379197359085083,,1.0318719148635864,,162.93864750862122,
364,0.0,,0.016173698008060455,,0.46172967553138733,,1.0400099754333496,,163.3818325996399,
365,0.0,,0.05175556242465973,,0.5679144859313965,,1.0644240379333496,,163.8254406452179,
366,0.0,,0.00980010349303484,,0.8183043599128723,,1.4010125398635864,,164.26807808876038,
367,0.0,,0.0012137619778513908,,0.7374997735023499,,1.2881274223327637,,164.7118797302246,
368,0.0,,0.03066999465227127,,0.39521071314811707,,0.9337485432624817,,165.1553237438202,
369,0.0,,0.02763431705534458,,0.44005510210990906,,1.0220803022384644,,165.59792065620422,
370,0.0,,0.027473295107483864,,0.42081117630004883,,0.9933934211730957,,166.04127740859985,
371,0.0,,0.14520472288131714,,0.42461514472961426,,0.8872736096382141,,166.4837338924408,
372,0.0,,0.2657744288444519,,0.5073867440223694,,0.8489387631416321,,166.9259283542633,
373,0.0,,0.04830397665500641,,0.31037437915802,,0.819632351398468,,167.36889743804932,
374,0.0,,0.03126756474375725,,0.5086716413497925,,0.9824120402336121,,167.81228065490723,
375,0.0,,0.03971689194440842,,0.38583022356033325,,0.896740734577179,,168.55058765411377,
376,0.0,,0.08595611900091171,,0.3112931549549103,,0.7459230422973633,,168.99459099769592,
377,0.0,,0.06035750359296799,,0.3508044481277466,,0.7438691258430481,,169.43796920776367,
378,0.0,,0.04982029274106026,,0.36989423632621765,,0.7407519221305847,,169.88084244728088,
379,0.0,,0.09052430838346481,,0.36316072940826416,,0.7199453711509705,,170.32439017295837,
380,0.0,,0.031065111979842186,,0.3718724846839905,,0.7485911846160889,,170.76784706115723,
381,0.0,,0.12598520517349243,,0.3319242000579834,,0.6743142008781433,,171.21103620529175,
382,0.0,,0.02775280363857746,,0.30311617255210876,,0.651345431804657,,171.6537480354309,
383,0.0,,0.03966061398386955,,0.30413028597831726,,0.6509349346160889,,172.0961320400238,
384,0.0,,0.0179391298443079,,0.3080330789089203,,0.6483307480812073,,172.53926301002502,
385,0.0,,0.03669808804988861,,0.30365172028541565,,0.6509081721305847,,172.98253059387207,
386,0.0,,0.04321933537721634,,0.2693912982940674,,0.5777865052223206,,173.42546463012695,
387,0.0,,0.12502528727054596,,0.27130424976348877,,0.5614332556724548,,173.86857748031616,
388,0.0,,0.05348599702119827,,0.36473244428634644,,0.6469704508781433,,174.31114315986633,
389,0.0,,0.020420853048563004,,0.31599539518356323,,0.6073123812675476,,174.75364208221436,
390,0.0,,0.0722900778055191,,0.3494568467140198,,0.6248932480812073,,175.19625210762024,
391,0.0,,0.07594431936740875,,0.27375784516334534,,0.5402677059173584,,175.63913750648499,
392,0.0,,0.02533154934644699,,0.2661314606666565,,0.5260928273200989,,176.0819673538208,
393,0.0,,0.04353544861078262,,0.22912092506885529,,0.46272197365760803,,176.52416682243347,
394,0.0,,0.0753786712884903,,0.22072847187519073,,0.44409123063087463,,176.96685409545898,
395,0.0,,0.15291228890419006,,0.16372115910053253,,0.32445406913757324,,177.40993666648865,
396,0.0,,0.04179544374346733,,0.1892838031053543,,0.3617519438266754,,177.8530774116516,
397,0.0,,0.0020951733458787203,,0.1730429232120514,,0.31403741240501404,,178.29644680023193,
398,0.0,,0.03968864679336548,,0.2095196396112442,,0.2876353859901428,,178.738534450531,
399,0.0,,0.025722665712237358,,0.15470410883426666,,0.2680450677871704,,179.18060731887817,
400,0.0,,0.11433277279138565,,0.1673116236925125,,0.27604910731315613,,179.62329602241516,
401,0.0,,0.08410583436489105,,0.14225776493549347,,0.2782842814922333,,180.06602263450623,
402,0.0,,0.07777450978755951,,0.1467144638299942,,0.27058330178260803,,180.5078203678131,
403,0.0,,0.0678129717707634,,0.13689349591732025,,0.3181277811527252,,180.95120334625244,
404,0.0,,0.04099654778838158,,0.1593760848045349,,0.2898065149784088,,181.39296174049377,
405,0.0,,0.044080059975385666,,0.1664283722639084,,0.3100265562534332,,181.83562707901,
406,0.0,,0.08558478951454163,,0.19132819771766663,,0.3516932427883148,,182.27892351150513,
407,0.0,,0.028119603171944618,,0.22763244807720184,,0.4298182427883148,,182.7218677997589,
408,0.0,,0.030295219272375107,,0.25195685029029846,,0.5039019584655762,,183.16465377807617,
409,0.0,,0.017984384670853615,,0.2683480978012085,,0.5039019584655762,,183.6068856716156,
410,0.0,,0.06463934481143951,,0.3047932982444763,,0.5648648738861084,,184.04896521568298,
411,0.0,,0.07144562900066376,,0.26158833503723145,,0.51278156042099,,184.49184846878052,
412,0.0,,0.038404032588005066,,0.2813527286052704,,0.5544481873512268,,184.93498849868774,
413,0.0,,0.035201024264097214,,0.25891509652137756,,0.49278244376182556,,185.3777391910553,
414,0.0,,0.11211761832237244,,0.29140669107437134,,0.5974798798561096,,185.819730758667,
415,0.0,,0.006555367261171341,,0.3265407681465149,,0.5766465663909912,,186.2617244720459,
416,0.0,,0.003787606256082654,,0.3163492679595947,,0.5445345044136047,,186.70502948760986,
417,0.0,,0.032945070415735245,,0.32030466198921204,,0.6713717579841614,,187.14823508262634,
418,0.0,,0.05670532211661339,,0.32288628816604614,,0.6185622215270996,,187.5911066532135,
419,0.0,,0.07209119200706482,,0.35453498363494873,,0.7623414993286133,,188.0337688922882,
420,0.0,,0.02306513860821724,,0.3719322681427002,,0.8374342918395996,,188.47600603103638,
421,0.0,,0.004364829044789076,,0.3146548867225647,,0.6902334690093994,,188.91879868507385,
422,0.0,,0.004406516440212727,,0.37995415925979614,,0.7793898582458496,,189.36180806159973,
423,0.0,,0.016247069463133812,,0.340295672416687,,0.8456748127937317,,189.8051233291626,
424,0.0,,0.04705323651432991,,0.36899659037590027,,0.8337528109550476,,190.24839758872986,
425,0.0,,0.00023921480169519782,,0.36569908261299133,,0.794400155544281,,190.6911461353302,
426,0.0,,0.0024705363903194666,,0.3765110373497009,,0.825650155544281,,191.13383507728577,
427,0.0,,0.04596302658319473,,0.346505731344223,,0.7623414993286133,,191.57667183876038,
428,0.0,,0.029506906867027283,,0.3822377622127533,,0.7541009783744812,,192.02174520492554,
429,0.0,,0.040594734251499176,,0.37531331181526184,,0.7759156227111816,,192.4640634059906,
430,0.0,,0.22599340975284576,,0.4353623390197754,,0.6473774909973145,,192.90626907348633,
431,0.0,,0.10004904866218567,,0.3891117572784424,,0.559546947479248,,193.34917283058167,
432,0.0,,0.049269020557403564,,0.27082082629203796,,0.5152761340141296,,193.7913806438446,
433,0.0,,0.04186400771141052,,0.24599279463291168,,0.46650710701942444,,194.234769821167,
434,0.0,,0.16642051935195923,,0.2114872932434082,,0.3723926246166229,,194.6769723892212,
435,0.0,,0.03698228299617767,,0.22046710550785065,,0.32730522751808167,,195.1196644306183,
436,0.0,,0.041948478668928146,,0.21994900703430176,,0.36655569076538086,,195.56262636184692,
437,0.0,,0.03638533502817154,,0.24422578513622284,,0.41053104400634766,,196.0056290626526,
438,0.0,,0.02464630827307701,,0.30098968744277954,,0.5047411918640137,,196.74222803115845,
439,0.0,,0.03074980527162552,,0.18899916112422943,,0.6165556907653809,,197.18484830856323,
440,0.0,,0.041990578174591064,,0.20320487022399902,,0.6269204020500183,,197.62695407867432,
441,0.0,,0.0172895435243845,,0.20469747483730316,,0.671075165271759,,198.06836080551147,
442,0.0,,0.03587744012475014,,0.14608466625213623,,0.4839078485965729,,198.51055335998535,
443,0.0,,0.05906566604971886,,0.1748272180557251,,0.4888221323490143,,198.95291471481323,
444,0.0,,0.02272888273000717,,0.20259308815002441,,0.5307173132896423,,199.39581727981567,
445,0.0,,0.010280557908117771,,0.26689326763153076,,0.6579157710075378,,199.8377559185028,
446,0.0,,0.007338033057749271,,0.3823990523815155,,0.8325721621513367,,200.28039073944092,
447,0.0,,0.1262015402317047,,0.552233874797821,,0.9346284866333008,,200.72172474861145,
448,0.0,,0.0029553365893661976,,0.12626706063747406,,0.43749746680259705,,201.1635410785675,
449,0.0,,0.008689573965966702,,0.09386651962995529,,0.30315104126930237,,201.606027841568,
450,0.0,,0.08269413560628891,,0.12776996195316315,,0.3205505907535553,,202.048357963562,
451,0.0,,0.019033538177609444,,0.1451295167207718,,0.40731772780418396,,202.491215467453,
452,0.0,,0.051970645785331726,,0.21058674156665802,,0.45003604888916016,,202.9350187778473,
453,0.0,,0.04255952686071396,,0.16469819843769073,,0.46781840920448303,,203.3772008419037,
454,0.0,,0.025085054337978363,,0.1890006959438324,,0.42187246680259705,,203.82013416290283,
455,0.0,,0.058298710733652115,,0.20166878402233124,,0.4715922772884369,,204.26327919960022,
456,0.0,,0.05754374340176582,,0.22678816318511963,,0.5132589340209961,,204.70590996742249,
457,0.0,,0.012075337581336498,,0.17006200551986694,,0.4715922772884369,,205.14990282058716,
458,0.0,,0.0320376418530941,,0.22767513990402222,,0.5719682574272156,,205.59214234352112,
459,0.0,,0.010384774766862392,,0.28907257318496704,,0.7083308100700378,,206.03437495231628,
460,0.0,,0.05510026589035988,,0.24627745151519775,,0.7215922474861145,,206.47603845596313,
461,0.0,,0.062366995960474014,,0.2739174962043762,,0.7562760710716248,,206.9188416004181,
462,0.0,,0.018568186089396477,,0.29910606145858765,,0.627734899520874,,207.36181712150574,
463,0.0,,0.011017799377441406,,0.20385903120040894,,0.5444015860557556,,207.80479860305786,
464,0.0,,0.024122655391693115,,0.24356991052627563,,0.5756515860557556,,208.24713730812073,
465,0.0,,0.0003151114797219634,,0.2184005081653595,,0.4606982171535492,,208.6891028881073,
466,0.0,,0.019051654264330864,,0.2380763441324234,,0.5240324139595032,,209.13147926330566,
467,0.0,,0.04946338012814522,,0.291706919670105,,0.5609229207038879,,209.57359504699707,
468,0.0,,0.05870834365487099,,0.35417795181274414,,0.6761348843574524,,210.01588463783264,
469,0.0,,0.020283596590161324,,0.30235275626182556,,0.5336148738861084,,210.45956087112427,
470,0.0,,0.17399266362190247,,0.4088606536388397,,0.7522789835929871,,210.90162682533264,
471,0.0,,0.09979331493377686,,0.5351049304008484,,0.932844877243042,,211.34467816352844,
472,0.0,,0.18475352227687836,,0.5401186347007751,,1.048265814781189,,211.78827786445618,
473,0.0,,0.04227037355303764,,0.25065603852272034,,0.5423831939697266,,212.23148941993713,
474,0.0,,0.06515730917453766,,0.2837625741958618,,0.4786507189273834,,212.67362475395203,
475,0.0,,0.022725466638803482,,0.2428044229745865,,0.4561597406864166,,213.1163399219513,
476,0.0,,0.07239950448274612,,0.1910662055015564,,0.4327222406864166,,213.55902767181396,
477,0.0,,0.01581542193889618,,0.19843590259552002,,0.5965576171875,,214.00140738487244,
478,0.0,,0.0537707544863224,,0.22398337721824646,,0.6672077178955078,,214.44435048103333,
479,0.0,,0.02694743499159813,,0.16981324553489685,,0.5548909306526184,,214.88595914840698,
480,0.0,,0.16952349245548248,,0.2504998445510864,,0.8651244044303894,,215.3296296596527,
481,0.0,,0.03799516707658768,,0.18089476227760315,,0.707116425037384,,215.77173924446106,
482,0.0,,0.15118591487407684,,0.188811257481575,,0.7343756556510925,,216.21429252624512,
483,0.0,,0.01698426529765129,,0.21021239459514618,,0.7512521147727966,,216.6558244228363,
484,0.0,,0.03105033002793789,,0.18517015874385834,,0.6240617632865906,,217.09883213043213,
485,0.0,,0.05431229993700981,,0.18129855394363403,,0.7291693687438965,,217.54260277748108,
486,0.0,,0.018009547144174576,,0.20070068538188934,,0.7291693687438965,,217.98586750030518,
487,0.0,,0.00889529474079609,,0.32416316866874695,,0.9507298469543457,,218.42854118347168,
488,0.0,,0.13416509330272675,,0.548324704170227,,1.1647807359695435,,218.87142491340637,
489,0.0,,0.025319498032331467,,0.51642245054245,,1.1335307359695435,,219.31436204910278,
490,0.0,,0.04214756190776825,,0.48900896310806274,,1.0538392066955566,,219.7576196193695,
491,0.0,,0.02827165089547634,,0.5243757963180542,,1.0751956701278687,,220.19995403289795,
492,0.0,,0.05829701945185661,,0.245161771774292,,0.45520415902137756,,220.64209723472595,
493,0.0,,0.03050602413713932,,0.29090332984924316,,0.4635443687438965,,221.08497595787048,
494,0.0,,0.04652152583003044,,0.13597412407398224,,0.5729193687438965,,221.52710676193237,
495,0.0,,0.031157977879047394,,0.19315659999847412,,0.7036781907081604,,221.97049379348755,
496,0.0,,0.03794245049357414,,0.18864890933036804,,0.7461824417114258,,222.41417360305786,
497,0.0,,0.03499928116798401,,0.1686198115348816,,0.7520791888237,,222.85660338401794,
498,0.0,,0.10149701684713364,,0.3419698476791382,,0.8874958157539368,,223.29947543144226,
499,0.0,,0.006190117448568344,,0.3622780442237854,,0.9147806763648987,,223.74209451675415,
500,0.0,,0.21404017508029938,,0.4819532632827759,,1.1270791292190552,,224.4788167476654,
501,0.0,,0.02907891571521759,,0.22445274889469147,,0.3816186487674713,,224.92149090766907,
502,0.0,,0.16679659485816956,,0.2424594759941101,,0.6338483691215515,,225.3634901046753,
503,0.0,,0.14143703877925873,,0.3406863212585449,,0.4999291002750397,,225.8054986000061,
504,0.0,,0.03766608610749245,,0.3337962329387665,,0.45833030343055725,,226.24800634384155,
505,0.0,,0.003489449853077531,,0.3172606825828552,,0.42446455359458923,,226.69155144691467,
506,0.0,,0.022546550258994102,,0.2266627550125122,,0.33314815163612366,,227.13366055488586,
507,0.0,,0.08338991552591324,,0.18095366656780243,,0.29169368743896484,,227.57584643363953,
508,0.0,,0.014185953885316849,,0.18000948429107666,,0.3293079137802124,,228.01850056648254,
509,0.0,,0.011327003128826618,,0.17704430222511292,,0.37503981590270996,,228.46463298797607,
510,0.0,,0.02264978177845478,,0.20475324988365173,,0.3963865339756012,,228.90775990486145,
511,0.0,,0.024135619401931763,,0.22972413897514343,,0.3385055959224701,,229.35078620910645,
512,0.0,,0.6726588010787964,,0.8044470548629761,,1.0958291292190552,,229.79379892349243,
513,0.0,,3.445098638534546,,1.5394891500473022,,2.0630409717559814,,230.2367217540741,
514,0.0,,0.1555979996919632,,0.6571710705757141,,0.9234883785247803,,230.6796796321869,
515,0.0,,1.158611536026001,,0.9527419805526733,,1.379968285560608,,231.12200736999512,
516,0.0,,1.905766487121582,,1.4812202453613281,,1.5770583152770996,,231.56495451927185,
517,0.0,,6.2123260498046875,,1.650874376296997,,2.659470558166504,,232.0077784061432,
518,0.0,,0.3374335765838623,,0.7128856182098389,,1.033995270729065,,232.45052528381348,
519,0.0,,0.9417216181755066,,0.7383245229721069,,1.1292330026626587,,232.8936150074005,
520,0.0,,0.01486028078943491,,0.6157174110412598,,0.9119089245796204,,233.33591604232788,
521,0.0,,0.9483733177185059,,0.6387532353401184,,1.2215690612792969,,233.77937698364258,
522,0.0,,0.10083600133657455,,0.6454607248306274,,1.1619089841842651,,234.22187995910645,
523,0.0,,0.2680104076862335,,0.6587702035903931,,1.0813945531845093,,234.66485905647278,
524,0.0,,0.486937940120697,,0.6973932981491089,,1.241747260093689,,235.1078441143036,
525,0.0,,0.5432888269424438,,0.6770380735397339,,1.2516133785247803,,235.55023503303528,
526,0.0,,2.821373462677002,,0.7277793884277344,,1.6610027551651,,235.99338555335999,
527,0.0,,0.4756191670894623,,0.7026253938674927,,1.3076715469360352,,236.43602013587952,
528,0.0,,0.1588972955942154,,0.6181468963623047,,1.2894295454025269,,236.87820982933044,
529,0.0,,0.003310419851914048,,0.6295449137687683,,1.2669782638549805,,237.32133102416992,
530,0.0,,0.02038956992328167,,0.6244450807571411,,1.2505959272384644,,237.7643814086914,
531,0.0,,0.08878771215677261,,0.6019405126571655,,1.2956241369247437,,238.20701265335083,
532,0.0,,0.09497316181659698,,0.589608907699585,,1.2500511407852173,,238.6497893333435,
533,0.0,,0.11627993732690811,,0.564720094203949,,1.2561719417572021,,239.0922544002533,
534,0.0,,0.02127033658325672,,0.5407212376594543,,1.2159751653671265,,239.53470587730408,
535,0.0,,0.010544308461248875,,0.5327401161193848,,1.211419939994812,,239.97715306282043,
536,0.0,,0.018093084916472435,,0.5237979888916016,,1.1808561086654663,,240.42062330245972,
537,0.0,,0.012549350038170815,,0.5452800989151001,,1.2433189153671265,,240.86362171173096,
538,0.0,,0.01625191792845726,,0.5946844816207886,,1.2928352355957031,,241.30571460723877,
539,0.0,,0.0064395032823085785,,0.5161641240119934,,1.16690194606781,,241.74780344963074,
540,0.0,,0.03413408249616623,,0.5235995054244995,,1.1576032638549805,,242.19033551216125,
541,0.0,,0.02379622869193554,,0.5070557594299316,,1.1077344417572021,,242.63354396820068,
542,0.0,,0.0025406647473573685,,0.49131250381469727,,1.0885928869247437,,243.07616591453552,
543,0.0,,0.05694505199790001,,0.48463696241378784,,1.0826271772384644,,243.5189492702484,
544,0.0,,0.0236248467117548,,0.48651328682899475,,1.0916633605957031,,243.96113634109497,
545,0.0,,0.07304958254098892,,0.5253999829292297,,1.1313806772232056,,244.40296840667725,
546,0.0,,0.025766640901565552,,0.5118708610534668,,1.0889211893081665,,244.84544324874878,
547,0.0,,0.02796933799982071,,0.48771005868911743,,1.051263689994812,,245.2876889705658,
548,0.0,,0.022878456860780716,,0.5004963278770447,,1.07278311252594,,245.72980499267578,
549,0.0,,0.1153201088309288,,0.5162001848220825,,1.0633468627929688,,246.1722776889801,
550,0.0,,0.07503464072942734,,0.5214295387268066,,1.079297423362732,,246.6149435043335,
551,0.0,,0.011122588999569416,,0.5260578989982605,,1.0942943096160889,,247.05746173858643,
552,0.0,,0.20686475932598114,,0.5620821714401245,,1.1309105157852173,,247.4997239112854,
553,0.0,,0.04756278544664383,,0.5597243905067444,,1.1155469417572021,,247.94185209274292,
554,0.0,,0.047713592648506165,,0.5067400932312012,,1.024408221244812,,248.38455367088318,
555,0.0,,0.06941147148609161,,0.5143457651138306,,1.081041693687439,,248.82612323760986,
556,0.0,,0.16406109929084778,,0.5428360104560852,,1.2095286846160889,,249.26882481575012,
557,0.0,,0.015574337914586067,,0.5394420027732849,,1.1970969438552856,,249.71138381958008,
558,0.0,,0.010758464224636555,,0.531520426273346,,1.171768307685852,,250.15388369560242,
559,0.0,,0.056261491030454636,,0.5152135491371155,,1.1313806772232056,,250.5964834690094,
560,0.0,,0.07638063281774521,,0.5378676056861877,,1.1851996183395386,,251.0390055179596,
561,0.0,,0.014887072145938873,,0.5164360404014587,,1.130043387413025,,251.48110127449036,
562,0.0,,0.021431872621178627,,0.5012874603271484,,1.1121958494186401,,251.92237329483032,
563,0.0,,0.06832856684923172,,0.47608107328414917,,1.0480499267578125,,252.66014218330383,
564,0.0,,0.06028576195240021,,0.5115320682525635,,1.138237476348877,,253.1018190383911,
565,0.0,,0.03324737027287483,,0.513120174407959,,1.1390494108200073,,253.54405450820923,
566,0.0,,0.001820105011574924,,0.5596907138824463,,1.2008246183395386,,253.98592281341553,
567,0.0,,0.028905251994729042,,0.48394307494163513,,1.0507594347000122,,254.42891240119934,
568,0.0,,0.03933539241552353,,0.4848971664905548,,1.0421905517578125,,254.87097644805908,
569,0.0,,0.019717900082468987,,0.4839511811733246,,1.0654853582382202,,255.31345129013062,
570,0.0,,0.013152144849300385,,0.47302529215812683,,1.0425161123275757,,255.75566124916077,
571,0.0,,0.02791355550289154,,0.4793279469013214,,1.063991904258728,,256.1988682746887,
572,0.0,,0.10660241544246674,,0.47831642627716064,,1.0610960721969604,,256.641459941864,
573,0.0,,0.3753434121608734,,0.5009031295776367,,1.0433498620986938,,257.0842125415802,
574,0.0,,0.11522985249757767,,0.48976606130599976,,0.984062910079956,,257.5270884037018,
575,0.0,,0.3666808605194092,,0.4806796610355377,,0.9699501991271973,,257.9686794281006,
576,0.0,,0.09670991450548172,,0.47713595628738403,,0.9718438982963562,,258.41248321533203,
577,0.0,,0.09005953371524811,,0.5067656636238098,,1.0479360818862915,,258.8550982475281,
578,0.0,,0.22046123445034027,,0.5010128617286682,,1.0462983846664429,,259.29764556884766,
579,0.0,,0.106598399579525,,0.5713884830474854,,1.1963634490966797,,259.73988485336304,
580,0.0,,0.029765497893095016,,0.5469436049461365,,1.1471329927444458,,260.1823658943176,
581,0.0,,0.16122524440288544,,0.5619348883628845,,1.170939326286316,,260.62488055229187,
582,0.0,,0.1348642259836197,,0.5591719150543213,,1.1667512655258179,,261.06727504730225,
583,0.0,,0.04935048148036003,,0.5231602191925049,,1.0942579507827759,,261.5089600086212,
584,0.0,,0.14355023205280304,,0.49170804023742676,,1.0327345132827759,,261.9517922401428,
585,0.0,,0.05969110131263733,,0.4741276800632477,,0.9814862608909607,,262.3952829837799,
586,0.0,,0.009321705438196659,,0.4242115020751953,,0.908200740814209,,262.8380672931671,
587,0.0,,0.04040396586060524,,0.4088435769081116,,0.8851302266120911,,263.28033447265625,
588,0.0,,0.5692340135574341,,0.5181806087493896,,0.9880404472351074,,263.72195625305176,
589,0.0,,0.01297281589359045,,0.5034493207931519,,1.0556321144104004,,264.1644186973572,
590,0.0,,0.07057423144578934,,0.45905032753944397,,0.9648634791374207,,264.60598373413086,
591,0.0,,0.005272248759865761,,0.45901089906692505,,0.9246616363525391,,265.0479326248169,
592,0.0,,0.2153424173593521,,0.4063636064529419,,0.8203970789909363,,265.4897837638855,
593,0.0,,0.23586401343345642,,0.36336836218833923,,0.7532528042793274,,265.93263125419617,
594,0.0,,0.13894279301166534,,0.37611326575279236,,0.7936174273490906,,266.3757836818695,
595,0.0,,6.179193019866943,,0.26976895332336426,,0.8597448468208313,,266.8182740211487,
596,0.0,,0.11662380397319794,,0.33822083473205566,,0.7123587727546692,,267.2608428001404,
597,0.0,,0.07004748284816742,,0.35852059721946716,,0.5338153839111328,,267.7035458087921,
598,0.0,,0.46831321716308594,,0.37751054763793945,,0.5294709801673889,,268.14605355262756,
599,0.0,,0.13792966306209564,,0.3893948495388031,,0.6051477789878845,,268.58874225616455,
600,0.0,,0.1221824660897255,,0.43309351801872253,,0.6927081942558289,,269.0307445526123,
601,0.0,,0.12512101233005524,,0.4253753423690796,,0.6536369323730469,,269.473087310791,
602,0.0,,0.7403272390365601,,0.4289269745349884,,0.5598956942558289,,269.91620087623596,
603,0.0,,0.0005051358602941036,,0.4164579212665558,,0.5832945704460144,,270.3585789203644,
604,0.0,,0.16141991317272186,,0.40076231956481934,,0.5233478546142578,,270.8015329837799,
605,0.0,,0.021598316729068756,,0.4029313921928406,,0.6067320704460144,,271.24363589286804,
606,0.0,,0.10050449520349503,,0.40715399384498596,,0.7720966339111328,,271.6863205432892,
607,0.0,,0.1557876467704773,,0.38933613896369934,,0.7403891086578369,,272.12862038612366,
608,0.0,,0.007863575592637062,,0.3834291994571686,,0.7081723213195801,,272.57122349739075,
609,0.0,,0.023379208520054817,,0.37186819314956665,,0.665658175945282,,273.01424956321716,
610,0.0,,0.12012967467308044,,0.37070536613464355,,0.5833331942558289,,273.4569842815399,
611,0.0,,0.07786702364683151,,0.37890860438346863,,0.6170265078544617,,273.90056252479553,
612,0.0,,0.08215472102165222,,0.3650374114513397,,0.5546486973762512,,274.34377694129944,
613,0.0,,0.06942760199308395,,0.3653477430343628,,0.5156161189079285,,274.7870988845825,
614,0.0,,0.09042486548423767,,0.4003411829471588,,0.5282812714576721,,275.2293930053711,
615,0.0,,0.03232211992144585,,0.3801807761192322,,0.5100521445274353,,275.67206358909607,
616,0.0,,0.03115944005548954,,0.3610078692436218,,0.4894936978816986,,276.1150064468384,
617,0.0,,0.03217017650604248,,0.3517797291278839,,0.48177066445350647,,276.5572769641876,
618,0.0,,0.14233389496803284,,0.34048783779144287,,0.5126833319664001,,276.9995684623718,
619,0.0,,2.919546604156494,,0.536589503288269,,0.79683518409729,,277.44160509109497,
620,0.0,,0.12106571346521378,,0.42493128776550293,,0.5844923853874207,,277.8835508823395,
621,0.0,,0.41537633538246155,,0.4110912084579468,,0.5255709290504456,,278.3265881538391,
622,0.0,,3.8008317947387695,,0.7567074298858643,,1.3118600845336914,,278.7696967124939,
623,0.0,,5.160170555114746,,1.1162620782852173,,1.7319120168685913,,279.2118971347809,
624,0.0,,7.254213809967041,,1.4299215078353882,,2.5820610523223877,,279.6537432670593,
625,0.0,,3.559309959411621,,1.005802869796753,,2.2224130630493164,,280.3920817375183,
626,0.0,,2.687777042388916,,0.8778809905052185,,1.849338173866272,,280.83363580703735,
627,0.0,,2.761366128921509,,0.7684106230735779,,1.4895434379577637,,281.2743499279022,
628,0.0,,20.82427215576172,,1.1371405124664307,,2.2222182750701904,,281.71503376960754,
629,0.0,,0.9619852900505066,,0.7215076684951782,,1.2731000185012817,,282.155966758728,
630,0.0,,1.774803876876831,,0.7789258360862732,,1.3419709205627441,,282.5977668762207,
631,0.0,,3.305882692337036,,0.6814150810241699,,1.3161343336105347,,283.0387878417969,
632,0.0,,7.677295684814453,,0.8424294590950012,,1.9159812927246094,,283.4810118675232,
633,0.0,,0.5838679075241089,,0.7556242346763611,,1.2529264688491821,,283.9229896068573,
634,0.0,,0.5017289519309998,,0.7889115810394287,,1.202514410018921,,284.36470460891724,
635,0.0,,5.332967758178711,,0.8927922248840332,,1.399530291557312,,284.8059980869293,
636,0.0,,0.015170670114457607,,0.8308160901069641,,1.2355802059173584,,285.2467849254608,
637,0.0,,0.6243001222610474,,0.892695963382721,,1.417961597442627,,285.68803191185,
638,0.0,,0.6806614398956299,,0.9335246086120605,,1.4283782243728638,,286.12871623039246,
639,0.0,,9.138922691345215,,0.9553972482681274,,1.514225959777832,,286.5696635246277,
640,0.0,,0.5375421643257141,,0.9438208937644958,,1.7445181608200073,,287.0104067325592,
641,0.0,,0.49736258387565613,,0.9270122647285461,,1.890351414680481,,287.4509117603302,
642,0.0,,2.9776034355163574,,0.870727002620697,,1.7733103036880493,,287.89170837402344,
643,0.0,,0.037151999771595,,0.8641394376754761,,1.7294703722000122,,288.332471370697,
644,0.0,,0.05053555965423584,,0.8847717046737671,,1.721875548362732,,288.7736482620239,
645,0.0,,1.5894856452941895,,1.0094937086105347,,1.7733306884765625,,289.2147252559662,
646,0.0,,0.7287496328353882,,0.9704932570457458,,1.7919703722000122,,289.6550757884979,
647,0.0,,0.2068321853876114,,0.9520224928855896,,1.807833194732666,,290.09600162506104,
648,0.0,,0.13753628730773926,,0.8385697603225708,,1.5506162643432617,,290.53710556030273,
649,0.0,,1.970474123954773,,0.8232041597366333,,1.4920806884765625,,290.979355096817,
650,0.0,,0.590219259262085,,0.8805346488952637,,1.6144561767578125,,291.4222819805145,
651,0.0,,2.100735664367676,,0.8599792718887329,,1.6209287643432617,,291.862642288208,
652,0.0,,4.995079040527344,,0.786506175994873,,1.562193751335144,,292.30510568618774,
653,0.0,,6.580986976623535,,0.7456007599830627,,1.64311945438385,,292.7457573413849,
654,0.0,,10.070551872253418,,0.6840885877609253,,1.9428071975708008,,293.1861410140991,
655,0.0,,8.65386962890625,,0.8301874995231628,,2.4612598419189453,,293.62727880477905,
656,0.0,,0.31161805987358093,,0.8207191228866577,,1.5141135454177856,,294.0680205821991,
657,0.0,,0.27571532130241394,,0.8149513602256775,,1.506109356880188,,294.50899624824524,
658,0.0,,0.8366007208824158,,0.8927095532417297,,1.5369998216629028,,294.9495692253113,
659,0.0,,0.8027291297912598,,0.8700782656669617,,1.623600959777832,,295.3910608291626,
660,0.0,,1.0953177213668823,,0.9050928354263306,,1.7224912643432617,,295.8312623500824,
661,0.0,,5.8026018142700195,,0.9383132457733154,,1.770127296447754,,296.2719268798828,
662,0.0,,3.1616477966308594,,1.0063514709472656,,1.8619595766067505,,296.71360898017883,
663,0.0,,1.7482043504714966,,1.0983037948608398,,2.087068796157837,,297.1542682647705,
664,0.0,,0.6416038274765015,,1.122802495956421,,2.1776652336120605,,297.595330953598,
665,0.0,,1.1810382604599,,1.149855613708496,,2.1425795555114746,,298.0366687774658,
666,0.0,,1.1360018253326416,,1.1118299961090088,,2.1783816814422607,,298.4773724079132,
667,0.0,,1.5873709917068481,,0.9576315879821777,,1.807245135307312,,298.9188196659088,
668,0.0,,0.7349018454551697,,0.9794744253158569,,1.8714584112167358,,299.3597238063812,
669,0.0,,1.7092500925064087,,1.1530871391296387,,1.9627548456192017,,299.80066657066345,
670,0.0,,0.30537447333335876,,1.1242905855178833,,1.9297538995742798,,300.2419054508209,
671,0.0,,0.5205052495002747,,0.9942983388900757,,1.9062498807907104,,300.6827480792999,
672,0.0,,0.6208598017692566,,0.9794086813926697,,1.904294490814209,,301.1230809688568,
673,0.0,,0.291096955537796,,1.001389503479004,,1.9478778839111328,,301.5646324157715,
674,0.0,,0.19536419212818146,,1.0312713384628296,,1.9885748624801636,,302.0059325695038,
675,0.0,,1.0585309267044067,,0.9594759345054626,,1.9056023359298706,,302.4463164806366,
676,0.0,,0.9277945160865784,,0.9980341792106628,,1.864583134651184,,302.88795495033264,
677,0.0,,2.800879716873169,,0.9669837951660156,,1.7290643453598022,,303.32884526252747,
678,0.0,,0.16327331960201263,,0.8969024419784546,,1.755208134651184,,303.76992654800415,
679,0.0,,0.11596623808145523,,0.8973960280418396,,1.7656248807907104,,304.21061635017395,
680,0.0,,1.1618483066558838,,0.8866376876831055,,1.6718748807907104,,304.6515004634857,
681,0.0,,6.659400463104248,,0.9318053722381592,,1.5883806943893433,,305.09235095977783,
682,0.0,,0.38880351185798645,,0.8921765089035034,,1.677083134651184,,305.5336117744446,
683,0.0,,1.010054588317871,,0.9091710448265076,,1.6822915077209473,,305.97423553466797,
684,0.0,,0.4647476375102997,,0.9228893518447876,,1.6874103546142578,,306.4150960445404,
685,0.0,,1.5866154432296753,,0.9133766889572144,,1.667580008506775,,306.8564636707306,
686,0.0,,0.43650001287460327,,0.9126720428466797,,1.770833134651184,,307.2979109287262,
687,0.0,,0.24610745906829834,,0.9945223331451416,,1.8593283891677856,,307.73926544189453,
688,0.0,,0.4000236988067627,,1.0398974418640137,,1.9516798257827759,,308.4749071598053,
689,0.0,,0.5932870507240295,,1.0748907327651978,,2.078035354614258,,308.9165813922882,
690,0.0,,0.3441421389579773,,1.0692927837371826,,2.0572826862335205,,309.35680890083313,
691,0.0,,0.8444376587867737,,1.2224061489105225,,2.2708332538604736,,309.7982666492462,
692,0.0,,0.18847334384918213,,1.1844414472579956,,2.244702100753784,,310.2403221130371,
693,0.0,,0.7641547918319702,,1.2603387832641602,,2.4050323963165283,,310.68175864219666,
694,0.0,,0.13351693749427795,,1.1496840715408325,,2.175638198852539,,311.12255239486694,
695,0.0,,0.21369796991348267,,1.082542896270752,,2.0729165077209473,,311.5638597011566,
696,0.0,,0.5894098877906799,,1.1020276546478271,,2.067699432373047,,312.0051062107086,
697,0.0,,0.9299194812774658,,1.047660231590271,,2.004199743270874,,312.4457356929779,
698,0.0,,0.023171693086624146,,1.107603907585144,,1.9804649353027344,,312.8864390850067,
699,0.0,,7.4607014656066895,,1.1951273679733276,,2.2689239978790283,,313.3270888328552,
700,0.0,,2.72308611869812,,1.2662299871444702,,2.412466287612915,,313.76745891571045,
701,0.0,,0.27354398369789124,,1.1379426717758179,,2.2173359394073486,,314.20822048187256,
702,0.0,,0.8489676117897034,,1.0708938837051392,,2.0635080337524414,,314.6490800380707,
703,0.0,,0.05922017619013786,,0.9934678673744202,,1.9835792779922485,,315.0898976325989,
704,0.0,,0.1517074853181839,,0.9716588854789734,,1.9477291107177734,,315.5307950973511,
705,0.0,,0.12555164098739624,,1.0389539003372192,,1.9947210550308228,,315.97123432159424,
706,0.0,,0.2583349049091339,,1.0832663774490356,,2.0350444316864014,,316.4118354320526,
707,0.0,,0.5372382998466492,,1.0569820404052734,,1.9725371599197388,,316.8531115055084,
708,0.0,,0.0079279076308012,,0.8620210886001587,,1.6565285921096802,,317.2940573692322,
709,0.0,,0.40279364585876465,,0.8715253472328186,,1.6366068124771118,,317.73425126075745,
710,0.0,,0.14242452383041382,,0.8893404006958008,,1.7148650884628296,,318.1750886440277,
711,0.0,,0.43514978885650635,,0.8953122496604919,,1.796804428100586,,318.61551237106323,
712,0.0,,0.4152167737483978,,0.8082975149154663,,1.5805416107177734,,319.05673813819885,
713,0.0,,0.22809521853923798,,0.8226499557495117,,1.6345781087875366,,319.497718334198,
714,0.0,,0.19966217875480652,,0.8779732584953308,,1.6387404203414917,,319.938161611557,
715,0.0,,0.33971038460731506,,0.8539397716522217,,1.6873124837875366,,320.37837743759155,
716,0.0,,2.8086788654327393,,0.9311031699180603,,1.8383541107177734,,320.81968688964844,
717,0.0,,0.8738096356391907,,0.8975120782852173,,1.7706457376480103,,321.2606852054596,
718,0.0,,0.394967257976532,,0.9222490191459656,,1.8236236572265625,,321.7020444869995,
719,0.0,,0.07750498503446579,,1.015553593635559,,1.9699989557266235,,322.14318895339966,
720,0.0,,0.3558184504508972,,1.0159976482391357,,1.948529839515686,,322.58377623558044,
721,0.0,,0.33386504650115967,,0.9927592277526855,,1.901654839515686,,323.02413058280945,
722,0.0,,0.492649644613266,,0.982981264591217,,1.88349187374115,,323.46515917778015,
723,0.0,,0.04983764886856079,,0.9822466373443604,,1.8898149728775024,,323.9056763648987,
724,0.0,,0.11366953700780869,,0.9742273092269897,,1.8741899728775024,,324.34744000434875,
725,0.0,,0.5677152276039124,,0.9411326050758362,,1.7946175336837769,,324.7890450954437,
726,0.0,,0.03298955038189888,,0.8914421796798706,,1.6886073350906372,,325.23019099235535,
727,0.0,,0.0328165702521801,,0.9037044048309326,,1.726283073425293,,325.6716196537018,
728,0.0,,0.04884032532572746,,0.9161094427108765,,1.7240843772888184,,326.111900806427,
729,0.0,,0.23577271401882172,,0.8406283855438232,,1.6221164464950562,,326.5533301830292,
730,0.0,,0.05432330071926117,,0.822224497795105,,1.6074501276016235,,326.9941158294678,
731,0.0,,0.05295479670166969,,0.8241386413574219,,1.6413320302963257,,327.43541073799133,
732,0.0,,0.13953040540218353,,0.866993248462677,,1.7637001276016235,,327.87800908088684,
733,0.0,,0.10028630495071411,,0.8652865290641785,,1.7637001276016235,,328.31965732574463,
734,0.0,,0.9932970404624939,,0.9231026768684387,,1.8727425336837769,,328.7610750198364,
735,0.0,,0.04508538171648979,,0.9300381541252136,,1.8791050910949707,,329.202517747879,
736,0.0,,0.27381399273872375,,0.86529141664505,,1.6913405656814575,,329.6428518295288,
737,0.0,,0.6753696799278259,,0.8816614151000977,,1.7020217180252075,,330.0835635662079,
738,0.0,,0.1619526445865631,,0.8702694773674011,,1.7072696685791016,,330.5244607925415,
739,0.0,,0.25303927063941956,,0.8545193076133728,,1.7075233459472656,,330.96460008621216,
740,0.0,,0.06985627859830856,,0.8197324872016907,,1.648158073425293,,331.40559101104736,
741,0.0,,0.03411145135760307,,0.8116510510444641,,1.6346067190170288,,331.84600853919983,
742,0.0,,0.14405317604541779,,0.8821722269058228,,1.7176467180252075,,332.28732538223267,
743,0.0,,0.16164006292819977,,0.8601489067077637,,1.6558305025100708,,332.7293293476105,
744,0.0,,0.23536141216754913,,0.8214183449745178,,1.6365240812301636,,333.169983625412,
745,0.0,,0.12671658396720886,,0.8943340182304382,,1.7124384641647339,,333.61026763916016,
746,0.0,,0.03152736276388168,,0.886192262172699,,1.7198573350906372,,334.05173349380493,
747,0.0,,0.021059732884168625,,0.8802934288978577,,1.7274435758590698,,334.49310874938965,
748,0.0,,0.029493847861886024,,0.8823153376579285,,1.7482768297195435,,334.93409419059753,
749,0.0,,0.18250183761119843,,0.8466755151748657,,1.7014018297195435,,335.37551259994507,
750,0.0,,0.07566849142313004,,0.8112123012542725,,1.6284852027893066,,336.11098289489746,
751,0.0,,0.07663096487522125,,0.8040467500686646,,1.6284852027893066,,336.55392122268677,
752,0.0,,1.2901099920272827,,0.9069650769233704,,1.8211679458618164,,336.99456000328064,
753,0.0,,1.2190921306610107,,0.9922282695770264,,1.9722095727920532,,337.4352037906647,
754,0.0,,0.21572713553905487,,0.8991113901138306,,1.7969073057174683,,337.87675285339355,
755,0.0,,0.32778865098953247,,0.8535295128822327,,1.713573932647705,,338.3181838989258,
756,0.0,,0.2670622169971466,,0.8087051510810852,,1.630240559577942,,338.75921630859375,
757,0.0,,0.21539175510406494,,0.7171077132225037,,1.4409852027893066,,339.19989943504333,
758,0.0,,0.13618209958076477,,0.6741177439689636,,1.3732768297195435,,339.6404917240143,
759,0.0,,1.1331781148910522,,0.5561286807060242,,0.918368399143219,,340.0818223953247,
760,0.0,,0.18239888548851013,,0.5468884706497192,,0.9396519660949707,,340.5225887298584,
761,0.0,,0.0790412425994873,,0.5339525938034058,,0.9404969215393066,,340.9632480144501,
762,0.0,,0.0400538332760334,,0.5213544964790344,,0.9242404103279114,,341.40497851371765,
763,0.0,,0.09951577335596085,,0.49093735218048096,,0.9320921897888184,,341.8459656238556,
764,0.0,,0.016543999314308167,,0.46612030267715454,,0.9277423024177551,,342.2861180305481,
765,0.0,,0.07219024747610092,,0.4536234438419342,,0.9452757835388184,,342.7273073196411,
766,0.0,,0.1995096504688263,,0.44868236780166626,,0.9367073178291321,,343.1684846878052,
767,0.0,,0.383478045463562,,0.5533785223960876,,0.9745712280273438,,343.6096246242523,
768,0.0,,0.17778576910495758,,0.4884699583053589,,0.9723518490791321,,344.0502154827118,
769,0.0,,0.1344435214996338,,0.5297815203666687,,1.0328154563903809,,344.4911677837372,
770,0.0,,0.008456711657345295,,0.525545060634613,,1.0204123258590698,,344.93142890930176,
771,0.0,,0.1705043762922287,,0.6071452498435974,,1.0614279508590698,,345.3728394508362,
772,0.0,,0.18480797111988068,,0.7004826068878174,,1.1558289527893066,,345.8140335083008,
773,0.0,,0.11730895191431046,,0.5939688086509705,,1.1545602083206177,,346.255774974823,
774,0.0,,0.03283613920211792,,0.5831863284111023,,1.1558289527893066,,346.6965901851654,
775,0.0,,0.03278544172644615,,0.5715919137001038,,1.1532248258590698,,347.13732957839966,
776,0.0,,0.14798268675804138,,0.569077730178833,,1.1480498313903809,,347.57767271995544,
777,0.0,,0.03721631318330765,,0.6016209125518799,,1.1545013189315796,,348.0189142227173,
778,0.0,,0.0004346275527495891,,0.5967346429824829,,1.1792408227920532,,348.4593584537506,
779,0.0,,0.16284669935703278,,0.6734851598739624,,1.2013763189315796,,348.90157532691956,
780,0.0,,0.13100527226924896,,0.6829496622085571,,1.2104908227920532,,349.3414351940155,
781,0.0,,0.03129701688885689,,0.6320136189460754,,1.2066435813903809,,349.7826135158539,
782,0.0,,0.4984577000141144,,0.5870080590248108,,1.1896830797195435,,350.2233853340149,
783,0.0,,0.05889192223548889,,0.5923963189125061,,1.1832060813903809,,350.6639358997345,
784,0.0,,0.024119965732097626,,0.5860589146614075,,1.1935638189315796,,351.1049454212189,
785,0.0,,0.04357115551829338,,0.63954097032547,,1.205365538597107,,351.5453214645386,
786,0.0,,0.18361824750900269,,0.6111173033714294,,1.1909040212631226,,351.98614168167114,
787,0.0,,2.629903793334961,,0.6928079724311829,,1.4533923864364624,,352.42663741111755,
788,0.0,,0.012032585218548775,,0.7797144651412964,,1.425110936164856,,352.8676483631134,
789,0.0,,0.022505467757582664,,0.7297382950782776,,1.3680429458618164,,353.30791568756104,
790,0.0,,0.18145455420017242,,0.6549360156059265,,1.3472095727920532,,353.7495017051697,
791,0.0,,0.06747577339410782,,0.6641166806221008,,1.3758554458618164,,354.1911177635193,
792,0.0,,0.9220436811447144,,0.9418052434921265,,1.572948932647705,,354.63197565078735,
793,0.0,,0.5890529751777649,,0.8505011200904846,,1.614615559577942,,355.0729937553406,
794,0.0,,0.05914176627993584,,0.5957266092300415,,1.252636432647705,,355.5137436389923,
795,0.0,,0.40533068776130676,,0.6140638589859009,,1.255475640296936,,355.95470786094666,
796,0.0,,0.03174116089940071,,0.5547432899475098,,1.146100640296936,,356.39541602134705,
797,0.0,,0.08208664506673813,,0.5897658467292786,,1.1632275581359863,,356.83708930015564,
798,0.0,,0.035245876759290695,,0.5517604351043701,,1.1371859312057495,,357.2778344154358,
799,0.0,,0.12398841232061386,,0.5522215366363525,,1.1515088081359863,,357.71906781196594,
800,0.0,,0.0916440412402153,,0.5545657277107239,,1.145865559577942,,358.1600458621979,
801,0.0,,2.3546321392059326,,0.5117188692092896,,1.0781573057174683,,358.6009769439697,
802,0.0,,0.005807978566735983,,0.5091614127159119,,1.088573932647705,,359.0417618751526,
803,0.0,,0.06797391176223755,,0.538747251033783,,1.153913140296936,,359.48215675354004,
804,0.0,,2.6769697666168213,,0.38069799542427063,,0.8074905276298523,,359.923681974411,
805,0.0,,0.034271303564310074,,0.4021797776222229,,0.7892112731933594,,360.36419463157654,
806,0.0,,0.006834477186203003,,0.3714873492717743,,0.7787718772888184,,360.8052945137024,
807,0.0,,0.269835501909256,,0.48642662167549133,,0.8691266179084778,,361.2474184036255,
808,0.0,,0.06593950092792511,,0.41984280943870544,,0.8572223782539368,,361.68786787986755,
809,0.0,,0.02404552511870861,,0.4607800841331482,,0.8971953392028809,,362.12887144088745,
810,0.0,,0.24415519833564758,,0.6060832738876343,,1.0724700689315796,,362.5702829360962,
811,0.0,,0.033399004489183426,,0.5442659854888916,,1.0416474342346191,,363.0128402709961,
812,0.0,,0.09155476093292236,,0.5801538825035095,,1.0633554458618164,,363.4537904262543,
813,0.0,,0.07924008369445801,,0.545477032661438,,1.0438498258590698,,364.1902129650116,
814,0.0,,0.09667931497097015,,0.49817970395088196,,1.0197356939315796,,364.63258147239685,
815,0.0,,0.00017672221292741597,,0.5021982192993164,,1.0373138189315796,,365.072838306427,
816,0.0,,0.11060819029808044,,0.42207857966423035,,0.8350870013237,,365.51351046562195,
817,0.0,,0.1712048053741455,,0.4334253966808319,,0.8633024096488953,,365.9543766975403,
818,0.0,,0.07171124964952469,,0.42218685150146484,,0.8541877865791321,,366.39612770080566,
819,0.0,,0.04101308435201645,,0.4086877107620239,,0.8419229388237,,366.8373398780823,
820,0.0,,0.10729395598173141,,0.4023466110229492,,0.8351909518241882,,367.2788734436035,
821,0.0,,0.23253263533115387,,0.3949304521083832,,0.8069872856140137,,367.7188889980316,
822,0.0,,0.14869695901870728,,0.3623294234275818,,0.7452837824821472,,368.16114807128906,
823,0.0,,0.11253537982702255,,0.3469763398170471,,0.7366997599601746,,368.6025490760803,
824,0.0,,0.12454939633607864,,0.33449259400367737,,0.7222352027893066,,369.04310059547424,
825,0.0,,0.07133036106824875,,0.3303740620613098,,0.707912266254425,,369.4836802482605,
826,0.0,,0.054411113262176514,,0.3756090998649597,,0.6896018981933594,,369.92455434799194,
827,0.0,,0.12190142273902893,,0.3181477189064026,,0.5301467776298523,,370.36504578590393,
828,0.0,,0.31032317876815796,,0.28650644421577454,,0.48993000388145447,,370.80639147758484,
829,0.0,,0.26179471611976624,,0.30498844385147095,,0.5139018893241882,,371.24739718437195,
830,0.0,,0.16686895489692688,,0.2788238525390625,,0.4791989326477051,,371.68882274627686,
831,0.0,,0.023484142497181892,,0.26581382751464844,,0.4942479133605957,,372.13020849227905,
832,0.0,,0.11343717575073242,,0.20737794041633606,,0.45880046486854553,,372.5710334777832,
833,0.0,,0.09840783476829529,,0.1817975640296936,,0.42539358139038086,,373.01121950149536,
834,0.0,,0.07823202013969421,,0.22351498901844025,,0.4349280893802643,,373.4525878429413,
835,0.0,,0.2065274864435196,,0.3183625340461731,,0.48211750388145447,,373.8936855792999,
836,0.0,,0.025036321952939034,,0.29087695479393005,,0.4687822759151459,,374.3344280719757,
837,0.0,,0.031865790486335754,,0.23693478107452393,,0.4427405893802643,,374.77516770362854,
838,0.0,,0.16572923958301544,,0.34100213646888733,,0.4942479133605957,,375.2160174846649,
839,0.0,,0.05600173398852348,,0.28834202885627747,,0.4896155893802643,,375.65710711479187,
840,0.0,,0.026478275656700134,,0.2311762422323227,,0.4323239326477051,,376.09852957725525,
841,0.0,,0.09329961240291595,,0.20374922454357147,,0.4401364326477051,,376.539386510849,
842,0.0,,0.04769052192568779,,0.23872385919094086,,0.44531503319740295,,376.97967743873596,
843,0.0,,0.172200545668602,,0.2326045036315918,,0.4496361315250397,,377.42049384117126,
844,0.0,,0.045958682894706726,,0.252128005027771,,0.45799994468688965,,377.8617277145386,
845,0.0,,0.0185236856341362,,0.24263331294059753,,0.46614837646484375,,378.3021295070648,
846,0.0,,0.08879900723695755,,0.21994590759277344,,0.4213600158691406,,378.7429962158203,
847,0.0,,0.1082678884267807,,0.2370186597108841,,0.42935410141944885,,379.18401288986206,
848,0.0,,0.11686832457780838,,0.1702980399131775,,0.37168088555336,,379.6252362728119,
849,0.0,,0.04254257306456566,,0.1763666570186615,,0.36164578795433044,,380.06587624549866,
850,0.0,,0.16851885616779327,,0.21494294703006744,,0.41185203194618225,,380.5083358287811,
851,0.0,,0.09044729918241501,,0.22771327197551727,,0.42442741990089417,,380.949907541275,
852,0.0,,0.03808371722698212,,0.1451418250799179,,0.32483312487602234,,381.3911454677582,
853,0.0,,0.28895556926727295,,0.1773827224969864,,0.35186806321144104,,381.83264207839966,
854,0.0,,0.07488811761140823,,0.16681991517543793,,0.33137622475624084,,382.2736990451813,
855,0.0,,0.08320630341768265,,0.1592225283384323,,0.3759561777114868,,382.71509647369385,
856,0.0,,0.003725338028743863,,0.13500863313674927,,0.33449098467826843,,383.15607142448425,
857,0.0,,0.014641574583947659,,0.1355879157781601,,0.328905314207077,,383.5964527130127,
858,0.0,,0.01506142970174551,,0.13805001974105835,,0.33449098467826843,,384.0376646518707,
859,0.0,,0.01952410489320755,,0.1632523536682129,,0.36192741990089417,,384.4800250530243,
860,0.0,,0.08143597096204758,,0.1894979476928711,,0.39805468916893005,,384.920490026474,
861,0.0,,0.05070957913994789,,0.13922356069087982,,0.344003289937973,,385.3630084991455,
862,0.0,,0.10279181599617004,,0.17450487613677979,,0.37019622325897217,,385.8034861087799,
863,0.0,,0.0841299295425415,,0.12960869073867798,,0.32862958312034607,,386.24460792541504,
864,0.0,,0.03633828088641167,,0.13168330490589142,,0.3076140880584717,,386.6851990222931,
865,0.0,,0.02615208737552166,,0.15692594647407532,,0.3596974313259125,,387.1261782646179,
866,0.0,,0.14248713850975037,,0.13976038992404938,,0.3650721609592438,,387.56679582595825,
867,0.0,,0.08277633041143417,,0.1370893120765686,,0.3649057447910309,,388.0074317455292,
868,0.0,,0.02951464056968689,,0.15720979869365692,,0.40164926648139954,,388.4485604763031,
869,0.0,,0.041216328740119934,,0.15609388053417206,,0.38602426648139954,,388.8894805908203,
870,0.0,,0.019456887617707253,,0.20260238647460938,,0.43798884749412537,,389.3313434123993,
871,0.0,,0.09491924196481705,,0.14333751797676086,,0.3909001350402832,,389.77238512039185,
872,0.0,,0.028766848146915436,,0.12782122194766998,,0.37560760974884033,,390.21402645111084,
873,0.0,,0.003541509388014674,,0.1411874145269394,,0.3963221609592438,,390.6549823284149,
874,0.0,,0.06896091997623444,,0.13359469175338745,,0.3806971609592438,,391.09649562835693,
875,0.0,,0.09493645280599594,,0.12210617959499359,,0.3494471609592438,,391.8320243358612,
876,0.0,,0.030482228845357895,,0.13084369897842407,,0.3861665725708008,,392.27374148368835,
877,0.0,,0.025401568040251732,,0.1410902440547943,,0.41727426648139954,,392.7145173549652,
878,0.0,,0.020553935319185257,,0.13235090672969818,,0.41727426648139954,,393.155305147171,
879,0.0,,0.06407374143600464,,0.11044026911258698,,0.36519095301628113,,393.59637999534607,
880,0.0,,0.06187133118510246,,0.1402844339609146,,0.3552708625793457,,394.03662753105164,
881,0.0,,0.014014326967298985,,0.11087881028652191,,0.3857390880584717,,394.4772837162018,
882,0.0,,0.027544816955924034,,0.15790361166000366,,0.4221501350402832,,394.9182138442993,
883,0.0,,0.08754917979240417,,0.1939777135848999,,0.47470822930336,,395.3588194847107,
884,0.0,,0.00694251386448741,,0.17636975646018982,,0.45908322930336,,395.79916071891785,
885,0.0,,0.01151305716484785,,0.1675979644060135,,0.44310203194618225,,396.2403299808502,
886,0.0,,0.08419851958751678,,0.15303228795528412,,0.41206595301628113,,396.68049001693726,
887,0.0,,0.013478483073413372,,0.13216619193553925,,0.40780019760131836,,397.12128233909607,
888,0.0,,0.003498395439237356,,0.12937021255493164,,0.4021458625793457,,397.56220960617065,
889,0.0,,0.05859319120645523,,0.14143289625644684,,0.3455571234226227,,398.0034339427948,
890,0.0,,0.04602479562163353,,0.13588617742061615,,0.3768071234226227,,398.4437801837921,
891,0.0,,0.03588254004716873,,0.13763751089572906,,0.37655019760131836,,398.88525009155273,
892,0.0,,0.010044525377452374,,0.17697253823280334,,0.44923245906829834,,399.3260750770569,
893,0.0,,0.0033207545056939125,,0.2322748303413391,,0.5265305042266846,,399.767062664032,
894,0.0,,0.06961743533611298,,0.15962664783000946,,0.4274057447910309,,400.20792031288147,
895,0.0,,0.020128224045038223,,0.18096277117729187,,0.45964911580085754,,400.64945459365845,
896,0.0,,0.11516033113002777,,0.1606435477733612,,0.4644571542739868,,401.0902726650238,
897,0.0,,0.05415073409676552,,0.14418163895606995,,0.42248260974884033,,401.530966758728,
898,0.0,,0.13423016667366028,,0.1441895067691803,,0.3863321542739868,,401.9715692996979,
899,0.0,,0.03292189538478851,,0.1647898107767105,,0.4601404666900635,,402.4129526615143,
900,0.0,,0.05196235328912735,,0.10042612999677658,,0.3596974313259125,,402.8530728816986,
901,0.0,,0.022906161844730377,,0.10368403047323227,,0.34435760974884033,,403.29433727264404,
902,0.0,,0.018975889310240746,,0.1228199303150177,,0.3602904975414276,,403.7351851463318,
903,0.0,,0.028296630829572678,,0.08737533539533615,,0.35134634375572205,,404.1758246421814,
904,0.0,,0.058269280940294266,,0.11559338122606277,,0.36402615904808044,,404.6161868572235,
905,0.0,,0.036020468920469284,,0.11997287720441818,,0.34364375472068787,,405.0574345588684,
906,0.0,,0.04681447148323059,,0.11141547560691833,,0.3777115046977997,,405.49876070022583,
907,0.0,,0.024456674233078957,,0.14413689076900482,,0.34009185433387756,,405.93948578834534,
908,0.0,,0.035962872207164764,,0.16170960664749146,,0.3672948181629181,,406.3801965713501,
909,0.0,,0.3033004701137543,,0.20275957882404327,,0.3927115201950073,,406.82306385040283,
910,0.0,,0.06059011071920395,,0.10880432277917862,,0.40863800048828125,,407.2641019821167,
911,0.0,,0.06564576178789139,,0.10678741335868835,,0.36697134375572205,,407.70479559898376,
912,0.0,,0.01943245343863964,,0.12851329147815704,,0.4037531614303589,,408.1455521583557,
913,0.0,,0.037236589938402176,,0.17229048907756805,,0.4135448634624481,,408.5882592201233,
914,0.0,,0.016440963372588158,,0.13207556307315826,,0.40164926648139954,,409.0293869972229,
915,0.0,,0.0048415507189929485,,0.11103037744760513,,0.39217519760131836,,409.47034740448,
916,0.0,,0.01628645695745945,,0.11140565574169159,,0.38602426648139954,,409.91104340553284,
917,0.0,,0.09590517729520798,,0.18343989551067352,,0.4851249158382416,,410.3523139953613,
918,0.0,,0.03629501909017563,,0.1511833220720291,,0.4177708625793457,,410.79297828674316,
919,0.0,,0.012732412666082382,,0.09464534372091293,,0.3725031614303589,,411.2338786125183,
920,0.0,,0.014107548631727695,,0.12918725609779358,,0.34530019760131836,,411.6751320362091,
921,0.0,,0.01683308556675911,,0.22283999621868134,,0.47456595301628113,,412.11667919158936,
922,0.0,,0.012737970799207687,,0.13583774864673615,,0.4193781614303589,,412.5572073459625,
923,0.0,,0.017080184072256088,,0.14490558207035065,,0.41727426648139954,,412.9981346130371,
924,0.0,,0.0076679931953549385,,0.15803496539592743,,0.443623811006546,,413.4389247894287,
925,0.0,,0.05536038801074028,,0.13655203580856323,,0.40164926648139954,,413.8806481361389,
926,0.0,,0.06306131929159164,,0.11569767445325851,,0.33914926648139954,,414.3217635154724,
927,0.0,,0.10479135066270828,,0.12777602672576904,,0.3090988099575043,,414.76268672943115,
928,0.0,,0.006743508391082287,,0.09999662637710571,,0.31381580233573914,,415.2040927410126,
929,0.0,,0.01937362365424633,,0.12051315605640411,,0.2882654666900635,,415.64621567726135,
930,0.0,,0.04890710860490799,,0.1195346862077713,,0.2767915725708008,,416.08698749542236,
931,0.0,,0.008383498527109623,,0.1087794378399849,,0.317983478307724,,416.52739214897156,
932,0.0,,0.023108243942260742,,0.09630926698446274,,0.2501073181629181,,416.968789100647,
933,0.0,,0.00793349277228117,,0.09734981507062912,,0.2520865201950073,,417.4096200466156,
934,0.0,,0.04857474938035011,,0.10553501546382904,,0.24528050422668457,,417.8504886627197,
935,0.0,,0.013008601032197475,,0.10227624326944351,,0.2507499158382416,,418.2924208641052,
936,0.0,,0.00028903226484544575,,0.10660522431135178,,0.26020050048828125,,418.7337074279785,
937,0.0,,0.11177954822778702,,0.1206282377243042,,0.32500317692756653,,419.17502546310425,
938,0.0,,0.010480949655175209,,0.13358913362026215,,0.2932834327220917,,419.91054916381836,
939,0.0,,0.0075160665437579155,,0.13924720883369446,,0.2750542461872101,,420.35182547569275,
940,0.0,,0.015331132337450981,,0.1690511554479599,,0.2987953722476959,,420.79272651672363,
941,0.0,,0.027920061722397804,,0.1563238501548767,,0.27288031578063965,,421.23436975479126,
942,0.0,,0.0540381520986557,,0.12881159782409668,,0.24984700977802277,,421.6754398345947,
943,0.0,,0.006596011575311422,,0.13049368560314178,,0.2448989897966385,,422.1151874065399,
944,0.0,,0.024489575996994972,,0.12057678401470184,,0.24163031578063965,,422.5559403896332,
945,0.0,,0.001995610538870096,,0.11833848059177399,,0.2448989897966385,,422.99693274497986,
946,0.0,,0.002669423818588257,,0.1356288343667984,,0.25238800048828125,,423.43753457069397,
947,0.0,,0.003345920704305172,,0.11229757219552994,,0.25381168723106384,,423.87807536125183,
948,0.0,,0.009895622730255127,,0.11250242590904236,,0.25759634375572205,,424.31893730163574,
949,0.0,,0.0006712606991641223,,0.11408556997776031,,0.2613321542739868,,424.7610421180725,
950,0.0,,0.01525697112083435,,0.10756152123212814,,0.2667292058467865,,425.2017912864685,
951,0.0,,0.01708163321018219,,0.11796645075082779,,0.2586318254470825,,425.6427228450775,
952,0.0,,0.00018366615404374897,,0.1293119639158249,,0.2396906614303589,,426.0832815170288,
953,0.0,,0.03965865448117256,,0.13715600967407227,,0.22738182544708252,,426.52434825897217,
954,0.0,,0.10150886327028275,,0.12577331066131592,,0.21274463832378387,,426.96583437919617,
955,0.0,,0.015190460719168186,,0.12724468111991882,,0.20493213832378387,,427.40739011764526,
956,0.0,,0.009161082096397877,,0.12996205687522888,,0.19783146679401398,,427.8491234779358,
957,0.0,,0.008674915879964828,,0.11290373653173447,,0.21125991642475128,,428.2906651496887,
958,0.0,,0.016430696472525597,,0.12721967697143555,,0.23437564074993134,,428.731972694397,
959,0.0,,0.02457786165177822,,0.12259521335363388,,0.21332550048828125,,429.1728754043579,
960,0.0,,0.013661080971360207,,0.12171522527933121,,0.21307452023029327,,429.61382699012756,
961,0.0,,0.014184386469423771,,0.12503017485141754,,0.19711963832378387,,430.05490708351135,
962,0.0,,0.00787271186709404,,0.11457932740449905,,0.20693667232990265,,430.4956979751587,
963,0.0,,0.026054970920085907,,0.12314125150442123,,0.19131167232990265,,430.9365918636322,
964,0.0,,0.02445957250893116,,0.11074385046958923,,0.21299965679645538,,431.37828969955444,
965,0.0,,0.0011125246528536081,,0.10654585808515549,,0.21594254672527313,,431.81895756721497,
966,0.0,,0.032166916877031326,,0.11087727546691895,,0.26127466559410095,,432.2607023715973,
967,0.0,,0.019964128732681274,,0.14732320606708527,,0.3027501106262207,,432.7013602256775,
968,0.0,,0.04157714545726776,,0.12522956728935242,,0.2765827178955078,,433.14358854293823,
969,0.0,,0.01361466571688652,,0.11250843852758408,,0.2370864897966385,,433.58511686325073,
970,0.0,,0.007012929301708937,,0.12628288567066193,,0.2528076171875,,434.02595567703247,
971,0.0,,0.00864605326205492,,0.09658954292535782,,0.20734591782093048,,434.4674413204193,
972,0.0,,0.011380293406546116,,0.1315182000398636,,0.25919976830482483,,434.9086055755615,
973,0.0,,0.006333470344543457,,0.10572854429483414,,0.22282283008098602,,435.34918761253357,
974,0.0,,0.012800856493413448,,0.1350572258234024,,0.2817910611629486,,435.7906198501587,
975,0.0,,0.0017804130911827087,,0.1325445920228958,,0.26802587509155273,,436.23277044296265,
976,0.0,,0.024293327704072,,0.12685571610927582,,0.2359883040189743,,436.673499584198,
977,0.0,,0.0009575550211593509,,0.10734537243843079,,0.23381812870502472,,437.1142156124115,
978,0.0,,0.0011277735466137528,,0.10385867208242416,,0.23677587509155273,,437.5551519393921,
979,0.0,,0.009177396073937416,,0.1298328936100006,,0.2761763036251068,,437.9966764450073,
980,0.0,,0.012186090461909771,,0.11878764629364014,,0.18916542828083038,,438.4380581378937,
981,0.0,,0.00238400069065392,,0.13533663749694824,,0.22115087509155273,,438.8790645599365,
982,0.0,,0.001068204641342163,,0.12486773729324341,,0.24492628872394562,,439.32006430625916,
983,0.0,,0.00588463619351387,,0.12603287398815155,,0.2598598003387451,,439.760276556015,
984,0.0,,0.015050080604851246,,0.1391487568616867,,0.26281753182411194,,440.2017648220062,
985,0.0,,0.054937224835157394,,0.11810784786939621,,0.21232493221759796,,440.6428210735321,
986,0.0,,0.006408775690943003,,0.1154751256108284,,0.26318278908729553,,441.08403611183167,
987,0.0,,0.0008751257555559278,,0.1110166609287262,,0.20919132232666016,,441.5248656272888,
988,0.0,,0.03090672940015793,,0.12446174770593643,,0.24357493221759796,,441.9677357673645,
989,0.0,,0.00355515256524086,,0.12409527599811554,,0.22764627635478973,,442.4091317653656,
990,0.0,,0.023703377693891525,,0.14822813868522644,,0.25423309206962585,,442.85008811950684,
991,0.0,,0.016505874693393707,,0.10610288381576538,,0.20214974880218506,,443.29092144966125,
992,0.0,,0.0037000561133027077,,0.10212963074445724,,0.18719084560871124,,443.73149847984314,
993,0.0,,0.005459287669509649,,0.08345040678977966,,0.19580133259296417,,444.1719934940338,
994,0.0,,0.046486806124448776,,0.0983334556221962,,0.19509632885456085,,444.6131513118744,
995,0.0,,0.02653948962688446,,0.10101983696222305,,0.18449203670024872,,445.05465030670166,
996,0.0,,0.005865325219929218,,0.10835448652505875,,0.2689882814884186,,445.4957625865936,
997,0.0,,0.011383787728846073,,0.12089358270168304,,0.23083209991455078,,445.93701696395874,
998,0.0,,0.00011968772014370188,,0.08937862515449524,,0.18314965069293976,,446.37739181518555,
999,0.0,,0.0023412341251969337,,0.09914469718933105,,0.2672904431819916,,446.8183174133301,
1000,0.0,,0.034230321645736694,,0.09462285786867142,,0.19296033680438995,,447.55431509017944,
1001,0.0,,0.008946838788688183,,0.07961785793304443,,0.16464932262897491,,447.9947793483734,
1002,0.0,,0.08270671963691711,,0.10885866731405258,,0.27649223804473877,,448.4351477622986,
1003,0.0,,0.040371526032686234,,0.09762268513441086,,0.2721351385116577,,448.8765685558319,
1004,0.0,,0.005543469917029142,,0.10523088276386261,,0.255658894777298,,449.3178000450134,
1005,0.0,,0.269791841506958,,0.12872833013534546,,0.427533894777298,,449.7588529586792,
1006,0.0,,0.05894366651773453,,0.14902377128601074,,0.4262929856777191,,450.2001984119415,
1007,0.0,,0.07299970835447311,,0.19329705834388733,,0.47765418887138367,,450.6408603191376,
1008,0.0,,0.025717023760080338,,0.21731963753700256,,0.5121777057647705,,451.08378744125366,
1009,0.0,,0.2905140817165375,,0.2917490303516388,,0.8801684975624084,,451.5246477127075,
1010,0.0,,0.022807534784078598,,0.31452593207359314,,0.8790254592895508,,451.9658160209656,
1011,0.0,,0.10517000406980515,,0.2462611198425293,,0.700843095779419,,452.40717029571533,
1012,0.0,,2.6444344520568848,,0.3825177252292633,,1.233764410018921,,452.8472669124603,
1013,0.0,,0.03592422604560852,,0.38818472623825073,,1.2291268110275269,,453.2884726524353,
1014,0.0,,0.09880376607179642,,0.4469331204891205,,1.3079328536987305,,453.7293140888214,
1015,0.0,,1.6800446510314941,,0.35131722688674927,,1.0509004592895508,,454.17067670822144,
1016,0.0,,0.025045884773135185,,0.27730098366737366,,1.143514633178711,,454.6115906238556,
1017,0.0,,0.037458255887031555,,0.2665271461009979,,1.0348843336105347,,455.05324935913086,
1018,0.0,,0.015088672749698162,,0.2453100085258484,,0.9608733057975769,,455.49406480789185,
1019,0.0,,0.0979662537574768,,0.3095848262310028,,0.6163259148597717,,455.9352009296417,
1020,0.0,,0.31668820977211,,0.36691585183143616,,0.8443134427070618,,456.37675642967224,
1021,0.0,,0.11225854605436325,,0.2460496723651886,,0.6952483057975769,,456.8177797794342,
1022,0.0,,0.009974540211260319,,0.2765301764011383,,0.7350161671638489,,457.25930881500244,
1023,0.0,,0.0029288402292877436,,0.26176127791404724,,0.7755709290504456,,457.7004859447479,
1024,0.0,,0.04766153544187546,,0.29208236932754517,,0.8671233057975769,,458.1409080028534,
1025,0.0,,0.011824005283415318,,0.2568189203739166,,0.7361176013946533,,458.5823345184326,
1026,0.0,,0.05504206568002701,,0.2379816770553589,,0.6870293021202087,,459.0230224132538,
1027,0.0,,0.024774959310889244,,0.23301176726818085,,0.7076480388641357,,459.4635806083679,
1028,0.0,,0.0064650634303689,,0.17934316396713257,,0.6892614364624023,,459.90524768829346,
1029,0.0,,0.08965224027633667,,0.17279674112796783,,0.7046082615852356,,460.3462724685669,
1030,0.0,,0.017425568774342537,,0.17323434352874756,,0.6451933979988098,,460.7884774208069,
1031,0.0,,0.018535291776061058,,0.13791552186012268,,0.6918814778327942,,461.22947931289673,
1032,0.0,,0.009194395504891872,,0.15145081281661987,,0.7069401144981384,,461.67031264305115,
1033,0.0,,0.017155319452285767,,0.15577363967895508,,0.6777912974357605,,462.1108169555664,
1034,0.0,,0.04198741167783737,,0.15290601551532745,,0.6902452111244202,,462.5524809360504,
1035,0.0,,0.04711681231856346,,0.15333764255046844,,0.7179231643676758,,462.9933383464813,
1036,0.0,,0.07852793484926224,,0.16891133785247803,,0.7492096424102783,,463.4339437484741,
1037,0.0,,0.003345814999192953,,0.16556714475154877,,0.7595898509025574,,463.87503123283386,
1038,0.0,,0.004091965965926647,,0.17279712855815887,,0.7647981643676758,,464.3156747817993,
1039,0.0,,0.001889705890789628,,0.17280149459838867,,0.7746484279632568,,464.756432056427,
1040,0.0,,0.027859177440404892,,0.1799902766942978,,0.7503671646118164,,465.19847893714905,
1041,0.0,,0.0026958712842315435,,0.24690379202365875,,0.8064648509025574,,465.6390678882599,
1042,0.0,,0.028732163831591606,,0.23282119631767273,,0.7426685690879822,,466.07975482940674,
1043,0.0,,0.020824197679758072,,0.23515023291110992,,0.7566916346549988,,466.5214877128601,
1044,0.0,,0.007831503637135029,,0.24026966094970703,,0.7679319977760315,,466.96142053604126,
1045,0.0,,0.012401116080582142,,0.24347341060638428,,0.7158175110816956,,467.4025390148163,
1046,0.0,,0.0031273195054382086,,0.20397065579891205,,0.7239081859588623,,467.8433253765106,
1047,0.0,,0.07378295809030533,,0.1612728089094162,,0.765385091304779,,468.2835578918457,
1048,0.0,,0.02621440403163433,,0.14199091494083405,,0.6829996109008789,,468.72544384002686,
1049,0.0,,0.03510475158691406,,0.1531120389699936,,0.7296172976493835,,469.16606760025024,
1050,0.0,,0.009233125485479832,,0.17304812371730804,,0.7304684519767761,,469.60762214660645,
1051,0.0,,0.003499083686619997,,0.18518587946891785,,0.7617184519767761,,470.04879426956177,
1052,0.0,,0.022561239078640938,,0.17102175951004028,,0.7361360192298889,,470.48999404907227,
1053,0.0,,0.01865743286907673,,0.19877055287361145,,0.7044267654418945,,470.9307179450989,
1054,0.0,,0.01218449603766203,,0.18850922584533691,,0.7356767654418945,,471.3711242675781,
1055,0.0,,0.009981159120798111,,0.17454539239406586,,0.7200517654418945,,471.8119320869446,
1056,0.0,,0.0019339665304869413,,0.17192044854164124,,0.7304684519767761,,472.25299406051636,
1057,0.0,,0.16240368783473969,,0.18403121829032898,,0.8294267654418945,,472.69370889663696,
1058,0.0,,0.029271012172102928,,0.24676881730556488,,0.8777452111244202,,473.1342992782593,
1059,0.0,,0.024398673325777054,,0.24398380517959595,,0.8447442650794983,,473.57565355300903,
1060,0.0,,0.0037156313192099333,,0.22839100658893585,,0.8383017182350159,,474.01786375045776,
1061,0.0,,0.01653321273624897,,0.20873750746250153,,0.7835569977760315,,474.4603199958801,
1062,0.0,,0.003964753355830908,,0.1978699266910553,,0.7663329243659973,,474.9006345272064,
1063,0.0,,0.014666242524981499,,0.1862872987985611,,0.7715412974357605,,475.63607025146484,
1064,0.0,,0.008046817034482956,,0.18639405071735382,,0.7596263289451599,,476.0769462585449,
1065,0.0,,0.494509756565094,,0.2700083255767822,,0.9474611878395081,,476.5175201892853,
1066,0.0,,0.014333594590425491,,0.2769813537597656,,0.9703633785247803,,476.95822978019714,
1067,0.0,,0.030528094619512558,,0.29134970903396606,,0.5065996646881104,,477.39917826652527,
1068,0.0,,0.009231897071003914,,0.2689737379550934,,0.5482663512229919,,477.8402168750763,
1069,0.0,,0.1896609514951706,,0.31509560346603394,,0.6725161671638489,,478.280611038208,
1070,0.0,,0.1729903519153595,,0.2654092311859131,,0.8411273956298828,,478.7215061187744,
1071,0.0,,0.07154817134141922,,0.28405240178108215,,0.940585196018219,,479.16250586509705,
1072,0.0,,0.045860178768634796,,0.35652831196784973,,0.5702929496765137,,479.60392117500305,
1073,0.0,,0.05992845073342323,,0.3195139169692993,,0.5349855422973633,,480.045138835907,
1074,0.0,,0.037548236548900604,,0.29231810569763184,,0.5115094184875488,,480.4854061603546,
1075,0.0,,0.07317149639129639,,0.2977237403392792,,0.5950449109077454,,480.9258761405945,
1076,0.0,,0.007653264328837395,,0.29604580998420715,,0.5846282839775085,,481.3678140640259,
1077,0.0,,0.03593537211418152,,0.28231197595596313,,0.6134898066520691,,481.8089745044708,
1078,0.0,,0.031274545937776566,,0.24050651490688324,,0.6511405110359192,,482.2494914531708,
1079,0.0,,0.0076103960163891315,,0.25476422905921936,,0.685218095779419,,482.6898944377899,
1080,0.0,,0.037256769835948944,,0.25328150391578674,,0.6194853186607361,,483.1306071281433,
1081,0.0,,0.04794929921627045,,0.28531354665756226,,0.6154844164848328,,483.5712921619415,
1082,0.0,,0.004300551023334265,,0.2448941469192505,,0.6130719184875488,,484.01193261146545,
1083,0.0,,0.22499015927314758,,0.2899274528026581,,0.6222861409187317,,484.45290350914,
1084,0.0,,0.04891766235232353,,0.26043158769607544,,0.716468095779419,,484.8933629989624,
1085,0.0,,0.16188614070415497,,0.3029307425022125,,0.9849132895469666,,485.3350179195404,
1086,0.0,,0.010799882002174854,,0.2750052809715271,,1.0237990617752075,,485.77505898475647,
1087,0.0,,0.0060777380131185055,,0.2664419412612915,,1.0265799760818481,,486.21703600883484,
1088,0.0,,0.04683462530374527,,0.20876969397068024,,0.7692592740058899,,486.6583573818207,
1089,0.0,,0.0005098990513943136,,0.19294649362564087,,0.7939333319664001,,487.1004145145416,
1090,0.0,,0.0003495113051030785,,0.3781500458717346,,0.4924912452697754,,487.5410199165344,
1091,0.0,,0.10506491363048553,,0.3171021044254303,,0.4750954210758209,,487.9815068244934,
1092,0.0,,0.045659732073545456,,0.2112969011068344,,0.3854489326477051,,488.4231700897217,
1093,0.0,,0.023600980639457703,,0.14183193445205688,,0.29759225249290466,,488.86520171165466,
1094,0.0,,0.05021260678768158,,0.10326512902975082,,0.27294376492500305,,489.30636763572693,
1095,0.0,,0.029138294979929924,,0.09033257514238358,,0.30280056595802307,,489.7476794719696,
1096,0.0,,0.0041977716609835625,,0.09201546013355255,,0.30679792165756226,,490.18913435935974,
1097,0.0,,0.008041714318096638,,0.08448795229196548,,0.26773542165756226,,490.629606962204,
1098,0.0,,0.011740276589989662,,0.14173480868339539,,0.24188117682933807,,491.07076358795166,
1099,0.0,,0.009483236819505692,,0.11615750938653946,,0.25992292165756226,,491.51112055778503,
1100,0.0,,0.019115958362817764,,0.11399856954813004,,0.25992292165756226,,491.95204401016235,
1101,0.0,,0.002845431212335825,,0.09700223803520203,,0.2483340948820114,,492.39375162124634,
1102,0.0,,0.03230928257107735,,0.15649783611297607,,0.40101465582847595,,492.8344759941101,
1103,0.0,,0.004516495391726494,,0.1531059890985489,,0.3846984803676605,,493.2752206325531,
1104,0.0,,0.028672346845269203,,0.12482296675443649,,0.2978132665157318,,493.71664786338806,
1105,0.0,,0.004181492608040571,,0.0941939577460289,,0.2776099741458893,,494.157509803772,
1106,0.0,,0.08726171404123306,,0.07109818607568741,,0.28075626492500305,,494.5982973575592,
1107,0.0,,0.033957578241825104,,0.08748218417167664,,0.2405215948820114,,495.03997015953064,
1108,0.0,,0.0663839802145958,,0.06988755613565445,,0.26513126492500305,,495.48067355155945,
1109,0.0,,0.007544584572315216,,0.07080591470003128,,0.24811308085918427,,495.92153310775757,
1110,0.0,,0.027805129066109657,,0.0827900692820549,,0.2639218866825104,,496.3626296520233,
1111,0.0,,0.003811636008322239,,0.11299458891153336,,0.26917609572410583,,496.803453207016,
1112,0.0,,0.010531340725719929,,0.08399727940559387,,0.26773542165756226,,497.24464559555054,
1113,0.0,,0.052170541137456894,,0.07271432131528854,,0.28717556595802307,,497.6850733757019,
1114,0.0,,0.006263843271881342,,0.09303417801856995,,0.29256772994995117,,498.12618112564087,
1115,0.0,,0.07018603384494781,,0.09166044741868973,,0.32381772994995117,,498.566556930542,
1116,0.0,,0.01816343143582344,,0.06641734391450882,,0.26131772994995117,,499.0078589916229,
1117,0.0,,0.043273214250802994,,0.07494569569826126,,0.24290473759174347,,499.44823360443115,
1118,0.0,,0.008050519973039627,,0.10150881111621857,,0.2415127158164978,,499.8900365829468,
1119,0.0,,0.03794237598776817,,0.12813203036785126,,0.28977975249290466,,500.3309271335602,
1120,0.0,,0.04501078650355339,,0.0874837264418602,,0.2717343866825104,,500.7721588611603,
1121,0.0,,0.06410349160432816,,0.14169251918792725,,0.31619688868522644,,501.21413254737854,
1122,0.0,,0.003363627241924405,,0.10662847757339478,,0.27675890922546387,,501.6544599533081,
1123,0.0,,0.004015373066067696,,0.12343703955411911,,0.28336042165756226,,502.09590792655945,
1124,0.0,,0.0010867778910323977,,0.1145026832818985,,0.24569272994995117,,502.53741240501404,
1125,0.0,,0.005006388295441866,,0.10036800801753998,,0.2237493246793747,,502.9781324863434,
1126,0.0,,0.005545578431338072,,0.06026766076683998,,0.24169375002384186,,503.71341252326965,
1127,0.0,,0.006089009344577789,,0.061834242194890976,,0.25471457839012146,,504.15801787376404,
1128,0.0,,0.010855402797460556,,0.08474218100309372,,0.21215088665485382,,504.6008400917053,
1129,0.0,,0.07934565097093582,,0.19361929595470428,,0.278092622756958,,505.0417973995209,
1130,0.0,,0.0012201815843582153,,0.07179131358861923,,0.2159368246793747,,505.4845039844513,
1131,0.0,,0.004811957944184542,,0.09441570937633514,,0.259025901556015,,505.92570900917053,
1132,0.0,,0.016806812956929207,,0.07779894024133682,,0.24860922992229462,,506.3670217990875,
1133,0.0,,0.008714997209608555,,0.12450166791677475,,0.3279159963130951,,506.8072862625122,
1134,0.0,,0.025355936959385872,,0.10340498387813568,,0.27478957176208496,,507.24949622154236,
1135,0.0,,0.003464714391157031,,0.1119559034705162,,0.28124937415122986,,507.69110798835754,
1136,0.0,,0.0021077673882246017,,0.1005566418170929,,0.3059043884277344,,508.13254833221436,
1137,0.0,,0.011961789801716805,,0.11206336319446564,,0.30864372849464417,,508.57324028015137,
1138,0.0,,0.005520076025277376,,0.0708468109369278,,0.25135207176208496,,509.01470279693604,
1139,0.0,,0.0014456415083259344,,0.04480571299791336,,0.19365501403808594,,509.45525193214417,
1140,0.0,,0.005566250998526812,,0.1131422147154808,,0.3260628283023834,,509.89664936065674,
1141,0.0,,0.0031078157480806112,,0.10327540338039398,,0.32386335730552673,,510.337687253952,
1142,0.0,,0.018124772235751152,,0.17106115818023682,,0.41435208916664124,,510.7801377773285,
1143,0.0,,0.01325276680290699,,0.13023565709590912,,0.370778888463974,,511.22165632247925,
1144,0.0,,0.0027077747508883476,,0.1072179451584816,,0.32450833916664124,,511.6626932621002,
1145,0.0,,0.024160005152225494,,0.10230343788862228,,0.2379663735628128,,512.1036684513092,
1146,0.0,,0.007585164159536362,,0.11328411102294922,,0.2431747168302536,,512.5471532344818,
1147,0.0,,0.05285033956170082,,0.09540880471467972,,0.2119247168302536,,512.9886519908905,
1148,0.0,,0.00738702155649662,,0.10802726447582245,,0.20471668243408203,,513.4299514293671,
1149,0.0,,0.0031005542259663343,,0.10509758442640305,,0.21252918243408203,,513.8708987236023,
1150,0.0,,0.0012621370842680335,,0.07572883367538452,,0.23202157020568848,,514.3118641376495,
1151,0.0,,0.0005429594893939793,,0.0595884844660759,,0.23857085406780243,,514.7532162666321,
1152,0.0,,0.030573520809412003,,0.09717252850532532,,0.1817506104707718,,515.19442486763,
1153,0.0,,0.006390944588929415,,0.10114379972219467,,0.1806747168302536,,515.6358640193939,
1154,0.0,,0.21190369129180908,,0.07757212221622467,,0.23336251080036163,,516.0774898529053,
1155,0.0,,0.010904078371822834,,0.15732207894325256,,0.32450833916664124,,516.519496679306,
1156,0.0,,0.026447048410773277,,0.19790659844875336,,0.2884460389614105,,516.9596841335297,
1157,0.0,,0.011635546572506428,,0.1343335062265396,,0.21553468704223633,,517.400707244873,
1158,0.0,,0.05672629922628403,,0.08014605939388275,,0.2571960389614105,,517.8418004512787,
1159,0.0,,0.008326355367898941,,0.0733308345079422,,0.22855019569396973,,518.2828135490417,
1160,0.0,,0.003653405699878931,,0.07107337564229965,,0.22420907020568848,,518.7231016159058,
1161,0.0,,0.08808253705501556,,0.18598031997680664,,0.3603658676147461,,519.1643164157867,
1162,0.0,,0.013457112945616245,,0.24666067957878113,,0.5343706011772156,,519.6060607433319,
1163,0.0,,0.0168509129434824,,0.2339436560869217,,0.5194231867790222,,520.047224521637,
1164,0.0,,0.005895684473216534,,0.15699513256549835,,0.46475449204444885,,520.4884355068207,
1165,0.0,,0.005288423504680395,,0.17719438672065735,,0.46744319796562195,,520.9299230575562,
1166,0.0,,0.023174505680799484,,0.1306048184633255,,0.44078946113586426,,521.3730313777924,
1167,0.0,,0.0019502773648127913,,0.13966400921344757,,0.42321133613586426,,521.8141050338745,
1168,0.0,,0.004460584372282028,,0.13172854483127594,,0.45095884799957275,,522.255482673645,
1169,0.0,,0.01817964017391205,,0.11961369216442108,,0.3360016644001007,,522.697065114975,
1170,0.0,,0.017865033820271492,,0.10950478911399841,,0.38089361786842346,,523.1381013393402,
1171,0.0,,0.003142391098663211,,0.11862029880285263,,0.37308111786842346,,523.5791530609131,
1172,0.0,,0.11125108599662781,,0.1733609437942505,,0.44493260979652405,,524.0198826789856,
1173,0.0,,0.01631362922489643,,0.16581939160823822,,0.43818530440330505,,524.4603192806244,
1174,0.0,,0.005802197847515345,,0.1325177252292633,,0.39870867133140564,,524.900981426239,
1175,0.0,,0.05038748309016228,,0.14319093525409698,,0.20624971389770508,,525.3420286178589,
1176,0.0,,0.011242925189435482,,0.09784923493862152,,0.18798454105854034,,525.7836332321167,
1177,0.0,,0.0023113919887691736,,0.08826467394828796,,0.18102924525737762,,526.2256736755371,
1178,0.0,,0.0013204627903178334,,0.06760376691818237,,0.14006614685058594,,526.6665847301483,
1179,0.0,,0.004088633228093386,,0.06247203052043915,,0.14251931011676788,,527.1079869270325,
1180,0.0,,0.013504390604794025,,0.09563636779785156,,0.17086251080036163,,527.5501842498779,
1181,0.0,,0.0010288484627380967,,0.0976295918226242,,0.1676538735628128,,527.9914216995239,
1182,0.0,,0.002467269543558359,,0.09485786408185959,,0.15910489857196808,,528.4325888156891,
1183,0.0,,0.0004927610279992223,,0.0656200498342514,,0.14675824344158173,,528.874190568924,
1184,0.0,,0.007939347065985203,,0.056130025535821915,,0.16134397685527802,,529.3156907558441,
1185,0.0,,0.007998001761734486,,0.053587913513183594,,0.16655230522155762,,529.7576546669006,
1186,0.0,,0.012792857363820076,,0.08099251240491867,,0.23426063358783722,,530.1986119747162,
1187,0.0,,0.015441074967384338,,0.12660345435142517,,0.2811356484889984,,530.6397309303284,
1188,0.0,,0.005580226890742779,,0.08801329880952835,,0.2300645112991333,,531.3748290538788,
1189,0.0,,0.004164392594248056,,0.09885153919458389,,0.2145288735628128,,531.8165845870972,
1190,0.0,,0.0014258926967158914,,0.12629112601280212,,0.2578163146972656,,532.2579469680786,
1191,0.0,,0.0010830824030563235,,0.15723025798797607,,0.3186955451965332,,532.6988136768341,
1192,0.0,,0.0024484582245349884,,0.07491809129714966,,0.20597989857196808,,533.1401653289795,
1193,0.0,,0.006005244795233011,,0.13850350677967072,,0.2909998893737793,,533.5813357830048,
1194,0.0,,0.012869716621935368,,0.2181883454322815,,0.42607083916664124,,534.0214748382568,
1195,0.0,,0.003353759413585067,,0.15134009718894958,,0.370778888463974,,534.4625716209412,
1196,0.0,,0.0029206385370343924,,0.13854239881038666,,0.34748968482017517,,534.9036817550659,
1197,0.0,,0.004638098180294037,,0.19761304557323456,,0.4269167482852936,,535.344792842865,
1198,0.0,,0.011719225905835629,,0.16920439898967743,,0.4007267951965332,,535.7862331867218,
1199,0.0,,0.004873988684266806,,0.13999781012535095,,0.370778888463974,,536.227352142334,
1200,0.0,,0.005166857037693262,,0.18066759407520294,,0.4091049134731293,,536.6679992675781,
1201,0.0,,0.011318119242787361,,0.1851644068956375,,0.417653888463974,,537.1089403629303,
1202,0.0,,0.008116591721773148,,0.16221442818641663,,0.38894304633140564,,537.5501794815063,
1203,0.0,,0.0038558682426810265,,0.10592452436685562,,0.37568530440330505,,537.9916405677795,
1204,0.0,,0.003632776904851198,,0.12359902262687683,,0.37462010979652405,,538.4323947429657,
1205,0.0,,0.003017293056473136,,0.11279521137475967,,0.37071385979652405,,538.8739149570465,
1206,0.0,,0.001170263858512044,,0.10410068184137344,,0.36225032806396484,,539.3147809505463,
1207,0.0,,0.004640720784664154,,0.11895761638879776,,0.36526861786842346,,539.7559354305267,
1208,0.0,,0.0007922352524474263,,0.10660760849714279,,0.35053157806396484,,540.1975076198578,
1209,0.0,,0.01479025837033987,,0.11183470487594604,,0.33881282806396484,,540.6378176212311,
1210,0.0,,0.016751376911997795,,0.12833940982818604,,0.3856674134731293,,541.0795428752899,
1211,0.0,,0.006991265807300806,,0.10484736412763596,,0.34597429633140564,,541.5206918716431,
1212,0.0,,0.007042743731290102,,0.11545711010694504,,0.35615435242652893,,541.961496591568,
1213,0.0,,0.0005733364960178733,,0.11221801489591599,,0.3657188415527344,,542.4023160934448,
1214,0.0,,0.002329970244318247,,0.10292547196149826,,0.34748968482017517,,542.8433167934418,
1215,0.0,,0.004458166193217039,,0.10882827639579773,,0.3358028829097748,,543.2840619087219,
1216,0.0,,0.004421825520694256,,0.12175396084785461,,0.3758309781551361,,543.7251532077789,
1217,0.0,,0.006529360543936491,,0.12581342458724976,,0.3680184781551361,,544.1661274433136,
1218,0.0,,0.012681107968091965,,0.12185738235712051,,0.35957828164100647,,544.608035326004,
1219,0.0,,0.002468716586008668,,0.12225499004125595,,0.3379251956939697,,545.0482404232025,
1220,0.0,,0.0036516222171485424,,0.17792685329914093,,0.4025944769382477,,545.4892060756683,
1221,0.0,,0.005752346478402615,,0.30409330129623413,,0.5921366810798645,,545.9301285743713,
1222,0.0,,0.012801084667444229,,0.30224576592445374,,0.5478658676147461,,546.3709423542023,
1223,0.0,,0.007198837120085955,,0.22786076366901398,,0.5262215733528137,,546.8116977214813,
1224,0.0,,0.00997395720332861,,0.2185232937335968,,0.5340340733528137,,547.2530574798584,
1225,0.0,,0.000594679731875658,,0.1984342634677887,,0.5095525979995728,,547.6940929889679,
1226,0.0,,0.00027417103410698473,,0.19676904380321503,,0.49310970306396484,,548.1355555057526,
1227,0.0,,0.003025543875992298,,0.25867319107055664,,0.6717746257781982,,548.5756733417511,
1228,0.0,,0.0013432297855615616,,0.24494659900665283,,0.6686165928840637,,549.0175905227661,
1229,0.0,,0.03145019710063934,,0.18051376938819885,,0.5569803714752197,,549.4593579769135,
1230,0.0,,0.0020454837940633297,,0.16711200773715973,,0.5426574349403381,,549.9002888202667,
1231,0.0,,0.0017871768213808537,,0.1592267006635666,,0.548816978931427,,550.3412697315216,
1232,0.0,,0.0026684144977480173,,0.16232973337173462,,0.5511166453361511,,550.7830719947815,
1233,0.0,,0.007219486404210329,,0.17045848071575165,,0.5341456532478333,,551.2232842445374,
1234,0.0,,0.010369017720222473,,0.2576320767402649,,0.5780357718467712,,551.6634094715118,
1235,0.0,,0.03836875408887863,,0.447744756937027,,0.6676842570304871,,552.1043393611908,
1236,0.0,,0.011671788059175014,,0.43013113737106323,,0.6483251452445984,,552.545599937439,
1237,0.0,,0.0026941706892102957,,0.4171721339225769,,0.6247155070304871,,552.9861459732056,
1238,0.0,,0.004590170457959175,,0.41914111375808716,,0.6117329597473145,,553.4270524978638,
1239,0.0,,0.001079860609024763,,0.38661301136016846,,0.5809090733528137,,553.8672664165497,
1240,0.0,,0.007235776633024216,,0.3657463490962982,,0.5796070098876953,,554.3086061477661,
1241,0.0,,0.005323059856891632,,0.37180808186531067,,0.5590317845344543,,554.7499520778656,
1242,0.0,,0.004732814617455006,,0.3702622056007385,,0.5783049464225769,,555.1912305355072,
1243,0.0,,0.0037258609663695097,,0.3574369251728058,,0.5626799464225769,,555.6323006153107,
1244,0.0,,0.004396337084472179,,0.3506321609020233,,0.5785630345344543,,556.073068857193,
1245,0.0,,0.0009091245592571795,,0.33991676568984985,,0.5822111964225769,,556.5150654315948,
1246,0.0,,0.00862263422459364,,0.3279156982898712,,0.6095549464225769,,556.9559373855591,
1247,0.0,,0.0034940922632813454,,0.2811536192893982,,0.6095549464225769,,557.3976802825928,
1248,0.0,,0.0009377068490721285,,0.2643411457538605,,0.6085109114646912,,557.83922123909,
1249,0.0,,0.0029819293413311243,,0.252625048160553,,0.5993963479995728,,558.2803587913513,
1250,0.0,,0.001550941145978868,,0.24120643734931946,,0.5798650979995728,,558.7217667102814,
1251,0.0,,0.0070286039263010025,,0.24098455905914307,,0.5158049464225769,,559.4575238227844,
1252,0.0,,0.0013480347115546465,,0.1929095834493637,,0.5379403233528137,,559.8983044624329,
1253,0.0,,0.00617332523688674,,0.1613059788942337,,0.5496590733528137,,560.3397138118744,
1254,0.0,,0.0010571496095508337,,0.14111948013305664,,0.5395005345344543,,560.7820847034454,
1255,0.0,,0.006951723247766495,,0.16936910152435303,,0.5861174464225769,,561.222939491272,
1256,0.0,,0.0006046034977771342,,0.1286749243736267,,0.5730965733528137,,561.6643278598785,
1257,0.0,,0.0018257161136716604,,0.12251182645559311,,0.5569117665290833,,562.1054153442383,
1258,0.0,,0.0020415347535163164,,0.13077163696289062,,0.5412867665290833,,562.5460767745972,
1259,0.0,,0.01481191162019968,,0.154233917593956,,0.5186671614646912,,562.9879534244537,
1260,0.0,,0.013590848073363304,,0.16119296848773956,,0.49938321113586426,,563.4298593997955,
1261,0.0,,0.0044942148961126804,,0.11131751537322998,,0.5152451395988464,,563.8711173534393,
1262,0.0,,0.019864730536937714,,0.11967696994543076,,0.46162280440330505,,564.3124186992645,
1263,0.0,,0.0014188240747898817,,0.13777080178260803,,0.4790136516094208,,564.753645658493,
1264,0.0,,0.004716190043836832,,0.11866937577724457,,0.45120611786842346,,565.1955788135529,
1265,0.0,,0.0016542180674150586,,0.11724719405174255,,0.49132344126701355,,565.6384136676788,
1266,0.0,,0.0013679357944056392,,0.13539846241474152,,0.48871925473213196,,566.0788705348969,
1267,0.0,,0.004401425831019878,,0.1360902041196823,,0.5733546614646912,,566.5201101303101,
1268,0.0,,0.0006154419388622046,,0.12831206619739532,,0.5358415246009827,,566.9616208076477,
1269,0.0,,0.004068590234965086,,0.12403091788291931,,0.5102636218070984,,567.4026112556458,
1270,0.0,,0.005873197689652443,,0.15114934742450714,,0.49262550473213196,,567.8436579704285,
1271,0.0,,0.0055408780463039875,,0.10882111638784409,,0.46185970306396484,,568.2839350700378,
1272,0.0,,0.000765063741710037,,0.12723568081855774,,0.49417486786842346,,568.7249026298523,
1273,0.0,,0.00039364726399071515,,0.1285138875246048,,0.49310970306396484,,569.1660068035126,
1274,0.0,,0.01781751774251461,,0.10917507857084274,,0.46943530440330505,,569.6068737506866,
1275,0.0,,0.010095121338963509,,0.09278544038534164,,0.42190924286842346,,570.0483183860779,
1276,0.0,,0.00020813793526031077,,0.10100274533033371,,0.41019049286842346,,570.4900605678558,
1277,0.0,,0.04291124269366264,,0.10840916633605957,,0.4057788848876953,,570.93132853508,
1278,0.0,,3.11905168928206e-05,,0.11971808969974518,,0.42646655440330505,,571.3724598884583,
1279,0.0,,0.003486665664240718,,0.1313931792974472,,0.43060970306396484,,571.8137109279633,
1280,0.0,,0.0031863953918218613,,0.14298126101493835,,0.43297696113586426,,572.2555069923401,
1281,0.0,,0.003505435073748231,,0.1755785495042801,,0.44444844126701355,,572.6967549324036,
1282,0.0,,0.008479845710098743,,0.1688997447490692,,0.44575050473213196,,573.1379356384277,
1283,0.0,,0.008719361387193203,,0.09995342791080475,,0.39912280440330505,,573.5793249607086,
1284,0.0,,0.008363267406821251,,0.10451865941286087,,0.36852383613586426,,574.0196447372437,
1285,0.0,,0.0014534449437633157,,0.09595081955194473,,0.34964361786842346,,574.4610111713409,
1286,0.0,,0.08737580478191376,,0.1391383856534958,,0.30146655440330505,,574.9016392230988,
1287,0.0,,3.2337458833353594e-05,,0.10093677788972855,,0.32425299286842346,,575.3421833515167,
1288,0.0,,0.06148708984255791,,0.09029754996299744,,0.31676602363586426,,575.783281326294,
1289,0.0,,0.003134699771180749,,0.09216492623090744,,0.29267749190330505,,576.2237937450409,
1290,0.0,,0.008546545170247555,,0.09702601283788681,,0.31904467940330505,,576.6651191711426,
1291,0.0,,0.010868221521377563,,0.07896885275840759,,0.30048999190330505,,577.1055672168732,
1292,0.0,,0.0014986447058618069,,0.1343977153301239,,0.3250497281551361,,577.5472300052643,
1293,0.0,,0.00859051663428545,,0.09662415832281113,,0.35720884799957275,,577.9887285232544,
1294,0.0,,0.0022516099270433187,,0.0967206060886383,,0.33767759799957275,,578.4292757511139,
1295,0.0,,0.010519790463149548,,0.08943422883749008,,0.29812273383140564,,578.8703782558441,
1296,0.0,,0.004394183866679668,,0.06853657215833664,,0.29690924286842346,,579.3118259906769,
1297,0.0,,0.02281361259520054,,0.14450545608997345,,0.41450050473213196,,579.7529289722443,
1298,0.0,,0.04230212792754173,,0.0777716338634491,,0.32107603549957275,,580.1947207450867,
1299,0.0,,0.0059075308963656425,,0.10500817000865936,,0.32327643036842346,,580.6360349655151,
1300,0.0,,0.0006665688706561923,,0.0939410999417305,,0.35118260979652405,,581.078047990799,
1301,0.0,,0.005382271949201822,,0.10660772025585175,,0.36982592940330505,,581.520343542099,
1302,0.0,,0.01322119776159525,,0.08958188444375992,,0.33344581723213196,,581.96209025383,
1303,0.0,,0.017284739762544632,,0.09909990429878235,,0.30634936690330505,,582.4050669670105,
1304,0.0,,0.006855538114905357,,0.06707756966352463,,0.28323736786842346,,582.8473124504089,
1305,0.0,,0.003446250455453992,,0.09352448582649231,,0.30211758613586426,,583.2899239063263,
1306,0.0,,0.014225156046450138,,0.1219770610332489,,0.31456562876701355,,583.7326097488403,
1307,0.0,,0.011524553410708904,,0.09010811895132065,,0.25782641768455505,,584.1752262115479,
1308,0.0,,0.021991973742842674,,0.07807619124650955,,0.22765155136585236,,584.6183845996857,
1309,0.0,,0.032046109437942505,,0.10768582671880722,,0.15408802032470703,,585.062237739563,
1310,0.0,,0.015957025811076164,,0.09870187193155289,,0.18847966194152832,,585.5040504932404,
1311,0.0,,0.003810322843492031,,0.09636131674051285,,0.17292506992816925,,585.9471600055695,
1312,0.0,,0.006979254074394703,,0.10808391869068146,,0.1481623649597168,,586.3904359340668,
1313,0.0,,0.009599937126040459,,0.10622996836900711,,0.15408802032470703,,587.1275007724762,
1314,0.0,,0.2807214558124542,,0.32467612624168396,,0.6862832903862,,587.5696079730988,
1315,0.0,,0.10956848412752151,,0.28522783517837524,,0.46137967705726624,,588.0129582881927,
1316,0.0,,0.006783703342080116,,0.19906693696975708,,0.40408802032470703,,588.4554188251495,
1317,0.0,,0.002164246514439583,,0.16074860095977783,,0.3389838635921478,,588.898232460022,
1318,0.0,,0.005343992728739977,,0.10931722074747086,,0.22440052032470703,,589.3411731719971,
1319,0.0,,0.0034670187160372734,,0.09018940478563309,,0.1595844030380249,,589.7837429046631,
1320,0.0,,0.04743305221199989,,0.1419808268547058,,0.2067561149597168,,590.2258563041687,
1321,0.0,,0.11432769894599915,,0.23313969373703003,,0.3480254113674164,,590.6685767173767,
1322,0.0,,0.024563856422901154,,0.17062032222747803,,0.2823682129383087,,591.111813545227,
1323,0.0,,1.1738404035568237,,0.3151628077030182,,1.008637547492981,,591.5538544654846,
1324,0.0,,0.059583570808172226,,0.3128364086151123,,0.6556100845336914,,591.9969973564148,
1325,0.0,,0.020749252289533615,,0.3097546100616455,,0.48164668679237366,,592.4397740364075,
1326,0.0,,0.19021350145339966,,0.29933109879493713,,0.5795801281929016,,592.8821499347687,
1327,0.0,,0.167777419090271,,0.2645139694213867,,0.54683518409729,,593.3242139816284,
1328,0.0,,0.048265259712934494,,0.24481450021266937,,0.6141126155853271,,593.7660553455353,
1329,0.0,,0.06876400113105774,,0.28480005264282227,,0.5873587727546692,,594.2082359790802,
1330,0.0,,0.16957128047943115,,0.25160542130470276,,0.6982865333557129,,594.6502680778503,
1331,0.0,,0.0005200020386837423,,0.3273758888244629,,0.6574905514717102,,595.0931956768036,
1332,0.0,,0.0021668248809874058,,0.4576568603515625,,0.7475040555000305,,595.5363130569458,
1333,0.0,,0.058129552751779556,,0.43165943026542664,,0.7328150272369385,,595.9791142940521,
1334,0.0,,0.002940442180261016,,0.3741123080253601,,0.727515697479248,,596.4217348098755,
1335,0.0,,0.028293857350945473,,0.3568975329399109,,0.7054712772369385,,596.8644964694977,
1336,0.0,,0.03248411417007446,,0.4042314291000366,,0.7197942137718201,,597.3071284294128,
1337,0.0,,0.0031946541275829077,,0.4219919741153717,,0.7865665555000305,,597.7492942810059,
1338,0.0,,0.00021629175171256065,,0.4134312868118286,,0.7668655514717102,,598.1918139457703,
1339,0.0,,0.015218419954180717,,0.415582537651062,,0.7613698840141296,,598.634560585022,
1340,0.0,,0.0063102636486291885,,0.46888962388038635,,0.7982853055000305,,599.076652765274,
1341,0.0,,0.04972613602876663,,0.3870079815387726,,0.7366302609443665,,599.5186562538147,
1342,0.0,,0.014271141961216927,,0.37637901306152344,,0.743427574634552,,599.9608609676361,
1343,0.0,,0.015039026737213135,,0.3859294354915619,,0.743427574634552,,600.4036457538605,
1344,0.0,,0.012616968713700771,,0.4205632209777832,,0.7396915555000305,,600.8481025695801,
1345,0.0,,0.04218354821205139,,0.44343364238739014,,0.7714719176292419,,601.2910768985748,
1346,0.0,,0.0033885049633681774,,0.4685576558113098,,0.7929562926292419,,601.7335357666016,
1347,0.0,,0.006056226324290037,,0.5066186785697937,,0.8064576983451843,,602.1759395599365,
1348,0.0,,0.019679302349686623,,0.460828572511673,,0.7974645495414734,,602.6187100410461,
1349,0.0,,0.010498899035155773,,0.4604794681072235,,0.8118364810943604,,603.0604648590088,
1350,0.0,,0.004439500626176596,,0.47282442450523376,,0.8124709129333496,,603.5035500526428,
1351,0.0,,0.016654806211590767,,0.45639777183532715,,0.8202505111694336,,603.9462003707886,
1352,0.0,,0.002998473821207881,,0.46555009484291077,,0.8184676170349121,,604.3889784812927,
1353,0.0,,0.01444616075605154,,0.4709691107273102,,0.8236759305000305,,604.8312413692474,
1354,0.0,,0.024137547239661217,,0.5870252251625061,,0.8684700131416321,,605.274080991745,
1355,0.0,,0.007236057426780462,,0.5255163908004761,,0.848409116268158,,605.7165396213531,
1356,0.0,,0.0034187552519142628,,0.5299282670021057,,0.8536238670349121,,606.1586668491364,
1357,0.0,,0.0017169982893392444,,0.5239461660385132,,0.8757593035697937,,606.600709438324,
1358,0.0,,0.008406057953834534,,0.533804178237915,,0.8710812926292419,,607.0432608127594,
1359,0.0,,0.009916545823216438,,0.5125609040260315,,0.8671750426292419,,607.4862203598022,
1360,0.0,,0.015389077365398407,,0.5284245014190674,,0.8462921977043152,,607.9287643432617,
1361,0.0,,0.012431861832737923,,0.5705792307853699,,0.8463416695594788,,608.3707537651062,
1362,0.0,,0.006180832628160715,,0.5147229433059692,,0.8415389657020569,,608.8130917549133,
1363,0.0,,0.01853793114423752,,0.47395700216293335,,0.8456906676292419,,609.2560334205627,
1364,0.0,,0.03000989370048046,,0.4391230642795563,,0.813772976398468,,609.6989140510559,
1365,0.0,,0.013538645580410957,,0.44663599133491516,,0.813772976398468,,610.141943693161,
1366,0.0,,0.003817982040345669,,0.46083736419677734,,0.8165080547332764,,610.5847692489624,
1367,0.0,,0.002782931085675955,,0.5099278092384338,,0.8337003588676453,,611.0267808437347,
1368,0.0,,0.0057314494624733925,,0.48176127672195435,,0.8538826107978821,,611.4690709114075,
1369,0.0,,0.06107849255204201,,0.44873231649398804,,0.7791139483451843,,611.9124615192413,
1370,0.0,,0.004908591974526644,,0.45072177052497864,,0.7551887631416321,,612.3548665046692,
1371,0.0,,0.011650639586150646,,0.4391908347606659,,0.7590530514717102,,612.7969555854797,
1372,0.0,,0.0023119268007576466,,0.4484374225139618,,0.7779822945594788,,613.2396080493927,
1373,0.0,,0.018508940935134888,,0.522262454032898,,0.7846069931983948,,613.6821310520172,
1374,0.0,,0.004465480800718069,,0.5522565245628357,,0.8106486797332764,,614.1252810955048,
1375,0.0,,0.014676176942884922,,0.4188708961009979,,0.7354498505592346,,614.5687651634216,
1376,0.0,,0.014077253639698029,,0.4221169650554657,,0.6969816088676453,,615.3072199821472,
1377,0.0,,0.006263024173676968,,0.36048024892807007,,0.655028760433197,,615.7498826980591,
1378,0.0,,0.0331808403134346,,0.36085060238838196,,0.6713085174560547,,616.1935257911682,
1379,0.0,,0.019266145303845406,,0.28768622875213623,,0.5620715022087097,,616.6357288360596,
1380,0.0,,0.0017752342391759157,,0.3182130455970764,,0.5604777336120605,,617.0785195827484,
1381,0.0,,0.07453325390815735,,0.22478878498077393,,0.4478875696659088,,617.5212252140045,
1382,0.0,,0.008088198490440845,,0.22427596151828766,,0.41404294967651367,,617.9639525413513,
1383,0.0,,0.020757688209414482,,0.17145122587680817,,0.32366952300071716,,618.4071447849274,
1384,0.0,,0.0019377011340111494,,0.38010895252227783,,0.60537189245224,,618.8498823642731,
1385,0.0,,0.033805184066295624,,0.28701913356781006,,0.4252147674560547,,619.2933769226074,
1386,0.0,,0.017920086160302162,,0.2426282912492752,,0.39328035712242126,,619.7365305423737,
1387,0.0,,0.012345009483397007,,0.1882069706916809,,0.2813011705875397,,620.1788840293884,
1388,0.0,,0.013247082009911537,,0.2257125973701477,,0.3079811632633209,,620.6221265792847,
1389,0.0,,0.012725437991321087,,0.19257931411266327,,0.28914952278137207,,621.0648190975189,
1390,0.0,,0.0116548677906394,,0.1443290114402771,,0.27873286604881287,,621.5071413516998,
1391,0.0,,0.0074280924163758755,,0.2419855296611786,,0.3444613516330719,,621.9502232074738,
1392,0.0,,0.007488774601370096,,0.1926444172859192,,0.31702837347984314,,622.3933334350586,
1393,0.0,,0.014617807231843472,,0.08863641321659088,,0.23554879426956177,,622.836287021637,
1394,0.0,,0.022776290774345398,,0.1027742549777031,,0.24150753021240234,,623.2783856391907,
1395,0.0,,0.05215591564774513,,0.06783793121576309,,0.20244503021240234,,623.7207140922546,
1396,0.0,,0.040894221514463425,,0.10230429470539093,,0.20996206998825073,,624.1631047725677,
1397,0.0,,0.005233939737081528,,0.1255689114332199,,0.24227452278137207,,624.6056668758392,
1398,0.0,,0.009279752150177956,,0.08735712617635727,,0.21546585857868195,,625.0476648807526,
1399,0.0,,0.01944187469780445,,0.14062882959842682,,0.27536168694496155,,625.4913485050201,
1400,0.0,,0.06916555762290955,,0.11900658160448074,,0.2471194863319397,,625.9340269565582,
1401,0.0,,0.010613095946609974,,0.11278319358825684,,0.23271816968917847,,626.3763554096222,
1402,0.0,,0.015379171818494797,,0.1428503543138504,,0.24856962263584137,,626.8197104930878,
1403,0.0,,0.042167987674474716,,0.15275174379348755,,0.28502795100212097,,627.2618730068207,
1404,0.0,,0.006546491757035255,,0.0875130295753479,,0.2323576658964157,,627.7044200897217,
1405,0.0,,0.051758069545030594,,0.10783062130212784,,0.39031586050987244,,628.1472725868225,
1406,0.0,,0.014780642464756966,,0.1557331383228302,,0.37866297364234924,,628.5892114639282,
1407,0.0,,0.0012764052953571081,,0.12128586322069168,,0.2638911306858063,,629.0322852134705,
1408,0.0,,0.010835452005267143,,0.11355128884315491,,0.26978644728660583,,629.4742918014526,
1409,0.0,,0.01356324553489685,,0.15272200107574463,,0.3053988516330719,,629.9173085689545,
1410,0.0,,0.0013501483481377363,,0.1941794902086258,,0.31405726075172424,,630.3613667488098,
1411,0.0,,0.005491297226399183,,0.12801535427570343,,0.2845655381679535,,630.8036997318268,
1412,0.0,,0.015239558182656765,,0.10954838246107101,,0.2741488516330719,,631.2460844516754,
1413,0.0,,0.006455618422478437,,0.10473527014255524,,0.2605036795139313,,631.6885068416595,
1414,0.0,,0.007348497863858938,,0.08979614078998566,,0.25508901476860046,,632.1311783790588,
1415,0.0,,0.003881842829287052,,0.09256301820278168,,0.24487869441509247,,632.5735881328583,
1416,0.0,,0.007265494670718908,,0.10363442450761795,,0.22925369441509247,,633.0161807537079,
1417,0.0,,0.006157476454973221,,0.084485724568367,,0.24075712263584137,,633.4585862159729,
1418,0.0,,0.0030386457219719887,,0.10632532089948654,,0.2350863665342331,,633.902218580246,
1419,0.0,,0.011635425500571728,,0.0907282829284668,,0.24634893238544464,,634.3443925380707,
1420,0.0,,0.0047408295795321465,,0.07926219701766968,,0.2029389888048172,,634.7860372066498,
1421,0.0,,0.11510423570871353,,0.11866182833909988,,0.32857558131217957,,635.2286319732666,
1422,0.0,,0.006559520494192839,,0.1202257052063942,,0.30177417397499084,,635.6705882549286,
1423,0.0,,0.0009430291247554123,,0.1594703048467636,,0.32260751724243164,,636.1132402420044,
1424,0.0,,0.023626673966646194,,0.15255028009414673,,0.33178797364234924,,636.5555651187897,
1425,0.0,,0.0006647189729847014,,0.21453747153282166,,0.31184592843055725,,636.997745513916,
1426,0.0,,0.0010566158453002572,,0.22500303387641907,,0.31095466017723083,,637.4407348632812,
1427,0.0,,0.09359033405780792,,0.1805325597524643,,0.48831096291542053,,637.8831143379211,
1428,0.0,,0.0679340660572052,,0.08734770864248276,,0.23593227565288544,,638.3258447647095,
1429,0.0,,0.01770760677754879,,0.16396178305149078,,0.26657232642173767,,638.7684092521667,
1430,0.0,,0.1275251805782318,,0.12003425508737564,,0.44760751724243164,,639.2111766338348,
1431,0.0,,0.041511643677949905,,0.09154634922742844,,0.21399223804473877,,639.6539220809937,
1432,0.0,,0.007339355535805225,,0.09504050016403198,,0.20040149986743927,,640.0964794158936,
1433,0.0,,0.014462239108979702,,0.07234887778759003,,0.20133109390735626,,640.5391156673431,
1434,0.0,,0.000890923838596791,,0.07352053374052048,,0.17789359390735626,,640.9812142848969,
1435,0.0,,0.002411431632936001,,0.11803596466779709,,0.223772332072258,,641.4237687587738,
1436,0.0,,0.01777324639260769,,0.1123015284538269,,0.2107514888048172,,641.8659951686859,
1437,0.0,,0.00025375213590450585,,0.08809080719947815,,0.18384893238544464,,642.3092422485352,
1438,0.0,,0.022206204012036324,,0.09637120366096497,,0.21256642043590546,,643.0467960834503,
1439,0.0,,0.14567312598228455,,0.09236980974674225,,0.286908894777298,,643.4890651702881,
1440,0.0,,0.1342432200908661,,0.18514272570610046,,0.33235809206962585,,643.9311254024506,
1441,0.0,,0.0038006522227078676,,0.11015399545431137,,0.35872092843055725,,644.3736772537231,
1442,0.0,,0.010422924533486366,,0.14545153081417084,,0.4042326509952545,,644.8172659873962,
1443,0.0,,0.026999754831194878,,0.17169062793254852,,0.4662129580974579,,645.2593765258789,
1444,0.0,,0.010108418762683868,,0.1251637041568756,,0.37278398871421814,,645.7020034790039,
1445,0.0,,0.06375386565923691,,0.1343459039926529,,0.4875659942626953,,646.145387172699,
1446,0.0,,0.08744305372238159,,0.20163077116012573,,0.5604826807975769,,646.5878233909607,
1447,0.0,,0.013531767763197422,,0.0931849330663681,,0.39485809206962585,,647.0297131538391,
1448,0.0,,0.09196523576974869,,0.12256396561861038,,0.47364917397499084,,647.472249507904,
1449,0.0,,0.03857601061463356,,0.1365624964237213,,0.47762131690979004,,647.9142127037048,
1450,0.0,,0.012979621067643166,,0.16217227280139923,,0.5192880034446716,,648.3574702739716,
1451,0.0,,0.005110227502882481,,0.1094614565372467,,0.38444140553474426,,648.8002154827118,
1452,0.0,,0.21613024175167084,,0.1870339959859848,,0.5667330622673035,,649.2427690029144,
1453,0.0,,0.11909981071949005,,0.3194769024848938,,0.6923992037773132,,649.6846828460693,
1454,0.0,,0.0036939065903425217,,0.30509406328201294,,0.43627873063087463,,650.1269586086273,
1455,0.0,,0.006205389741808176,,0.20629040896892548,,0.3857962191104889,,650.569388628006,
1456,0.0,,0.013481121510267258,,0.23714762926101685,,0.3605063855648041,,651.0119650363922,
1457,0.0,,0.03307703882455826,,0.22290092706680298,,0.31515535712242126,,651.4550018310547,
1458,0.0,,0.003975265193730593,,0.16564665734767914,,0.27533555030822754,,651.8977560997009,
1459,0.0,,0.006516725290566683,,0.20142638683319092,,0.30902016162872314,,652.341165304184,
1460,0.0,,0.0019095898605883121,,0.21878671646118164,,0.32943451404571533,,652.7839488983154,
1461,0.0,,0.038274090737104416,,0.1926148533821106,,0.33581244945526123,,653.2267334461212,
1462,0.0,,0.0029865552205592394,,0.22608821094036102,,0.4151124060153961,,653.6700901985168,
1463,0.0,,0.012416022829711437,,0.2203270047903061,,0.40706026554107666,,654.1121702194214,
1464,0.0,,0.020926466211676598,,0.20619361102581024,,0.426958292722702,,654.5549249649048,
1465,0.0,,0.01016274280846119,,0.17181514203548431,,0.39831244945526123,,654.997145652771,
1466,0.0,,0.005320247728377581,,0.20587745308876038,,0.3968832492828369,,655.4394764900208,
1467,0.0,,0.04257573187351227,,0.17707864940166473,,0.36204811930656433,,655.8819766044617,
1468,0.0,,0.013702796772122383,,0.12528717517852783,,0.3474040925502777,,656.3249802589417,
1469,0.0,,0.005475615616887808,,0.1189032718539238,,0.3306041359901428,,656.7679362297058,
1470,0.0,,0.005858604796230793,,0.1301266849040985,,0.3691866397857666,,657.210470199585,
1471,0.0,,0.008131151087582111,,0.1282571405172348,,0.38243818283081055,,657.6533496379852,
1472,0.0,,0.02214837819337845,,0.1598314791917801,,0.3848116397857666,,658.0961103439331,
1473,0.0,,0.007811605464667082,,0.17578484117984772,,0.3717907965183258,,658.5393493175507,
1474,0.0,,0.005725158378481865,,0.18201982975006104,,0.3900199830532074,,658.9814565181732,
1475,0.0,,0.0049850717186927795,,0.13376730680465698,,0.39341306686401367,,659.4246237277985,
1476,0.0,,0.008923638612031937,,0.1582525223493576,,0.38280928134918213,,659.8666861057281,
1477,0.0,,0.02078075334429741,,0.15762273967266083,,0.38101860880851746,,660.3096497058868,
1478,0.0,,0.007348386570811272,,0.12193915992975235,,0.36795127391815186,,660.7516603469849,
1479,0.0,,0.010890337638556957,,0.13149604201316833,,0.36997556686401367,,661.1940746307373,
1480,0.0,,0.06029895320534706,,0.12479075789451599,,0.3296109735965729,,661.636150598526,
1481,0.0,,0.09046506136655807,,0.10815676301717758,,0.31074807047843933,,662.0791304111481,
1482,0.0,,0.006435415707528591,,0.12349647283554077,,0.29763877391815186,,662.5214886665344,
1483,0.0,,0.026179049164056778,,0.11306291818618774,,0.43127021193504333,,662.9634354114532,
1484,0.0,,0.006391655188053846,,0.12031351774930954,,0.4368949830532074,,663.4057488441467,
1485,0.0,,0.0017592720687389374,,0.16299763321876526,,0.35835352540016174,,663.8492531776428,
1486,0.0,,0.005772634409368038,,0.17129436135292053,,0.37397852540016174,,664.2923107147217,
1487,0.0,,0.0005847581196576357,,0.17724984884262085,,0.36799776554107666,,664.735437631607,
1488,0.0,,0.0030412126798182726,,0.13280771672725677,,0.36539360880851746,,665.1772112846375,
1489,0.0,,0.012195141986012459,,0.1707666963338852,,0.37060192227363586,,665.6196846961975,
1490,0.0,,0.009789332747459412,,0.18379931151866913,,0.38560056686401367,,666.0626783370972,
1491,0.0,,0.012888292782008648,,0.21994705498218536,,0.40903806686401367,,666.5055935382843,
1492,0.0,,0.0032925386913120747,,0.18055780231952667,,0.41685056686401367,,666.9478750228882,
1493,0.0,,0.04757878929376602,,0.18759791553020477,,0.3213624060153961,,667.3908777236938,
1494,0.0,,0.0018958501750603318,,0.23781609535217285,,0.39530062675476074,,667.8332450389862,
1495,0.0,,0.011876561678946018,,0.18580900132656097,,0.3638221323490143,,668.2759413719177,
1496,0.0,,0.01662987470626831,,0.19688506424427032,,0.37406840920448303,,668.7175531387329,
1497,0.0,,0.005272548645734787,,0.11234977841377258,,0.32112276554107666,,669.1607234477997,
1498,0.0,,0.04881759732961655,,0.13635015487670898,,0.3623565435409546,,669.6033000946045,
1499,0.0,,0.01265423372387886,,0.13136105239391327,,0.4394991397857666,,670.045508146286,
1500,0.0,,0.04419731721282005,,0.1253366619348526,,0.38199272751808167,,670.4878277778625,
1501,0.0,,0.008382867090404034,,0.14744873344898224,,0.47834691405296326,,671.2252423763275,
1502,0.0,,0.013888414949178696,,0.18183353543281555,,0.4589212238788605,,671.6677160263062,
1503,0.0,,0.04807201400399208,,0.19948378205299377,,0.38340041041374207,,672.1099467277527,
1504,0.0,,0.0021757660433650017,,0.11793212592601776,,0.4613175392150879,,672.5529754161835,
1505,0.0,,0.016204742714762688,,0.12544094026088715,,0.4597247838973999,,672.9955463409424,
1506,0.0,,0.01765742339193821,,0.11698634922504425,,0.4272672235965729,,673.437374830246,
1507,0.0,,0.006689176894724369,,0.1574464589357376,,0.44689521193504333,,673.879620552063,
1508,0.0,,0.009752005338668823,,0.16129109263420105,,0.40022191405296326,,674.3220856189728,
1509,0.0,,0.03198140114545822,,0.14429204165935516,,0.35475456714630127,,674.7653751373291,
1510,0.0,,0.004058782942593098,,0.18529550731182098,,0.3729837238788605,,675.2077777385712,
1511,0.0,,0.0020129976328462362,,0.11923006922006607,,0.34142646193504333,,675.6509385108948,
1512,0.0,,0.006820677313953638,,0.12895514070987701,,0.31929105520248413,,676.0932245254517,
1513,0.0,,0.0026417821645736694,,0.21343815326690674,,0.4034065306186676,,676.5359692573547,
1514,0.0,,0.011060786433517933,,0.13048897683620453,,0.36115941405296326,,676.97820353508,
1515,0.0,,0.002931930124759674,,0.11336352676153183,,0.34793686866760254,,677.4208459854126,
1516,0.0,,0.004223375115543604,,0.13662171363830566,,0.38560056686401367,,677.8634123802185,
1517,0.0,,0.002428216626867652,,0.1828460842370987,,0.34272852540016174,,678.3076493740082,
1518,0.0,,0.0006618277402594686,,0.21017685532569885,,0.4554898738861084,,678.7506039142609,
1519,0.0,,0.00722569739446044,,0.09610773622989655,,0.38179102540016174,,679.1936237812042,
1520,0.0,,0.01675618626177311,,0.16562673449516296,,0.38299641013145447,,679.6352005004883,
1521,0.0,,0.05036954954266548,,0.24661147594451904,,0.4688204824924469,,680.0775322914124,
1522,0.0,,0.014387644827365875,,0.09971094131469727,,0.29736873507499695,,680.5203630924225,
1523,0.0,,0.017764145508408546,,0.11032316833734512,,0.3196851909160614,,680.9634470939636,
1524,0.0,,0.009797363542020321,,0.13744576275348663,,0.29947593808174133,,681.405889749527,
1525,0.0,,0.008890794590115547,,0.11453976482152939,,0.34526142477989197,,681.8485956192017,
1526,0.0,,0.017623795196413994,,0.23398974537849426,,0.4337034523487091,,682.2918469905853,
1527,0.0,,0.003916840068995953,,0.20309463143348694,,0.4180784523487091,,682.7344999313354,
1528,0.0,,0.07174459099769592,,0.22841674089431763,,0.4779539406299591,,683.1775016784668,
1529,0.0,,0.07209885120391846,,0.19927316904067993,,0.4056449830532074,,683.6197421550751,
1530,0.0,,0.007769489660859108,,0.14345382153987885,,0.3698810338973999,,684.062483549118,
1531,0.0,,0.004649095702916384,,0.09795056283473969,,0.3457491397857666,,684.505068063736,
1532,0.0,,0.00863233394920826,,0.25043606758117676,,0.6088114976882935,,684.94784116745,
1533,0.0,,0.0013034213334321976,,0.22617392241954803,,0.5825082063674927,,685.3912398815155,
1534,0.0,,0.009578816592693329,,0.20010018348693848,,0.541103184223175,,685.8334798812866,
1535,0.0,,0.009726837277412415,,0.18784014880657196,,0.5358948111534119,,686.2754383087158,
1536,0.0,,0.007711072918027639,,0.14492973685264587,,0.48771774768829346,,686.7178781032562,
1537,0.0,,0.0008678205776959658,,0.1063077300786972,,0.4230782687664032,,687.1604323387146,
1538,0.0,,0.007785884663462639,,0.19584442675113678,,0.5503407716751099,,687.60289311409,
1539,0.0,,0.0025922467466443777,,0.1311803162097931,,0.5339638590812683,,688.044924736023,
1540,0.0,,0.003062959760427475,,0.10653593391180038,,0.48901984095573425,,688.4871628284454,
1541,0.0,,0.0023218633141368628,,0.15078820288181305,,0.42936524748802185,,688.9295918941498,
1542,0.0,,0.002996062859892845,,0.136418417096138,,0.44108399748802185,,689.3718700408936,
1543,0.0,,0.01205740962177515,,0.16456612944602966,,0.42887917160987854,,689.8144459724426,
1544,0.0,,0.021033115684986115,,0.18209689855575562,,0.3991123139858246,,690.2571799755096,
1545,0.0,,0.0019707842729985714,,0.18452709913253784,,0.37315961718559265,,690.7013583183289,
1546,0.0,,0.0026154404040426016,,0.16897493600845337,,0.35865774750709534,,691.1442668437958,
1547,0.0,,0.012730722315609455,,0.17006509006023407,,0.3472064435482025,,691.5860571861267,
1548,0.0,,0.027550507336854935,,0.08493012189865112,,0.3628314435482025,,692.0285842418671,
1549,0.0,,0.006855503190308809,,0.10094724595546722,,0.37185752391815186,,692.4714930057526,
1550,0.0,,0.007422739174216986,,0.12525931000709534,,0.36274293065071106,,692.9131791591644,
1551,0.0,,0.014456764794886112,,0.19212032854557037,,0.32762178778648376,,693.3556733131409,
1552,0.0,,0.08441898226737976,,0.2813279926776886,,0.40053844451904297,,693.7990860939026,
1553,0.0,,0.013680636882781982,,0.14559414982795715,,0.2732070982456207,,694.241441488266,
1554,0.0,,0.011006465181708336,,0.12631087005138397,,0.2524394094944,,694.6834840774536,
1555,0.0,,0.011688458733260632,,0.13116903603076935,,0.2343459129333496,,695.1255218982697,
1556,0.0,,0.00454314798116684,,0.10679778456687927,,0.22980523109436035,,695.5683538913727,
1557,0.0,,0.01593307964503765,,0.0777253583073616,,0.19971249997615814,,696.0103306770325,
1558,0.0,,0.05653642117977142,,0.08743664622306824,,0.2063159942626953,,696.4528262615204,
1559,0.0,,0.004707450978457928,,0.08274172991514206,,0.17692603170871735,,696.8951635360718,
1560,0.0,,0.07002047449350357,,0.09545256197452545,,0.3255879580974579,,697.3378653526306,
1561,0.0,,0.028177913278341293,,0.1394987255334854,,0.31673309206962585,,697.7807426452637,
1562,0.0,,0.28718653321266174,,0.4126431941986084,,0.7438163757324219,,698.2235164642334,
1563,0.0,,0.01892142742872238,,0.13107489049434662,,0.3020542562007904,,698.96036195755,
1564,0.0,,0.003311659675091505,,0.14991356432437897,,0.26208576560020447,,699.4038317203522,
1565,0.0,,0.0013421245384961367,,0.13428211212158203,,0.27771076560020447,,699.8522853851318,
1566,0.0,,0.015326780267059803,,0.3299630284309387,,0.41596055030822754,,700.2942688465118,
1567,0.0,,0.0007285960600711405,,0.3408898711204529,,0.46873044967651367,,700.738201379776,
1568,0.0,,0.03413648158311844,,0.344197154045105,,0.4568605422973633,,701.1818895339966,
1569,0.0,,0.002252409001812339,,0.3298433721065521,,0.4750896990299225,,701.6239211559296,
1570,0.0,,0.0035746265202760696,,0.2859100103378296,,0.4460481107234955,,702.0665142536163,
1571,0.0,,0.008425229229032993,,0.2494828701019287,,0.42279720306396484,,702.5092582702637,
1572,0.0,,0.00012207747204229236,,0.22871577739715576,,0.41107845306396484,,702.9518473148346,
1573,0.0,,0.0016159397782757878,,0.28078001737594604,,0.4307810366153717,,703.3949234485626,
1574,0.0,,0.009424329735338688,,0.2153157740831375,,0.40782323479652405,,703.8373000621796,
1575,0.0,,0.003484797663986683,,0.23811960220336914,,0.4333852231502533,,704.2805871963501,
1576,0.0,,0.011671039275825024,,0.29075273871421814,,0.4874561131000519,,704.7231299877167,
1577,0.0,,0.0027606722433120012,,0.26418933272361755,,0.49186524748802185,,705.1664400100708,
1578,0.0,,0.03132462128996849,,0.2810650169849396,,0.4802602231502533,,705.6091649532318,
1579,0.0,,0.003620188683271408,,0.273086279630661,,0.48568424582481384,,706.0525903701782,
1580,0.0,,0.006827106699347496,,0.24871723353862762,,0.46615299582481384,,706.4964454174042,
1581,0.0,,0.00014671991812065244,,0.21780934929847717,,0.4685969650745392,,706.939789056778,
1582,0.0,,0.002582662273198366,,0.21049873530864716,,0.4607844650745392,,707.3825223445892,
1583,0.0,,0.007997104898095131,,0.19186139106750488,,0.43864905834198,,707.825199842453,
1584,0.0,,0.013560897670686245,,0.2106325775384903,,0.4764094650745392,,708.2674930095673,
1585,0.0,,0.004226112738251686,,0.20146428048610687,,0.47227635979652405,,708.7103395462036,
1586,0.0,,0.007521631196141243,,0.2086876481771469,,0.46989905834198,,709.152379989624,
1587,0.0,,0.007121369242668152,,0.2060168981552124,,0.4649079144001007,,709.5941014289856,
1588,0.0,,0.023919418454170227,,0.22090373933315277,,0.44860196113586426,,710.036988735199,
1589,0.0,,0.009373423643410206,,0.16311398148536682,,0.42651984095573425,,710.4800581932068,
1590,0.0,,0.0006698569632135332,,0.1171632930636406,,0.41130530834198,,710.9227476119995,
1591,0.0,,0.0016198543598875403,,0.11966277658939362,,0.4063141644001007,,711.3663032054901,
1592,0.0,,0.0030567413195967674,,0.09502045810222626,,0.39675554633140564,,711.8091411590576,
1593,0.0,,0.01888180710375309,,0.08439517766237259,,0.37028968334198,,712.2521185874939,
1594,0.0,,0.004174475092440844,,0.08472224324941635,,0.3657324016094208,,712.6939814090729,
1595,0.0,,0.02765657566487789,,0.06768514961004257,,0.30957356095314026,,713.1361169815063,
1596,0.0,,0.0035526128485798836,,0.10985101759433746,,0.3540678322315216,,713.5787398815155,
1597,0.0,,0.00652688555419445,,0.18566153943538666,,0.4595365822315216,,714.0211591720581,
1598,0.0,,0.037636496126651764,,0.2156117856502533,,0.42338642477989197,,714.4634580612183,
1599,0.0,,0.0023763857316225767,,0.12431894242763519,,0.38829198479652405,,714.9062931537628,
1600,0.0,,0.00254751811735332,,0.11460365355014801,,0.36443030834198,,715.3491294384003,
1601,0.0,,0.0024054269306361675,,0.14298060536384583,,0.3809235394001007,,715.792605638504,
1602,0.0,,0.005159303545951843,,0.14762862026691437,,0.36638343334198,,716.2354600429535,
1603,0.0,,0.045683495700359344,,0.17436997592449188,,0.2735016644001007,,716.6782836914062,
1604,0.0,,0.00045497497194446623,,0.1550913006067276,,0.28581702709198,,717.1203553676605,
1605,0.0,,0.00825684703886509,,0.08241085708141327,,0.3650813400745392,,717.5622987747192,
1606,0.0,,0.0037496292497962713,,0.1197698712348938,,0.35851094126701355,,718.0048043727875,
1607,0.0,,0.043682169169187546,,0.10474807024002075,,0.3338313400745392,,718.4478378295898,
1608,0.0,,0.001535119954496622,,0.12420845776796341,,0.32709407806396484,,718.8901886940002,
1609,0.0,,0.014420214109122753,,0.1137470155954361,,0.34020352363586426,,719.3327929973602,
1610,0.0,,0.002473345957696438,,0.08206339925527573,,0.33327898383140564,,719.775429725647,
1611,0.0,,0.0018664781237021089,,0.0876704603433609,,0.34313321113586426,,720.2176496982574,
1612,0.0,,0.014882037416100502,,0.08771312236785889,,0.32514095306396484,,720.6601965427399,
1613,0.0,,0.005042456090450287,,0.11841043829917908,,0.31741705536842346,,721.1022176742554,
1614,0.0,,0.009671986103057861,,0.10696066915988922,,0.3177725076675415,,721.5444312095642,
1615,0.0,,0.007230154238641262,,0.14044487476348877,,0.2742610275745392,,721.9876446723938,
1616,0.0,,0.002211639890447259,,0.09282810240983963,,0.2895605266094208,,722.4299120903015,
1617,0.0,,0.004076063167303801,,0.14504416286945343,,0.29821133613586426,,722.8727889060974,
1618,0.0,,0.002564729657024145,,0.07179953157901764,,0.3246084451675415,,723.3157596588135,
1619,0.0,,0.00014257371367421,,0.11502155661582947,,0.43558111786842346,,723.7586812973022,
1620,0.0,,0.006569787859916687,,0.1291131228208542,,0.42711758613586426,,724.2013640403748,
1621,0.0,,0.005060918163508177,,0.1152103915810585,,0.39651861786842346,,724.6435611248016,
1622,0.0,,0.054467152804136276,,0.09834856539964676,,0.37959155440330505,,725.0854952335358,
1623,0.0,,0.0037582842633128166,,0.10404422134160995,,0.37438321113586426,,725.5283215045929,
1624,0.0,,0.001029414008371532,,0.12030334025621414,,0.45356300473213196,,725.9705853462219,
1625,0.0,,0.0017982354620471597,,0.12209988385438919,,0.39236509799957275,,726.4127037525177,
1626,0.0,,0.0037314400542527437,,0.10719569027423859,,0.38740405440330505,,727.1505815982819,
1627,0.0,,0.006098562851548195,,0.11518058180809021,,0.41303157806396484,,727.5932734012604,
1628,0.0,,0.006392562761902809,,0.12112094461917877,,0.44314634799957275,,728.035900592804,
1629,0.0,,0.0038617090322077274,,0.10276162624359131,,0.43272969126701355,,728.4776375293732,
1630,0.0,,0.001018789829686284,,0.1186608150601387,,0.44883885979652405,,728.9199576377869,
1631,0.0,,0.005981611553579569,,0.13931293785572052,,0.46032071113586426,,729.3623335361481,
1632,0.0,,0.0004186187288723886,,0.14566928148269653,,0.48351094126701355,,729.805178642273,
1633,0.0,,0.004662433639168739,,0.13323234021663666,,0.47309425473213196,,730.2471559047699,
1634,0.0,,0.0052297418005764484,,0.12223587185144424,,0.44469571113586426,,730.6903140544891,
1635,0.0,,0.004212481435388327,,0.16403090953826904,,0.37348487973213196,,731.1335144042969,
1636,0.0,,0.004252088256180286,,0.14368872344493866,,0.41580259799957275,,731.576621055603,
1637,0.0,,0.014118067920207977,,0.15251891314983368,,0.39757344126701355,,732.018839597702,
1638,0.0,,0.004176316317170858,,0.12636099755764008,,0.38064634799957275,,732.4609847068787,
1639,0.0,,0.010505728423595428,,0.16921234130859375,,0.4793466031551361,,732.9037744998932,
1640,0.0,,0.008928487077355385,,0.15779592096805573,,0.4793466031551361,,733.3463132381439,
1641,0.0,,0.0037270975299179554,,0.17656996846199036,,0.4892134964466095,,733.7878928184509,
1642,0.0,,0.0005249935784377158,,0.15029780566692352,,0.4824107587337494,,734.2300515174866,
1643,0.0,,0.00016928663535509259,,0.127305269241333,,0.4579634964466095,,734.6712589263916,
1644,0.0,,0.004212652333080769,,0.1374582201242447,,0.4585132598876953,,735.111438035965,
1645,0.0,,0.004552170634269714,,0.12250181287527084,,0.42190924286842346,,735.5528116226196,
1646,0.0,,0.0018182939384132624,,0.1327660083770752,,0.4292163848876953,,735.9941008090973,
1647,0.0,,0.0015088358195498586,,0.12534937262535095,,0.41397324204444885,,736.4356036186218,
1648,0.0,,0.007705245167016983,,0.14379183948040009,,0.3667163848876953,,736.8765113353729,
1649,0.0,,0.004270979668945074,,0.15121282637119293,,0.3719247281551361,,737.3183326721191,
1650,0.0,,0.012413911521434784,,0.13273251056671143,,0.38259947299957275,,737.7588243484497,
1651,0.0,,0.004417048301547766,,0.10263510048389435,,0.39822447299957275,,738.1996517181396,
1652,0.0,,0.0017670926172286272,,0.1048118844628334,,0.4058801829814911,,738.6411528587341,
1653,0.0,,0.0010589656885713339,,0.10857801139354706,,0.4077320098876953,,739.082249879837,
1654,0.0,,0.00040727495797909796,,0.1394045650959015,,0.4441903531551361,,739.5239713191986,
1655,0.0,,0.00048091710777953267,,0.11880771070718765,,0.4280155897140503,,739.9657766819,
1656,0.0,,0.006379577796906233,,0.11273176223039627,,0.3935103714466095,,740.4068477153778,
1657,0.0,,0.006450358312577009,,0.12209421396255493,,0.3566252291202545,,740.8473224639893,
1658,0.0,,0.00211341492831707,,0.12172901630401611,,0.3621591031551361,,741.2892820835114,
1659,0.0,,0.0008735839510336518,,0.10490311682224274,,0.3411557376384735,,741.7301802635193,
1660,0.0,,0.017621273174881935,,0.10646276921033859,,0.3283049464225769,,742.1712937355042,
1661,0.0,,0.021239077672362328,,0.10423946380615234,,0.3118661344051361,,742.6123933792114,
1662,0.0,,0.033770620822906494,,0.1295662820339203,,0.26799455285072327,,743.0539398193359,
1663,0.0,,0.024848144501447678,,0.09969540685415268,,0.24629616737365723,,743.4952869415283,
1664,0.0,,0.004665069282054901,,0.1242499053478241,,0.2613821029663086,,743.9366986751556,
1665,0.0,,0.0018687723204493523,,0.13115277886390686,,0.27481138706207275,,744.3778831958771,
1666,0.0,,0.054877009242773056,,0.1962396800518036,,0.38129186630249023,,744.8193988800049,
1667,0.0,,0.01119674276560545,,0.14211051166057587,,0.33702102303504944,,745.2608845233917,
1668,0.0,,0.00016020209295675159,,0.09307520091533661,,0.26018205285072327,,745.7018291950226,
1669,0.0,,0.008529319427907467,,0.1268589347600937,,0.2601083219051361,,746.1435770988464,
1670,0.0,,0.008407669141888618,,0.12133113294839859,,0.2430184930562973,,746.5839958190918,
1671,0.0,,0.0004425603256095201,,0.0860196053981781,,0.2330286055803299,,747.0251727104187,
1672,0.0,,0.0022553408052772284,,0.11003241688013077,,0.30231961607933044,,747.466551065445,
1673,0.0,,0.005186918657273054,,0.12428569048643112,,0.32107603549957275,,747.9072227478027,
1674,0.0,,0.0004053515149280429,,0.13138894736766815,,0.33595597743988037,,748.3483629226685,
1675,0.0,,0.01260637678205967,,0.15313458442687988,,0.3263518214225769,,748.7891626358032,
1676,0.0,,0.0061607155948877335,,0.13490727543830872,,0.35537949204444885,,749.2299318313599,
1677,0.0,,0.003142655361443758,,0.10671276599168777,,0.30687689781188965,,749.6711888313293,
1678,0.0,,0.0050599719397723675,,0.1270846426486969,,0.28380560874938965,,750.1117589473724,
1679,0.0,,0.015037378296256065,,0.10925088822841644,,0.2672624886035919,,750.5530316829681,
1680,0.0,,0.0003301215183455497,,0.09847729653120041,,0.2679135501384735,,750.9939513206482,
1681,0.0,,0.0031965961679816246,,0.11258750408887863,,0.3035217225551605,,751.4348232746124,
1682,0.0,,0.022622909396886826,,0.1301102638244629,,0.28754737973213196,,751.8764116764069,
1683,0.0,,0.012934256345033646,,0.10945182293653488,,0.2950810194015503,,752.3173151016235,
1684,0.0,,0.01729951612651348,,0.09866435825824738,,0.28455838561058044,,752.7581088542938,
1685,0.0,,0.002416379516944289,,0.10156260430812836,,0.2559778392314911,,753.1982583999634,
1686,0.0,,0.0020687358919531107,,0.09401445090770721,,0.2388879805803299,,753.6390995979309,
1687,0.0,,0.00116822705604136,,0.1284695416688919,,0.3372494876384735,,754.079968214035,
1688,0.0,,0.0005270116380415857,,0.11006825417280197,,0.3916114568710327,,754.8164067268372,
1689,0.0,,0.011526843532919884,,0.129006028175354,,0.3961687386035919,,755.2568619251251,
1690,0.0,,0.0011591494549065828,,0.118382029235363,,0.40138140320777893,,755.6984014511108,
1691,0.0,,0.002550097880885005,,0.14451323449611664,,0.40589046478271484,,756.138815164566,
1692,0.0,,0.00530731538310647,,0.15456071496009827,,0.4160124957561493,,756.580442905426,
1693,0.0,,0.009242844767868519,,0.15394596755504608,,0.3779395818710327,,757.0213787555695,
1694,0.0,,0.0066301338374614716,,0.15021879971027374,,0.3569304645061493,,757.4622371196747,
1695,0.0,,0.0010392251424491405,,0.16992436349391937,,0.40040910243988037,,757.9042794704437,
1696,0.0,,0.0068037426099181175,,0.1990695595741272,,0.41853055357933044,,758.3456490039825,
1697,0.0,,0.010531564243137836,,0.18735289573669434,,0.37306109070777893,,758.7867207527161,
1698,0.0,,0.004518518224358559,,0.11432722955942154,,0.3687708079814911,,759.2284915447235,
1699,0.0,,0.0050497883930802345,,0.09262707084417343,,0.3450619876384735,,759.6690888404846,
1700,0.0,,0.006037196610122919,,0.103067547082901,,0.3330177068710327,,760.1102080345154,
1701,0.0,,0.013253318145871162,,0.11664105951786041,,0.3098113238811493,,760.5520713329315,
1702,0.0,,0.008948245085775852,,0.19652535021305084,,0.38207221031188965,,760.9931569099426,
1703,0.0,,0.013933131471276283,,0.20721663534641266,,0.37892472743988037,,761.4344475269318,
1704,0.0,,0.004046916961669922,,0.1626441925764084,,0.38022682070732117,,761.8753337860107,
1705,0.0,,0.008392918854951859,,0.19869421422481537,,0.3619976341724396,,762.3159477710724,
1706,0.0,,0.006601724773645401,,0.1433815211057663,,0.35852718353271484,,762.7569899559021,
1707,0.0,,0.007403140421956778,,0.13316835463047028,,0.3312273323535919,,763.1979570388794,
1708,0.0,,0.02616146020591259,,0.1523553729057312,,0.3447364568710327,,763.6389253139496,
1709,0.0,,0.0012492828536778688,,0.1223684772849083,,0.3292827904224396,,764.0804166793823,
1710,0.0,,0.015209436416625977,,0.14103905856609344,,0.3133309781551361,,764.5227308273315,
1711,0.0,,0.005947954952716827,,0.06803368031978607,,0.2459481805562973,,764.9633650779724,
1712,0.0,,0.005975135136395693,,0.13066624104976654,,0.21703314781188965,,765.404926776886,
1713,0.0,,0.008366269059479237,,0.12030640989542007,,0.2640117108821869,,765.8468582630157,
1714,0.0,,0.0029455109033733606,,0.1604701280593872,,0.3473450243473053,,766.2874252796173,
1715,0.0,,0.004428184125572443,,0.09349647909402847,,0.27615585923194885,,766.7295243740082,
1716,0.0,,0.08661757409572601,,0.08972963690757751,,0.17556269466876984,,767.1704969406128,
1717,0.0,,0.00444587180390954,,0.3024006187915802,,0.4593242108821869,,767.6113104820251,
1718,0.0,,9.75181706053263e-07,,0.32839858531951904,,0.47724810242652893,,768.0531289577484,
1719,0.0,,0.0022900656331330538,,0.2746647000312805,,0.4564147889614105,,768.4943299293518,
1720,0.0,,0.002607089001685381,,0.2558974325656891,,0.4586730897426605,,768.9354054927826,
1721,0.0,,0.00537932338193059,,0.23279908299446106,,0.4556504487991333,,769.3768675327301,
1722,0.0,,0.0028028322849422693,,0.1881886124610901,,0.44625505805015564,,769.8183896541595,
1723,0.0,,0.0008614375256001949,,0.14314112067222595,,0.4261166751384735,,770.2603776454926,
1724,0.0,,0.0019391870591789484,,0.14736519753932953,,0.4127788841724396,,770.7001347541809,
1725,0.0,,0.007025551982223988,,0.18221284449100494,,0.4127492904663086,,771.1422066688538,
1726,0.0,,0.004924798384308815,,0.1072968989610672,,0.39124202728271484,,771.5827267169952,
1727,0.0,,0.0011647359933704138,,0.12525558471679688,,0.4059387147426605,,772.0244665145874,
1728,0.0,,0.0007899252814240754,,0.15560244023799896,,0.40133318305015564,,772.4661281108856,
1729,0.0,,0.006988439708948135,,0.12954796850681305,,0.3756762444972992,,772.9067673683167,
1730,0.0,,0.001736776321195066,,0.09776705503463745,,0.3579941987991333,,773.3489356040955,
1731,0.0,,0.005477819591760635,,0.15859317779541016,,0.4012884795665741,,773.7901482582092,
1732,0.0,,0.001614840468391776,,0.17148970067501068,,0.4237494170665741,,774.2316119670868,
1733,0.0,,0.012705669738352299,,0.11136038601398468,,0.3788275420665741,,774.6725790500641,
1734,0.0,,0.007486462593078613,,0.18991176784038544,,0.41461315751075745,,775.1140704154968,
1735,0.0,,0.004797610454261303,,0.15080863237380981,,0.40617457032203674,,775.5553827285767,
1736,0.0,,0.0035983214620500803,,0.1360350251197815,,0.38143500685691833,,775.9960188865662,
1737,0.0,,0.0031474512070417404,,0.10319158434867859,,0.3539251983165741,,776.4372930526733,
1738,0.0,,0.011338833719491959,,0.11178874224424362,,0.30090996623039246,,776.879655122757,
1739,0.0,,0.004096463322639465,,0.17665259540081024,,0.43284234404563904,,777.3198275566101,
1740,0.0,,0.002192830666899681,,0.16185513138771057,,0.4079558849334717,,777.7619497776031,
1741,0.0,,0.0005764472298324108,,0.1749102771282196,,0.4270065724849701,,778.2035384178162,
1742,0.0,,0.0023895984049886465,,0.1746290922164917,,0.4120326042175293,,778.6443214416504,
1743,0.0,,0.0005191260715946555,,0.10030874609947205,,0.3659694492816925,,779.0846095085144,
1744,0.0,,0.01258071418851614,,0.14540407061576843,,0.3533473014831543,,779.5269494056702,
1745,0.0,,0.004253041930496693,,0.10655473917722702,,0.3669479787349701,,779.9676818847656,
1746,0.0,,0.008459863252937794,,0.1452963501214981,,0.3669426739215851,,780.4097871780396,
1747,0.0,,0.006165302824229002,,0.12428212910890579,,0.35992565751075745,,780.8502731323242,
1748,0.0,,0.0044679767452180386,,0.18642595410346985,,0.42310166358947754,,781.2915935516357,
1749,0.0,,0.005117515102028847,,0.11747290939092636,,0.40888071060180664,,781.7335498332977,
1750,0.0,,0.004342126660048962,,0.13184499740600586,,0.40898409485816956,,782.1742243766785,
1751,0.0,,0.00043278318480588496,,0.16107533872127533,,0.4094284474849701,,782.9090526103973,
1752,0.0,,0.004992509260773659,,0.10707912594079971,,0.3658822774887085,,783.3505339622498,
1753,0.0,,0.024254875257611275,,0.095892034471035,,0.3206000030040741,,783.7919759750366,
1754,0.0,,0.0015899614663794637,,0.09661822766065598,,0.33134737610816956,,784.2324306964874,
1755,0.0,,0.001812391565181315,,0.13260561227798462,,0.36631885170936584,,784.6744663715363,
1756,0.0,,0.014150542207062244,,0.13356490433216095,,0.3273850679397583,,785.1153540611267,
1757,0.0,,0.004191102460026741,,0.0945119708776474,,0.2828008234500885,,785.5568680763245,
1758,0.0,,0.00037123073707334697,,0.08890469372272491,,0.32451143860816956,,785.9984910488129,
1759,0.0,,0.01708015240728855,,0.08248306810855865,,0.2619675099849701,,786.4394176006317,
1760,0.0,,0.010588484816253185,,0.06782495230436325,,0.32337212562561035,,786.8796856403351,
1761,0.0,,0.010560765862464905,,0.1288391649723053,,0.35623452067375183,,787.3207588195801,
1762,0.0,,0.01290629617869854,,0.16557426750659943,,0.38049983978271484,,787.7629947662354,
1763,0.0,,0.011806503869593143,,0.14754478633403778,,0.33932265639305115,,788.2031915187836,
1764,0.0,,0.027068790048360825,,0.06084586679935455,,0.2418588399887085,,788.6444249153137,
1765,0.0,,0.18751057982444763,,0.3078654110431671,,0.406247615814209,,789.0849261283875,
1766,0.0,,0.001949012279510498,,0.178028404712677,,0.3224007189273834,,789.5261478424072,
1767,0.0,,0.01561732031404972,,0.14520443975925446,,0.2781599462032318,,789.9676125049591,
1768,0.0,,0.009587275795638561,,0.24432189762592316,,0.3176231384277344,,790.4082560539246,
1769,0.0,,0.012565774843096733,,0.12275314331054688,,0.18453820049762726,,790.8491456508636,
1770,0.0,,0.0016470457194373012,,0.06519867479801178,,0.17607273161411285,,791.2913150787354,
1771,0.0,,0.0202268548309803,,0.09796846657991409,,0.22234494984149933,,791.7313349246979,
1772,0.0,,0.00738254701718688,,0.07405395060777664,,0.19575273990631104,,792.1723458766937,
1773,0.0,,0.03162441775202751,,0.06180685758590698,,0.17254452407360077,,792.613908290863,
1774,0.0,,0.013483843766152859,,0.05548494681715965,,0.14096041023731232,,793.0567314624786,
1775,0.0,,0.0012278140056878328,,0.06685442477464676,,0.1856398582458496,,793.4969575405121,
1776,0.0,,0.014813113957643509,,0.08327537029981613,,0.16668514907360077,,793.9380192756653,
1777,0.0,,0.0010353927500545979,,0.07435443997383118,,0.1754114180803299,,794.3793284893036,
1778,0.0,,0.05839626491069794,,0.06200795993208885,,0.1595981866121292,,794.8193216323853,
1779,0.0,,0.0006140132900327444,,0.09538010507822037,,0.24480588734149933,,795.2604920864105,
1780,0.0,,0.013824887573719025,,0.24139191210269928,,0.41421350836753845,,795.7019879817963,
1781,0.0,,0.005121314898133278,,0.30096885561943054,,0.42463016510009766,,796.1430466175079,
1782,0.0,,0.061966460198163986,,0.1530967801809311,,0.30344438552856445,,796.5840494632721,
1783,0.0,,0.02677307277917862,,0.2743673324584961,,0.47262778878211975,,797.0248658657074,
1784,0.0,,0.021573465317487717,,0.1961441934108734,,0.40761104226112366,,797.4662082195282,
1785,0.0,,0.0014013004256412387,,0.2665257453918457,,0.4239932596683502,,797.9085164070129,
1786,0.0,,0.00564306415617466,,0.20172254741191864,,0.39445605874061584,,798.3497686386108,
1787,0.0,,0.08638843894004822,,0.1556030809879303,,0.33665403723716736,,798.7907335758209,
1788,0.0,,0.12623021006584167,,0.16697633266448975,,0.289060115814209,,799.2312383651733,
1789,0.0,,0.003958235494792461,,0.14046528935432434,,0.29238319396972656,,799.671888589859,
1790,0.0,,0.008468249812722206,,0.24338163435459137,,0.5408344268798828,,800.1134257316589,
1791,0.0,,0.011296411976218224,,0.2786908745765686,,0.5079634785652161,,800.5550765991211,
1792,0.0,,0.013059559278190136,,0.37722769379615784,,0.5209843516349792,,800.9958765506744,
1793,0.0,,0.011856898665428162,,0.31552717089653015,,0.5394237637519836,,801.4371206760406,
1794,0.0,,0.0011214034166187048,,0.27416902780532837,,0.5282881855964661,,801.8783824443817,
1795,0.0,,0.0358721986413002,,0.2851635217666626,,0.5133821368217468,,802.3189163208008,
1796,0.0,,0.13111819326877594,,0.19962364435195923,,0.3663552701473236,,802.7602851390839,
1797,0.0,,0.035087186843156815,,0.2770829498767853,,0.5768818855285645,,803.2017047405243,
1798,0.0,,0.004525288939476013,,0.2926391363143921,,0.5732779502868652,,803.6431465148926,
1799,0.0,,0.0026933832559734583,,0.2980725169181824,,0.5335052609443665,,804.0843050479889,
1800,0.0,,0.036695513874292374,,0.2451687902212143,,0.48662152886390686,,804.5255348682404,
1801,0.0,,0.03334250673651695,,0.2383064478635788,,0.44602903723716736,,804.9659864902496,
1802,0.0,,0.015916163101792336,,0.2534105181694031,,0.45188188552856445,,805.4064345359802,
1803,0.0,,0.004323781467974186,,0.33152803778648376,,0.5342154502868652,,805.8475642204285,
1804,0.0,,0.004133965354412794,,0.3475601077079773,,0.5292174220085144,,806.2888145446777,
1805,0.0,,0.006765005178749561,,0.33873501420021057,,0.5316112637519836,,806.7300531864166,
1806,0.0,,0.0017194792162626982,,0.2433909922838211,,0.49341440200805664,,807.1712079048157,
1807,0.0,,0.008751677349209785,,0.23674853146076202,,0.46108850836753845,,807.6123216152191,
1808,0.0,,0.0006998911849223077,,0.22747743129730225,,0.44779253005981445,,808.0536971092224,
1809,0.0,,0.0021742575336247683,,0.2460622936487198,,0.4760465621948242,,808.4943866729736,
1810,0.0,,0.030123205855488777,,0.19914136826992035,,0.3719099462032318,,808.934737443924,
1811,0.0,,0.0010725295869633555,,0.2571886479854584,,0.3280862271785736,,809.3758373260498,
1812,0.0,,0.006793981418013573,,0.24734489619731903,,0.31321653723716736,,809.8171019554138,
1813,0.0,,0.010196338407695293,,0.32240504026412964,,0.4709843397140503,,810.5527899265289,
1814,0.0,,0.017784634605050087,,0.2091495394706726,,0.36111509799957275,,810.9934377670288,
1815,0.0,,0.008032371290028095,,0.0960647314786911,,0.3385305404663086,,811.4345366954803,
1816,0.0,,0.0048995851539075375,,0.12721824645996094,,0.37881699204444885,,811.8757536411285,
1817,0.0,,0.009988813661038876,,0.14083467423915863,,0.42817237973213196,,812.3170392513275,
1818,0.0,,0.0027969188522547483,,0.1343299299478531,,0.3735449016094208,,812.7585589885712,
1819,0.0,,0.0005876387003809214,,0.11505108326673508,,0.38870611786842346,,813.1991174221039,
1820,0.0,,0.012522885575890541,,0.08878785371780396,,0.3680184781551361,,813.6401834487915,
1821,0.0,,0.0049677323549985886,,0.16866439580917358,,0.4056631326675415,,814.0811200141907,
1822,0.0,,0.02584444172680378,,0.12194189429283142,,0.35395362973213196,,814.5218534469604,
1823,0.0,,0.011140312068164349,,0.17094801366329193,,0.4585132598876953,,814.9623470306396,
1824,0.0,,0.019187593832612038,,0.3995342254638672,,0.8387215733528137,,815.4035317897797,
1825,0.0,,0.015699947252869606,,0.32492104172706604,,0.7720461487770081,,815.8453361988068,
1826,0.0,,0.0070564900524914265,,0.30274632573127747,,0.7449715733528137,,816.2855000495911,
1827,0.0,,0.007196283433586359,,0.25807246565818787,,0.7215340733528137,,816.7262678146362,
1828,0.0,,0.00572433415800333,,0.2195281684398651,,0.6762192845344543,,817.1670427322388,
1829,0.0,,0.007240109611302614,,0.197538822889328,,0.6927267909049988,,817.6077482700348,
1830,0.0,,0.013739916495978832,,0.17100515961647034,,0.6392336487770081,,818.0492277145386,
1831,0.0,,0.00019440065079834312,,0.15188449621200562,,0.6376510262489319,,818.4917402267456,
1832,0.0,,0.0009007005137391388,,0.12414754927158356,,0.6147632598876953,,818.9321675300598,
1833,0.0,,0.01011112704873085,,0.151204451918602,,0.6382007598876953,,819.3730313777924,
1834,0.0,,0.0004152576148044318,,0.12373137474060059,,0.6298385262489319,,819.8136615753174,
1835,0.0,,0.0051823752000927925,,0.21440477669239044,,0.6642424464225769,,820.2556869983673,
1836,0.0,,0.007288213819265366,,0.14410750567913055,,0.6345525979995728,,820.6973474025726,
1837,0.0,,0.004888244438916445,,0.12008196115493774,,0.6225757598876953,,821.1379890441895,
1838,0.0,,0.005085899960249662,,0.1514902263879776,,0.6319484114646912,,821.5793087482452,
1839,0.0,,0.03141330927610397,,0.13940948247909546,,0.5694484114646912,,822.0201463699341,
1840,0.0,,0.0033188059460371733,,0.16101382672786713,,0.5900236964225769,,822.4611744880676,
1841,0.0,,0.004704779479652643,,0.20283396542072296,,0.5421046614646912,,822.9017300605774,
1842,0.0,,0.005518785212188959,,0.18495436012744904,,0.6314211487770081,,823.3419740200043,
1843,0.0,,0.006101092789322138,,0.12112604081630707,,0.6004403233528137,,823.7830913066864,
1844,0.0,,0.01730521023273468,,0.12385484576225281,,0.5757007598876953,,824.2236156463623,
1845,0.0,,0.0026211654767394066,,0.11581967025995255,,0.5444507598876953,,824.6642413139343,
1846,0.0,,0.005545027554035187,,0.15656575560569763,,0.4754403531551361,,825.1053235530853,
1847,0.0,,0.0024473853409290314,,0.10976333916187286,,0.5431486964225769,,825.5467214584351,
1848,0.0,,0.009672362357378006,,0.1312931329011917,,0.5163102746009827,,825.9877007007599,
1849,0.0,,0.013043826445937157,,0.15286760032176971,,0.5696957111358643,,826.4292771816254,
1850,0.0,,0.0009738327353261411,,0.13358600437641144,,0.5499171614646912,,826.8698546886444,
1851,0.0,,0.027940452098846436,,0.10059498995542526,,0.4559091031551361,,827.3113822937012,
1852,0.0,,0.0033371667377650738,,0.1094602420926094,,0.42569199204444885,,827.7525014877319,
1853,0.0,,0.011810187250375748,,0.08189405500888824,,0.4103361666202545,,828.1936693191528,
1854,0.0,,0.014620807021856308,,0.10043326020240784,,0.41006699204444885,,828.6350576877594,
1855,0.0,,0.00827599223703146,,0.17300553619861603,,0.37071385979652405,,829.0769102573395,
1856,0.0,,0.008369778282940388,,0.16170789301395416,,0.35075843334198,,829.5192334651947,
1857,0.0,,0.005233220290392637,,0.20306698977947235,,0.37191104888916016,,829.9600477218628,
1858,0.0,,0.004236188251525164,,0.14417876303195953,,0.38870611786842346,,830.400940656662,
1859,0.0,,0.007095047738403082,,0.10662039369344711,,0.37136492133140564,,830.841805934906,
1860,0.0,,0.03899817168712616,,0.18474406003952026,,0.32398438453674316,,831.2828288078308,
1861,0.0,,0.008613720536231995,,0.20043857395648956,,0.38127604126930237,,831.7245607376099,
1862,0.0,,0.030084028840065002,,0.17835821211338043,,0.3540824353694916,,832.1674563884735,
1863,0.0,,0.007926820777356625,,0.24146676063537598,,0.37502703070640564,,832.6083378791809,
1864,0.0,,0.01584850437939167,,0.17811377346515656,,0.46877703070640564,,833.0490393638611,
1865,0.0,,0.03706066682934761,,0.11072009801864624,,0.3740617334842682,,833.4899957180023,
1866,0.0,,0.16108238697052002,,0.20383839309215546,,0.33499082922935486,,833.9317586421967,
1867,0.0,,0.010719897225499153,,0.1214677095413208,,0.4676145017147064,,834.3730454444885,
1868,0.0,,0.01384166069328785,,0.28394582867622375,,0.3180883526802063,,834.8141376972198,
1869,0.0,,0.003640418639406562,,0.1435144990682602,,0.4307233393192291,,835.255188703537,
1870,0.0,,0.012567508965730667,,0.148807555437088,,0.5260443687438965,,835.6968700885773,
1871,0.0,,0.047561272978782654,,0.18904541432857513,,0.5181625485420227,,836.138566493988,
1872,0.0,,0.004884293302893639,,0.1531350016593933,,0.4857657849788666,,836.578681230545,
1873,0.0,,0.001403335714712739,,0.11893858760595322,,0.39187708497047424,,837.0206513404846,
1874,0.0,,0.18158677220344543,,0.22343206405639648,,0.6327459216117859,,837.4615528583527,
1875,0.0,,0.0029018516652286053,,0.16825297474861145,,0.3380557596683502,,837.9037673473358,
1876,0.0,,0.023974427953362465,,0.1484638899564743,,0.29631149768829346,,838.640184879303,
1877,0.0,,0.005160696804523468,,0.13065345585346222,,0.34375062584877014,,839.0811667442322,
1878,0.0,,0.007309366948902607,,0.1251332312822342,,0.3946164548397064,,839.5219914913177,
1879,0.0,,0.024904336780309677,,0.1287185102701187,,0.42833542823791504,,839.9633543491364,
1880,0.0,,0.0030520218424499035,,0.20292727649211884,,0.582116425037384,,840.4046859741211,
1881,0.0,,0.010026267729699612,,0.2174300253391266,,0.6151244044303894,,840.844712972641,
1882,0.0,,0.0253077894449234,,0.18518227338790894,,0.5612831115722656,,841.2859630584717,
1883,0.0,,0.003241937141865492,,0.22034357488155365,,0.6093756556510925,,841.7270896434784,
1884,0.0,,0.012975054793059826,,0.10201337188482285,,0.3144629895687103,,842.1686201095581,
1885,0.0,,0.008209689520299435,,0.11856401711702347,,0.3130974769592285,,842.6108820438385,
1886,0.0,,0.004353575874119997,,0.12241032719612122,,0.34969690442085266,,843.0517444610596,
1887,0.0,,0.00040716270450502634,,0.10234275460243225,,0.34709274768829346,,843.4924285411835,
1888,0.0,,0.0034626624546945095,,0.12613683938980103,,0.34540748596191406,,843.9334876537323,
1889,0.0,,0.009694265201687813,,0.1289030909538269,,0.3517659604549408,,844.3745324611664,
1890,0.0,,0.00654205959290266,,0.13665960729122162,,0.3536246716976166,,844.8165819644928,
1891,0.0,,0.03660813346505165,,0.20691826939582825,,0.4519081115722656,,845.2585973739624,
1892,0.0,,0.013101845979690552,,0.13776595890522003,,0.3886314332485199,,845.7001807689667,
1893,0.0,,0.004025119356811047,,0.15835969150066376,,0.43693649768829346,,846.142347574234,
1894,0.0,,0.0018756173085421324,,0.22381654381752014,,0.39526984095573425,,846.5838203430176,
1895,0.0,,0.007299530785530806,,0.23996442556381226,,0.42651984095573425,,847.0245931148529,
1896,0.0,,0.0011278374586254358,,0.25263306498527527,,0.4559381902217865,,847.4669597148895,
1897,0.0,,0.024277593940496445,,0.19372878968715668,,0.5514421463012695,,847.9079086780548,
1898,0.0,,0.11335337907075882,,0.23526349663734436,,0.4359229505062103,,848.3490135669708,
1899,0.0,,0.012277844361960888,,0.15670545399188995,,0.45646774768829346,,848.7901163101196,
1900,0.0,,0.076577328145504,,0.13439449667930603,,0.4120689332485199,,849.2303485870361,
1901,0.0,,0.0008726386586204171,,0.1084214374423027,,0.43118155002593994,,849.672455072403,
1902,0.0,,0.048992499709129333,,0.12854547798633575,,0.34969690442085266,,850.1126608848572,
1903,0.0,,0.08405173569917679,,0.1654379665851593,,0.3287917673587799,,850.5538897514343,
1904,0.0,,0.08993177115917206,,0.20897969603538513,,0.5110272765159607,,850.994223356247,
1905,0.0,,0.007801750674843788,,0.27172988653182983,,0.6115992665290833,,851.4364764690399,
1906,0.0,,0.024215642362833023,,0.22289635241031647,,0.5983171463012695,,851.8780589103699,
1907,0.0,,0.08454693108797073,,0.18552249670028687,,0.5521475076675415,,852.3185541629791,
1908,0.0,,0.035722967237234116,,0.14004619419574738,,0.4984893798828125,,852.7590944766998,
1909,0.0,,0.013771981000900269,,0.24551233649253845,,0.502505362033844,,853.200523853302,
1910,0.0,,0.023657916113734245,,0.19973863661289215,,0.4711456298828125,,853.6431469917297,
1911,0.0,,0.008631037548184395,,0.15445508062839508,,0.5376412272453308,,854.0841364860535,
1912,0.0,,0.002608428243547678,,0.2453708052635193,,0.48002827167510986,,854.5251336097717,
1913,0.0,,0.012321204878389835,,0.15344472229480743,,0.5473456978797913,,854.9669914245605,
1914,0.0,,0.12790977954864502,,0.18024781346321106,,0.42857739329338074,,855.4082930088043,
1915,0.0,,0.013023963198065758,,0.1967538744211197,,0.42842522263526917,,855.8493854999542,
1916,0.0,,0.11228598654270172,,0.2357647716999054,,0.35940203070640564,,856.292760848999,
1917,0.0,,0.037386905401945114,,0.17397910356521606,,0.3391522467136383,,856.7340126037598,
1918,0.0,,0.015765946358442307,,0.22517600655555725,,0.408984899520874,,857.1746833324432,
1919,0.0,,0.024310586974024773,,0.22482848167419434,,0.4242398738861084,,857.6167447566986,
1920,0.0,,0.014204571954905987,,0.12667079269886017,,0.3399534523487091,,858.0578782558441,
1921,0.0,,0.05896858498454094,,0.1669159084558487,,0.3465576171875,,858.4982440471649,
1922,0.0,,0.0008348945993930101,,0.12739473581314087,,0.42391565442085266,,858.9389667510986,
1923,0.0,,0.0043087005615234375,,0.2109718918800354,,0.4473116397857666,,859.3797516822815,
1924,0.0,,0.013012576848268509,,0.2121751457452774,,0.4498293399810791,,859.8207733631134,
1925,0.0,,0.04947222024202347,,0.14106614887714386,,0.5198118686676025,,860.2624230384827,
1926,0.0,,0.017747797071933746,,0.16112416982650757,,0.5618588328361511,,860.702965259552,
1927,0.0,,0.013624096289277077,,0.16814936697483063,,0.5681790709495544,,861.1439712047577,
1928,0.0,,0.10699847340583801,,0.2587236762046814,,0.43287956714630127,,861.5850577354431,
1929,0.0,,0.0027183860074728727,,0.3775060474872589,,0.6771475672721863,,862.0265054702759,
1930,0.0,,0.005045795347541571,,0.3349815607070923,,0.6530046463012695,,862.467756986618,
1931,0.0,,0.0040824837051332,,0.325558602809906,,0.6582129597663879,,862.9088423252106,
1932,0.0,,0.010520309209823608,,0.32693758606910706,,0.67972731590271,,863.3513226509094,
1933,0.0,,0.018135223537683487,,0.27399617433547974,,0.6485016942024231,,863.7916579246521,
1934,0.0,,0.006882492918521166,,0.29316654801368713,,0.6715895533561707,,864.2324814796448,
1935,0.0,,0.021129269152879715,,0.290933221578598,,0.6979808807373047,,864.6745536327362,
1936,0.0,,0.007994621992111206,,0.2610474228858948,,0.6912531852722168,,865.1165819168091,
1937,0.0,,0.005609728861600161,,0.23660388588905334,,0.6287532448768616,,865.5583062171936,
1938,0.0,,0.01700911484658718,,0.27993205189704895,,0.7474600672721863,,866.294579744339,
1939,0.0,,0.05651890113949776,,0.2240571826696396,,0.7266266942024231,,866.7357621192932,
1940,0.0,,0.00839039497077465,,0.2001526802778244,,0.6855811476707458,,867.1763644218445,
1941,0.0,,0.07429485023021698,,0.16384848952293396,,0.5975032448768616,,867.616946220398,
1942,0.0,,0.014945375733077526,,0.18707233667373657,,0.49522969126701355,,868.0587780475616,
1943,0.0,,0.004003298934549093,,0.20999662578105927,,0.45925554633140564,,868.499439239502,
1944,0.0,,0.030123254284262657,,0.2428210824728012,,0.45381030440330505,,868.9393541812897,
1945,0.0,,0.018163759261369705,,0.16580405831336975,,0.5582138895988464,,869.3803181648254,
1946,0.0,,0.016723036766052246,,0.21019718050956726,,0.5777451395988464,,869.8213710784912,
1947,0.0,,0.0008304596412926912,,0.18957047164440155,,0.5577296614646912,,870.2632458209991,
1948,0.0,,0.00520206056535244,,0.19395583868026733,,0.5434067845344543,,870.7040066719055,
1949,0.0,,0.10410074144601822,,0.2207561731338501,,0.40368008613586426,,871.1445736885071,
1950,0.0,,0.006645727902650833,,0.27290770411491394,,0.44140195846557617,,871.5867538452148,
1951,0.0,,0.19832798838615417,,0.23236292600631714,,0.4126074016094208,,872.0287840366364,
1952,0.0,,0.020129244774580002,,0.2068529725074768,,0.4145605266094208,,872.4704008102417,
1953,0.0,,0.007227583322674036,,0.19690439105033875,,0.43083655834198,,872.9112346172333,
1954,0.0,,0.002607843140140176,,0.19619551301002502,,0.41911780834198,,873.3518712520599,
1955,0.0,,0.07254409044981003,,0.26348036527633667,,0.4014378488063812,,873.7932908535004,
1956,0.0,,0.02655293233692646,,0.22059455513954163,,0.3748141825199127,,874.2346196174622,
1957,0.0,,0.004838837776333094,,0.25059860944747925,,0.4356140196323395,,874.6755213737488,
1958,0.0,,0.014393770135939121,,0.19771629571914673,,0.3470723628997803,,875.116358757019,
1959,0.0,,0.013541603460907936,,0.288073867559433,,0.4471554756164551,,875.5579030513763,
1960,0.0,,0.03609832376241684,,0.1933305561542511,,0.34394168853759766,,875.998391866684,
1961,0.0,,0.02347487211227417,,0.22552283108234406,,0.40993794798851013,,876.439367055893,
1962,0.0,,0.0037692610640078783,,0.25885406136512756,,0.540440022945404,,876.8807456493378,
1963,0.0,,0.024703767150640488,,0.2977108061313629,,0.6026462912559509,,877.3221609592438,
1964,0.0,,0.0075734443962574005,,0.20383411645889282,,0.49847960472106934,,877.7639229297638,
1965,0.0,,0.030684636905789375,,0.19771438837051392,,0.5456483364105225,,878.204407453537,
1966,0.0,,0.22341817617416382,,0.32202237844467163,,0.789439857006073,,878.6461174488068,
1967,0.0,,0.3357633650302887,,0.4888574481010437,,1.232354760169983,,879.0869019031525,
1968,0.0,,0.20696456730365753,,0.2297884076833725,,1.0546326637268066,,879.5284729003906,
1969,0.0,,0.01989198662340641,,0.17736361920833588,,0.4714212715625763,,879.9693570137024,
1970,0.0,,0.006518164649605751,,0.20599155128002167,,0.38840898871421814,,880.4096064567566,
1971,0.0,,0.07247672975063324,,0.17001940310001373,,0.4349629580974579,,880.8504004478455,
1972,0.0,,0.23895731568336487,,0.1609627604484558,,0.5552743077278137,,881.2914564609528,
1973,0.0,,0.02909901738166809,,0.14729030430316925,,0.5661630034446716,,881.7315120697021,
1974,0.0,,0.03807486593723297,,0.14086638391017914,,0.5807963013648987,,882.1728401184082,
1975,0.0,,0.08440971374511719,,0.2270026057958603,,0.721203625202179,,882.614355802536,
1976,0.0,,0.01068465132266283,,0.30718517303466797,,0.789439857006073,,883.0548889636993,
1977,0.0,,0.30684587359428406,,0.26556262373924255,,0.5396464467048645,,883.4962110519409,
1978,0.0,,0.004980642814189196,,0.24078193306922913,,0.5346735119819641,,883.9371399879456,
1979,0.0,,0.0027733962051570415,,0.2694222629070282,,0.5563881397247314,,884.3783314228058,
1980,0.0,,0.010824882425367832,,0.18463769555091858,,0.4508982002735138,,884.8196556568146,
1981,0.0,,0.028743980452418327,,0.17562948167324066,,0.3880707323551178,,885.262677192688,
1982,0.0,,0.0015165405347943306,,0.18253034353256226,,0.4094381034374237,,885.7028942108154,
1983,0.0,,0.015240275301039219,,0.20504342019557953,,0.4563131034374237,,886.1438345909119,
1984,0.0,,0.0054303742945194244,,0.3200337886810303,,0.660554826259613,,886.5853862762451,
1985,0.0,,0.0075344517827034,,0.27928513288497925,,0.5931993126869202,,887.0261118412018,
1986,0.0,,0.010001685470342636,,0.27558085322380066,,0.5917297601699829,,887.4667890071869,
1987,0.0,,0.0023854789324104786,,0.2634427547454834,,0.5818129181861877,,887.9075105190277,
1988,0.0,,0.22003492712974548,,0.37874341011047363,,0.9819702506065369,,888.348226070404,
1989,0.0,,0.02578899823129177,,0.18392275273799896,,0.7159953117370605,,888.7885851860046,
1990,0.0,,0.023013105615973473,,0.22790561616420746,,0.7421161532402039,,889.2299025058746,
1991,0.0,,0.008671300485730171,,0.16378505527973175,,0.6221654415130615,,889.67023229599,
1992,0.0,,0.04988715052604675,,0.1519976109266281,,0.4974457323551178,,890.1109020709991,
1993,0.0,,0.019949674606323242,,0.15157072246074677,,0.4974457323551178,,890.5521082878113,
1994,0.0,,0.011570114642381668,,0.17333735525608063,,0.5340535640716553,,890.993878364563,
1995,0.0,,0.010254096239805222,,0.17744454741477966,,0.5444702506065369,,891.4353668689728,
1996,0.0,,0.01738767884671688,,0.19077780842781067,,0.5648357272148132,,891.8759236335754,
1997,0.0,,0.001596891088411212,,0.22729845345020294,,0.6224457621574402,,892.31720662117,
1998,0.0,,0.06968864798545837,,0.1969781368970871,,0.5700493454933167,,892.7589633464813,
1999,0.0,,0.0024463245645165443,,0.22379863262176514,,0.6012940406799316,,893.2006740570068,
2000,0.0,,0.035556599497795105,,0.24699825048446655,,0.585987389087677,,893.6413345336914,
2001,0.0,,0.025070032104849815,,0.24539177119731903,,0.5651540756225586,,894.3778924942017,
2002,0.0,,0.015839941799640656,,0.18292270600795746,,0.450395792722702,,894.8195731639862,
2003,0.0,,0.02404514141380787,,0.20654384791851044,,0.43049776554107666,,895.2604193687439,
2004,0.0,,0.01551495585590601,,0.16611823439598083,,0.4264782965183258,,895.7017767429352,
2005,0.0,,0.052128471434116364,,0.18000257015228271,,0.44590041041374207,,896.1436097621918,
2006,0.0,,0.030198562890291214,,0.14391613006591797,,0.4447074830532074,,896.5855059623718,
2007,0.0,,0.012977312318980694,,0.15680541098117828,,0.44091442227363586,,897.0258812904358,
2008,0.0,,0.0032558604143559933,,0.16373279690742493,,0.43808791041374207,,897.4680240154266,
2009,0.0,,0.00952162966132164,,0.1742640882730484,,0.4368949830532074,,897.9091360569,
2010,0.0,,0.013386785052716732,,0.2007356733083725,,0.43570610880851746,,898.3508775234222,
2011,0.0,,0.031548112630844116,,0.24068689346313477,,0.44351860880851746,,898.7924702167511,
2012,0.0,,0.023508774116635323,,0.1461300551891327,,0.4276712238788605,,899.2335903644562,
2013,0.0,,0.0002605915069580078,,0.146519273519516,,0.42246291041374207,,899.674501657486,
2014,0.0,,0.07004906237125397,,0.16049140691757202,,0.38883110880851746,,900.1154322624207,
2015,0.0,,0.007256586570292711,,0.16483530402183533,,0.39924776554107666,,900.5561246871948,
2016,0.0,,0.002917738864198327,,0.15623486042022705,,0.40162956714630127,,900.9967877864838,
2017,0.0,,0.0231392253190279,,0.15437491238117218,,0.41063857078552246,,901.4374976158142,
2018,0.0,,0.03502338007092476,,0.16941450536251068,,0.45653942227363586,,901.8790330886841,
2019,0.0,,0.009736275300383568,,0.1516319364309311,,0.46893391013145447,,902.3196558952332,
2020,0.0,,0.02211523987352848,,0.12932753562927246,,0.48615941405296326,,902.7606308460236,
2021,0.0,,0.0075545948930084705,,0.1295158416032791,,0.4717341959476471,,903.2015135288239,
2022,0.0,,0.025914596393704414,,0.1473257690668106,,0.47975456714630127,,903.6426627635956,
2023,0.0,,0.015933403745293617,,0.1640547215938568,,0.4795466959476471,,904.0833365917206,
2024,0.0,,0.009829340502619743,,0.16953448951244354,,0.44689521193504333,,904.5241575241089,
2025,0.0,,0.028147583827376366,,0.1643403321504593,,0.4499157965183258,,904.9655532836914,
2026,0.0,,0.008314147591590881,,0.1921653002500534,,0.45653942227363586,,905.405891418457,
2027,0.0,,0.033081021159887314,,0.19790665805339813,,0.4120462238788605,,905.8464119434357,
2028,0.0,,0.002177085494622588,,0.14879748225212097,,0.4432962238788605,,906.2872133255005,
2029,0.0,,0.02765682339668274,,0.1831093281507492,,0.4212699830532074,,906.7282967567444,
2030,0.0,,0.048827748745679855,,0.137822225689888,,0.44549641013145447,,907.1688642501831,
2031,0.0,,0.0021439583506435156,,0.15619505941867828,,0.42506706714630127,,907.6098670959473,
2032,0.0,,0.015057165175676346,,0.17665736377239227,,0.4040258824825287,,908.051557302475,
2033,0.0,,0.0237992275506258,,0.18563266098499298,,0.3960172235965729,,908.491313457489,
2034,0.0,,0.028648100793361664,,0.20161482691764832,,0.3952282965183258,,908.9323318004608,
2035,0.0,,0.006752122193574905,,0.2099909484386444,,0.3829432427883148,,909.3735997676849,
2036,0.0,,0.016658030450344086,,0.18730075657367706,,0.3516932427883148,,909.8145978450775,
2037,0.0,,0.04052009433507919,,0.1384551078081131,,0.3087034523487091,,910.255184173584,
2038,0.0,,0.0023453999310731888,,0.18926475942134857,,0.4034065306186676,,910.6969645023346,
2039,0.0,,0.00043336511589586735,,0.18791890144348145,,0.4190315306186676,,911.137549161911,
2040,0.0,,0.01902788132429123,,0.22324234247207642,,0.5240324139595032,,911.5787975788116,
2041,0.0,,0.0008581646252423525,,0.19505013525485992,,0.46153244376182556,,912.0191941261292,
2042,0.0,,0.004541879519820213,,0.14637035131454468,,0.32990941405296326,,912.4597051143646,
2043,0.0,,0.01911349780857563,,0.15597444772720337,,0.36394214630126953,,912.9003159999847,
2044,0.0,,0.01363726332783699,,0.14600393176078796,,0.35222339630126953,,913.3423087596893,
2045,0.0,,0.014853504486382008,,0.185944601893425,,0.3516932427883148,,913.7834050655365,
2046,0.0,,0.019323546439409256,,0.176777184009552,,0.377734899520874,,914.2251963615417,
2047,0.0,,0.004092688672244549,,0.25309959053993225,,0.5131515860557556,,914.6657328605652,
2048,0.0,,0.15317592024803162,,0.23017288744449615,,0.4606982171535492,,915.1075139045715,
2049,0.0,,0.07335568964481354,,0.14334115386009216,,0.315234899520874,,915.5477182865143,
2050,0.0,,0.02020028978586197,,0.11897684633731842,,0.2734874188899994,,915.9878170490265,
2051,0.0,,0.010454720817506313,,0.12570860981941223,,0.3096565306186676,,916.4290452003479,
2052,0.0,,0.015048086643218994,,0.20128962397575378,,0.4815315306186676,,916.8700561523438,
2053,0.0,,0.014298226684331894,,0.18017813563346863,,0.3877815306186676,,917.3109769821167,
2054,0.0,,0.0005660933675244451,,0.19234682619571686,,0.3409065306186676,,917.7537150382996,
2055,0.0,,0.007049459032714367,,0.12270141392946243,,0.2940315306186676,,918.1956043243408,
2056,0.0,,0.08060614764690399,,0.12213968485593796,,0.3304898738861084,,918.6367080211639,
2057,0.0,,0.06325913220643997,,0.0924559235572815,,0.24752657115459442,,919.0774984359741,
2058,0.0,,0.01351005770266056,,0.12515412271022797,,0.3200732171535492,,919.5179266929626,
2059,0.0,,0.0016466089291498065,,0.08816829323768616,,0.2743605077266693,,919.9595520496368,
2060,0.0,,0.011277198791503906,,0.10763238370418549,,0.2731982171535492,,920.400552034378,
2061,0.0,,0.010476777330040932,,0.13724006712436676,,0.2768652141094208,,920.8424291610718,
2062,0.0,,0.007796263787895441,,0.11580728739500046,,0.2924902141094208,,921.2833316326141,
2063,0.0,,0.03578011691570282,,0.0948009192943573,,0.3229808509349823,,922.018723487854,
2064,0.0,,0.021987933665513992,,0.08891337364912033,,0.3694125711917877,,922.4595551490784,
2065,0.0,,0.01028136070817709,,0.10246016830205917,,0.4145605266094208,,922.8998863697052,
2066,0.0,,0.002979791723191738,,0.11285267770290375,,0.42279720306396484,,923.3421103954315,
2067,0.0,,0.00849128793925047,,0.12706217169761658,,0.4529719650745392,,923.7837910652161,
2068,0.0,,0.021771393716335297,,0.11293522268533707,,0.4612094461917877,,924.2246668338776,
2069,0.0,,0.021944694221019745,,0.1219935268163681,,0.4570954144001007,,924.665773153305,
2070,0.0,,0.03731091320514679,,0.14247027039527893,,0.36550554633140564,,925.1090152263641,
2071,0.0,,0.013528688810765743,,0.11136981844902039,,0.4685969650745392,,925.5505082607269,
2072,0.0,,0.009949961677193642,,0.10710123181343079,,0.4725032150745392,,925.9913604259491,
2073,0.0,,0.030836116522550583,,0.1075010821223259,,0.4490657150745392,,926.4317886829376,
2074,0.0,,0.0035078320652246475,,0.1100989282131195,,0.4232412576675415,,926.8731627464294,
2075,0.0,,0.014363454654812813,,0.1151387095451355,,0.4607844650745392,,927.3141760826111,
2076,0.0,,0.010419500060379505,,0.11919736862182617,,0.43581804633140564,,927.7552165985107,
2077,0.0,,0.018281199038028717,,0.13321581482887268,,0.4790136516094208,,928.1963934898376,
2078,0.0,,0.02573378011584282,,0.13160106539726257,,0.4572111666202545,,928.6371955871582,
2079,0.0,,0.011327813379466534,,0.13045288622379303,,0.46162280440330505,,929.0776422023773,
2080,0.0,,0.007799898274242878,,0.1373162567615509,,0.41450050473213196,,929.5189464092255,
2081,0.0,,0.0006561038899235427,,0.14473780989646912,,0.3999195098876953,,929.9598977565765,
2082,0.0,,0.008604341186583042,,0.19106526672840118,,0.37218281626701355,,930.4002339839935,
2083,0.0,,0.007682417519390583,,0.18314088881015778,,0.39366719126701355,,930.8408181667328,
2084,0.0,,0.0028004676569253206,,0.15640892088413239,,0.42166197299957275,,931.2818331718445,
2085,0.0,,0.0060888174921274185,,0.18260303139686584,,0.42296406626701355,,931.7228956222534,
2086,0.0,,0.04337146505713463,,0.1678505688905716,,0.5848153233528137,,932.1643965244293,
2087,0.0,,0.017143137753009796,,0.1587373912334442,,0.5236174464225769,,932.6052451133728,
2088,0.0,,0.007876609452068806,,0.15626364946365356,,0.5032894611358643,,933.0470194816589,
2089,0.0,,0.0014049832243472338,,0.1522652506828308,,0.4754403531551361,,933.4870779514313,
2090,0.0,,0.011454740539193153,,0.15623396635055542,,0.4819507598876953,,933.9278531074524,
2091,0.0,,0.0010378446895629168,,0.15762361884117126,,0.5116295218467712,,934.3689630031586,
2092,0.0,,0.02128683403134346,,0.19514329731464386,,0.4611174166202545,,934.8111000061035,
2093,0.0,,0.07549931108951569,,0.1941087543964386,,0.3665463626384735,,935.2533156871796,
2094,0.0,,0.0010485555976629257,,0.1790498048067093,,0.3382260501384735,,935.6954545974731,
2095,0.0,,0.017435071989893913,,0.17975439131259918,,0.3329966962337494,,936.1375505924225,
2096,0.0,,0.005679443944245577,,0.12847770750522614,,0.38597846031188965,,936.5784869194031,
2097,0.0,,0.013537145219743252,,0.13308848440647125,,0.41189634799957275,,937.0188438892365,
2098,0.0,,0.02902759052813053,,0.13212397694587708,,0.4005705416202545,,937.4599277973175,
2099,0.0,,0.005875656846910715,,0.14028146862983704,,0.34972187876701355,,937.9012219905853,
2100,0.0,,0.026012275367975235,,0.12679354846477509,,0.38011908531188965,,938.3422110080719,
2101,0.0,,0.006883438676595688,,0.1498062163591385,,0.4305184781551361,,938.782728433609,
2102,0.0,,0.004245384596288204,,0.13237880170345306,,0.4363778531551361,,939.2241773605347,
2103,0.0,,0.005713258869946003,,0.150133416056633,,0.40811386704444885,,939.665524482727,
2104,0.0,,0.01984821818768978,,0.15279382467269897,,0.43948736786842346,,940.1060173511505,
2105,0.0,,0.0003860281140077859,,0.1253070831298828,,0.44184425473213196,,940.5464630126953,
2106,0.0,,0.055793993175029755,,0.11749861389398575,,0.37804219126701355,,940.98748254776,
2107,0.0,,0.011705718003213406,,0.10835479944944382,,0.3739791214466095,,941.4285066127777,
2108,0.0,,0.00702763581648469,,0.1155359297990799,,0.3863489329814911,,941.8694279193878,
2109,0.0,,0.003914708271622658,,0.11572754383087158,,0.3901538848876953,,942.3110084533691,
2110,0.0,,0.0013416088186204433,,0.1286647468805313,,0.3270028531551361,,942.7516503334045,
2111,0.0,,0.0038217187393456697,,0.12162470817565918,,0.3361174166202545,,943.1932303905487,
2112,0.0,,0.0031077952589839697,,0.13428013026714325,,0.3283049464225769,,943.635055065155,
2113,0.0,,0.060184214264154434,,0.1394759714603424,,0.2960783839225769,,944.075701713562,
2114,0.0,,0.0014594565145671368,,0.12535955011844635,,0.30996933579444885,,944.5165531635284,
2115,0.0,,0.023610899224877357,,0.1210707277059555,,0.2689380943775177,,944.9583787918091,
2116,0.0,,0.014359595254063606,,0.12650306522846222,,0.3371952772140503,,945.3996751308441,
2117,0.0,,0.0020401552319526672,,0.1224217563867569,,0.3329634964466095,,945.839949131012,
2118,0.0,,0.05198783427476883,,0.10817484557628632,,0.34667935967445374,,946.2822654247284,
2119,0.0,,0.0036994977854192257,,0.13022984564304352,,0.39095020294189453,,946.7233378887177,
2120,0.0,,0.05937971919775009,,0.11657802015542984,,0.33820828795433044,,947.1648757457733,
2121,0.0,,0.002276459475979209,,0.12878890335559845,,0.35383328795433044,,947.6061458587646,
2122,0.0,,0.003259926801547408,,0.11435853689908981,,0.34980663657188416,,948.0472168922424,
2123,0.0,,0.008175024762749672,,0.11118911951780319,,0.30136838555336,,948.4883947372437,
2124,0.0,,0.0015322804683819413,,0.11006318032741547,,0.26386913657188416,,948.9298567771912,
2125,0.0,,0.01134011335670948,,0.10645286738872528,,0.3065767288208008,,949.3706803321838,
2126,0.0,,0.04109145700931549,,0.15266840159893036,,0.40709829330444336,,950.1062004566193,
2127,0.0,,0.01022198237478733,,0.17246869206428528,,0.4349800646305084,,950.5471758842468,
2128,0.0,,0.003907192964106798,,0.1346905529499054,,0.38366079330444336,,950.9876554012299,
2129,0.0,,0.0009064791956916451,,0.13123251497745514,,0.36803579330444336,,951.4285562038422,
2130,0.0,,0.09086968004703522,,0.13493236899375916,,0.30918088555336,,951.8697316646576,
2131,0.0,,0.017711373046040535,,0.1396433264017105,,0.2572975158691406,,952.3108313083649,
2132,0.0,,0.035793788731098175,,0.17636092007160187,,0.3721565306186676,,952.7514848709106,
2133,0.0,,0.0008399324724450707,,0.15555129945278168,,0.34602078795433044,,953.1924030780792,
2134,0.0,,0.008870034478604794,,0.1293126940727234,,0.37206244468688965,,953.6345639228821,
2135,0.0,,0.003634611377492547,,0.14762413501739502,,0.4000145494937897,,954.075394153595,
2136,0.0,,0.013324503786861897,,0.10996798425912857,,0.37466660141944885,,954.516988992691,
2137,0.0,,0.0014948416501283646,,0.12985321879386902,,0.3490425646305084,,954.9581072330475,
2138,0.0,,0.0024411892518401146,,0.11065664887428284,,0.37063995003700256,,955.3989810943604,
2139,0.0,,0.08172649145126343,,0.13405700027942657,,0.35365167260169983,,955.8408241271973,
2140,0.0,,0.053241848945617676,,0.13129161298274994,,0.38541921973228455,,956.2821986675262,
2141,0.0,,0.004186870995908976,,0.10912151634693146,,0.3406308591365814,,956.7232666015625,
2142,0.0,,0.06894022971391678,,0.10799000412225723,,0.31147289276123047,,957.1635570526123,
2143,0.0,,0.0017618086421862245,,0.09778524190187454,,0.30695828795433044,,957.6048586368561,
2144,0.0,,0.0010782018071040511,,0.08644510805606842,,0.3197975158691406,,958.0456521511078,
2145,0.0,,0.010597052983939648,,0.09887421131134033,,0.3258460462093353,,958.4860715866089,
2146,0.0,,0.002482233103364706,,0.1551343947649002,,0.42708587646484375,,958.9264364242554,
2147,0.0,,0.0015727850841358304,,0.13811804354190826,,0.40885671973228455,,959.3677704334259,
2148,0.0,,0.0012839041883125901,,0.1069013699889183,,0.3649085462093353,,959.8084735870361,
2149,0.0,,0.0063034165650606155,,0.09568987786769867,,0.3406308591365814,,960.2495045661926,
2150,0.0,,0.007960186339914799,,0.10321544855833054,,0.35188770294189453,,960.6905171871185,
2151,0.0,,0.008179167285561562,,0.10838215053081512,,0.27570828795433044,,961.1313030719757,
2152,0.0,,0.015585286542773247,,0.1112176775932312,,0.33157745003700256,,961.5718894004822,
2153,0.0,,0.0005052359774708748,,0.11426020413637161,,0.34407520294189453,,962.0138621330261,
2154,0.0,,0.03302783891558647,,0.1626919060945511,,0.4274085462093353,,962.4561688899994,
2155,0.0,,0.009089258499443531,,0.13326649367809296,,0.41438770294189453,,962.8976883888245,
2156,0.0,,0.014796182513237,,0.11670214682817459,,0.3883460462093353,,963.3381900787354,
2157,0.0,,0.014684814028441906,,0.12702402472496033,,0.3967817723751068,,963.7787165641785,
2158,0.0,,0.04813448712229729,,0.12068956345319748,,0.36332234740257263,,964.2193443775177,
2159,0.0,,0.007887676358222961,,0.10586611181497574,,0.33207234740257263,,964.6601195335388,
2160,0.0,,0.014936813153326511,,0.12474176287651062,,0.29654160141944885,,965.1002280712128,
2161,0.0,,0.0071981847286224365,,0.1092635840177536,,0.2885475158691406,,965.541088104248,
2162,0.0,,0.030735041946172714,,0.1260180026292801,,0.29980435967445374,,965.9821629524231,
2163,0.0,,0.012599033303558826,,0.13210885226726532,,0.25487494468688965,,966.4230713844299,
2164,0.0,,0.016210833564400673,,0.10459291934967041,,0.28352078795433044,,966.8644387722015,
2165,0.0,,0.0014414977049455047,,0.12325701862573624,,0.26595020294189453,,967.3052864074707,
2166,0.0,,0.003613922744989395,,0.11892855167388916,,0.27049994468688965,,967.7461543083191,
2167,0.0,,0.002577703446149826,,0.13904352486133575,,0.38247910141944885,,968.1870238780975,
2168,0.0,,0.0007367652142420411,,0.13507694005966187,,0.3718808591365814,,968.6285710334778,
2169,0.0,,0.005450276657938957,,0.11074338853359222,,0.3082400858402252,,969.0691933631897,
2170,0.0,,0.006951218005269766,,0.15052977204322815,,0.38541921973228455,,969.5097143650055,
2171,0.0,,0.018353259190917015,,0.10186304897069931,,0.34862494468688965,,969.9517118930817,
2172,0.0,,0.007296290714293718,,0.10459665954113007,,0.31216660141944885,,970.3925201892853,
2173,0.0,,0.013282413594424725,,0.09472811967134476,,0.29720020294189453,,970.8338813781738,
2174,0.0,,0.00700810132548213,,0.09093472361564636,,0.27570828795433044,,971.2743315696716,
2175,0.0,,0.0010468346299603581,,0.08978208899497986,,0.27570828795433044,,971.7157354354858,
2176,0.0,,0.0002911645278800279,,0.0908898338675499,,0.26008328795433044,,972.1576201915741,
2177,0.0,,0.0002177961723646149,,0.09967878460884094,,0.22925090789794922,,972.599089384079,
2178,0.0,,0.07555444538593292,,0.134513258934021,,0.35811400413513184,,973.0391945838928,
2179,0.0,,0.001436123508028686,,0.11314943432807922,,0.31997910141944885,,973.4797806739807,
2180,0.0,,0.0021425727754831314,,0.08483702689409256,,0.31737494468688965,,973.9206783771515,
2181,0.0,,0.03003610298037529,,0.06954675167798996,,0.27428579330444336,,974.3624558448792,
2182,0.0,,0.007984242402017117,,0.07247164100408554,,0.25084829330444336,,974.8034040927887,
2183,0.0,,0.0036813728511333466,,0.09525342285633087,,0.1888018101453781,,975.2451403141022,
2184,0.0,,0.0017806709511205554,,0.10559400916099548,,0.19401013851165771,,975.6859800815582,
2185,0.0,,0.005027178209275007,,0.08349775522947311,,0.34602078795433044,,976.1276640892029,
2186,0.0,,0.004782079253345728,,0.0898643210530281,,0.35188770294189453,,976.5683913230896,
2187,0.0,,0.00769779784604907,,0.08490771055221558,,0.23522329330444336,,977.0093607902527,
2188,0.0,,0.003097458276897669,,0.1014452576637268,,0.31942781805992126,,977.7456212043762,
2189,0.0,,0.0009461800218559802,,0.08810389786958694,,0.2535525858402252,,978.1874468326569,
2190,0.0,,0.0040582590736448765,,0.08656875044107437,,0.29300984740257263,,978.628648519516,
2191,0.0,,0.005022162105888128,,0.10160403698682785,,0.33594003319740295,,979.0705168247223,
2192,0.0,,0.00538618816062808,,0.10174670070409775,,0.34114837646484375,,979.5111424922943,
2193,0.0,,0.026476142928004265,,0.10118075460195541,,0.35030150413513184,,979.9513194561005,
2194,0.0,,0.010844792239367962,,0.07274364680051804,,0.31905150413513184,,980.3921864032745,
2195,0.0,,0.006480138283222914,,0.08306335657835007,,0.3171933591365814,,980.8324625492096,
2196,0.0,,0.010064557194709778,,0.09512867033481598,,0.28333917260169983,,981.2732684612274,
2197,0.0,,0.0011308122193440795,,0.07910160720348358,,0.2703183591365814,,981.7144365310669,
2198,0.0,,0.0029255689587444067,,0.07742125540971756,,0.25308895111083984,,982.1547787189484,
2199,0.0,,0.013939260505139828,,0.10556234419345856,,0.25990167260169983,,982.5963003635406,
2200,0.0,,0.0026102939154952765,,0.08455964922904968,,0.26957234740257263,,983.0376360416412,
2201,0.0,,0.0052264658734202385,,0.09523840248584747,,0.30342650413513184,,983.4784770011902,
2202,0.0,,0.00016234934446401894,,0.09325476735830307,,0.2729225158691406,,983.9208979606628,
2203,0.0,,0.0011373168090358377,,0.13683710992336273,,0.24688084423542023,,984.361813545227,
2204,0.0,,0.015109723433852196,,0.1489117443561554,,0.3515947759151459,,984.8028688430786,
2205,0.0,,0.001483990577980876,,0.14245034754276276,,0.35811400413513184,,985.2436382770538,
2206,0.0,,0.004143805708736181,,0.17728042602539062,,0.3510187566280365,,985.6846537590027,
2207,0.0,,0.003521721111610532,,0.13874094188213348,,0.32946816086769104,,986.1261286735535,
2208,0.0,,0.007304943632334471,,0.11386313289403915,,0.2700065076351166,,986.5669786930084,
2209,0.0,,0.002375093288719654,,0.11426766216754913,,0.29821816086769104,,987.0088422298431,
2210,0.0,,0.011722749099135399,,0.08895450830459595,,0.2356768101453781,,987.4507231712341,
2211,0.0,,0.00261879526078701,,0.09444527328014374,,0.26837024092674255,,987.8910849094391,
2212,0.0,,0.0013417646987363696,,0.11525069922208786,,0.27131810784339905,,988.3327612876892,
2213,0.0,,0.008900629356503487,,0.12509696185588837,,0.26436400413513184,,988.7733631134033,
2214,0.0,,0.00716198468580842,,0.07144016772508621,,0.22344334423542023,,989.2149970531464,
2215,0.0,,0.0015354198403656483,,0.08968140184879303,,0.25747910141944885,,989.6555099487305,
2216,0.0,,0.0005026367143727839,,0.11358588933944702,,0.25487494468688965,,990.0966215133667,
2217,0.0,,0.003556052455678582,,0.07381793856620789,,0.2044268101453781,,990.5385763645172,
2218,0.0,,0.0009620539494790137,,0.07918570935726166,,0.2617184817790985,,990.978878736496,
2219,0.0,,0.005519753322005272,,0.05667038634419441,,0.28170058131217957,,991.419862985611,
2220,0.0,,0.006216025911271572,,0.06584961712360382,,0.3085934817790985,,991.8604717254639,
2221,0.0,,0.005559978540986776,,0.05527501925826073,,0.2721351385116577,,992.3019392490387,
2222,0.0,,0.0023129726760089397,,0.06713313609361649,,0.2356768101453781,,992.7423923015594,
2223,0.0,,0.00044604591676034033,,0.0774633139371872,,0.2669267952442169,,993.1833891868591,
2224,0.0,,0.028570206835865974,,0.06358803063631058,,0.2877601385116577,,993.6239454746246,
2225,0.0,,0.003186930902302265,,0.1360737383365631,,0.21102173626422882,,994.0651571750641,
2226,0.0,,0.005450680386275053,,0.07127974927425385,,0.2257193773984909,,994.5056631565094,
2227,0.0,,0.0006776551599614322,,0.08562296628952026,,0.1888018101453781,,994.9464311599731,
2228,0.0,,0.0159345380961895,,0.08726297318935394,,0.2617184817790985,,995.3872401714325,
2229,0.0,,0.06520764529705048,,0.16498489677906036,,0.2501858174800873,,995.8283998966217,
2230,0.0,,0.01589716039597988,,0.11531296372413635,,0.21959829330444336,,996.2687044143677,
2231,0.0,,0.005947884637862444,,0.12120275944471359,,0.21282672882080078,,996.7096557617188,
2232,0.0,,0.00927829835563898,,0.0867539569735527,,0.1720608025789261,,997.1509671211243,
2233,0.0,,0.07998569309711456,,0.09217217564582825,,0.26086723804473877,,997.5914106369019,
2234,0.0,,0.014861666597425938,,0.10350922495126724,,0.24088513851165771,,998.0328648090363,
2235,0.0,,0.011239860206842422,,0.09338973462581635,,0.286908894777298,,998.4731140136719,
2236,0.0,,0.0013924355152994394,,0.08227433264255524,,0.31295058131217957,,998.9137642383575,
2237,0.0,,0.0022047110833227634,,0.07603269070386887,,0.31295058131217957,,999.3541612625122,
2238,0.0,,0.00020997038518544286,,0.0662372037768364,,0.3242184817790985,,999.7951424121857,
2239,0.0,,0.0038463124074041843,,0.10209701955318451,,0.3190101385116577,,1000.236175775528,
2240,0.0,,0.015652265399694443,,0.0857747495174408,,0.3758648931980133,,1000.6772620677948,
2241,0.0,,0.00740478839725256,,0.09418871253728867,,0.38586723804473877,,1001.1186094284058,
2242,0.0,,0.004679075907915831,,0.14387375116348267,,0.2725943624973297,,1001.5590224266052,
2243,0.0,,0.020177876576781273,,0.09139731526374817,,0.22440890967845917,,1002.0002288818359,
2244,0.0,,0.0038195920642465353,,0.05367528274655342,,0.28548309206962585,,1002.441219329834,
2245,0.0,,0.007777447812259197,,0.07116931676864624,,0.26086723804473877,,1002.8813529014587,
2246,0.0,,0.0005914928624406457,,0.050757333636283875,,0.26464974880218506,,1003.3226535320282,
2247,0.0,,0.004787837155163288,,0.04663417115807533,,0.27649223804473877,,1003.765439748764,
2248,0.0,,0.06448060274124146,,0.06256822496652603,,0.33899223804473877,,1004.2063579559326,
2249,0.0,,0.004067532252520323,,0.10457732528448105,,0.24902474880218506,,1004.6473984718323,
2250,0.0,,0.013422108255326748,,0.1027202233672142,,0.26985809206962585,,1005.0869030952454,
2251,0.0,,0.010479750111699104,,0.07448958605527878,,0.21399223804473877,,1005.8221108913422,
2252,0.0,,0.00042349970317445695,,0.06747305393218994,,0.2300315648317337,,1006.2629187107086,
2253,0.0,,0.0019378241850063205,,0.0921538844704628,,0.22961723804473877,,1006.7041175365448,
2254,0.0,,0.01709507592022419,,0.10966962575912476,,0.22961723804473877,,1007.1448075771332,
2255,0.0,,0.003054229309782386,,0.05104834958910942,,0.3446148931980133,,1007.5860784053802,
2256,0.0,,0.00978844240307808,,0.057563744485378265,,0.396283894777298,,1008.0271580219269,
2257,0.0,,0.00335556548088789,,0.11441703140735626,,0.2773434817790985,,1008.4678556919098,
2258,0.0,,0.003420795314013958,,0.05503731220960617,,0.32336723804473877,,1008.9086391925812,
2259,0.0,,0.0027012566570192575,,0.057579923421144485,,0.36948251724243164,,1009.3499937057495,
2260,0.0,,0.0016428361414000392,,0.07670237123966217,,0.3033851385116577,,1009.7914040088654,
2261,0.0,,0.0055198268964886665,,0.09524225443601608,,0.3085934817790985,,1010.2316625118256,
2262,0.0,,0.0022182788234204054,,0.07078836858272552,,0.3190101385116577,,1010.6721024513245,
2263,0.0,,0.009757705964148045,,0.07129183411598206,,0.3085934817790985,,1011.1138315200806,
2264,0.0,,0.009040966629981995,,0.06253644078969955,,0.33823251724243164,,1011.5539381504059,
2265,0.0,,0.013478638604283333,,0.09267380833625793,,0.3971351385116577,,1011.9947741031647,
2266,0.0,,0.004675260744988918,,0.08289772272109985,,0.4283851385116577,,1012.4364385604858,
2267,0.0,,0.028992392122745514,,0.11445322632789612,,0.37024223804473877,,1012.8780024051666,
2268,0.0,,0.003256207099184394,,0.1426824927330017,,0.22526013851165771,,1013.3187570571899,
2269,0.0,,0.003175225341692567,,0.10482179373502731,,0.18533802032470703,,1013.7597146034241,
2270,0.0,,0.0021381000988185406,,0.05206764116883278,,0.26607558131217957,,1014.200186252594,
2271,0.0,,0.0017649856163188815,,0.04787686839699745,,0.24609346687793732,,1014.6418168544769,
2272,0.0,,0.004008783493191004,,0.06012275442481041,,0.30177417397499084,,1015.0834991931915,
2273,0.0,,0.0010250500636175275,,0.043189845979213715,,0.271283894777298,,1015.5244808197021,
2274,0.0,,0.003748510265722871,,0.09575670957565308,,0.18157672882080078,,1015.9653151035309,
2275,0.0,,0.0039425562135875225,,0.07732067257165909,,0.15122747421264648,,1016.4060027599335,
2276,0.0,,0.00889688078314066,,0.11823923140764236,,0.2033108025789261,,1016.8478615283966,
2277,0.0,,0.001418782165274024,,0.08755718171596527,,0.21398179233074188,,1017.288152217865,
2278,0.0,,0.0018116828287020326,,0.10127919912338257,,0.1980966180562973,,1017.7290267944336,
2279,0.0,,0.0015508326468989253,,0.10326871275901794,,0.1977076530456543,,1018.169793844223,
2280,0.0,,0.010138630867004395,,0.06250926107168198,,0.14664359390735626,,1018.6115067005157,
2281,0.0,,0.0013451087288558483,,0.07195240259170532,,0.14041197299957275,,1019.0531017780304,
2282,0.0,,0.0031730420887470245,,0.07701066881418228,,0.15805010497570038,,1019.4941561222076,
2283,0.0,,0.04610440507531166,,0.058189455419778824,,0.14857856929302216,,1019.9356324672699,
2284,0.0,,0.0025326383765786886,,0.1047842875123024,,0.18533802032470703,,1020.3772768974304,
2285,0.0,,0.023170502856373787,,0.08351083844900131,,0.14729464054107666,,1020.8193917274475,
2286,0.0,,0.003113953862339258,,0.06086480990052223,,0.1606152057647705,,1021.2610900402069,
2287,0.0,,0.0003173052391503006,,0.08411788195371628,,0.1554068773984909,,1021.7015287876129,
2288,0.0,,0.019253749400377274,,0.055350735783576965,,0.17753390967845917,,1022.1439414024353,
2289,0.0,,0.003133009187877178,,0.082178995013237,,0.16840887069702148,,1022.5852506160736,
2290,0.0,,0.0033308109268546104,,0.07816074043512344,,0.1697109490633011,,1023.026682138443,
2291,0.0,,0.005235839635133743,,0.07600368559360504,,0.15736199915409088,,1023.4684381484985,
2292,0.0,,0.000589844596106559,,0.0960124060511589,,0.15408802032470703,,1023.9092531204224,
2293,0.0,,0.009501002728939056,,0.10149075835943222,,0.20091694593429565,,1024.350238084793,
2294,0.0,,0.0032104128040373325,,0.0909702479839325,,0.18008361756801605,,1024.7908384799957,
2295,0.0,,0.010599937289953232,,0.08207438886165619,,0.1850414127111435,,1025.231500864029,
2296,0.0,,0.001811794238165021,,0.06223032996058464,,0.19184637069702148,,1025.671574831009,
2297,0.0,,0.035949110984802246,,0.10616619139909744,,0.23282964527606964,,1026.1121046543121,
2298,0.0,,0.005123510956764221,,0.06930742412805557,,0.16048307716846466,,1026.5522902011871,
2299,0.0,,0.008349431678652763,,0.05692030116915703,,0.1267610341310501,,1026.9946846961975,
2300,0.0,,0.0683128759264946,,0.16241614520549774,,0.4392610490322113,,1027.4361476898193,
2301,0.0,,0.0023841075599193573,,0.07933271676301956,,0.34649524092674255,,1027.8762891292572,
2302,0.0,,0.0019705574959516525,,0.10020533204078674,,0.21735675632953644,,1028.3176004886627,
2303,0.0,,0.01812135986983776,,0.07815000414848328,,0.25366297364234924,,1028.7583878040314,
2304,0.0,,0.008501900359988213,,0.0731244683265686,,0.2200518101453781,,1029.1993021965027,
2305,0.0,,0.0015550685347989202,,0.06971607357263565,,0.2479826658964157,,1029.6396279335022,
2306,0.0,,0.030593551695346832,,0.10408525168895721,,0.22440052032470703,,1030.0810656547546,
2307,0.0,,0.003820215119048953,,0.11076200753450394,,0.22700469195842743,,1030.5215389728546,
2308,0.0,,0.07090805470943451,,0.10998822748661041,,0.26010751724243164,,1030.9620225429535,
2309,0.0,,0.012073736637830734,,0.11983133852481842,,0.2169562131166458,,1031.403244972229,
2310,0.0,,0.0067899166606366634,,0.08635265380144119,,0.18533802032470703,,1031.8432610034943,
2311,0.0,,0.0036608832888305187,,0.09386567771434784,,0.18131642043590546,,1032.2841882705688,
2312,0.0,,0.047419026494026184,,0.07017926126718521,,0.2929684817790985,,1032.7249071598053,
2313,0.0,,0.002226392738521099,,0.06623049825429916,,0.2257193773984909,,1033.462140083313,
2314,0.0,,0.003518412122502923,,0.11067160964012146,,0.20281584560871124,,1033.9029338359833,
2315,0.0,,0.050430864095687866,,0.07933838665485382,,0.32714974880218506,,1034.3437230587006,
2316,0.0,,0.004466882906854153,,0.12370914220809937,,0.3886076509952545,,1034.7843952178955,
2317,0.0,,0.0450630784034729,,0.13223879039287567,,0.37345466017723083,,1035.225967168808,
2318,0.0,,0.0037595329340547323,,0.09200140833854675,,0.33178797364234924,,1035.6670484542847,
2319,0.0,,0.0009227486443705857,,0.09157997369766235,,0.29448577761650085,,1036.1073071956635,
2320,0.0,,0.06528978049755096,,0.11710154265165329,,0.36824631690979004,,1036.5476396083832,
2321,0.0,,0.01742856577038765,,0.12670977413654327,,0.3833993375301361,,1036.9891986846924,
2322,0.0,,0.03919566422700882,,0.08832262456417084,,0.36303797364234924,,1037.4307951927185,
2323,0.0,,0.12148084491491318,,0.14499138295650482,,0.5481768250465393,,1037.8718709945679,
2324,0.0,,0.008780593983829021,,0.11458441615104675,,0.4700517952442169,,1038.3124265670776,
2325,0.0,,0.08348669856786728,,0.1291770339012146,,0.5117184519767761,,1038.753993988037,
2326,0.0,,0.03995194286108017,,0.11571884155273438,,0.462714821100235,,1039.1971094608307,
2327,0.0,,0.00679922616109252,,0.15872786939144135,,0.25825467705726624,,1039.6381452083588,
2328,0.0,,0.001574615715071559,,0.09867911785840988,,0.34235677123069763,,1040.0800414085388,
2329,0.0,,0.010912085883319378,,0.11396339535713196,,0.3606767952442169,,1040.5205869674683,
2330,0.0,,8.387943671550602e-05,,0.15838630497455597,,0.24339842796325684,,1040.9617583751678,
2331,0.0,,0.004535092506557703,,0.16559650003910065,,0.22670356929302216,,1041.4035046100616,
2332,0.0,,0.002250951249152422,,0.0900820940732956,,0.34351006150245667,,1041.8438079357147,
2333,0.0,,0.11640218645334244,,0.10114572942256927,,0.43393269181251526,,1042.2845063209534,
2334,0.0,,0.005052393302321434,,0.09676461666822433,,0.1653643101453781,,1042.7252717018127,
2335,0.0,,0.009337629191577435,,0.08105675876140594,,0.20015890896320343,,1043.1660056114197,
2336,0.0,,0.0030771964229643345,,0.06771331280469894,,0.24003390967845917,,1043.606260061264,
2337,0.0,,0.004657943267375231,,0.1661020815372467,,0.21795296669006348,,1044.0472309589386,
2338,0.0,,0.0021116321440786123,,0.12984934449195862,,0.21185298264026642,,1044.4887263774872,
2339,0.0,,0.006395176984369755,,0.08123317360877991,,0.13356240093708038,,1044.9298532009125,
2340,0.0,,0.0025778007693588734,,0.07800109684467316,,0.12448235601186752,,1045.3705763816833,
2341,0.0,,0.006332269869744778,,0.05340621620416641,,0.13750319182872772,,1045.8106293678284,
2342,0.0,,0.0016542653320357203,,0.0658307820558548,,0.14414465427398682,,1046.251253604889,
2343,0.0,,0.0010843061609193683,,0.06775916367769241,,0.14414465427398682,,1046.692432641983,
2344,0.0,,0.0002165269834222272,,0.13812917470932007,,0.18628215789794922,,1047.1334795951843,
2345,0.0,,0.0125588933005929,,0.13350199162960052,,0.18776161968708038,,1047.5764088630676,
2346,0.0,,0.0025006597861647606,,0.07669943571090698,,0.15342967212200165,,1048.017655134201,
2347,0.0,,0.0021930644288659096,,0.08739978820085526,,0.15342967212200165,,1048.4585282802582,
2348,0.0,,0.0023958042729645967,,0.11781288683414459,,0.20922613143920898,,1048.898868560791,
2349,0.0,,0.015896664932370186,,0.0933031290769577,,0.1850031614303589,,1049.3392040729523,
2350,0.0,,0.004454044625163078,,0.07269460707902908,,0.12680713832378387,,1049.7807638645172,
2351,0.0,,0.0016533035086467862,,0.06387268751859665,,0.16124217212200165,,1050.2217710018158,
2352,0.0,,0.006069848779588938,,0.07222409546375275,,0.19479484856128693,,1050.662250995636,
2353,0.0,,0.001602558302693069,,0.06192372366786003,,0.15863800048828125,,1051.103759765625,
2354,0.0,,0.002688213950023055,,0.06412369757890701,,0.15573234856128693,,1051.5448286533356,
2355,0.0,,0.00395984249189496,,0.07682792097330093,,0.13291983306407928,,1051.9859182834625,
2356,0.0,,0.012794561684131622,,0.06602466106414795,,0.14040882885456085,,1052.4272825717926,
2357,0.0,,0.050678037106990814,,0.08226170390844345,,0.20323233306407928,,1052.8681519031525,
2358,0.0,,0.007160304579883814,,0.08325902372598648,,0.20290882885456085,,1053.3091292381287,
2359,0.0,,0.00035569927422329783,,0.06979595124721527,,0.17947132885456085,,1053.7507536411285,
2360,0.0,,0.0014183968305587769,,0.08252038061618805,,0.20290882885456085,,1054.1914863586426,
2361,0.0,,0.002459729090332985,,0.0737457349896431,,0.18789611756801605,,1054.6321504116058,
2362,0.0,,0.02481464482843876,,0.05770254135131836,,0.11352936178445816,,1055.0740230083466,
2363,0.0,,0.0003038518188986927,,0.06693530827760696,,0.11697133630514145,,1055.5153849124908,
2364,0.0,,0.005769196432083845,,0.06244147941470146,,0.12217966467142105,,1055.9564938545227,
2365,0.0,,0.0007377972360700369,,0.058811869472265244,,0.15603382885456085,,1056.3977053165436,
2366,0.0,,0.009149189107120037,,0.06410455703735352,,0.12999217212200165,,1056.8392860889435,
2367,0.0,,0.007087416015565395,,0.05354292318224907,,0.13780467212200165,,1057.280225276947,
2368,0.0,,0.0017400914803147316,,0.08493518829345703,,0.14918740093708038,,1057.7214963436127,
2369,0.0,,0.0005724212387576699,,0.05680251866579056,,0.11118213087320328,,1058.1621661186218,
2370,0.0,,0.011879072524607182,,0.10335107892751694,,0.19770050048828125,,1058.6042380332947,
2371,0.0,,0.002253637183457613,,0.0840483084321022,,0.17889046669006348,,1059.0452296733856,
2372,0.0,,0.004407988395541906,,0.08507707715034485,,0.17426300048828125,,1059.4857878684998,
2373,0.0,,0.004001976922154427,,0.06286941468715668,,0.16384632885456085,,1059.9268779754639,
2374,0.0,,0.00651264563202858,,0.05569557473063469,,0.14822132885456085,,1060.3677468299866,
2375,0.0,,0.004007773473858833,,0.05582530051469803,,0.14899928867816925,,1060.8088715076447,
2376,0.0,,0.0437285378575325,,0.119196318089962,,0.19479484856128693,,1061.5441641807556,
2377,0.0,,0.0018237862968817353,,0.10220219194889069,,0.18905019760131836,,1061.984780550003,
2378,0.0,,0.003003103891387582,,0.10716942697763443,,0.17602936923503876,,1062.4267568588257,
2379,0.0,,0.0015660381177440286,,0.07778594642877579,,0.16416983306407928,,1062.8686599731445,
2380,0.0,,0.00467723561450839,,0.06031070649623871,,0.1693781614303589,,1063.309498310089,
2381,0.0,,0.000293785851681605,,0.079321950674057,,0.14477936923503876,,1063.7502446174622,
2382,0.0,,0.004193680360913277,,0.09588713943958282,,0.18043152987957,,1064.1906859874725,
2383,0.0,,0.006173361092805862,,0.10832522809505463,,0.2133246213197708,,1064.6327698230743,
2384,0.0,,0.001128459582105279,,0.07234665006399155,,0.16354484856128693,,1065.0732235908508,
2385,0.0,,0.01674056425690651,,0.08469250053167343,,0.15799009799957275,,1065.5146639347076,
2386,0.0,,0.0010162013350054622,,0.07992782443761826,,0.1886119842529297,,1065.9561686515808,
2387,0.0,,0.06206950545310974,,0.11793289333581924,,0.19376707077026367,,1066.3967471122742,
2388,0.0,,0.00015317539509851485,,0.10079152882099152,,0.2141484022140503,,1066.8378512859344,
2389,0.0,,0.007050123531371355,,0.1096918135881424,,0.2085132747888565,,1067.2800781726837,
2390,0.0,,0.004539661109447479,,0.12075072526931763,,0.2183801680803299,,1067.720980644226,
2391,0.0,,0.017272844910621643,,0.08630672842264175,,0.15616075694561005,,1068.161950826645,
2392,0.0,,0.006223967298865318,,0.09899889677762985,,0.22415535151958466,,1068.6027207374573,
2393,0.0,,0.0026098783127963543,,0.10048156976699829,,0.19460709393024445,,1069.0438702106476,
2394,0.0,,0.0006932298419997096,,0.10005227476358414,,0.19469571113586426,,1069.484061717987,
2395,0.0,,0.0108420941978693,,0.10086604952812195,,0.20010606944561005,,1069.926080942154,
2396,0.0,,0.0031132479198276997,,0.10861562192440033,,0.21170103549957275,,1070.3673648834229,
2397,0.0,,0.0026031185407191515,,0.10465092211961746,,0.23898272216320038,,1070.807597398758,
2398,0.0,,0.12288571894168854,,0.20168434083461761,,0.2816694676876068,,1071.2499115467072,
2399,0.0,,0.005981638561934233,,0.1164897084236145,,0.19898438453674316,,1071.6905462741852,
2400,0.0,,0.00117111939471215,,0.09593178331851959,,0.24905157089233398,,1072.132571220398,
2401,0.0,,0.0027135920245200396,,0.06674189120531082,,0.17094771564006805,,1072.5738892555237,
2402,0.0,,0.0005114499945193529,,0.07433285564184189,,0.18791945278644562,,1073.014419555664,
2403,0.0,,0.00500070583075285,,0.06654126197099686,,0.17229445278644562,,1073.455852508545,
2404,0.0,,0.003401543013751507,,0.06774865835905075,,0.2111756056547165,,1073.8973536491394,
2405,0.0,,0.012178727425634861,,0.05828424170613289,,0.13286073505878448,,1074.3387608528137,
2406,0.0,,0.005406140815466642,,0.07533321529626846,,0.16897328197956085,,1074.780028104782,
2407,0.0,,0.0026628838386386633,,0.0832987129688263,,0.15334828197956085,,1075.2218112945557,
2408,0.0,,0.00026930918102152646,,0.06791280955076218,,0.12510733306407928,,1075.6622483730316,
2409,0.0,,0.001047447556629777,,0.07313196361064911,,0.1508246213197708,,1076.1035783290863,
2410,0.0,,0.0018209018744528294,,0.0718834400177002,,0.17384831607341766,,1076.545886039734,
2411,0.0,,0.0009739698143675923,,0.12169986963272095,,0.22866344451904297,,1076.986180305481,
2412,0.0,,0.0006571683334186673,,0.1095171868801117,,0.2072892189025879,,1077.4269235134125,
2413,0.0,,0.0037037115544080734,,0.1197044849395752,,0.2640959620475769,,1077.8671774864197,
2414,0.0,,0.010876872576773167,,0.16159330308437347,,0.2672291100025177,,1078.3085553646088,
2415,0.0,,0.013813868165016174,,0.10746442526578903,,0.2001510113477707,,1078.7492237091064,
2416,0.0,,0.005887829698622227,,0.08823828399181366,,0.17113471031188965,,1079.190667629242,
2417,0.0,,0.012901120819151402,,0.09669282287359238,,0.1968092918395996,,1079.6314187049866,
2418,0.0,,0.0011544376611709595,,0.09165728092193604,,0.1951669305562973,,1080.072203874588,
2419,0.0,,0.001662824652157724,,0.0900123342871666,,0.19412291049957275,,1080.5139513015747,
2420,0.0,,1.0775526106954203e-06,,0.08612584322690964,,0.19327013194561005,,1080.9553604125977,
2421,0.0,,0.0019572742749005556,,0.0815410241484642,,0.1820746213197708,,1081.3963794708252,
2422,0.0,,0.003259059274569154,,0.08599076420068741,,0.2168898582458496,,1081.8369617462158,
2423,0.0,,0.001132983947172761,,0.0844932273030281,,0.1896330714225769,,1082.2783958911896,
2424,0.0,,0.0011385768884792924,,0.09326756000518799,,0.2585565149784088,,1082.7219069004059,
2425,0.0,,0.009513888508081436,,0.09600311517715454,,0.260836124420166,,1083.1627600193024,
2426,0.0,,0.0032236743718385696,,0.0955745056271553,,0.24466562271118164,,1083.6039173603058,
2427,0.0,,0.009296752512454987,,0.10105361044406891,,0.20259229838848114,,1084.0458085536957,
2428,0.0,,0.004695462062954903,,0.11318515986204147,,0.21106679737567902,,1084.487152814865,
2429,0.0,,0.012048797681927681,,0.11322852969169617,,0.22319714725017548,,1084.9282517433167,
2430,0.0,,0.0031378930434584618,,0.13467732071876526,,0.26187363266944885,,1085.3698966503143,
2431,0.0,,0.002089916029945016,,0.11538701504468918,,0.23298366367816925,,1085.810622215271,
2432,0.0,,0.010340048000216484,,0.12591758370399475,,0.2689732015132904,,1086.2515377998352,
2433,0.0,,0.005169094540178776,,0.11075899749994278,,0.24392759799957275,,1086.692620754242,
2434,0.0,,0.0012306526768952608,,0.10582458972930908,,0.22911639511585236,,1087.1338312625885,
2435,0.0,,0.0021077690180391073,,0.10090375691652298,,0.2347177118062973,,1087.574521780014,
2436,0.0,,0.000877825019415468,,0.11766441911458969,,0.25930672883987427,,1088.0155742168427,
2437,0.0,,0.006483948323875666,,0.12893879413604736,,0.2831703722476959,,1088.456891298294,
2438,0.0,,0.0015896523837000132,,0.10027428716421127,,0.22504739463329315,,1089.192880153656,
2439,0.0,,0.0024887488689273596,,0.12435577809810638,,0.2527334690093994,,1089.6337168216705,
2440,0.0,,0.005005341488867998,,0.0988738089799881,,0.21520741283893585,,1090.0755529403687,
2441,0.0,,0.0015055568655952811,,0.11107548326253891,,0.2451343685388565,,1090.5164742469788,
2442,0.0,,0.00018001107673626393,,0.11782655864953995,,0.25398120284080505,,1090.957624912262,
2443,0.0,,0.011289452202618122,,0.11536319553852081,,0.23945482075214386,,1091.39915060997,
2444,0.0,,0.00012093961413484067,,0.09231933951377869,,0.19640155136585236,,1091.8400375843048,
2445,0.0,,0.0051969257183372974,,0.10149474442005157,,0.1925627589225769,,1092.2816185951233,
2446,0.0,,0.010417160578072071,,0.09462089091539383,,0.22502605617046356,,1092.722326040268,
2447,0.0,,0.008094211108982563,,0.08347383886575699,,0.25363126397132874,,1093.163117647171,
2448,0.0,,0.005651633255183697,,0.09539154917001724,,0.17183621227741241,,1093.6050870418549,
2449,0.0,,0.017884574830532074,,0.12667548656463623,,0.18533384799957275,,1094.0467593669891,
2450,0.0,,0.0028089680708944798,,0.14066140353679657,,0.23432473838329315,,1094.4887962341309,
2451,0.0,,0.005138901527971029,,0.10381373763084412,,0.22244322299957275,,1094.9304087162018,
2452,0.0,,0.0009543801425024867,,0.14304982125759125,,0.3621591031551361,,1095.3715670108795,
2453,0.0,,0.0023017108906060457,,0.12940897047519684,,0.3504403531551361,,1095.813509941101,
2454,0.0,,0.004728709347546101,,0.13291285932064056,,0.34158384799957275,,1096.2546548843384,
2455,0.0,,0.013560222461819649,,0.15679289400577545,,0.3875497281551361,,1096.6949968338013,
2456,0.0,,0.002948741428554058,,0.1188037246465683,,0.34899258613586426,,1097.137293100357,
2457,0.0,,0.000116464048915077,,0.13425354659557343,,0.38129737973213196,,1097.577722787857,
2458,0.0,,0.0031405212357640266,,0.12803342938423157,,0.3706226348876953,,1098.018090248108,
2459,0.0,,0.0013371454551815987,,0.1646999716758728,,0.41189634799957275,,1098.459267616272,
2460,0.0,,9.965400386136025e-05,,0.13896925747394562,,0.4090341031551361,,1098.9002151489258,
2461,0.0,,0.006804685108363628,,0.12193620949983597,,0.3758309781551361,,1099.3414573669434,
2462,0.0,,3.306865619379096e-05,,0.11360660940408707,,0.36917486786842346,,1099.7825710773468,
2463,0.0,,0.0016564653487876058,,0.1183028444647789,,0.35916197299957275,,1100.2231483459473,
2464,0.0,,0.002748622791841626,,0.1312849074602127,,0.33246925473213196,,1100.6639425754547,
2465,0.0,,0.0019154840847477317,,0.11139372736215591,,0.3445809781551361,,1101.1051511764526,
2466,0.0,,0.003869754960760474,,0.09919929504394531,,0.3533700406551361,,1101.545908689499,
2467,0.0,,0.04088485240936279,,0.1294909417629242,,0.35590675473213196,,1101.9872918128967,
2468,0.0,,0.04346616938710213,,0.1321372091770172,,0.2679615318775177,,1102.4280009269714,
2469,0.0,,0.002572000492364168,,0.12270482629537582,,0.2715524137020111,,1102.869618654251,
2470,0.0,,0.00021674517483916134,,0.10847032070159912,,0.30061063170433044,,1103.310037612915,
2471,0.0,,0.0005776725593023002,,0.08777979016304016,,0.2998218834400177,,1103.7508704662323,
2472,0.0,,0.015583588741719723,,0.09401148557662964,,0.2405770868062973,,1104.1916162967682,
2473,0.0,,0.004876488819718361,,0.09368077665567398,,0.31631699204444885,,1104.6326246261597,
2474,0.0,,0.0034543219953775406,,0.09853282570838928,,0.27546414732933044,,1105.0739986896515,
2475,0.0,,0.0055152857676148415,,0.08473373204469681,,0.3042164146900177,,1105.5145881175995,
2476,0.0,,0.03788476437330246,,0.09203356504440308,,0.1968957930803299,,1105.9549419879913,
2477,0.0,,0.001636895234696567,,0.09218013286590576,,0.22852551937103271,,1106.3958461284637,
2478,0.0,,0.010303951799869537,,0.11783885210752487,,0.22950208187103271,,1106.8373503684998,
2479,0.0,,0.0006887965719215572,,0.08784104138612747,,0.2729381024837494,,1107.279564857483,
2480,0.0,,0.0019388246582821012,,0.07673804461956024,,0.2654721438884735,,1107.7202987670898,
2481,0.0,,0.008794697001576424,,0.06601937860250473,,0.2324107438325882,,1108.1618735790253,
2482,0.0,,0.00850962195545435,,0.08256596326828003,,0.243478462100029,,1108.6030492782593,
2483,0.0,,0.0007357501308433712,,0.09169687330722809,,0.2664276659488678,,1109.0431685447693,
2484,0.0,,0.0012376485392451286,,0.10261592268943787,,0.2536991834640503,,1109.4839367866516,
2485,0.0,,0.0038927134592086077,,0.08675801753997803,,0.2592662274837494,,1109.9252514839172,
2486,0.0,,0.004697912838310003,,0.12956249713897705,,0.3156023323535919,,1110.36598610878,
2487,0.0,,0.007895341143012047,,0.10316488891839981,,0.28354713320732117,,1110.807846069336,
2488,0.0,,0.00246235728263855,,0.09385841339826584,,0.2676965892314911,,1111.2490470409393,
2489,0.0,,0.0038811000995337963,,0.07552304118871689,,0.2301531285047531,,1111.6899347305298,
2490,0.0,,0.0023236607667058706,,0.0632031187415123,,0.2284713238477707,,1112.1305282115936,
2491,0.0,,0.0038234887178987265,,0.07774623483419418,,0.2016773372888565,,1112.5712440013885,
2492,0.0,,0.0013655199436470866,,0.0727868527173996,,0.24340033531188965,,1113.0128076076508,
2493,0.0,,0.002343166619539261,,0.06204919517040253,,0.2405155897140503,,1113.4540345668793,
2494,0.0,,0.010178586468100548,,0.1484239399433136,,0.3326379954814911,,1113.8955309391022,
2495,0.0,,0.008187666535377502,,0.18651635944843292,,0.3561296761035919,,1114.3362896442413,
2496,0.0,,0.0026485957205295563,,0.1790422946214676,,0.4430437386035919,,1114.7773718833923,
2497,0.0,,0.0028690239414572716,,0.13327616453170776,,0.4207528531551361,,1115.2188737392426,
2498,0.0,,0.00042614422272890806,,0.09971882402896881,,0.3851010501384735,,1115.6590557098389,
2499,0.0,,0.0005447113653644919,,0.12754735350608826,,0.34886908531188965,,1116.1002073287964,
2500,0.0,,0.00029358259052969515,,0.0942821353673935,,0.3342987596988678,,1116.540712594986,
2501,0.0,,0.003344604978337884,,0.07760355621576309,,0.3463430404663086,,1117.277890920639,
2502,0.0,,6.17144032730721e-05,,0.0807449221611023,,0.3626190721988678,,1117.7185537815094,
2503,0.0,,0.005238800775259733,,0.10070201754570007,,0.3762909471988678,,1118.1589951515198,
2504,0.0,,0.001326174009591341,,0.10083175450563431,,0.3489471971988678,,1118.5989997386932,
2505,0.0,,0.004956515971571207,,0.09290394932031631,,0.3331804573535919,,1119.0405714511871,
2506,0.0,,0.006333213299512863,,0.07987453043460846,,0.3453664779663086,,1119.4814443588257,
2507,0.0,,0.0024005777668207884,,0.08422397077083588,,0.3463430404663086,,1119.9221470355988,
2508,0.0,,0.001756438403390348,,0.11884216219186783,,0.3818458318710327,,1120.3639297485352,
2509,0.0,,0.011504118330776691,,0.08892390131950378,,0.3214075267314911,,1120.804897069931,
2510,0.0,,0.002863891189917922,,0.07813852280378342,,0.3222755193710327,,1121.2457540035248,
2511,0.0,,0.00022131811419967562,,0.09214179217815399,,0.3352753221988678,,1121.6872096061707,
2512,0.0,,0.005568585358560085,,0.08217892050743103,,0.3196503221988678,,1122.1277215480804,
2513,0.0,,0.0016263938741758466,,0.07789698243141174,,0.3460175096988678,,1122.5682821273804,
2514,0.0,,0.0019221976399421692,,0.08714667707681656,,0.3518979251384735,,1123.0102033615112,
2515,0.0,,0.0008322763605974615,,0.10539254546165466,,0.3832240104675293,,1123.4519140720367,
2516,0.0,,0.003367359284311533,,0.10499471426010132,,0.37366390228271484,,1123.8918070793152,
2517,0.0,,0.006490921601653099,,0.08600276708602905,,0.35559749603271484,,1124.3333163261414,
2518,0.0,,0.004755252506583929,,0.07237208634614944,,0.3460175096988678,,1124.7755229473114,
2519,0.0,,0.0016519741620868444,,0.08189079910516739,,0.34908708930015564,,1125.21506524086,
2520,0.0,,0.010731217451393604,,0.09123342484235764,,0.35982927680015564,,1125.6556186676025,
2521,0.0,,0.002940296893939376,,0.09797807037830353,,0.33802568912506104,,1126.0969309806824,
2522,0.0,,0.0032249023206532,,0.10461708158254623,,0.34318315982818604,,1126.5376706123352,
2523,0.0,,0.0043260762467980385,,0.09438908100128174,,0.31901708245277405,,1126.9789493083954,
2524,0.0,,0.005589604377746582,,0.08725600689649582,,0.29732924699783325,,1127.4197053909302,
2525,0.0,,0.0059473817236721516,,0.08707230538129807,,0.3074932396411896,,1127.859589099884,
2526,0.0,,0.005402921233326197,,0.0805223137140274,,0.30293595790863037,,1128.3007743358612,
2527,0.0,,0.001516711781732738,,0.11141235381364822,,0.31089892983436584,,1128.7416615486145,
2528,0.0,,0.044863708317279816,,0.07901563495397568,,0.2220020741224289,,1129.1834599971771,
2529,0.0,,0.007270118687301874,,0.08944956958293915,,0.25356730818748474,,1129.624510526657,
2530,0.0,,0.00036462731077335775,,0.15011844038963318,,0.30083605647087097,,1130.0652539730072,
2531,0.0,,0.002216657390818,,0.10791914910078049,,0.3515876829624176,,1130.5061798095703,
2532,0.0,,0.0028041815385222435,,0.11771652847528458,,0.3422083854675293,,1130.9466261863708,
2533,0.0,,0.0008582243463024497,,0.14050228893756866,,0.40035781264305115,,1131.3876683712006,
2534,0.0,,0.004945104476064444,,0.16959039866924286,,0.43339815735816956,,1131.8292365074158,
2535,0.0,,0.007467773277312517,,0.12174418568611145,,0.35483619570732117,,1132.270390033722,
2536,0.0,,0.002093344694003463,,0.10656066238880157,,0.3714334964752197,,1132.7110133171082,
2537,0.0,,0.0055170622654259205,,0.09675900638103485,,0.3616678714752197,,1133.1518802642822,
2538,0.0,,0.003216637996956706,,0.07793211191892624,,0.3380676209926605,,1133.5933768749237,
2539,0.0,,0.004580903332680464,,0.12730690836906433,,0.37892046570777893,,1134.0342290401459,
2540,0.0,,0.001316828653216362,,0.1266155242919922,,0.4006393849849701,,1134.4754765033722,
2541,0.0,,0.013650238513946533,,0.09963243454694748,,0.3069218397140503,,1134.9168901443481,
2542,0.0,,0.012142743915319443,,0.09197736531496048,,0.3603484332561493,,1135.359646320343,
2543,0.0,,0.006872531957924366,,0.07767511159181595,,0.3401581346988678,,1135.800294160843,
2544,0.0,,0.03312594071030617,,0.08608803898096085,,0.28126847743988037,,1136.2411725521088,
2545,0.0,,0.0026252372190356255,,0.13063859939575195,,0.33069634437561035,,1136.681846857071,
2546,0.0,,0.014850564301013947,,0.15613596141338348,,0.3263488709926605,,1137.1222977638245,
2547,0.0,,0.01944800838828087,,0.11058419197797775,,0.21839044988155365,,1137.5631167888641,
2548,0.0,,0.0067038643173873425,,0.13515004515647888,,0.25523486733436584,,1138.0050258636475,
2549,0.0,,0.0013875355944037437,,0.13202853500843048,,0.25126805901527405,,1138.4457838535309,
2550,0.0,,0.006864829920232296,,0.07138757407665253,,0.16826023161411285,,1138.8873789310455,
2551,0.0,,0.0052190483547747135,,0.06625565886497498,,0.17882566154003143,,1139.3319911956787,
2552,0.0,,0.003954445011913776,,0.07258057594299316,,0.22685398161411285,,1139.778371810913,
2553,0.0,,0.004318779334425926,,0.07729095220565796,,0.2174367904663086,,1140.2209932804108,
2554,0.0,,0.006164557300508022,,0.06593059748411179,,0.2086687535047531,,1140.662697315216,
2555,0.0,,0.0021311496384441853,,0.11406908929347992,,0.26563921570777893,,1141.1040546894073,
2556,0.0,,4.6386125177377835e-05,,0.071104034781456,,0.23661960661411285,,1141.5452303886414,
2557,0.0,,0.0035465869586914778,,0.09087248891592026,,0.2993132770061493,,1141.9875240325928,
2558,0.0,,0.004097483120858669,,0.06436674296855927,,0.2765484154224396,,1142.4276955127716,
2559,0.0,,0.0032490750309079885,,0.054481975734233856,,0.24638523161411285,,1142.8691942691803,
2560,0.0,,0.007249029818922281,,0.10208204388618469,,0.30318862199783325,,1143.309671163559,
2561,0.0,,0.0052837952971458435,,0.1043965294957161,,0.3055853545665741,,1143.7508914470673,
2562,0.0,,0.0018726806156337261,,0.08542308956384659,,0.33579322695732117,,1144.1924107074738,
2563,0.0,,0.013303051702678204,,0.12036506086587906,,0.34601449966430664,,1144.9292821884155,
2564,0.0,,0.0016601299867033958,,0.06967391073703766,,0.30644384026527405,,1145.3701865673065,
2565,0.0,,0.009404456242918968,,0.0790763795375824,,0.29016777873039246,,1145.8124322891235,
2566,0.0,,0.0012209921842440963,,0.07985452562570572,,0.32054296135902405,,1146.2527723312378,
2567,0.0,,0.0029307834338396788,,0.10982920229434967,,0.3513210117816925,,1146.6941862106323,
2568,0.0,,0.0023198791313916445,,0.08681302517652512,,0.33336666226387024,,1147.134845495224,
2569,0.0,,0.0015434138476848602,,0.06568381190299988,,0.3112819492816925,,1147.5759291648865,
2570,0.0,,0.0024278233759105206,,0.09629403799772263,,0.32449623942375183,,1148.0162920951843,
2571,0.0,,0.0015456011751666665,,0.08430778980255127,,0.3313770592212677,,1148.4572627544403,
2572,0.0,,0.004762027878314257,,0.11501676589250565,,0.35024628043174744,,1148.89772772789,
2573,0.0,,0.01175657007843256,,0.11416741460561752,,0.33836475014686584,,1149.3397114276886,
2574,0.0,,0.0007725994801148772,,0.07086662203073502,,0.32758188247680664,,1149.7829673290253,
2575,0.0,,0.0020948180463165045,,0.10949065536260605,,0.35322344303131104,,1150.2234768867493,
2576,0.0,,0.006451860535889864,,0.10551846027374268,,0.34937143325805664,,1150.6650285720825,
2577,0.0,,0.00042088067857548594,,0.11618463695049286,,0.35485103726387024,,1151.1057057380676,
2578,0.0,,0.0020090732723474503,,0.13234862685203552,,0.3505091667175293,,1151.5468049049377,
2579,0.0,,0.011898322030901909,,0.09882473945617676,,0.31409355998039246,,1151.9887068271637,
2580,0.0,,0.0043644048273563385,,0.09995394945144653,,0.34495654702186584,,1152.429872751236,
2581,0.0,,0.0036943480372428894,,0.05662909150123596,,0.2970629632472992,,1152.8704478740692,
2582,0.0,,0.0026129079051315784,,0.12275499105453491,,0.37353792786598206,,1153.3116047382355,
2583,0.0,,0.0012706791749224067,,0.11180582642555237,,0.33810102939605713,,1153.7523863315582,
2584,0.0,,0.00030017754761502147,,0.152382493019104,,0.3928699195384979,,1154.1930932998657,
2585,0.0,,0.003379957750439644,,0.0825272724032402,,0.34820160269737244,,1154.6337411403656,
2586,0.0,,0.0062883817590773106,,0.07669439911842346,,0.34316620230674744,,1155.0752058029175,
2587,0.0,,0.000882895605172962,,0.0911845862865448,,0.3453848361968994,,1155.5168886184692,
2588,0.0,,0.0021784945856779814,,0.0954451933503151,,0.35010042786598206,,1155.957839012146,
2589,0.0,,0.003699798369780183,,0.10506356507539749,,0.36284926533699036,,1156.3986508846283,
2590,0.0,,0.004572735633701086,,0.11066611111164093,,0.35448744893074036,,1156.8391873836517,
2591,0.0,,0.0009006558102555573,,0.09902151674032211,,0.34689101576805115,,1157.2805943489075,
2592,0.0,,0.003627118421718478,,0.06818900257349014,,0.30891454219818115,,1157.7221076488495,
2593,0.0,,0.001458026235923171,,0.06753412634134293,,0.32258641719818115,,1158.1636440753937,
2594,0.0,,0.0018196844030171633,,0.10221488028764725,,0.33897510170936584,,1158.6044223308563,
2595,0.0,,0.002789073158055544,,0.07429184019565582,,0.3085150420665741,,1159.045231103897,
2596,0.0,,0.006740977987647057,,0.0848432332277298,,0.31686171889305115,,1159.4871726036072,
2597,0.0,,0.00314209028147161,,0.07836990058422089,,0.29829180240631104,,1159.9284660816193,
2598,0.0,,0.002737170085310936,,0.07539519667625427,,0.2831244170665741,,1160.368182182312,
2599,0.0,,0.002280340762808919,,0.08244198560714722,,0.3254440724849701,,1160.8088314533234,
2600,0.0,,0.00376612669788301,,0.06054198369383812,,0.3068893849849701,,1161.249829530716,
2601,0.0,,0.002693796530365944,,0.07751408219337463,,0.33483150601387024,,1161.6900177001953,
2602,0.0,,0.003997710533440113,,0.07176178693771362,,0.3190276324748993,,1162.130714416504,
2603,0.0,,0.0007721590809524059,,0.09235522150993347,,0.34469255805015564,,1162.5711479187012,
2604,0.0,,0.00010085031681228429,,0.07639750838279724,,0.34446826577186584,,1163.0121066570282,
2605,0.0,,0.0028732172213494778,,0.09650959074497223,,0.3547867238521576,,1163.4526581764221,
2606,0.0,,0.02500866912305355,,0.12890274822711945,,0.36755916476249695,,1163.893401145935,
2607,0.0,,0.005684330593794584,,0.08733326941728592,,0.33085790276527405,,1164.3337104320526,
2608,0.0,,0.0006774399080313742,,0.08680728822946548,,0.33181366324424744,,1164.774893283844,
2609,0.0,,0.008319485001266003,,0.0845366045832634,,0.2863207757472992,,1165.2144961357117,
2610,0.0,,0.004981305915862322,,0.12038454413414001,,0.38267627358436584,,1165.6553273200989,
2611,0.0,,0.008147252723574638,,0.08132947236299515,,0.33319711685180664,,1166.095869064331,
2612,0.0,,0.00418695155531168,,0.08382001519203186,,0.3227565586566925,,1166.5365705490112,
2613,0.0,,0.004901522770524025,,0.0810752585530281,,0.3396625518798828,,1166.9772744178772,
2614,0.0,,0.004318228457123041,,0.07864795625209808,,0.31197768449783325,,1167.4182858467102,
2615,0.0,,0.002059557009488344,,0.0995001271367073,,0.35761117935180664,,1167.859384059906,
2616,0.0,,0.004927332978695631,,0.0881764218211174,,0.34586867690086365,,1168.3010506629944,
2617,0.0,,0.00029567390447482467,,0.07144452631473541,,0.32617464661598206,,1168.7421696186066,
2618,0.0,,0.0023202351294457912,,0.12080051749944687,,0.28483352065086365,,1169.1824584007263,
2619,0.0,,0.0055840592831373215,,0.09654153883457184,,0.29299530386924744,,1169.6225850582123,
2620,0.0,,0.007874922826886177,,0.07051467895507812,,0.2574585974216461,,1170.06307387352,
2621,0.0,,0.002674628747627139,,0.06568434834480286,,0.2634906768798828,,1170.5030717849731,
2622,0.0,,0.0005718376487493515,,0.07065025717020035,,0.2550271451473236,,1170.944415807724,
2623,0.0,,0.008481645956635475,,0.07165250927209854,,0.2313685417175293,,1171.3846361637115,
2624,0.0,,0.0007526670815423131,,0.0641496554017067,,0.23417942225933075,,1171.8258950710297,
2625,0.0,,0.004809888545423746,,0.13901905715465546,,0.3204772472381592,,1172.2661147117615,
2626,0.0,,0.014961042441427708,,0.11620233952999115,,0.27429893612861633,,1173.0026009082794,
2627,0.0,,0.000290772964945063,,0.07962127774953842,,0.2678268849849701,,1173.4438591003418,
2628,0.0,,0.00547100929543376,,0.08935925364494324,,0.29578331112861633,,1173.8846147060394,
2629,0.0,,0.0064686439000070095,,0.07835114002227783,,0.27583086490631104,,1174.3263733386993,
2630,0.0,,0.0038969521410763264,,0.09684063494205475,,0.3017294406890869,,1174.7672216892242,
2631,0.0,,0.0003720496315509081,,0.1028447076678276,,0.3354257643222809,,1175.207673072815,
2632,0.0,,0.01643526181578636,,0.0968322902917862,,0.34265923500061035,,1175.6482515335083,
2633,0.0,,0.00025991653092205524,,0.139077827334404,,0.27975234389305115,,1176.0893445014954,
2634,0.0,,0.000610860763117671,,0.08747082948684692,,0.32552361488342285,,1176.5300464630127,
2635,0.0,,0.013564450666308403,,0.09995784610509872,,0.24182794988155365,,1176.9710538387299,
2636,0.0,,0.001130123040638864,,0.09125477820634842,,0.2893112599849701,,1177.4127743244171,
2637,0.0,,0.0007652880158275366,,0.08486059308052063,,0.2956569492816925,,1177.8549110889435,
2638,0.0,,0.0017823916859924793,,0.08408945053815842,,0.2792201042175293,,1178.2957258224487,
2639,0.0,,0.027144094929099083,,0.12390317022800446,,0.22345376014709473,,1178.7365307807922,
2640,0.0,,0.019465617835521698,,0.11598189175128937,,0.23081465065479279,,1179.1775877475739,
2641,0.0,,0.004063044209033251,,0.08575300872325897,,0.1870369166135788,,1179.6178858280182,
2642,0.0,,0.028409119695425034,,0.08903726935386658,,0.19042855501174927,,1180.0581257343292,
2643,0.0,,0.08051282167434692,,0.14179813861846924,,0.2378162145614624,,1180.498285293579,
2644,0.0,,0.028096651658415794,,0.18874844908714294,,0.33419132232666016,,1180.938817024231,
2645,0.0,,0.0019641041290014982,,0.10852871090173721,,0.1926792412996292,,1181.3791172504425,
2646,0.0,,0.00047876464668661356,,0.10490958392620087,,0.2488061636686325,,1181.8195819854736,
2647,0.0,,0.0005634718108922243,,0.0976838618516922,,0.23695962131023407,,1182.259715795517,
2648,0.0,,0.008039822801947594,,0.06668245047330856,,0.13538758456707,,1182.6999740600586,
2649,0.0,,0.02755042538046837,,0.07132285088300705,,0.25368794798851013,,1183.140587091446,
2650,0.0,,0.08464986085891724,,0.1411580741405487,,0.4875631034374237,,1183.5813612937927,
2651,0.0,,0.0005569895729422569,,0.10145005583763123,,0.4295227527618408,,1184.0221350193024,
2652,0.0,,0.02447725646197796,,0.11212287843227386,,0.5651540756225586,,1184.462610244751,
2653,0.0,,0.019431371241807938,,0.1510942578315735,,0.30663761496543884,,1184.9036493301392,
2654,0.0,,0.018313908949494362,,0.15599627792835236,,0.44116297364234924,,1185.3442964553833,
2655,0.0,,0.004438961390405893,,0.1675061583518982,,0.42553797364234924,,1185.7853031158447,
2656,0.0,,0.08994562178850174,,0.17063239216804504,,0.5837839245796204,,1186.2264876365662,
2657,0.0,,0.058543041348457336,,0.18060484528541565,,0.57137131690979,,1186.6672523021698,
2658,0.0,,0.01253649964928627,,0.1781148463487625,,0.5563164353370667,,1187.1072926521301,
2659,0.0,,0.020903348922729492,,0.16842809319496155,,0.6240247488021851,,1187.548244714737,
2660,0.0,,0.01914539746940136,,0.19238004088401794,,0.40594086050987244,,1187.990415096283,
2661,0.0,,0.004460712894797325,,0.18412865698337555,,0.37402474880218506,,1188.4309437274933,
2662,0.0,,0.006764527410268784,,0.256727397441864,,0.5363968014717102,,1188.871572971344,
2663,0.0,,0.0031170432921499014,,0.2808542251586914,,0.5688397288322449,,1189.3120691776276,
2664,0.0,,0.004197672009468079,,0.2369178980588913,,0.5526652336120605,,1189.752293586731,
2665,0.0,,0.0007120050140656531,,0.2409292757511139,,0.5580444931983948,,1190.1928896903992,
2666,0.0,,0.01398007944226265,,0.2880399823188782,,0.5971069931983948,,1190.6340017318726,
2667,0.0,,0.013958476483821869,,0.2769295871257782,,0.5736694931983948,,1191.0750720500946,
2668,0.0,,0.0040357052348554134,,0.2545182704925537,,0.5650426745414734,,1191.5158660411835,
2669,0.0,,0.0005859028315171599,,0.244350865483284,,0.5416051745414734,,1191.9571549892426,
2670,0.0,,0.029597509652376175,,0.21420125663280487,,0.43748044967651367,,1192.3986485004425,
2671,0.0,,0.006429359782487154,,0.2030533254146576,,0.40960702300071716,,1192.840668439865,
2672,0.0,,0.05072610825300217,,0.18087776005268097,,0.396283894777298,,1193.2819879055023,
2673,0.0,,0.006827871315181255,,0.16191409528255463,,0.44836723804473877,,1193.7228965759277,
2674,0.0,,0.006402294617146254,,0.16221480071544647,,0.4696148931980133,,1194.1647686958313,
2675,0.0,,0.2756420373916626,,0.19771656394004822,,0.6983672976493835,,1194.604932308197,
2676,0.0,,0.014702357351779938,,0.16297532618045807,,0.6940100789070129,,1195.0460076332092,
2677,0.0,,0.0010719118872657418,,0.17995387315750122,,0.5325518250465393,,1195.4865794181824,
2678,0.0,,0.0023240791633725166,,0.21871696412563324,,0.4908851385116577,,1195.9280486106873,
2679,0.0,,0.008759808726608753,,0.2306290566921234,,0.47670355439186096,,1196.367653131485,
2680,0.0,,0.003657515859231353,,0.20287518203258514,,0.5117184519767761,,1196.8085088729858,
2681,0.0,,0.004880574531853199,,0.19894318282604218,,0.5117184519767761,,1197.249755859375,
2682,0.0,,0.01596236228942871,,0.17156484723091125,,0.5444118976593018,,1197.6909341812134,
2683,0.0,,0.005721125286072493,,0.17331638932228088,,0.5548285841941833,,1198.13121509552,
2684,0.0,,0.0019555562175810337,,0.17351529002189636,,0.5325518250465393,,1198.5717403888702,
2685,0.0,,0.018047837540507317,,0.18463562428951263,,0.5169268250465393,,1199.0126552581787,
2686,0.0,,0.0016768062487244606,,0.20387233793735504,,0.6612184047698975,,1199.4547593593597,
2687,0.0,,0.02215001732110977,,0.21944095194339752,,0.5726767182350159,,1199.8953483104706,
2688,0.0,,0.21154949069023132,,0.18927738070487976,,0.7410666346549988,,1200.6319406032562,
2689,0.0,,0.015283375047147274,,0.15884417295455933,,0.6710481643676758,,1201.0729706287384,
2690,0.0,,0.05627522990107536,,0.17306466400623322,,0.7926609516143799,,1201.5135607719421,
2691,0.0,,0.0006680071237497032,,0.1924199014902115,,0.6820517182350159,,1201.9542491436005,
2692,0.0,,0.04853453487157822,,0.23777508735656738,,0.7301609516143799,,1202.3946316242218,
2693,0.0,,0.0017136059468612075,,0.20461441576480865,,0.6696587204933167,,1202.834944486618,
2694,0.0,,0.040815334767103195,,0.2168872356414795,,0.6346263289451599,,1203.2761399745941,
2695,0.0,,0.003161282977089286,,0.23148861527442932,,0.5319579243659973,,1203.7170107364655,
2696,0.0,,0.021798154339194298,,0.31696391105651855,,0.45997437834739685,,1204.1577801704407,
2697,0.0,,0.17904770374298096,,0.25330474972724915,,0.6093248724937439,,1204.5990726947784,
2698,0.0,,0.004967606160789728,,0.23322905600070953,,0.5848166346549988,,1205.039021730423,
2699,0.0,,0.0004544079420156777,,0.22625863552093506,,0.5952332615852356,,1205.4800271987915,
2700,0.0,,0.01948527991771698,,0.211592435836792,,0.6554596424102783,,1205.9201607704163,
2701,0.0,,0.028577348217368126,,0.2380971759557724,,0.5691916346549988,,1206.361099243164,
2702,0.0,,0.010751079767942429,,0.22960108518600464,,0.5707004070281982,,1206.8013355731964,
2703,0.0,,0.03274943679571152,,0.20254948735237122,,0.6056499481201172,,1207.2430653572083,
2704,0.0,,0.006788579747080803,,0.19338686764240265,,0.5848166346549988,,1207.6842875480652,
2705,0.0,,0.002305723028257489,,0.2021404653787613,,0.4754416048526764,,1208.12539601326,
2706,0.0,,0.009233837015926838,,0.2206164300441742,,0.3868999481201172,,1208.5668025016785,
2707,0.0,,0.08644887804985046,,0.2032187581062317,,0.4694579541683197,,1209.0081841945648,
2708,0.0,,0.01696179434657097,,0.23034027218818665,,0.40495264530181885,,1209.4496018886566,
2709,0.0,,0.0038205429445952177,,0.21025465428829193,,0.4285666048526764,,1209.890017747879,
2710,0.0,,0.010262292809784412,,0.2693972587585449,,0.4088250696659088,,1210.3305850028992,
2711,0.0,,0.007415275555104017,,0.27584606409072876,,0.4166375696659088,,1210.7726020812988,
2712,0.0,,0.004940609913319349,,0.27835315465927124,,0.4262636601924896,,1211.2145411968231,
2713,0.0,,0.001827437081374228,,0.28069713711738586,,0.4334230422973633,,1211.6554355621338,
2714,0.0,,0.05458923429250717,,0.25733014941215515,,0.3816186487674713,,1212.097111940384,
2715,0.0,,0.0007826460641808808,,0.24602825939655304,,0.3605063855648041,,1212.5372786521912,
2716,0.0,,0.04316706210374832,,0.2623004913330078,,0.39750242233276367,,1212.9787330627441,
2717,0.0,,0.003117456566542387,,0.24306358397006989,,0.41016098856925964,,1213.4196064472198,
2718,0.0,,0.00015650044952053577,,0.22553113102912903,,0.4285666048526764,,1213.8604233264923,
2719,0.0,,0.005200028419494629,,0.22792163491249084,,0.42057764530181885,,1214.3009498119354,
2720,0.0,,0.04688244313001633,,0.20475436747074127,,0.47623419761657715,,1214.7413341999054,
2721,0.0,,0.006274264305830002,,0.19014431536197662,,0.45540085434913635,,1215.1818161010742,
2722,0.0,,0.006111730355769396,,0.19903980195522308,,0.4493999481201172,,1215.6219115257263,
2723,0.0,,0.007166130002588034,,0.18531234562397003,,0.4962749481201172,,1216.0629179477692,
2724,0.0,,0.0782894641160965,,0.1763932704925537,,0.5543591976165771,,1216.5027701854706,
2725,0.0,,0.005384507123380899,,0.15912973880767822,,0.5716193318367004,,1216.943223953247,
2726,0.0,,0.009577807039022446,,0.21739168465137482,,0.5143276453018188,,1217.3836920261383,
2727,0.0,,0.007480462547391653,,0.16973300278186798,,0.596835196018219,,1217.824199438095,
2728,0.0,,0.007845460437238216,,0.1701515167951584,,0.5908175110816956,,1218.2648932933807,
2729,0.0,,0.0010796614224091172,,0.16923464834690094,,0.675786018371582,,1218.705693244934,
2730,0.0,,0.009550472721457481,,0.14175131916999817,,0.6697518825531006,,1219.1471943855286,
2731,0.0,,0.0796000063419342,,0.1314285695552826,,0.7947518825531006,,1219.588150024414,
2732,0.0,,0.011886095628142357,,0.21358324587345123,,0.48828598856925964,,1220.0279378890991,
2733,0.0,,0.012676099315285683,,0.21063962578773499,,0.5307945609092712,,1220.4679684638977,
2734,0.0,,0.002134859561920166,,0.2108890563249588,,0.47786930203437805,,1220.9095454216003,
2735,0.0,,0.005338548216968775,,0.21681515872478485,,0.46745264530181885,,1221.3495423793793,
2736,0.0,,0.013097968883812428,,0.22050364315509796,,0.49954453110694885,,1221.7910242080688,
2737,0.0,,0.012797487899661064,,0.27044254541397095,,0.4403715133666992,,1222.2326867580414,
2738,0.0,,0.0055534266866743565,,0.23224957287311554,,0.4349280893802643,,1222.6727879047394,
2739,0.0,,0.007606194820255041,,0.2489137053489685,,0.4323239326477051,,1223.1150007247925,
2740,0.0,,0.012283497489988804,,0.23397602140903473,,0.4297197759151459,,1223.556740283966,
2741,0.0,,0.003978624474257231,,0.21459363400936127,,0.4166989326477051,,1223.9967918395996,
2742,0.0,,0.0018655702006071806,,0.20912769436836243,,0.40536531805992126,,1224.4376878738403,
2743,0.0,,0.0002209462836617604,,0.20706245303153992,,0.4027611315250397,,1224.8779911994934,
2744,0.0,,0.003936913330107927,,0.19521699845790863,,0.3880530893802643,,1225.319165945053,
2745,0.0,,0.010849161073565483,,0.18902496993541718,,0.3715111315250397,,1225.7597291469574,
2746,0.0,,0.021114986389875412,,0.18352670967578888,,0.3594072759151459,,1226.201737165451,
2747,0.0,,0.0052962033078074455,,0.17668981850147247,,0.34546947479248047,,1226.6427121162415,
2748,0.0,,0.02104642614722252,,0.1658320426940918,,0.35807764530181885,,1227.08291721344,
2749,0.0,,0.00038499117363244295,,0.16045859456062317,,0.35286930203437805,,1227.5233459472656,
2750,0.0,,0.007613253779709339,,0.27396443486213684,,0.5043236613273621,,1227.96408867836,
2751,0.0,,0.009978847578167915,,0.26738083362579346,,0.4994562566280365,,1228.6989529132843,
2752,0.0,,0.018403079360723495,,0.2532723844051361,,0.48349031805992126,,1229.1389441490173,
2753,0.0,,0.0038565625436604023,,0.24278859794139862,,0.47790566086769104,,1229.5799169540405,
2754,0.0,,0.015234670601785183,,0.23283541202545166,,0.44010671973228455,,1230.020101070404,
2755,0.0,,0.009068401530385017,,0.21625173091888428,,0.41406503319740295,,1230.4620537757874,
2756,0.0,,0.013687776401638985,,0.1770419180393219,,0.3901100158691406,,1230.9020738601685,
2757,0.0,,0.0010718900011852384,,0.16944202780723572,,0.37708917260169983,,1231.3426463603973,
2758,0.0,,0.003090587677434087,,0.15677236020565033,,0.3640683591365814,,1231.7840988636017,
2759,0.0,,0.0018620219780132174,,0.14210014045238495,,0.33560410141944885,,1232.2244114875793,
2760,0.0,,0.003614393062889576,,0.12758594751358032,,0.31510671973228455,,1232.6645922660828,
2761,0.0,,0.0043007368221879005,,0.11442256718873978,,0.27698859572410583,,1233.1053926944733,
2762,0.0,,0.00489218020811677,,0.11139803379774094,,0.2715412676334381,,1233.5469925403595,
2763,0.0,,0.009547360241413116,,0.1103331670165062,,0.29394254088401794,,1233.9873383045197,
2764,0.0,,0.005712404847145081,,0.10787558555603027,,0.3132079541683197,,1234.4277460575104,
2765,0.0,,0.002881057793274522,,0.10398685932159424,,0.33724430203437805,,1234.868182182312,
2766,0.0,,0.0031500947661697865,,0.1033850684762001,,0.30956754088401794,,1235.3084836006165,
2767,0.0,,0.009780802763998508,,0.09484414011240005,,0.29394254088401794,,1235.7498104572296,
2768,0.0,,0.01950034685432911,,0.08698244392871857,,0.3288329541683197,,1236.1900429725647,
2769,0.0,,0.004631407093256712,,0.09022355079650879,,0.3400249481201172,,1236.6301658153534,
2770,0.0,,0.013227812945842743,,0.10553807765245438,,0.3600829541683197,,1237.0703310966492,
2771,0.0,,0.020592454820871353,,0.0957275778055191,,0.36328598856925964,,1237.5105962753296,
2772,0.0,,0.003620787523686886,,0.10055796056985855,,0.3794179856777191,,1237.95179271698,
2773,0.0,,0.0026868251152336597,,0.09548182785511017,,0.35807764530181885,,1238.3926198482513,
2774,0.0,,0.004742536693811417,,0.09632356464862823,,0.3520435392856598,,1238.8339858055115,
2775,0.0,,0.03722020238637924,,0.13209709525108337,,0.45182764530181885,,1239.2741649150848,
2776,0.0,,0.004985511302947998,,0.1221989244222641,,0.45703598856925964,,1239.7142236232758,
2777,0.0,,0.004678837489336729,,0.10574960708618164,,0.3392496109008789,,1240.1545782089233,
2778,0.0,,0.007134941406548023,,0.10037661343812943,,0.28255680203437805,,1240.5943322181702,
2779,0.0,,0.0001104603725252673,,0.11606387048959732,,0.2759915292263031,,1241.0345187187195,
2780,0.0,,0.002962576225399971,,0.11643023043870926,,0.2879416048526764,,1241.4754238128662,
2781,0.0,,0.006796271074563265,,0.12235419452190399,,0.3496662676334381,,1241.915867805481,
2782,0.0,,0.005593583919107914,,0.13607114553451538,,0.36165085434913635,,1242.3566734790802,
2783,0.0,,0.012045774608850479,,0.13280266523361206,,0.3704996109008789,,1242.7976286411285,
2784,0.0,,0.009355542249977589,,0.14946448802947998,,0.41515418887138367,,1243.2381417751312,
2785,0.0,,0.007186927832663059,,0.09507764130830765,,0.3079996109008789,,1243.6801135540009,
2786,0.0,,0.006470417138189077,,0.09468046575784683,,0.3035666048526764,,1244.1219375133514,
2787,0.0,,0.003843088634312153,,0.08550982922315598,,0.313983291387558,,1244.5630912780762,
2788,0.0,,0.016121260821819305,,0.13780833780765533,,0.376483291387558,,1245.0034391880035,
2789,0.0,,0.008346791379153728,,0.12133592367172241,,0.38248419761657715,,1245.443728685379,
2790,0.0,,0.01817254163324833,,0.16549789905548096,,0.45182764530181885,,1245.8841180801392,
2791,0.0,,0.009564763866364956,,0.19112950563430786,,0.5014832615852356,,1246.3254890441895,
2792,0.0,,0.03773770108819008,,0.1680341511964798,,0.4978768825531006,,1246.7665538787842,
2793,0.0,,0.02752366103231907,,0.1908324807882309,,0.49349430203437805,,1247.2067365646362,
2794,0.0,,0.014667787589132786,,0.22777576744556427,,0.5074841976165771,,1247.647075176239,
2795,0.0,,0.3477954566478729,,0.36134374141693115,,0.8284921646118164,,1248.0876648426056,
2796,0.0,,0.046641264110803604,,0.17720620334148407,,0.7099743485450745,,1248.5280323028564,
2797,0.0,,0.020808478817343712,,0.16745664179325104,,0.6676609516143799,,1248.9689564704895,
2798,0.0,,0.00798562727868557,,0.14952069520950317,,0.5987184047698975,,1249.4093816280365,
2799,0.0,,0.008827915415167809,,0.09034164249897003,,0.4522981643676758,,1249.8500492572784,
2800,0.0,,0.0017020631348714232,,0.13549457490444183,,0.48413506150245667,,1250.2910940647125,
2801,0.0,,0.012410987168550491,,0.16170768439769745,,0.47371840476989746,,1250.7318732738495,
2802,0.0,,0.08488725125789642,,0.15174715220928192,,0.40601006150245667,,1251.172875881195,
2803,0.0,,0.02189113385975361,,0.17569532990455627,,0.48934340476989746,,1251.6140801906586,
2804,0.0,,0.0056044356897473335,,0.15889805555343628,,0.5350651144981384,,1252.0547547340393,
2805,0.0,,0.01896107755601406,,0.2525745630264282,,0.6589952111244202,,1252.4948225021362,
2806,0.0,,0.005971561651676893,,0.20190930366516113,,0.5846351385116577,,1252.9354891777039,
2807,0.0,,0.01914668083190918,,0.18166685104370117,,0.5117184519767761,,1253.3768985271454,
2808,0.0,,0.014110022224485874,,0.15446989238262177,,0.4956565797328949,,1253.8176445960999,
2809,0.0,,0.0015050042420625687,,0.13140054047107697,,0.48413506150245667,,1254.2584886550903,
2810,0.0,,0.021790755912661552,,0.14556299149990082,,0.5221351385116577,,1254.6983652114868,
2811,0.0,,0.0015845326706767082,,0.18317528069019318,,0.54656583070755,,1255.1399052143097,
2812,0.0,,0.031498152762651443,,0.13375262916088104,,0.5898434519767761,,1255.5806744098663,
2813,0.0,,0.009670889005064964,,0.1711997091770172,,0.6210934519767761,,1256.315839290619,
2814,0.0,,0.02901596389710903,,0.18508708477020264,,0.6462839245796204,,1256.7571597099304,
2815,0.0,,0.04649895429611206,,0.24569179117679596,,0.7288575172424316,,1257.197880268097,
2816,0.0,,0.031351592391729355,,0.19315274059772491,,0.6471351385116577,,1257.6387581825256,
2817,0.0,,0.03950263187289238,,0.23999369144439697,,0.6983672976493835,,1258.079210281372,
2818,0.0,,0.01485259085893631,,0.19236448407173157,,0.5942005515098572,,1258.519941329956,
2819,0.0,,0.009026261046528816,,0.16567008197307587,,0.5577422380447388,,1258.9604256153107,
2820,0.0,,0.013361291959881783,,0.17573530972003937,,0.6111360192298889,,1259.4016063213348,
2821,0.0,,0.00854534562677145,,0.1408313810825348,,0.6106768250465393,,1259.8428313732147,
2822,0.0,,0.007254458498209715,,0.1831449568271637,,0.6523434519767761,,1260.284086227417,
2823,0.0,,0.031075485050678253,,0.12462987005710602,,0.5616731643676758,,1260.725590467453,
2824,0.0,,0.0016299037961289287,,0.1476166546344757,,0.5825064778327942,,1261.1659440994263,
2825,0.0,,0.02402373030781746,,0.12242776900529861,,0.49339842796325684,,1261.6067311763763,
2826,0.0,,0.0027534393593668938,,0.08846547454595566,,0.38923177123069763,,1262.047048330307,
2827,0.0,,0.007444464601576328,,0.08676628768444061,,0.4227398931980133,,1262.4884037971497,
2828,0.0,,0.00022923470532987267,,0.16732116043567657,,0.5017610192298889,,1262.929207086563,
2829,0.0,,0.0015019989805296063,,0.14378075301647186,,0.4440101385116577,,1263.3702280521393,
2830,0.0,,0.005298053380101919,,0.12745368480682373,,0.4440101385116577,,1263.8110847473145,
2831,0.0,,0.0048695397563278675,,0.10622214525938034,,0.4444693624973297,,1264.2525351047516,
2832,0.0,,0.009532766416668892,,0.09240715950727463,,0.39559340476989746,,1264.6933290958405,
2833,0.0,,0.0007568637956865132,,0.1106700450181961,,0.4106315076351166,,1265.134515762329,
2834,0.0,,0.0017245636554434896,,0.12032168358564377,,0.44131508469581604,,1265.5755553245544,
2835,0.0,,0.021668298169970512,,0.1518075168132782,,0.47777342796325684,,1266.0154213905334,
2836,0.0,,0.11739341914653778,,0.31375372409820557,,0.6462839245796204,,1266.4559950828552,
2837,0.0,,0.010883877985179424,,0.20856958627700806,,0.5673992037773132,,1266.897484779358,
2838,0.0,,0.041121114045381546,,0.1578069031238556,,0.4596351385116577,,1267.3382790088654,
2839,0.0,,0.034871675074100494,,0.18528302013874054,,0.48482558131217957,,1267.779483795166,
2840,0.0,,0.0063229030929505825,,0.2292630672454834,,0.5039359927177429,,1268.2197613716125,
2841,0.0,,0.01159050315618515,,0.2590563893318176,,0.5065101385116577,,1268.6614549160004,
2842,0.0,,0.16957403719425201,,0.3835733234882355,,0.7531909942626953,,1269.1018981933594,
2843,0.0,,0.02576710656285286,,0.15132994949817657,,0.333392471075058,,1269.543319940567,
2844,0.0,,0.11904856562614441,,0.16259576380252838,,0.4279482364654541,,1269.9848778247833,
2845,0.0,,0.00809324998408556,,0.1859394609928131,,0.45357558131217957,,1270.425796508789,
2846,0.0,,0.0006259748479351401,,0.189618781208992,,0.46288761496543884,,1270.8665261268616,
2847,0.0,,0.01757141388952732,,0.24779903888702393,,0.5253875851631165,,1271.3075721263885,
2848,0.0,,0.08287277072668076,,0.3407094180583954,,0.6194825172424316,,1271.7489159107208,
2849,0.0,,0.004702662583440542,,0.20169101655483246,,0.5638018250465393,,1272.1887457370758,
2850,0.0,,0.0019145377445966005,,0.22867406904697418,,0.64031583070755,,1272.6297278404236,
2851,0.0,,0.012471268884837627,,0.19871830940246582,,0.6142742037773132,,1273.0709171295166,
2852,0.0,,0.002470028819516301,,0.21044525504112244,,0.6158851385116577,,1273.5122473239899,
2853,0.0,,0.017706481739878654,,0.2494555562734604,,0.6542326807975769,,1273.9542245864868,
2854,0.0,,0.021484753116965294,,0.27797043323516846,,0.7132325172424316,,1274.3945741653442,
2855,0.0,,0.003116431413218379,,0.19977232813835144,,0.65594083070755,,1274.8348202705383,
2856,0.0,,0.029066117480397224,,0.15267878770828247,,0.6522030234336853,,1275.2744534015656,
2857,0.0,,0.014102528803050518,,0.12189776450395584,,0.5675403475761414,,1275.714849472046,
2858,0.0,,0.009135582484304905,,0.11658035963773727,,0.5500630736351013,,1276.1550278663635,
2859,0.0,,0.03327752649784088,,0.12832216918468475,,0.44736599922180176,,1276.5960776805878,
2860,0.0,,0.02117614448070526,,0.12540268898010254,,0.5050403475761414,,1277.0358891487122,
2861,0.0,,0.004187282174825668,,0.12349597364664078,,0.5050403475761414,,1277.4771399497986,
2862,0.0,,0.10725900530815125,,0.1289827972650528,,0.56219083070755,,1277.9176361560822,
2863,0.0,,0.0015235885512083769,,0.0861891359090805,,0.36962369084358215,,1278.3585104942322,
2864,0.0,,0.0018941001035273075,,0.1030295267701149,,0.3870820999145508,,1278.7994091510773,
2865,0.0,,0.008416361175477505,,0.10692159831523895,,0.38187375664711,,1279.2397305965424,
2866,0.0,,0.003084259806200862,,0.1118934378027916,,0.39566537737846375,,1279.680644273758,
2867,0.0,,0.005707277450710535,,0.12274216115474701,,0.38389626145362854,,1280.1209869384766,
2868,0.0,,0.007778719533234835,,0.07539383322000504,,0.30712369084358215,,1280.5617372989655,
2869,0.0,,0.004744270816445351,,0.07417744398117065,,0.31754037737846375,,1281.002389907837,
2870,0.0,,0.00902144517749548,,0.09522105753421783,,0.3183962106704712,,1281.4431517124176,
2871,0.0,,0.012010776437819004,,0.06467824429273605,,0.27549099922180176,,1281.8833911418915,
2872,0.0,,0.0036394759081304073,,0.05972804129123688,,0.25504037737846375,,1282.3240880966187,
2873,0.0,,0.003934310283511877,,0.07698594778776169,,0.2606614828109741,,1282.76451253891,
2874,0.0,,0.006958313751965761,,0.07228348404169083,,0.2554531395435333,,1283.2059214115143,
2875,0.0,,0.00526989484205842,,0.10621573776006699,,0.29443278908729553,,1283.6458594799042,
2876,0.0,,0.003726482857018709,,0.07592596858739853,,0.2688131034374237,,1284.381625175476,
2877,0.0,,0.0110712181776762,,0.10713111609220505,,0.292354553937912,,1284.8225166797638,
2878,0.0,,0.014146869070827961,,0.08708234876394272,,0.2819378674030304,,1285.2623357772827,
2879,0.0,,0.0016265035374090075,,0.07732966542243958,,0.27587369084358215,,1285.7026720046997,
2880,0.0,,0.003234374802559614,,0.09161898493766785,,0.2730337083339691,,1286.14373421669,
2881,0.0,,0.0030354519840329885,,0.08074726909399033,,0.2710781395435333,,1286.5841155052185,
2882,0.0,,0.004546036012470722,,0.09355295449495316,,0.2814948260784149,,1287.0254864692688,
2883,0.0,,0.01174053642898798,,0.10652054101228714,,0.28629037737846375,,1287.4668896198273,
2884,0.0,,0.016019873321056366,,0.11074371635913849,,0.2782420217990875,,1287.9073371887207,
2885,0.0,,0.0019395460840314627,,0.11158603429794312,,0.2663128674030304,,1288.3487412929535,
2886,0.0,,0.0039015591610223055,,0.06948555260896683,,0.18395709991455078,,1288.7894146442413,
2887,0.0,,0.017060741782188416,,0.07374114543199539,,0.23083209991455078,,1289.2315621376038,
2888,0.0,,0.0029592635110020638,,0.08111079037189484,,0.26545703411102295,,1289.672302722931,
2889,0.0,,0.004327225964516401,,0.0800350159406662,,0.2777070999145508,,1290.1132872104645,
2890,0.0,,0.005646954290568829,,0.06345263868570328,,0.23604042828083038,,1290.553857088089,
2891,0.0,,0.023383868858218193,,0.08867518603801727,,0.22274160385131836,,1290.9939405918121,
2892,0.0,,0.01935223862528801,,0.1591964215040207,,0.2829154431819916,,1291.4366233348846,
2893,0.0,,0.011601540260016918,,0.1361549347639084,,0.2761763036251068,,1291.8773818016052,
2894,0.0,,0.0028926825616508722,,0.09924687445163727,,0.2598598003387451,,1292.3178126811981,
2895,0.0,,0.01777881756424904,,0.10730324685573578,,0.270967960357666,,1292.7584941387177,
2896,0.0,,0.024136768653988838,,0.15036453306674957,,0.30528244376182556,,1293.1987659931183,
2897,0.0,,0.00998613703995943,,0.16195204854011536,,0.35772085189819336,,1293.6392352581024,
2898,0.0,,0.022442379966378212,,0.1534551978111267,,0.3074263036251068,,1294.0804438591003,
2899,0.0,,0.013525756075978279,,0.10822013020515442,,0.2501346170902252,,1294.51997590065,
2900,0.0,,0.0006306126597337425,,0.06796081364154816,,0.24423480033874512,,1294.960259437561,
2901,0.0,,0.012929266318678856,,0.0507950596511364,,0.14919662475585938,,1295.4019134044647,
2902,0.0,,0.003127242438495159,,0.06203211471438408,,0.15710799396038055,,1295.8422455787659,
2903,0.0,,0.03173084184527397,,0.10433929413557053,,0.2501346170902252,,1296.282668352127,
2904,0.0,,0.0016614699270576239,,0.10284513980150223,,0.23381812870502472,,1296.7234439849854,
2905,0.0,,0.005748759023845196,,0.09914807975292206,,0.21520709991455078,,1297.1639490127563,
2906,0.0,,0.006839948706328869,,0.10260277986526489,,0.23252995312213898,,1297.6044399738312,
2907,0.0,,0.010208777152001858,,0.11204843968153,,0.25504037737846375,,1298.0455257892609,
2908,0.0,,0.01880626380443573,,0.12953923642635345,,0.28108203411102295,,1298.486662864685,
2909,0.0,,0.015009247697889805,,0.09539642930030823,,0.2859014570713043,,1298.9272348880768,
2910,0.0,,3.380696216481738e-05,,0.07374945282936096,,0.25504037737846375,,1299.3674275875092,
2911,0.0,,0.0029000488575547934,,0.06976370513439178,,0.2574087083339691,,1299.807769060135,
2912,0.0,,0.009760790504515171,,0.10113551467657089,,0.3042837083339691,,1300.2479829788208,
2913,0.0,,0.007752537727355957,,0.08034063875675201,,0.22860980033874512,,1300.6886484622955,
2914,0.0,,0.006295891012996435,,0.06721904128789902,,0.19669993221759796,,1301.1295647621155,
2915,0.0,,0.010219888761639595,,0.0883755087852478,,0.21298480033874512,,1301.5700659751892,
2916,0.0,,0.011912405490875244,,0.12316309660673141,,0.2598598003387451,,1302.0109627246857,
2917,0.0,,0.004624430555850267,,0.1121782436966896,,0.2471565455198288,,1302.451458454132,
2918,0.0,,0.010268746875226498,,0.09975888580083847,,0.26648297905921936,,1302.8919882774353,
2919,0.0,,0.016906891018152237,,0.08452937006950378,,0.19669993221759796,,1303.3335220813751,
2920,0.0,,0.0032633920200169086,,0.08542552590370178,,0.21232493221759796,,1303.7744047641754,
2921,0.0,,0.006081076804548502,,0.09689433127641678,,0.23792918026447296,,1304.2151148319244,
2922,0.0,,0.0011903306003659964,,0.056690655648708344,,0.15901613235473633,,1304.6559674739838,
2923,0.0,,0.004595067817717791,,0.07635404914617538,,0.18028242886066437,,1305.0965127944946,
2924,0.0,,0.004283599555492401,,0.04358755424618721,,0.1377815455198288,,1305.5368123054504,
2925,0.0,,0.011844880878925323,,0.05640826374292374,,0.163823202252388,,1305.977451324463,
2926,0.0,,0.00026760241598822176,,0.05210205167531967,,0.1534065455198288,,1306.417744398117,
2927,0.0,,0.003443855559453368,,0.05350145697593689,,0.17981822788715363,,1306.858668088913,
2928,0.0,,0.0022187253925949335,,0.12353423237800598,,0.3252815306186676,,1307.299821138382,
2929,0.0,,0.00877384003251791,,0.09548485279083252,,0.31084585189819336,,1307.740602016449,
2930,0.0,,0.011032615788280964,,0.08456001430749893,,0.2784065306186676,,1308.1818747520447,
2931,0.0,,0.008755776099860668,,0.056977491825819016,,0.21106822788715363,,1308.6223335266113,
2932,0.0,,0.003251462010666728,,0.06919989734888077,,0.252734899520874,,1309.0637233257294,
2933,0.0,,0.002939909463748336,,0.07833713293075562,,0.2575732171535492,,1309.5043632984161,
2934,0.0,,0.0038548645097762346,,0.04338327422738075,,0.179448202252388,,1309.944907426834,
2935,0.0,,0.001789892208762467,,0.048290353268384933,,0.17460989952087402,,1310.385222196579,
2936,0.0,,0.013366799801588058,,0.05157168209552765,,0.1898648738861084,,1310.8255987167358,
2937,0.0,,0.0016712916549295187,,0.07564499974250793,,0.210698202252388,,1311.2667484283447,
2938,0.0,,9.734035120345652e-05,,0.07638558745384216,,0.10529717057943344,,1312.0011229515076,
2939,0.0,,0.037873633205890656,,0.08657600730657578,,0.210698202252388,,1312.442221879959,
2940,0.0,,0.01499653235077858,,0.08380892127752304,,0.2054898738861084,,1312.8831715583801,
2941,0.0,,0.0009689378784969449,,0.07847985625267029,,0.210698202252388,,1313.3242621421814,
2942,0.0,,0.005003305617719889,,0.08410602807998657,,0.17652647197246552,,1313.7651176452637,
2943,0.0,,0.006695807911455631,,0.05673708766698837,,0.13940827548503876,,1314.2056617736816,
2944,0.0,,0.0004937946796417236,,0.047183383256196976,,0.12544012069702148,,1314.6466019153595,
2945,0.0,,0.00464992318302393,,0.04706216976046562,,0.13280944526195526,,1315.087223291397,
2946,0.0,,0.0031898682937026024,,0.05036332085728645,,0.14583028852939606,,1315.5283086299896,
2947,0.0,,0.00704894308000803,,0.07144417613744736,,0.14757554233074188,,1315.9691369533539,
2948,0.0,,0.002006540074944496,,0.04745279997587204,,0.15148179233074188,,1316.4096689224243,
2949,0.0,,0.002815930638462305,,0.04279262199997902,,0.1501796990633011,,1316.8514420986176,
2950,0.0,,0.003165642498061061,,0.04551592841744423,,0.14043490588665009,,1317.292149066925,
2951,0.0,,0.007002716418355703,,0.06680973619222641,,0.14497137069702148,,1317.7330527305603,
2952,0.0,,0.010849183425307274,,0.1154773160815239,,0.20503394305706024,,1318.1744737625122,
2953,0.0,,0.004160876385867596,,0.11254429817199707,,0.16525276005268097,,1318.6169986724854,
2954,0.0,,0.010378126055002213,,0.10248483717441559,,0.1565396785736084,,1319.0577156543732,
2955,0.0,,0.00021690965513698757,,0.06038455292582512,,0.14143526554107666,,1319.4991583824158,
2956,0.0,,0.004151640925556421,,0.08143166452646255,,0.16003121435642242,,1319.939266204834,
2957,0.0,,0.009474341757595539,,0.09226734936237335,,0.17174996435642242,,1320.3801760673523,
2958,0.0,,0.000771026243455708,,0.12010881304740906,,0.18708054721355438,,1320.8208935260773,
2959,0.0,,0.00986182689666748,,0.12108324468135834,,0.19772911071777344,,1321.2614257335663,
2960,0.0,,0.002068790839985013,,0.08839584141969681,,0.1551862508058548,,1321.7014825344086,
2961,0.0,,0.007567466236650944,,0.06148344278335571,,0.14577020704746246,,1322.1438391208649,
2962,0.0,,0.0003254064067732543,,0.08104480057954788,,0.16499026119709015,,1322.5838713645935,
2963,0.0,,0.001299130148254335,,0.10573936253786087,,0.19135896861553192,,1323.0246953964233,
2964,0.0,,0.0024334732443094254,,0.11497865617275238,,0.20691943168640137,,1323.4654383659363,
2965,0.0,,0.0033759023062884808,,0.10550600290298462,,0.19221651554107666,,1323.9061408042908,
2966,0.0,,0.004576715640723705,,0.09557702392339706,,0.1888522356748581,,1324.3470697402954,
2967,0.0,,0.0066923159174621105,,0.0807204395532608,,0.18712568283081055,,1324.7879467010498,
2968,0.0,,0.006724109873175621,,0.06652458757162094,,0.17019860446453094,,1325.2281019687653,
2969,0.0,,0.002324854489415884,,0.07484112679958344,,0.18191735446453094,,1325.668520450592,
2970,0.0,,0.00014350615674629807,,0.07000233232975006,,0.18310193717479706,,1326.1094794273376,
2971,0.0,,0.004081717226654291,,0.06500457227230072,,0.16877901554107666,,1326.5501282215118,
2972,0.0,,0.007027630228549242,,0.08706993609666824,,0.25840744376182556,,1326.9912686347961,
2973,0.0,,0.0022271324414759874,,0.07886996865272522,,0.19518746435642242,,1327.432153224945,
2974,0.0,,0.007135976105928421,,0.07811371982097626,,0.2077283263206482,,1327.872272491455,
2975,0.0,,0.010637872852385044,,0.08804084360599518,,0.2159065455198288,,1328.3138363361359,
2976,0.0,,0.008747140876948833,,0.11916004866361618,,0.2903076708316803,,1328.75444149971,
2977,0.0,,0.0035444777458906174,,0.09969887882471085,,0.2818441390991211,,1329.1953463554382,
2978,0.0,,0.0010459123877808452,,0.12229253351688385,,0.27820518612861633,,1329.636482477188,
2979,0.0,,0.009398052468895912,,0.1146664023399353,,0.2315315455198288,,1330.0773515701294,
2980,0.0,,0.004146295599639416,,0.11322814226150513,,0.24231822788715363,,1330.5179307460785,
2981,0.0,,0.004190404433757067,,0.10401060432195663,,0.2806490957736969,,1330.9585559368134,
2982,0.0,,0.0007379857706837356,,0.10318919271230698,,0.2865976393222809,,1331.3999693393707,
2983,0.0,,0.013550758361816406,,0.10721524804830551,,0.2631601393222809,,1331.840473651886,
2984,0.0,,0.0008069523610174656,,0.07455713301897049,,0.2388753890991211,,1332.2815959453583,
2985,0.0,,0.009747895412147045,,0.07624536752700806,,0.22605077922344208,,1332.7226350307465,
2986,0.0,,0.0014964586589485407,,0.06204776465892792,,0.1998128890991211,,1333.1629946231842,
2987,0.0,,0.0027237662579864264,,0.08489018678665161,,0.21172785758972168,,1333.6033923625946,
2988,0.0,,0.0021391792688518763,,0.07350108027458191,,0.1920003890991211,,1334.0434052944183,
2989,0.0,,0.0013201660476624966,,0.07505451142787933,,0.2096855640411377,,1334.4837284088135,
2990,0.0,,0.01017790473997593,,0.07624255120754242,,0.20033963024616241,,1334.9243574142456,
2991,0.0,,0.001650492544285953,,0.09840346872806549,,0.2054898738861084,,1335.3651206493378,
2992,0.0,,0.00032068928703665733,,0.11801557242870331,,0.2159065455198288,,1335.8061182498932,
2993,0.0,,0.0024045349564403296,,0.06894249469041824,,0.2383313924074173,,1336.2456414699554,
2994,0.0,,0.0008200776064768434,,0.06823498755693436,,0.2586028575897217,,1336.6863775253296,
2995,0.0,,0.002162142191082239,,0.09317609667778015,,0.2546966075897217,,1337.1266767978668,
2996,0.0,,0.00018580059986561537,,0.07037279009819031,,0.24818618595600128,,1337.566922903061,
2997,0.0,,0.008008472621440887,,0.06965544074773788,,0.2188001424074173,,1338.007511138916,
2998,0.0,,0.002402608748525381,,0.09217636287212372,,0.23776952922344208,,1338.4481024742126,
2999,0.0,,0.00024264375679194927,,0.07356832921504974,,0.24427993595600128,,1338.8893043994904,
3000,0.0,,0.0015439493581652641,,0.08181052654981613,,0.2344251424074173,,1339.3301885128021,
3001,0.0,,0.001777190831489861,,0.07431798428297043,,0.2537250518798828,,1340.0653858184814,
3002,0.0,,0.004045736975967884,,0.08363322168588638,,0.2824951708316803,,1340.5064148902893,
3003,0.0,,0.0062473248690366745,,0.07694624364376068,,0.2657643258571625,,1340.9470748901367,
3004,0.0,,0.002423889935016632,,0.0841878354549408,,0.2786959707736969,,1341.3872628211975,
3005,0.0,,0.014141210354864597,,0.07553502172231674,,0.2422376424074173,,1341.8280210494995,
3006,0.0,,0.011429743841290474,,0.08145886659622192,,0.2115316390991211,,1342.2689776420593,
3007,0.0,,0.0021748184226453304,,0.08235538750886917,,0.21302993595600128,,1342.7104105949402,
3008,0.0,,0.0008315833401866257,,0.06341269612312317,,0.2167399674654007,,1343.1516826152802,
3009,0.0,,0.000485784315969795,,0.08262717723846436,,0.23907160758972168,,1343.592155456543,
3010,0.0,,0.003604682395234704,,0.10626716911792755,,0.2813893258571625,,1344.0340461730957,
3011,0.0,,0.0026771926786750555,,0.11507159471511841,,0.2839934825897217,,1344.4745197296143,
3012,0.0,,0.0012634748127311468,,0.11250952631235123,,0.2755299508571625,,1344.914963722229,
3013,0.0,,0.004555199760943651,,0.0799432098865509,,0.2617689073085785,,1345.3551425933838,
3014,0.0,,0.003699708031490445,,0.07628755271434784,,0.2526543140411377,,1345.795998096466,
3015,0.0,,0.010103284381330013,,0.053156688809394836,,0.2348448485136032,,1346.2367062568665,
3016,0.0,,0.003182085696607828,,0.07951748371124268,,0.2533053457736969,,1346.6770198345184,
3017,0.0,,0.0035376918967813253,,0.11523347347974777,,0.2748788893222809,,1347.116997718811,
3018,0.0,,0.004029607865959406,,0.07356294244527817,,0.2193441390991211,,1347.5578525066376,
3019,0.0,,0.0006131062982603908,,0.08902079612016678,,0.2552584707736969,,1347.9985783100128,
3020,0.0,,0.003998821601271629,,0.09066161513328552,,0.2467949390411377,,1348.438719511032,
3021,0.0,,0.000584837922360748,,0.0944741889834404,,0.2427816390991211,,1348.8792178630829,
3022,0.0,,0.0014831684529781342,,0.07050665467977524,,0.1703917235136032,,1349.3200917243958,
3023,0.0,,0.001899524126201868,,0.10434980690479279,,0.2731982171535492,,1349.7611165046692,
3024,0.0,,0.022389249876141548,,0.14209680259227753,,0.3513232171535492,,1350.2018837928772,
3025,0.0,,0.0006012410158291459,,0.0908098816871643,,0.2201022356748581,,1350.642566204071,
3026,0.0,,0.007261533755809069,,0.10582137852907181,,0.2245524674654007,,1351.083859205246,
3027,0.0,,0.006817917339503765,,0.05359983816742897,,0.2024170607328415,,1351.5259873867035,
3028,0.0,,0.0018595692235976458,,0.0709032192826271,,0.2089274674654007,,1351.9661183357239,
3029,0.0,,0.007262812461704016,,0.06675183027982712,,0.2076253890991211,,1352.4065430164337,
3030,0.0,,0.004459016490727663,,0.055094748735427856,,0.1867920607328415,,1352.8479497432709,
3031,0.0,,0.001178262522444129,,0.06728974729776382,,0.1784355640411377,,1353.2886509895325,
3032,0.0,,0.005158411804586649,,0.06695883721113205,,0.2232503890991211,,1353.7292175292969,
3033,0.0,,0.008960040286183357,,0.08802216500043869,,0.2369222640991211,,1354.169792175293,
3034,0.0,,4.587680086842738e-05,,0.08213400840759277,,0.2279147356748581,,1354.610155582428,
3035,0.0,,0.0010366302449256182,,0.057753775268793106,,0.2057793140411377,,1355.051432132721,
3036,0.0,,0.01112332008779049,,0.03618001937866211,,0.1471855640411377,,1355.4924354553223,
3037,0.0,,0.0031579534988850355,,0.0415479876101017,,0.1458834856748581,,1355.9320485591888,
3038,0.0,,0.0032414854504168034,,0.04090800881385803,,0.1536959856748581,,1356.3726823329926,
3039,0.0,,0.0018685756949707866,,0.08215413242578506,,0.19349868595600128,,1356.8131668567657,
3040,0.0,,0.0015710199950262904,,0.11370599269866943,,0.20651952922344208,,1357.2533211708069,
3041,0.0,,0.00033583035110495985,,0.12398824840784073,,0.2096855640411377,,1357.6950433254242,
3042,0.0,,0.02703830413520336,,0.0479457788169384,,0.14662368595600128,,1358.1351008415222,
3043,0.0,,0.007358322385698557,,0.039355214685201645,,0.1281983107328415,,1358.5772156715393,
3044,0.0,,9.179016160487663e-06,,0.10809516161680222,,0.19602902233600616,,1359.0177090168,
3045,0.0,,0.010510091669857502,,0.08913345634937286,,0.1654147356748581,,1359.4583241939545,
3046,0.0,,0.0027709403075277805,,0.04886510223150253,,0.1386149674654007,,1359.8994336128235,
3047,0.0,,0.0004632471245713532,,0.04733472317457199,,0.1146334782242775,,1360.3417265415192,
3048,0.0,,0.0008488219464197755,,0.06031067669391632,,0.1185397282242775,,1360.7819933891296,
3049,0.0,,0.011812500655651093,,0.08603841811418533,,0.12129203230142593,,1361.223274230957,
3050,0.0,,0.009850457310676575,,0.07795314490795135,,0.1793030947446823,,1361.6636283397675,
3051,0.0,,0.0014510122127830982,,0.04645859822630882,,0.12115255743265152,,1362.1042556762695,
3052,0.0,,0.0013202936388552189,,0.0540546178817749,,0.12001927942037582,,1362.5459640026093,
3053,0.0,,0.002937708981335163,,0.03657539561390877,,0.09584244340658188,,1362.9866943359375,
3054,0.0,,0.001740235136821866,,0.05797303840517998,,0.15052993595600128,,1363.4270794391632,
3055,0.0,,0.000912483548745513,,0.0652468204498291,,0.1451253890991211,,1363.8681635856628,
3056,0.0,,0.002366739558055997,,0.05143021419644356,,0.1386149674654007,,1364.3087532520294,
3057,0.0,,0.00550590455532074,,0.05545835569500923,,0.11517747491598129,,1364.7493398189545,
3058,0.0,,0.004510778002440929,,0.06678981333971024,,0.1425212174654007,,1365.1893646717072,
3059,0.0,,0.015046097338199615,,0.06993117183446884,,0.11989005655050278,,1365.6298341751099,
3060,0.0,,0.008016854524612427,,0.08508580178022385,,0.16703207790851593,,1366.0696799755096,
3061,0.0,,0.0022736077662557364,,0.04730984941124916,,0.09918594360351562,,1366.5104389190674,
3062,0.0,,0.005108341574668884,,0.04853210970759392,,0.10439427942037582,,1366.9513266086578,
3063,0.0,,0.0012253590393811464,,0.061000723391771317,,0.1107272282242775,,1367.6861159801483,
3064,0.0,,0.00168007577303797,,0.05869033932685852,,0.1313292235136032,,1368.1274518966675,
3065,0.0,,0.005054356995970011,,0.054236188530921936,,0.11927994340658188,,1368.5676665306091,
3066,0.0,,0.008062588982284069,,0.05038118734955788,,0.1484876424074173,,1369.0083570480347,
3067,0.0,,2.9548356906161644e-05,,0.06040973588824272,,0.1711670607328415,,1369.4498083591461,
3068,0.0,,0.0012132558040320873,,0.12935368716716766,,0.2232503890991211,,1369.8903682231903,
3069,0.0,,2.9521983378799632e-05,,0.11545918136835098,,0.2141358107328415,,1370.331140756607,
3070,0.0,,0.001544809085316956,,0.10710970312356949,,0.2050212174654007,,1370.77157497406,
3071,0.0,,0.0018589936662465334,,0.11290202289819717,,0.2115316390991211,,1371.213807106018,
3072,0.0,,0.0030904849991202354,,0.11033065617084503,,0.2141358107328415,,1371.6535546779633,
3073,0.0,,0.00023777982278261334,,0.12611187994480133,,0.19602902233600616,,1372.094226360321,
3074,0.0,,4.537147833616473e-05,,0.100272536277771,,0.1985108107328415,,1372.5342779159546,
3075,0.0,,0.0006993713905103505,,0.0928838923573494,,0.19643338024616241,,1372.97567820549,
3076,0.0,,0.012042454443871975,,0.15438787639141083,,0.2590576708316803,,1373.4164040088654,
3077,0.0,,0.00016848657105583698,,0.1490011364221573,,0.2590576708316803,,1373.8569149971008,
3078,0.0,,0.001647601486183703,,0.11556290835142136,,0.2317139357328415,,1374.2979173660278,
3079,0.0,,0.0007596802315674722,,0.114356629550457,,0.2642660140991211,,1374.7393164634705,
3080,0.0,,0.0013561445521190763,,0.11430954933166504,,0.2512451708316803,,1375.179428100586,
3081,0.0,,0.0033124887850135565,,0.0913534015417099,,0.2434326857328415,,1375.620358467102,
3082,0.0,,0.002328582340851426,,0.11397308856248856,,0.2422376424074173,,1376.0619192123413,
3083,0.0,,0.0007550267619080842,,0.13069237768650055,,0.2677174508571625,,1376.5038697719574,
3084,0.0,,0.0005446772556751966,,0.14285452663898468,,0.2696705758571625,,1376.9444162845612,
3085,0.0,,0.0007979747606441379,,0.1756943017244339,,0.29648709297180176,,1377.3852198123932,
3086,0.0,,0.001008857972919941,,0.1579679399728775,,0.2789297103881836,,1377.8257067203522,
3087,0.0,,0.0008905339636839926,,0.13410910964012146,,0.2844482958316803,,1378.2676503658295,
3088,0.0,,2.7783712539530825e-06,,0.14910753071308136,,0.2837972640991211,,1378.7080433368683,
3089,0.0,,0.001334681175649166,,0.17498861253261566,,0.3220794200897217,,1379.1486701965332,
3090,0.0,,0.0009485239279456437,,0.1576136350631714,,0.3317558765411377,,1379.5895311832428,
3091,0.0,,0.0028204445261508226,,0.13736891746520996,,0.3080820143222809,,1380.029708623886,
3092,0.0,,0.0015875085955485702,,0.16145563125610352,,0.3143962323665619,,1380.4698994159698,
3093,0.0,,0.0014312277780845761,,0.11285018175840378,,0.2903076708316803,,1380.9102957248688,
3094,0.0,,0.0009153216378763318,,0.11114900559186935,,0.2896566390991211,,1381.3506500720978,
3095,0.0,,0.001783851650543511,,0.10412855446338654,,0.2678859233856201,,1381.7918643951416,
3096,0.0,,0.0015632376307621598,,0.12496975064277649,,0.27537623047828674,,1382.2315995693207,
3097,0.0,,0.0021849481854587793,,0.12291907519102097,,0.28672146797180176,,1382.672429561615,
3098,0.0,,0.00122557592112571,,0.08767145127058029,,0.21254737675189972,,1383.1142163276672,
3099,0.0,,0.003442521207034588,,0.07544867694377899,,0.20439736545085907,,1383.554307937622,
3100,0.0,,0.008176254108548164,,0.061701055616140366,,0.18916399776935577,,1383.9963173866272,
3101,0.0,,0.0006677241763100028,,0.06998298317193985,,0.19466447830200195,,1384.437893152237,
3102,0.0,,0.0009252923773601651,,0.0788334310054779,,0.19788694381713867,,1384.8785426616669,
3103,0.0,,0.0020920804236084223,,0.1074221134185791,,0.22102732956409454,,1385.3186881542206,
3104,0.0,,0.0013304821914061904,,0.12928763031959534,,0.21419572830200195,,1385.7586331367493,
3105,0.0,,0.0011639499571174383,,0.1364547461271286,,0.21699412167072296,,1386.1997640132904,
3106,0.0,,0.00105646054726094,,0.11463626474142075,,0.21386687457561493,,1386.6409978866577,
3107,0.0,,0.0026858621276915073,,0.10610195994377136,,0.20446817576885223,,1387.0813517570496,
3108,0.0,,0.0005728398682549596,,0.10152453929185867,,0.19665567576885223,,1387.5215821266174,
3109,0.0,,0.0048439279198646545,,0.10128366202116013,,0.20781834423542023,,1387.962366104126,
3110,0.0,,0.0023603388108313084,,0.12866434454917908,,0.23386001586914062,,1388.4028050899506,
3111,0.0,,0.0026214472018182278,,0.13100415468215942,,0.23445923626422882,,1388.8441383838654,
3112,0.0,,0.004470538347959518,,0.1934487223625183,,0.2945547103881836,,1389.2842810153961,
3113,0.0,,0.00021505435870494694,,0.16066814959049225,,0.29133984446525574,,1389.7256288528442,
3114,0.0,,0.0037187347188591957,,0.1471029371023178,,0.28352734446525574,,1390.1659841537476,
3115,0.0,,0.002961360849440098,,0.16484636068344116,,0.28903278708457947,,1390.6065335273743,
3116,0.0,,0.0006181772332638502,,0.14161339402198792,,0.28937163949012756,,1391.0464568138123,
3117,0.0,,0.0034591080620884895,,0.1707083284854889,,0.29622697830200195,,1391.4878332614899,
3118,0.0,,0.001056003849953413,,0.15511685609817505,,0.27278947830200195,,1391.928876876831,
3119,0.0,,0.003917894326150417,,0.10397981107234955,,0.22002236545085907,,1392.369380235672,
3120,0.0,,0.0005821002414450049,,0.12699642777442932,,0.2807382643222809,,1392.8098094463348,
3121,0.0,,0.0033770769368857145,,0.13613532483577728,,0.28221312165260315,,1393.2503550052643,
3122,0.0,,0.0016705940943211317,,0.15943732857704163,,0.3134481906890869,,1393.6911115646362,
3123,0.0,,0.00943771656602621,,0.10628969967365265,,0.22361938655376434,,1394.1317253112793,
3124,0.0,,0.002184409648180008,,0.09046047180891037,,0.1933024674654007,,1394.572117805481,
3125,0.0,,0.003542488208040595,,0.093869648873806,,0.17359447479248047,,1395.012351989746,
3126,0.0,,0.006814182735979557,,0.04871959239244461,,0.08282160758972168,,1395.747489452362,
3127,0.0,,0.001389282406307757,,0.03565168380737305,,0.1029147282242775,,1396.1884181499481,
3128,0.0,,0.002334295306354761,,0.05122173950076103,,0.11110448837280273,,1396.6299126148224,
3129,0.0,,0.0031374383252114058,,0.03175923973321915,,0.0709066390991211,,1397.0707921981812,
3130,0.0,,0.0039717331528663635,,0.12373222410678864,,0.2027578353881836,,1397.511459350586,
3131,0.0,,0.004061996471136808,,0.047862324863672256,,0.16224868595600128,,1397.9519548416138,
3132,0.0,,0.0008081404375843704,,0.05258205533027649,,0.15070271492004395,,1398.3922505378723,
3133,0.0,,6.362776184687391e-05,,0.040750183165073395,,0.1376536637544632,,1398.8331398963928,
3134,0.0,,0.00017202099843416363,,0.05691542848944664,,0.15782706439495087,,1399.2743077278137,
3135,0.0,,0.004914074204862118,,0.06152398884296417,,0.15633423626422882,,1399.714983701706,
3136,0.0,,0.0002498254179954529,,0.06655536592006683,,0.17154161632061005,,1400.1548891067505,
3137,0.0,,0.00013759256398770958,,0.05738162249326706,,0.16176612675189972,,1400.5949857234955,
3138,0.0,,0.0009291059104725718,,0.06948418915271759,,0.16600124537944794,,1401.0351541042328,
3139,0.0,,0.007218115497380495,,0.053263138979673386,,0.13637979328632355,,1401.4762871265411,
3140,0.0,,0.002951923292130232,,0.06945133954286575,,0.16164414584636688,,1401.917381286621,
3141,0.0,,0.0006482708849944174,,0.06491217017173767,,0.12579035758972168,,1402.3578386306763,
3142,0.0,,0.001360943540930748,,0.09600607305765152,,0.13637979328632355,,1402.7981815338135,
3143,0.0,,0.005348775535821915,,0.05842213332653046,,0.08093956857919693,,1403.238447189331,
3144,0.0,,0.0006423290469683707,,0.052528463304042816,,0.10122355073690414,,1403.678598165512,
3145,0.0,,0.001784510095603764,,0.06566984951496124,,0.11282745748758316,,1404.118700504303,
3146,0.0,,0.01651187613606453,,0.026115430518984795,,0.08495769649744034,,1404.5586669445038,
3147,0.0,,0.004237816669046879,,0.07153774797916412,,0.1088348999619484,,1404.9996347427368,
3148,0.0,,0.001751811127178371,,0.09573965519666672,,0.12606795132160187,,1405.4408779144287,
3149,0.0,,0.0011989109916612506,,0.09492640197277069,,0.11686531454324722,,1405.881596326828,
3150,0.0,,0.006234926171600819,,0.025713426992297173,,0.06814882159233093,,1406.3233668804169,
3151,0.0,,0.006478496361523867,,0.05582539364695549,,0.07460784912109375,,1406.7641286849976,
3152,0.0,,9.75986331468448e-05,,0.02668023854494095,,0.06814882159233093,,1407.2046904563904,
3153,0.0,,0.001263135694898665,,0.02917947620153427,,0.06799206882715225,,1407.645082950592,
3154,0.0,,0.0012515573762357235,,0.042605914175510406,,0.07121578603982925,,1408.086116552353,
3155,0.0,,0.007589380722492933,,0.04381377249956131,,0.08393128961324692,,1408.5260288715363,
3156,0.0,,0.002903308253735304,,0.029787147417664528,,0.06945090740919113,,1408.9673266410828,
3157,0.0,,0.0004701661819126457,,0.07136765867471695,,0.16023461520671844,,1409.4084055423737,
3158,0.0,,0.00248959893360734,,0.03808579221367836,,0.10642591863870621,,1409.8480031490326,
3159,0.0,,0.01570644974708557,,0.0625259205698967,,0.11527121067047119,,1410.2882540225983,
3160,0.0,,0.0015397591050714254,,0.04061535373330116,,0.0938488245010376,,1410.7292001247406,
3161,0.0,,0.002744832541793585,,0.05016123875975609,,0.08799099922180176,,1411.1714162826538,
3162,0.0,,0.0016171846073120832,,0.042347501963377,,0.10062376409769058,,1411.6119248867035,
3163,0.0,,0.006797461770474911,,0.04949449375271797,,0.10590923577547073,,1412.0527758598328,
3164,0.0,,0.0037457423750311136,,0.048959456384181976,,0.1185884103178978,,1412.4939982891083,
3165,0.0,,0.0032935773488134146,,0.05129233002662659,,0.127702996134758,,1412.9348049163818,
3166,0.0,,0.004265326540917158,,0.07556326687335968,,0.1849946528673172,,1413.3753712177277,
3167,0.0,,0.0005640840390697122,,0.07021291553974152,,0.17354042828083038,,1413.8161644935608,
3168,0.0,,0.008739328943192959,,0.08114158362150192,,0.15270709991455078,,1414.2570157051086,
3169,0.0,,0.0023900868836790323,,0.08649580925703049,,0.13793595135211945,,1414.698049068451,
3170,0.0,,0.0014140214771032333,,0.06052688509225845,,0.12873809039592743,,1415.1390063762665,
3171,0.0,,0.03760990872979164,,0.07825954258441925,,0.21085262298583984,,1415.5794072151184,
3172,0.0,,0.000140281772473827,,0.0703878104686737,,0.18082141876220703,,1416.020628452301,
3173,0.0,,0.0026873780880123377,,0.07846812903881073,,0.16065120697021484,,1416.4612336158752,
3174,0.0,,0.00021909356291871518,,0.06226116046309471,,0.17265541851520538,,1416.9013776779175,
3175,0.0,,0.0006363539723679423,,0.10374001413583755,,0.1741342544555664,,1417.3420233726501,
3176,0.0,,0.0064764670096337795,,0.06691554933786392,,0.14009229838848114,,1417.7824342250824,
3177,0.0,,0.006465849466621876,,0.085868701338768,,0.13355652987957,,1418.224196434021,
3178,0.0,,0.007255800534039736,,0.06768985837697983,,0.1716579645872116,,1418.6648235321045,
3179,0.0,,0.009379969909787178,,0.08922375738620758,,0.2047383040189743,,1419.1059305667877,
3180,0.0,,0.001212194561958313,,0.09895125776529312,,0.17273299396038055,,1419.546458721161,
3181,0.0,,0.0018926012562587857,,0.0699443370103836,,0.14314429461956024,,1419.987540960312,
3182,0.0,,0.002376277931034565,,0.054550547152757645,,0.10738730430603027,,1420.427750825882,
3183,0.0,,0.0039034471847116947,,0.06095942109823227,,0.11177587509155273,,1420.8680443763733,
3184,0.0,,0.006802125368267298,,0.0635371133685112,,0.16906754672527313,,1421.308622598648,
3185,0.0,,0.02639196068048477,,0.05235569551587105,,0.13197095692157745,,1421.7495532035828,
3186,0.0,,0.0002537115360610187,,0.06785617768764496,,0.12073900550603867,,1422.1896522045135,
3187,0.0,,0.004040702246129513,,0.06830480694770813,,0.1280350685119629,,1422.6310415267944,
3188,0.0,,0.0036275468301028013,,0.07899633049964905,,0.1697017401456833,,1423.3663516044617,
3189,0.0,,0.007259182166308165,,0.0931796208024025,,0.18496274948120117,,1423.8075988292694,
3190,0.0,,0.006764805410057306,,0.17427676916122437,,0.31717562675476074,,1424.2476832866669,
3191,0.0,,0.0018908814527094364,,0.16762906312942505,,0.2966242730617523,,1424.688345193863,
3192,0.0,,0.0018536216812208295,,0.09194189310073853,,0.21753327548503876,,1425.1292140483856,
3193,0.0,,0.0004626548325177282,,0.0767476037144661,,0.16231632232666016,,1425.5695552825928,
3194,0.0,,0.003792956005781889,,0.08011287450790405,,0.23759563267230988,,1426.0097286701202,
3195,0.0,,0.0005886273575015366,,0.0793321505188942,,0.19766592979431152,,1426.450935602188,
3196,0.0,,0.0004497090121731162,,0.0807054415345192,,0.23412425816059113,,1426.8905670642853,
3197,0.0,,0.002702421508729458,,0.06578367203474045,,0.1563846319913864,,1427.3306665420532,
3198,0.0,,0.004331107251346111,,0.06915286183357239,,0.1720096319913864,,1427.7713103294373,
3199,0.0,,0.007320130243897438,,0.0759987160563469,,0.16906754672527313,,1428.212196111679,
3200,0.0,,0.006568723823875189,,0.06590196490287781,,0.21960799396038055,,1428.6527500152588,
3201,0.0,,0.017203567549586296,,0.10234752297401428,,0.20999877154827118,,1429.0932178497314,
3202,0.0,,0.009467837400734425,,0.08517027646303177,,0.14229042828083038,,1429.533182144165,
3203,0.0,,0.00047839642502367496,,0.08803807944059372,,0.20011703670024872,,1429.9746074676514,
3204,0.0,,0.010847311466932297,,0.09953264147043228,,0.20999877154827118,,1430.4146435260773,
3205,0.0,,0.02339811995625496,,0.12002978473901749,,0.2516654431819916,,1430.8565933704376,
3206,0.0,,0.0028825108893215656,,0.07699123024940491,,0.24462370574474335,,1431.296795129776,
3207,0.0,,0.00023350487754214555,,0.0704370066523552,,0.21520709991455078,,1431.7382590770721,
3208,0.0,,0.019550031051039696,,0.08000347018241882,,0.25889626145362854,,1432.1788427829742,
3209,0.0,,0.005366436671465635,,0.07810227572917938,,0.22379036247730255,,1432.6200876235962,
3210,0.0,,0.0022258965764194727,,0.09767638146877289,,0.20919132232666016,,1433.0610492229462,
3211,0.0,,0.005792285781353712,,0.1082029864192009,,0.22588253021240234,,1433.5021941661835,
3212,0.0,,0.0033315373584628105,,0.08300308883190155,,0.2050243467092514,,1433.9431247711182,
3213,0.0,,0.005199546460062265,,0.09069689363241196,,0.20616929233074188,,1434.3845117092133,
3214,0.0,,0.0019784849137067795,,0.10832997411489487,,0.2245555967092514,,1434.8251459598541,
3215,0.0,,0.002977382857352495,,0.10742984712123871,,0.2267080694437027,,1435.2655801773071,
3216,0.0,,0.00017403093806933612,,0.07913445681333542,,0.2097809910774231,,1435.7062938213348,
3217,0.0,,0.014168262481689453,,0.07409697026014328,,0.1832246035337448,,1436.147089958191,
3218,0.0,,0.001433335361070931,,0.08041039854288101,,0.16499543190002441,,1436.5885903835297,
3219,0.0,,0.0033247394021600485,,0.07391025125980377,,0.15669012069702148,,1437.0295362472534,
3220,0.0,,0.0011172433150932193,,0.07377966493368149,,0.1629060059785843,,1437.470439195633,
3221,0.0,,0.010810740292072296,,0.09585249423980713,,0.16023166477680206,,1437.9130964279175,
3222,0.0,,0.004597644321620464,,0.14993424713611603,,0.2599007189273834,,1438.3538045883179,
3223,0.0,,0.00596022279933095,,0.09745755791664124,,0.17622137069702148,,1438.795215845108,
3224,0.0,,0.0007572494214400649,,0.07466215640306473,,0.16710679233074188,,1439.2369549274445,
3225,0.0,,0.02537272870540619,,0.06460778415203094,,0.16055481135845184,,1439.677417755127,
3226,0.0,,0.002100503072142601,,0.07275960594415665,,0.1308962106704712,,1440.117525100708,
3227,0.0,,0.004809313453733921,,0.0805547833442688,,0.1594380885362625,,1440.558141708374,
3228,0.0,,0.002983029233291745,,0.10980451107025146,,0.19180481135845184,,1440.9982514381409,
3229,0.0,,0.00086724798893556,,0.0894370749592781,,0.18138813972473145,,1441.438892364502,
3230,0.0,,0.00401177816092968,,0.0539889931678772,,0.1655101627111435,,1441.8789188861847,
3231,0.0,,0.0018899549031630158,,0.07255390286445618,,0.1355622559785843,,1442.3200707435608,
3232,0.0,,0.00301019917242229,,0.06089150533080101,,0.1850414127111435,,1442.7610030174255,
3233,0.0,,0.00048763828817754984,,0.07101324945688248,,0.1733226627111435,,1443.202336549759,
3234,0.0,,0.002160788746550679,,0.07185184955596924,,0.1915518194437027,,1443.6448338031769,
3235,0.0,,0.0008089878247119486,,0.06077997386455536,,0.2149893194437027,,1444.0852725505829,
3236,0.0,,0.005627735517919064,,0.07611114531755447,,0.146123006939888,,1444.5256536006927,
3237,0.0,,0.00048435767530463636,,0.07041998952627182,,0.17032074928283691,,1444.9672558307648,
3238,0.0,,0.009198840707540512,,0.06472763419151306,,0.15495534241199493,,1445.4074885845184,
3239,0.0,,0.0009543628548271954,,0.08957844227552414,,0.1876455694437027,,1445.848376750946,
3240,0.0,,0.00010694334923755378,,0.08287674933671951,,0.17305205762386322,,1446.2897145748138,
3241,0.0,,0.007590550929307938,,0.05666384473443031,,0.1724722534418106,,1446.730558872223,
3242,0.0,,0.00025602863752283156,,0.06933622062206268,,0.1850414127111435,,1447.1706290245056,
3243,0.0,,0.002168016042560339,,0.09685438871383667,,0.1915518194437027,,1447.6106247901917,
3244,0.0,,0.002838671673089266,,0.10682733356952667,,0.2267080694437027,,1448.0511429309845,
3245,0.0,,0.008427601307630539,,0.06023964658379555,,0.1970546990633011,,1448.4910016059875,
3246,0.0,,0.0032509120646864176,,0.07239016145467758,,0.18012762069702148,,1448.9308536052704,
3247,0.0,,0.0073921759612858295,,0.09003812074661255,,0.178982675075531,,1449.3714191913605,
3248,0.0,,0.0010735817486420274,,0.08956686407327652,,0.194607675075531,,1449.8126554489136,
3249,0.0,,0.008697574026882648,,0.0733882486820221,,0.1668122410774231,,1450.2531354427338,
3250,0.0,,0.0032096293289214373,,0.07490098476409912,,0.1462734490633011,,1450.69362449646,
3251,0.0,,0.0011495955986902118,,0.07768450677394867,,0.14566536247730255,,1451.4287230968475,
3252,0.0,,0.0016147710848599672,,0.06147994473576546,,0.1462734490633011,,1451.8696920871735,
3253,0.0,,0.022320833057165146,,0.053472358733415604,,0.13389627635478973,,1452.3098962306976,
3254,0.0,,0.0010901321657001972,,0.055216070264577866,,0.1410651057958603,,1452.750258922577,
3255,0.0,,0.0015817919047549367,,0.06414718180894852,,0.14961129426956177,,1453.192587852478,
3256,0.0,,0.005032693035900593,,0.059781063348054886,,0.16514627635478973,,1453.6337506771088,
3257,0.0,,0.0008770215790718794,,0.07995850592851639,,0.19118793308734894,,1454.0737903118134,
3258,0.0,,0.0013342949096113443,,0.0734323263168335,,0.19639627635478973,,1454.514562368393,
3259,0.0,,0.0021123883780092,,0.06747565418481827,,0.15534646809101105,,1454.9545738697052,
3260,0.0,,0.0026374743320047855,,0.06207014247775078,,0.20160460472106934,,1455.3953008651733,
3261,0.0,,0.0009115301072597504,,0.06926519423723221,,0.13659046590328217,,1455.8371393680573,
3262,0.0,,0.00862809643149376,,0.090245321393013,,0.16859085857868195,,1456.2782225608826,
3263,0.0,,0.003120749955996871,,0.09781257063150406,,0.16002796590328217,,1456.7179627418518,
3264,0.0,,0.04458034783601761,,0.18440037965774536,,0.36924099922180176,,1457.1592836380005,
3265,0.0,,0.008092950098216534,,0.0681442990899086,,0.2633982002735138,,1457.5993010997772,
3266,0.0,,0.0012618558248504996,,0.04995976760983467,,0.18597960472106934,,1458.0410964488983,
3267,0.0,,0.0024244668893516064,,0.07310780882835388,,0.20681293308734894,,1458.4822635650635,
3268,0.0,,0.0019095457391813397,,0.06602280586957932,,0.20160460472106934,,1458.922598361969,
3269,0.0,,3.368496982147917e-05,,0.08299118280410767,,0.22243793308734894,,1459.3633255958557,
3270,0.0,,0.00505015579983592,,0.08647370338439941,,0.25368794798851013,,1459.8035852909088,
3271,0.0,,0.0017262086039409041,,0.08025673031806946,,0.28493794798851013,,1460.2436504364014,
3272,0.0,,0.00405011884868145,,0.09954977035522461,,0.3521464169025421,,1460.6838443279266,
3273,0.0,,0.00034318576217629015,,0.0776558443903923,,0.3208964169025421,,1461.1249282360077,
3274,0.0,,0.006444873753935099,,0.07717766612768173,,0.3055068552494049,,1461.5660400390625,
3275,0.0,,0.001957535743713379,,0.08449307829141617,,0.21858203411102295,,1462.0077166557312,
3276,0.0,,0.02803802862763405,,0.10002083331346512,,0.3000631034374237,,1462.4481060504913,
3277,0.0,,0.0007807087968103588,,0.09385108947753906,,0.2844381034374237,,1462.8886733055115,
3278,0.0,,0.005130072124302387,,0.08712060004472733,,0.20690296590328217,,1463.3287916183472,
3279,0.0,,0.003726276569068432,,0.0699889287352562,,0.2221735268831253,,1463.7696702480316,
3280,0.0,,0.001007030950859189,,0.09027427434921265,,0.2577410936355591,,1464.209963798523,
3281,0.0,,0.00025030469987541437,,0.0796956866979599,,0.2167297601699829,,1464.6506214141846,
3282,0.0,,0.009387340396642685,,0.08122371137142181,,0.21858203411102295,,1465.09139919281,
3283,0.0,,0.0003596007009036839,,0.09050871431827545,,0.22305481135845184,,1465.5317175388336,
3284,0.0,,0.005957967136055231,,0.10389628261327744,,0.2842315435409546,,1465.9734342098236,
3285,0.0,,0.015360608696937561,,0.12829576432704926,,0.3776712715625763,,1466.4144127368927,
3286,0.0,,0.009419196285307407,,0.1387062817811966,,0.373206228017807,,1466.8541259765625,
3287,0.0,,0.0024688513949513435,,0.13002409040927887,,0.3573576509952545,,1467.2957780361176,
3288,0.0,,0.023635556921362877,,0.14106829464435577,,0.4458993375301361,,1467.7368326187134,
3289,0.0,,0.0015474911779165268,,0.13440924882888794,,0.23011399805545807,,1468.1784119606018,
3290,0.0,,0.0031590419821441174,,0.09887910634279251,,0.23792649805545807,,1468.6201105117798,
3291,0.0,,0.00772522808983922,,0.05368558689951897,,0.21517039835453033,,1469.0609970092773,
3292,0.0,,0.0011220104061067104,,0.06327538937330246,,0.20504920184612274,,1469.5017929077148,
3293,0.0,,0.0012336906511336565,,0.08779653161764145,,0.18323899805545807,,1469.9424283504486,
3294,0.0,,0.008578458800911903,,0.08877390623092651,,0.24642039835453033,,1470.3827142715454,
3295,0.0,,0.001264020218513906,,0.07892005145549774,,0.2478359341621399,,1470.8240087032318,
3296,0.0,,0.0044393460266292095,,0.08414991199970245,,0.1775234341621399,,1471.2642357349396,
3297,0.0,,0.020118774846196175,,0.12162651866674423,,0.23285460472106934,,1471.7050426006317,
3298,0.0,,0.006061761174350977,,0.06556340306997299,,0.1853359341621399,,1472.1459498405457,
3299,0.0,,0.0023676669225096703,,0.053026530891656876,,0.1924319863319397,,1472.5872912406921,
3300,0.0,,0.0076239756308496,,0.092498779296875,,0.16890914738178253,,1473.0284533500671,
3301,0.0,,0.0032507721334695816,,0.06370343267917633,,0.1429528146982193,,1473.469426870346,
3302,0.0,,0.0013405982172116637,,0.0793614536523819,,0.14179879426956177,,1473.9107072353363,
3303,0.0,,0.0013459807960316539,,0.07292266935110092,,0.1585778146982193,,1474.3516085147858,
3304,0.0,,0.0005270162364467978,,0.08151064813137054,,0.15221546590328217,,1474.7929980754852,
3305,0.0,,0.03595937788486481,,0.06718156486749649,,0.1645026057958603,,1475.2330496311188,
3306,0.0,,0.0029422591906040907,,0.07066047936677933,,0.1645026057958603,,1475.6732535362244,
3307,0.0,,0.0017299358732998371,,0.056024160236120224,,0.1715986579656601,,1476.1145894527435,
3308,0.0,,0.0015025233151391149,,0.07691828906536102,,0.1689944863319397,,1476.5548963546753,
3309,0.0,,0.0011026094434782863,,0.0490790456533432,,0.18421585857868195,,1476.9958415031433,
3310,0.0,,0.002233363687992096,,0.05998076871037483,,0.20735789835453033,,1477.436853647232,
3311,0.0,,0.0053842621855437756,,0.050210729241371155,,0.17089956998825073,,1477.8776438236237,
3312,0.0,,0.0077141644433140755,,0.056341834366321564,,0.15006624162197113,,1478.317885875702,
3313,0.0,,0.0008294670260511339,,0.07080794125795364,,0.13830457627773285,,1479.0536477565765,
3314,0.0,,0.0002667768858373165,,0.05508482828736305,,0.1306484341621399,,1479.4942517280579,
3315,0.0,,0.006565258372575045,,0.05973294377326965,,0.1820153146982193,,1479.934755563736,
3316,0.0,,0.012891729362308979,,0.057737287133932114,,0.18323899805545807,,1480.3750116825104,
3317,0.0,,0.0004536199558060616,,0.055587317794561386,,0.18392039835453033,,1480.8157889842987,
3318,0.0,,0.0018108506919816136,,0.060704607516527176,,0.2139817625284195,,1481.2560675144196,
3319,0.0,,0.0027131629176437855,,0.07129514217376709,,0.2106611579656601,,1481.697571516037,
3320,0.0,,0.006890647578984499,,0.060802146792411804,,0.2132653146982193,,1482.1390657424927,
3321,0.0,,0.006771340500563383,,0.05651314929127693,,0.21382540464401245,,1482.5801475048065,
3322,0.0,,0.0024636774323880672,,0.05889282375574112,,0.2106611579656601,,1483.0211734771729,
3323,0.0,,0.002185625722631812,,0.11247280240058899,,0.2348151057958603,,1483.4625225067139,
3324,0.0,,0.0025789462961256504,,0.08755357563495636,,0.2132653146982193,,1483.9026975631714,
3325,0.0,,0.015120608732104301,,0.05736711621284485,,0.1618984341621399,,1484.3427910804749,
3326,0.0,,0.005799406208097935,,0.03927464410662651,,0.1410651057958603,,1484.7845902442932,
3327,0.0,,0.00030509213684126735,,0.04620920866727829,,0.14225374162197113,,1485.2252261638641,
3328,0.0,,0.0010007817763835192,,0.07037816196680069,,0.1481611579656601,,1485.6657130718231,
3329,0.0,,0.005488332826644182,,0.044639065861701965,,0.13994503021240234,,1486.1060326099396,
3330,0.0,,0.0009282201644964516,,0.06308814138174057,,0.11502343416213989,,1486.5469007492065,
3331,0.0,,0.0017900792881846428,,0.04302053898572922,,0.1195153221487999,,1486.987914800644,
3332,0.0,,0.001271808985620737,,0.06405855715274811,,0.1507653146982193,,1487.4287128448486,
3333,0.0,,0.005964147392660379,,0.053193528205156326,,0.1299319863319397,,1487.8693125247955,
3334,0.0,,0.002390214242041111,,0.05558960884809494,,0.15267039835453033,,1488.3105471134186,
3335,0.0,,0.00352474139072001,,0.05919596180319786,,0.17610789835453033,,1488.7518072128296,
3336,0.0,,0.007624406833201647,,0.04537678509950638,,0.14417649805545807,,1489.1922810077667,
3337,0.0,,0.0001880623894976452,,0.07074130326509476,,0.16829539835453033,,1489.6332385540009,
3338,0.0,,0.0023153084330260754,,0.07287798076868057,,0.11551173776388168,,1490.0737526416779,
3339,0.0,,0.0015663327649235725,,0.0441422201693058,,0.1358567625284195,,1490.5157115459442,
3340,0.0,,0.002878783969208598,,0.044946201145648956,,0.1117028221487999,,1490.9566888809204,
3341,0.0,,0.00217465334571898,,0.047863513231277466,,0.10770376771688461,,1491.3979382514954,
3342,0.0,,0.001974652986973524,,0.054732196033000946,,0.08411852270364761,,1491.838655948639,
3343,0.0,,0.0017551521304994822,,0.05962532386183739,,0.07578667253255844,,1492.2796514034271,
3344,0.0,,0.0012441709404811263,,0.07013731449842453,,0.13473670184612274,,1492.7204420566559,
3345,0.0,,0.00023764382058288902,,0.05882835015654564,,0.13659046590328217,,1493.1616661548615,
3346,0.0,,0.005861992482095957,,0.09186118096113205,,0.1404002457857132,,1493.6021151542664,
3347,0.0,,0.0020986278541386127,,0.05262549966573715,,0.1278938502073288,,1494.0438241958618,
3348,0.0,,0.0023695684503763914,,0.07316402345895767,,0.1270987093448639,,1494.4845070838928,
3349,0.0,,0.00528803700581193,,0.0423634871840477,,0.1485830843448639,,1494.9258360862732,
3350,0.0,,0.0036082197912037373,,0.07557560503482819,,0.1707184910774231,,1495.3673660755157,
3351,0.0,,0.0007654116488993168,,0.10313233733177185,,0.1446768343448639,,1495.807767868042,
3352,0.0,,0.00022325332975015044,,0.05105861276388168,,0.1433747559785843,,1496.2490594387054,
3353,0.0,,0.003674235427752137,,0.05712921917438507,,0.1257966309785843,,1496.6892538070679,
3354,0.0,,0.006089735776185989,,0.0713670551776886,,0.11928620934486389,,1497.130306005478,
3355,0.0,,0.001757940510287881,,0.07715418189764023,,0.163357675075531,,1497.5708527565002,
3356,0.0,,0.0009566646767780185,,0.0817854180932045,,0.19186170399188995,,1498.0116999149323,
3357,0.0,,0.01153120119124651,,0.06148659065365791,,0.19743561744689941,,1498.4516978263855,
3358,0.0,,0.00022522355720866472,,0.06445597112178802,,0.17530019581317902,,1498.893810749054,
3359,0.0,,0.002442355267703533,,0.0529034286737442,,0.18144504725933075,,1499.33420586586,
3360,0.0,,0.0017013512551784515,,0.05959439277648926,,0.1792852133512497,,1499.7745189666748,
3361,0.0,,0.00022730753698851913,,0.05066639557480812,,0.15279920399188995,,1500.2158105373383,
3362,0.0,,0.0024012611247599125,,0.04837455227971077,,0.1493372917175293,,1500.656304359436,
3363,0.0,,0.00419557886198163,,0.04382438212633133,,0.15410129725933075,,1501.0964486598969,
3364,0.0,,0.002034199656918645,,0.05615873634815216,,0.15410129725933075,,1501.5370004177094,
3365,0.0,,0.006282502319663763,,0.09995579719543457,,0.16788418591022491,,1501.9776833057404,
3366,0.0,,0.0009436282562091947,,0.12073559314012527,,0.1661885529756546,,1502.4178278446198,
3367,0.0,,0.00440943893045187,,0.07928461581468582,,0.11497950553894043,,1502.8580021858215,
3368,0.0,,0.004438870120793581,,0.06851611286401749,,0.1102747917175293,,1503.2993416786194,
3369,0.0,,0.001014847424812615,,0.039291705936193466,,0.12369319051504135,,1503.7396485805511,
3370,0.0,,0.001842208788730204,,0.05559905618429184,,0.14976613223552704,,1504.1797361373901,
3371,0.0,,0.004313462879508734,,0.08396228402853012,,0.15642468631267548,,1504.6201028823853,
3372,0.0,,0.004862842615693808,,0.04174061492085457,,0.13717420399188995,,1505.0606219768524,
3373,0.0,,0.0009567153756506741,,0.05849854648113251,,0.12108901888132095,,1505.502049446106,
3374,0.0,,0.0002510548511054367,,0.045795366168022156,,0.12890152633190155,,1505.9429421424866,
3375,0.0,,0.008682656101882458,,0.057438310235738754,,0.1245977059006691,,1506.384158372879,
3376,0.0,,0.0010297646513208747,,0.05635225400328636,,0.12805962562561035,,1507.1196978092194,
3377,0.0,,0.011735880747437477,,0.045532822608947754,,0.10189080238342285,,1507.5599040985107,
3378,0.0,,0.010953067801892757,,0.05101533234119415,,0.09374526888132095,,1508.0001220703125,
3379,0.0,,0.0064335898496210575,,0.04627498239278793,,0.12759943306446075,,1508.4402210712433,
3380,0.0,,0.0003302315017208457,,0.07099501043558121,,0.19055962562561035,,1508.8816061019897,
3381,0.0,,0.002474968321621418,,0.0412936732172966,,0.17790436744689941,,1509.3217298984528,
3382,0.0,,0.0020872275345027447,,0.07199642807245255,,0.17493462562561035,,1509.7622907161713,
3383,0.0,,0.0013960290234535933,,0.07237502187490463,,0.16590754687786102,,1510.2030985355377,
3384,0.0,,0.002896321704611182,,0.05529477447271347,,0.18962311744689941,,1510.6442024707794,
3385,0.0,,0.0007477556937374175,,0.0720113143324852,,0.17690213024616241,,1511.0848405361176,
3386,0.0,,0.010690192691981792,,0.0561954602599144,,0.16321587562561035,,1511.5255162715912,
3387,0.0,,0.005154744256287813,,0.07428925484418869,,0.17884087562561035,,1511.9663734436035,
3388,0.0,,0.011495999991893768,,0.06725186109542847,,0.12936170399188995,,1512.408762216568,
3389,0.0,,0.002388546708971262,,0.04838879406452179,,0.11851612478494644,,1512.8501408100128,
3390,0.0,,0.0016450921539217234,,0.05493543669581413,,0.13804738223552704,,1513.291401386261,
3391,0.0,,0.0023629204370081425,,0.04663851857185364,,0.16582004725933075,,1513.7319042682648,
3392,0.0,,0.0028405319899320602,,0.05811452865600586,,0.12890152633190155,,1514.1720933914185,
3393,0.0,,0.0017578519182279706,,0.051982395350933075,,0.1597539633512497,,1514.612143754959,
3394,0.0,,0.0009310818859376013,,0.0332547090947628,,0.12351671606302261,,1515.0530679225922,
3395,0.0,,0.005236009135842323,,0.04381745308637619,,0.09621953964233398,,1515.493716955185,
3396,0.0,,0.002780238399282098,,0.049998730421066284,,0.0909065380692482,,1515.936288356781,
3397,0.0,,0.005310122389346361,,0.05648777261376381,,0.13155770301818848,,1516.37659573555,
3398,0.0,,0.0005029619205743074,,0.0637558177113533,,0.14168374240398407,,1516.8178267478943,
3399,0.0,,0.0037197391502559185,,0.03821750730276108,,0.0990852490067482,,1517.2582309246063,
3400,0.0,,0.0023709735833108425,,0.027732666581869125,,0.06314262002706528,,1517.69970536232,
3401,0.0,,0.00030529548530466855,,0.05219317227602005,,0.10915025323629379,,1518.14044880867,
3402,0.0,,0.005722202826291323,,0.040709275752305984,,0.0987335816025734,,1518.5811269283295,
3403,0.0,,0.017629114910960197,,0.07700107991695404,,0.15149624645709991,,1519.0210876464844,
3404,0.0,,0.009293904528021812,,0.10324876755475998,,0.18947331607341766,,1519.4618003368378,
3405,0.0,,0.0016907922690734267,,0.043581776320934296,,0.12792645394802094,,1519.90260887146,
3406,0.0,,0.0013453742722049356,,0.03468170762062073,,0.09407228231430054,,1520.343100309372,
3407,0.0,,0.0003566269588191062,,0.04596046358346939,,0.09146811813116074,,1520.784213066101,
3408,0.0,,0.0005662660696543753,,0.039149053394794464,,0.09265647083520889,,1521.2248055934906,
3409,0.0,,0.007852713577449322,,0.03812527284026146,,0.09537436813116074,,1521.6660764217377,
3410,0.0,,0.004029545933008194,,0.05368318781256676,,0.11230144649744034,,1522.106190919876,
3411,0.0,,0.004330687690526247,,0.0494692288339138,,0.09928061813116074,,1522.5463213920593,
3412,0.0,,0.005643052980303764,,0.11179111897945404,,0.16251707077026367,,1522.9871294498444,
3413,0.0,,0.006242966745048761,,0.12713520228862762,,0.17740774154663086,,1523.4277591705322,
3414,0.0,,0.004920260049402714,,0.02850130945444107,,0.07790795713663101,,1523.8680515289307,
3415,0.0,,0.004461605567485094,,0.027121812105178833,,0.0751185417175293,,1524.3085618019104,
3416,0.0,,0.006627955008298159,,0.04323292523622513,,0.10108145326375961,,1524.749336719513,
3417,0.0,,0.021789386868476868,,0.07156223803758621,,0.12246274948120117,,1525.1897299289703,
3418,0.0,,0.0022772594820708036,,0.03383088856935501,,0.0791158676147461,,1525.6304523944855,
3419,0.0,,0.003758336417376995,,0.027825595811009407,,0.07974936813116074,,1526.0710170269012,
3420,0.0,,0.009255239740014076,,0.059981655329465866,,0.1048581600189209,,1526.512605190277,
3421,0.0,,0.004734175279736519,,0.061684317886829376,,0.1081717386841774,,1526.9524631500244,
3422,0.0,,0.008554372936487198,,0.03345883637666702,,0.1382293850183487,,1527.3927834033966,
3423,0.0,,0.0014368975535035133,,0.023929711431264877,,0.12260439246892929,,1527.8343472480774,
3424,0.0,,0.007619768846780062,,0.04229862987995148,,0.1113685742020607,,1528.2749149799347,
3425,0.0,,0.007374794688075781,,0.07488638162612915,,0.175759956240654,,1528.7161178588867,
3426,0.0,,0.0017368386033922434,,0.04928029328584671,,0.0944414958357811,,1529.1562719345093,
3427,0.0,,0.035487543791532516,,0.10572417825460434,,0.21460938453674316,,1529.5980446338654,
3428,0.0,,0.002896607853472233,,0.09148626029491425,,0.18832512199878693,,1530.0388433933258,
3429,0.0,,0.0051278178580105305,,0.07476088404655457,,0.20395012199878693,,1530.4794578552246,
3430,0.0,,0.00949893519282341,,0.07417304813861847,,0.22101664543151855,,1530.9197375774384,
3431,0.0,,0.001495551667176187,,0.08398302644491196,,0.14792156219482422,,1531.3619039058685,
3432,0.0,,0.00023050556774251163,,0.10576822608709335,,0.15833823382854462,,1531.8024551868439,
3433,0.0,,0.001522472477518022,,0.08421191573143005,,0.10728581994771957,,1532.242948770523,
3434,0.0,,0.0046312203630805016,,0.06216290593147278,,0.08781877905130386,,1532.6840150356293,
3435,0.0,,0.0007404819480143487,,0.056487422436475754,,0.08318471908569336,,1533.124817609787,
3436,0.0,,0.00044429258559830487,,0.04654731601476669,,0.07419029623270035,,1533.5657937526703,
3437,0.0,,0.002052457770332694,,0.03368731960654259,,0.07500910758972168,,1534.0069315433502,
3438,0.0,,0.0056253341026604176,,0.04554351791739464,,0.1003592386841774,,1534.742180109024,
3439,0.0,,0.021546395495533943,,0.03219938650727272,,0.07833355665206909,,1535.1829628944397,
3440,0.0,,0.002033218741416931,,0.027888789772987366,,0.0808279886841774,,1535.6233689785004,
3441,0.0,,0.002170782070606947,,0.032610323280096054,,0.0847342386841774,,1536.0645833015442,
3442,0.0,,0.003524665953591466,,0.04870370030403137,,0.09875893592834473,,1536.5056529045105,
3443,0.0,,0.002246311167255044,,0.07328642159700394,,0.13847629725933075,,1536.9461767673492,
3444,0.0,,0.0007375341956503689,,0.06341056525707245,,0.14889295399188995,,1537.3873238563538,
3445,0.0,,0.0015328278532251716,,0.029593486338853836,,0.1268962174654007,,1537.8292808532715,
3446,0.0,,0.01480530109256506,,0.034971918910741806,,0.10365494340658188,,1538.2694914340973,
3447,0.0,,0.0001645111624384299,,0.04727701470255852,,0.09916874021291733,,1538.7108187675476,
3448,0.0,,0.007969221100211143,,0.06319262832403183,,0.0940307006239891,,1539.1527202129364,
3449,0.0,,0.0004754624969791621,,0.023654846474528313,,0.09656456857919693,,1539.5927200317383,
3450,0.0,,0.009363623335957527,,0.056441035121679306,,0.10706797987222672,,1540.0327260494232,
3451,0.0,,0.004012716002762318,,0.03450872004032135,,0.12651248276233673,,1540.473735332489,
3452,0.0,,0.011616104282438755,,0.027087116613984108,,0.12260624021291733,,1540.9145929813385,
3453,0.0,,0.0010028432589024305,,0.07114483416080475,,0.14247004687786102,,1541.3554337024689,
3454,0.0,,0.001548189902678132,,0.05666438490152359,,0.15809504687786102,,1541.7968006134033,
3455,0.0,,0.001353834057226777,,0.03553549200296402,,0.13953332602977753,,1542.2377755641937,
3456,0.0,,0.0024556650314480066,,0.05141334608197212,,0.12579035758972168,,1542.6785960197449,
3457,0.0,,0.0011029803426936269,,0.0936485007405281,,0.16518338024616241,,1543.1194186210632,
3458,0.0,,0.00011537244427017868,,0.11561030149459839,,0.1940605640411377,,1543.56014585495,
3459,0.0,,9.381537529407069e-05,,0.07867524772882462,,0.16948123276233673,,1544.0005543231964,
3460,0.0,,0.0012103739427402616,,0.0799875557422638,,0.1716938018798828,,1544.440627336502,
3461,0.0,,0.0008940621628426015,,0.0691797286272049,,0.1646566390991211,,1544.8811330795288,
3462,0.0,,0.0002453529741615057,,0.07492689788341522,,0.18047785758972168,,1545.321602344513,
3463,0.0,,0.001333978958427906,,0.07101687043905258,,0.17048756778240204,,1545.7622961997986,
3464,0.0,,0.0011030163150280714,,0.07853828370571136,,0.20236587524414062,,1546.2039778232574,
3465,0.0,,0.0008344950620085001,,0.047563184052705765,,0.17049749195575714,,1546.6442241668701,
3466,0.0,,0.0027524044271558523,,0.08372816443443298,,0.16967463493347168,,1547.0862691402435,
3467,0.0,,0.0013004946522414684,,0.08296042680740356,,0.1915469914674759,,1547.5261840820312,
3468,0.0,,0.0009497771970927715,,0.09381933510303497,,0.23160886764526367,,1547.9672122001648,
3469,0.0,,0.002559395506978035,,0.08039356023073196,,0.22319920361042023,,1548.4086384773254,
3470,0.0,,0.0009449610370211303,,0.07921433448791504,,0.22175796329975128,,1548.8499162197113,
3471,0.0,,0.0008903241250663996,,0.09666351974010468,,0.24983803927898407,,1549.290184020996,
3472,0.0,,0.007087389938533306,,0.10373247414827347,,0.25504636764526367,,1549.7297947406769,
3473,0.0,,0.0017446582205593586,,0.1153712272644043,,0.2889278829097748,,1550.1714301109314,
3474,0.0,,0.009175455197691917,,0.060041774064302444,,0.21930067241191864,,1550.6125886440277,
3475,0.0,,0.0014671075623482466,,0.10369573533535004,,0.27067136764526367,,1551.0538792610168,
3476,0.0,,0.0020399841014295816,,0.10731171816587448,,0.27067136764526367,,1551.4945623874664,
3477,0.0,,0.0011766618117690086,,0.14286644756793976,,0.29931721091270447,,1551.9348990917206,
3478,0.0,,0.006159506738185883,,0.09730904549360275,,0.22190482914447784,,1552.3754959106445,
3479,0.0,,0.010812023654580116,,0.07353473454713821,,0.20873713493347168,,1552.8163838386536,
3480,0.0,,0.0009701473754830658,,0.07563407719135284,,0.19832046329975128,,1553.257145166397,
3481,0.0,,0.0008325708913616836,,0.06854885816574097,,0.19050796329975128,,1553.6972942352295,
3482,0.0,,0.0003401665890123695,,0.07722160220146179,,0.20888400077819824,,1554.1383926868439,
3483,0.0,,0.003055552951991558,,0.07872690260410309,,0.23622004687786102,,1554.578637123108,
3484,0.0,,0.0004417046147864312,,0.06593159586191177,,0.21134130656719208,,1555.020180940628,
3485,0.0,,0.0012662439839914441,,0.06904224306344986,,0.1892848014831543,,1555.4606773853302,
3486,0.0,,0.0076009007170796394,,0.0991440862417221,,0.24013400077819824,,1555.9014210700989,
3487,0.0,,0.0031883390620350838,,0.05747541785240173,,0.18351833522319794,,1556.3413274288177,
3488,0.0,,0.0004359377489890903,,0.05063946917653084,,0.1873653680086136,,1556.7813296318054,
3489,0.0,,0.0039333151653409,,0.059645283967256546,,0.13525469601154327,,1557.2223744392395,
3490,0.0,,0.017692379653453827,,0.06947723776102066,,0.11755790561437607,,1557.6620774269104,
3491,0.0,,0.0022750315256416798,,0.04863608255982399,,0.14046303927898407,,1558.1031529903412,
3492,0.0,,1.749715556798037e-05,,0.07038342952728271,,0.14705999195575714,,1558.5428850650787,
3493,0.0,,0.0032021431252360344,,0.06486360728740692,,0.17242567241191864,,1558.9831552505493,
3494,0.0,,0.0006607851828448474,,0.055835794657468796,,0.16707046329975128,,1559.4233121871948,
3495,0.0,,0.001297482056543231,,0.06809461861848831,,0.17502982914447784,,1559.8639886379242,
3496,0.0,,0.004089620895683765,,0.06511888653039932,,0.17488296329975128,,1560.3046090602875,
3497,0.0,,0.00012233287270646542,,0.05525276064872742,,0.17372004687786102,,1560.7449343204498,
3498,0.0,,0.005711261183023453,,0.046990882605314255,,0.14677207171916962,,1561.1850492954254,
3499,0.0,,0.0018416130915284157,,0.053977642208337784,,0.13842463493347168,,1561.625911474228,
3500,0.0,,0.00099107064306736,,0.05846964567899704,,0.10977879911661148,,1562.0656368732452,
3501,0.0,,0.0002944576845038682,,0.05200602114200592,,0.14156372845172882,,1562.8004221916199,
3502,0.0,,0.0022664552088826895,,0.06428339332342148,,0.13321630656719208,,1563.2418022155762,
3503,0.0,,0.00238423771224916,,0.06018799915909767,,0.13321630656719208,,1563.6821608543396,
3504,0.0,,0.0010275940876454115,,0.05647534504532814,,0.18529963493347168,,1564.1222138404846,
3505,0.0,,0.0031125075183808804,,0.06788186728954315,,0.14377982914447784,,1564.562564611435,
3506,0.0,,0.00037256578798405826,,0.0803975984454155,,0.1281983107328415,,1565.0026626586914,
3507,0.0,,0.004669381771236658,,0.052465032786130905,,0.15198040008544922,,1565.4433898925781,
3508,0.0,,0.00043022073805332184,,0.0465703159570694,,0.1672608107328415,,1565.8833768367767,
3509,0.0,,0.0045244270004332066,,0.04166121035814285,,0.11621371656656265,,1566.3240218162537,
3510,0.0,,0.012680629268288612,,0.06706539541482925,,0.1207975521683693,,1566.7648141384125,
3511,0.0,,0.011311253532767296,,0.051449015736579895,,0.13582046329975128,,1567.2056930065155,
3512,0.0,,0.00905147660523653,,0.04532966390252113,,0.13061213493347168,,1567.6463406085968,
3513,0.0,,0.007503120228648186,,0.05004895105957985,,0.15225839614868164,,1568.0866785049438,
3514,0.0,,0.007596632931381464,,0.06790117919445038,,0.17431719601154327,,1568.5273172855377,
3515,0.0,,0.0005815953481942415,,0.06357809901237488,,0.1420678347349167,,1568.9674043655396,
3516,0.0,,0.013003760948777199,,0.0432560034096241,,0.16330337524414062,,1569.4073510169983,
3517,0.0,,0.005181608255952597,,0.039482370018959045,,0.1373329609632492,,1569.847724199295,
3518,0.0,,0.0006077847210690379,,0.04803279787302017,,0.14507420361042023,,1570.288810491562,
3519,0.0,,0.0018884938908740878,,0.03790513053536415,,0.15549087524414062,,1570.7290675640106,
3520,0.0,,0.01093549095094204,,0.05639227107167244,,0.15549087524414062,,1571.1702768802643,
3521,0.0,,0.0033901978749781847,,0.046064089983701706,,0.16590754687786102,,1571.6117162704468,
3522,0.0,,0.0008089010952971876,,0.06649871915578842,,0.19455337524414062,,1572.052595615387,
3523,0.0,,0.00023876722843851894,,0.06734953075647354,,0.21278254687786102,,1572.4938616752625,
3524,0.0,,0.0011830889852717519,,0.11679823696613312,,0.25965753197669983,,1572.9337923526764,
3525,0.0,,0.0068727098405361176,,0.07870762050151825,,0.19194920361042023,,1573.3741223812103,
3526,0.0,,0.003593526082113385,,0.06616932153701782,,0.18269546329975128,,1573.8143615722656,
3527,0.0,,0.0007221302366815507,,0.0500294528901577,,0.1863386631011963,,1574.2547945976257,
3528,0.0,,0.007977408356964588,,0.04933307692408562,,0.14247004687786102,,1574.6949224472046,
3529,0.0,,0.0009158556931652129,,0.07945364713668823,,0.16069920361042023,,1575.13556432724,
3530,0.0,,0.00040381908183917403,,0.03500423580408096,,0.13726170361042023,,1575.575650691986,
3531,0.0,,0.0010166711872443557,,0.05817043036222458,,0.12163671106100082,,1576.0162436962128,
3532,0.0,,0.0052590337581932545,,0.052385617047548294,,0.08253423124551773,,1576.4569280147552,
3533,0.0,,0.00795045867562294,,0.0631178617477417,,0.10437522083520889,,1576.897702217102,
3534,0.0,,0.0022983539383858442,,0.03113057091832161,,0.10457047075033188,,1577.3386282920837,
3535,0.0,,0.0005493906210176647,,0.047958843410015106,,0.12163671106100082,,1577.778968334198,
3536,0.0,,0.0013438807800412178,,0.07010428607463837,,0.17892837524414062,,1578.219710111618,
3537,0.0,,0.0012960582971572876,,0.07282999902963638,,0.17362117767333984,,1578.661434173584,
3538,0.0,,0.0006738234660588205,,0.0620587021112442,,0.17309172451496124,,1579.102661371231,
3539,0.0,,0.0040829177014529705,,0.037521135061979294,,0.11253603547811508,,1579.5444371700287,
3540,0.0,,0.001475649536587298,,0.030082793906331062,,0.15348386764526367,,1579.9846894741058,
3541,0.0,,0.003481889609247446,,0.05262180417776108,,0.16707046329975128,,1580.4244887828827,
3542,0.0,,0.001025516539812088,,0.026923440396785736,,0.12540380656719208,,1580.8651509284973,
3543,0.0,,0.0016042884672060609,,0.07473006099462509,,0.15144546329975128,,1581.307055234909,
3544,0.0,,0.0010476860916242003,,0.05528464913368225,,0.16069920361042023,,1581.747427225113,
3545,0.0,,0.015240596607327461,,0.031583938747644424,,0.08517837524414062,,1582.1888852119446,
3546,0.0,,0.0002951788774225861,,0.042401984333992004,,0.09951519966125488,,1582.6289405822754,
3547,0.0,,0.00011832807649625465,,0.022283153608441353,,0.08577553182840347,,1583.0699603557587,
3548,0.0,,0.013195975683629513,,0.05226672440767288,,0.08715423196554184,,1583.510882616043,
3549,0.0,,0.006941630970686674,,0.04727639630436897,,0.09005230665206909,,1583.9521520137787,
3550,0.0,,0.010992137715220451,,0.02558964677155018,,0.08886394649744034,,1584.3933351039886,
3551,0.0,,0.00178958335891366,,0.04424077644944191,,0.08542156219482422,,1584.8340666294098,
3552,0.0,,0.0003565493389032781,,0.09643097966909409,,0.17519569396972656,,1585.2743990421295,
3553,0.0,,0.0033767526037991047,,0.04454191029071808,,0.08507808297872543,,1585.7152729034424,
3554,0.0,,0.0023521219845861197,,0.07217114418745041,,0.13195307552814484,,1586.1561782360077,
3555,0.0,,0.0014122466091066599,,0.05391789600253105,,0.10473823547363281,,1586.5979268550873,
3556,0.0,,0.00017065744032151997,,0.059358805418014526,,0.10749594122171402,,1587.03817820549,
3557,0.0,,0.0028383941389620304,,0.03868047520518303,,0.0660950317978859,,1587.478746175766,
3558,0.0,,0.0064766863361001015,,0.03265709802508354,,0.06267467886209488,,1587.9197535514832,
3559,0.0,,0.0058221048675477505,,0.02886396460235119,,0.07986757159233093,,1588.3601880073547,
3560,0.0,,0.0026823673397302628,,0.03517092019319534,,0.10177105665206909,,1588.8007938861847,
3561,0.0,,0.0007829002570360899,,0.05691518634557724,,0.12141603231430054,,1589.2419037818909,
3562,0.0,,0.00010583480616332963,,0.034880924969911575,,0.12153423577547073,,1589.6821162700653,
3563,0.0,,0.0035715512931346893,,0.06239399313926697,,0.12283632159233093,,1590.4179527759552,
3564,0.0,,0.001667731674388051,,0.0927194133400917,,0.14887799322605133,,1590.8587138652802,
3565,0.0,,0.006662278901785612,,0.08225809037685394,,0.13716141879558563,,1591.3001158237457,
3566,0.0,,0.0004803399497177452,,0.12059421092271805,,0.18545933067798615,,1591.7402260303497,
3567,0.0,,0.00026413321029394865,,0.058893900364637375,,0.11396685987710953,,1592.1814494132996,
3568,0.0,,0.0004252889775671065,,0.08605676889419556,,0.15302936732769012,,1592.6222486495972,
3569,0.0,,0.0030779254157096148,,0.08095210045576096,,0.11917519569396973,,1593.0629150867462,
3570,0.0,,0.0021892881486564875,,0.017367279157042503,,0.06029963493347168,,1593.5038077831268,
3571,0.0,,0.0018248105188831687,,0.037143900990486145,,0.0791158676147461,,1593.946449995041,
3572,0.0,,0.001199283986352384,,0.04226657748222351,,0.11557420343160629,,1594.3870782852173,
3573,0.0,,0.001358885201625526,,0.0797746554017067,,0.15002918243408203,,1594.8281466960907,
3574,0.0,,0.0008299226756207645,,0.06550369411706924,,0.14261269569396973,,1595.2686159610748,
3575,0.0,,3.820513666141778e-05,,0.07136601209640503,,0.13700835406780243,,1595.7087271213531,
3576,0.0,,0.0005506339948624372,,0.05921623483300209,,0.1468241959810257,,1596.1491975784302,
3577,0.0,,0.009388475678861141,,0.0651538223028183,,0.102549709379673,,1596.589623451233,
3578,0.0,,0.00874941237270832,,0.06575924158096313,,0.12138334661722183,,1597.02983212471,
3579,0.0,,0.002245259005576372,,0.04352947324514389,,0.10403203964233398,,1597.4703693389893,
3580,0.0,,0.0015820508124306798,,0.05982588231563568,,0.12556350231170654,,1597.9105548858643,
3581,0.0,,0.0023394236341118813,,0.06387973576784134,,0.14275221526622772,,1598.3508622646332,
3582,0.0,,0.0032074388582259417,,0.06462244689464569,,0.12165725231170654,,1598.7908790111542,
3583,0.0,,4.366785333331791e-07,,0.060153599828481674,,0.1517331600189209,,1599.2307517528534,
3584,0.0,,0.00654101325199008,,0.047539327293634415,,0.16488762199878693,,1599.6705768108368,
3585,0.0,,0.0011660048039630055,,0.04797663167119026,,0.12138334661722183,,1600.1122217178345,
3586,0.0,,0.0024169248063117266,,0.06168723851442337,,0.15070827305316925,,1600.5525166988373,
3587,0.0,,0.003980954643338919,,0.08196219801902771,,0.17636840045452118,,1600.9931046962738,
3588,0.0,,0.00405173609033227,,0.03113975189626217,,0.1364075392484665,,1601.4332020282745,
3589,0.0,,0.021320179104804993,,0.04381972923874855,,0.09948492050170898,,1601.8735749721527,
3590,0.0,,0.006141544319689274,,0.04263971373438835,,0.10499179363250732,,1602.3141162395477,
3591,0.0,,0.0011374474270269275,,0.027547277510166168,,0.12138334661722183,,1602.7541890144348,
3592,0.0,,0.0029400051571428776,,0.05096825957298279,,0.13480019569396973,,1603.1946322917938,
3593,0.0,,1.9677479940582998e-05,,0.0640294998884201,,0.1494283676147461,,1603.635286808014,
3594,0.0,,0.0003855245013255626,,0.045200712978839874,,0.13663339614868164,,1604.0765445232391,
3595,0.0,,0.003882096614688635,,0.02726556919515133,,0.11642837524414062,,1604.5174088478088,
3596,0.0,,0.0019668801687657833,,0.029071198776364326,,0.08975839614868164,,1604.9575808048248,
3597,0.0,,0.01156896073371172,,0.03932181000709534,,0.08285637944936752,,1605.3992235660553,
3598,0.0,,0.0016294557135552168,,0.026683054864406586,,0.1103658676147461,,1605.839182138443,
3599,0.0,,0.009853382594883442,,0.04588118940591812,,0.12398751825094223,,1606.2800877094269,
3600,0.0,,0.0012105589266866446,,0.04783890023827553,,0.10017506033182144,,1606.7215611934662,
3601,0.0,,0.002486567944288254,,0.05008654296398163,,0.09720245748758316,,1607.1622643470764,
3602,0.0,,0.003142289351671934,,0.047048892825841904,,0.08580287545919418,,1607.6037759780884,
3603,0.0,,0.005749198608100414,,0.055983249098062515,,0.13788621127605438,,1608.044923067093,
3604,0.0,,0.004049710463732481,,0.08155830949544907,,0.16788339614868164,,1608.4859375953674,
3605,0.0,,0.008170532993972301,,0.08958926051855087,,0.20613296329975128,,1608.926682472229,
3606,0.0,,0.003364421194419265,,0.06547264009714127,,0.16527922451496124,,1609.3673241138458,
3607,0.0,,0.0035454765893518925,,0.08351261168718338,,0.21278254687786102,,1609.8077597618103,
3608,0.0,,0.0064413477666676044,,0.07541397213935852,,0.19392506778240204,,1610.2478575706482,
3609,0.0,,0.00043746468145400286,,0.07253372669219971,,0.21134130656719208,,1610.6880831718445,
3610,0.0,,0.0008234035922214389,,0.06988421082496643,,0.19715754687786102,,1611.129046201706,
3611,0.0,,0.005736625287681818,,0.08353285491466522,,0.2175886631011963,,1611.5697553157806,
3612,0.0,,0.0003495154669508338,,0.07379432767629623,,0.22900469601154327,,1612.0097579956055,
3613,0.0,,0.00649023475125432,,0.0707775130867958,,0.19254636764526367,,1612.4501469135284,
3614,0.0,,0.0003410377539694309,,0.04934565722942352,,0.18413670361042023,,1612.8914785385132,
3615,0.0,,0.0029591978527605534,,0.05315393954515457,,0.19652922451496124,,1613.3317890167236,
3616,0.0,,0.00022520327183883637,,0.08793161064386368,,0.21996672451496124,,1613.7729885578156,
3617,0.0,,0.007954270578920841,,0.06960900872945786,,0.20352880656719208,,1614.2131209373474,
3618,0.0,,0.0052997334860265255,,0.061284925788640976,,0.19571630656719208,,1614.6540477275848,
3619,0.0,,0.0018647204851731658,,0.06877708435058594,,0.18790380656719208,,1615.093962430954,
3620,0.0,,0.0028016027063131332,,0.049069683998823166,,0.15925796329975128,,1615.5340194702148,
3621,0.0,,0.0006850214558653533,,0.08405685424804688,,0.2123803347349167,,1615.9742593765259,
3622,0.0,,0.00021318595099728554,,0.09573867172002792,,0.2358178347349167,,1616.414781332016,
3623,0.0,,0.00017525869770906866,,0.12388202548027039,,0.25244221091270447,,1616.8552973270416,
3624,0.0,,0.011276359669864178,,0.10224974900484085,,0.20434172451496124,,1617.2964158058167,
3625,0.0,,0.002171659842133522,,0.09892215579748154,,0.19455337524414062,,1617.736909866333,
3626,0.0,,0.0033869005274027586,,0.06232646852731705,,0.1629011631011963,,1618.4718911647797,
3627,0.0,,0.00899042934179306,,0.04904022440314293,,0.11812623590230942,,1618.912267923355,
3628,0.0,,0.005862478632479906,,0.050439223647117615,,0.09101120382547379,,1619.3540625572205,
3629,0.0,,0.00046293975901789963,,0.05514499172568321,,0.09208456426858902,,1619.7946848869324,
3630,0.0,,0.0015153491403907537,,0.05993475392460823,,0.09366480261087418,,1620.2351896762848,
3631,0.0,,0.002566140377894044,,0.05026872456073761,,0.10340753942728043,,1620.6760559082031,
3632,0.0,,0.019192347303032875,,0.061694707721471786,,0.15809504687786102,,1621.1174421310425,
3633,0.0,,0.0007247171015478671,,0.06575090438127518,,0.13465754687786102,,1621.5581073760986,
3634,0.0,,0.0018756715580821037,,0.07420390099287033,,0.14416790008544922,,1621.9993121623993,
3635,0.0,,0.01426716335117817,,0.03832796961069107,,0.06762313842773438,,1622.4393899440765,
3636,0.0,,0.0020489313174039125,,0.05639194697141647,,0.11903253942728043,,1622.8801426887512,
3637,0.0,,0.013452403247356415,,0.05831446126103401,,0.10085839033126831,,1623.3204855918884,
3638,0.0,,0.0044487896375358105,,0.03433622792363167,,0.06673290580511093,,1623.7616248130798,
3639,0.0,,0.0023654571268707514,,0.04218607395887375,,0.08845647424459457,,1624.202085018158,
3640,0.0,,0.011601192876696587,,0.09283596277236938,,0.18741481006145477,,1624.6421122550964,
3641,0.0,,0.008168188855051994,,0.05736791342496872,,0.11970647424459457,,1625.0827746391296,
3642,0.0,,0.0034277152735739946,,0.03224598243832588,,0.07798274606466293,,1625.5231583118439,
3643,0.0,,0.009062879718840122,,0.06338334828615189,,0.1581500619649887,,1625.963309288025,
3644,0.0,,0.0004192240012343973,,0.05928557738661766,,0.1295042186975479,,1626.4042308330536,
3645,0.0,,0.0064987121149897575,,0.08500628918409348,,0.12169172614812851,,1626.8444488048553,
3646,0.0,,0.0003903447068296373,,0.07477535307407379,,0.12169172614812851,,1627.2849192619324,
3647,0.0,,0.005757006350904703,,0.08034097403287888,,0.14885495603084564,,1627.7255158424377,
3648,0.0,,0.0040564644150435925,,0.07015182077884674,,0.13245081901550293,,1628.166048526764,
3649,0.0,,0.0007355252164416015,,0.06268656253814697,,0.1347125619649887,,1628.6059489250183,
3650,0.0,,0.0008606775663793087,,0.07627464085817337,,0.1486756056547165,,1629.0472519397736,
3651,0.0,,0.0050086635164916515,,0.07968556880950928,,0.15670056641101837,,1629.4890656471252,
3652,0.0,,0.009642877615988255,,0.08968204259872437,,0.20357556641101837,,1629.929369688034,
3653,0.0,,0.004114712122827768,,0.10645801573991776,,0.23482556641101837,,1630.3695459365845,
3654,0.0,,0.002997388830408454,,0.0985221266746521,,0.2664898931980133,,1630.80996966362,
3655,0.0,,0.02305026724934578,,0.06986682116985321,,0.30774223804473877,,1631.2506747245789,
3656,0.0,,0.0045014494098722935,,0.08451368659734726,,0.255658894777298,,1631.6917333602905,
3657,0.0,,0.0028052381239831448,,0.08285190165042877,,0.25976261496543884,,1632.1331059932709,
3658,0.0,,0.004783999640494585,,0.0743967816233635,,0.25045058131217957,,1632.573460817337,
3659,0.0,,0.010610958561301231,,0.09434206038713455,,0.2773434817790985,,1633.0140399932861,
3660,0.0,,0.0075467913411557674,,0.08350657671689987,,0.24413760006427765,,1633.4543724060059,
3661,0.0,,0.005135220941156149,,0.10414663702249527,,0.33302417397499084,,1633.8953762054443,
3662,0.0,,0.006750143598765135,,0.0654107853770256,,0.14292001724243164,,1634.3362464904785,
3663,0.0,,0.0023903928231447935,,0.07044843584299088,,0.16635751724243164,,1634.775770187378,
3664,0.0,,0.0016898596659302711,,0.07722131907939911,,0.1745462864637375,,1635.2167451381683,
3665,0.0,,0.004433693829923868,,0.06838648021221161,,0.15594084560871124,,1635.657240152359,
3666,0.0,,0.006812699604779482,,0.0836435854434967,,0.21199631690979004,,1636.0981755256653,
3667,0.0,,0.004494969267398119,,0.048681870102882385,,0.11427418142557144,,1636.5385475158691,
3668,0.0,,0.001299515599384904,,0.07615463435649872,,0.14236974716186523,,1636.9787120819092,
3669,0.0,,0.004580972250550985,,0.0801391452550888,,0.14119656383991241,,1637.4199049472809,
3670,0.0,,0.0011068350868299603,,0.0799538642168045,,0.12036323547363281,,1637.8604152202606,
3671,0.0,,0.004561294801533222,,0.07375206053256989,,0.10408147424459457,,1638.3033347129822,
3672,0.0,,0.010689050890505314,,0.0489947684109211,,0.14031584560871124,,1638.7440824508667,
3673,0.0,,0.0002234447019873187,,0.061461493372917175,,0.12284640222787857,,1639.1845951080322,
3674,0.0,,0.001067758770659566,,0.05395945906639099,,0.13771168887615204,,1639.6249344348907,
3675,0.0,,0.032355282455682755,,0.05350290983915329,,0.11881641298532486,,1640.0658950805664,
3676,0.0,,0.005606540013104677,,0.066279835999012,,0.11515489965677261,,1640.5060558319092,
3677,0.0,,0.00031537984614260495,,0.0803268775343895,,0.14858849346637726,,1640.9468474388123,
3678,0.0,,0.00016376585699617863,,0.07016509026288986,,0.12187989801168442,,1641.386769771576,
3679,0.0,,0.0010410946561023593,,0.08067269623279572,,0.14504654705524445,,1641.827571630478,
3680,0.0,,0.0026103106793016195,,0.0593208447098732,,0.09987163543701172,,1642.268759727478,
3681,0.0,,0.0009310095920227468,,0.06059792637825012,,0.09610303491353989,,1642.7091150283813,
3682,0.0,,0.0021412617061287165,,0.07353807985782623,,0.12899081408977509,,1643.1491916179657,
3683,0.0,,0.0001546937710372731,,0.08439774066209793,,0.13397152721881866,,1643.5894076824188,
3684,0.0,,0.00988993514329195,,0.07208918780088425,,0.09817155450582504,,1644.029949426651,
3685,0.0,,0.0009392647189088166,,0.07799326628446579,,0.10916408151388168,,1644.4707624912262,
3686,0.0,,0.00349484127946198,,0.06310930848121643,,0.09765320271253586,,1644.9110565185547,
3687,0.0,,0.000739536015316844,,0.040528878569602966,,0.08845647424459457,,1645.352082490921,
3688,0.0,,0.002136056777089834,,0.05178898945450783,,0.1073680892586708,,1646.08628988266,
3689,0.0,,0.001909615588374436,,0.0363168902695179,,0.08557581901550293,,1646.52694272995,
3690,0.0,,0.002549605444073677,,0.0564226359128952,,0.10498770326375961,,1646.9678959846497,
3691,0.0,,0.0019367735367268324,,0.03639785200357437,,0.07988253980875015,,1647.4091045856476,
3692,0.0,,0.0024391973856836557,,0.03536210209131241,,0.06762313842773438,,1647.8507616519928,
3693,0.0,,0.004510324914008379,,0.06095527485013008,,0.10402441024780273,,1648.2910642623901,
3694,0.0,,0.002463796641677618,,0.053429000079631805,,0.09659226983785629,,1648.7317655086517,
3695,0.0,,0.0015513182152062654,,0.03015034645795822,,0.05682452395558357,,1649.1725940704346,
3696,0.0,,0.0004840724868699908,,0.06685897707939148,,0.11764296144247055,,1649.6133272647858,
3697,0.0,,0.0016783337341621518,,0.06228062883019447,,0.12189037352800369,,1650.0542838573456,
3698,0.0,,0.007214176002889872,,0.05395155027508736,,0.10108145326375961,,1650.4946582317352,
3699,0.0,,0.004979538731276989,,0.05168750882148743,,0.10319123417139053,,1650.9355010986328,
3700,0.0,,0.0028031805995851755,,0.06009278446435928,,0.11942998319864273,,1651.3760135173798,
3701,0.0,,0.0017903876723721623,,0.059587378054857254,,0.11422165483236313,,1651.8172857761383,
3702,0.0,,0.0019243673887103796,,0.05225451663136482,,0.0976024642586708,,1652.2595055103302,
3703,0.0,,0.006579899694770575,,0.08200586587190628,,0.13986380398273468,,1652.7010805606842,
3704,0.0,,0.0034139661584049463,,0.06267131119966507,,0.12697236239910126,,1653.1417717933655,
3705,0.0,,0.0015386585146188736,,0.06178566813468933,,0.09466107934713364,,1653.5831110477448,
3706,0.0,,0.0022938563488423824,,0.04071817919611931,,0.09586938470602036,,1654.023755788803,
3707,0.0,,0.005431508645415306,,0.06901919096708298,,0.12927675247192383,,1654.464864730835,
3708,0.0,,0.0071157431229949,,0.0429355651140213,,0.11365175247192383,,1654.905577659607,
3709,0.0,,0.009497663006186485,,0.07554836571216583,,0.1799256056547165,,1655.3458621501923,
3710,0.0,,0.0015781307592988014,,0.045521967113018036,,0.12085938453674316,,1655.7865569591522,
3711,0.0,,0.009374349378049374,,0.027307776734232903,,0.08761008828878403,,1656.2274115085602,
3712,0.0,,0.00015587300003971905,,0.04632139578461647,,0.13232772052288055,,1656.6679511070251,
3713,0.0,,0.001371096819639206,,0.04771128296852112,,0.1226339340209961,,1657.1083073616028,
3714,0.0,,0.004096596967428923,,0.03632478415966034,,0.0630437508225441,,1657.549857378006,
3715,0.0,,0.0060509685426950455,,0.022550584748387337,,0.039095085114240646,,1657.9914848804474,
3716,0.0,,0.014767272397875786,,0.024812694638967514,,0.06982771307229996,,1658.4329087734222,
3717,0.0,,0.012017393484711647,,0.036164700984954834,,0.08324813842773438,,1658.8733372688293,
3718,0.0,,0.024080835282802582,,0.0216270349919796,,0.06156842038035393,,1659.313909292221,
3719,0.0,,0.009195701219141483,,0.08013813197612762,,0.1639663428068161,,1659.7544856071472,
3720,0.0,,0.005752610974013805,,0.054527632892131805,,0.10269387811422348,,1660.1953666210175,
3721,0.0,,0.003188858274370432,,0.060616374015808105,,0.10946980863809586,,1660.636991739273,
3722,0.0,,0.014715751633048058,,0.11773374676704407,,0.13448841869831085,,1661.0784015655518,
3723,0.0,,0.00098998355679214,,0.03404298052191734,,0.07611497491598129,,1661.5190918445587,
3724,0.0,,6.109267269494012e-05,,0.02891959622502327,,0.08118462562561035,,1661.9597082138062,
3725,0.0,,0.005462386645376682,,0.04047619178891182,,0.08886996656656265,,1662.4005365371704,
3726,0.0,,0.00041479250648990273,,0.03147708252072334,,0.08248671144247055,,1662.8417065143585,
3727,0.0,,0.0036882420536130667,,0.018060801550745964,,0.059411048889160156,,1663.2827632427216,
3728,0.0,,0.001104838913306594,,0.03746609762310982,,0.0705505982041359,,1663.7231390476227,
3729,0.0,,0.029893288388848305,,0.09754178673028946,,0.14690105617046356,,1664.1637518405914,
3730,0.0,,0.006709679029881954,,0.045717060565948486,,0.11360808461904526,,1664.604436159134,
3731,0.0,,0.000914358941372484,,0.04034900665283203,,0.10319141298532486,,1665.0460245609283,
3732,0.0,,0.0022090112324804068,,0.05375194922089577,,0.11254266649484634,,1665.487143278122,
3733,0.0,,0.0002861054672393948,,0.02454151026904583,,0.06346455961465836,,1665.9273443222046,
3734,0.0,,0.008957134559750557,,0.026537809520959854,,0.07781585305929184,,1666.368477344513,
3735,0.0,,0.0029600318521261215,,0.029537273570895195,,0.07781585305929184,,1666.8103370666504,
3736,0.0,,0.0031042536720633507,,0.028885850682854652,,0.07714974880218506,,1667.2511653900146,
3737,0.0,,0.0004336870915722102,,0.02636820636689663,,0.07260751724243164,,1667.6912801265717,
3738,0.0,,0.0006596017628908157,,0.023600250482559204,,0.043562889099121094,,1668.1320157051086,
3739,0.0,,0.002433494897559285,,0.031227977946400642,,0.06751648336648941,,1668.5722663402557,
3740,0.0,,0.0005279212491586804,,0.04580020532011986,,0.10002604871988297,,1669.0124852657318,
3741,0.0,,0.008102919906377792,,0.0505652092397213,,0.08129266649484634,,1669.4528141021729,
3742,0.0,,0.002192411106079817,,0.027343863621354103,,0.04353225231170654,,1669.893283367157,
3743,0.0,,0.021144380792975426,,0.037262242287397385,,0.09066104888916016,,1670.3344073295593,
3744,0.0,,0.010860850103199482,,0.049070343375205994,,0.09480881690979004,,1670.775229692459,
3745,0.0,,0.020207777619361877,,0.07593250274658203,,0.16080427169799805,,1671.2158143520355,
3746,0.0,,0.0020764439832419157,,0.0658973753452301,,0.1301792412996292,,1671.6565017700195,
3747,0.0,,0.0029090098105371,,0.06711625307798386,,0.12666909396648407,,1672.096960067749,
3748,0.0,,0.009291107766330242,,0.017062149941921234,,0.03875334933400154,,1672.5372927188873,
3749,0.0,,0.015071513131260872,,0.1393074244260788,,0.18856771290302277,,1672.9777879714966,
3750,0.0,,0.0021672635339200497,,0.08135566860437393,,0.16399109363555908,,1673.417602777481,
3751,0.0,,0.006032322999089956,,0.031228236854076385,,0.10683795064687729,,1674.1524333953857,
3752,0.0,,0.0013484596274793148,,0.047015633434057236,,0.06517060846090317,,1674.593507528305,
3753,0.0,,0.0002543880545999855,,0.04580889269709587,,0.09352993965148926,,1675.0338835716248,
3754,0.0,,0.009787799790501595,,0.03832533583045006,,0.12605881690979004,,1675.4740121364594,
3755,0.0,,0.0001334720873273909,,0.0899178683757782,,0.14334551990032196,,1675.9147963523865,
3756,0.0,,0.0017936419462785125,,0.07564263045787811,,0.12261077016592026,,1676.3557090759277,
3757,0.0,,0.02807317115366459,,0.043048519641160965,,0.1485046148300171,,1676.79669547081,
3758,0.0,,6.911347736604512e-05,,0.04161248356103897,,0.07037961483001709,,1677.2371091842651,
3759,0.0,,0.006082577630877495,,0.03929872065782547,,0.09694099426269531,,1677.678096294403,
3760,0.0,,0.005151080898940563,,0.03754261136054993,,0.11824631690979004,,1678.1189501285553,
3761,0.0,,0.0018250865396112204,,0.04869765788316727,,0.12224527448415756,,1678.5599493980408,
3762,0.0,,0.0022048386745154858,,0.07419434934854507,,0.11566527932882309,,1679.0006973743439,
3763,0.0,,0.0007856152369640768,,0.10076305270195007,,0.11767634004354477,,1679.4411973953247,
3764,0.0,,0.00835410412400961,,0.05769696086645126,,0.09490764141082764,,1679.8820271492004,
3765,0.0,,0.004505050368607044,,0.05705037713050842,,0.10189183801412582,,1680.3223948478699,
3766,0.0,,0.0014175367541611195,,0.06942211091518402,,0.11521315574645996,,1680.7632448673248,
3767,0.0,,0.0077376822009682655,,0.06034080684185028,,0.11197444051504135,,1681.2043430805206,
3768,0.0,,8.800767682259902e-05,,0.05155522748827934,,0.09895360469818115,,1681.6449735164642,
3769,0.0,,0.0012386060552671552,,0.05594509467482567,,0.08795491605997086,,1682.0854835510254,
3770,0.0,,0.0020505026914179325,,0.04524761810898781,,0.07639551162719727,,1682.5272943973541,
3771,0.0,,0.001896088127978146,,0.03527955338358879,,0.07052743434906006,,1682.9679474830627,
3772,0.0,,0.0006030225194990635,,0.062025729566812515,,0.08274658769369125,,1683.409696817398,
3773,0.0,,0.00014695416030008346,,0.10584760457277298,,0.12677018344402313,,1683.850515127182,
3774,0.0,,0.009095066227018833,,0.09373175352811813,,0.10878825187683105,,1684.290539741516,
3775,0.0,,0.0016779933357611299,,0.08051041513681412,,0.14647190272808075,,1684.7308485507965,
3776,0.0,,0.0021795902866870165,,0.07543167471885681,,0.13577795028686523,,1685.1718032360077,
3777,0.0,,0.0007374418200924993,,0.06894326955080032,,0.13766320049762726,,1685.6125202178955,
3778,0.0,,0.003408120945096016,,0.07155537605285645,,0.14229409396648407,,1686.0531537532806,
3779,0.0,,0.0023729586973786354,,0.0647071972489357,,0.1210317611694336,,1686.4933059215546,
3780,0.0,,0.002669444540515542,,0.04758072271943092,,0.08795181661844254,,1686.933422088623,
3781,0.0,,0.0018128316150978208,,0.02952733263373375,,0.05375242233276367,,1687.3744966983795,
3782,0.0,,0.0009901933372020721,,0.03254677355289459,,0.06256711483001709,,1687.8156054019928,
3783,0.0,,0.00918698962777853,,0.027768034487962723,,0.09433683007955551,,1688.2554774284363,
3784,0.0,,0.01583065092563629,,0.0670376792550087,,0.1589212864637375,,1688.6970539093018,
3785,0.0,,0.0043321643024683,,0.046080611646175385,,0.14902432262897491,,1689.1379747390747,
3786,0.0,,0.006184495519846678,,0.06357891112565994,,0.1138862669467926,,1689.577968597412,
3787,0.0,,0.004099205601960421,,0.030001670122146606,,0.10262131690979004,,1690.019094467163,
3788,0.0,,0.006402768660336733,,0.024406448006629944,,0.06026339530944824,,1690.4597244262695,
3789,0.0,,0.00043073584674857557,,0.03621219843626022,,0.06272810697555542,,1690.9004170894623,
3790,0.0,,0.005219664890319109,,0.037709832191467285,,0.07546603679656982,,1691.3416068553925,
3791,0.0,,0.001904453500173986,,0.02444254234433174,,0.04854409024119377,,1691.783325433731,
3792,0.0,,0.01386199053376913,,0.04143897444009781,,0.07349856942892075,,1692.2244098186493,
3793,0.0,,0.005265112966299057,,0.049494851380586624,,0.09959689527750015,,1692.6654362678528,
3794,0.0,,0.008197669871151447,,0.050115685909986496,,0.10034314543008804,,1693.1061792373657,
3795,0.0,,0.005606444086879492,,0.03612343221902847,,0.08711886405944824,,1693.5460357666016,
3796,0.0,,0.0034174430184066296,,0.035113994032144547,,0.0891466811299324,,1693.9874897003174,
3797,0.0,,0.007931393571197987,,0.060242827981710434,,0.12156184762716293,,1694.4282531738281,
3798,0.0,,0.011141425929963589,,0.051182232797145844,,0.09225594997406006,,1694.869120836258,
3799,0.0,,0.005016399547457695,,0.05238207057118416,,0.10527678579092026,,1695.311160326004,
3800,0.0,,0.0037101078778505325,,0.06347351521253586,,0.13767194747924805,,1695.7519526481628,
3801,0.0,,0.001136399689130485,,0.05144737288355827,,0.11001356691122055,,1696.192620754242,
3802,0.0,,0.004853189457207918,,0.06454483419656754,,0.10208448022603989,,1696.633875131607,
3803,0.0,,0.00351782888174057,,0.04614830017089844,,0.08993244171142578,,1697.074212551117,
3804,0.0,,0.002461245283484459,,0.05191071704030037,,0.0725303515791893,,1697.5145905017853,
3805,0.0,,0.012436595745384693,,0.05274480581283569,,0.14791250228881836,,1697.9560158252716,
3806,0.0,,0.004025528207421303,,0.08790899813175201,,0.17708604037761688,,1698.3970448970795,
3807,0.0,,0.002272295532748103,,0.04928387328982353,,0.1406276971101761,,1698.8373394012451,
3808,0.0,,0.0024114884436130524,,0.028350427746772766,,0.10471987724304199,,1699.278698682785,
3809,0.0,,0.00018957635620608926,,0.033419374376535416,,0.08239507675170898,,1699.7201042175293,
3810,0.0,,0.0012300630332902074,,0.039892181754112244,,0.13228750228881836,,1700.160314798355,
3811,0.0,,0.002375612035393715,,0.03836799040436745,,0.08854230493307114,,1700.6011233329773,
3812,0.0,,0.007449349854141474,,0.04112643375992775,,0.07291936874389648,,1701.0418527126312,
3813,0.0,,0.007419526111334562,,0.04418940097093582,,0.09160128980875015,,1701.7770903110504,
3814,0.0,,0.00036668882239609957,,0.059884171932935715,,0.14238254725933075,,1702.2181060314178,
3815,0.0,,0.0006122288759797812,,0.06289662420749664,,0.14108045399188995,,1702.6590902805328,
3816,0.0,,0.0018101742025464773,,0.06361013650894165,,0.11621371656656265,,1703.0997061729431,
3817,0.0,,0.0025550860445946455,,0.06597833335399628,,0.10028044134378433,,1703.5409207344055,
3818,0.0,,0.00028682034462690353,,0.050379347056150436,,0.08936270326375961,,1703.9814746379852,
3819,0.0,,0.0006256612250581384,,0.05126712843775749,,0.12154921144247055,,1704.4220311641693,
3820,0.0,,0.0029146033339202404,,0.0640702024102211,,0.12292066961526871,,1704.8624076843262,
3821,0.0,,0.0012927212519571185,,0.06616461277008057,,0.10291393846273422,,1705.3028254508972,
3822,0.0,,0.003970216028392315,,0.0625007152557373,,0.11881788820028305,,1705.7444076538086,
3823,0.0,,0.0007333953399211168,,0.0539483018219471,,0.10592421144247055,,1706.1847748756409,
3824,0.0,,0.016530370339751244,,0.08214104920625687,,0.1642715185880661,,1706.6260557174683,
3825,0.0,,0.002088379580527544,,0.06674036383628845,,0.10722628980875015,,1707.0670807361603,
3826,0.0,,0.007447919808328152,,0.056237801909446716,,0.08723529428243637,,1707.5076723098755,
3827,0.0,,0.003958027344197035,,0.05807121470570564,,0.13326795399188995,,1707.9483001232147,
3828,0.0,,0.009829428046941757,,0.06725233793258667,,0.10592421144247055,,1708.3891444206238,
3829,0.0,,0.00011609385546762496,,0.0752650797367096,,0.14485955238342285,,1708.8302760124207,
3830,0.0,,0.00028678824310190976,,0.06186327338218689,,0.13073492050170898,,1709.2713112831116,
3831,0.0,,0.004133814480155706,,0.03320883587002754,,0.11491163820028305,,1709.7111814022064,
3832,0.0,,0.00109528424218297,,0.0410032719373703,,0.11280020326375961,,1710.1521606445312,
3833,0.0,,0.0018883214797824621,,0.029730740934610367,,0.09747505187988281,,1710.5924961566925,
3834,0.0,,0.010700954124331474,,0.05371551215648651,,0.11458603292703629,,1711.033231496811,
3835,0.0,,0.0008024900453165174,,0.07804808020591736,,0.1590631753206253,,1711.4746248722076,
3836,0.0,,0.0026987208984792233,,0.042936403304338455,,0.11885341256856918,,1711.9151637554169,
3837,0.0,,0.0009607298416085541,,0.09936179220676422,,0.12636201083660126,,1712.3557424545288,
3838,0.0,,0.0012211534194648266,,0.06244202330708504,,0.12832236289978027,,1712.7964234352112,
3839,0.0,,0.0015874386299401522,,0.04258875176310539,,0.10071587562561035,,1713.2384507656097,
3840,0.0,,0.011814257130026817,,0.072626993060112,,0.20155668258666992,,1713.6793370246887,
3841,0.0,,0.00409133592620492,,0.08390747010707855,,0.2215631753206253,,1714.1199476718903,
3842,0.0,,0.0040713283233344555,,0.03537057712674141,,0.11145416647195816,,1714.5614318847656,
3843,0.0,,0.0008238209411501884,,0.03786708414554596,,0.09668246656656265,,1715.0021517276764,
3844,0.0,,0.00021169190586078912,,0.03680025041103363,,0.1024622917175293,,1715.443454504013,
3845,0.0,,0.0017610087525099516,,0.057103969156742096,,0.09541908651590347,,1715.8837580680847,
3846,0.0,,0.008415540680289268,,0.0436859205365181,,0.0910496711730957,,1716.3235051631927,
3847,0.0,,0.0301516093313694,,0.06824682652950287,,0.1850992888212204,,1716.7644464969635,
3848,0.0,,0.002111574402078986,,0.05799831077456474,,0.10007540136575699,,1717.2047326564789,
3849,0.0,,0.007973648607730865,,0.03594617918133736,,0.0653131827712059,,1717.6454031467438,
3850,0.0,,0.009522206149995327,,0.03469076752662659,,0.1121826171875,,1718.0860595703125,
3851,0.0,,0.010621546767652035,,0.08441981673240662,,0.17708604037761688,,1718.5265533924103,
3852,0.0,,0.001544905942864716,,0.06351912021636963,,0.16284911334514618,,1718.967610836029,
3853,0.0,,0.005942679475992918,,0.1245308592915535,,0.2453327178955078,,1719.4078323841095,
3854,0.0,,0.011733979918062687,,0.13040751218795776,,0.2684381902217865,,1719.8483927249908,
3855,0.0,,0.0014824362006038427,,0.07196454703807831,,0.18875209987163544,,1720.2886621952057,
3856,0.0,,0.005801029969006777,,0.05529483035206795,,0.1955159455537796,,1720.7292966842651,
3857,0.0,,0.014364983886480331,,0.11023560166358948,,0.2528076171875,,1721.169471502304,
3858,0.0,,0.0009093815460801125,,0.0597841702401638,,0.2059326171875,,1721.6101243495941,
3859,0.0,,0.0009020960424095392,,0.06041213124990463,,0.19791729748249054,,1722.0507671833038,
3860,0.0,,0.00015268952120095491,,0.05169267952442169,,0.1802714318037033,,1722.49178647995,
3861,0.0,,0.0029289452359080315,,0.05916997790336609,,0.1542297601699829,,1722.933528661728,
3862,0.0,,0.0010039207991212606,,0.08298711478710175,,0.19025516510009766,,1723.3741617202759,
3863,0.0,,0.00210778065957129,,0.05666261538863182,,0.17035460472106934,,1723.8145310878754,
3864,0.0,,0.0012685689143836498,,0.06532854586839676,,0.1802714318037033,,1724.2555663585663,
3865,0.0,,0.0008943337597884238,,0.08305451273918152,,0.13419978320598602,,1724.697250843048,
3866,0.0,,0.007331630680710077,,0.049325086176395416,,0.16055481135845184,,1725.137638092041,
3867,0.0,,0.010986735112965107,,0.05595136433839798,,0.1485046148300171,,1725.5786905288696,
3868,0.0,,0.0038588158786296844,,0.06340542435646057,,0.13796603679656982,,1726.0197849273682,
3869,0.0,,0.0028228876180946827,,0.08095593005418777,,0.16912026703357697,,1726.4604167938232,
3870,0.0,,0.0009208592819049954,,0.06728509813547134,,0.19516193866729736,,1726.9002285003662,
3871,0.0,,0.008290677331387997,,0.0714411810040474,,0.09098108857870102,,1727.340707540512,
3872,0.0,,0.0004898170009255409,,0.044857610017061234,,0.12224527448415756,,1727.7816188335419,
3873,0.0,,0.013617807999253273,,0.06297090649604797,,0.1750630885362625,,1728.2220211029053,
3874,0.0,,0.0018346556462347507,,0.04476439207792282,,0.1307493895292282,,1728.6625282764435,
3875,0.0,,0.010673371143639088,,0.047799255698919296,,0.13541729748249054,,1729.103269815445,
3876,0.0,,0.0013479157350957394,,0.04951388016343117,,0.1225992813706398,,1729.839255809784,
3877,0.0,,0.0006337009835988283,,0.05542849376797676,,0.1017659530043602,,1730.279878616333,
3878,0.0,,0.0029851600993424654,,0.04116295650601387,,0.0751185417175293,,1730.7206089496613,
3879,0.0,,0.002236051019281149,,0.04618983343243599,,0.06722728163003922,,1731.1618316173553,
3880,0.0,,0.0040738750249147415,,0.04492642730474472,,0.0858708992600441,,1731.6027500629425,
3881,0.0,,0.003958362154662609,,0.048657942563295364,,0.09196686744689941,,1732.0445516109467,
3882,0.0,,0.0017612302908673882,,0.0372033566236496,,0.10238353163003922,,1732.4849984645844,
3883,0.0,,0.00522930221632123,,0.04176381602883339,,0.10722628980875015,,1732.925944328308,
3884,0.0,,0.0017595847602933645,,0.033848781138658524,,0.09326895326375961,,1733.3657128810883,
3885,0.0,,0.003528931178152561,,0.03255409747362137,,0.0913492813706398,,1733.806363582611,
3886,0.0,,0.0010534252505749464,,0.03416532650589943,,0.08769503980875015,,1734.2470829486847,
3887,0.0,,0.00020300800679251552,,0.03843865543603897,,0.09680962562561035,,1734.6884446144104,
3888,0.0,,0.0022202106192708015,,0.04190707206726074,,0.10852837562561035,,1735.128513097763,
3889,0.0,,0.005351675674319267,,0.030618228018283844,,0.1167852059006691,,1735.570188999176,
3890,0.0,,0.0003448893839959055,,0.07521069794893265,,0.19954705238342285,,1736.011904001236,
3891,0.0,,0.001426918781362474,,0.08410722762346268,,0.17790436744689941,,1736.452665567398,
3892,0.0,,0.0008558428380638361,,0.05967192351818085,,0.1477295607328415,,1736.894169330597,
3893,0.0,,0.01456808764487505,,0.04375791177153587,,0.14665436744689941,,1737.334333896637,
3894,0.0,,0.0018401463748887181,,0.055201657116413116,,0.11670645326375961,,1737.7755379676819,
3895,0.0,,0.0035415233578532934,,0.04569438099861145,,0.1492585390806198,,1738.217131614685,
3896,0.0,,0.008420241065323353,,0.04920720309019089,,0.15576894581317902,,1738.6579432487488,
3897,0.0,,0.007764821406453848,,0.03661676496267319,,0.12154921144247055,,1739.0983159542084,
3898,0.0,,0.001252064947038889,,0.02425476349890232,,0.12285128980875015,,1739.5387194156647,
3899,0.0,,0.00708996644243598,,0.061376895755529404,,0.0816381499171257,,1739.9789688587189,
3900,0.0,,0.0035881507210433483,,0.09671048820018768,,0.16198492050170898,,1740.4193305969238,
3901,0.0,,0.003934770822525024,,0.05416306108236313,,0.15788038074970245,,1740.8608756065369,
3902,0.0,,0.0030465591698884964,,0.05688292160630226,,0.14616163074970245,,1741.3031132221222,
3903,0.0,,0.0012913980754092336,,0.05648123472929001,,0.16061170399188995,,1741.7436151504517,
3904,0.0,,0.003043950069695711,,0.06160185858607292,,0.15540337562561035,,1742.1845943927765,
3905,0.0,,0.0016469551483169198,,0.04359131306409836,,0.1391417235136032,,1742.625162601471,
3906,0.0,,0.00189669756218791,,0.037782177329063416,,0.15837311744689941,,1743.0659041404724,
3907,0.0,,0.0010004030773416162,,0.03509722277522087,,0.12451895326375961,,1743.5072259902954,
3908,0.0,,0.00044580749818123877,,0.03268503025174141,,0.14174588024616241,,1743.9484622478485,
3909,0.0,,0.0017664533806964755,,0.05730044096708298,,0.12024712562561035,,1744.3901534080505,
3910,0.0,,0.0039214687421917915,,0.045421160757541656,,0.11491163820028305,,1744.8304517269135,
3911,0.0,,0.00044782887562178075,,0.04556582123041153,,0.1609772890806198,,1745.2714450359344,
3912,0.0,,0.0021472731605172157,,0.0810837373137474,,0.2309385985136032,,1745.7130100727081,
3913,0.0,,0.0021071922965347767,,0.11893870681524277,,0.2517719268798828,,1746.153911113739,
3914,0.0,,0.0035061389207839966,,0.08176400512456894,,0.20815213024616241,,1746.5948643684387,
3915,0.0,,0.00597283523529768,,0.04698699712753296,,0.1883210390806198,,1747.0357599258423,
3916,0.0,,0.003361978568136692,,0.03233072906732559,,0.16582004725933075,,1747.476976633072,
3917,0.0,,0.009851961396634579,,0.021166665479540825,,0.11751580238342285,,1747.9172320365906,
3918,0.0,,0.006582892034202814,,0.03435882553458214,,0.09747505187988281,,1748.3571565151215,
3919,0.0,,0.002518810797482729,,0.09926731884479523,,0.11457860469818115,,1748.798760175705,
3920,0.0,,0.0007957382476888597,,0.03923940286040306,,0.12011996656656265,,1749.2402625083923,
3921,0.0,,0.00020451586169656366,,0.03446993604302406,,0.13884186744689941,,1749.6809568405151,
3922,0.0,,0.00166371650993824,,0.05399683490395546,,0.14355747401714325,,1750.1216175556183,
3923,0.0,,0.003043459029868245,,0.03882364183664322,,0.14225538074970245,,1750.5626032352448,
3924,0.0,,0.005245322361588478,,0.032684262841939926,,0.12612088024616241,,1751.0030295848846,
3925,0.0,,0.0124457236379385,,0.09696981310844421,,0.13861577212810516,,1751.4432504177094,
3926,0.0,,0.004896729253232479,,0.06293901056051254,,0.08688751608133316,,1751.8832540512085,
3927,0.0,,0.00013181478425394744,,0.04110848158597946,,0.0748128890991211,,1752.3237957954407,
3928,0.0,,0.003324235323816538,,0.03522437438368797,,0.1008545532822609,,1752.7638351917267,
3929,0.0,,0.0005094486405141652,,0.0671142190694809,,0.12896402180194855,,1753.2045419216156,
3930,0.0,,0.001157113234512508,,0.07132095098495483,,0.1125733032822609,,1753.6452476978302,
3931,0.0,,0.002865032060071826,,0.04429837688803673,,0.14095330238342285,,1754.0859508514404,
3932,0.0,,0.0012077558785676956,,0.03595516085624695,,0.14665436744689941,,1754.5266585350037,
3933,0.0,,0.0003329939499963075,,0.04886763170361519,,0.1586729735136032,,1754.9670476913452,
3934,0.0,,0.0019810115918517113,,0.024876903742551804,,0.13704705238342285,,1755.4079303741455,
3935,0.0,,0.0017910967580974102,,0.060920048505067825,,0.16308872401714325,,1755.8480117321014,
3936,0.0,,9.263773972634226e-05,,0.052955616265535355,,0.16618561744689941,,1756.288369178772,
3937,0.0,,0.0014894809573888779,,0.0358196422457695,,0.16178663074970245,,1756.7293612957,
3938,0.0,,0.000968488457147032,,0.03772982954978943,,0.16959913074970245,,1757.4641151428223,
3939,0.0,,0.0034908330999314785,,0.04128619283437729,,0.1568441390991211,,1757.9057512283325,
3940,0.0,,0.0009733539773151278,,0.08931484073400497,,0.22558872401714325,,1758.3465647697449,
3941,0.0,,0.000736287678591907,,0.08863436430692673,,0.21126580238342285,,1758.787237405777,
3942,0.0,,0.00042612061952240765,,0.052286092191934586,,0.18701894581317902,,1759.2280814647675,
3943,0.0,,0.0034957679454237223,,0.05091650038957596,,0.16439080238342285,,1759.6684691905975,
3944,0.0,,0.0005757072358392179,,0.027288958430290222,,0.14746372401714325,,1760.1089503765106,
3945,0.0,,0.001505187596194446,,0.03735106438398361,,0.14665436744689941,,1760.5494627952576,
3946,0.0,,0.005800077226012945,,0.02498788945376873,,0.1125733032822609,,1760.990817308426,
3947,0.0,,0.0029294646810740232,,0.036389246582984924,,0.11881788820028305,,1761.431056022644,
3948,0.0,,0.0001133793848566711,,0.038630928844213486,,0.15527622401714325,,1761.8724520206451,
3949,0.0,,0.003438826883211732,,0.05991661176085472,,0.1776774674654007,,1762.3124430179596,
3950,0.0,,0.002830615034326911,,0.07488191872835159,,0.20475538074970245,,1762.752843618393,
3951,0.0,,0.0011828438146039844,,0.08127593249082565,,0.20735955238342285,,1763.192850112915,
3952,0.0,,0.0035422667860984802,,0.04952235147356987,,0.1873188018798828,,1763.6338806152344,
3953,0.0,,0.005072005093097687,,0.03348345309495926,,0.16959913074970245,,1764.0737018585205,
3954,0.0,,0.0008883253904059529,,0.03302908316254616,,0.16569288074970245,,1764.5141360759735,
3955,0.0,,0.0008787111728452146,,0.03601764515042305,,0.15006788074970245,,1764.9547555446625,
3956,0.0,,0.003532768227159977,,0.04048856720328331,,0.14095330238342285,,1765.3959789276123,
3957,0.0,,8.440909732598811e-05,,0.03551751375198364,,0.14876580238342285,,1765.8377072811127,
3958,0.0,,0.0015384596772491932,,0.036148931831121445,,0.13717420399188995,,1766.2777996063232,
3959,0.0,,0.001093616127036512,,0.049831826239824295,,0.13965122401714325,,1766.7181570529938,
3960,0.0,,0.0005931928753852844,,0.045695506036281586,,0.1276543140411377,,1767.1597242355347,
3961,0.0,,0.002190249040722847,,0.05859150364995003,,0.1482563018798828,,1767.6011953353882,
3962,0.0,,0.007609947584569454,,0.05038996785879135,,0.1281983107328415,,1768.0430719852448,
3963,0.0,,0.0009306987631134689,,0.11467976123094559,,0.24577100574970245,,1768.4835107326508,
3964,0.0,,0.002388427034020424,,0.08729217946529388,,0.2302875518798828,,1768.9233992099762,
3965,0.0,,0.002674715593457222,,0.08108648657798767,,0.23549588024616241,,1769.3640940189362,
3966,0.0,,0.0028509474359452724,,0.09790951758623123,,0.2439594268798828,,1769.8057625293732,
3967,0.0,,0.0012999301543459296,,0.09154639393091202,,0.23549588024616241,,1770.2467234134674,
3968,0.0,,0.0020660364534705877,,0.046917837113142014,,0.14955838024616241,,1770.6876153945923,
3969,0.0,,0.0006428215419873595,,0.072548046708107,,0.1625792235136032,,1771.1286034584045,
3970,0.0,,0.00014781818026676774,,0.07511365413665771,,0.17482583224773407,,1771.5688047409058,
3971,0.0,,0.0039538112469017506,,0.11890105903148651,,0.20270554721355438,,1772.0093805789948,
3972,0.0,,7.641127012902871e-05,,0.11349920183420181,,0.22170083224773407,,1772.4503238201141,
3973,0.0,,0.00035212805960327387,,0.11159258335828781,,0.22170083224773407,,1772.8913712501526,
3974,0.0,,0.0006402249564416707,,0.1168770045042038,,0.22203795611858368,,1773.332094669342,
3975,0.0,,0.003594338893890381,,0.12123793363571167,,0.23211748898029327,,1773.772085428238,
3976,0.0,,0.0008538660476915538,,0.09266523271799088,,0.21205838024616241,,1774.2134854793549,
3977,0.0,,0.0015335395000874996,,0.09411703795194626,,0.1972087174654007,,1774.6540358066559,
3978,0.0,,0.0008479295647703111,,0.0969066470861435,,0.2011149674654007,,1775.0949602127075,
3979,0.0,,0.0009681640076451004,,0.12040305882692337,,0.21641318500041962,,1775.5359728336334,
3980,0.0,,0.00018245133105665445,,0.09069531410932541,,0.19252713024616241,,1775.9774985313416,
3981,0.0,,0.00017198103887494653,,0.06725510209798813,,0.1867920607328415,,1776.4174332618713,
3982,0.0,,0.003603760851547122,,0.08462347090244293,,0.17871372401714325,,1776.8579907417297,
3983,0.0,,0.0008981951395981014,,0.08404777199029922,,0.1951313018798828,,1777.2984189987183,
3984,0.0,,0.0007775940466672182,,0.08058089762926102,,0.18232393264770508,,1777.7387461662292,
3985,0.0,,0.00022374106629285961,,0.10009900480508804,,0.21402645111083984,,1778.1788880825043,
3986,0.0,,0.0005481428815983236,,0.10165953636169434,,0.22682984173297882,,1778.6185984611511,
3987,0.0,,0.004419498611241579,,0.09753122180700302,,0.2107563018798828,,1779.0600318908691,
3988,0.0,,0.0055372826755046844,,0.07597793638706207,,0.1821104735136032,,1779.5002315044403,
3989,0.0,,0.0026102159172296524,,0.07699043303728104,,0.15107393264770508,,1779.9407215118408,
3990,0.0,,0.00478236423805356,,0.0908438116312027,,0.1638813018798828,,1780.380618095398,
3991,0.0,,0.00031619679066352546,,0.07082542032003403,,0.14978067576885223,,1780.8210034370422,
3992,0.0,,0.0028138933703303337,,0.07614241540431976,,0.15833918750286102,,1781.2614731788635,
3993,0.0,,0.0019976552575826645,,0.0526493601500988,,0.1365375518798828,,1781.7021281719208,
3994,0.0,,0.0015616461168974638,,0.10046800225973129,,0.21207301318645477,,1782.1423859596252,
3995,0.0,,0.0017656080890446901,,0.08401409536600113,,0.20605437457561493,,1782.5824868679047,
3996,0.0,,0.0019742243457585573,,0.0723433569073677,,0.1858866959810257,,1783.0231204032898,
3997,0.0,,0.0013478414621204138,,0.06470408290624619,,0.17882950603961945,,1783.4636228084564,
3998,0.0,,0.002357598626986146,,0.04660772159695625,,0.15384912490844727,,1783.9039380550385,
3999,0.0,,0.005555292591452599,,0.03820423036813736,,0.13700835406780243,,1784.3448312282562,
4000,0.0,,0.003188207047060132,,0.04029141366481781,,0.1490316390991211,,1784.78582072258,
4001,0.0,,0.023591553792357445,,0.053848154842853546,,0.11126422882080078,,1785.521143913269,
4002,0.0,,0.004691628273576498,,0.039751239120960236,,0.09383424371480942,,1785.9619212150574,
4003,0.0,,0.0031502710189670324,,0.06226421147584915,,0.09583918005228043,,1786.4026112556458,
4004,0.0,,0.001668980112299323,,0.03954766318202019,,0.09455833584070206,,1786.8433871269226,
4005,0.0,,0.0006323691341094673,,0.030738063156604767,,0.09248900413513184,,1787.2838220596313,
4006,0.0,,0.0016820409800857306,,0.057027604430913925,,0.10383328050374985,,1787.7239437103271,
4007,0.0,,0.015955181792378426,,0.039909567683935165,,0.10025326162576675,,1788.1655805110931,
4008,0.0,,0.00043065776117146015,,0.05317218601703644,,0.15107393264770508,,1788.6061816215515,
4009,0.0,,0.001468191621825099,,0.052850108593702316,,0.14601914584636688,,1789.0467219352722,
4010,0.0,,0.0050569684244692326,,0.09666557610034943,,0.22604751586914062,,1789.487612247467,
4011,0.0,,0.0033928004559129477,,0.07846573740243912,,0.18574412167072296,,1789.92848777771,
4012,0.0,,0.0013864022912457585,,0.06298855692148209,,0.16855590045452118,,1790.3702425956726,
4013,0.0,,0.00054726138478145,,0.07537537068128586,,0.20990164577960968,,1790.8108191490173,
4014,0.0,,0.0008994312374852598,,0.06694905459880829,,0.2015080451965332,,1791.251852273941,
4015,0.0,,0.0018382490379735827,,0.06492087990045547,,0.19625942409038544,,1791.6932022571564,
4016,0.0,,0.0027915642131119967,,0.07051148265600204,,0.20627117156982422,,1792.133293390274,
4017,0.0,,0.014159602113068104,,0.07608375698328018,,0.20694606006145477,,1792.5741884708405,
4018,0.0,,0.0035434842575341463,,0.060331959277391434,,0.1884872168302536,,1793.015287399292,
4019,0.0,,0.0005312393186613917,,0.060141634196043015,,0.18283367156982422,,1793.4572908878326,
4020,0.0,,0.0010909527773037553,,0.05937240645289421,,0.19169585406780243,,1793.8979668617249,
4021,0.0,,0.0029488070867955685,,0.06225983798503876,,0.20312881469726562,,1794.3386056423187,
4022,0.0,,0.0008619350264780223,,0.06416440010070801,,0.21147949993610382,,1794.7797317504883,
4023,0.0,,0.00662436056882143,,0.06968709081411362,,0.17867501080036163,,1795.2209718227386,
4024,0.0,,0.0008173069800250232,,0.05894540250301361,,0.1676538735628128,,1795.6618793010712,
4025,0.0,,0.0008605404873378575,,0.0758516788482666,,0.14864079654216766,,1796.1028318405151,
4026,0.0,,0.000909933471120894,,0.06901592016220093,,0.15679199993610382,,1796.5435240268707,
4027,0.0,,0.0010289251804351807,,0.07522165775299072,,0.17762534320354462,,1796.9847569465637,
4028,0.0,,0.004030895419418812,,0.07986615598201752,,0.17897255718708038,,1797.4264659881592,
4029,0.0,,0.0017758322646841407,,0.06214221566915512,,0.1555420607328415,,1797.8673763275146,
4030,0.0,,0.00041221093852072954,,0.051920466125011444,,0.15823769569396973,,1798.3081872463226,
4031,0.0,,0.00085036875680089,,0.052476346492767334,,0.16431324183940887,,1798.7488713264465,
4032,0.0,,0.0003337956150062382,,0.061659034341573715,,0.18254239857196808,,1799.1902163028717,
4033,0.0,,0.00542655261233449,,0.06305348873138428,,0.1572372168302536,,1799.6304712295532,
4034,0.0,,0.0009733563638292253,,0.0723661482334137,,0.1832788735628128,,1800.0707921981812,
4035,0.0,,0.0021910304203629494,,0.08870243281126022,,0.21282346546649933,,1800.5112471580505,
4036,0.0,,0.004757660441100597,,0.08248983323574066,,0.1936465948820114,,1800.951737165451,
4037,0.0,,0.0009544096537865698,,0.09938694536685944,,0.20475538074970245,,1801.39311337471,
4038,0.0,,0.001717644976451993,,0.070859394967556,,0.1893962174654007,,1801.834857225418,
4039,0.0,,0.000490789650939405,,0.06985372304916382,,0.1972087174654007,,1802.2765319347382,
4040,0.0,,0.005044701509177685,,0.07561109960079193,,0.17907102406024933,,1802.717278957367,
4041,0.0,,0.0008019211236387491,,0.10595327615737915,,0.2172667235136032,,1803.157526731491,
4042,0.0,,0.0038480234798043966,,0.08342738449573517,,0.20084913074970245,,1803.599317073822,
4043,0.0,,0.0022979401983320713,,0.06921915709972382,,0.18082301318645477,,1804.0398921966553,
4044,0.0,,0.00045358436182141304,,0.04606380686163902,,0.15006788074970245,,1804.4807233810425,
4045,0.0,,0.001962007023394108,,0.08621656149625778,,0.21513335406780243,,1804.922670841217,
4046,0.0,,0.0018995237769559026,,0.07829692214727402,,0.1686040610074997,,1805.363877773285,
4047,0.0,,0.00041375539149157703,,0.06340574473142624,,0.1217290535569191,,1805.804515838623,
4048,0.0,,0.00446545472368598,,0.044431205838918686,,0.12923455238342285,,1806.2457013130188,
4049,0.0,,0.002956188516691327,,0.05452722683548927,,0.12142205238342285,,1806.6875598430634,
4050,0.0,,0.002919590100646019,,0.0632816031575203,,0.12532830238342285,,1807.1291100978851,
4051,0.0,,0.0008627732750028372,,0.10629387199878693,,0.20052464306354523,,1807.5705814361572,
4052,0.0,,0.004330765921622515,,0.061532046645879745,,0.18648751080036163,,1808.0115337371826,
4053,0.0,,0.0016875199507921934,,0.06776367127895355,,0.18063442409038544,,1808.4530227184296,
4054,0.0,,0.0015885545872151852,,0.04110393300652504,,0.1432793140411377,,1808.8937261104584,
4055,0.0,,0.0003090278769377619,,0.04004853591322899,,0.1276543140411377,,1809.3344326019287,
4056,0.0,,0.0010185452410951257,,0.045864976942539215,,0.1203858032822609,,1809.7754418849945,
4057,0.0,,0.004527730401605368,,0.035350628197193146,,0.09052935987710953,,1810.2164483070374,
4058,0.0,,0.00017883027612697333,,0.03338811546564102,,0.07664171606302261,,1810.656956911087,
4059,0.0,,0.00476966705173254,,0.037190526723861694,,0.08358605951070786,,1811.0988936424255,
4060,0.0,,0.002538262167945504,,0.03051510639488697,,0.07220872491598129,,1811.540629863739,
4061,0.0,,0.0023738015443086624,,0.05848083645105362,,0.10151322931051254,,1811.9817368984222,
4062,0.0,,0.001052187872119248,,0.05366864427924156,,0.12354961782693863,,1812.4224834442139,
4063,0.0,,0.0020003735553473234,,0.05648927018046379,,0.13029257953166962,,1813.1581587791443,
4064,0.0,,0.0014639637665823102,,0.026631837710738182,,0.0865316390991211,,1813.5986075401306,
4065,0.0,,0.0030948170460760593,,0.026354612782597542,,0.08415436744689941,,1814.039588689804,
4066,0.0,,0.0024374155327677727,,0.02966386079788208,,0.09811171144247055,,1814.4802777767181,
4067,0.0,,0.002963100327178836,,0.041885856539011,,0.07207003980875015,,1814.9211711883545,
4068,0.0,,0.000678699929267168,,0.051964227110147476,,0.08248671144247055,,1815.3625481128693,
4069,0.0,,0.004314351361244917,,0.03915484994649887,,0.07220872491598129,,1815.8032171726227,
4070,0.0,,0.002522113034501672,,0.03069988079369068,,0.06816378980875015,,1816.2440683841705,
4071,0.0,,0.0007853261777199805,,0.03740759566426277,,0.08934148401021957,,1816.6842741966248,
4072,0.0,,0.0185756366699934,,0.032644566148519516,,0.07205482572317123,,1817.125172138214,
4073,0.0,,0.0012412478681653738,,0.024626368656754494,,0.059742849320173264,,1817.5658464431763,
4074,0.0,,0.006744292099028826,,0.029802072793245316,,0.05453693866729736,,1818.0058224201202,
4075,0.0,,0.001906141871586442,,0.0654071718454361,,0.12327686697244644,,1818.4463376998901,
4076,0.0,,0.0007165591814555228,,0.059733252972364426,,0.11470937728881836,,1818.8860380649567,
4077,0.0,,0.00015431125939358026,,0.07813437283039093,,0.1284596174955368,,1819.3277659416199,
4078,0.0,,0.00031962458160705864,,0.07597973197698593,,0.1313157081604004,,1819.7689726352692,
4079,0.0,,0.002783207455649972,,0.06147054582834244,,0.10120487213134766,,1820.209638118744,
4080,0.0,,0.00017821158689912409,,0.0524633526802063,,0.08444070816040039,,1820.650099515915,
4081,0.0,,0.0007235336233861744,,0.03511049225926399,,0.06425753980875015,,1821.0910093784332,
4082,0.0,,0.0013381694443523884,,0.050517383962869644,,0.11410228163003922,,1821.5322728157043,
4083,0.0,,0.002636885968968272,,0.04092034697532654,,0.0985560417175293,,1821.9722242355347,
4084,0.0,,0.006913245655596256,,0.042533598840236664,,0.07204103469848633,,1822.4131815433502,
4085,0.0,,0.00936056673526764,,0.023816591128706932,,0.05495484545826912,,1822.8547141551971,
4086,0.0,,0.005793435499072075,,0.060637034475803375,,0.09850835800170898,,1823.2953646183014,
4087,0.0,,0.0035942562390118837,,0.05847341939806938,,0.11210989952087402,,1823.735172510147,
4088,0.0,,0.0012958572478964925,,0.038892969489097595,,0.0868372917175293,,1824.1758377552032,
4089,0.0,,0.001614839886315167,,0.04167716205120087,,0.11894503980875015,,1824.616451740265,
4090,0.0,,0.0006793526699766517,,0.035385120660066605,,0.1050664559006691,,1825.0572044849396,
4091,0.0,,7.241169805638492e-05,,0.04623086750507355,,0.10460690408945084,,1825.4984302520752,
4092,0.0,,0.001181893516331911,,0.048402246087789536,,0.0972539559006691,,1825.9396016597748,
4093,0.0,,0.009118426591157913,,0.05350904166698456,,0.12224284559488297,,1826.380179643631,
4094,0.0,,0.013885383494198322,,0.0559832826256752,,0.10117808729410172,,1826.820475101471,
4095,0.0,,0.00030253021395765245,,0.02708190679550171,,0.06700422614812851,,1827.2612919807434,
4096,0.0,,0.0033904393203556538,,0.03060798905789852,,0.09620118141174316,,1827.7017085552216,
4097,0.0,,0.007508557755500078,,0.03787057846784592,,0.08783755451440811,,1828.1426079273224,
4098,0.0,,0.00016277308168355376,,0.03694624826312065,,0.10140951722860336,,1828.584135055542,
4099,0.0,,0.0007334317779168487,,0.07024602591991425,,0.13005535304546356,,1829.0250120162964,
4100,0.0,,0.00026442715898156166,,0.049406468868255615,,0.11819449812173843,,1829.4657144546509,
4101,0.0,,0.0005630632513202727,,0.04093721881508827,,0.07652783393859863,,1829.9059863090515,
4102,0.0,,0.0058642802760005,,0.05026509240269661,,0.09099527448415756,,1830.3467643260956,
4103,0.0,,0.0020602461881935596,,0.03338545933365822,,0.09086640924215317,,1830.7873117923737,
4104,0.0,,0.00762302428483963,,0.04039601609110832,,0.11219409853219986,,1831.2273507118225,
4105,0.0,,0.0017851758748292923,,0.028973450884222984,,0.08057860285043716,,1831.6687014102936,
4106,0.0,,0.0003664239193312824,,0.03168828785419464,,0.08369842916727066,,1832.1091413497925,
4107,0.0,,0.006809926126152277,,0.02927599661052227,,0.08318034559488297,,1832.5495960712433,
4108,0.0,,0.0010509989224374294,,0.024636831134557724,,0.08578451722860336,,1832.9902012348175,
4109,0.0,,0.0035059181973338127,,0.030581245198845863,,0.07812341302633286,,1833.4311938285828,
4110,0.0,,0.0011829055147245526,,0.027769774198532104,,0.0767572745680809,,1833.871495962143,
4111,0.0,,0.001415033359080553,,0.0422821007668972,,0.1027989387512207,,1834.3117988109589,
4112,0.0,,0.002780131995677948,,0.04985669255256653,,0.11991771310567856,,1834.7533566951752,
4113,0.0,,0.004783619195222855,,0.061014704406261444,,0.13315916061401367,,1835.1944360733032,
4114,0.0,,0.0022590248845517635,,0.037838149815797806,,0.06545082479715347,,1835.6353335380554,
4115,0.0,,0.0005007280269637704,,0.03222666308283806,,0.09149249643087387,,1836.0754926204681,
4116,0.0,,0.0002759195340331644,,0.039863359183073044,,0.06545082479715347,,1836.516391992569,
4117,0.0,,0.004958815407007933,,0.050561580806970596,,0.07783404737710953,,1836.9579622745514,
4118,0.0,,0.0022830755915492773,,0.041389502584934235,,0.05700071528553963,,1837.399077653885,
4119,0.0,,0.0030567448120564222,,0.05456153675913811,,0.0777800902724266,,1837.8401126861572,
4120,0.0,,0.012367187067866325,,0.07746369391679764,,0.10655077546834946,,1838.280826330185,
4121,0.0,,0.0004126708663534373,,0.03450047969818115,,0.07819211483001709,,1838.7217700481415,
4122,0.0,,0.0008731539128348231,,0.04796995595097542,,0.10508108139038086,,1839.1622061729431,
4123,0.0,,0.0030295532196760178,,0.05230514332652092,,0.11806853860616684,,1839.6035590171814,
4124,0.0,,0.001333884079940617,,0.028377223759889603,,0.08107582479715347,,1840.0444452762604,
4125,0.0,,0.011284143663942814,,0.03164634853601456,,0.10683795064687729,,1840.4850187301636,
4126,0.0,,0.0002268329553771764,,0.029921725392341614,,0.07819211483001709,,1841.2207317352295,
4127,0.0,,0.006625665817409754,,0.0390964150428772,,0.0822300910949707,,1841.6616101264954,
4128,0.0,,0.002421362092718482,,0.029102925211191177,,0.08318277448415756,,1842.102165222168,
4129,0.0,,0.0026121234986931086,,0.04094075411558151,,0.08628416061401367,,1842.5434427261353,
4130,0.0,,0.0011070038890466094,,0.042140837758779526,,0.08681853860616684,,1842.9836933612823,
4131,0.0,,0.00015550703392364085,,0.03417852148413658,,0.09149249643087387,,1843.4246728420258,
4132,0.0,,0.0012518209405243397,,0.0346238911151886,,0.09101653099060059,,1843.8655343055725,
4133,0.0,,0.0047049568966031075,,0.03052860125899315,,0.07453212887048721,,1844.306370973587,
4134,0.0,,0.002746342681348324,,0.04757392033934593,,0.10745462030172348,,1844.7468707561493,
4135,0.0,,0.0012706047855317593,,0.042764753103256226,,0.09703794866800308,,1845.1879470348358,
4136,0.0,,0.0020521851256489754,,0.06408447027206421,,0.12307962030172348,,1845.628835439682,
4137,0.0,,0.0020263660699129105,,0.031570013612508774,,0.09099527448415756,,1846.0697615146637,
4138,0.0,,0.00425716070458293,,0.04712098091840744,,0.10162961483001709,,1846.5113735198975,
4139,0.0,,0.006478950846940279,,0.05379293113946915,,0.11725461483001709,,1846.9525938034058,
4140,0.0,,0.006784900091588497,,0.042489420622587204,,0.11725461483001709,,1847.3936619758606,
4141,0.0,,0.005704696290194988,,0.053338147699832916,,0.11725461483001709,,1847.8345811367035,
4142,0.0,,0.004337843041867018,,0.047043751925230026,,0.13339932262897491,,1848.2752614021301,
4143,0.0,,0.005589636508375406,,0.053856320679187775,,0.1432962864637375,,1848.71599817276,
4144,0.0,,0.0015235616592690349,,0.03727010264992714,,0.12246295064687729,,1849.1573207378387,
4145,0.0,,0.014907218515872955,,0.025688225403428078,,0.10423377901315689,,1849.5987470149994,
4146,0.0,,0.0016878679161891341,,0.02121831849217415,,0.10944211483001709,,1850.0410509109497,
4147,0.0,,0.0009087265934795141,,0.02993777208030224,,0.07298377901315689,,1850.4817578792572,
4148,0.0,,0.0062403311021625996,,0.026416193693876266,,0.10129936784505844,,1850.9239478111267,
4149,0.0,,0.006129169836640358,,0.03562051057815552,,0.07072994858026505,,1851.365355014801,
4150,0.0,,0.00307849352248013,,0.036219511181116104,,0.07468859106302261,,1851.8062996864319,
4151,0.0,,0.0013564018299803138,,0.03621505945920944,,0.08318277448415756,,1852.2470989227295,
4152,0.0,,0.003997504245489836,,0.04769391566514969,,0.06948026269674301,,1852.6880705356598,
4153,0.0,,0.00795882847160101,,0.032012563198804855,,0.13787026703357697,,1853.1288390159607,
4154,0.0,,0.0005264828796498477,,0.06144941598176956,,0.11162153631448746,,1853.5700521469116,
4155,0.0,,0.0013800651067867875,,0.04552707076072693,,0.07923237234354019,,1854.0111858844757,
4156,0.0,,0.004478726536035538,,0.029821202158927917,,0.11171603202819824,,1854.4524216651917,
4157,0.0,,0.007479742635041475,,0.03295818343758583,,0.11181441694498062,,1854.8933017253876,
4158,0.0,,0.010559850372374058,,0.039800796657800674,,0.09628275781869888,,1855.3338570594788,
4159,0.0,,0.0044366344809532166,,0.06063435971736908,,0.10812226682901382,,1855.7746002674103,
4160,0.0,,0.0026822153013199568,,0.041995853185653687,,0.10176189988851547,,1856.2149345874786,
4161,0.0,,0.003843136364594102,,0.025814950466156006,,0.09107442945241928,,1856.6561861038208,
4162,0.0,,0.002022591419517994,,0.04763989895582199,,0.09552017599344254,,1857.096868276596,
4163,0.0,,0.004830075427889824,,0.06833377480506897,,0.13718684017658234,,1857.5381643772125,
4164,0.0,,1.588672421348747e-05,,0.05951070040464401,,0.12499841302633286,,1857.9786076545715,
4165,0.0,,0.0051975734531879425,,0.03937365859746933,,0.08854007720947266,,1858.419590473175,
4166,0.0,,0.0023478365037590265,,0.05897432193160057,,0.11377334594726562,,1858.8605749607086,
4167,0.0,,0.00906609371304512,,0.04194340854883194,,0.08681853860616684,,1859.302346944809,
4168,0.0,,0.0037703574635088444,,0.028603997081518173,,0.09618941694498062,,1859.7432489395142,
4169,0.0,,0.003449064213782549,,0.04592265188694,,0.08307019621133804,,1860.184799194336,
4170,0.0,,0.008946563117206097,,0.056160274893045425,,0.22120361030101776,,1860.6253912448883,
4171,0.0,,0.0020243299659341574,,0.02699565887451172,,0.17942436039447784,,1861.0660119056702,
4172,0.0,,0.0014142751460894942,,0.040441788733005524,,0.10660608857870102,,1861.5063412189484,
4173,0.0,,0.0037986990064382553,,0.04771057143807411,,0.08065775781869888,,1861.9476585388184,
4174,0.0,,0.0016074111917987466,,0.024833086878061295,,0.10139775276184082,,1862.3880121707916,
4175,0.0,,0.003286100924015045,,0.020042775198817253,,0.11702275276184082,,1862.829122543335,
4176,0.0,,0.0030529520008713007,,0.035022277384996414,,0.10660608857870102,,1863.270691871643,
4177,0.0,,0.0016628546873107553,,0.0341549813747406,,0.13794942200183868,,1863.7120339870453,
4178,0.0,,0.002958536148071289,,0.04768151044845581,,0.1328624039888382,,1864.1514506340027,
4179,0.0,,0.0007526839035563171,,0.027356470003724098,,0.0964040756225586,,1864.5917913913727,
4180,0.0,,0.002273402875289321,,0.029847614467144012,,0.0874195322394371,,1865.0326855182648,
4181,0.0,,0.0021088053472340107,,0.036993954330682755,,0.1193205714225769,,1865.473417043686,
4182,0.0,,0.0016027117380872369,,0.03294391557574272,,0.1154143214225769,,1865.9144463539124,
4183,0.0,,0.003383336588740349,,0.07263585180044174,,0.13870017230510712,,1866.357078552246,
4184,0.0,,0.0009335916256532073,,0.06196955591440201,,0.1368986964225769,,1866.7974882125854,
4185,0.0,,0.005160562694072723,,0.06082554906606674,,0.11753416061401367,,1867.2387413978577,
4186,0.0,,0.0011572835501283407,,0.04918300360441208,,0.11551558971405029,,1867.680167913437,
4187,0.0,,0.005792796611785889,,0.07608133554458618,,0.13315916061401367,,1868.120750427246,
4188,0.0,,0.002336608711630106,,0.06813462823629379,,0.10875352472066879,,1868.8560545444489,
4189,0.0,,0.000489911122713238,,0.05207231268286705,,0.1076018214225769,,1869.297138929367,
4190,0.0,,0.009019155986607075,,0.030422933399677277,,0.07986509799957275,,1869.738213300705,
4191,0.0,,0.011354133486747742,,0.035797249525785446,,0.1076018214225769,,1870.1781830787659,
4192,0.0,,0.014584161341190338,,0.06370837986469269,,0.1484874039888382,,1870.6188881397247,
4193,0.0,,0.00030231286655180156,,0.09334516525268555,,0.184945747256279,,1871.0599234104156,
4194,0.0,,0.002028080401942134,,0.07186756283044815,,0.13294322788715363,,1871.5002319812775,
4195,0.0,,0.007132431957870722,,0.07264101505279541,,0.12895560264587402,,1871.9411797523499,
4196,0.0,,0.004761726129800081,,0.03282643482089043,,0.09017916768789291,,1872.3820860385895,
4197,0.0,,0.0017987589817494154,,0.04670817032456398,,0.09319257736206055,,1872.8242585659027,
4198,0.0,,0.0007520266808569431,,0.04598066583275795,,0.09418801218271255,,1873.2643640041351,
4199,0.0,,0.0035299535375088453,,0.04241964593529701,,0.08116718381643295,,1873.705008983612,
4200,0.0,,7.3714058999030385e-06,,0.02629145234823227,,0.09959825128316879,,1874.1453516483307,
4201,0.0,,0.003689017379656434,,0.032353486865758896,,0.1115160807967186,,1874.586377620697,
4202,0.0,,0.0009382627904415131,,0.03535609692335129,,0.1178274154663086,,1875.0271978378296,
4203,0.0,,0.004071444738656282,,0.02780809998512268,,0.0996062383055687,,1875.467753648758,
4204,0.0,,0.0019598365761339664,,0.027719318866729736,,0.0978361964225769,,1875.908205986023,
4205,0.0,,0.0013457860331982374,,0.03518785908818245,,0.1178354024887085,,1876.3484060764313,
4206,0.0,,0.0008178770658560097,,0.05142597109079361,,0.1035124883055687,,1876.788918018341,
4207,0.0,,0.0023832896258682013,,0.04649684950709343,,0.0943979024887085,,1877.2295830249786,
4208,0.0,,0.0019313320517539978,,0.07030169665813446,,0.1063077449798584,,1877.6703941822052,
4209,0.0,,0.0057794684544205666,,0.0439392626285553,,0.1243458166718483,,1878.1115038394928,
4210,0.0,,0.0020601521246135235,,0.04186539351940155,,0.1382007747888565,,1878.5515158176422,
4211,0.0,,0.0016197946388274431,,0.030685268342494965,,0.1262233704328537,,1878.9924874305725,
4212,0.0,,0.005467724986374378,,0.03874168545007706,,0.132150337100029,,1879.433057308197,
4213,0.0,,0.0005224423366598785,,0.05812850594520569,,0.0900236964225769,,1879.8735480308533,
4214,0.0,,0.0018851874629035592,,0.07422135770320892,,0.10327021032571793,,1880.3145997524261,
4215,0.0,,0.0009293630719184875,,0.060192715376615524,,0.09098108857870102,,1880.7557518482208,
4216,0.0,,0.0021954833064228296,,0.044620685279369354,,0.1087128296494484,,1881.1962745189667,
4217,0.0,,0.01366417109966278,,0.03555521368980408,,0.11912950128316879,,1881.6376457214355,
4218,0.0,,0.00737781310454011,,0.047490909695625305,,0.10350450128316879,,1882.0786695480347,
4219,0.0,,0.0006403201259672642,,0.040527381002902985,,0.09107442945241928,,1882.5191097259521,
4220,0.0,,0.005351959262043238,,0.06871191412210464,,0.15197007358074188,,1882.9593262672424,
4221,0.0,,0.005166012793779373,,0.0518745519220829,,0.12223108857870102,,1883.4004018306732,
4222,0.0,,0.0003951965773012489,,0.07459378987550735,,0.10714820772409439,,1883.8420476913452,
4223,0.0,,0.0011199901346117258,,0.06691136956214905,,0.0952320322394371,,1884.2831835746765,
4224,0.0,,0.002976097632199526,,0.05782860890030861,,0.08307019621133804,,1884.7249310016632,
4225,0.0,,0.004552084021270275,,0.048266030848026276,,0.12737376987934113,,1885.165385723114,
4226,0.0,,0.003324277698993683,,0.05314754694700241,,0.1488148719072342,,1885.6056842803955,
4227,0.0,,0.0010596592910587788,,0.03980637341737747,,0.12232442945241928,,1886.0467851161957,
4228,0.0,,0.007806816138327122,,0.07135627418756485,,0.11235654354095459,,1886.4880588054657,
4229,0.0,,0.0021182759664952755,,0.05471886321902275,,0.12734103202819824,,1886.930027961731,
4230,0.0,,0.0006880868459120393,,0.0563095398247242,,0.12743942439556122,,1887.3707733154297,
4231,0.0,,0.004336708690971136,,0.07611123472452164,,0.15878276526927948,,1887.8117916584015,
4232,0.0,,0.0005401034140959382,,0.06211823597550392,,0.13785608112812042,,1888.253494977951,
4233,0.0,,0.00032167608151212335,,0.033830367028713226,,0.13258211314678192,,1888.694123506546,
4234,0.0,,0.003019939409568906,,0.03978686407208443,,0.12212737649679184,,1889.1354548931122,
4235,0.0,,0.004260217305272818,,0.037532415241003036,,0.11725461483001709,,1889.5757265090942,
4236,0.0,,0.00016505311941727996,,0.027316594496369362,,0.1068207398056984,,1890.0162723064423,
4237,0.0,,0.004539468325674534,,0.07591748237609863,,0.18474526703357697,,1890.4578700065613,
4238,0.0,,0.0031048981472849846,,0.10119176656007767,,0.21078693866729736,,1890.8986871242523,
4239,0.0,,0.0005905570578761399,,0.042363520711660385,,0.13794942200183868,,1891.3393330574036,
4240,0.0,,0.00020033081818837672,,0.04808974638581276,,0.1336318701505661,,1891.7809462547302,
4241,0.0,,0.0032492775935679674,,0.0633731484413147,,0.16383211314678192,,1892.2220067977905,
4242,0.0,,0.006203428842127323,,0.0733732357621193,,0.2063130885362625,,1892.6633968353271,
4243,0.0,,0.029137859120965004,,0.09670206904411316,,0.232148215174675,,1893.1041882038116,
4244,0.0,,0.002884704852476716,,0.12101167440414429,,0.24186229705810547,,1893.5453312397003,
4245,0.0,,0.0008727918029762805,,0.10730684548616409,,0.231820747256279,,1893.986032962799,
4246,0.0,,0.006799106951802969,,0.06333870440721512,,0.1068207398056984,,1894.4271657466888,
4247,0.0,,0.004767606966197491,,0.05307970568537712,,0.12216544151306152,,1894.8672161102295,
4248,0.0,,0.0007798425504006445,,0.06160774454474449,,0.1589040756225586,,1895.3085465431213,
4249,0.0,,0.005616221111267805,,0.07574326545000076,,0.1797374039888382,,1895.749947309494,
4250,0.0,,0.001095718122087419,,0.054399605840444565,,0.154023215174675,,1896.1902391910553,
4251,0.0,,0.003594805486500263,,0.042891208082437515,,0.13775236904621124,,1896.9253578186035,
4252,0.0,,0.0020094646606594324,,0.044232327491045,,0.12737376987934113,,1897.3665988445282,
4253,0.0,,0.0017231639940291643,,0.040685441344976425,,0.13775236904621124,,1897.8080801963806,
4254,0.0,,0.00040773869841359556,,0.03077957220375538,,0.10654044151306152,,1898.2492651939392,
4255,0.0,,0.014400727115571499,,0.04768352955579758,,0.1797374039888382,,1898.690320968628,
4256,0.0,,0.0024144165217876434,,0.055490054190158844,,0.1589040756225586,,1899.1312251091003,
4257,0.0,,0.0005601728335022926,,0.044825419783592224,,0.14299876987934113,,1899.5718867778778,
4258,0.0,,0.0038899187929928303,,0.07946474850177765,,0.10401368141174316,,1900.0128145217896,
4259,0.0,,0.001658724737353623,,0.062443483620882034,,0.10176189988851547,,1900.453938484192,
4260,0.0,,0.0037806059699505568,,0.05604000389575958,,0.1068207398056984,,1900.8939743041992,
4261,0.0,,0.005197648890316486,,0.03682684525847435,,0.10139775276184082,,1901.3349905014038,
4262,0.0,,0.002908680820837617,,0.04815227538347244,,0.1224457398056984,,1901.7756478786469,
4263,0.0,,1.1122624528070446e-05,,0.0731949657201767,,0.10452795028686523,,1902.2156174182892,
4264,0.0,,0.0003954648564103991,,0.04949747025966644,,0.09789832681417465,,1902.6569440364838,
4265,0.0,,0.0023502360563725233,,0.05764183774590492,,0.09618941694498062,,1903.0982253551483,
4266,0.0,,0.0031806326005607843,,0.05315842479467392,,0.09890353679656982,,1903.5387732982635,
4267,0.0,,0.001687854528427124,,0.07291200757026672,,0.09338831901550293,,1903.9797372817993,
4268,0.0,,0.003201346844434738,,0.048153478652238846,,0.09637264162302017,,1904.4220190048218,
4269,0.0,,0.0002863244153559208,,0.06972020864486694,,0.12142916768789291,,1904.863156080246,
4270,0.0,,0.004819777328521013,,0.07462670654058456,,0.10129404067993164,,1905.303740978241,
4271,0.0,,0.004537502303719521,,0.09573037922382355,,0.12213269621133804,,1905.7443425655365,
4272,0.0,,0.0023974848445504904,,0.09463874995708466,,0.13785608112812042,,1906.1852142810822,
4273,0.0,,0.006754300091415644,,0.057456281036138535,,0.12743942439556122,,1906.6259787082672,
4274,0.0,,0.0005754524026997387,,0.038059744983911514,,0.14817436039447784,,1907.0662155151367,
4275,0.0,,0.00404690857976675,,0.031152650713920593,,0.12753276526927948,,1907.5083498954773,
4276,0.0,,0.00341412634588778,,0.06596636772155762,,0.22641193866729736,,1907.9500207901,
4277,0.0,,0.006048431620001793,,0.060094334185123444,,0.21636076271533966,,1908.390885591507,
4278,0.0,,0.0034398334100842476,,0.05682097375392914,,0.22129936516284943,,1908.8313663005829,
4279,0.0,,0.004369666799902916,,0.07766585052013397,,0.12278398126363754,,1909.272054195404,
4280,0.0,,0.010383084416389465,,0.09538742899894714,,0.11468172073364258,,1909.7128686904907,
4281,0.0,,0.0008410381269641221,,0.10013045370578766,,0.11966753005981445,,1910.154056072235,
4282,0.0,,0.006267840042710304,,0.0682988315820694,,0.10141193866729736,,1910.5946459770203,
4283,0.0,,0.0044354586862027645,,0.0395774245262146,,0.09902545064687729,,1911.0352008342743,
4284,0.0,,0.0011034380877390504,,0.04308376461267471,,0.07848628610372543,,1911.4767365455627,
4285,0.0,,0.01305704191327095,,0.043798916041851044,,0.1745462864637375,,1911.9178130626678,
4286,0.0,,0.004693634808063507,,0.024561481550335884,,0.12246295064687729,,1912.3597264289856,
4287,0.0,,0.013417346403002739,,0.06903371214866638,,0.2169562131166458,,1912.8003952503204,
4288,0.0,,0.0015711421146988869,,0.054351869970560074,,0.10423377901315689,,1913.2416563034058,
4289,0.0,,0.00376380723901093,,0.04070345312356949,,0.08812296390533447,,1913.6824073791504,
4290,0.0,,0.001100955531001091,,0.05821250379085541,,0.08227332681417465,,1914.123421907425,
4291,0.0,,0.0016842629993334413,,0.05256667360663414,,0.09078820794820786,,1914.5646183490753,
4292,0.0,,0.014536190778017044,,0.05701165273785591,,0.08329454809427261,,1915.0050265789032,
4293,0.0,,0.0043812403455376625,,0.037058401852846146,,0.08013021945953369,,1915.4455473423004,
4294,0.0,,0.0009951357496902347,,0.03041956014931202,,0.06450521945953369,,1915.8859496116638,
4295,0.0,,0.0007316916598938406,,0.057717546820640564,,0.07904509454965591,,1916.3265554904938,
4296,0.0,,0.0031128840055316687,,0.060604218393564224,,0.07808621972799301,,1916.7672131061554,
4297,0.0,,0.0002203982148785144,,0.041494205594062805,,0.08166662603616714,,1917.2080347537994,
4298,0.0,,0.012973043136298656,,0.027545493096113205,,0.06476664543151855,,1917.6494302749634,
4299,0.0,,0.0009580338373780251,,0.03325909376144409,,0.07606852054595947,,1918.0895535945892,
4300,0.0,,0.001764611224643886,,0.029076771810650826,,0.07442140579223633,,1918.5305416584015,
4301,0.0,,0.001419720472767949,,0.028025686740875244,,0.08127685636281967,,1918.9716987609863,
4302,0.0,,0.003356504486873746,,0.03899313509464264,,0.057236868888139725,,1919.4124705791473,
4303,0.0,,0.005835563410073519,,0.07253441214561462,,0.10855571180582047,,1919.8537657260895,
4304,0.0,,0.0009108377853408456,,0.045241426676511765,,0.09642127901315689,,1920.2951862812042,
4305,0.0,,0.0018624522490426898,,0.03903083875775337,,0.08327853679656982,,1920.7359428405762,
4306,0.0,,0.0023475654888898134,,0.024740256369113922,,0.06765353679656982,,1921.1774942874908,
4307,0.0,,0.0005400601075962186,,0.028683066368103027,,0.08057860285043716,,1921.6190321445465,
4308,0.0,,0.0027869094628840685,,0.04335106536746025,,0.08081880956888199,,1922.0591645240784,
4309,0.0,,0.0004712907539214939,,0.021190045401453972,,0.05325712636113167,,1922.5001335144043,
4310,0.0,,0.0005657869623973966,,0.07624759525060654,,0.12023176997900009,,1922.9419746398926,
4311,0.0,,0.0007561213569715619,,0.0537344254553318,,0.11100373417139053,,1923.3821256160736,
4312,0.0,,0.00275044864974916,,0.03896371275186539,,0.0674319863319397,,1923.822914838791,
4313,0.0,,0.0011938797542825341,,0.04981086403131485,,0.11100373417139053,,1924.5583872795105,
4314,0.0,,0.003071568673476577,,0.04454837739467621,,0.10088253021240234,,1924.9983808994293,
4315,0.0,,0.000992976943962276,,0.05097158998250961,,0.09549232572317123,,1925.4394795894623,
4316,0.0,,0.0003053125401493162,,0.04376600310206413,,0.0934736505150795,,1925.8801515102386,
4317,0.0,,0.0011629308573901653,,0.025777606293559074,,0.07294321060180664,,1926.3207075595856,
4318,0.0,,0.001355405431240797,,0.051788922399282455,,0.08596404641866684,,1926.7618944644928,
4319,0.0,,0.0034098189789801836,,0.03633701428771019,,0.06995081901550293,,1927.2023255825043,
4320,0.0,,0.0010237755486741662,,0.04171370342373848,,0.07320040464401245,,1927.6431958675385,
4321,0.0,,0.01419586967676878,,0.0562325194478035,,0.0908694863319397,,1928.084422826767,
4322,0.0,,0.0014620573492720723,,0.029835235327482224,,0.06856513023376465,,1928.5252118110657,
4323,0.0,,0.0041614375077188015,,0.033058810979127884,,0.06546926498413086,,1928.9661037921906,
4324,0.0,,0.0038026568945497274,,0.05854988843202591,,0.09575521945953369,,1929.407143831253,
4325,0.0,,0.0030172925908118486,,0.02866491861641407,,0.06261301040649414,,1929.8472537994385,
4326,0.0,,0.0007915100432001054,,0.07899249345064163,,0.11990467458963394,,1930.2883429527283,
4327,0.0,,0.004733719397336245,,0.05836808681488037,,0.11338523775339127,,1930.7289702892303,
4328,0.0,,0.009412233717739582,,0.08374299108982086,,0.13942690193653107,,1931.1701414585114,
4329,0.0,,0.004160149022936821,,0.0929863303899765,,0.11436716467142105,,1931.6104216575623,
4330,0.0,,0.0008910622564144433,,0.10221466422080994,,0.11859357357025146,,1932.052269935608,
4331,0.0,,0.0016273139044642448,,0.06772667914628983,,0.09319281578063965,,1932.4935705661774,
4332,0.0,,0.0064664194360375404,,0.03856051713228226,,0.06651023775339127,,1932.9349627494812,
4333,0.0,,0.002041987609118223,,0.046064745634794235,,0.08111850172281265,,1933.3757202625275,
4334,0.0,,0.008433887735009193,,0.024644779041409492,,0.07302967458963394,,1933.8168501853943,
4335,0.0,,0.006010174285620451,,0.03590044379234314,,0.08775082975625992,,1934.2586159706116,
4336,0.0,,0.0033641501795500517,,0.02580597624182701,,0.06792327016592026,,1934.7011573314667,
4337,0.0,,0.0010833045234903693,,0.033071648329496384,,0.07561048120260239,,1935.1411418914795,
4338,0.0,,0.004917585756629705,,0.06901866942644119,,0.10948801040649414,,1935.5824193954468,
4339,0.0,,0.01637740433216095,,0.045400917530059814,,0.10427967458963394,,1936.0227019786835,
4340,0.0,,0.0015654211165383458,,0.044526707381010056,,0.10085839033126831,,1936.4650111198425,
4341,0.0,,8.986830653157085e-05,,0.031876202672719955,,0.09044172614812851,,1936.9059507846832,
4342,0.0,,0.003495068522170186,,0.02784663438796997,,0.09460679441690445,,1937.3466746807098,
4343,0.0,,0.000143340730573982,,0.030699150636792183,,0.09721096605062485,,1937.7870445251465,
4344,0.0,,0.001696846098639071,,0.0295077133923769,,0.05413031578063965,,1938.2272412776947,
4345,0.0,,0.005007372237741947,,0.034461475908756256,,0.07352987676858902,,1938.667643547058,
4346,0.0,,0.007844618521630764,,0.039895810186862946,,0.06728712469339371,,1939.1088156700134,
4347,0.0,,0.0057491110637784,,0.04388394206762314,,0.08372148126363754,,1939.5494446754456,
4348,0.0,,0.005169959738850594,,0.02832251787185669,,0.07063478231430054,,1939.9895207881927,
4349,0.0,,0.001420543878339231,,0.051029421389102936,,0.1117398738861084,,1940.429752588272,
4350,0.0,,0.007918577641248703,,0.05079597234725952,,0.11725461483001709,,1940.8702592849731,
4351,0.0,,0.006635183002799749,,0.03669441491365433,,0.08131599426269531,,1941.3106112480164,
4352,0.0,,0.0038185985758900642,,0.05170440673828125,,0.08153954893350601,,1941.7516827583313,
4353,0.0,,0.010747576132416725,,0.06625241041183472,,0.10195183753967285,,1942.1930236816406,
4354,0.0,,0.0028589335270226,,0.06368029117584229,,0.09776023775339127,,1942.6336283683777,
4355,0.0,,0.0003104724455624819,,0.06404450535774231,,0.09079408645629883,,1943.0758743286133,
4356,0.0,,0.0005929361213929951,,0.08093499392271042,,0.11658855527639389,,1943.516324043274,
4357,0.0,,0.00045631598914042115,,0.09296444803476334,,0.11990467458963394,,1943.9573101997375,
4358,0.0,,0.006616792641580105,,0.06102730706334114,,0.11469634622335434,,1944.397583246231,
4359,0.0,,0.006623399443924427,,0.06108298525214195,,0.10789656639099121,,1944.8385701179504,
4360,0.0,,0.0030852812342345715,,0.04646410048007965,,0.09054688364267349,,1945.2790138721466,
4361,0.0,,0.0033399388194084167,,0.04870075732469559,,0.10096355527639389,,1945.7191951274872,
4362,0.0,,0.0023093323688954115,,0.05440949648618698,,0.10817690938711166,,1946.1589431762695,
4363,0.0,,0.009128057397902012,,0.055076248943805695,,0.11469634622335434,,1946.5994980335236,
4364,0.0,,0.00817880779504776,,0.07203709334135056,,0.11087974160909653,,1947.0407605171204,
4365,0.0,,0.018802929669618607,,0.09224025160074234,,0.13320064544677734,,1947.48188662529,
4366,0.0,,0.0004303599416743964,,0.036388054490089417,,0.09954515844583511,,1947.922153711319,
4367,0.0,,0.003787906374782324,,0.033883996307849884,,0.09694099426269531,,1948.364504814148,
4368,0.0,,0.00209370837546885,,0.03783455118536949,,0.09255190938711166,,1948.8054475784302,
4369,0.0,,0.0005356283509172499,,0.03799213469028473,,0.08127685636281967,,1949.2455441951752,
4370,0.0,,0.006021181121468544,,0.06283247470855713,,0.10948801040649414,,1949.6856434345245,
4371,0.0,,0.011921782977879047,,0.07309732586145401,,0.10473823547363281,,1950.1258389949799,
4372,0.0,,0.0027458611875772476,,0.12840968370437622,,0.15636301040649414,,1950.5662865638733,
4373,0.0,,0.00675051799044013,,0.10864278674125671,,0.12941749393939972,,1951.0066456794739,
4374,0.0,,0.0012622781796380877,,0.10917384177446365,,0.13577795028686523,,1951.4468402862549,
4375,0.0,,0.003543026512488723,,0.11570798605680466,,0.1686718910932541,,1951.8881402015686,
4376,0.0,,0.0002933284849859774,,0.07285245507955551,,0.13032133877277374,,1952.6227443218231,
4377,0.0,,0.001762462081387639,,0.07810185849666595,,0.14073801040649414,,1953.063434123993,
4378,0.0,,0.0006249650614336133,,0.09524315595626831,,0.17020829021930695,,1953.5037982463837,
4379,0.0,,0.0011358996853232384,,0.08344949781894684,,0.14568035304546356,,1953.9449722766876,
4380,0.0,,0.008148463442921638,,0.054892584681510925,,0.12511301040649414,,1954.3851981163025,
4381,0.0,,0.002868358278647065,,0.050304654985666275,,0.09411510080099106,,1954.8252432346344,
4382,0.0,,0.006935982033610344,,0.0612603984773159,,0.09346548467874527,,1955.2657732963562,
4383,0.0,,0.00696868821978569,,0.0529920719563961,,0.08428066968917847,,1955.7067120075226,
4384,0.0,,0.0001640620903344825,,0.04650432616472244,,0.10380498319864273,,1956.1473407745361,
4385,0.0,,0.013397724367678165,,0.03517429530620575,,0.09907134622335434,,1956.5880637168884,
4386,0.0,,0.0004020582127850503,,0.04083450883626938,,0.09816750138998032,,1957.028796672821,
4387,0.0,,0.0031562205404043198,,0.06780946254730225,,0.1276712864637375,,1957.469529390335,
4388,0.0,,0.0033690319396555424,,0.08121530711650848,,0.1380879431962967,,1957.9108064174652,
4389,0.0,,0.0043702637776732445,,0.04474841058254242,,0.11204627901315689,,1958.3528776168823,
4390,0.0,,0.0038815634325146675,,0.07156021147966385,,0.12071176618337631,,1958.7936697006226,
4391,0.0,,0.005549455527216196,,0.05286962911486626,,0.10427967458963394,,1959.2349603176117,
4392,0.0,,0.003341368166729808,,0.05190495029091835,,0.10817690938711166,,1959.6757769584656,
4393,0.0,,0.011112748645246029,,0.04826847463846207,,0.10511557012796402,,1960.116730928421,
4394,0.0,,0.0027625802904367447,,0.04869543015956879,,0.14976930618286133,,1960.5584151744843,
4395,0.0,,0.0032235877588391304,,0.09023622423410416,,0.12308915704488754,,1960.9995794296265,
4396,0.0,,0.004611289594322443,,0.09389081597328186,,0.14570920169353485,,1961.4406373500824,
4397,0.0,,0.0029216608963906765,,0.08713294565677643,,0.11710262298583984,,1961.881647825241,
4398,0.0,,0.004352692048996687,,0.07803070545196533,,0.12511301040649414,,1962.3231966495514,
4399,0.0,,0.002605834975838661,,0.054915886372327805,,0.12248548120260239,,1962.7638688087463,
4400,0.0,,0.005554055329412222,,0.060285184532403946,,0.10770829766988754,,1963.2046418190002,
4401,0.0,,0.0037544385995715857,,0.06405454874038696,,0.10817690938711166,,1963.6453909873962,
4402,0.0,,0.003265830222517252,,0.05145863816142082,,0.12071176618337631,,1964.0868294239044,
4403,0.0,,0.0008897085208445787,,0.04599663242697716,,0.10427967458963394,,1964.5278668403625,
4404,0.0,,0.005177884362637997,,0.0722222775220871,,0.13421857357025146,,1964.9682545661926,
4405,0.0,,0.00017943198326975107,,0.04156539961695671,,0.09386301040649414,,1965.4092962741852,
4406,0.0,,0.0009366114973090589,,0.033999230712652206,,0.07561048120260239,,1965.8504991531372,
4407,0.0,,0.0004894810263067484,,0.026834042742848396,,0.06010438874363899,,1966.291624546051,
4408,0.0,,0.0059324754402041435,,0.025959918275475502,,0.08247173577547073,,1966.731850862503,
4409,0.0,,0.00038730865344405174,,0.036617461591959,,0.07591017335653305,,1967.1728591918945,
4410,0.0,,0.006842169910669327,,0.09840065985918045,,0.15499790012836456,,1967.6132531166077,
4411,0.0,,0.0056009357795119286,,0.08906994760036469,,0.14357583224773407,,1968.0541384220123,
4412,0.0,,0.004310981836169958,,0.05409520864486694,,0.11286020278930664,,1968.4950759410858,
4413,0.0,,0.000423583434894681,,0.032899100333452225,,0.07714519649744034,,1968.9358885288239,
4414,0.0,,0.0016334959072992206,,0.029408104717731476,,0.07833355665206909,,1969.3769314289093,
4415,0.0,,0.0017660633893683553,,0.04880768805742264,,0.07647085189819336,,1969.8174784183502,
4416,0.0,,0.002232323167845607,,0.04157218337059021,,0.06921306997537613,,1970.2579774856567,
4417,0.0,,0.0025910872500389814,,0.03501233458518982,,0.07167235761880875,,1970.6984479427338,
4418,0.0,,0.0010358421131968498,,0.0366458036005497,,0.0673220157623291,,1971.1388401985168,
4419,0.0,,0.0016312992665916681,,0.033511560410261154,,0.07934188842773438,,1971.57972240448,
4420,0.0,,9.079277333512437e-06,,0.04722520336508751,,0.07917002588510513,,1972.020651102066,
4421,0.0,,0.002611263655126095,,0.05653081834316254,,0.10094603151082993,,1972.4614837169647,
4422,0.0,,0.0036494280211627483,,0.04948323592543602,,0.08011269569396973,,1972.9029603004456,
4423,0.0,,0.00399158988147974,,0.04323739930987358,,0.08208902925252914,,1973.343204498291,
4424,0.0,,5.150179276824929e-05,,0.0516965314745903,,0.09765195846557617,,1973.7841093540192,
4425,0.0,,0.0022523817606270313,,0.051354870200157166,,0.11333060264587402,,1974.2247805595398,
4426,0.0,,0.00022358338173944503,,0.07114686071872711,,0.13938069343566895,,1974.665938615799,
4427,0.0,,0.0008861892856657505,,0.03300178796052933,,0.0739075317978859,,1975.1064133644104,
4428,0.0,,0.000876948528457433,,0.024768542498350143,,0.06029963493347168,,1975.5467784404755,
4429,0.0,,0.000639302481431514,,0.02715587615966797,,0.05769546702504158,,1975.9871532917023,
4430,0.0,,0.005841325968503952,,0.030368737876415253,,0.07302967458963394,,1976.4277753829956,
4431,0.0,,0.007007289212197065,,0.04129840061068535,,0.11513400077819824,,1976.868935585022,
4432,0.0,,0.0021157381124794483,,0.045557986944913864,,0.10560949891805649,,1977.3094823360443,
4433,0.0,,0.0017858470091596246,,0.03628116473555565,,0.10018499940633774,,1977.750545501709,
4434,0.0,,0.00428681680932641,,0.02766595594584942,,0.08778253942728043,,1978.191422700882,
4435,0.0,,0.0043946984224021435,,0.03478527069091797,,0.10277923196554184,,1978.6321415901184,
4436,0.0,,0.003267542691901326,,0.0546274296939373,,0.09879636764526367,,1979.0741679668427,
4437,0.0,,0.0025634849444031715,,0.041748665273189545,,0.10080337524414062,,1979.5145134925842,
4438,0.0,,0.0011782600777223706,,0.03850549831986427,,0.10510540008544922,,1980.2506062984467,
4439,0.0,,0.0027505233883857727,,0.04082941263914108,,0.08524962514638901,,1980.6913857460022,
4440,0.0,,0.0011878515360876918,,0.06205656751990318,,0.12438353151082993,,1981.1318273544312,
4441,0.0,,0.00021261762594804168,,0.06360156834125519,,0.1364038735628128,,1981.572897195816,
4442,0.0,,0.0009827329777181149,,0.05286256968975067,,0.1285913735628128,,1982.0142097473145,
4443,0.0,,0.002734373789280653,,0.047884050756692886,,0.12424087524414062,,1982.4551975727081,
4444,0.0,,0.0031379833817481995,,0.04732104763388634,,0.11031373590230942,,1982.8959929943085,
4445,0.0,,0.004310513846576214,,0.025126710534095764,,0.08909233659505844,,1983.3373441696167,
4446,0.0,,5.363543823477812e-05,,0.0407976359128952,,0.062357742339372635,,1983.7772719860077,
4447,0.0,,0.024495838209986687,,0.055246349424123764,,0.11853893846273422,,1984.2168939113617,
4448,0.0,,0.0010953618912026286,,0.07258440554141998,,0.14584589004516602,,1984.656672000885,
4449,0.0,,0.006418191362172365,,0.031016100198030472,,0.06412436813116074,,1985.0972819328308,
4450,0.0,,0.0012719162041321397,,0.02819315902888775,,0.060587327927351,,1985.537197113037,
4451,0.0,,0.000674462120514363,,0.0362110361456871,,0.07323894649744034,,1985.9775123596191,
4452,0.0,,0.0004847296222578734,,0.02851962111890316,,0.06779798120260239,,1986.4189321994781,
4453,0.0,,0.001671003527007997,,0.04806540906429291,,0.07822736352682114,,1986.8593657016754,
4454,0.0,,3.5113418562104926e-05,,0.020879510790109634,,0.05785517022013664,,1987.300148010254,
4455,0.0,,0.0020900899544358253,,0.037567414343357086,,0.07205507159233093,,1987.7406826019287,
4456,0.0,,0.0019137358758598566,,0.06086472049355507,,0.09265647083520889,,1988.1819331645966,
4457,0.0,,0.0017498570960015059,,0.049000341445207596,,0.07844728231430054,,1988.6225626468658,
4458,0.0,,0.015489690005779266,,0.08920411765575409,,0.16922156512737274,,1989.063313484192,
4459,0.0,,0.006939371582120657,,0.09765291959047318,,0.18451142311096191,,1989.5047163963318,
4460,0.0,,0.010643752291798592,,0.10423978418111801,,0.18862247467041016,,1989.9444258213043,
4461,0.0,,0.02713356353342533,,0.12244445085525513,,0.23958079516887665,,1990.3853707313538,
4462,0.0,,0.001563842291943729,,0.07437654584646225,,0.16321420669555664,,1990.8264572620392,
4463,0.0,,0.0006292759790085256,,0.06762002408504486,,0.15095742046833038,,1991.268848657608,
4464,0.0,,8.682857151143253e-05,,0.02612137794494629,,0.07531753927469254,,1991.709545135498,
4465,0.0,,0.000777829613070935,,0.025640621781349182,,0.06579748541116714,,1992.1510767936707,
4466,0.0,,0.002459417562931776,,0.024066347628831863,,0.06222311779856682,,1992.5922253131866,
4467,0.0,,0.000913933152332902,,0.02435242012143135,,0.05894891545176506,,1993.0326273441315,
4468,0.0,,0.0016333679668605328,,0.044682182371616364,,0.09062083810567856,,1993.473152399063,
4469,0.0,,0.0036881701089441776,,0.03607003763318062,,0.08336035162210464,,1993.9133088588715,
4470,0.0,,0.0007440840126946568,,0.045216239988803864,,0.09898535162210464,,1994.3543260097504,
4471,0.0,,0.0012642543297261,,0.04353656247258186,,0.09739001840353012,,1994.794076681137,
4472,0.0,,0.0024766838178038597,,0.058753371238708496,,0.11461035162210464,,1995.2344119548798,
4473,0.0,,0.0001889310369733721,,0.038444165140390396,,0.10061558336019516,,1995.6753873825073,
4474,0.0,,0.0012188168475404382,,0.05258963257074356,,0.09377702325582504,,1996.116105556488,
4475,0.0,,0.007348081562668085,,0.057059966027736664,,0.12707917392253876,,1996.5563728809357,
4476,0.0,,0.011507818475365639,,0.046398479491472244,,0.13544368743896484,,1996.9969866275787,
4477,0.0,,0.008160761557519436,,0.07064266502857208,,0.15312083065509796,,1997.4369478225708,
4478,0.0,,0.0014694549608975649,,0.07548677176237106,,0.13228750228881836,,1997.8770101070404,
4479,0.0,,0.0008192438981495798,,0.038869041949510574,,0.1171208992600441,,1998.317531824112,
4480,0.0,,0.00487179309129715,,0.030690625309944153,,0.07833993434906006,,1998.7574317455292,
4481,0.0,,0.0028421597089618444,,0.027509575709700584,,0.07525769621133804,,1999.1980459690094,
4482,0.0,,0.0007591029279865324,,0.02760237082839012,,0.06744519621133804,,1999.6390705108643,
4483,0.0,,0.007201988250017166,,0.06962451338768005,,0.12734103202819824,,2000.0802624225616,
4484,0.0,,0.0010229685576632619,,0.028335927054286003,,0.052523571997880936,,2000.5216751098633,
4485,0.0,,0.00021973863476887345,,0.03037279099225998,,0.05441904067993164,,2000.9623610973358,
4486,0.0,,0.0031725086737424135,,0.022477470338344574,,0.08006700128316879,,2001.402451992035,
4487,0.0,,0.018485188484191895,,0.03499035909771919,,0.09143731743097305,,2001.842500925064,
4488,0.0,,0.00667943898588419,,0.025410739704966545,,0.0806504487991333,,2002.283400297165,
4489,0.0,,0.0006101032486185431,,0.07149846851825714,,0.12529148161411285,,2002.7234280109406,
4490,0.0,,0.005715187638998032,,0.08887715637683868,,0.15367238223552704,,2003.1642246246338,
4491,0.0,,0.001246259780600667,,0.06678549200296402,,0.14872898161411285,,2003.6055023670197,
4492,0.0,,0.0036485795862972736,,0.07915235310792923,,0.15393732488155365,,2004.0457391738892,
4493,0.0,,0.004243836738169193,,0.06197000667452812,,0.14742690324783325,,2004.4880819320679,
4494,0.0,,0.0005732439458370209,,0.033506959676742554,,0.12544023990631104,,2004.9280071258545,
4495,0.0,,0.0030757260974496603,,0.034684278070926666,,0.08898190408945084,,2005.3687071800232,
4496,0.0,,0.0036263386718928814,,0.038698144257068634,,0.09013523906469345,,2005.8089730739594,
4497,0.0,,0.003792781848460436,,0.03470336273312569,,0.08898190408945084,,2006.2491371631622,
4498,0.0,,0.0029762189369648695,,0.060402702540159225,,0.10706231743097305,,2006.6909337043762,
4499,0.0,,0.0005518135731108487,,0.03808820620179176,,0.11241940408945084,,2007.1314368247986,
4500,0.0,,0.0029525652062147856,,0.035829097032547,,0.11632565408945084,,2007.5717656612396,
4501,0.0,,0.001467582187615335,,0.030468406155705452,,0.10721107572317123,,2008.306854724884,
4502,0.0,,0.006655257660895586,,0.025176648050546646,,0.07856523990631104,,2008.7480192184448,
4503,0.0,,0.0037701535038650036,,0.019967051222920418,,0.08116940408945084,,2009.1890695095062,
4504,0.0,,0.0013387223007157445,,0.031611550599336624,,0.10851315408945084,,2009.6292471885681,
4505,0.0,,0.0118041280657053,,0.05141567811369896,,0.1102139949798584,,2010.0705077648163,
4506,0.0,,0.0002585593902040273,,0.044972438365221024,,0.1532435417175293,,2010.510687828064,
4507,0.0,,0.0027197091840207577,,0.03492194786667824,,0.14887773990631104,,2010.9520342350006,
4508,0.0,,0.0004368816444184631,,0.03699708729982376,,0.15149712562561035,,2011.392766714096,
4509,0.0,,0.0033515922259539366,,0.06014975160360336,,0.13804738223552704,,2011.833174943924,
4510,0.0,,0.0002582042361609638,,0.058321598917245865,,0.11851612478494644,,2012.2740700244904,
4511,0.0,,0.001637364155612886,,0.05909096449613571,,0.10070065408945084,,2012.7146227359772,
4512,0.0,,0.0011495351791381836,,0.044819168746471405,,0.1128789559006691,,2013.1558120250702,
4513,0.0,,0.0007668457110412419,,0.05579711124300957,,0.15670545399188995,,2013.5961697101593,
4514,0.0,,0.0027369249146431684,,0.03719385340809822,,0.14236731827259064,,2014.0365841388702,
4515,0.0,,0.001723774941638112,,0.05312267690896988,,0.11764296144247055,,2014.47722530365,
4516,0.0,,0.0011804495006799698,,0.04008181765675545,,0.12024712562561035,,2014.9175205230713,
4517,0.0,,0.006630056072026491,,0.05493501201272011,,0.20227837562561035,,2015.3580877780914,
4518,0.0,,0.002899586921557784,,0.04516477510333061,,0.19859425723552704,,2015.7987411022186,
4519,0.0,,0.0020015453919768333,,0.04246708005666733,,0.17493462562561035,,2016.2386276721954,
4520,0.0,,0.0012819260591641068,,0.043973408639431,,0.1844935417175293,,2016.6784119606018,
4521,0.0,,0.0017901868559420109,,0.056267149746418,,0.17710988223552704,,2017.1186125278473,
4522,0.0,,0.0015006072353571653,,0.0532260425388813,,0.1727747917175293,,2017.5586683750153,
4523,0.0,,9.334591595688835e-05,,0.052812572568655014,,0.18492238223552704,,2017.9993343353271,
4524,0.0,,0.001778202480636537,,0.07135242968797684,,0.19794321060180664,,2018.4410667419434,
4525,0.0,,0.0015544322086498141,,0.05990073084831238,,0.19273488223552704,,2018.8817119598389,
4526,0.0,,0.003937584348022938,,0.04857601597905159,,0.13528203964233398,,2019.321929216385,
4527,0.0,,0.00013430760009214282,,0.04307929798960686,,0.13635540008544922,,2019.7624881267548,
4528,0.0,,0.001529311528429389,,0.032113660126924515,,0.12502653896808624,,2020.2023561000824,
4529,0.0,,0.00042619637679308653,,0.03669293597340584,,0.11762773990631104,,2020.6430003643036,
4530,0.0,,0.004950322676450014,,0.0642581656575203,,0.15608803927898407,,2021.0833115577698,
4531,0.0,,0.00010892465797951445,,0.06946499645709991,,0.14767837524414062,,2021.5243372917175,
4532,0.0,,0.001318470691330731,,0.05641944706439972,,0.14507420361042023,,2021.9656751155853,
4533,0.0,,0.001831787289120257,,0.04743015766143799,,0.12944920361042023,,2022.406732559204,
4534,0.0,,0.001145087298937142,,0.030470971018075943,,0.09457103163003922,,2022.846765756607,
4535,0.0,,0.0027348545845597982,,0.03135513886809349,,0.10471733659505844,,2023.28733086586,
4536,0.0,,0.0006643965025432408,,0.03880884125828743,,0.10211316496133804,,2023.727652311325,
4537,0.0,,0.0002375239710090682,,0.05262378230690956,,0.10340753942728043,,2024.1688904762268,
4538,0.0,,0.0010330375516787171,,0.03419715538620949,,0.10403203964233398,,2024.609528541565,
4539,0.0,,0.002839217660948634,,0.03355187922716141,,0.12019547075033188,,2025.0502433776855,
4540,0.0,,0.005138604901731014,,0.03953096643090248,,0.11349955946207047,,2025.4902818202972,
4541,0.0,,0.0011396958725526929,,0.049269504845142365,,0.13075900077819824,,2025.9310727119446,
4542,0.0,,0.0016805955674499273,,0.06304589658975601,,0.12684504687786102,,2026.3713421821594,
4543,0.0,,0.0014926830772310495,,0.07533762603998184,,0.11093366146087646,,2026.8119130134583,
4544,0.0,,0.0011477898806333542,,0.03295440971851349,,0.10181323438882828,,2027.2524240016937,
4545,0.0,,0.002514702035114169,,0.03788801655173302,,0.10560949891805649,,2027.6933906078339,
4546,0.0,,0.01402235496789217,,0.03912339359521866,,0.12510187923908234,,2028.133689403534,
4547,0.0,,0.0009240427752956748,,0.04958358779549599,,0.13747583329677582,,2028.5746767520905,
4548,0.0,,0.004555772989988327,,0.04058092460036278,,0.09299087524414062,,2029.0159783363342,
4549,0.0,,0.0028386430349200964,,0.06410627067089081,,0.13986587524414062,,2029.4568996429443,
4550,0.0,,0.002961723366752267,,0.04883400350809097,,0.13219602406024933,,2029.8978044986725,
4551,0.0,,0.0019285822054371238,,0.034956835210323334,,0.10770956426858902,,2030.3377754688263,
4552,0.0,,0.0001939349458552897,,0.03700173646211624,,0.11081782728433609,,2030.7798302173615,
4553,0.0,,0.0004294699465390295,,0.03179516643285751,,0.10601171106100082,,2031.2207968235016,
4554,0.0,,0.002075417432934046,,0.03876851126551628,,0.08778253942728043,,2031.6612539291382,
4555,0.0,,0.014083423651754856,,0.03774275630712509,,0.10732150077819824,,2032.1027760505676,
4556,0.0,,4.854877988691442e-05,,0.045020248740911484,,0.14638400077819824,,2032.5429906845093,
4557,0.0,,0.0009681777446530759,,0.042956165969371796,,0.11642837524414062,,2032.984486579895,
4558,0.0,,0.0017361154314130545,,0.05598980188369751,,0.1193893775343895,,2033.4250891208649,
4559,0.0,,0.0022627541329711676,,0.038353633135557175,,0.1232956275343895,,2033.8662130832672,
4560,0.0,,0.0013804615009576082,,0.031017238274216652,,0.1219935417175293,,2034.3077862262726,
4561,0.0,,0.0013767292257398367,,0.027141623198986053,,0.10981523990631104,,2034.749097108841,
4562,0.0,,0.0004879420157521963,,0.026284147053956985,,0.09507862478494644,,2035.1892108917236,
4563,0.0,,0.003217721823602915,,0.02545141987502575,,0.07911578565835953,,2035.9243800640106,
4564,0.0,,0.00798800215125084,,0.04882112517952919,,0.07273086160421371,,2036.3659873008728,
4565,0.0,,0.0006205750396475196,,0.03357827290892601,,0.0712122917175293,,2036.8057343959808,
4566,0.0,,0.0020203825552016497,,0.03693929314613342,,0.06814857572317123,,2037.2459287643433,
4567,0.0,,0.001987632131204009,,0.022052867338061333,,0.0480983667075634,,2037.686755657196,
4568,0.0,,0.0020426397677510977,,0.020958146080374718,,0.0534842424094677,,2038.1276009082794,
4569,0.0,,0.0022873645648360252,,0.034233465790748596,,0.07430219650268555,,2038.5676431655884,
4570,0.0,,0.0011783334193751216,,0.015926847234368324,,0.0573904924094677,,2039.0086936950684,
4571,0.0,,0.0012150811962783337,,0.025722593069076538,,0.05746634677052498,,2039.4489817619324,
4572,0.0,,0.01085600908845663,,0.02861258201301098,,0.07703147083520889,,2039.8905928134918,
4573,0.0,,0.003047684207558632,,0.026440560817718506,,0.09005230665206909,,2040.3307054042816,
4574,0.0,,0.014779679477214813,,0.08776239305734634,,0.13032357394695282,,2040.7710921764374,
4575,0.0,,0.0004049645212944597,,0.07304786145687103,,0.1322144716978073,,2041.2108883857727,
4576,0.0,,0.00580774899572134,,0.08169771730899811,,0.15353965759277344,,2041.6509866714478,
4577,0.0,,0.0007806047215126455,,0.05318682640790939,,0.09623781591653824,,2042.0911405086517,
4578,0.0,,0.0008695036522112787,,0.04733218997716904,,0.08533946424722672,,2042.5318467617035,
4579,0.0,,0.0021798918023705482,,0.039504557847976685,,0.07202672958374023,,2042.9735057353973,
4580,0.0,,0.0005571954534389079,,0.021360989660024643,,0.05229188874363899,,2043.4144308567047,
4581,0.0,,0.0010908623225986958,,0.04105615243315697,,0.07468334585428238,,2043.8551487922668,
4582,0.0,,0.004090887028723955,,0.015218410640954971,,0.06140647456049919,,2044.295887708664,
4583,0.0,,0.0005446943105198443,,0.034381166100502014,,0.051259834319353104,,2044.735895872116,
4584,0.0,,0.0010789529187604785,,0.0378367118537426,,0.07309135049581528,,2045.175533771515,
4585,0.0,,0.001087581622414291,,0.029260268434882164,,0.056093573570251465,,2045.6155049800873,
4586,0.0,,0.0004073450108990073,,0.052157577127218246,,0.09859943389892578,,2046.055888414383,
4587,0.0,,0.0018681329675018787,,0.04245903715491295,,0.08960938453674316,,2046.4963037967682,
4588,0.0,,0.002874849596992135,,0.05647556856274605,,0.11092408746480942,,2046.9368207454681,
4589,0.0,,0.003531140275299549,,0.04768786579370499,,0.09706910699605942,,2047.3770835399628,
4590,0.0,,0.0032704349141567945,,0.06435409933328629,,0.11461035162210464,,2047.8176457881927,
4591,0.0,,0.0001332145038759336,,0.061260323971509933,,0.10177105665206909,,2048.2578172683716,
4592,0.0,,0.0011239467421546578,,0.05853831395506859,,0.1120779886841774,,2048.6997554302216,
4593,0.0,,0.0008770674467086792,,0.04665296524763107,,0.08845742791891098,,2049.1396832466125,
4594,0.0,,0.00346264336258173,,0.06595256179571152,,0.08521191030740738,,2049.5801820755005,
4595,0.0,,0.00018666709365788847,,0.037532102316617966,,0.05885171890258789,,2050.020070552826,
4596,0.0,,0.007701674476265907,,0.026928240433335304,,0.08020416647195816,,2050.459588289261,
4597,0.0,,0.0006868476048111916,,0.026234684512019157,,0.04030783846974373,,2050.900286436081,
4598,0.0,,0.0028830489609390497,,0.033077314496040344,,0.07103069871664047,,2051.340455055237,
4599,0.0,,0.001202002284117043,,0.02916014939546585,,0.06925741583108902,,2051.7807307243347,
4600,0.0,,0.003048655577003956,,0.0433325320482254,,0.08175627142190933,,2052.2205770015717,
4601,0.0,,0.00229638465680182,,0.06072348356246948,,0.09800990670919418,,2052.6612820625305,
4602,0.0,,0.001980065368115902,,0.033952537924051285,,0.0572129487991333,,2053.1010377407074,
4603,0.0,,8.528923353878781e-05,,0.028013285249471664,,0.05926315113902092,,2053.541058778763,
4604,0.0,,0.005402637645602226,,0.042170289903879166,,0.08238490670919418,,2053.9823763370514,
4605,0.0,,0.002709658583626151,,0.037367869168519974,,0.09082063287496567,,2054.4227011203766,
4606,0.0,,0.00046081331674940884,,0.02990075573325157,,0.08759323507547379,,2054.862858057022,
4607,0.0,,0.001591803622432053,,0.06582226604223251,,0.13648438453674316,,2055.3039944171906,
4608,0.0,,0.005020244978368282,,0.019891781732439995,,0.0559108667075634,,2055.744210243225,
4609,0.0,,0.0012716221390292048,,0.03285639360547066,,0.08362481743097305,,2056.1849682331085,
4610,0.0,,0.004189502447843552,,0.04562920331954956,,0.07196823507547379,,2056.6259305477142,
4611,0.0,,0.006135466508567333,,0.05479929968714714,,0.07398438453674316,,2057.065792798996,
4612,0.0,,0.0014074695063754916,,0.032536253333091736,,0.07595697790384293,,2057.5070378780365,
4613,0.0,,0.003497112775221467,,0.02927292324602604,,0.05693276599049568,,2057.9469425678253,
4614,0.0,,0.002914413111284375,,0.05024382472038269,,0.07540448755025864,,2058.387975692749,
4615,0.0,,0.0019759037531912327,,0.05216940864920616,,0.07717657089233398,,2058.8281967639923,
4616,0.0,,0.006801447831094265,,0.05709220468997955,,0.08324909210205078,,2059.2688455581665,
4617,0.0,,0.00030007920577190816,,0.01849382370710373,,0.05720742419362068,,2059.7090764045715,
4618,0.0,,0.00791953131556511,,0.015047857537865639,,0.03279908373951912,,2060.149522781372,
4619,0.0,,0.0009524639463052154,,0.025050470605492592,,0.04509814456105232,,2060.590758085251,
4620,0.0,,0.0017395932227373123,,0.04669736698269844,,0.10523438453674316,,2061.031690120697,
4621,0.0,,0.0003603904624469578,,0.029167624190449715,,0.06675990670919418,,2061.4720849990845,
4622,0.0,,0.0064423358999192715,,0.03067578747868538,,0.07856301218271255,,2061.9125485420227,
4623,0.0,,0.006323016714304686,,0.06102893874049187,,0.10523438453674316,,2062.3533527851105,
4624,0.0,,0.0011040517129004002,,0.06559456139802933,,0.11044272035360336,,2062.794860601425,
4625,0.0,,0.0003700243541970849,,0.04503666236996651,,0.10770308971405029,,2063.235337495804,
4626,0.0,,0.0016723339213058352,,0.04584154114127159,,0.10319999605417252,,2063.970070362091,
4627,0.0,,0.001480282749980688,,0.03282662108540535,,0.0939299464225769,,2064.4113399982452,
4628,0.0,,0.00045091594802215695,,0.03416604921221733,,0.10680508613586426,,2064.8515553474426,
4629,0.0,,0.005114733707159758,,0.039561014622449875,,0.11046405881643295,,2065.2920837402344,
4630,0.0,,0.0003198998747393489,,0.03436446934938431,,0.11905137449502945,,2065.7329952716827,
4631,0.0,,0.0026437186170369387,,0.03659888729453087,,0.1043466106057167,,2066.174047231674,
4632,0.0,,0.005863071419298649,,0.029794013127684593,,0.0978361964225769,,2066.614582300186,
4633,0.0,,0.0005113902734592557,,0.031656716018915176,,0.07673367112874985,,2067.054924964905,
4634,0.0,,0.005177324637770653,,0.05598101392388344,,0.08960938453674316,,2067.495704650879,
4635,0.0,,0.0007054252782836556,,0.04735313355922699,,0.11176613718271255,,2067.9364149570465,
4636,0.0,,0.00361101352609694,,0.05781884863972664,,0.1004403606057167,,2068.3769986629486,
4637,0.0,,0.003451104275882244,,0.0445123091340065,,0.10395363718271255,,2068.8175790309906,
4638,0.0,,0.003022043500095606,,0.05287878215312958,,0.09012285619974136,,2069.2586872577667,
4639,0.0,,0.0005466083530336618,,0.04632212966680527,,0.09809426218271255,,2069.7003111839294,
4640,0.0,,0.004944765008985996,,0.0419875904917717,,0.08116718381643295,,2070.141212940216,
4641,0.0,,0.005487840157002211,,0.055364154279232025,,0.12342294305562973,,2070.581752538681,
4642,0.0,,0.004747162107378244,,0.04123533144593239,,0.08845742791891098,,2071.02197766304,
4643,0.0,,0.005077540874481201,,0.06134874373674393,,0.09602896124124527,,2071.4624943733215,
4644,0.0,,0.0005218324949964881,,0.06856666505336761,,0.11565104871988297,,2071.902990102768,
4645,0.0,,0.002373455325141549,,0.09150608628988266,,0.15616576373577118,,2072.343143939972,
4646,0.0,,0.0006357224774546921,,0.09153065085411072,,0.15009324252605438,,2072.7835392951965,
4647,0.0,,0.003552654292434454,,0.036013416945934296,,0.06249745562672615,,2073.2234547138214,
4648,0.0,,0.001900352886877954,,0.03792363777756691,,0.06457916647195816,,2073.6641852855682,
4649,0.0,,0.0014497290831059217,,0.032147325575351715,,0.05525748059153557,,2074.104990005493,
4650,0.0,,0.006906657479703426,,0.034395981580019,,0.05720742419362068,,2074.546131372452,
4651,0.0,,0.002784404205158353,,0.038007721304893494,,0.07294368743896484,,2074.9887850284576,
4652,0.0,,0.0018833605572581291,,0.042845431715250015,,0.09062083810567856,,2075.4294877052307,
4653,0.0,,0.0037151342257857323,,0.04182763397693634,,0.09582916647195816,,2075.869352579117,
4654,0.0,,0.0012672558659687638,,0.03700689598917961,,0.06865342706441879,,2076.310971736908,
4655,0.0,,0.00259875669144094,,0.04964182525873184,,0.08273577690124512,,2076.7514073848724,
4656,0.0,,0.001581414369866252,,0.04301249608397484,,0.07654794305562973,,2077.191672563553,
4657,0.0,,0.002268595853820443,,0.035077884793281555,,0.06426414102315903,,2077.6322174072266,
4658,0.0,,0.008326795883476734,,0.05982141196727753,,0.10103750228881836,,2078.072454214096,
4659,0.0,,0.00028288064640946686,,0.037050072103738785,,0.08176501840353012,,2078.5134036540985,
4660,0.0,,0.004592320416122675,,0.02900087647140026,,0.09582916647195816,,2078.9535489082336,
4661,0.0,,0.0022439113818109035,,0.05390097200870514,,0.13967657089233398,,2079.393766641617,
4662,0.0,,0.0026884989347308874,,0.04211413487792015,,0.11790569871664047,,2079.834479570389,
4663,0.0,,0.0017014583572745323,,0.03405265882611275,,0.10259834676980972,,2080.2747502326965,
4664,0.0,,0.015654023736715317,,0.035810522735118866,,0.10624583810567856,,2080.7143936157227,
4665,0.0,,0.0017155659152194858,,0.02665768377482891,,0.08697334676980972,,2081.154684782028,
4666,0.0,,0.00040795636596158147,,0.0304764024913311,,0.07654794305562973,,2081.5952150821686,
4667,0.0,,0.0010455833980813622,,0.026583470404148102,,0.07033097743988037,,2082.0353281497955,
4668,0.0,,0.0003098416782449931,,0.025703292340040207,,0.047054946422576904,,2082.4763300418854,
4669,0.0,,0.001161883119493723,,0.033635735511779785,,0.05728864669799805,,2082.9157707691193,
4670,0.0,,0.0007201320840977132,,0.05273568257689476,,0.09280157089233398,,2083.3563628196716,
4671,0.0,,0.0026506162248551846,,0.03389141708612442,,0.07499583810567856,,2083.798237800598,
4672,0.0,,0.004412972833961248,,0.0326618067920208,,0.06762409210205078,,2084.238296985626,
4673,0.0,,0.0007125458214432001,,0.03693912550806999,,0.08324909210205078,,2084.678983926773,
4674,0.0,,0.0013784196926280856,,0.041070662438869476,,0.07543158531188965,,2085.1193404197693,
4675,0.0,,0.003299990203231573,,0.05548748001456261,,0.10624583810567856,,2085.560488462448,
4676,0.0,,0.0012211162829771638,,0.06126512214541435,,0.11092408746480942,,2086.002013206482,
4677,0.0,,0.0036170196253806353,,0.04914272204041481,,0.10842657089233398,,2086.442448616028,
4678,0.0,,0.006365724839270115,,0.050447799265384674,,0.11884323507547379,,2086.8828897476196,
4679,0.0,,0.014283407479524612,,0.06080344691872597,,0.12187083810567856,,2087.324811935425,
4680,0.0,,0.002799835754558444,,0.05820365622639656,,0.10061558336019516,,2087.7650372982025,
4681,0.0,,0.005888811312615871,,0.045572828501462936,,0.09377702325582504,,2088.2058489322662,
4682,0.0,,0.006345938891172409,,0.06391531974077225,,0.09582916647195816,,2088.646247148514,
4683,0.0,,0.0006293980404734612,,0.03859752416610718,,0.07777205854654312,,2089.087276697159,
4684,0.0,,0.0046494803391397,,0.03282798454165459,,0.06308683007955551,,2089.5284507274628,
4685,0.0,,0.0022752133663743734,,0.03617722913622856,,0.08057860285043716,,2089.969161748886,
4686,0.0,,0.0024014494847506285,,0.03470396250486374,,0.08839110285043716,,2090.409376859665,
4687,0.0,,0.0013761499430984259,,0.03228205069899559,,0.09620360285043716,,2090.8507091999054,
4688,0.0,,0.0034828982315957546,,0.07812768220901489,,0.15870361030101776,,2091.5864868164062,
4689,0.0,,0.0018347470322623849,,0.048426613211631775,,0.1386076658964157,,2092.0266633033752,
4690,0.0,,6.638154445681721e-05,,0.03874716907739639,,0.1388312131166458,,2092.4685888290405,
4691,0.0,,0.0006516458815895021,,0.030994199216365814,,0.10662027448415756,,2092.909838438034,
4692,0.0,,0.01573948562145233,,0.048598144203424454,,0.14902432262897491,,2093.35040974617,
4693,0.0,,0.0038854561280459166,,0.0579385980963707,,0.1648818701505661,,2093.790631055832,
4694,0.0,,0.0042904578149318695,,0.030435625463724136,,0.1281909942626953,,2094.2311611175537,
4695,0.0,,0.003975997678935528,,0.05157051607966423,,0.1542326658964157,,2094.671601295471,
4696,0.0,,0.0020867190323770046,,0.06256338208913803,,0.15470464527606964,,2095.112226009369,
4697,0.0,,0.016026118770241737,,0.05724651739001274,,0.09135866165161133,,2095.552369117737,
4698,0.0,,0.002623539650812745,,0.05247341841459274,,0.09185147285461426,,2095.9931778907776,
4699,0.0,,0.0014127498725429177,,0.0401822105050087,,0.07309142500162125,,2096.4338369369507,
4700,0.0,,0.0017289634561166167,,0.035543929785490036,,0.06788309663534164,,2096.874357700348,
4701,0.0,,0.0041165160946547985,,0.03179648891091347,,0.06423155218362808,,2097.315268754959,
4702,0.0,,0.0032768792007118464,,0.03415520861744881,,0.08141446113586426,,2097.7562086582184,
4703,0.0,,0.0015807671006768942,,0.035673607140779495,,0.07207553833723068,,2098.196771144867,
4704,0.0,,0.006853050552308559,,0.04173140972852707,,0.07360196113586426,,2098.6371014118195,
4705,0.0,,0.0024434924125671387,,0.04067356139421463,,0.06515240669250488,,2099.0775277614594,
4706,0.0,,0.00042136391857638955,,0.056028831750154495,,0.11762551218271255,,2099.5181381702423,
4707,0.0,,0.0012930325465276837,,0.052638620138168335,,0.11827655881643295,,2099.9592678546906,
4708,0.0,,0.00027831867919303477,,0.04639338701963425,,0.1128101572394371,,2100.399670124054,
4709,0.0,,0.0001019056944642216,,0.04174589738249779,,0.10916197299957275,,2100.839586496353,
4710,0.0,,0.0004965824191458523,,0.029674015939235687,,0.10420092195272446,,2101.2806792259216,
4711,0.0,,0.0011321826605126262,,0.035926032811403275,,0.10460468381643295,,2101.721850633621,
4712,0.0,,0.0005194719997234643,,0.036028411239385605,,0.11046405881643295,,2102.1620898246765,
4713,0.0,,0.002869201125577092,,0.030664000660181046,,0.10134947299957275,,2102.6035709381104,
4714,0.0,,0.0024949873331934214,,0.04822609946131706,,0.10330259799957275,,2103.0440788269043,
4715,0.0,,0.003525738837197423,,0.0388953723013401,,0.07726093381643295,,2103.4844279289246,
4716,0.0,,0.005028355401009321,,0.02637791633605957,,0.06814634799957275,,2103.925854444504,
4717,0.0,,0.0020363761577755213,,0.018510987982153893,,0.06424009799957275,,2104.3667302131653,
4718,0.0,,0.0001271836954401806,,0.021527905017137527,,0.052263278514146805,,2104.8079295158386,
4719,0.0,,0.0003255495976191014,,0.03119731694459915,,0.07446575164794922,,2105.248764514923,
4720,0.0,,0.004156400449573994,,0.03207694739103317,,0.07978224754333496,,2105.6903479099274,
4721,0.0,,0.0013167619472369552,,0.025210831314325333,,0.05537279322743416,,2106.1311588287354,
4722,0.0,,0.002076144563034177,,0.05572716146707535,,0.12167024612426758,,2106.5719492435455,
4723,0.0,,0.005106199532747269,,0.06126974895596504,,0.11529604345560074,,2107.014358520508,
4724,0.0,,0.001485354732722044,,0.053475555032491684,,0.11125358194112778,,2107.4550836086273,
4725,0.0,,0.003452577628195286,,0.046413760632276535,,0.10200468450784683,,2107.8961188793182,
4726,0.0,,0.00024294595641549677,,0.04745524376630783,,0.08404604345560074,,2108.337388277054,
4727,0.0,,0.005201369058340788,,0.024529118090867996,,0.05512968823313713,,2108.779006958008,
4728,0.0,,0.0027086527552455664,,0.045801952481269836,,0.07423877716064453,,2109.219205379486,
4729,0.0,,0.00030684794182889163,,0.03371831402182579,,0.06569099426269531,,2109.661041736603,
4730,0.0,,0.002319520805031061,,0.022411275655031204,,0.06308683007955551,,2110.104303598404,
4731,0.0,,0.0007874047732912004,,0.032578568905591965,,0.08652433007955551,,2110.5448949337006,
4732,0.0,,0.003959799651056528,,0.020159238949418068,,0.07350349426269531,,2110.9861810207367,
4733,0.0,,0.004707420710474253,,0.032081056386232376,,0.10996183007955551,,2111.427127122879,
4734,0.0,,0.0035273258108645678,,0.01990429311990738,,0.07871183007955551,,2111.867922782898,
4735,0.0,,0.0053444853983819485,,0.02756766602396965,,0.09173265844583511,,2112.308661699295,
4736,0.0,,0.0015092286048457026,,0.024120105430483818,,0.09954515844583511,,2112.7495172023773,
4737,0.0,,0.00754888541996479,,0.029928317293524742,,0.10262131690979004,,2113.190373659134,
4738,0.0,,0.0026329157408326864,,0.033001258969306946,,0.11564215272665024,,2113.6306517124176,
4739,0.0,,0.0008980727288872004,,0.02556489035487175,,0.10996183007955551,,2114.070618867874,
4740,0.0,,0.0006364962900988758,,0.03085510805249214,,0.08960048109292984,,2114.51238656044,
4741,0.0,,0.005336744710803032,,0.053866591304540634,,0.12866298854351044,,2114.9551277160645,
4742,0.0,,0.008296055719256401,,0.059146199375391006,,0.09741298109292984,,2115.396399497986,
4743,0.0,,0.006150553934276104,,0.04000250622630119,,0.08652433007955551,,2115.837548494339,
4744,0.0,,0.0018524215556681156,,0.022595999762415886,,0.10001715272665024,,2116.277975797653,
4745,0.0,,7.407275552395731e-05,,0.03316602483391762,,0.11303798109292984,,2116.71834564209,
4746,0.0,,0.0027525615878403187,,0.04327518492937088,,0.10214933007955551,,2117.1582713127136,
4747,0.0,,0.0028556883335113525,,0.040146395564079285,,0.12734103202819824,,2117.599147796631,
4748,0.0,,0.0022052591666579247,,0.03469621017575264,,0.09741298109292984,,2118.038950920105,
4749,0.0,,0.003947285935282707,,0.03899538516998291,,0.11517015844583511,,2118.480015516281,
4750,0.0,,0.001477662706747651,,0.039559073746204376,,0.09741298109292984,,2118.9223334789276,
4751,0.0,,0.009578747674822807,,0.06658564507961273,,0.1386076658964157,,2119.6567437648773,
4752,0.0,,0.0038092690519988537,,0.05945330485701561,,0.10280553251504898,,2120.0969109535217,
4753,0.0,,0.010278288275003433,,0.05592268705368042,,0.11517015844583511,,2120.537617921829,
4754,0.0,,0.0025309936609119177,,0.0448099821805954,,0.08726930618286133,,2120.97883105278,
4755,0.0,,0.0003942687762901187,,0.040820881724357605,,0.10058724880218506,,2121.4197809696198,
4756,0.0,,0.0007471435237675905,,0.0350477397441864,,0.10810264199972153,,2121.859981775284,
4757,0.0,,0.005134433973580599,,0.038149643689394,,0.13647548854351044,,2122.3005294799805,
4758,0.0,,0.0037844586186110973,,0.03507086634635925,,0.12605881690979004,,2122.741604566574,
4759,0.0,,0.0022498664911836386,,0.05690443515777588,,0.15006642043590546,,2123.1823949813843,
4760,0.0,,0.0006127951783128083,,0.07282513380050659,,0.14746224880218506,,2123.622921705246,
4761,0.0,,0.010110883042216301,,0.09906767308712006,,0.17553798854351044,,2124.0633125305176,
4762,0.0,,0.0016519131604582071,,0.094819076359272,,0.16512131690979004,,2124.5050065517426,
4763,0.0,,0.0027432970236986876,,0.07994356006383896,,0.1641296148300171,,2124.9454197883606,
4764,0.0,,0.0009228908456861973,,0.07285799831151962,,0.15991298854351044,,2125.386142730713,
4765,0.0,,0.003100698348134756,,0.05711832642555237,,0.1386076658964157,,2125.8267166614532,
4766,0.0,,0.0016289575723931193,,0.04958714172244072,,0.14976930618286133,,2126.268269300461,
4767,0.0,,0.0009738078806549311,,0.05330874025821686,,0.15991298854351044,,2126.709498167038,
4768,0.0,,0.007899338379502296,,0.055662862956523895,,0.16464932262897491,,2127.150365591049,
4769,0.0,,0.0015239428030326962,,0.04300116002559662,,0.15006642043590546,,2127.5915603637695,
4770,0.0,,0.0015436430694535375,,0.040534764528274536,,0.09508180618286133,,2128.0339732170105,
4771,0.0,,0.002218803623691201,,0.03582911565899849,,0.11851930618286133,,2128.4739627838135,
4772,0.0,,0.0018482620362192392,,0.04921475425362587,,0.12174177169799805,,2128.914398431778,
4773,0.0,,0.005898414645344019,,0.042174745351076126,,0.12633180618286133,,2129.3559379577637,
4774,0.0,,0.00046524684876203537,,0.039274007081985474,,0.12633180618286133,,2129.796924829483,
4775,0.0,,0.00229896092787385,,0.04431755095720291,,0.09247764199972153,,2130.2394778728485,
4776,0.0,,0.007117663975805044,,0.055955030024051666,,0.11100391298532486,,2130.6805601119995,
4777,0.0,,0.004085393622517586,,0.06425780802965164,,0.13510751724243164,,2131.1209015846252,
4778,0.0,,0.005727032199501991,,0.049229394644498825,,0.14949631690979004,,2131.561703681946,
4779,0.0,,0.006906132213771343,,0.05371479317545891,,0.1295977383852005,,2132.0028438568115,
4780,0.0,,0.0023475526832044125,,0.05956394970417023,,0.1465248316526413,,2132.44362449646,
4781,0.0,,0.0004066078981850296,,0.07272255420684814,,0.1426185816526413,,2132.8847794532776,
4782,0.0,,0.00784323364496231,,0.07088882476091385,,0.17622172832489014,,2133.3258571624756,
4783,0.0,,0.0018807582091540098,,0.07055123895406723,,0.13390417397022247,,2133.7654740810394,
4784,0.0,,0.0023825010284781456,,0.07475608587265015,,0.13915474712848663,,2134.20604801178,
4785,0.0,,0.0048079658299684525,,0.0618714839220047,,0.16527342796325684,,2134.6471631526947,
4786,0.0,,0.0020375021267682314,,0.08571623265743256,,0.12687857449054718,,2135.086920976639,
4787,0.0,,0.0030725772958248854,,0.07736043632030487,,0.10434142500162125,,2135.5269622802734,
4788,0.0,,0.0073191579431295395,,0.061577536165714264,,0.1116342544555664,,2135.967699289322,
4789,0.0,,0.00010250290506519377,,0.06193209066987038,,0.11596886068582535,,2136.4082050323486,
4790,0.0,,0.002718160394579172,,0.05960872024297714,,0.11202740669250488,,2136.8504831790924,
4791,0.0,,0.006314825266599655,,0.04832032695412636,,0.11867078393697739,,2137.2907025814056,
4792,0.0,,0.0005583699676208198,,0.036340031772851944,,0.11732856184244156,,2137.733021259308,
4793,0.0,,0.006840421352535486,,0.06785713136196136,,0.13183724880218506,,2138.1741335392,
4794,0.0,,0.004045685287564993,,0.06235217675566673,,0.13444142043590546,,2138.6148080825806,
4795,0.0,,0.001029051374644041,,0.07256868481636047,,0.13704557716846466,,2139.0551738739014,
4796,0.0,,0.000656667398288846,,0.059348903596401215,,0.15991298854351044,,2139.4952907562256,
4797,0.0,,0.004850849509239197,,0.06134594976902008,,0.17089974880218506,,2139.9362778663635,
4798,0.0,,0.0015364238061010838,,0.04823510721325874,,0.16048307716846466,,2140.3777067661285,
4799,0.0,,0.002250598045065999,,0.054047513753175735,,0.11777433007955551,,2140.8180935382843,
4800,0.0,,0.0010808109072968364,,0.056767288595438004,,0.11043381690979004,,2141.2597296237946,
4801,0.0,,0.00035308374208398163,,0.04221358895301819,,0.08235808461904526,,2141.7006890773773,
4802,0.0,,0.001696184859611094,,0.03716578334569931,,0.09768597036600113,,2142.1431770324707,
4803,0.0,,1.6716396203264594e-05,,0.03574907034635544,,0.08699631690979004,,2142.5841846466064,
4804,0.0,,0.0003784871951211244,,0.05078337714076042,,0.08471886068582535,,2143.0245957374573,
4805,0.0,,0.00029780363547615707,,0.044109754264354706,,0.08663082122802734,,2143.4659271240234,
4806,0.0,,0.004500214941799641,,0.042595669627189636,,0.07260751724243164,,2143.90668797493,
4807,0.0,,0.005812658462673426,,0.05475933477282524,,0.08197220414876938,,2144.3486292362213,
4808,0.0,,0.0031886412762105465,,0.05733245238661766,,0.08077740669250488,,2144.7896432876587,
4809,0.0,,0.00029182498110458255,,0.08497875928878784,,0.10764551162719727,,2145.2306683063507,
4810,0.0,,0.0006892959936521947,,0.06715209782123566,,0.09317144006490707,,2145.671649456024,
4811,0.0,,8.159950812114403e-05,,0.0593135729432106,,0.10226813703775406,,2146.1117503643036,
4812,0.0,,0.003425744827836752,,0.053952064365148544,,0.09671497344970703,,2146.553690671921,
4813,0.0,,0.000912858871743083,,0.03689238801598549,,0.08561531454324722,,2147.2889771461487,
4814,0.0,,2.361814222240355e-05,,0.043154213577508926,,0.08124581724405289,,2147.7297234535217,
4815,0.0,,0.0005820451769977808,,0.030714228749275208,,0.07237657159566879,,2148.1701016426086,
4816,0.0,,0.0006439201533794403,,0.04111674055457115,,0.06341329962015152,,2148.6108078956604,
4817,0.0,,0.0007028860854916275,,0.035438742488622665,,0.05820496752858162,,2149.0519092082977,
4818,0.0,,0.0018718036590144038,,0.04770995303988457,,0.07205507159233093,,2149.4921464920044,
4819,0.0,,0.0002494071959517896,,0.04502057284116745,,0.06467565149068832,,2149.9333782196045,
4820,0.0,,0.006186001002788544,,0.038514092564582825,,0.06176142022013664,,2150.374759197235,
4821,0.0,,0.00366004160605371,,0.027820806950330734,,0.051264047622680664,,2150.815380334854,
4822,0.0,,0.003936171997338533,,0.044644732028245926,,0.09166081994771957,,2151.256118297577,
4823,0.0,,0.0011097160167992115,,0.043198008090257645,,0.07082748413085938,,2151.6963081359863,
4824,0.0,,0.003346084151417017,,0.03528748080134392,,0.05606794357299805,,2152.136937379837,
4825,0.0,,0.0018781361868605018,,0.04893464595079422,,0.06791689246892929,,2152.578206539154,
4826,0.0,,0.0014592501102015376,,0.060070063918828964,,0.08787814527750015,,2153.0189049243927,
4827,0.0,,0.004296732135117054,,0.051324352622032166,,0.07871183007955551,,2153.460464477539,
4828,0.0,,0.0017107536550611258,,0.03989158198237419,,0.07988762855529785,,2153.9020121097565,
4829,0.0,,0.0012297520879656076,,0.040337007492780685,,0.08129914849996567,,2154.3427662849426,
4830,0.0,,0.003406219882890582,,0.04618954285979271,,0.09434795379638672,,2154.7837080955505,
4831,0.0,,0.003660917282104492,,0.04496937245130539,,0.08252620697021484,,2155.2246742248535,
4832,0.0,,0.008491254411637783,,0.054338663816452026,,0.09633064270019531,,2155.6647577285767,
4833,0.0,,0.001562481396831572,,0.046552177518606186,,0.0899505615234375,,2156.1049811840057,
4834,0.0,,0.00037051428807899356,,0.0361366905272007,,0.056484539061784744,,2156.5460045337677,
4835,0.0,,0.0005399900837801397,,0.05077522620558739,,0.08222023397684097,,2156.98694396019,
4836,0.0,,0.0050744409672915936,,0.038365915417671204,,0.06224799156188965,,2157.4277334213257,
4837,0.0,,0.00105163617990911,,0.04813724011182785,,0.07036074250936508,,2157.868248462677,
4838,0.0,,0.0009970006067305803,,0.03610731661319733,,0.0544123649597168,,2158.309987306595,
4839,0.0,,0.0026174276135861874,,0.03334267809987068,,0.07609081268310547,,2158.7507841587067,
4840,0.0,,0.0036744349636137486,,0.024848831817507744,,0.05177418515086174,,2159.192573070526,
4841,0.0,,0.0016996522899717093,,0.03636574372649193,,0.05473573878407478,,2159.6333384513855,
4842,0.0,,0.0007694815867580473,,0.021203579381108284,,0.03963248059153557,,2160.0734989643097,
4843,0.0,,0.003376253880560398,,0.02661818452179432,,0.07490404695272446,,2160.514455795288,
4844,0.0,,0.004521393682807684,,0.021461334079504013,,0.06501492112874985,,2160.9544248580933,
4845,0.0,,0.001235089497640729,,0.02610337920486927,,0.06578946113586426,,2161.395542383194,
4846,0.0,,0.001500989543274045,,0.03767360746860504,,0.0704924464225769,,2161.835696697235,
4847,0.0,,0.0009614958544261754,,0.02615012601017952,,0.046088218688964844,,2162.275987625122,
4848,0.0,,0.001861515105701983,,0.02932860516011715,,0.07654794305562973,,2162.7163388729095,
4849,0.0,,0.0012640694621950388,,0.021333031356334686,,0.06675990670919418,,2163.158249616623,
4850,0.0,,0.0017117063980549574,,0.02381192147731781,,0.06331038475036621,,2163.597914457321,
4851,0.0,,0.002001381479203701,,0.032669730484485626,,0.07944711297750473,,2164.0383439064026,
4852,0.0,,0.0001371830585412681,,0.024324098601937294,,0.06382211297750473,,2164.478393793106,
4853,0.0,,0.0011016394710168242,,0.030924808233976364,,0.07323702424764633,,2164.919739961624,
4854,0.0,,0.0009489635704085231,,0.021138178184628487,,0.04551386833190918,,2165.3615593910217,
4855,0.0,,0.0015022075967863202,,0.022046776488423347,,0.05053798481822014,,2165.802403688431,
4856,0.0,,0.005981841124594212,,0.05088851973414421,,0.07921838760375977,,2166.243412256241,
4857,0.0,,0.0005443401169031858,,0.040650323033332825,,0.06943988800048828,,2166.684010028839,
4858,0.0,,0.00036625168286263943,,0.026867734268307686,,0.05475394055247307,,2167.123969078064,
4859,0.0,,3.288596781203523e-05,,0.03472049906849861,,0.0516970157623291,,2167.5640907287598,
4860,0.0,,0.002678419230505824,,0.019936321303248405,,0.05050627514719963,,2168.004428625107,
4861,0.0,,0.001481599872931838,,0.021131591871380806,,0.04594342038035393,,2168.4461336135864,
4862,0.0,,0.002965811640024185,,0.04918048530817032,,0.09481772035360336,,2168.886452436447,
4863,0.0,,0.0010640064720064402,,0.01993555948138237,,0.060333847999572754,,2169.3273665905,
4864,0.0,,0.00039923525764606893,,0.028428103774785995,,0.07075051218271255,,2169.76828289032,
4865,0.0,,0.004624341614544392,,0.03274001553654671,,0.05593053624033928,,2170.2087275981903,
4866,0.0,,0.0005329378182068467,,0.027101289480924606,,0.05861377716064453,,2170.649066925049,
4867,0.0,,0.0017989522311836481,,0.024823708459734917,,0.053151052445173264,,2171.0891053676605,
4868,0.0,,0.002200970659032464,,0.060672007501125336,,0.1056486964225769,,2171.529764175415,
4869,0.0,,0.001806603278964758,,0.05327878147363663,,0.1043466106057167,,2171.971319913864,
4870,0.0,,0.00028891945839859545,,0.05653157830238342,,0.1064010038971901,,2172.412180662155,
4871,0.0,,0.0009464705362915993,,0.0595124252140522,,0.1043466106057167,,2172.8522827625275,
4872,0.0,,0.0017442179378122091,,0.05842851102352142,,0.1056486964225769,,2173.2937440872192,
4873,0.0,,0.0008354178280569613,,0.020892541855573654,,0.08318030834197998,,2173.73442029953,
4874,0.0,,0.0010647806338965893,,0.028759587556123734,,0.07335468381643295,,2174.175440788269,
4875,0.0,,0.0010756695410236716,,0.019950557500123978,,0.08792487531900406,,2174.6152012348175,
4876,0.0,,0.00024664573720656335,,0.061175387352705,,0.08898190408945084,,2175.350149154663,
4877,0.0,,0.001103595714084804,,0.0471162423491478,,0.0809091106057167,,2175.791555404663,
4878,0.0,,0.002819756744429469,,0.046292129904031754,,0.09287405014038086,,2176.2328860759735,
4879,0.0,,0.009649142622947693,,0.027996476739645004,,0.058773696422576904,,2176.673436164856,
4880,0.0,,0.002654921729117632,,0.030214084312319756,,0.06224672123789787,,2177.1142399311066,
4881,0.0,,0.0029131444171071053,,0.0295754112303257,,0.052263278514146805,,2177.5546803474426,
4882,0.0,,0.000636356184259057,,0.029365096241235733,,0.05630350112915039,,2177.9961829185486,
4883,0.0,,0.0033473889343440533,,0.04989340156316757,,0.08898190408945084,,2178.4376554489136,
4884,0.0,,0.0003204411768820137,,0.04531701281666756,,0.09443529695272446,,2178.8787729740143,
4885,0.0,,0.001632404513657093,,0.0486774742603302,,0.09288815408945084,,2179.318751811981,
4886,0.0,,0.0013330142246559262,,0.06844694912433624,,0.11467814445495605,,2179.759592294693,
4887,0.0,,0.004770450294017792,,0.039925675839185715,,0.07229987531900406,,2180.2006556987762,
4888,0.0,,0.001175505924038589,,0.039782341569662094,,0.0822111964225769,,2180.642434358597,
4889,0.0,,0.00030821101972833276,,0.05606129392981529,,0.09262824058532715,,2181.083147287369,
4890,0.0,,0.004562018904834986,,0.06131851300597191,,0.10311094671487808,,2181.523753643036,
4891,0.0,,0.006177362520247698,,0.04069668427109718,,0.07267045974731445,,2181.9640834331512,
4892,0.0,,0.0006006970652379096,,0.024377940222620964,,0.05512551590800285,,2182.406251192093,
4893,0.0,,0.0021599663887172937,,0.046916235238313675,,0.07340264320373535,,2182.8468329906464,
4894,0.0,,0.002905042842030525,,0.04460441321134567,,0.058271247893571854,,2183.2882936000824,
4895,0.0,,0.0023919548839330673,,0.028466571122407913,,0.05825630947947502,,2183.728800535202,
4896,0.0,,0.0009539886377751827,,0.043894313275814056,,0.0616765022277832,,2184.1696734428406,
4897,0.0,,0.0014943552669137716,,0.03690841421484947,,0.06770578771829605,,2184.610902070999,
4898,0.0,,0.008521528914570808,,0.048557378351688385,,0.10001715272665024,,2185.0519864559174,
4899,0.0,,0.0006694199983030558,,0.029060738161206245,,0.06673308461904526,,2185.4923322200775,
4900,0.0,,0.0031378406565636396,,0.027501320466399193,,0.06412891298532486,,2185.933174610138,
4901,0.0,,0.0002660962054505944,,0.018737390637397766,,0.07454558461904526,,2186.373372077942,
4902,0.0,,0.007581381127238274,,0.028967298567295074,,0.09277474880218506,,2186.8133165836334,
4903,0.0,,0.0005133256199769676,,0.01992737129330635,,0.07918381690979004,,2187.2528479099274,
4904,0.0,,0.012170623056590557,,0.031435657292604446,,0.08699631690979004,,2187.6929399967194,
4905,0.0,,0.003599075600504875,,0.0339062362909317,,0.09537891298532486,,2188.1334409713745,
4906,0.0,,0.0011229427764192224,,0.027813617140054703,,0.10058724880218506,,2188.5735998153687,
4907,0.0,,0.002913604024797678,,0.036926597356796265,,0.11043381690979004,,2189.0143072605133,
4908,0.0,,0.0007597815128974617,,0.03261016309261322,,0.10782965272665024,,2189.4564566612244,
4909,0.0,,0.0013164750998839736,,0.02744130603969097,,0.06152474880218506,,2189.8964800834656,
4910,0.0,,0.0021759187802672386,,0.022049203515052795,,0.07454558461904526,,2190.3391840457916,
4911,0.0,,0.002035060664638877,,0.026587199419736862,,0.08235808461904526,,2190.779525279999,
4912,0.0,,0.003799023339524865,,0.02487405762076378,,0.09017058461904526,,2191.220411300659,
4913,0.0,,0.0007374553242698312,,0.021981148049235344,,0.05110808089375496,,2191.661640405655,
4914,0.0,,0.006832748651504517,,0.048411790281534195,,0.08724701404571533,,2192.1024281978607,
4915,0.0,,0.0004312893725000322,,0.04025590419769287,,0.07930205017328262,,2192.5435061454773,
4916,0.0,,0.0033020556438714266,,0.0483984537422657,,0.09948434680700302,,2192.9846909046173,
4917,0.0,,0.0030509321950376034,,0.036425456404685974,,0.08816734701395035,,2193.425717353821,
4918,0.0,,0.0017059789970517159,,0.02981797233223915,,0.09050222486257553,,2193.865347623825,
4919,0.0,,0.0007253031362779438,,0.03148758038878441,,0.09571055322885513,,2194.3060431480408,
4920,0.0,,0.00033938090200535953,,0.05302014574408531,,0.11812043190002441,,2194.7462849617004,
4921,0.0,,0.004629483912140131,,0.049044977873563766,,0.11551558971405029,,2195.1878921985626,
4922,0.0,,0.001739086932502687,,0.040683597326278687,,0.08717646449804306,,2195.62885594368,
4923,0.0,,0.0026065229903906584,,0.03849531337618828,,0.08464284986257553,,2196.0693492889404,
4924,0.0,,0.00012242794036865234,,0.03824455663561821,,0.08659597486257553,,2196.5095744132996,
4925,0.0,,0.002867222297936678,,0.036158639937639236,,0.07943452149629593,,2196.9505829811096,
4926,0.0,,0.003027759725227952,,0.03169873356819153,,0.0684138834476471,,2197.3911764621735,
4927,0.0,,0.0021046099718660116,,0.03467818722128868,,0.0772029459476471,,2197.83163523674,
4928,0.0,,0.0011124690063297749,,0.03195595741271973,,0.0678882822394371,,2198.2722024917603,
4929,0.0,,0.006294193211942911,,0.02727457694709301,,0.056169528514146805,,2198.7131798267365,
4930,0.0,,0.004752940498292446,,0.025049272924661636,,0.051872413605451584,,2199.1538536548615,
4931,0.0,,0.0024552112445235252,,0.03376077860593796,,0.052080314606428146,,2199.5949997901917,
4932,0.0,,0.001318077789619565,,0.03331676498055458,,0.0673385038971901,,2200.035810947418,
4933,0.0,,0.0018998768646270037,,0.04074914753437042,,0.0556747131049633,,2200.476682662964,
4934,0.0,,0.0006213925080373883,,0.0596221499145031,,0.1014353409409523,,2200.918911933899,
4935,0.0,,0.002372980583459139,,0.04256325215101242,,0.07316740602254868,,2201.3590183258057,
4936,0.0,,0.0011831903830170631,,0.027127671986818314,,0.06188352778553963,,2201.8012914657593,
4937,0.0,,0.0023277970030903816,,0.013801130466163158,,0.0452580451965332,,2202.2414212226868,
4938,0.0,,0.001904709730297327,,0.02148507349193096,,0.05233407020568848,,2202.9772295951843,
4939,0.0,,0.00405719131231308,,0.019083824008703232,,0.0608830451965332,,2203.4184668064117,
4940,0.0,,0.0024112106766551733,,0.01581120304763317,,0.05754240229725838,,2203.8594467639923,
4941,0.0,,0.002334755612537265,,0.020845573395490646,,0.05155016854405403,,2204.299701690674,
4942,0.0,,0.0016454954165965319,,0.017782727256417274,,0.049482982605695724,,2204.7400901317596,
4943,0.0,,0.0012595267035067081,,0.03806667774915695,,0.10315418243408203,,2205.1800820827484,
4944,0.0,,0.0037363942246884108,,0.02013397216796875,,0.055678367614746094,,2205.620759487152,
4945,0.0,,0.0016964212991297245,,0.034051910042762756,,0.10094603151082993,,2206.060872554779,
4946,0.0,,0.00025458820164203644,,0.02332811802625656,,0.10315418243408203,,2206.501312971115,
4947,0.0,,0.0012955345446243882,,0.019831320270895958,,0.07490435987710953,,2206.9429619312286,
4948,0.0,,0.0010286017786711454,,0.04837285727262497,,0.12785489857196808,,2207.382876396179,
4949,0.0,,0.002383404178544879,,0.0439712330698967,,0.11557420343160629,,2207.823604822159,
4950,0.0,,7.044578524073586e-05,,0.04982225224375725,,0.11557420343160629,,2208.2647500038147,
4951,0.0,,0.008676839992403984,,0.0322612039744854,,0.08097990602254868,,2208.7050819396973,
4952,0.0,,0.015750547870993614,,0.05495156720280647,,0.06763839721679688,,2209.146580219269,
4953,0.0,,0.0023525990545749664,,0.040189601480960846,,0.062194425612688065,,2209.586644887924,
4954,0.0,,0.0009468739735893905,,0.03835635632276535,,0.05593283846974373,,2210.0273263454437,
4955,0.0,,0.0005958023248240352,,0.029082225635647774,,0.052013397216796875,,2210.468201637268,
4956,0.0,,0.00025692637427709997,,0.012306666001677513,,0.0608830451965332,,2210.90873837471,
4957,0.0,,0.0017054792260751128,,0.01842496357858181,,0.06930001825094223,,2211.348829984665,
4958,0.0,,0.0033023436553776264,,0.019086653366684914,,0.06825033575296402,,2211.790366411209,
4959,0.0,,0.003602018114179373,,0.04559987410902977,,0.06554465740919113,,2212.231696844101,
4960,0.0,,0.0011883146362379193,,0.033992115408182144,,0.06033632159233093,,2212.6719386577606,
4961,0.0,,0.0006881579174660146,,0.028292514383792877,,0.052646834403276443,,2213.112626314163,
4962,0.0,,0.0012784190475940704,,0.02758016809821129,,0.0556747131049633,,2213.5543687343597,
4963,0.0,,0.0016386819770559669,,0.025828272104263306,,0.06825033575296402,,2213.9948971271515,
4964,0.0,,0.00018020550487563014,,0.02585465833544731,,0.08688417822122574,,2214.4349212646484,
4965,0.0,,0.0006795342196710408,,0.03464411199092865,,0.09139657020568848,,2214.8750727176666,
4966,0.0,,0.0002952090580947697,,0.04563513398170471,,0.11877918243408203,,2215.316311120987,
4967,0.0,,0.0027936149854213,,0.06578905880451202,,0.15998966991901398,,2215.757698535919,
4968,0.0,,0.0021891503129154444,,0.05311618372797966,,0.1390080451965332,,2216.198878765106,
4969,0.0,,0.0024974436964839697,,0.03197234869003296,,0.08539644628763199,,2216.639402627945,
4970,0.0,,0.0007155962521210313,,0.033599115908145905,,0.10094603151082993,,2217.0798885822296,
4971,0.0,,0.00011171593359904364,,0.04358348995447159,,0.12004240602254868,,2217.520839691162,
4972,0.0,,0.0009186827228404582,,0.041573312133550644,,0.1077580451965332,,2217.9616017341614,
4973,0.0,,0.00092923833290115,,0.03788082301616669,,0.10702157020568848,,2218.4025316238403,
4974,0.0,,0.0004649595939554274,,0.023719532415270805,,0.09361537545919418,,2218.8424775600433,
4975,0.0,,0.0008687959052622318,,0.026361025869846344,,0.0973450317978859,,2219.283871412277,
4976,0.0,,0.0013782940804958344,,0.025443444028496742,,0.1051575317978859,,2219.724216222763,
4977,0.0,,0.0046860878355801105,,0.024493278935551643,,0.05270751193165779,,2220.1650767326355,
4978,0.0,,0.0034437684807926416,,0.02720082551240921,,0.09060478210449219,,2220.606074810028,
4979,0.0,,0.0007331272936426103,,0.028653860092163086,,0.09213670343160629,,2221.0466136932373,
4980,0.0,,0.0010818667942658067,,0.04051460698246956,,0.10210450738668442,,2221.4867832660675,
4981,0.0,,0.0028817264828830957,,0.030786234885454178,,0.08011269569396973,,2221.9272541999817,
4982,0.0,,6.611059507122263e-05,,0.02602229453623295,,0.08333715051412582,,2222.367501974106,
4983,0.0,,0.0008533557411283255,,0.0543072372674942,,0.1051538810133934,,2222.808586835861,
4984,0.0,,0.0008048548479564488,,0.04096250236034393,,0.094737209379673,,2223.2495958805084,
4985,0.0,,0.004351438954472542,,0.0459090992808342,,0.0973450317978859,,2223.6905586719513,
4986,0.0,,0.00012918357970193028,,0.0319497250020504,,0.09052935987710953,,2224.131438732147,
4987,0.0,,0.000169270220794715,,0.04410545900464058,,0.10875853151082993,,2224.571764945984,
4988,0.0,,0.0008118050172924995,,0.05564399063587189,,0.11832300573587418,,2225.0116300582886,
4989,0.0,,0.003505042986944318,,0.039150845259428024,,0.08618823438882828,,2225.451575279236,
4990,0.0,,0.0028078225441277027,,0.02733096107840538,,0.06409168243408203,,2225.8915700912476,
4991,0.0,,0.00013908786058891565,,0.02873343788087368,,0.0660913810133934,,2226.3312649726868,
4992,0.0,,0.00038784739444963634,,0.04419417306780815,,0.0921330451965332,,2226.7715039253235,
4993,0.0,,0.0004625084111467004,,0.04712824150919914,,0.11657103151082993,,2227.2118003368378,
4994,0.0,,0.0006756531074643135,,0.06681720167398453,,0.14000852406024933,,2227.6522805690765,
4995,0.0,,0.005792363081127405,,0.06476587057113647,,0.1442163735628128,,2228.0925567150116,
4996,0.0,,0.0021996190771460533,,0.05588531494140625,,0.12092717736959457,,2228.5332732200623,
4997,0.0,,0.002596371341496706,,0.06484484672546387,,0.12264657020568848,,2228.9742047786713,
4998,0.0,,0.005638582166284323,,0.03595920279622078,,0.09313353151082993,,2229.4145045280457,
4999,0.0,,0.0010466987732797861,,0.02441759780049324,,0.08618823438882828,,2229.8555612564087,
5000,0.0,,0.0011836668709293008,,0.028230171650648117,,0.09052935987710953,,2230.5901114940643,
5001,0.0,,0.0031879276502877474,,0.04365479201078415,,0.0843205451965332,,2231.0308668613434,
5002,0.0,,0.000587171467486769,,0.04459176957607269,,0.07405217736959457,,2231.471460342407,
5003,0.0,,0.0006232854793779552,,0.023725440725684166,,0.0739038810133934,,2231.9124433994293,
5004,0.0,,0.0009571222472004592,,0.02994360215961933,,0.059279363602399826,,2232.3539760112762,
5005,0.0,,0.001548021798953414,,0.03319411724805832,,0.07513642311096191,,2232.79523563385,
5006,0.0,,0.0025773930829018354,,0.03383413329720497,,0.08879240602254868,,2233.236543416977,
5007,0.0,,0.0075804321095347404,,0.019903307780623436,,0.05990326777100563,,2233.6785299777985,
5008,0.0,,0.0003017921408172697,,0.032623834908008575,,0.06749740988016129,,2234.1184990406036,
5009,0.0,,0.0006517984438687563,,0.020824233070015907,,0.060986995697021484,,2234.5591027736664,
5010,0.0,,0.007908390834927559,,0.02793516218662262,,0.06294012069702148,,2234.9996378421783,
5011,0.0,,0.0009448617929592729,,0.027738049626350403,,0.0757589340209961,,2235.4402556419373,
5012,0.0,,0.0016435239231213927,,0.04190990701317787,,0.08096726983785629,,2235.880774974823,
5013,0.0,,0.001873103785328567,,0.032056279480457306,,0.0682520866394043,,2236.3220551013947,
5014,0.0,,0.004072783049196005,,0.04467650502920151,,0.10058724880218506,,2236.7624378204346,
5015,0.0,,0.002838226268067956,,0.028092151507735252,,0.08599662780761719,,2237.202907562256,
5016,0.0,,0.00014816800830885768,,0.03585280850529671,,0.08439215272665024,,2237.6429476737976,
5017,0.0,,0.006953787989914417,,0.019897907972335815,,0.0884915217757225,,2238.084975004196,
5018,0.0,,0.00552193121984601,,0.04044884070754051,,0.08892957121133804,,2238.5264461040497,
5019,0.0,,0.0019896721933037043,,0.03645121306180954,,0.0827227458357811,,2238.966296672821,
5020,0.0,,0.00266459072008729,,0.031823668628931046,,0.06640597432851791,,2239.406444787979,
5021,0.0,,0.00516072753816843,,0.027280066162347794,,0.06952214241027832,,2239.847005367279,
5022,0.0,,0.00028706129523925483,,0.021459033712744713,,0.06997498124837875,,2240.287472963333,
5023,0.0,,0.005332475062459707,,0.044484931975603104,,0.07908955961465836,,2240.7287726402283,
5024,0.0,,0.0012278013164177537,,0.03409681096673012,,0.08169373124837875,,2241.168541431427,
5025,0.0,,0.0005414506304077804,,0.014389965683221817,,0.07127705961465836,,2241.6091413497925,
5026,0.0,,0.005450414959341288,,0.024647215381264687,,0.05000114440917969,,2242.049910068512,
5027,0.0,,0.0030466290190815926,,0.021357784047722816,,0.046537477523088455,,2242.4916954040527,
5028,0.0,,0.00016243378922808915,,0.019846763461828232,,0.04886269569396973,,2242.9317741394043,
5029,0.0,,0.004481355659663677,,0.02579166367650032,,0.06606873124837875,,2243.3719437122345,
5030,0.0,,0.003793347394093871,,0.04640013724565506,,0.08668438345193863,,2243.8134155273438,
5031,0.0,,0.0019174854969605803,,0.03307339921593666,,0.058414142578840256,,2244.2543501853943,
5032,0.0,,0.0006469935178756714,,0.029887786135077477,,0.0572916679084301,,2244.6961176395416,
5033,0.0,,0.0016988447168841958,,0.031731978058815,,0.08618823438882828,,2245.1374971866608,
5034,0.0,,0.00405349675565958,,0.07446091622114182,,0.13566739857196808,,2245.5780692100525,
5035,0.0,,0.0004128192085772753,,0.07992930710315704,,0.15042519569396973,,2246.019038915634,
5036,0.0,,0.0035261735320091248,,0.0698627382516861,,0.1442200392484665,,2246.460529088974,
5037,0.0,,0.002381519880145788,,0.0662049949169159,,0.1364075392484665,,2246.9015533924103,
5038,0.0,,0.0002166180347558111,,0.054962899535894394,,0.12698769569396973,,2247.3428876399994,
5039,0.0,,0.004095418844372034,,0.03644047677516937,,0.09834185987710953,,2247.7836730480194,
5040,0.0,,0.0014370197895914316,,0.058843012899160385,,0.14261269569396973,,2248.2241134643555,
5041,0.0,,0.0015258070779964328,,0.03376559913158417,,0.11657103151082993,,2248.6648755073547,
5042,0.0,,0.004258778411895037,,0.03447568044066429,,0.10790634155273438,,2249.1049511432648,
5043,0.0,,0.0005096220993436873,,0.027762295678257942,,0.09573769569396973,,2249.5463094711304,
5044,0.0,,0.0006938069127500057,,0.02020568959414959,,0.07750853151082993,,2249.9864518642426,
5045,0.0,,0.0009270444861613214,,0.024152962490916252,,0.08792519569396973,,2250.426395893097,
5046,0.0,,1.077895376511151e-05,,0.04400679096579552,,0.11136269569396973,,2250.868105649948,
5047,0.0,,0.0030821943655610085,,0.043356459587812424,,0.12698769569396973,,2251.30762052536,
5048,0.0,,0.010868890210986137,,0.04130314290523529,,0.09834185987710953,,2251.748178958893,
5049,0.0,,0.0015707638813182712,,0.03948131948709488,,0.06867289543151855,,2252.189378976822,
5050,0.0,,0.0020761729683727026,,0.062028441578149796,,0.07999356836080551,,2252.6295948028564,
5051,0.0,,0.0014213668182492256,,0.035633739084005356,,0.0631914958357811,,2253.0712416172028,
5052,0.0,,3.0867383884469746e-06,,0.023447642102837563,,0.06969603151082993,,2253.5114862918854,
5053,0.0,,0.0007120727677829564,,0.04003331437706947,,0.11657103151082993,,2253.951758623123,
5054,0.0,,0.0006457814015448093,,0.04419632628560066,,0.0999455451965332,,2254.3927602767944,
5055,0.0,,0.0011264801723882556,,0.028493953868746758,,0.08618823438882828,,2254.832846879959,
5056,0.0,,0.0015400759875774384,,0.03146717697381973,,0.09288840740919113,,2255.273611307144,
5057,0.0,,0.003296429757028818,,0.022520389407873154,,0.07490435987710953,,2255.714907884598,
5058,0.0,,0.0021421622950583696,,0.033611442893743515,,0.07504387944936752,,2256.154690504074,
5059,0.0,,0.0002666379150468856,,0.04496358707547188,,0.07726340740919113,,2256.59548330307,
5060,0.0,,0.001244818209670484,,0.03312312439084053,,0.07465923577547073,,2257.0356888771057,
5061,0.0,,0.0005391366430558264,,0.02052566595375538,,0.07205507159233093,,2257.4759533405304,
5062,0.0,,0.0011043153936043382,,0.032416194677352905,,0.07648539543151855,,2257.917839050293,
5063,0.0,,0.0038800283800810575,,0.038301460444927216,,0.06983554363250732,,2258.653972387314,
5064,0.0,,0.0013823655899614096,,0.015732744708657265,,0.060720961540937424,,2259.095021724701,
5065,0.0,,0.0024056092370301485,,0.018457653000950813,,0.039887625724077225,,2259.5372080802917,
5066,0.0,,0.001585356192663312,,0.022302763536572456,,0.058116793632507324,,2259.9785001277924,
5067,0.0,,0.0012933864491060376,,0.027959831058979034,,0.08011269569396973,,2260.4186635017395,
5068,0.0,,0.0014516869559884071,,0.020346015691757202,,0.08097990602254868,,2260.858903646469,
5069,0.0,,0.0013017145683988929,,0.024228151887655258,,0.07230019569396973,,2261.299701690674,
5070,0.0,,0.0004308075876906514,,0.021113945171236992,,0.07986757159233093,,2261.7395675182343,
5071,0.0,,0.00032627463224343956,,0.020489247515797615,,0.09834185987710953,,2262.1806609630585,
5072,0.0,,0.001206937711685896,,0.02310764417052269,,0.08532103151082993,,2262.620522737503,
5073,0.0,,0.001306292600929737,,0.034451697021722794,,0.07750853151082993,,2263.061710834503,
5074,0.0,,0.001336410059593618,,0.02191401831805706,,0.07738641649484634,,2263.502601146698,
5075,0.0,,0.000946186832152307,,0.02233615703880787,,0.07634595781564713,,2263.943255662918,
5076,0.0,,0.001450772164389491,,0.0320441909134388,,0.09197095781564713,,2264.3836443424225,
5077,0.0,,0.0006581518100574613,,0.02793929912149906,,0.08910516649484634,,2264.82501745224,
5078,0.0,,0.0003830534697044641,,0.027233006432652473,,0.08432420343160629,,2265.265209674835,
5079,0.0,,0.0011691981926560402,,0.041480135172605515,,0.10603225231170654,,2265.7054555416107,
5080,0.0,,0.004113335628062487,,0.03067561611533165,,0.11254266649484634,,2266.1458587646484,
5081,0.0,,0.0052438657730817795,,0.017522165551781654,,0.0749102458357811,,2266.586250782013,
5082,0.0,,0.002561127534136176,,0.046303316950798035,,0.09678268432617188,,2267.026832342148,
5083,0.0,,0.0020756274461746216,,0.04091485217213631,,0.10082391649484634,,2267.467625617981,
5084,0.0,,0.004927575122565031,,0.03787153586745262,,0.10590923577547073,,2267.908836364746,
5085,0.0,,0.0006247049896046519,,0.03029610775411129,,0.10759595781564713,,2268.3498623371124,
5086,0.0,,0.0005004447884857655,,0.01962210237979889,,0.09066887944936752,,2268.7905733585358,
5087,0.0,,0.0020516186486929655,,0.025730175897479057,,0.10212600231170654,,2269.2309160232544,
5088,0.0,,0.0018694166792556643,,0.027128903195261955,,0.1100664958357811,,2269.6724281311035,
5089,0.0,,0.00263269548304379,,0.029833728447556496,,0.06188352778553963,,2270.113564968109,
5090,0.0,,0.0004096094344276935,,0.019183006137609482,,0.05754240229725838,,2270.554085254669,
5091,0.0,,0.0006371469353325665,,0.0314849317073822,,0.05512798950076103,,2270.994015932083,
5092,0.0,,0.004734531976282597,,0.017536843195557594,,0.07087600231170654,,2271.434992790222,
5093,0.0,,0.006459222175180912,,0.030878998339176178,,0.09978345781564713,,2271.8769023418427,
5094,0.0,,0.0023149936459958553,,0.020858949050307274,,0.08389683812856674,,2272.3176119327545,
5095,0.0,,0.0033236099407076836,,0.02367149107158184,,0.054210543632507324,,2272.7592780590057,
5096,0.0,,0.0022921415511518717,,0.03335418924689293,,0.06294048577547073,,2273.2001106739044,
5097,0.0,,0.0007409114041365683,,0.042845115065574646,,0.0712992325425148,,2273.6409916877747,
5098,0.0,,0.001537907519377768,,0.04558205604553223,,0.07344182580709457,,2274.082365989685,
5099,0.0,,0.0065031498670578,,0.03475280478596687,,0.07499948889017105,,2274.5226752758026,
5100,0.0,,0.0009149610996246338,,0.028453197330236435,,0.06472460180521011,,2274.963620185852,
5101,0.0,,0.004646603483706713,,0.02584393322467804,,0.05904443934559822,,2275.4048924446106,
5102,0.0,,0.0017805556999519467,,0.03777477517724037,,0.06841444969177246,,2275.8451743125916,
5103,0.0,,0.00010832610132638365,,0.01227337121963501,,0.06535490602254868,,2276.2858040332794,
5104,0.0,,0.0018031599465757608,,0.023839039728045464,,0.06535490602254868,,2276.7265582084656,
5105,0.0,,8.468981104670092e-05,,0.031025957316160202,,0.06957689672708511,,2277.168060064316,
5106,0.0,,0.0003921744355466217,,0.02749432623386383,,0.06014657020568848,,2277.6094691753387,
5107,0.0,,0.000822946080006659,,0.021038981154561043,,0.08792519569396973,,2278.0518596172333,
5108,0.0,,0.0021697692573070526,,0.037121087312698364,,0.11917519569396973,,2278.492504835129,
5109,0.0,,0.0009956128196790814,,0.04200548678636551,,0.11136269569396973,,2278.933205604553,
5110,0.0,,0.00598227558657527,,0.03786829113960266,,0.12338670343160629,,2279.374635696411,
5111,0.0,,0.004259052220731974,,0.04150575026869774,,0.09400073438882828,,2279.815840244293,
5112,0.0,,0.0010317525593563914,,0.02557450905442238,,0.09660490602254868,,2280.256629705429,
5113,0.0,,0.0017748955870047212,,0.023155106231570244,,0.1025533676147461,,2280.6977818012238,
5114,0.0,,0.00717177102342248,,0.025458574295043945,,0.0895325317978859,,2281.1392130851746,
5115,0.0,,0.004887457937002182,,0.03240049630403519,,0.09834185987710953,,2281.5799758434296,
5116,0.0,,0.0015874614473432302,,0.03962034359574318,,0.10615435987710953,,2282.020620584488,
5117,0.0,,0.0014774505980312824,,0.024217020720243454,,0.0817200317978859,,2282.4615182876587,
5118,0.0,,0.00111485761590302,,0.04223278537392616,,0.13480019569396973,,2282.9022345542908,
5119,0.0,,0.00024536790442653,,0.041765034198760986,,0.11571884155273438,,2283.3426735401154,
5120,0.0,,0.006305055692791939,,0.02888093702495098,,0.11657103151082993,,2283.7831115722656,
5121,0.0,,0.004902029410004616,,0.029140476137399673,,0.1051575317978859,,2284.2255585193634,
5122,0.0,,0.0033309687860310078,,0.030310485512018204,,0.10055001825094223,,2284.666355609894,
5123,0.0,,0.0035194926895201206,,0.029975304380059242,,0.0973413810133934,,2285.1073656082153,
5124,0.0,,0.00195863819681108,,0.03334440663456917,,0.0983477458357811,,2285.5482923984528,
5125,0.0,,0.0023171845823526382,,0.03464310243725777,,0.07974936813116074,,2286.2847702503204,
5126,0.0,,0.00032740793540142477,,0.06002071499824524,,0.1013232097029686,,2286.7244708538055,
5127,0.0,,0.0005456974031403661,,0.03140425682067871,,0.08752918243408203,,2287.165791273117,
5128,0.0,,0.0014082755660638213,,0.030524134635925293,,0.1217290535569191,,2287.6058464050293,
5129,0.0,,0.0008244839264079928,,0.05339648202061653,,0.1285913735628128,,2288.0461242198944,
5130,0.0,,0.00342991529032588,,0.050933416932821274,,0.11357084661722183,,2288.4874546527863,
5131,0.0,,0.0003996624727733433,,0.03765474632382393,,0.1233830451965332,,2288.9272594451904,
5132,0.0,,0.00027108550420962274,,0.04194241762161255,,0.12698769569396973,,2289.368323802948,
5133,0.0,,0.0003092207189183682,,0.05047876015305519,,0.13827157020568848,,2289.809159755707,
5134,0.0,,0.0006852246006019413,,0.047488290816545486,,0.12438353151082993,,2290.2502870559692,
5135,0.0,,0.0018496295670047402,,0.046135637909173965,,0.14608407020568848,,2290.6903500556946,
5136,0.0,,0.003266184125095606,,0.04700438678264618,,0.14868824183940887,,2291.1315727233887,
5137,0.0,,0.0006457730778492987,,0.037727586925029755,,0.13740436732769012,,2291.5716795921326,
5138,0.0,,0.000626143126282841,,0.0364280641078949,,0.11743823438882828,,2292.0122821331024,
5139,0.0,,0.0033236416056752205,,0.03482377529144287,,0.11136269569396973,,2292.4531366825104,
5140,0.0,,0.00030620081815868616,,0.026670217514038086,,0.10181323438882828,,2292.8932971954346,
5141,0.0,,0.0018691850127652287,,0.020269053056836128,,0.07750853151082993,,2293.334939956665,
5142,0.0,,0.001693535246886313,,0.019397374242544174,,0.07230019569396973,,2293.7748415470123,
5143,0.0,,0.0007254658848978579,,0.01808241941034794,,0.07799037545919418,,2294.216064453125,
5144,0.0,,0.006434020586311817,,0.022923177108168602,,0.054890792816877365,,2294.6571521759033,
5145,0.0,,0.0003706828283611685,,0.022683827206492424,,0.04367188736796379,,2295.0977878570557,
5146,0.0,,0.0008436125935986638,,0.05222650617361069,,0.07733416557312012,,2295.5384814739227,
5147,0.0,,0.0032796598970890045,,0.05048740655183792,,0.07302967458963394,,2295.978777885437,
5148,0.0,,0.002388901077210903,,0.03585364297032356,,0.05783987045288086,,2296.419049501419,
5149,0.0,,0.0011309358524158597,,0.03255365043878555,,0.05212211608886719,,2296.859349489212,
5150,0.0,,0.003642476862296462,,0.045404184609651566,,0.07040214538574219,,2297.3003940582275,
5151,0.0,,0.0026221061125397682,,0.03435707464814186,,0.06304820626974106,,2297.7405948638916,
5152,0.0,,0.0022451914846897125,,0.0255216583609581,,0.06530746072530746,,2298.1813666820526,
5153,0.0,,0.0006361325504258275,,0.019284624606370926,,0.060886699706315994,,2298.622266292572,
5154,0.0,,0.0002582761808298528,,0.02159658446907997,,0.06969603151082993,,2299.062422513962,
5155,0.0,,0.0021602578926831484,,0.020463023334741592,,0.08257421106100082,,2299.5030796527863,
5156,0.0,,0.0033224551007151604,,0.021390346810221672,,0.07230019569396973,,2299.944222688675,
5157,0.0,,0.0019981195218861103,,0.03531627357006073,,0.07476171106100082,,2300.385591506958,
5158,0.0,,0.0021288038697093725,,0.05517609789967537,,0.10196629911661148,,2300.825942993164,
5159,0.0,,0.0007630157633684576,,0.06853722780942917,,0.12279963493347168,,2301.2665922641754,
5160,0.0,,0.0011626657797023654,,0.06513724476099014,,0.11238297075033188,,2301.706264734268,
5161,0.0,,0.003375766333192587,,0.051629383116960526,,0.09038671106100082,,2302.1477212905884,
5162,0.0,,0.001430218224413693,,0.04289949685335159,,0.07592463493347168,,2302.5876529216766,
5163,0.0,,0.00448921974748373,,0.07048267126083374,,0.09266623109579086,,2303.0282893180847,
5164,0.0,,0.0007229055045172572,,0.05330349877476692,,0.08909233659505844,,2303.4695298671722,
5165,0.0,,0.0009761713445186615,,0.05944395065307617,,0.09208456426858902,,2303.910333633423,
5166,0.0,,0.0003324660356156528,,0.025187218561768532,,0.08127983659505844,,2304.3503677845,
5167,0.0,,0.00675581069663167,,0.056260135024785995,,0.11252983659505844,,2304.791615009308,
5168,0.0,,0.0001994756457861513,,0.06703778356313705,,0.1163681373000145,,2305.2326822280884,
5169,0.0,,0.0020854410249739885,,0.06800659745931625,,0.12555067241191864,,2305.6736562252045,
5170,0.0,,0.001265811501070857,,0.046706702560186386,,0.09507862478494644,,2306.1143169403076,
5171,0.0,,0.00032309404923580587,,0.05293738469481468,,0.10419321060180664,,2306.5549693107605,
5172,0.0,,0.004255997482687235,,0.037354469299316406,,0.07684946060180664,,2306.9960055351257,
5173,0.0,,0.0025537332985550165,,0.050680771470069885,,0.1001816987991333,,2307.4367287158966,
5174,0.0,,0.004975530318915844,,0.03652535751461983,,0.08909233659505844,,2307.878115415573,
5175,0.0,,0.001322092255577445,,0.029310302808880806,,0.07592463493347168,,2308.319425344467,
5176,0.0,,0.0004580188833642751,,0.04084833711385727,,0.09258866310119629,,2308.760438680649,
5177,0.0,,9.679461800260469e-05,,0.024475863203406334,,0.07275470346212387,,2309.2011246681213,
5178,0.0,,9.384507575305179e-05,,0.033421728760004044,,0.07006768137216568,,2309.641799211502,
5179,0.0,,0.0008582697482779622,,0.040502291172742844,,0.08127983659505844,,2310.0828623771667,
5180,0.0,,0.002243748866021633,,0.034679245203733444,,0.07443705946207047,,2310.523456096649,
5181,0.0,,0.00011598796118050814,,0.04832230880856514,,0.08535357564687729,,2310.964540243149,
5182,0.0,,0.0001939654175657779,,0.023262344300746918,,0.07674749940633774,,2311.4045915603638,
5183,0.0,,0.0018119788728654385,,0.023675447329878807,,0.08716416358947754,,2311.844829082489,
5184,0.0,,0.0011244906345382333,,0.05300765857100487,,0.14965422451496124,,2312.286081790924,
5185,0.0,,0.0021360970567911863,,0.08918981999158859,,0.18529963493347168,,2312.7268812656403,
5186,0.0,,0.0021068137139081955,,0.09788389503955841,,0.20955006778240204,,2313.166051387787,
5187,0.0,,7.616897346451879e-05,,0.06575383245944977,,0.18090422451496124,,2313.6068320274353,
5188,0.0,,0.0035512391477823257,,0.04982765391469002,,0.1442200392484665,,2314.3414945602417,
5189,0.0,,0.0003166550595778972,,0.03698940575122833,,0.13143499195575714,,2314.7821748256683,
5190,0.0,,0.00017531763296574354,,0.020092543214559555,,0.11759129911661148,,2315.2232027053833,
5191,0.0,,0.0014834905741736293,,0.03978715464472771,,0.11396685987710953,,2315.663582801819,
5192,0.0,,0.0034429009538143873,,0.04136868938803673,,0.08373626321554184,,2316.103945016861,
5193,0.0,,0.0006259239744395018,,0.03823214769363403,,0.08909233659505844,,2316.545154809952,
5194,0.0,,0.002824377967044711,,0.05019635334610939,,0.08634129911661148,,2316.9863662719727,
5195,0.0,,0.0020060257520526648,,0.05667068064212799,,0.08056720346212387,,2317.426437854767,
5196,0.0,,0.00391222583130002,,0.050401411950588226,,0.08909233659505844,,2317.866642475128,
5197,0.0,,0.004183884710073471,,0.04449787363409996,,0.08373713493347168,,2318.306622982025,
5198,0.0,,0.0023504106793552637,,0.03210439905524254,,0.09675797075033188,,2318.747238636017,
5199,0.0,,0.0024538240395486355,,0.057192813605070114,,0.08944940567016602,,2319.1880457401276,
5200,0.0,,0.0004039874766021967,,0.055635612457990646,,0.1018730029463768,,2319.629632949829,
5201,0.0,,0.00359500665217638,,0.04246339201927185,,0.10471487045288086,,2320.0706243515015,
5202,0.0,,0.001545639126561582,,0.04276793822646141,,0.10058140754699707,,2320.510734796524,
5203,0.0,,0.001742376945912838,,0.02976001799106598,,0.06434503942728043,,2320.9511258602142,
5204,0.0,,0.0009226487018167973,,0.029561132192611694,,0.09879636764526367,,2321.392992258072,
5205,0.0,,0.002787812612950802,,0.04283460974693298,,0.11382421106100082,,2321.83304977417,
5206,0.0,,0.002490344224497676,,0.028469091281294823,,0.07696366310119629,,2322.2745399475098,
5207,0.0,,0.00081670843064785,,0.04337962716817856,,0.11059173196554184,,2322.715140581131,
5208,0.0,,0.000701085024047643,,0.05037058889865875,,0.11840423196554184,,2323.155718564987,
5209,0.0,,6.384502194123343e-05,,0.03702233359217644,,0.12621672451496124,,2323.5963292121887,
5210,0.0,,0.00445869704708457,,0.02433261089026928,,0.10977879911661148,,2324.037035703659,
5211,0.0,,0.00011407435522414744,,0.03662865608930588,,0.12361256033182144,,2324.4787623882294,
5212,0.0,,0.0008438756340183318,,0.039343882352113724,,0.10921303182840347,,2324.919412136078,
5213,0.0,,0.000859482679516077,,0.032995227724313736,,0.1103658676147461,,2325.360077857971,
5214,0.0,,0.0028426821809262037,,0.030945369973778725,,0.10921303182840347,,2325.80109500885,
5215,0.0,,0.012741385959088802,,0.05498531088232994,,0.0777386799454689,,2326.2426176071167,
5216,0.0,,0.011327214539051056,,0.06281936168670654,,0.09986606985330582,,2326.682383298874,
5217,0.0,,0.00636638468131423,,0.03540704399347305,,0.06939951330423355,,2327.122703552246,
5218,0.0,,0.001249105902388692,,0.02632927894592285,,0.11382421106100082,,2327.5632898807526,
5219,0.0,,0.0035553956404328346,,0.032791223376989365,,0.09936213493347168,,2328.003881931305,
5220,0.0,,0.00230788835324347,,0.04472770541906357,,0.09566628932952881,,2328.4461205005646,
5221,0.0,,0.0010557008208706975,,0.042879898101091385,,0.08778253942728043,,2328.8862936496735,
5222,0.0,,0.000598625629208982,,0.0333394780755043,,0.08113297075033188,,2329.32755446434,
5223,0.0,,0.0019333285745233297,,0.03151826560497284,,0.06864706426858902,,2329.767713546753,
5224,0.0,,0.0018220245838165283,,0.025313518941402435,,0.08634129911661148,,2330.208577156067,
5225,0.0,,0.005180712789297104,,0.02788757160305977,,0.07538620382547379,,2330.6488671302795,
5226,0.0,,0.0004007302923128009,,0.03356122225522995,,0.07903274148702621,,2331.0908639431,
5227,0.0,,0.000651019043289125,,0.0264974944293499,,0.0817200317978859,,2331.5315849781036,
5228,0.0,,0.0010818190639838576,,0.04500282555818558,,0.10861587524414062,,2331.9720742702484,
5229,0.0,,0.00035783505882136524,,0.07107390463352203,,0.11252983659505844,,2332.4132604599,
5230,0.0,,0.006877809762954712,,0.045936618000268936,,0.10977879911661148,,2332.853901386261,
5231,0.0,,0.0012203982332721353,,0.040871646255254745,,0.09358803182840347,,2333.295136451721,
5232,0.0,,0.0012652113800868392,,0.036783188581466675,,0.09819921106100082,,2333.735151052475,
5233,0.0,,0.0016606285935267806,,0.05870573967695236,,0.13785886764526367,,2334.175803422928,
5234,0.0,,0.0005205163615755737,,0.06553217768669128,,0.15348386764526367,,2334.61612534523,
5235,0.0,,0.0019658494275063276,,0.05219113081693649,,0.14102880656719208,,2335.056673526764,
5236,0.0,,0.0019334914395585656,,0.0840342789888382,,0.15869219601154327,,2335.4981632232666,
5237,0.0,,0.001406144117936492,,0.054863568395376205,,0.14782102406024933,,2335.938508272171,
5238,0.0,,0.0012925774790346622,,0.03780253604054451,,0.12424087524414062,,2336.3802268505096,
5239,0.0,,0.002106774365529418,,0.02990325167775154,,0.12800796329975128,,2336.8206713199615,
5240,0.0,,0.000959420227445662,,0.043835561722517014,,0.13986587524414062,,2337.2618701457977,
5241,0.0,,0.00047264754539355636,,0.037985362112522125,,0.13528203964233398,,2337.7018518447876,
5242,0.0,,0.0015133953420445323,,0.03620634600520134,,0.12163671106100082,,2338.141453027725,
5243,0.0,,0.003286877879872918,,0.042806223034858704,,0.08555308729410172,,2338.583411216736,
5244,0.0,,0.006062219385057688,,0.031663745641708374,,0.13061213493347168,,2339.024777173996,
5245,0.0,,0.0003687515272758901,,0.037781644612550735,,0.14343245327472687,,2339.46488571167,
5246,0.0,,0.008642546832561493,,0.03837280720472336,,0.1336514949798584,,2339.905179977417,
5247,0.0,,0.00013072893489152193,,0.03948463872075081,,0.13582046329975128,,2340.3456733226776,
5248,0.0,,0.0001584773272043094,,0.04215173050761223,,0.10457047075033188,,2340.78662443161,
5249,0.0,,0.0059732068330049515,,0.04095149785280228,,0.13842463493347168,,2341.2274253368378,
5250,0.0,,0.0009665467659942806,,0.03878462687134743,,0.13480019569396973,,2341.9615955352783,
5251,0.0,,0.004903290420770645,,0.042088236659765244,,0.1441289633512497,,2342.4023098945618,
5252,0.0,,0.0001752680545905605,,0.04447436332702637,,0.12163671106100082,,2342.8428308963776,
5253,0.0,,0.000752003863453865,,0.03886226937174797,,0.13061213493347168,,2343.2831976413727,
5254,0.0,,0.0010985798435285687,,0.04018130153417587,,0.14521686732769012,,2343.723822116852,
5255,0.0,,0.001679707202129066,,0.050357043743133545,,0.16707046329975128,,2344.1639873981476,
5256,0.0,,0.00022492444259114563,,0.036682214587926865,,0.12279963493347168,,2344.604748249054,
5257,0.0,,0.0013364969054237008,,0.0433809794485569,,0.10679737478494644,,2345.0459258556366,
5258,0.0,,0.001916435663588345,,0.04429781064391136,,0.08944940567016602,,2345.48651266098,
5259,0.0,,0.011264963075518608,,0.05544642359018326,,0.12721975147724152,,2345.9267485141754,
5260,0.0,,0.0023186320904642344,,0.041297927498817444,,0.10151322931051254,,2346.3678810596466,
5261,0.0,,0.0006885154289193451,,0.07020827382802963,,0.12141474336385727,,2346.8081743717194,
5262,0.0,,0.002090213354676962,,0.02341773733496666,,0.05492560192942619,,2347.2488355636597,
5263,0.0,,0.0031210463494062424,,0.022049061954021454,,0.05613033100962639,,2347.689389228821,
5264,0.0,,0.0038458136841654778,,0.049764566123485565,,0.08807452768087387,,2348.130352973938,
5265,0.0,,0.00032957294024527073,,0.0609593540430069,,0.0918373242020607,,2348.5703909397125,
5266,0.0,,0.0013324840692803264,,0.03961358219385147,,0.0757589340209961,,2349.0106739997864,
5267,0.0,,0.009452596306800842,,0.05330842733383179,,0.10340547561645508,,2349.4513068199158,
5268,0.0,,0.002676000352948904,,0.05577024444937706,,0.11411619186401367,,2349.892449617386,
5269,0.0,,0.0015687142731621861,,0.050397925078868866,,0.1070089340209961,,2350.332471847534,
5270,0.0,,0.0030331716407090425,,0.06020233780145645,,0.11221726983785629,,2350.772985935211,
5271,0.0,,0.0020845583640038967,,0.06033073738217354,,0.11221726983785629,,2351.2146406173706,
5272,0.0,,0.0022014493588358164,,0.026953140273690224,,0.0705505982041359,,2351.65518784523,
5273,0.0,,0.0022155146580189466,,0.038831308484077454,,0.09659226983785629,,2352.0968544483185,
5274,0.0,,0.005538692697882652,,0.026668565347790718,,0.06461938470602036,,2352.537964105606,
5275,0.0,,0.0019545527175068855,,0.037558797746896744,,0.0861755982041359,,2352.9782586097717,
5276,0.0,,0.0021804391872137785,,0.01767822355031967,,0.05926402285695076,,2353.418353319168,
5277,0.0,,0.007857426069676876,,0.022838274016976357,,0.07398438453674316,,2353.8586802482605,
5278,0.0,,0.002988887717947364,,0.04455573111772537,,0.0966646671295166,,2354.2992956638336,
5279,0.0,,0.0003832292277365923,,0.05573863908648491,,0.10578974336385727,,2354.7404375076294,
5280,0.0,,0.0001620651310076937,,0.06253161281347275,,0.12069940567016602,,2355.181374311447,
5281,0.0,,0.001209575915709138,,0.06806393712759018,,0.13653914630413055,,2355.6219384670258,
5282,0.0,,0.0005605548503808677,,0.06188104674220085,,0.13632440567016602,,2356.0619280338287,
5283,0.0,,0.0005394977633841336,,0.03553115203976631,,0.07974807173013687,,2356.502124786377,
5284,0.0,,8.751551831664983e-06,,0.03350893035531044,,0.08530569076538086,,2356.942326784134,
5285,0.0,,0.00019232233171351254,,0.028819335624575615,,0.0702337846159935,,2357.38321518898,
5286,0.0,,0.0004232358478475362,,0.04207630082964897,,0.09537307173013687,,2357.823832988739,
5287,0.0,,0.0018469711067155004,,0.027158988639712334,,0.07736381143331528,,2358.2658743858337,
5288,0.0,,0.00119941052980721,,0.03346460685133934,,0.07215547561645508,,2358.7066547870636,
5289,0.0,,0.0005659243324771523,,0.03224119171500206,,0.08335987478494644,,2359.148544073105,
5290,0.0,,0.0011101193958893418,,0.03788505867123604,,0.10200273990631104,,2359.5907249450684,
5291,0.0,,0.0024569721426814795,,0.06285792589187622,,0.11502357572317123,,2360.03103017807,
5292,0.0,,0.004107633139938116,,0.06985272467136383,,0.1173674464225769,,2360.4717831611633,
5293,0.0,,0.0007822364568710327,,0.0497354120016098,,0.10981523990631104,,2360.9125623703003,
5294,0.0,,0.0019310633651912212,,0.03927105292677879,,0.10330482572317123,,2361.3539488315582,
5295,0.0,,0.0006341736880131066,,0.0293919425457716,,0.0933477059006691,,2361.7942564487457,
5296,0.0,,0.004158408846706152,,0.024823365733027458,,0.0865774154663086,,2362.234941482544,
5297,0.0,,0.0002821132366079837,,0.03061370551586151,,0.09728642553091049,,2362.675879240036,
5298,0.0,,0.0014529168838635087,,0.029502108693122864,,0.0923691987991333,,2363.1166248321533,
5299,0.0,,0.006672772113233805,,0.0398622527718544,,0.08286619186401367,,2363.5570147037506,
5300,0.0,,0.0012468821369111538,,0.046923231333494186,,0.0816289559006691,,2363.997784137726,
5301,0.0,,0.0026590104680508375,,0.050153713673353195,,0.1116127148270607,,2364.4379711151123,
5302,0.0,,0.00014894496416673064,,0.044628921896219254,,0.08469422906637192,,2364.878677845001,
5303,0.0,,0.006187272723764181,,0.04429628327488899,,0.09076142311096191,,2365.3200056552887,
5304,0.0,,0.004364590160548687,,0.03075934760272503,,0.09247446060180664,,2365.7614612579346,
5305,0.0,,0.0033328633289784193,,0.029321227222681046,,0.10418514162302017,,2366.2017633914948,
5306,0.0,,0.00046340233529917896,,0.023420771583914757,,0.0949733629822731,,2366.6422436237335,
5307,0.0,,0.0016812948742881417,,0.023034779354929924,,0.09158607572317123,,2367.083107948303,
5308,0.0,,0.0012003714218735695,,0.02771155908703804,,0.0868372917175293,,2367.5249297618866,
5309,0.0,,0.0008563862647861242,,0.030593212693929672,,0.09638071060180664,,2367.9650831222534,
5310,0.0,,0.000379386154236272,,0.022607510909438133,,0.08596404641866684,,2368.405872106552,
5311,0.0,,0.0012990711256861687,,0.020951639860868454,,0.0813770666718483,,2368.8463051319122,
5312,0.0,,0.004794163163751364,,0.023806747049093246,,0.09768279641866684,,2369.2878544330597,
5313,0.0,,0.004388341214507818,,0.02718249149620533,,0.10289112478494644,,2370.022479057312,
5314,0.0,,0.0005129718338139355,,0.03490930423140526,,0.10549529641866684,,2370.4625351428986,
5315,0.0,,0.0013596380595117807,,0.025633882731199265,,0.09898487478494644,,2370.903810739517,
5316,0.0,,0.0016032889252528548,,0.023540500551462173,,0.1011602059006691,,2371.34516453743,
5317,0.0,,0.0018195015145465732,,0.039042431861162186,,0.08726612478494644,,2371.785989046097,
5318,0.0,,0.008134238421916962,,0.0331922210752964,,0.05962848663330078,,2372.226021051407,
5319,0.0,,0.010284136980772018,,0.06359905004501343,,0.1070089340209961,,2372.6675691604614,
5320,0.0,,0.004045005422085524,,0.055478159338235855,,0.12974119186401367,,2373.108025789261,
5321,0.0,,0.0011862358078360558,,0.02515287883579731,,0.08009735494852066,,2373.548862695694,
5322,0.0,,0.010126015171408653,,0.027863049879670143,,0.09066104888916016,,2373.98992061615,
5323,0.0,,0.0004390020912978798,,0.04170994833111763,,0.11286386102437973,,2374.4306287765503,
5324,0.0,,0.0010952246375381947,,0.02344292402267456,,0.0861755982041359,,2374.8710355758667,
5325,0.0,,0.0006648576236329973,,0.029389364644885063,,0.0770028606057167,,2375.3111646175385,
5326,0.0,,0.0019346978515386581,,0.029680592939257622,,0.07291412353515625,,2375.752353668213,
5327,0.0,,0.0007704399758949876,,0.03736482933163643,,0.11692015081644058,,2376.193904876709,
5328,0.0,,0.002405647886916995,,0.04492376744747162,,0.12176402658224106,,2376.634985923767,
5329,0.0,,0.0015883424784988165,,0.03746588155627251,,0.12085938453674316,,2377.076587200165,
5330,0.0,,0.00016629448509775102,,0.04024042561650276,,0.12406841665506363,,2377.5171525478363,
5331,0.0,,0.0013496855972334743,,0.024921145290136337,,0.07525348663330078,,2377.9575176239014,
5332,0.0,,0.0011539863189682364,,0.02726346254348755,,0.07856301218271255,,2378.398318529129,
5333,0.0,,0.0017226503696292639,,0.02661711536347866,,0.0822111964225769,,2378.839721441269,
5334,0.0,,0.0017916258657351136,,0.0255918987095356,,0.08286619186401367,,2379.2808680534363,
5335,0.0,,0.0014115097001194954,,0.025502467527985573,,0.07465676218271255,,2379.7219972610474,
5336,0.0,,0.003282220335677266,,0.03880499303340912,,0.0939299464225769,,2380.1622416973114,
5337,0.0,,0.003062994685024023,,0.032892726361751556,,0.0978361964225769,,2380.602703809738,
5338,0.0,,0.00037937896559014916,,0.05823202058672905,,0.1193205714225769,,2381.0432238578796,
5339,0.0,,0.0023918268270790577,,0.047840360552072525,,0.1076018214225769,,2381.483915567398,
5340,0.0,,0.0017183212330564857,,0.03466515615582466,,0.1069507822394371,,2381.925489425659,
5341,0.0,,0.00131562992464751,,0.03733690455555916,,0.0991382822394371,,2382.3661983013153,
5342,0.0,,7.501140498789027e-05,,0.04495903104543686,,0.1147632822394371,,2382.8073074817657,
5343,0.0,,0.007962025701999664,,0.02868964523077011,,0.09659226983785629,,2383.248663187027,
5344,0.0,,0.0015399098629131913,,0.030616648495197296,,0.07004515081644058,,2383.6901342868805,
5345,0.0,,0.005146569572389126,,0.03985373303294182,,0.09087848663330078,,2384.1313338279724,
5346,0.0,,0.003934780601412058,,0.03625500947237015,,0.09572235494852066,,2384.5711121559143,
5347,0.0,,0.0031261735130101442,,0.020512573421001434,,0.061551570892333984,,2385.0113487243652,
5348,0.0,,0.0013618061784654856,,0.02780620940029621,,0.08046182245016098,,2385.4524545669556,
5349,0.0,,0.004227440804243088,,0.022241603583097458,,0.07198508828878403,,2385.89284324646,
5350,0.0,,0.006033141165971756,,0.04136081784963608,,0.1047104224562645,,2386.333391427994,
5351,0.0,,0.0068957130424678326,,0.05036577954888344,,0.11886008828878403,,2386.7741882801056,
5352,0.0,,0.0024010958150029182,,0.02859283983707428,,0.09374745935201645,,2387.2156023979187,
5353,0.0,,0.0011737362947314978,,0.03955685719847679,,0.09277474880218506,,2387.6557371616364,
5354,0.0,,0.0014759869081899524,,0.041476670652627945,,0.11044272035360336,,2388.095530986786,
5355,0.0,,0.0001810755638871342,,0.034184180200099945,,0.11458078771829605,,2388.536454677582,
5356,0.0,,0.0013564560795202851,,0.026354093104600906,,0.08235808461904526,,2388.9769234657288,
5357,0.0,,0.006053264252841473,,0.029675154015421867,,0.07654619216918945,,2389.4177215099335,
5358,0.0,,0.0038472574669867754,,0.03358139842748642,,0.08129914849996567,,2389.8580930233,
5359,0.0,,0.0019253389909863472,,0.04813490808010101,,0.13080628216266632,,2390.298342227936,
5360,0.0,,0.0003639904607553035,,0.05429941043257713,,0.12804634869098663,,2390.7383234500885,
5361,0.0,,0.00010525749530643225,,0.06824895739555359,,0.11775747686624527,,2391.1781013011932,
5362,0.0,,0.0004123911785427481,,0.058054063469171524,,0.10258785635232925,,2391.618627548218,
5363,0.0,,0.0011763604125007987,,0.03944774717092514,,0.09872420877218246,,2392.0599257946014,
5364,0.0,,0.0006716756033711135,,0.02120969258248806,,0.051276206970214844,,2392.500752210617,
5365,0.0,,0.005380778107792139,,0.025282030925154686,,0.08496224880218506,,2392.9411914348602,
5366,0.0,,0.001238517346791923,,0.04792587459087372,,0.13369719684123993,,2393.3817298412323,
5367,0.0,,0.0040398286655545235,,0.058222830295562744,,0.15316104888916016,,2393.8220806121826,
5368,0.0,,0.0034209340810775757,,0.04400869458913803,,0.15316104888916016,,2394.2618322372437,
5369,0.0,,0.002487157704308629,,0.035339854657649994,,0.13387131690979004,,2394.702639579773,
5370,0.0,,6.692762690363452e-05,,0.042523130774497986,,0.14428798854351044,,2395.142953634262,
5371,0.0,,0.0025282155256718397,,0.04366927966475487,,0.14949631690979004,,2395.583817243576,
5372,0.0,,0.0026204921305179596,,0.04056267812848091,,0.12923307716846466,,2396.0246584415436,
5373,0.0,,0.0019887471571564674,,0.03890777379274368,,0.12085048109292984,,2396.464911699295,
5374,0.0,,0.0004114318871870637,,0.03756151348352432,,0.12662892043590546,,2396.905809402466,
5375,0.0,,0.007927891798317432,,0.043595075607299805,,0.15527474880218506,,2397.6421208381653,
5376,0.0,,0.0012813452631235123,,0.03795626014471054,,0.15006642043590546,,2398.0825259685516,
5377,0.0,,0.004156316164880991,,0.046030864119529724,,0.09798308461904526,,2398.5229625701904,
5378,0.0,,0.014114851132035255,,0.06860475987195969,,0.12402474880218506,,2398.9628081321716,
5379,0.0,,0.0007679322734475136,,0.04914750158786774,,0.12283802032470703,,2399.403277873993,
5380,0.0,,0.0025190822780132294,,0.04181091859936714,,0.12695010006427765,,2399.842936515808,
5381,0.0,,0.0030795277561992407,,0.04727751761674881,,0.13964974880218506,,2400.2851326465607,
5382,0.0,,0.00013435420987661928,,0.045293595641851425,,0.12866298854351044,,2400.7265625,
5383,0.0,,0.0008749719709157944,,0.04086858034133911,,0.10549847036600113,,2401.166902780533,
5384,0.0,,0.003407342592254281,,0.04484349861741066,,0.13444142043590546,,2401.6069915294647,
5385,0.0,,0.0020746327936649323,,0.03638269752264023,,0.10579558461904526,,2402.04820227623,
5386,0.0,,0.006348272319883108,,0.04719198867678642,,0.09537891298532486,,2402.488804578781,
5387,0.0,,0.001412387820892036,,0.0490996316075325,,0.11621224880218506,,2402.9301421642303,
5388,0.0,,0.0006370967603288591,,0.0479678176343441,,0.13704557716846466,,2403.370419025421,
5389,0.0,,0.0011845800327137113,,0.0659574568271637,,0.15006642043590546,,2403.8106637001038,
5390,0.0,,0.0015274612233042717,,0.05677086114883423,,0.15527474880218506,,2404.2508985996246,
5391,0.0,,0.0025534837041050196,,0.03085726872086525,,0.11331097036600113,,2404.691922187805,
5392,0.0,,0.0021584464702755213,,0.04947970435023308,,0.11948251724243164,,2405.132274866104,
5393,0.0,,0.009075131267309189,,0.04407094791531563,,0.12142058461904526,,2405.572669506073,
5394,0.0,,0.0010013889987021685,,0.03362566605210304,,0.10107771307229996,,2406.0137519836426,
5395,0.0,,0.00587934534996748,,0.035072166472673416,,0.11365175247192383,,2406.4539597034454,
5396,0.0,,0.0008486370206810534,,0.05072949081659317,,0.14456097781658173,,2406.894256591797,
5397,0.0,,0.001341983675956726,,0.03262215480208397,,0.09741298109292984,,2407.3347358703613,
5398,0.0,,0.0019287155009806156,,0.028753437101840973,,0.08496224880218506,,2407.775719165802,
5399,0.0,,0.0017533511854708195,,0.0319155715405941,,0.11278954893350601,,2408.2159893512726,
5400,0.0,,0.001675693434663117,,0.03174852207303047,,0.11565104871988297,,2408.655965089798,
5401,0.0,,0.0031630205921828747,,0.040489647537469864,,0.11824631690979004,,2409.0966744422913,
5402,0.0,,0.005094167310744524,,0.048065185546875,,0.13126714527606964,,2409.5368304252625,
5403,0.0,,0.001728817238472402,,0.030044974759221077,,0.11564215272665024,,2409.977921962738,
5404,0.0,,0.005637320224195719,,0.031763266772031784,,0.07075468450784683,,2410.418239593506,
5405,0.0,,0.004176492337137461,,0.03354335576295853,,0.11043381690979004,,2410.8588695526123,
5406,0.0,,0.003532829461619258,,0.0375884547829628,,0.12320622056722641,,2411.2990112304688,
5407,0.0,,0.0007227156311273575,,0.045930586755275726,,0.09220465272665024,,2411.7399759292603,
5408,0.0,,0.0036694027949124575,,0.04296007379889488,,0.08637968450784683,,2412.182454586029,
5409,0.0,,0.005866379477083683,,0.04032878577709198,,0.09716454893350601,,2412.6243183612823,
5410,0.0,,0.0018926301272585988,,0.03724921867251396,,0.10125335305929184,,2413.0647661685944,
5411,0.0,,0.0005458958330564201,,0.04216654598712921,,0.10058724880218506,,2413.5052025318146,
5412,0.0,,0.0002257275627925992,,0.03716980293393135,,0.11591514199972153,,2413.9457569122314,
5413,0.0,,0.0001753498218022287,,0.037662263959646225,,0.11824631690979004,,2414.3862833976746,
5414,0.0,,0.003087417921051383,,0.04337737336754799,,0.12893597781658173,,2414.8265857696533,
5415,0.0,,0.005900549236685038,,0.0405048169195652,,0.16018597781658173,,2415.2682378292084,
5416,0.0,,0.007792258635163307,,0.047264426946640015,,0.19173307716846466,,2415.709485769272,
5417,0.0,,0.0045570023357868195,,0.05086885765194893,,0.20214974880218506,,2416.150108575821,
5418,0.0,,0.00038979065720923245,,0.050690364092588425,,0.16018597781658173,,2416.5907974243164,
5419,0.0,,0.0021194801665842533,,0.04148149490356445,,0.15527474880218506,,2417.0312893390656,
5420,0.0,,0.0014998114202171564,,0.038563072681427,,0.15006642043590546,,2417.471586704254,
5421,0.0,,0.0007968510617502034,,0.034745100885629654,,0.14225392043590546,,2417.9126391410828,
5422,0.0,,0.0021929077338427305,,0.032446350902318954,,0.11621224880218506,,2418.3541388511658,
5423,0.0,,0.0023608447518199682,,0.04742218554019928,,0.08235808461904526,,2418.7945036888123,
5424,0.0,,0.0011522776912897825,,0.047468289732933044,,0.07975391298532486,,2419.235062599182,
5425,0.0,,0.0008424847619608045,,0.03100351244211197,,0.09537891298532486,,2419.6767523288727,
5426,0.0,,0.0011512236669659615,,0.034846365451812744,,0.08439215272665024,,2420.1174058914185,
5427,0.0,,0.0008680243627168238,,0.032858505845069885,,0.09480881690979004,,2420.5578434467316,
5428,0.0,,0.006017583422362804,,0.034490976482629776,,0.10237288475036621,,2420.9982018470764,
5429,0.0,,0.001306113670580089,,0.038525987416505814,,0.11633920669555664,,2421.4382417201996,
5430,0.0,,0.004968553315848112,,0.06456156075000763,,0.16137409210205078,,2421.8788633346558,
5431,0.0,,0.001584258978255093,,0.05672629550099373,,0.14428798854351044,,2422.319489955902,
5432,0.0,,0.008982067927718163,,0.05075773596763611,,0.07945680618286133,,2422.759882926941,
5433,0.0,,0.003972144331783056,,0.06410323083400726,,0.09277474880218506,,2423.20033454895,
5434,0.0,,0.003902174299582839,,0.06033819541335106,,0.08344634622335434,,2423.6409969329834,
5435,0.0,,0.0012871588114649057,,0.03883495181798935,,0.08235808461904526,,2424.081135034561,
5436,0.0,,0.0003057831490878016,,0.02635352872312069,,0.08726930618286133,,2424.5217192173004,
5437,0.0,,0.0006983631174080074,,0.028556659817695618,,0.08178798109292984,,2424.962247133255,
5438,0.0,,0.010462017729878426,,0.03648284450173378,,0.11851930618286133,,2425.697604417801,
5439,0.0,,0.00023587167379446328,,0.03561043739318848,,0.12558682262897491,,2426.1376037597656,
5440,0.0,,0.002996637485921383,,0.034957870841026306,,0.13183724880218506,,2426.577722787857,
5441,0.0,,0.00379940471611917,,0.04843609035015106,,0.14485807716846466,,2427.0199105739594,
5442,0.0,,0.00040887430077418685,,0.03665541857481003,,0.14031584560871124,,2427.4606070518494,
5443,0.0,,0.006365793291479349,,0.04882705584168434,,0.13510751724243164,,2427.9015407562256,
5444,0.0,,0.00018769969756249338,,0.03983011096715927,,0.12085048109292984,,2428.3430409431458,
5445,0.0,,0.002076311269775033,,0.03396168723702431,,0.13154013454914093,,2428.7836525440216,
5446,0.0,,0.0035890599247068167,,0.04374637082219124,,0.11881641298532486,,2429.22417140007,
5447,0.0,,0.00015566694492008537,,0.0385977067053318,,0.10611677169799805,,2429.6656177043915,
5448,0.0,,0.0035957801155745983,,0.025373566895723343,,0.10839974880218506,,2430.106355190277,
5449,0.0,,0.003794381394982338,,0.029035398736596107,,0.11303798109292984,,2430.547738313675,
5450,0.0,,0.0024296243209391832,,0.02896214835345745,,0.09247764199972153,,2430.987777233124,
5451,0.0,,0.000608309346716851,,0.03278525546193123,,0.06122763827443123,,2431.4285023212433,
5452,0.0,,0.0005906316800974309,,0.05039434880018234,,0.08036748319864273,,2431.86874461174,
5453,0.0,,0.004517936613410711,,0.04750775545835495,,0.06734665483236313,,2432.3090891838074,
5454,0.0,,0.00024783945991657674,,0.04435819759964943,,0.07194141298532486,,2432.7498421669006,
5455,0.0,,0.0017376681789755821,,0.03517064452171326,,0.07397548109292984,,2433.19039106369,
5456,0.0,,0.002536523388698697,,0.031244510784745216,,0.08756641298532486,,2433.631749391556,
5457,0.0,,0.004821612033993006,,0.02844386361539364,,0.10319141298532486,,2434.072570323944,
5458,0.0,,0.003744197776541114,,0.04915687069296837,,0.07194141298532486,,2434.5132513046265,
5459,0.0,,0.0005556667456403375,,0.04450249299407005,,0.07714974880218506,,2434.9537439346313,
5460,0.0,,0.005818590987473726,,0.03648325055837631,,0.11303798109292984,,2435.3949177265167,
5461,0.0,,0.0025884744245558977,,0.029920486733317375,,0.10522548109292984,,2435.836020231247,
5462,0.0,,0.002547268522903323,,0.037308502942323685,,0.12605881690979004,,2436.27631855011,
5463,0.0,,0.0003711694444064051,,0.03290784731507301,,0.10522548109292984,,2436.716849565506,
5464,0.0,,0.008470728993415833,,0.03440866991877556,,0.10262131690979004,,2437.1567533016205,
5465,0.0,,0.0009647885453887284,,0.05760916322469711,,0.13907964527606964,,2437.5971093177795,
5466,0.0,,0.00016723523731343448,,0.024284590035676956,,0.10262131690979004,,2438.0381813049316,
5467,0.0,,0.002569714095443487,,0.025929013267159462,,0.11427418142557144,,2438.478192090988,
5468,0.0,,0.005671072751283646,,0.057440679520368576,,0.17553798854351044,,2438.918835878372,
5469,0.0,,0.007792074698954821,,0.02659129537642002,,0.07781585305929184,,2439.359344482422,
5470,0.0,,0.0008817396592348814,,0.02646045759320259,,0.07747093588113785,,2439.7996463775635,
5471,0.0,,0.0004003130889032036,,0.022707564756274223,,0.09604501724243164,,2440.240914583206,
5472,0.0,,0.0013299735728651285,,0.0230012908577919,,0.09680473804473877,,2440.682168006897,
5473,0.0,,0.006096712313592434,,0.022405892610549927,,0.07194141298532486,,2441.1237573623657,
5474,0.0,,0.002167178550735116,,0.022059554234147072,,0.07521168142557144,,2441.564101934433,
5475,0.0,,0.0004979242221452296,,0.028834417462348938,,0.05835048481822014,,2442.0047307014465,
5476,0.0,,0.0016596721252426505,,0.031306568533182144,,0.06412891298532486,,2442.44553232193,
5477,0.0,,0.002625478897243738,,0.026686573401093483,,0.07137131690979004,,2442.886182308197,
5478,0.0,,0.001933200634084642,,0.021889977157115936,,0.06933724880218506,,2443.3265936374664,
5479,0.0,,0.00023077648074831814,,0.024461155757308006,,0.07714974880218506,,2443.7685339450836,
5480,0.0,,0.000661344442050904,,0.054868005216121674,,0.10262131690979004,,2444.2097663879395,
5481,0.0,,0.00215105339884758,,0.05780996009707451,,0.11278954893350601,,2444.651405096054,
5482,0.0,,0.0013459085021167994,,0.05542019009590149,,0.12085048109292984,,2445.091747522354,
5483,0.0,,0.0023658033460378647,,0.03005521185696125,,0.08267927169799805,,2445.5327620506287,
5484,0.0,,0.000980557408183813,,0.028024524450302124,,0.07918381690979004,,2445.973475933075,
5485,0.0,,0.008919794112443924,,0.037498150020837784,,0.09537891298532486,,2446.41423368454,
5486,0.0,,0.001174090662971139,,0.04644649848341942,,0.10522548109292984,,2446.854938030243,
5487,0.0,,0.000918279227335006,,0.029219573363661766,,0.06152474880218506,,2447.2953226566315,
5488,0.0,,0.00035335670690983534,,0.03345942869782448,,0.07194141298532486,,2447.7373332977295,
5489,0.0,,0.002824273891746998,,0.038891252130270004,,0.060833293944597244,,2448.178071975708,
5490,0.0,,0.011079310439527035,,0.03458359092473984,,0.08699631690979004,,2448.6189329624176,
5491,0.0,,0.009794734418392181,,0.05174795538187027,,0.11043381690979004,,2449.059769630432,
5492,0.0,,0.003647859673947096,,0.04314048960804939,,0.1440395563840866,,2449.500230073929,
5493,0.0,,8.021990652196109e-05,,0.03602646663784981,,0.12923307716846466,,2449.9412503242493,
5494,0.0,,0.00032467872370034456,,0.03961009159684181,,0.11881641298532486,,2450.38277220726,
5495,0.0,,0.0019768744241446257,,0.03750673308968544,,0.1284145563840866,,2450.8224511146545,
5496,0.0,,0.0007049847044982016,,0.032089538872241974,,0.12085048109292984,,2451.2623064517975,
5497,0.0,,0.0009672308224253356,,0.037427015602588654,,0.1284145563840866,,2451.7035808563232,
5498,0.0,,0.002396303229033947,,0.03220702335238457,,0.11824631690979004,,2452.1440682411194,
5499,0.0,,0.001098170760087669,,0.031221957877278328,,0.11824631690979004,,2452.5850701332092,
5500,0.0,,0.002444816054776311,,0.0277231615036726,,0.10522548109292984,,2453.3211097717285,
5501,0.0,,0.00037375392275862396,,0.031565241515636444,,0.10319141298532486,,2453.762428998947,
5502,0.0,,0.010710025206208229,,0.027217164635658264,,0.11564215272665024,,2454.2020931243896,
5503,0.0,,0.002666780725121498,,0.022435521706938744,,0.09220465272665024,,2454.643254518509,
5504,0.0,,0.0001428542600478977,,0.027451524510979652,,0.09220465272665024,,2455.0844690799713,
5505,0.0,,0.0008871559402905405,,0.02948291040956974,,0.08178798109292984,,2455.5246608257294,
5506,0.0,,0.002027862938120961,,0.026853321120142937,,0.09247764199972153,,2455.9662425518036,
5507,0.0,,0.0022018917370587587,,0.02417956106364727,,0.11043381690979004,,2456.407126426697,
5508,0.0,,0.0010684829903766513,,0.02323753945529461,,0.10522548109292984,,2456.847722053528,
5509,0.0,,0.003067709505558014,,0.03047518990933895,,0.11100391298532486,,2457.288920879364,
5510,0.0,,0.0011414185864850879,,0.03424185886979103,,0.1388312131166458,,2457.7290120124817,
5511,0.0,,0.0032505313865840435,,0.03925677388906479,,0.10782965272665024,,2458.16992521286,
5512,0.0,,0.0028163318056613207,,0.03802187740802765,,0.12633180618286133,,2458.610617876053,
5513,0.0,,0.007777904160320759,,0.031033022329211235,,0.11913760751485825,,2459.051409006119,
5514,0.0,,0.0016669869655743241,,0.03962886333465576,,0.11303798109292984,,2459.491588115692,
5515,0.0,,0.0007318539428524673,,0.027315111830830574,,0.11564215272665024,,2459.9321768283844,
5516,0.0,,0.0005754479789175093,,0.031247757375240326,,0.09049177169799805,,2460.373350381851,
5517,0.0,,0.0013617826625704765,,0.03532654047012329,,0.08267927169799805,,2460.8139369487762,
5518,0.0,,0.0013618874363601208,,0.03038499876856804,,0.09480881690979004,,2461.2539842128754,
5519,0.0,,0.0022207375150173903,,0.053273122757673264,,0.09078415483236313,,2461.694876432419,
5520,0.0,,0.001977118430659175,,0.04535118490457535,,0.08297165483236313,,2462.1345794200897,
5521,0.0,,0.0002295564627274871,,0.057596854865550995,,0.09752795845270157,,2462.575646877289,
5522,0.0,,0.0006690292502753437,,0.0572650283575058,,0.09599248319864273,,2463.0161073207855,
5523,0.0,,0.00038828011020086706,,0.05866876617074013,,0.09338831901550293,,2463.456643104553,
5524,0.0,,9.986418444896117e-05,,0.058396004140377045,,0.09277474880218506,,2463.897150993347,
5525,0.0,,0.0012071821838617325,,0.05796157568693161,,0.08439215272665024,,2464.3382992744446,
5526,0.0,,0.003042955417186022,,0.0725647583603859,,0.08441527932882309,,2464.7785980701447,
5527,0.0,,0.0011186517076566815,,0.08675885200500488,,0.10317925363779068,,2465.2200050354004,
5528,0.0,,0.0002016644721152261,,0.062167998403310776,,0.09078415483236313,,2465.6616549491882,
5529,0.0,,0.0003537063312251121,,0.0469990149140358,,0.07454558461904526,,2466.1025826931,
5530,0.0,,0.0014193551614880562,,0.04961708188056946,,0.07397548109292984,,2466.5431246757507,
5531,0.0,,0.0012813708744943142,,0.05462656170129776,,0.07500318437814713,,2466.9848227500916,
5532,0.0,,0.0012803153367713094,,0.03719525784254074,,0.07397548109292984,,2467.4259119033813,
5533,0.0,,0.0026337162125855684,,0.04004157707095146,,0.06812578439712524,,2467.867901325226,
5534,0.0,,0.0011645014164969325,,0.03610166907310486,,0.07260751724243164,,2468.3082962036133,
5535,0.0,,0.0003736856742762029,,0.021515855565667152,,0.08206097036600113,,2468.7484560012817,
5536,0.0,,0.001990730408579111,,0.023774713277816772,,0.08178798109292984,,2469.189279317856,
5537,0.0,,0.0005223236512392759,,0.039319053292274475,,0.07040214538574219,,2469.6292991638184,
5538,0.0,,0.0004794534179382026,,0.05167963355779648,,0.07793744653463364,,2470.070351600647,
5539,0.0,,5.8974303101422265e-05,,0.05637117847800255,,0.08954977989196777,,2470.5121760368347,
5540,0.0,,0.0002634372503962368,,0.04323867708444595,,0.06629443168640137,,2470.952605485916,
5541,0.0,,0.006307064089924097,,0.05807994306087494,,0.07823801040649414,,2471.393336057663,
5542,0.0,,0.00017968262545764446,,0.046047914773225784,,0.07150276750326157,,2471.8344695568085,
5543,0.0,,0.0013690236955881119,,0.04874632880091667,,0.08191943168640137,,2472.2748081684113,
5544,0.0,,0.0011152583174407482,,0.05074138194322586,,0.08191943168640137,,2472.71587061882,
5545,0.0,,0.001236140844412148,,0.04270017519593239,,0.06770682334899902,,2473.1572065353394,
5546,0.0,,0.0030541829764842987,,0.04094688966870308,,0.07150276750326157,,2473.597148656845,
5547,0.0,,0.003720718203112483,,0.040528688579797745,,0.06752077490091324,,2474.0388917922974,
5548,0.0,,0.001918517635203898,,0.06365519016981125,,0.12079977989196777,,2474.4793784618378,
5549,0.0,,0.0005207173526287079,,0.06427961587905884,,0.11960411071777344,,2474.920147418976,
5550,0.0,,0.0013521630316972733,,0.07545477151870728,,0.14503757655620575,,2475.360297679901,
5551,0.0,,0.0010000476613640785,,0.07522609829902649,,0.14043743908405304,,2475.801419019699,
5552,0.0,,0.0030415833462029696,,0.07448462396860123,,0.13400276005268097,,2476.2416241168976,
5553,0.0,,0.004014380741864443,,0.05290354788303375,,0.10517477989196777,,2476.6815316677094,
5554,0.0,,0.0033330318983644247,,0.04340876638889313,,0.09356244653463364,,2477.1224365234375,
5555,0.0,,0.0014856831403449178,,0.0388452373445034,,0.0843244418501854,,2477.563053369522,
5556,0.0,,0.0005485918372869492,,0.023072034120559692,,0.058773696422576904,,2478.003920316696,
5557,0.0,,0.001766579574905336,,0.020723870024085045,,0.06152474880218506,,2478.44504404068,
5558,0.0,,0.0003792266361415386,,0.029782285913825035,,0.05797696113586426,,2478.8859996795654,
5559,0.0,,2.8260301405680366e-05,,0.033333670347929,,0.056169528514146805,,2479.3265647888184,
5560,0.0,,0.0004694209201261401,,0.05051770433783531,,0.07873821258544922,,2479.7669451236725,
5561,0.0,,0.0023692233953624964,,0.02727503702044487,,0.052263278514146805,,2480.207929611206,
5562,0.0,,0.00020595520618371665,,0.021422090008854866,,0.05574631690979004,,2480.648103237152,
5563,0.0,,0.00045460512046702206,,0.03663748502731323,,0.06278374046087265,,2481.383684873581,
5564,0.0,,0.002411117311567068,,0.027264628559350967,,0.08178798109292984,,2481.8246881961823,
5565,0.0,,0.0001101287198252976,,0.02276490442454815,,0.06876715272665024,,2482.265101671219,
5566,0.0,,0.0037710366304963827,,0.026327230036258698,,0.05892058089375496,,2482.705640077591,
5567,0.0,,0.0016477815806865692,,0.057406291365623474,,0.09052904695272446,,2483.145701646805,
5568,0.0,,0.0021023652516305447,,0.07024616003036499,,0.11449408531188965,,2483.5859501361847,
5569,0.0,,0.0039872704073786736,,0.04779982566833496,,0.09158384799957275,,2484.0267639160156,
5570,0.0,,0.00035240777651779354,,0.05335494130849838,,0.08563995361328125,,2484.4665534496307,
5571,0.0,,0.002530077937990427,,0.0540858618915081,,0.08271654695272446,,2484.9066712856293,
5572,0.0,,0.002794066211208701,,0.06283176690340042,,0.10401364415884018,,2485.347719669342,
5573,0.0,,0.00039882113924250007,,0.05763810873031616,,0.09769050031900406,,2485.788851737976,
5574,0.0,,9.645683167036623e-05,,0.04246734082698822,,0.08803620934486389,,2486.228849172592,
5575,0.0,,0.0031794083770364523,,0.042753346264362335,,0.07827058434486389,,2486.669722557068,
5576,0.0,,0.0003452498931437731,,0.045114897191524506,,0.09183112531900406,,2487.1107852458954,
5577,0.0,,0.00036167781217955053,,0.045329753309488297,,0.08555761724710464,,2487.551107406616,
5578,0.0,,0.00016935716848820448,,0.058691103011369705,,0.0898650512099266,,2487.9923238754272,
5579,0.0,,0.0001604037097422406,,0.0653197318315506,,0.09662532806396484,,2488.4330167770386,
5580,0.0,,0.0007060359348542988,,0.061829980462789536,,0.10397911071777344,,2488.873359441757,
5581,0.0,,0.0022480941843241453,,0.046540938317775726,,0.08401862531900406,,2489.3138439655304,
5582,0.0,,0.004265199415385723,,0.029397770762443542,,0.06602636724710464,,2489.754073381424,
5583,0.0,,0.0009293276234529912,,0.02995176985859871,,0.07360196113586426,,2490.1950509548187,
5584,0.0,,0.0009394721128046513,,0.030491847544908524,,0.07276364415884018,,2490.636320590973,
5585,0.0,,1.1027629625459667e-05,,0.02924099564552307,,0.07774511724710464,,2491.0768616199493,
5586,0.0,,0.00013249264156911522,,0.034761883318424225,,0.0783049464225769,,2491.517828464508,
5587,0.0,,0.00273011508397758,,0.031725216656923294,,0.07406572252511978,,2491.9583270549774,
5588,0.0,,0.0019306723261252046,,0.027108442038297653,,0.0626799464225769,,2492.399604320526,
5589,0.0,,0.0009725370327942073,,0.042080026119947433,,0.07001495361328125,,2492.8410053253174,
5590,0.0,,0.0023082969710230827,,0.04830837622284889,,0.09229489415884018,,2493.2810909748077,
5591,0.0,,0.0003571939596440643,,0.03489610552787781,,0.0874195322394371,,2493.7226209640503,
5592,0.0,,0.001612405409105122,,0.05634943023324013,,0.10537949949502945,,2494.1623528003693,
5593,0.0,,0.00018429348710924387,,0.052258092910051346,,0.09288593381643295,,2494.602510690689,
5594,0.0,,0.001297450507991016,,0.058379366993904114,,0.1173674464225769,,2495.0431513786316,
5595,0.0,,0.001596799585968256,,0.05104915425181389,,0.1095549464225769,,2495.4831414222717,
5596,0.0,,0.0006545405485667288,,0.055392779409885406,,0.1113123893737793,,2495.924617290497,
5597,0.0,,0.0007084139506332576,,0.05730198323726654,,0.1139165535569191,,2496.3650212287903,
5598,0.0,,0.0005697673768736422,,0.06071896478533745,,0.11222990602254868,,2496.805431365967,
5599,0.0,,0.0015349704772233963,,0.04361705482006073,,0.0965341106057167,,2497.2467455863953,
5600,0.0,,0.00395996356382966,,0.040257927030324936,,0.09028176218271255,,2497.688191652298,
5601,0.0,,0.003383578499779105,,0.058994464576244354,,0.10417047888040543,,2498.129822254181,
5602,0.0,,0.0011366744292899966,,0.06021091341972351,,0.1207788810133934,,2498.5710458755493,
5603,0.0,,0.0026592612266540527,,0.056980714201927185,,0.11772950738668442,,2499.011311531067,
5604,0.0,,0.0029112917836755514,,0.04510468989610672,,0.10470867156982422,,2499.4520127773285,
5605,0.0,,0.004396513104438782,,0.05050383880734444,,0.1207788810133934,,2499.893542289734,
5606,0.0,,0.0012258276110514998,,0.050870899111032486,,0.12004240602254868,,2500.3349254131317,
5607,0.0,,0.0009894416434690356,,0.03304215148091316,,0.10055001825094223,,2500.775426387787,
5608,0.0,,0.00035571440821513534,,0.037019118666648865,,0.1087082251906395,,2501.217383146286,
5609,0.0,,0.008737696334719658,,0.038165654987096786,,0.1008957251906395,,2501.658946752548,
5610,0.0,,0.0004253452061675489,,0.0331360399723053,,0.08948834985494614,,2502.0990340709686,
5611,0.0,,0.001451954711228609,,0.048545364290475845,,0.1061040535569191,,2502.5388901233673,
5612,0.0,,0.0006330503383651376,,0.03655996173620224,,0.0748540535569191,,2502.9794018268585,
5613,0.0,,0.0017229978693649173,,0.036592818796634674,,0.0644373893737793,,2503.4209916591644,
5614,0.0,,0.001989185344427824,,0.04395775496959686,,0.1165207251906395,,2503.8616948127747,
5615,0.0,,0.0022595764603465796,,0.03478759154677391,,0.1008957251906395,,2504.304306268692,
5616,0.0,,0.0015628590481355786,,0.032682616263628006,,0.0852707251906395,,2504.745085000992,
5617,0.0,,0.00014870996528770775,,0.028902331367135048,,0.07450834661722183,,2505.185190677643,
5618,0.0,,0.002817936707288027,,0.030191117897629738,,0.0608830451965332,,2505.6264066696167,
5619,0.0,,0.0012132779229432344,,0.026620306074619293,,0.0608830451965332,,2506.0670902729034,
5620,0.0,,0.0029348258394747972,,0.032541219145059586,,0.07056323438882828,,2506.507163286209,
5621,0.0,,0.004133152309805155,,0.040015868842601776,,0.062414806336164474,,2506.947461128235,
5622,0.0,,0.00017735690926201642,,0.03698255866765976,,0.0696457251906395,,2507.3882870674133,
5623,0.0,,0.0006263651303015649,,0.038379304111003876,,0.0739038810133934,,2507.828533411026,
5624,0.0,,6.129289977252483e-05,,0.02949685789644718,,0.07125917822122574,,2508.270664691925,
5625,0.0,,0.0006977204466238618,,0.025893641635775566,,0.0660913810133934,,2509.0071947574615,
5626,0.0,,0.002548988675698638,,0.033957306295633316,,0.0765080451965332,,2509.4478397369385,
5627,0.0,,0.0009616992902010679,,0.03082307055592537,,0.07450834661722183,,2509.887882232666,
5628,0.0,,0.0029499237425625324,,0.019360339269042015,,0.07031631469726562,,2510.3281025886536,
5629,0.0,,0.0008519073599018157,,0.021422358229756355,,0.07031631469726562,,2510.768649816513,
5630,0.0,,0.0008262257324531674,,0.028909048065543175,,0.07292047888040543,,2511.2092349529266,
5631,0.0,,0.00014804073725827038,,0.02741955779492855,,0.059899646788835526,,2511.650135040283,
5632,0.0,,0.0036154871340841055,,0.03744466230273247,,0.06304200738668442,,2512.0908641815186,
5633,0.0,,0.0039304159581661224,,0.02108892612159252,,0.06510797888040543,,2512.531336545944,
5634,0.0,,0.006627629045397043,,0.06151767820119858,,0.12425971031188965,,2512.97154712677,
5635,0.0,,0.0017342839855700731,,0.05668848752975464,,0.1199716106057167,,2513.412453889847,
5636,0.0,,0.0009670454310253263,,0.03835994750261307,,0.11579617112874985,,2513.8538377285004,
5637,0.0,,0.0023939937818795443,,0.03268038481473923,,0.0946822538971901,,2514.2947804927826,
5638,0.0,,0.00014313402061816305,,0.03259768337011337,,0.10269800573587418,,2514.7347736358643,
5639,0.0,,0.0002834581828210503,,0.039107028394937515,,0.11222990602254868,,2515.1751663684845,
5640,0.0,,0.002888457151129842,,0.05307696759700775,,0.12613551318645477,,2515.615034341812,
5641,0.0,,0.000506244832649827,,0.05197049677371979,,0.12004240602254868,,2516.0552093982697,
5642,0.0,,0.00044690794311463833,,0.06430991739034653,,0.1347498893737793,,2516.495905160904,
5643,0.0,,0.0003107105731032789,,0.06995026022195816,,0.14347989857196808,,2516.936329603195,
5644,0.0,,0.002132959896698594,,0.05006488412618637,,0.12525074183940887,,2517.376782178879,
5645,0.0,,0.001230406342074275,,0.037155043333768845,,0.11483407020568848,,2517.816968202591,
5646,0.0,,0.0008086673333309591,,0.04005350545048714,,0.11198297888040543,,2518.2578415870667,
5647,0.0,,0.00068809709046036,,0.03740875422954559,,0.094737209379673,,2518.6985080242157,
5648,0.0,,0.0024563539773225784,,0.038882799446582794,,0.10181323438882828,,2519.1385962963104,
5649,0.0,,0.001442307373508811,,0.038172975182533264,,0.10441740602254868,,2519.5785098075867,
5650,0.0,,0.0001909463171614334,,0.029176732525229454,,0.09469667822122574,,2520.019723176956,
5651,0.0,,0.0009782924316823483,,0.034882064908742905,,0.09920907020568848,,2520.4599828720093,
5652,0.0,,0.0034048939123749733,,0.03138644993305206,,0.10441740602254868,,2520.9006946086884,
5653,0.0,,0.001286743558011949,,0.031084885820746422,,0.09273751825094223,,2521.3410794734955,
5654,0.0,,0.0014114733785390854,,0.05567818135023117,,0.13045907020568848,,2521.781325340271,
5655,0.0,,0.0022396103013306856,,0.06157136335968971,,0.13566739857196808,,2522.2222607135773,
5656,0.0,,0.0005849574226886034,,0.06596081703901291,,0.13306324183940887,,2522.662781238556,
5657,0.0,,0.0007161582470871508,,0.048230286687612534,,0.1147632822394371,,2523.1048469543457,
5658,0.0,,0.0003460247826296836,,0.07343993335962296,,0.1399582177400589,,2523.545746088028,
5659,0.0,,0.00033439343678765,,0.06866516917943954,,0.13021214306354523,,2523.986503601074,
5660,0.0,,0.0016480606282129884,,0.08506864309310913,,0.14087574183940887,,2524.4265928268433,
5661,0.0,,0.0023304924834519625,,0.07267805188894272,,0.13827157020568848,,2524.8669679164886,
5662,0.0,,0.00042860826943069696,,0.07456710189580917,,0.13827157020568848,,2525.3074367046356,
5663,0.0,,0.001370092504657805,,0.08844932168722153,,0.13306324183940887,,2525.748532295227,
5664,0.0,,0.0013911979040130973,,0.06715188920497894,,0.11876074224710464,,2526.1899535655975,
5665,0.0,,0.0028837532736361027,,0.053385186940431595,,0.1134611964225769,,2526.6304502487183,
5666,0.0,,0.001767392153851688,,0.036480870097875595,,0.10379683971405029,,2527.0712378025055,
5667,0.0,,7.411967089865357e-05,,0.05662847310304642,,0.11681767553091049,,2527.5115683078766,
5668,0.0,,0.001994185848161578,,0.051844555884599686,,0.1181197538971901,,2527.9528017044067,
5669,0.0,,0.0020308452658355236,,0.04914022237062454,,0.1051575317978859,,2528.3928821086884,
5670,0.0,,0.0015632316935807467,,0.040626585483551025,,0.09990501403808594,,2528.8335773944855,
5671,0.0,,0.0005193271208554506,,0.021659696474671364,,0.07646751403808594,,2529.274330854416,
5672,0.0,,0.014859956689178944,,0.01876131445169449,,0.05888335034251213,,2529.7143709659576,
5673,0.0,,0.0024147748481482267,,0.03082345426082611,,0.07152533531188965,,2530.154350757599,
5674,0.0,,0.0018423128640279174,,0.019667774438858032,,0.05367501452565193,,2530.594897508621,
5675,0.0,,0.004414495546370745,,0.01950708031654358,,0.050466377288103104,,2531.035284757614,
5676,0.0,,0.0009466864867135882,,0.022680489346385002,,0.05924105644226074,,2531.475263595581,
5677,0.0,,0.0008157250704243779,,0.027923300862312317,,0.07014346122741699,,2531.9158585071564,
5678,0.0,,0.00017928134184330702,,0.045213356614112854,,0.08470964431762695,,2532.357043981552,
5679,0.0,,0.00199846550822258,,0.01885872147977352,,0.06148940324783325,,2532.79816532135,
5680,0.0,,0.0016785067273303866,,0.02593420073390007,,0.07075273990631104,,2533.2388048171997,
5681,0.0,,0.0015568413073197007,,0.022428883239626884,,0.07075273990631104,,2533.6799309253693,
5682,0.0,,0.0017076086951419711,,0.03578873351216316,,0.07429298013448715,,2534.1203396320343,
5683,0.0,,0.0018401606939733028,,0.03731999546289444,,0.0748586654663086,,2534.5609500408173,
5684,0.0,,0.002680119825527072,,0.03139432147145271,,0.0770028606057167,,2535.001398563385,
5685,0.0,,0.0005531338974833488,,0.027951577678322792,,0.0787649154663086,,2535.4428811073303,
5686,0.0,,0.00033125083427876234,,0.03461773693561554,,0.08576846122741699,,2535.883141517639,
5687,0.0,,0.0006930851959623396,,0.027046434581279755,,0.08397325128316879,,2536.324709177017,
5688,0.0,,0.0013303449377417564,,0.02778719551861286,,0.09507862478494644,,2537.059962272644,
5689,0.0,,0.00019159988733008504,,0.024433033540844917,,0.08987029641866684,,2537.5002496242523,
5690,0.0,,0.0009855657117441297,,0.030612992122769356,,0.09507862478494644,,2537.9410281181335,
5691,0.0,,0.0005165128968656063,,0.0238483939319849,,0.08205779641866684,,2538.381510734558,
5692,0.0,,0.00020716739527415484,,0.026023786514997482,,0.07465898990631104,,2538.8222558498383,
5693,0.0,,0.0019048210233449936,,0.021970108151435852,,0.07225450128316879,,2539.2620515823364,
5694,0.0,,0.001458141952753067,,0.01645473577082157,,0.07451023906469345,,2539.702528476715,
5695,0.0,,0.0008881455869413912,,0.03684808313846588,,0.08492690324783325,,2540.1444449424744,
5696,0.0,,0.0007936248439364135,,0.042505551129579544,,0.09247446060180664,,2540.585823059082,
5697,0.0,,0.00647473381832242,,0.02112395688891411,,0.08726612478494644,,2541.0267934799194,
5698,0.0,,0.0054024579003453255,,0.023238172754645348,,0.0932869091629982,,2541.4668176174164,
5699,0.0,,0.0017977901734411716,,0.027404535561800003,,0.09569200128316879,,2541.907224416733,
5700,0.0,,0.0012628721306100488,,0.017432577908039093,,0.0816289559006691,,2542.346899986267,
5701,0.0,,0.00038314738776534796,,0.028313446789979935,,0.09117237478494644,,2542.7874279022217,
5702,0.0,,0.0006976391887292266,,0.015368281863629818,,0.06834825128316879,,2543.229223251343,
5703,0.0,,0.0013167933793738484,,0.023761654272675514,,0.06554218381643295,,2543.669873714447,
5704,0.0,,0.0004664792795665562,,0.02936629019677639,,0.0871608629822731,,2544.1105828285217,
5705,0.0,,0.0002846497227437794,,0.03027280792593956,,0.0910671129822731,,2544.550662279129,
5706,0.0,,0.006169294472783804,,0.06122718006372452,,0.1024947538971901,,2544.9911773204803,
5707,0.0,,0.0019402202451601624,,0.03854456916451454,,0.1037643775343895,,2545.4318923950195,
5708,0.0,,0.0013172001345083117,,0.03150923550128937,,0.1115768775343895,,2545.8724410533905,
5709,0.0,,0.004203553777188063,,0.01994107849895954,,0.10158904641866684,,2546.3132469654083,
5710,0.0,,0.0019812192767858505,,0.023971397429704666,,0.10419321060180664,,2546.754062652588,
5711,0.0,,0.007040631026029587,,0.021541452035307884,,0.09989058971405029,,2547.194309949875,
5712,0.0,,0.0005762640503235161,,0.0214343573898077,,0.0985885038971901,,2547.6349728107452,
5713,0.0,,0.0006668519927188754,,0.02783874422311783,,0.11131700128316879,,2548.075395822525,
5714,0.0,,0.0005281299236230552,,0.03602290526032448,,0.1167852059006691,,2548.5164971351624,
5715,0.0,,0.0018922981107607484,,0.03963484242558479,,0.11111732572317123,,2548.9568588733673,
5716,0.0,,0.01157229021191597,,0.02019834704697132,,0.0806504487991333,,2549.3974409103394,
5717,0.0,,0.0014636472333222628,,0.022418977692723274,,0.0704924464225769,,2549.8379821777344,
5718,0.0,,0.003326192032545805,,0.021211320534348488,,0.06773487478494644,,2550.2803161144257,
5719,0.0,,0.003134455531835556,,0.016978321596980095,,0.0751185417175293,,2550.7202775478363,
5720,0.0,,0.0020301947370171547,,0.014158809557557106,,0.07424529641866684,,2551.1615703105927,
5721,0.0,,0.0018416218226775527,,0.0155798913910985,,0.07190606743097305,,2551.6023762226105,
5722,0.0,,0.002287754788994789,,0.024843068793416023,,0.09247446060180664,,2552.043031692505,
5723,0.0,,0.0033821193501353264,,0.02162199094891548,,0.06252654641866684,,2552.484762907028,
5724,0.0,,0.0015486275078728795,,0.024803951382637024,,0.08075571060180664,,2552.9253680706024,
5725,0.0,,0.0014005783013999462,,0.04765836521983147,,0.0946497917175293,,2553.3663036823273,
5726,0.0,,0.003046576865017414,,0.04658786952495575,,0.08466196060180664,,2553.806325674057,
5727,0.0,,0.0008324923110194504,,0.03585086390376091,,0.07815154641866684,,2554.2477509975433,
5728,0.0,,0.003808017587289214,,0.0610215924680233,,0.11330779641866684,,2554.688201189041,
5729,0.0,,0.0011964095756411552,,0.04825207591056824,,0.1063077449798584,,2555.1290941238403,
5730,0.0,,0.002929939655587077,,0.031062260270118713,,0.0858587846159935,,2555.5694601535797,
5731,0.0,,2.1681637008441612e-05,,0.03282101824879646,,0.09117237478494644,,2556.009980201721,
5732,0.0,,0.00010412061237730086,,0.04126458615064621,,0.09898487478494644,,2556.450856924057,
5733,0.0,,0.0034976836759597063,,0.03673994168639183,,0.0900236964225769,,2556.891015768051,
5734,0.0,,0.004089546389877796,,0.018352946266531944,,0.0652841106057167,,2557.331962823868,
5735,0.0,,0.0005778094055131078,,0.017250200733542442,,0.08335987478494644,,2557.773603916168,
5736,0.0,,0.0009292998001910746,,0.025437140837311745,,0.08335987478494644,,2558.2142939567566,
5737,0.0,,0.0006607865216210485,,0.036764390766620636,,0.09247446060180664,,2558.654639005661,
5738,0.0,,0.00013342872262001038,,0.0482364147901535,,0.09569200128316879,,2559.0950045585632,
5739,0.0,,0.001456927857361734,,0.02272425778210163,,0.08596404641866684,,2559.5349876880646,
5740,0.0,,0.005105002783238888,,0.01662750542163849,,0.061377864331007004,,2559.9748096466064,
5741,0.0,,0.0008683536434546113,,0.032064493745565414,,0.0691903606057167,,2560.415426969528,
5742,0.0,,0.0008844792027957737,,0.022627944126725197,,0.0626799464225769,,2560.8566946983337,
5743,0.0,,0.001468814560212195,,0.02054459974169731,,0.05512551590800285,,2561.2975521087646,
5744,0.0,,0.00017860819934867322,,0.018853211775422096,,0.05590033531188965,,2561.738684654236,
5745,0.0,,0.0006345811416395009,,0.01607402041554451,,0.056169528514146805,,2562.1792809963226,
5746,0.0,,0.00033639284083619714,,0.031117595732212067,,0.06473433971405029,,2562.620800971985,
5747,0.0,,0.0006431856309063733,,0.016439829021692276,,0.034902095794677734,,2563.0611805915833,
5748,0.0,,0.0009173822472803295,,0.020129915326833725,,0.04788581654429436,,2563.5012350082397,
5749,0.0,,0.0012308506993576884,,0.019037995487451553,,0.04267748072743416,,2563.941692352295,
5750,0.0,,0.00574580067768693,,0.03495576232671738,,0.06861606985330582,,2564.6778542995453,
5751,0.0,,0.003533711424097419,,0.024073107168078423,,0.05492560192942619,,2565.1192185878754,
5752,0.0,,0.0016231104964390397,,0.023068999871611595,,0.04245223477482796,,2565.561321735382,
5753,0.0,,0.0007076159818097949,,0.020484691485762596,,0.03773180767893791,,2566.0032415390015,
5754,0.0,,0.0008458753582090139,,0.02114933915436268,,0.042792320251464844,,2566.443910598755,
5755,0.0,,0.002623891457915306,,0.020772606134414673,,0.045752864331007004,,2566.884394645691,
5756,0.0,,0.0005702669732272625,,0.022820908576250076,,0.04471302032470703,,2567.3251905441284,
5757,0.0,,0.0001607258163858205,,0.02622450701892376,,0.052031755447387695,,2567.765580177307,
5758,0.0,,0.003689674660563469,,0.0280121099203825,,0.054940540343523026,,2568.2064578533173,
5759,0.0,,0.0011287546949461102,,0.019594687968492508,,0.040718238800764084,,2568.646053791046,
5760,0.0,,0.0038343791384249926,,0.020358771085739136,,0.045908331871032715,,2569.086808681488,
5761,0.0,,0.0026467135176062584,,0.022402316331863403,,0.06461938470602036,,2569.5278174877167,
5762,0.0,,0.0020858042407780886,,0.020087193697690964,,0.04765542224049568,,2569.9683091640472,
5763,0.0,,0.00034043838968500495,,0.019997013732790947,,0.04391320422291756,,2570.4108946323395,
5764,0.0,,0.0020470707677304745,,0.02746444381773472,,0.05992237851023674,,2570.852240085602,
5765,0.0,,0.0009854312520474195,,0.025860248133540154,,0.0585150308907032,,2571.292764186859,
5766,0.0,,0.0019002084154635668,,0.02361511066555977,,0.057652950286865234,,2571.7340581417084,
5767,0.0,,0.00019806387717835605,,0.027233416214585304,,0.062375862151384354,,2572.1741642951965,
5768,0.0,,0.0003897103888448328,,0.048885393887758255,,0.10310665518045425,,2572.6143724918365,
5769,0.0,,0.003351936349645257,,0.03620908409357071,,0.07517194747924805,,2573.0546083450317,
5770,0.0,,0.0009641973301768303,,0.03327319398522377,,0.0751185417175293,,2573.495088815689,
5771,0.0,,0.002145813312381506,,0.029063774272799492,,0.0672452449798584,,2573.935142993927,
5772,0.0,,0.0035083619877696037,,0.038793109357357025,,0.0926278606057167,,2574.3750925064087,
5773,0.0,,0.0021892799995839596,,0.04627411067485809,,0.10158904641866684,,2574.815596103668,
5774,0.0,,0.0004122634418308735,,0.04567880555987358,,0.10158904641866684,,2575.2563593387604,
5775,0.0,,0.0001858055911725387,,0.057989634573459625,,0.1092962846159935,,2575.6966636180878,
5776,0.0,,0.0035272210370749235,,0.029147740453481674,,0.08324408531188965,,2576.1377403736115,
5777,0.0,,0.0001455361198168248,,0.03030569851398468,,0.0858587846159935,,2576.578731060028,
5778,0.0,,0.0017569460906088352,,0.028331195935606956,,0.08205779641866684,,2577.019008398056,
5779,0.0,,0.001971290446817875,,0.02913546748459339,,0.08335987478494644,,2577.4600989818573,
5780,0.0,,0.010772001929581165,,0.02100972831249237,,0.0507025308907032,,2577.9006831645966,
5781,0.0,,0.0010381978936493397,,0.014645462855696678,,0.0624212808907032,,2578.341367006302,
5782,0.0,,0.0007397992303594947,,0.027092311531305313,,0.058191459625959396,,2578.7822325229645,
5783,0.0,,0.0007377650472335517,,0.023736396804451942,,0.050378959625959396,,2579.222530603409,
5784,0.0,,0.004026418086141348,,0.019969474524259567,,0.0585150308907032,,2579.6633880138397,
5785,0.0,,0.0021948027424514294,,0.015765652060508728,,0.0790247917175293,,2580.103566646576,
5786,0.0,,0.00018816908414009959,,0.015235114842653275,,0.07325208187103271,,2580.544413328171,
5787,0.0,,0.004558160435408354,,0.014846737496554852,,0.0894414559006691,,2580.985297203064,
5788,0.0,,0.0006260118680074811,,0.015129223465919495,,0.09404148906469345,,2581.425187110901,
5789,0.0,,0.00027560105081647635,,0.016070999205112457,,0.08075571060180664,,2581.865492105484,
5790,0.0,,0.0008081647101789713,,0.037807926535606384,,0.07424529641866684,,2582.306603193283,
5791,0.0,,0.0012942049652338028,,0.029628580436110497,,0.0930878296494484,,2582.7465600967407,
5792,0.0,,0.0010982059175148606,,0.020907873287796974,,0.0946497917175293,,2583.187602996826,
5793,0.0,,0.0024229574482887983,,0.038496095687150955,,0.0829635038971901,,2583.628483772278,
5794,0.0,,0.0011780711356550455,,0.03957607224583626,,0.0861755982041359,,2584.069023132324,
5795,0.0,,0.001074918545782566,,0.031292255967855453,,0.0786687508225441,,2584.5095546245575,
5796,0.0,,0.00078691600356251,,0.023197568953037262,,0.09013523906469345,,2584.9502358436584,
5797,0.0,,0.005142638925462961,,0.026442665606737137,,0.08787950128316879,,2585.3911497592926,
5798,0.0,,0.002162319840863347,,0.03453897684812546,,0.08024438470602036,,2585.8325819969177,
5799,0.0,,0.0008115164237096906,,0.03542783483862877,,0.08767759799957275,,2586.273205280304,
5800,0.0,,0.0002013930497923866,,0.047050490975379944,,0.0982961654663086,,2586.7136039733887,
5801,0.0,,0.0012583074858412147,,0.06188381090760231,,0.11912950128316879,,2587.1543147563934,
5802,0.0,,0.0010545070981606841,,0.05277145653963089,,0.11131700128316879,,2587.5943098068237,
5803,0.0,,0.0010524432873353362,,0.03497420251369476,,0.0936712846159935,,2588.0343549251556,
5804,0.0,,0.0022654617205262184,,0.03855760395526886,,0.0913257822394371,,2588.4757895469666,
5805,0.0,,0.0018792409682646394,,0.03286278620362282,,0.08817183971405029,,2588.9170768260956,
5806,0.0,,0.0029699767474085093,,0.06040501222014427,,0.12112029641866684,,2589.3579454421997,
5807,0.0,,0.00035571164335124195,,0.055686622858047485,,0.11591196060180664,,2589.7982244491577,
5808,0.0,,0.00017157009278889745,,0.04043475165963173,,0.1037643775343895,,2590.2386016845703,
5809,0.0,,0.0006215053726918995,,0.03638046234846115,,0.10679737478494644,,2590.6786110401154,
5810,0.0,,0.0015202633803710341,,0.026655320078134537,,0.10028696060180664,,2591.1204755306244,
5811,0.0,,0.0001182259147753939,,0.021146006882190704,,0.08205779641866684,,2591.560924768448,
5812,0.0,,0.0005042501725256443,,0.02708239108324051,,0.0829310417175293,,2592.0016345977783,
5813,0.0,,0.0034755084197968245,,0.016529075801372528,,0.06903696060180664,,2592.7365384101868,
5814,0.0,,0.001775400247424841,,0.022393066436052322,,0.06252654641866684,,2593.1780314445496,
5815,0.0,,0.0007081129588186741,,0.023796286433935165,,0.04993462562561035,,2593.6190824508667,
5816,0.0,,0.0033263959921896458,,0.02790127508342266,,0.0705505982041359,,2594.059658050537,
5817,0.0,,0.002209907630458474,,0.04658272862434387,,0.0995020866394043,,2594.500545024872,
5818,0.0,,0.005208779126405716,,0.020750800147652626,,0.05731821060180664,,2594.9405488967896,
5819,0.0,,0.0012627373216673732,,0.021112140268087387,,0.0624212808907032,,2595.3817098140717,
5820,0.0,,0.0016505358507856727,,0.019923744723200798,,0.062097709625959396,,2595.82244849205,
5821,0.0,,0.0003236861084587872,,0.015361643396317959,,0.06903696060180664,,2596.262659549713,
5822,0.0,,0.0027464963495731354,,0.04006544500589371,,0.08726612478494644,,2596.7027258872986,
5823,0.0,,0.0006224006647244096,,0.028310487046837807,,0.07945362478494644,,2597.143265724182,
5824,0.0,,7.441049092449248e-05,,0.023130211979150772,,0.07294321060180664,,2597.583416223526,
5825,0.0,,0.0020911970641463995,,0.023026499897241592,,0.07945362478494644,,2598.0243051052094,
5826,0.0,,0.001324447919614613,,0.022659605368971825,,0.06643279641866684,,2598.464785337448,
5827,0.0,,0.00023631920339539647,,0.028504539281129837,,0.06294023990631104,,2598.9055066108704,
5828,0.0,,0.0029978726524859667,,0.029001055285334587,,0.058359384536743164,,2599.347105741501,
5829,0.0,,0.0005890973843634129,,0.023354941979050636,,0.0787649154663086,,2599.788182735443,
5830,0.0,,0.001750412629917264,,0.03458372503519058,,0.08046182245016098,,2600.2289083004,
5831,0.0,,0.00010334236139897257,,0.027346771210432053,,0.07455416768789291,,2600.6689171791077,
5832,0.0,,0.0034333437215536833,,0.03182370588183403,,0.07717657089233398,,2601.109948158264,
5833,0.0,,0.0038737966679036617,,0.03024802915751934,,0.0913839340209961,,2601.550772666931,
5834,0.0,,0.009492136538028717,,0.0380411259829998,,0.10321823507547379,,2601.990993499756,
5835,0.0,,0.0005696070729754865,,0.03939773514866829,,0.06869912147521973,,2602.4314754009247,
5836,0.0,,0.0033431039191782475,,0.02550821751356125,,0.07164112478494644,,2602.873204946518,
5837,0.0,,0.0035123610869050026,,0.026290299370884895,,0.07986732572317123,,2603.314049720764,
5838,0.0,,0.00656803697347641,,0.02794221229851246,,0.08006700128316879,,2603.7544050216675,
5839,0.0,,0.0007713072700425982,,0.02198290079832077,,0.07384892553091049,,2604.195200443268,
5840,0.0,,0.0014548009494319558,,0.023461267352104187,,0.0696503296494484,,2604.635705947876,
5841,0.0,,0.0007898845360614359,,0.01949283853173256,,0.06773487478494644,,2605.076785326004,
5842,0.0,,0.0009450024808757007,,0.025293955579400063,,0.07294321060180664,,2605.516387939453,
5843,0.0,,0.0020385123789310455,,0.016824405640363693,,0.0712447538971901,,2605.956608057022,
5844,0.0,,0.0001687555486569181,,0.0225963294506073,,0.08883315324783325,,2606.3977160453796,
5845,0.0,,1.950363366631791e-05,,0.020687028765678406,,0.08335987478494644,,2606.8378834724426,
5846,0.0,,0.0014462462859228253,,0.021833136677742004,,0.09117237478494644,,2607.2783324718475,
5847,0.0,,0.00015092254034243524,,0.04175367206335068,,0.10549529641866684,,2607.718895673752,
5848,0.0,,0.0009771337499842048,,0.0458410270512104,,0.10721107572317123,,2608.159100294113,
5849,0.0,,0.003959733061492443,,0.02218155562877655,,0.08466196060180664,,2608.5992529392242,
5850,0.0,,0.0007936680922284722,,0.017483914270997047,,0.07945362478494644,,2609.0393102169037,
5851,0.0,,0.0016853130655363202,,0.015125158242881298,,0.0816289559006691,,2609.4808542728424,
5852,0.0,,0.0002100528363371268,,0.01711662858724594,,0.0816289559006691,,2609.9214594364166,
5853,0.0,,0.0015614553121849895,,0.03198203444480896,,0.1011602059006691,,2610.3616411685944,
5854,0.0,,0.0018517238786444068,,0.033111512660980225,,0.09768279641866684,,2610.8024888038635,
5855,0.0,,0.00011908315354958177,,0.030071193352341652,,0.0946497917175293,,2611.2439363002777,
5856,0.0,,0.00019225309370085597,,0.02618628367781639,,0.0920456275343895,,2611.6843812465668,
5857,0.0,,0.003795033087953925,,0.012256598100066185,,0.06018732115626335,,2612.1259570121765,
5858,0.0,,0.0017273776466026902,,0.023922882974147797,,0.0751185417175293,,2612.566330909729,
5859,0.0,,0.0004693130904342979,,0.026209285482764244,,0.0738164559006691,,2613.006463766098,
5860,0.0,,0.002100464189425111,,0.024644479155540466,,0.0673060417175293,,2613.446503639221,
5861,0.0,,0.005005108658224344,,0.022372905164957047,,0.06513071060180664,,2613.8868973255157,
5862,0.0,,0.0004420338082127273,,0.030948176980018616,,0.07986732572317123,,2614.327301263809,
5863,0.0,,0.0008048987365327775,,0.0326213464140892,,0.08335987478494644,,2614.7679200172424,
5864,0.0,,0.002509448677301407,,0.031114185228943825,,0.0933477059006691,,2615.208560705185,
5865,0.0,,0.0015177454333752394,,0.019394349306821823,,0.0842331275343895,,2615.650348186493,
5866,0.0,,0.0004499712085817009,,0.023847095668315887,,0.0868372917175293,,2616.090916156769,
5867,0.0,,0.0026652019005268812,,0.019211092963814735,,0.07164112478494644,,2616.5315210819244,
5868,0.0,,0.0032242638990283012,,0.024837516248226166,,0.1037643775343895,,2616.9718935489655,
5869,0.0,,0.0009992276318371296,,0.02472473680973053,,0.10940154641866684,,2617.412920475006,
5870,0.0,,1.711497679934837e-05,,0.020159561187028885,,0.10679737478494644,,2617.852977991104,
5871,0.0,,0.0012601240305230021,,0.023749999701976776,,0.10940154641866684,,2618.294122695923,
5872,0.0,,0.0012146771186962724,,0.022850563749670982,,0.1154831275343895,,2618.7340581417084,
5873,0.0,,0.0008159199496731162,,0.023487523198127747,,0.1128789559006691,,2619.1744153499603,
5874,0.0,,0.001194806769490242,,0.03237146884202957,,0.1167852059006691,,2619.614546060562,
5875,0.0,,0.005709036253392696,,0.0368046909570694,,0.10590898990631104,,2620.3491456508636,
5876,0.0,,0.0008403537794947624,,0.029018273577094078,,0.1154831275343895,,2620.7893760204315,
5877,0.0,,0.0017943165730684996,,0.028845924884080887,,0.14325571060180664,,2621.2303183078766,
5878,0.0,,0.004318649880588055,,0.032405439764261246,,0.1428268700838089,,2621.6711056232452,
5879,0.0,,0.0022293587680906057,,0.041595518589019775,,0.13544321060180664,,2622.1112792491913,
5880,0.0,,0.00394252547994256,,0.048441287130117416,,0.15237028896808624,,2622.551844596863,
5881,0.0,,7.275832467712462e-05,,0.04668145999312401,,0.15888071060180664,,2622.9921832084656,
5882,0.0,,0.004378396086394787,,0.05218781158328056,,0.16278696060180664,,2623.432470560074,
5883,0.0,,0.0003643508243840188,,0.04605027288198471,,0.15799231827259064,,2623.872973918915,
5884,0.0,,0.0003221794031560421,,0.053739722818136215,,0.1649622917175293,,2624.3137123584747,
5885,0.0,,0.001064396114088595,,0.044457484036684036,,0.16148488223552704,,2624.754233121872,
5886,0.0,,0.0019413348054513335,,0.03250617906451225,,0.1441289633512497,,2625.196268796921,
5887,0.0,,0.0015315250493586063,,0.04282760992646217,,0.14716196060180664,,2625.6376235485077,
5888,0.0,,0.0016028564423322678,,0.028607986867427826,,0.12502653896808624,,2626.0786740779877,
5889,0.0,,0.004867487121373415,,0.023867908865213394,,0.10549529641866684,,2626.5193376541138,
5890,0.0,,0.0038750467356294394,,0.043827123939991,,0.10419321060180664,,2626.960211753845,
5891,0.0,,0.001471809926442802,,0.04182804375886917,,0.0985560417175293,,2627.401835680008,
5892,0.0,,0.0006205919780768454,,0.039833445101976395,,0.08205779641866684,,2627.8432805538177,
5893,0.0,,0.0007673628279007971,,0.04127594456076622,,0.07945362478494644,,2628.283544778824,
5894,0.0,,0.0009762301342561841,,0.04326459765434265,,0.07684946060180664,,2628.72473859787,
5895,0.0,,0.00041600639815442264,,0.03460830822587013,,0.07684946060180664,,2629.1650903224945,
5896,0.0,,0.00394216226413846,,0.03384323790669441,,0.07554737478494644,,2629.6053614616394,
5897,0.0,,0.0005213373224250972,,0.02178579568862915,,0.0790247917175293,,2630.0461192131042,
5898,0.0,,0.00272276159375906,,0.019826948642730713,,0.0673060417175293,,2630.485998392105,
5899,0.0,,7.805029781593475e-06,,0.029428765177726746,,0.05471404269337654,,2630.9270265102386,
5900,0.0,,0.007725744508206844,,0.02021850273013115,,0.0568893738090992,,2631.368946313858,
5901,0.0,,0.003968197386711836,,0.02333281747996807,,0.0464119128882885,,2631.810235977173,
5902,0.0,,0.00032239779829978943,,0.02925780415534973,,0.04863087460398674,,2632.251612186432,
5903,0.0,,0.003142788540571928,,0.031359560787677765,,0.056343238800764084,,2632.6927564144135,
5904,0.0,,0.0002782448136713356,,0.011247264221310616,,0.0725143775343895,,2633.133448123932,
5905,0.0,,0.0016071904683485627,,0.010989109054207802,,0.07294321060180664,,2633.57394695282,
5906,0.0,,0.00010276265675202012,,0.01416914165019989,,0.07465898990631104,,2634.014588832855,
5907,0.0,,1.2705624612863176e-05,,0.025834878906607628,,0.0880785807967186,,2634.454735517502,
5908,0.0,,0.001768197282217443,,0.026127144694328308,,0.0880785807967186,,2634.895069360733,
5909,0.0,,0.0007775853737257421,,0.03048628382384777,,0.09419023990631104,,2635.335887670517,
5910,0.0,,0.00046532851411029696,,0.029041914269328117,,0.09549232572317123,,2635.776479959488,
5911,0.0,,7.433071004925296e-05,,0.026357382535934448,,0.08767982572317123,,2636.2165756225586,
5912,0.0,,0.0005566340405493975,,0.023611251264810562,,0.08116940408945084,,2636.6577622890472,
5913,0.0,,0.00021579534222837538,,0.045579299330711365,,0.09939857572317123,,2637.0981538295746,
5914,0.0,,0.0012062998721376061,,0.057857315987348557,,0.1089119091629982,,2637.5386157035828,
5915,0.0,,0.00033940523280762136,,0.04253264144062996,,0.0998581275343895,,2637.979232788086,
5916,0.0,,0.003216711338609457,,0.04641867056488991,,0.09679440408945084,,2638.420926094055,
5917,0.0,,4.9085592763731256e-05,,0.06123468279838562,,0.10983046144247055,,2638.8609914779663,
5918,0.0,,0.012369942851364613,,0.037601225078105927,,0.0881393775343895,,2639.301996231079,
5919,0.0,,0.0026242583990097046,,0.031371764838695526,,0.0816289559006691,,2639.7416393756866,
5920,0.0,,0.0018017820548266172,,0.04129882901906967,,0.06930190324783325,,2640.18252491951,
5921,0.0,,0.0023958529345691204,,0.03538703918457031,,0.06386089324951172,,2640.6228382587433,
5922,0.0,,0.005918826442211866,,0.0369667112827301,,0.07325490564107895,,2641.064244747162,
5923,0.0,,0.004795526620000601,,0.041424769908189774,,0.08203514665365219,,2641.5046741962433,
5924,0.0,,0.0012629044940695167,,0.056010134518146515,,0.10117808729410172,,2641.945048570633,
5925,0.0,,0.000991987413726747,,0.02782655879855156,,0.058359384536743164,,2642.3855612277985,
5926,0.0,,0.0006587188690900803,,0.0331561379134655,,0.07719341665506363,,2642.826358318329,
5927,0.0,,0.0030619213357567787,,0.0251424890011549,,0.060133934020996094,,2643.2669887542725,
5928,0.0,,0.0008412899915128946,,0.02351602166891098,,0.07424529641866684,,2643.7068359851837,
5929,0.0,,0.00023954958305694163,,0.011878043413162231,,0.0594935417175293,,2644.148346424103,
5930,0.0,,9.982389747165143e-05,,0.02172929048538208,,0.046472709625959396,,2644.5885932445526,
5931,0.0,,0.0013079001801088452,,0.023050546646118164,,0.051596324890851974,,2645.0304415225983,
5932,0.0,,0.007644153665751219,,0.01856517605483532,,0.05341196060180664,,2645.4703438282013,
5933,0.0,,0.006337143015116453,,0.017476430162787437,,0.0389837808907032,,2645.9104011058807,
5934,0.0,,0.0007802018080838025,,0.03290948644280434,,0.05512798950076103,,2646.3509242534637,
5935,0.0,,0.002230069600045681,,0.0411558523774147,,0.06877604871988297,,2646.7910628318787,
5936,0.0,,0.0007425528019666672,,0.035705361515283585,,0.06356772035360336,,2647.2315258979797,
5937,0.0,,0.0005838797660544515,,0.026807701215147972,,0.05391247943043709,,2647.671609401703,
5938,0.0,,0.0013300239806994796,,0.029791446402668953,,0.049732208251953125,,2648.40722823143,
5939,0.0,,0.0009096904541365802,,0.040667638182640076,,0.06902185827493668,,2648.8472011089325,
5940,0.0,,0.0004322033782955259,,0.0401313379406929,,0.06902185827493668,,2649.2875323295593,
5941,0.0,,0.0008881069370545447,,0.013524030335247517,,0.04820362851023674,,2649.727867126465,
5942,0.0,,0.0015733810141682625,,0.018930576741695404,,0.03908904269337654,,2650.1690666675568,
5943,0.0,,0.0003357388486620039,,0.015425868332386017,,0.042734384536743164,,2650.6098902225494,
5944,0.0,,0.0018866154132410884,,0.02280331775546074,,0.05957062914967537,,2651.051307439804,
5945,0.0,,0.0008452206966467202,,0.03176208958029747,,0.06998729705810547,,2651.491705417633,
5946,0.0,,0.00039038306567817926,,0.04255397617816925,,0.07196823507547379,,2651.9318809509277,
5947,0.0,,0.0008148771012201905,,0.023782404139637947,,0.06061077117919922,,2652.372594833374,
5948,0.0,,0.0013119749492034316,,0.018810268491506577,,0.05636008456349373,,2652.8136718273163,
5949,0.0,,0.0005576947587542236,,0.016046753153204918,,0.05475461483001709,,2653.25372672081,
5950,0.0,,0.0012633440783247352,,0.02907152660191059,,0.045208293944597244,,2653.695146560669,
5951,0.0,,0.00020729348761960864,,0.02784859575331211,,0.04367188736796379,,2654.1357769966125,
5952,0.0,,0.0007665780722163618,,0.03569687902927399,,0.052878737449645996,,2654.5764174461365,
5953,0.0,,0.0010214197682216763,,0.023041898384690285,,0.051134902983903885,,2655.0170137882233,
5954,0.0,,0.0027046960312873125,,0.03651076555252075,,0.05743332579731941,,2655.45756316185,
5955,0.0,,0.001724906382150948,,0.03556782752275467,,0.05862029269337654,,2655.8990063667297,
5956,0.0,,2.904117172874976e-05,,0.03133583068847656,,0.059584539383649826,,2656.338892698288,
5957,0.0,,0.0007445034570991993,,0.0389874167740345,,0.07294321060180664,,2656.7792336940765,
5958,0.0,,0.0016693592770025134,,0.04144572839140892,,0.07254683971405029,,2657.220419883728,
5959,0.0,,0.001797808101400733,,0.035412970930337906,,0.05210987851023674,,2657.6608204841614,
5960,0.0,,0.00287825521081686,,0.021272294223308563,,0.0404634065926075,,2658.1011233329773,
5961,0.0,,0.003446511924266815,,0.01620584726333618,,0.03518279269337654,,2658.54172205925,
5962,0.0,,0.0030141803435981274,,0.0154312988743186,,0.0339529924094677,,2658.9821825027466,
5963,0.0,,0.0012471823720261455,,0.02010306343436241,,0.04343859478831291,,2659.422658920288,
5964,0.0,,0.0011677469592541456,,0.014177017845213413,,0.03648487851023674,,2659.8630163669586,
5965,0.0,,0.0016341374721378088,,0.016104839742183685,,0.03518279269337654,,2660.3035974502563,
5966,0.0,,0.005477153696119785,,0.028504524379968643,,0.0480983667075634,,2660.7445266246796,
5967,0.0,,0.00358641822822392,,0.020961936563253403,,0.04400769993662834,,2661.1858525276184,
5968,0.0,,0.0047821602784097195,,0.01303069293498993,,0.03618987277150154,,2661.6259410381317,
5969,0.0,,0.0010500102071091533,,0.025703029707074165,,0.04392194747924805,,2662.0669779777527,
5970,0.0,,0.0037916104774922132,,0.01842787303030491,,0.03778696060180664,,2662.5076212882996,
5971,0.0,,0.0020254801493138075,,0.021998951211571693,,0.04065624997019768,,2662.948648929596,
5972,0.0,,5.420034358394332e-05,,0.029841922223567963,,0.06130615994334221,,2663.388592481613,
5973,0.0,,0.0010885823285207152,,0.0210763867944479,,0.04531502723693848,,2663.829763650894,
5974,0.0,,0.004314890597015619,,0.02668965607881546,,0.0585150308907032,,2664.269861936569,
5975,0.0,,0.0007081730291247368,,0.02248365432024002,,0.0533066987991333,,2664.7103595733643,
5976,0.0,,0.0022483039647340775,,0.02338339202105999,,0.05601612851023674,,2665.151561498642,
5977,0.0,,0.001902629155665636,,0.034705717116594315,,0.0660039559006691,,2665.592531681061,
5978,0.0,,0.002725760918110609,,0.025677792727947235,,0.06165337562561035,,2666.033440589905,
5979,0.0,,0.0030789338052272797,,0.036307141184806824,,0.0702337846159935,,2666.473964214325,
5980,0.0,,0.001094324397854507,,0.034540340304374695,,0.07467421144247055,,2666.9140758514404,
5981,0.0,,0.0021792796906083822,,0.03343972936272621,,0.07076796144247055,,2667.3556864261627,
5982,0.0,,0.004451634828001261,,0.03371988236904144,,0.062097709625959396,,2667.7962131500244,
5983,0.0,,0.001407277537509799,,0.021928468719124794,,0.0516810417175293,,2668.236827611923,
5984,0.0,,0.0037981378845870495,,0.01760731264948845,,0.042566459625959396,,2668.67787361145,
5985,0.0,,0.001936400425620377,,0.03624563291668892,,0.0738164559006691,,2669.1182758808136,
5986,0.0,,0.00030416110530495644,,0.027379104867577553,,0.06122446060180664,,2669.5606713294983,
5987,0.0,,0.0006115203141234815,,0.031135063618421555,,0.054285209625959396,,2670.0013263225555,
5988,0.0,,0.001701707486063242,,0.03529410436749458,,0.0594935417175293,,2670.4419724941254,
5989,0.0,,0.001093567698262632,,0.029956931248307228,,0.0650254487991333,,2670.882025718689,
5990,0.0,,0.0013163508847355843,,0.03468913584947586,,0.0712122917175293,,2671.3227393627167,
5991,0.0,,0.00044572423212230206,,0.03941144421696663,,0.0725143775343895,,2671.7628605365753,
5992,0.0,,0.004255343694239855,,0.06022913381457329,,0.09895682334899902,,2672.202777862549,
5993,0.0,,0.003685222240164876,,0.05238903686404228,,0.08664131164550781,,2672.6433579921722,
5994,0.0,,0.0015413808869197965,,0.04878263175487518,,0.0894414559006691,,2673.083772420883,
5995,0.0,,0.002376374090090394,,0.05091611668467522,,0.0881393775343895,,2673.525022506714,
5996,0.0,,3.836651558231097e-06,,0.04753900691866875,,0.0959518775343895,,2673.965798139572,
5997,0.0,,0.0003177578910253942,,0.044972073286771774,,0.0972539559006691,,2674.406755208969,
5998,0.0,,0.009472819045186043,,0.03062850795686245,,0.0803268775343895,,2674.846935272217,
5999,0.0,,0.0026424855459481478,,0.024601364508271217,,0.0829310417175293,,2675.287359237671,
6000,0.0,,0.0022440848406404257,,0.01874578557908535,,0.0790247917175293,,2676.0228912830353,
6001,0.0,,0.00021508724603336304,,0.03475654497742653,,0.08205779641866684,,2676.46328830719,
6002,0.0,,0.0016309827333316207,,0.035208214074373245,,0.0907435417175293,,2676.9034950733185,
6003,0.0,,0.0033264418598264456,,0.04323985055088997,,0.0926278606057167,,2677.344662666321,
6004,0.0,,0.0006614746525883675,,0.0424746498465538,,0.0907435417175293,,2677.785496234894,
6005,0.0,,0.0009154671570286155,,0.045764703303575516,,0.0972539559006691,,2678.2258381843567,
6006,0.0,,0.0030913064256310463,,0.048215631395578384,,0.0972539559006691,,2678.6661784648895,
6007,0.0,,0.000741903786547482,,0.04506595805287361,,0.0985560417175293,,2679.1068992614746,
6008,0.0,,0.0010500811040401459,,0.04276546835899353,,0.0868372917175293,,2679.5482347011566,
6009,0.0,,0.0014009297592565417,,0.03355267643928528,,0.07684946060180664,,2679.9884157180786,
6010,0.0,,0.0003853971138596535,,0.027223501354455948,,0.0790247917175293,,2680.4300293922424,
6011,0.0,,3.88904991268646e-05,,0.025044534355401993,,0.0777227059006691,,2680.87082362175,
6012,0.0,,0.000900138053111732,,0.02249760739505291,,0.0725143775343895,,2681.3111975193024,
6013,0.0,,0.0003692361351568252,,0.031095467507839203,,0.0790247917175293,,2681.751936197281,
6014,0.0,,0.00039656824083067477,,0.030736498534679413,,0.0829310417175293,,2682.1927733421326,
6015,0.0,,0.004883399698883295,,0.0407174713909626,,0.0912124291062355,,2682.6331186294556,
6016,0.0,,0.00048357914783991873,,0.04084733873605728,,0.0907435417175293,,2683.0737364292145,
6017,0.0,,0.0018910928629338741,,0.037756528705358505,,0.0907435417175293,,2683.514262676239,
6018,0.0,,0.001476889243349433,,0.039117954671382904,,0.08594131469726562,,2683.954918384552,
6019,0.0,,0.0006902164313942194,,0.021897347643971443,,0.0764206275343895,,2684.3956303596497,
6020,0.0,,3.6531687328533735e-06,,0.024448124691843987,,0.0894414559006691,,2684.8361670970917,
6021,0.0,,0.0003786999441217631,,0.029746288433670998,,0.0868372917175293,,2685.2765510082245,
6022,0.0,,0.003021691692993045,,0.0338965468108654,,0.0686081275343895,,2685.717987060547,
6023,0.0,,0.0026521834079176188,,0.01911439374089241,,0.0816289559006691,,2686.1595346927643,
6024,0.0,,0.00027512223459780216,,0.028952667489647865,,0.07815154641866684,,2686.6006195545197,
6025,0.0,,0.0009892262751236558,,0.025230547413229942,,0.0725143775343895,,2687.041305541992,
6026,0.0,,0.0008178205462172627,,0.025180211290717125,,0.0777227059006691,,2687.4823179244995,
6027,0.0,,0.0027020748239010572,,0.020761316642165184,,0.0725143775343895,,2687.922805070877,
6028,0.0,,0.0012080675223842263,,0.02096971496939659,,0.0568893738090992,,2688.3644416332245,
6029,0.0,,0.0052550784312188625,,0.03484759479761124,,0.07052105665206909,,2688.8047354221344,
6030,0.0,,0.0018655916210263968,,0.03446757048368454,,0.06945090740919113,,2689.2462289333344,
6031,0.0,,0.00035860142088495195,,0.025554083287715912,,0.0678071603178978,,2689.686299800873,
6032,0.0,,0.002745398785918951,,0.024585355073213577,,0.05367501452565193,,2690.127044200897,
6033,0.0,,0.002689240500330925,,0.023298155516386032,,0.054691314697265625,,2690.5673277378082,
6034,0.0,,0.002266721799969673,,0.04226629063487053,,0.06409168243408203,,2691.007410764694,
6035,0.0,,0.0017648250795900822,,0.04083175212144852,,0.0791161060333252,,2691.448685646057,
6036,0.0,,0.0020693971309810877,,0.02408580109477043,,0.06371688842773438,,2691.888794183731,
6037,0.0,,0.0009110826649703085,,0.02357611618936062,,0.05888335034251213,,2692.3300864696503,
6038,0.0,,0.000623019877821207,,0.028039725497364998,,0.0608830451965332,,2692.771509170532,
6039,0.0,,0.0006207057158462703,,0.022205844521522522,,0.0560884065926075,,2693.2117733955383,
6040,0.0,,0.003256378695368767,,0.024193113669753075,,0.06010438874363899,,2693.652204275131,
6041,0.0,,0.0014517687959596515,,0.026469217613339424,,0.06409168243408203,,2694.09338927269,
6042,0.0,,0.004522258881479502,,0.023812275379896164,,0.05514295771718025,,2694.5336287021637,
6043,0.0,,0.00086036795983091,,0.029843462631106377,,0.050378959625959396,,2694.9743568897247,
6044,0.0,,0.002624802989885211,,0.031411003321409225,,0.071299709379673,,2695.414473295212,
6045,0.0,,0.0010991187300533056,,0.03429417684674263,,0.06930001825094223,,2695.85476064682,
6046,0.0,,0.0014504477148875594,,0.02775084413588047,,0.06930001825094223,,2696.295259952545,
6047,0.0,,0.004510662518441677,,0.026711253449320793,,0.05880230665206909,,2696.735593318939,
6048,0.0,,0.0020765059161931276,,0.046806883066892624,,0.09504493325948715,,2697.1773550510406,
6049,0.0,,7.798682054271922e-05,,0.04747595638036728,,0.0938488245010376,,2697.6180012226105,
6050,0.0,,0.002060015220195055,,0.040084581822156906,,0.0834321603178978,,2698.0591208934784,
6051,0.0,,0.00028104023658670485,,0.04032393544912338,,0.08462826162576675,,2698.4996423721313,
6052,0.0,,0.0015653751324862242,,0.04237723723053932,,0.08853451162576675,,2698.939972639084,
6053,0.0,,0.0004763993783853948,,0.045941974967718124,,0.09265647083520889,,2699.380568265915,
6054,0.0,,0.0009515919373370707,,0.01846381649374962,,0.06295546144247055,,2699.8211863040924,
6055,0.0,,0.000995428184978664,,0.02229398675262928,,0.06892522424459457,,2700.261578798294,
6056,0.0,,0.0042593590915203094,,0.023017065599560738,,0.059899646788835526,,2700.7016990184784,
6057,0.0,,0.0071684010326862335,,0.020856620743870735,,0.049482982605695724,,2701.142565727234,
6058,0.0,,0.000793748302385211,,0.019878404214978218,,0.04846668243408203,,2701.5829775333405,
6059,0.0,,0.0010499346535652876,,0.018425840884447098,,0.055982429534196854,,2702.0233471393585,
6060,0.0,,0.0003445464535616338,,0.019757835194468498,,0.05468034744262695,,2702.463539123535,
6061,0.0,,0.00013081883662380278,,0.019341157749295235,,0.05337826535105705,,2702.9044506549835,
6062,0.0,,0.0024520177394151688,,0.02563084475696087,,0.0495779924094677,,2703.346574306488,
6063,0.0,,0.005416476633399725,,0.025957873091101646,,0.0522102527320385,,2704.082097053528,
6064,0.0,,0.0001531747984699905,,0.021288326010107994,,0.0521821565926075,,2704.5220704078674,
6065,0.0,,0.0015231221914291382,,0.03802373632788658,,0.0633033886551857,,2704.9631853103638,
6066,0.0,,0.002406885614618659,,0.03933211416006088,,0.06793594360351562,,2705.403375148773,
6067,0.0,,0.0049761519767344,,0.03892301023006439,,0.06360594183206558,,2705.8435366153717,
6068,0.0,,0.00010948433191515505,,0.023746168240904808,,0.0469738245010376,,2706.2850325107574,
6069,0.0,,0.003214390715584159,,0.022845245897769928,,0.05240561440587044,,2706.7253544330597,
6070,0.0,,0.005136940628290176,,0.025879839435219765,,0.06770118325948715,,2707.165941476822,
6071,0.0,,0.00029913647449575365,,0.03152798116207123,,0.0691092386841774,,2707.6061947345734,
6072,0.0,,0.0004228949546813965,,0.02808084711432457,,0.0782238245010376,,2708.0479896068573,
6073,0.0,,0.000694377813488245,,0.032992906868457794,,0.0652029886841774,,2708.4887702465057,
6074,0.0,,0.00036761019146069884,,0.020700275897979736,,0.05500978231430054,,2708.93044424057,
6075,0.0,,0.0030839790124446154,,0.02419009618461132,,0.05643007159233093,,2709.370334148407,
6076,0.0,,0.0027502868324518204,,0.04373404383659363,,0.0730154886841774,,2709.8111004829407,
6077,0.0,,0.00026671061641536653,,0.0359705425798893,,0.06803061813116074,,2710.25155043602,
6078,0.0,,0.0033999881707131863,,0.05079987645149231,,0.06992808729410172,,2710.692203760147,
6079,0.0,,0.002989100990816951,,0.02204849198460579,,0.06282228231430054,,2711.1333305835724,
6080,0.0,,0.0013208548771217465,,0.021853242069482803,,0.06249284744262695,,2711.5745391845703,
6081,0.0,,0.00012936060375068337,,0.021584773436188698,,0.06661480665206909,,2712.0146877765656,
6082,0.0,,0.0004293544334359467,,0.017651593312621117,,0.04589520022273064,,2712.456523180008,
6083,0.0,,0.0017526157898828387,,0.012284120544791222,,0.03927105665206909,,2712.8966715335846,
6084,0.0,,0.0015457606641575694,,0.013302095234394073,,0.0456717424094677,,2713.3379096984863,
6085,0.0,,0.007949905470013618,,0.015244729816913605,,0.0438685417175293,,2713.77774643898,
6086,0.0,,1.117332521971548e-05,,0.011397412978112698,,0.04733045771718025,,2714.2189202308655,
6087,0.0,,0.001137405401095748,,0.016439257189631462,,0.046472709625959396,,2714.658955335617,
6088,0.0,,0.0032590720802545547,,0.013741596601903439,,0.04556576535105705,,2715.099018096924,
6089,0.0,,0.00044264187454245985,,0.01518816314637661,,0.0482759065926075,,2715.540270805359,
6090,0.0,,0.0013615218922495842,,0.016664018854498863,,0.0547863245010376,,2715.9807407855988,
6091,0.0,,0.0013047612737864256,,0.013733608648180962,,0.04340923950076103,,2716.421549320221,
6092,0.0,,0.000438296003267169,,0.015451355837285519,,0.0399622917175293,,2716.862339735031,
6093,0.0,,0.0019909762777388096,,0.017233191058039665,,0.04187522456049919,,2717.3027205467224,
6094,0.0,,0.0017551464261487126,,0.018993660807609558,,0.04176505282521248,,2717.7428681850433,
6095,0.0,,0.008250318467617035,,0.02036590687930584,,0.04317730665206909,,2718.1836524009705,
6096,0.0,,0.009267110377550125,,0.03315669670701027,,0.06386089324951172,,2718.623645067215,
6097,0.0,,0.005708189215511084,,0.0368412546813488,,0.07871183007955551,,2719.065470457077,
6098,0.0,,0.0010910681448876858,,0.028486493974924088,,0.0691092386841774,,2719.5059123039246,
6099,0.0,,0.006774802226573229,,0.039012469351291656,,0.08960048109292984,,2719.945999622345,
6100,0.0,,0.003726406255736947,,0.02899085357785225,,0.07112288475036621,,2720.3868782520294,
6101,0.0,,0.001451643300242722,,0.02701674960553646,,0.07372704893350601,,2720.826984643936,
6102,0.0,,0.0002202218893216923,,0.028639448806643486,,0.07633122056722641,,2721.2681827545166,
6103,0.0,,0.0064333779737353325,,0.018621033057570457,,0.04954628273844719,,2721.7086777687073,
6104,0.0,,0.0020068150479346514,,0.024730628356337547,,0.06331038475036621,,2722.149256706238,
6105,0.0,,0.0010748036438599229,,0.024966545403003693,,0.06412891298532486,,2722.5893194675446,
6106,0.0,,7.45478319004178e-05,,0.01919671893119812,,0.05835048481822014,,2723.029802799225,
6107,0.0,,0.0011101565323770046,,0.01889783889055252,,0.05835048481822014,,2723.47043299675,
6108,0.0,,0.004617972299456596,,0.022808615118265152,,0.06412891298532486,,2723.910451889038,
6109,0.0,,0.0037268802989274263,,0.034332361072301865,,0.08414372056722641,,2724.352260828018,
6110,0.0,,0.0010877298191189766,,0.03588252142071724,,0.08496224880218506,,2724.793484210968,
6111,0.0,,0.004093603231012821,,0.01491948589682579,,0.05631641671061516,,2725.2336547374725,
6112,0.0,,0.0012624373193830252,,0.020795904099941254,,0.04768538475036621,,2725.67422914505,
6113,0.0,,0.00036346635897643864,,0.018350079655647278,,0.05810205265879631,,2726.114096403122,
6114,0.0,,5.986924224998802e-05,,0.017177918925881386,,0.06933724880218506,,2726.556117773056,
6115,0.0,,3.182142972946167e-05,,0.01644795946776867,,0.05663760378956795,,2726.9967312812805,
6116,0.0,,0.0006757352966815233,,0.020878536626696587,,0.07112288475036621,,2727.4372506141663,
6117,0.0,,0.004170047584921122,,0.01825486682355404,,0.06152474880218506,,2727.878408432007,
6118,0.0,,0.0016332617960870266,,0.01908557303249836,,0.07323894649744034,,2728.3194053173065,
6119,0.0,,0.00014044340059626848,,0.014431281015276909,,0.07052105665206909,,2728.7598371505737,
6120,0.0,,0.0028173597529530525,,0.013563656248152256,,0.06140647456049919,,2729.200929880142,
6121,0.0,,0.0023964066058397293,,0.02513490617275238,,0.08674788475036621,,2729.6412658691406,
6122,0.0,,0.0031520589254796505,,0.03279085457324982,,0.09537891298532486,,2730.0814197063446,
6123,0.0,,0.0008552547660656273,,0.030543172731995583,,0.0808279886841774,,2730.5227148532867,
6124,0.0,,0.002966970670968294,,0.040845081210136414,,0.0795259103178978,,2730.9639027118683,
6125,0.0,,0.0017872035969048738,,0.026949776336550713,,0.07182314246892929,,2731.6983404159546,
6126,0.0,,0.001441426808014512,,0.03549822047352791,,0.07974936813116074,,2732.139007329941,
6127,0.0,,0.006557402666658163,,0.03933445364236832,,0.08614605665206909,,2732.5798437595367,
6128,0.0,,0.0007530481088906527,,0.03645572438836098,,0.08259475231170654,,2733.02046585083,
6129,0.0,,0.0020531814079731703,,0.03555061295628548,,0.0599946565926075,,2733.4612984657288,
6130,0.0,,0.004011867102235556,,0.029262561351060867,,0.07087600231170654,,2733.9017663002014,
6131,0.0,,0.002103565726429224,,0.034476034343242645,,0.07478225231170654,,2734.3421025276184,
6132,0.0,,0.002388840541243553,,0.023364294320344925,,0.07182314246892929,,2734.7829682826996,
6133,0.0,,0.001226687803864479,,0.011904963292181492,,0.0652029886841774,,2735.223781108856,
6134,0.0,,1.3827781231157132e-06,,0.013565217144787312,,0.0599946565926075,,2735.664303302765,
6135,0.0,,0.0002875883365049958,,0.012385903857648373,,0.0599946565926075,,2736.1047604084015,
6136,0.0,,0.0005673473351635039,,0.010322513058781624,,0.0639009103178978,,2736.546135187149,
6137,0.0,,0.0007563226390630007,,0.018780697137117386,,0.07348016649484634,,2736.9867911338806,
6138,0.0,,0.0031500388868153095,,0.014865892007946968,,0.0652029886841774,,2737.427764415741,
6139,0.0,,0.005480730906128883,,0.014478929340839386,,0.07063478231430054,,2737.8681592941284,
6140,0.0,,0.002934010000899434,,0.015757640823721886,,0.0482759065926075,,2738.3083865642548,
6141,0.0,,0.0047238836996257305,,0.009501262567937374,,0.05500978231430054,,2738.7484328746796,
6142,0.0,,0.004435943905264139,,0.023818541318178177,,0.06876715272665024,,2739.188768386841,
6143,0.0,,0.00011293547868262976,,0.017827805131673813,,0.06308683007955551,,2739.629020690918,
6144,0.0,,0.0027856824453920126,,0.026931634172797203,,0.07194141298532486,,2740.069841861725,
6145,0.0,,0.0014034828636795282,,0.014159833081066608,,0.0560884065926075,,2740.511321544647,
6146,0.0,,0.006384685635566711,,0.027287909761071205,,0.09537891298532486,,2740.9515566825867,
6147,0.0,,0.003775270888581872,,0.04779326170682907,,0.12402474880218506,,2741.392602920532,
6148,0.0,,0.001741954474709928,,0.022188320755958557,,0.07584311813116074,,2741.833969593048,
6149,0.0,,0.0014609841164201498,,0.014507348649203777,,0.0782238245010376,,2742.2746789455414,
6150,0.0,,0.001004285179078579,,0.015160644426941872,,0.0756196603178978,,2742.7152116298676,
6151,0.0,,0.00038247002521529794,,0.02399047464132309,,0.07290951162576675,,2743.155834197998,
6152,0.0,,0.0023962256964296103,,0.021122882142663002,,0.0795259103178978,,2743.5961282253265,
6153,0.0,,0.004233184736222029,,0.026464849710464478,,0.07182314246892929,,2744.0374574661255,
6154,0.0,,0.003537882585078478,,0.02830350585281849,,0.06306350231170654,,2744.4783849716187,
6155,0.0,,0.0018988262163475156,,0.031094029545783997,,0.05252382159233093,,2744.9183814525604,
6156,0.0,,0.0012047969503328204,,0.027506012469530106,,0.06672853231430054,,2745.359092235565,
6157,0.0,,0.003068383317440748,,0.04077991098165512,,0.05708456039428711,,2745.7994034290314,
6158,0.0,,0.0010739915305748582,,0.020329119637608528,,0.04973435401916504,,2746.2411844730377,
6159,0.0,,0.004444829188287258,,0.03063739836215973,,0.05563418194651604,,2746.681189060211,
6160,0.0,,0.003442922607064247,,0.019742079079151154,,0.043680112808942795,,2747.1217246055603,
6161,0.0,,0.0018823837162926793,,0.03046487271785736,,0.05367501452565193,,2747.5625500679016,
6162,0.0,,0.0011219809530302882,,0.02584407851099968,,0.052080631256103516,,2748.00376701355,
6163,0.0,,0.0008457351941615343,,0.030848506838083267,,0.06094002723693848,,2748.44531917572,
6164,0.0,,0.0008203372708521783,,0.026981694623827934,,0.05069255828857422,,2748.8859283924103,
6165,0.0,,0.0002072615025099367,,0.04392089322209358,,0.08948834985494614,,2749.326140642166,
6166,0.0,,0.0031932794954627752,,0.04651181772351265,,0.08715089410543442,,2749.766566991806,
6167,0.0,,0.0006790045881643891,,0.04748841002583504,,0.09469667822122574,,2750.2080025672913,
6168,0.0,,0.0011491482146084309,,0.04936305433511734,,0.0879884585738182,,2750.649530649185,
6169,0.0,,0.001634686253964901,,0.05153840780258179,,0.0860041007399559,,2751.090143918991,
6170,0.0,,2.7094260076410137e-05,,0.048737138509750366,,0.08715089410543442,,2751.5307834148407,
6171,0.0,,0.0018576722359284759,,0.0373406857252121,,0.0701034888625145,,2751.9716796875,
6172,0.0,,0.0002958345285151154,,0.03818017616868019,,0.07166457176208496,,2752.411981344223,
6173,0.0,,0.002672801027074456,,0.044927459210157394,,0.07673422247171402,,2752.852881193161,
6174,0.0,,0.0032153758220374584,,0.04620986059308052,,0.08989278227090836,,2753.293264389038,
6175,0.0,,0.000496612919960171,,0.0491873137652874,,0.0909368172287941,,2753.733561038971,
6176,0.0,,0.0007232122588902712,,0.044501565396785736,,0.0857340469956398,,2754.1745805740356,
6177,0.0,,0.0013402047334238887,,0.029843179509043694,,0.06930001825094223,,2754.616213321686,
6178,0.0,,0.0002493115025572479,,0.03634297102689743,,0.06716728210449219,,2755.0566234588623,
6179,0.0,,0.0003886700142174959,,0.03352496027946472,,0.06371688842773438,,2755.497454881668,
6180,0.0,,0.0005846909480169415,,0.02536892145872116,,0.058229923248291016,,2755.937812566757,
6181,0.0,,0.001992671750485897,,0.019855313003063202,,0.04846668243408203,,2756.379091024399,
6182,0.0,,1.7685020793578587e-05,,0.03379977121949196,,0.07673422247171402,,2756.8197729587555,
6183,0.0,,0.002719245385378599,,0.044973988085985184,,0.08455022424459457,,2757.2607707977295,
6184,0.0,,0.00010528721031732857,,0.05712755396962166,,0.08455022424459457,,2757.7009859085083,
6185,0.0,,0.002841508248820901,,0.056996773928403854,,0.10538355261087418,,2758.1443951129913,
6186,0.0,,0.0005065686418674886,,0.05862456560134888,,0.11072707176208496,,2758.584671497345,
6187,0.0,,0.004040539264678955,,0.051386941224336624,,0.094737209379673,,2759.025692462921,
6188,0.0,,0.00010464157094247639,,0.05484084039926529,,0.10551873594522476,,2759.760559797287,
6189,0.0,,0.0096964156255126,,0.05158841609954834,,0.09770623594522476,,2760.2011666297913,
6190,0.0,,0.001153242657892406,,0.047342512756586075,,0.09249790757894516,,2760.642608642578,
6191,0.0,,0.001486118882894516,,0.04043741896748543,,0.08752918243408203,,2761.0827445983887,
6192,0.0,,0.0011713443091139197,,0.037210725247859955,,0.08333063125610352,,2761.523574113846,
6193,0.0,,0.0011828189017251134,,0.03800181671977043,,0.08194255828857422,,2761.965231180191,
6194,0.0,,0.0013321783626452088,,0.02556655742228031,,0.0608830451965332,,2762.405992269516,
6195,0.0,,0.0017362398793920875,,0.020958062261343002,,0.04843227192759514,,2762.846512556076,
6196,0.0,,0.002630843548104167,,0.01831797882914543,,0.044217050075531006,,2763.286787748337,
6197,0.0,,0.001856780843809247,,0.019948838278651237,,0.05667906999588013,,2763.727197408676,
6198,0.0,,0.007833965122699738,,0.019947824999690056,,0.04061977192759514,,2764.1684052944183,
6199,0.0,,0.0012204088270664215,,0.018945200368762016,,0.038471776992082596,,2764.60839343071,
6200,0.0,,0.0014602033188566566,,0.018059413880109787,,0.04322393611073494,,2765.0486748218536,
6201,0.0,,0.0021198911126703024,,0.026318492367863655,,0.04106362536549568,,2765.490720272064,
6202,0.0,,0.0015694469911977649,,0.026346862316131592,,0.06926560401916504,,2765.9310364723206,
6203,0.0,,0.00044841718045063317,,0.0363500714302063,,0.07223669439554214,,2766.370776414871,
6204,0.0,,0.0008737361640669405,,0.02485792152583599,,0.0645134449005127,,2766.8113701343536,
6205,0.0,,0.0026089991442859173,,0.029716558754444122,,0.06405726820230484,,2767.2510373592377,
6206,0.0,,0.001714979880489409,,0.027213163673877716,,0.05846546217799187,,2767.6917855739594,
6207,0.0,,0.0016942409565672278,,0.02592363953590393,,0.060607194900512695,,2768.131824016571,
6208,0.0,,0.0014325390802696347,,0.02761729247868061,,0.05847442150115967,,2768.572205543518,
6209,0.0,,0.0011197703424841166,,0.023794345557689667,,0.05196400359272957,,2769.0130281448364,
6210,0.0,,0.001748986542224884,,0.024978801608085632,,0.055398862808942795,,2769.4535212516785,
6211,0.0,,0.0013823176268488169,,0.044780533760786057,,0.07625643163919449,,2769.8935890197754,
6212,0.0,,0.00028895007562823594,,0.038686275482177734,,0.08070961385965347,,2770.334284543991,
6213,0.0,,0.0019070468842983246,,0.03329083323478699,,0.0624384880065918,,2770.7752254009247,
6214,0.0,,0.0010439603356644511,,0.02695917896926403,,0.059020161628723145,,2771.2162716388702,
6215,0.0,,0.0016050265403464437,,0.02244199626147747,,0.05364060401916504,,2771.657196998596,
6216,0.0,,3.833954542642459e-05,,0.021807851269841194,,0.05288044735789299,,2772.097883939743,
6217,0.0,,0.006918739527463913,,0.026324015110731125,,0.0520218200981617,,2772.53799366951,
6218,0.0,,0.0010630871402099729,,0.02386258728802204,,0.04582810401916504,,2772.978334903717,
6219,0.0,,2.2157431885716505e-05,,0.023812681436538696,,0.04012131690979004,,2773.419287443161,
6220,0.0,,0.0023035688791424036,,0.019292078912258148,,0.055113911628723145,,2773.859612941742,
6221,0.0,,0.0004650943446904421,,0.02326219715178013,,0.06015102192759514,,2774.300496339798,
6222,0.0,,0.002569227246567607,,0.01758694089949131,,0.04984678700566292,,2774.7408277988434,
6223,0.0,,3.1052233680384234e-05,,0.011868133209645748,,0.03987288475036621,,2775.1823513507843,
6224,0.0,,2.170187872252427e-05,,0.012732020579278469,,0.04012131690979004,,2775.623748779297,
6225,0.0,,0.00467765424400568,,0.019398489966988564,,0.05661169812083244,,2776.063778400421,
6226,0.0,,0.0007936087204143405,,0.03637966886162758,,0.07056768983602524,,2776.503933906555,
6227,0.0,,0.0007501838845200837,,0.03217178210616112,,0.06145310401916504,,2776.9452073574066,
6228,0.0,,0.001273946720175445,,0.03616798669099808,,0.06368275731801987,,2777.3855171203613,
6229,0.0,,0.0006502090254798532,,0.04233742132782936,,0.06535935401916504,,2777.8259465694427,
6230,0.0,,0.00291969976387918,,0.03619804233312607,,0.06416908651590347,,2778.266026735306,
6231,0.0,,0.0029900933150202036,,0.036516424268484116,,0.06385111808776855,,2778.706196308136,
6232,0.0,,0.0013030660338699818,,0.024196142330765724,,0.051421165466308594,,2779.1461730003357,
6233,0.0,,0.0030092031229287386,,0.028259364888072014,,0.048357028514146805,,2779.586166381836,
6234,0.0,,0.003460344159975648,,0.021314622834324837,,0.0445481538772583,,2780.0259771347046,
6235,0.0,,0.003855545539408922,,0.031146589666604996,,0.05754685401916504,,2780.4672071933746,
6236,0.0,,0.0024742158129811287,,0.024072984233498573,,0.04973435401916504,,2780.907001018524,
6237,0.0,,0.008278179913759232,,0.0321883000433445,,0.05624477192759514,,2781.347805261612,
6238,0.0,,6.505537749035284e-05,,0.023473171517252922,,0.05066192150115967,,2781.788524866104,
6239,0.0,,5.3433080182685444e-08,,0.023943724110722542,,0.04793381690979004,,2782.228663444519,
6240,0.0,,0.00028264711727388203,,0.018980558961629868,,0.04272548481822014,,2782.6691901683807,
6241,0.0,,0.000961087760515511,,0.030789567157626152,,0.06479501724243164,,2783.1099801063538,
6242,0.0,,0.002288099145516753,,0.04007904976606369,,0.07306885719299316,,2783.5508902072906,
6243,0.0,,0.0008102130959741771,,0.03870128467679024,,0.06362247467041016,,2783.9916672706604,
6244,0.0,,0.0030864858999848366,,0.0376894511282444,,0.06625795364379883,,2784.43297123909,
6245,0.0,,0.0006236386834643781,,0.024743005633354187,,0.04675567150115967,,2784.87468457222,
6246,0.0,,0.00229514273814857,,0.017768392339348793,,0.04452602192759514,,2785.315863609314,
6247,0.0,,0.0018255437025800347,,0.03182261437177658,,0.06412307173013687,,2785.7564346790314,
6248,0.0,,0.0005543837323784828,,0.02511671558022499,,0.05810205265879631,,2786.1966338157654,
6249,0.0,,0.000759827729780227,,0.022945135831832886,,0.05028955265879631,,2786.6380190849304,
6250,0.0,,0.0015487461350858212,,0.017851615324616432,,0.04061977192759514,,2787.374133348465,
6251,0.0,,0.0020279663149267435,,0.018007533624768257,,0.04153837636113167,,2787.814417362213,
6252,0.0,,0.007377499248832464,,0.016882827505469322,,0.04023629426956177,,2788.254727125168,
6253,0.0,,0.004502563271671534,,0.01741388998925686,,0.048091888427734375,,2788.6951072216034,
6254,0.0,,0.002478310838341713,,0.031209275126457214,,0.07237561792135239,,2789.1356704235077,
6255,0.0,,0.0012302863178774714,,0.029255671426653862,,0.07076796144247055,,2789.576684951782,
6256,0.0,,0.0011018412187695503,,0.021746709942817688,,0.061638157814741135,,2790.0175771713257,
6257,0.0,,0.0010330507066100836,,0.030525505542755127,,0.0607956238090992,,2790.45827960968,
6258,0.0,,0.000899505743291229,,0.024592526257038116,,0.05341196060180664,,2790.8992416858673,
6259,0.0,,0.002726605860516429,,0.0295096468180418,,0.053300220519304276,,2791.3391246795654,
6260,0.0,,0.000748562510125339,,0.036225128918886185,,0.06110270693898201,,2791.7793366909027,
6261,0.0,,0.0021761194802820683,,0.041922666132450104,,0.06669791787862778,,2792.2196233272552,
6262,0.0,,2.5804987672017887e-05,,0.023764928802847862,,0.048617321997880936,,2792.66082072258,
6263,0.0,,0.0018185424851253629,,0.03041324019432068,,0.05589437484741211,,2793.1012144088745,
6264,0.0,,0.0030968962237238884,,0.04249448701739311,,0.06631103903055191,,2793.542449235916,
6265,0.0,,0.003580170450732112,,0.03752801939845085,,0.08004943281412125,,2793.9831190109253,
6266,0.0,,0.00019738977425731719,,0.027762170881032944,,0.06442443281412125,,2794.4242601394653,
6267,0.0,,0.00024598761228844523,,0.02788439206779003,,0.059233665466308594,,2794.8656454086304,
6268,0.0,,0.0016619125381112099,,0.03082902729511261,,0.0598171167075634,,2795.3056671619415,
6269,0.0,,0.0014713858254253864,,0.030687978491187096,,0.0555872917175293,,2795.747265100479,
6270,0.0,,0.0044963164255023,,0.019711336120963097,,0.050378959625959396,,2796.1877143383026,
6271,0.0,,0.0028141599614173174,,0.03486756235361099,,0.05992237851023674,,2796.628604888916,
6272,0.0,,0.0067481049336493015,,0.02911839261651039,,0.07075273990631104,,2797.070077896118,
6273,0.0,,0.0029591075144708157,,0.022824186831712723,,0.0633997917175293,,2797.5101432800293,
6274,0.0,,0.0004991046735085547,,0.031482961028814316,,0.06955337524414062,,2797.951236009598,
6275,0.0,,0.002410339191555977,,0.022793075069785118,,0.06409168243408203,,2798.391759157181,
6276,0.0,,0.0010895743034780025,,0.028418980538845062,,0.06371688842773438,,2798.832102060318,
6277,0.0,,0.001551469205878675,,0.0195778775960207,,0.04846668243408203,,2799.273323059082,
6278,0.0,,0.0005107920151203871,,0.017642823979258537,,0.0440673828125,,2799.7136211395264,
6279,0.0,,0.004780370742082596,,0.021503780037164688,,0.046387989073991776,,2800.1547100543976,
6280,0.0,,0.0032465129625052214,,0.016782550141215324,,0.037771862000226974,,2800.5957844257355,
6281,0.0,,0.0002888255985453725,,0.016728997230529785,,0.039488911628723145,,2801.036371946335,
6282,0.0,,0.0023689642548561096,,0.030400779098272324,,0.05579257011413574,,2801.4763832092285,
6283,0.0,,0.0005722965579479933,,0.023598454892635345,,0.04200323298573494,,2801.916705608368,
6284,0.0,,0.0013128273421898484,,0.019892750307917595,,0.04621283337473869,,2802.3576900959015,
6285,0.0,,0.013878601603209972,,0.04465958848595619,,0.07211685180664062,,2802.7988407611847,
6286,0.0,,0.0038507310673594475,,0.04736623913049698,,0.07719770818948746,,2803.2384481430054,
6287,0.0,,0.0031563101802021265,,0.05596461519598961,,0.08253351598978043,,2803.679326057434,
6288,0.0,,0.0010849613463506103,,0.05843276157975197,,0.08257213979959488,,2804.1197781562805,
6289,0.0,,0.0006418514531105757,,0.04702473804354668,,0.07488902658224106,,2804.5607533454895,
6290,0.0,,0.006473436485975981,,0.04612944647669792,,0.07732518762350082,,2805.001141309738,
6291,0.0,,0.0023504248820245266,,0.04043541103601456,,0.07719770818948746,,2805.4423518180847,
6292,0.0,,0.00403042184188962,,0.02651953138411045,,0.05053798481822014,,2805.8831226825714,
6293,0.0,,0.003051908453926444,,0.022416820749640465,,0.05240561440587044,,2806.3245701789856,
6294,0.0,,0.001316415029577911,,0.016970649361610413,,0.0430675745010376,,2806.765310525894,
6295,0.0,,0.004069696646183729,,0.015890484675765038,,0.03410935401916504,,2807.2055280208588,
6296,0.0,,0.0025351950898766518,,0.013078038580715656,,0.0339529924094677,,2807.6457257270813,
6297,0.0,,0.001863728859461844,,0.018626363947987556,,0.041075944900512695,,2808.0875358581543,
6298,0.0,,0.004474136047065258,,0.01381700299680233,,0.03938478231430054,,2808.5280578136444,
6299,0.0,,0.00046696935896761715,,0.01835416443645954,,0.04153837636113167,,2808.9692466259003,
6300,0.0,,0.0009651682921685278,,0.02071438729763031,,0.04414254426956177,,2809.4097924232483,
6301,0.0,,0.002297397470101714,,0.020006123930215836,,0.047497112303972244,,2809.850289106369,
6302,0.0,,0.001636086730286479,,0.03057311475276947,,0.06238067150115967,,2810.290013551712,
6303,0.0,,0.0017292011762037873,,0.025401638820767403,,0.06758900731801987,,2810.7311651706696,
6304,0.0,,0.002910298528149724,,0.019021840766072273,,0.06547179073095322,,2811.171633720398,
6305,0.0,,0.00014900515088811517,,0.0210525244474411,,0.0645134449005127,,2811.612689256668,
6306,0.0,,0.0008233375265263021,,0.019004136323928833,,0.06275518983602524,,2812.0530281066895,
6307,0.0,,0.0009396719979122281,,0.02216901257634163,,0.05754685401916504,,2812.493166446686,
6308,0.0,,0.004528001416474581,,0.011053301393985748,,0.038471776992082596,,2812.934367418289,
6309,0.0,,0.0016879275208339095,,0.01717887632548809,,0.05236707255244255,,2813.3748779296875,
6310,0.0,,0.0017481156392022967,,0.019497957080602646,,0.04973435401916504,,2813.815561771393,
6311,0.0,,0.00613611564040184,,0.023288585245609283,,0.05624477192759514,,2814.256742477417,
6312,0.0,,0.0014039544621482491,,0.019124118611216545,,0.04984678700566292,,2814.698526620865,
6313,0.0,,0.002049933420494199,,0.013999929651618004,,0.043680112808942795,,2815.433941602707,
6314,0.0,,0.008111771196126938,,0.013181493617594242,,0.04057313874363899,,2815.874993801117,
6315,0.0,,0.0024581237230449915,,0.01278744637966156,,0.0339529924094677,,2816.3148968219757,
6316,0.0,,0.00034355040406808257,,0.012869782745838165,,0.04843227192759514,,2816.756244659424,
6317,0.0,,0.0002176275447709486,,0.013365010730922222,,0.0484544038772583,,2817.1963546276093,
6318,0.0,,0.004955174867063761,,0.029199758544564247,,0.07033904641866684,,2817.6364855766296,
6319,0.0,,0.0016810393426567316,,0.025811513885855675,,0.06513071060180664,,2818.0775122642517,
6320,0.0,,0.0019510781858116388,,0.017862923443317413,,0.05731821060180664,,2818.5185327529907,
6321,0.0,,0.00036128144711256027,,0.02208969183266163,,0.05325712636113167,,2818.958275079727,
6322,0.0,,0.0017147473990917206,,0.02079157903790474,,0.05497123673558235,,2819.398141145706,
6323,0.0,,0.005800292827188969,,0.027626965194940567,,0.050790946930646896,,2819.8382992744446,
6324,0.0,,0.0025110559072345495,,0.016508333384990692,,0.04023629426956177,,2820.2785317897797,
6325,0.0,,0.004632329102605581,,0.014293313026428223,,0.04904739186167717,,2820.7195913791656,
6326,0.0,,0.0030881944112479687,,0.01345898862928152,,0.047586362808942795,,2821.1603367328644,
6327,0.0,,7.581378304166719e-05,,0.015519700944423676,,0.055398862808942795,,2821.6007018089294,
6328,0.0,,8.898883970687166e-05,,0.01641014590859413,,0.054007530212402344,,2822.042543411255,
6329,0.0,,0.004326017573475838,,0.01795249618589878,,0.05846546217799187,,2822.4840273857117,
6330,0.0,,0.0028507851529866457,,0.02022668905556202,,0.04804879426956177,,2822.9255595207214,
6331,0.0,,0.0011255766730755568,,0.017691293731331825,,0.04715873673558235,,2823.3661551475525,
6332,0.0,,0.001818288816139102,,0.024922505021095276,,0.039773862808942795,,2823.8078734874725,
6333,0.0,,0.0006159292533993721,,0.027376608923077583,,0.04471834376454353,,2824.2485675811768,
6334,0.0,,0.0022387609351426363,,0.03462962433695793,,0.04937553405761719,,2824.6895639896393,
6335,0.0,,5.212406540522352e-05,,0.02989126369357109,,0.05046669766306877,,2825.1297183036804,
6336,0.0,,0.0005904643330723047,,0.023772768676280975,,0.046013157814741135,,2825.5696341991425,
6337,0.0,,0.0012407555477693677,,0.02153751067817211,,0.0516810417175293,,2826.01140332222,
6338,0.0,,0.003877129638567567,,0.02313695102930069,,0.06513071060180664,,2826.4523124694824,
6339,0.0,,0.0025202645920217037,,0.028545720502734184,,0.05731821060180664,,2826.892151594162,
6340,0.0,,0.0014352002181112766,,0.024538379162549973,,0.05384087562561035,,2827.3335433006287,
6341,0.0,,0.002786387223750353,,0.02192876860499382,,0.042106907814741135,,2827.7737250328064,
6342,0.0,,0.001488322508521378,,0.02591380849480629,,0.049429893493652344,,2828.2141597270966,
6343,0.0,,0.001374199171550572,,0.023418325930833817,,0.050378959625959396,,2828.654119491577,
6344,0.0,,0.0014051630860194564,,0.018535969778895378,,0.05644504353404045,,2829.0947070121765,
6345,0.0,,0.005790591239929199,,0.01746981218457222,,0.05992237851023674,,2829.53520154953,
6346,0.0,,0.001273306435905397,,0.02003708854317665,,0.0598171167075634,,2829.975291967392,
6347,0.0,,0.0012783021666109562,,0.027366219088435173,,0.05322035029530525,,2830.4161472320557,
6348,0.0,,0.0018646109383553267,,0.02225511707365513,,0.05965101718902588,,2830.85742521286,
6349,0.0,,0.00018226350948680192,,0.018024533987045288,,0.05965101718902588,,2831.2979714870453,
6350,0.0,,0.0026589734479784966,,0.016665946692228317,,0.0477747917175293,,2831.7387516498566,
6351,0.0,,0.002455433364957571,,0.017579711973667145,,0.04923434928059578,,2832.179283618927,
6352,0.0,,0.0013949823332950473,,0.02477668598294258,,0.05444268509745598,,2832.6210317611694,
6353,0.0,,0.0002065166918328032,,0.024759400635957718,,0.05553770065307617,,2833.0618805885315,
6354,0.0,,0.0002929227484855801,,0.020715566352009773,,0.05444268509745598,,2833.5019550323486,
6355,0.0,,0.0008582226582802832,,0.021251535043120384,,0.0495779924094677,,2833.941997528076,
6356,0.0,,0.00032077395007945597,,0.024606848135590553,,0.04586458206176758,,2834.382877111435,
6357,0.0,,0.0003879680298268795,,0.020591527223587036,,0.06434503942728043,,2834.823742389679,
6358,0.0,,0.0007251827628351748,,0.028691407293081284,,0.08308851718902588,,2835.263711452484,
6359,0.0,,0.0007016250747255981,,0.025708485394716263,,0.07852879911661148,,2835.7046914100647,
6360,0.0,,0.0031810880172997713,,0.026550188660621643,,0.07527601718902588,,2836.145609140396,
6361,0.0,,0.005334688350558281,,0.023332646116614342,,0.07527601718902588,,2836.585686683655,
6362,0.0,,0.001995610073208809,,0.021085096523165703,,0.06290379911661148,,2837.0264279842377,
6363,0.0,,0.003244117833673954,,0.02172812819480896,,0.06654699891805649,,2837.467304944992,
6364,0.0,,0.001302936696447432,,0.02128809504210949,,0.06494220346212387,,2837.9077577590942,
6365,0.0,,0.0033426806330680847,,0.031281448900699615,,0.0803268775343895,,2838.3500893115997,
6366,0.0,,0.002067430643364787,,0.038880228996276855,,0.0803268775343895,,2838.790559053421,
6367,0.0,,0.0016638111555948853,,0.039659179747104645,,0.0816289559006691,,2839.2312700748444,
6368,0.0,,0.001782360952347517,,0.028625601902604103,,0.0751185417175293,,2839.6719686985016,
6369,0.0,,0.0003117821179330349,,0.034547895193099976,,0.0774628296494484,,2840.113149881363,
6370,0.0,,0.0016344785690307617,,0.02105727419257164,,0.062097709625959396,,2840.553022623062,
6371,0.0,,0.0009525705827400088,,0.021366771310567856,,0.06669773906469345,,2840.994781255722,
6372,0.0,,0.0009078467264771461,,0.02617041952908039,,0.07075273990631104,,2841.434373855591,
6373,0.0,,0.00037362289731390774,,0.024870144203305244,,0.058191459625959396,,2841.874840736389,
6374,0.0,,0.0004484476230572909,,0.04621060565114021,,0.0728379487991333,,2842.3152906894684,
6375,0.0,,0.001245766645297408,,0.04731490835547447,,0.07337212562561035,,2843.051505088806,
6376,0.0,,0.004980372730642557,,0.04173725098371506,,0.0803268775343895,,2843.4913482666016,
6377,0.0,,0.0024126044008880854,,0.038573555648326874,,0.0829310417175293,,2843.931857585907,
6378,0.0,,0.0016742049483582377,,0.03836881369352341,,0.08194199949502945,,2844.373052597046,
6379,0.0,,0.0006703991675749421,,0.04007742553949356,,0.07424529641866684,,2844.8137497901917,
6380,0.0,,0.0009339803946204484,,0.03568057715892792,,0.0686081275343895,,2845.2544269561768,
6381,0.0,,0.0023702410981059074,,0.02797139808535576,,0.07727837562561035,,2845.694521665573,
6382,0.0,,0.0014459164813160896,,0.026139061897993088,,0.07684946060180664,,2846.1352088451385,
6383,0.0,,0.0005067758611403406,,0.021962305530905724,,0.0751510038971901,,2846.5754342079163,
6384,0.0,,0.0027164334896951914,,0.025755517184734344,,0.0673060417175293,,2847.0153727531433,
6385,0.0,,0.002030186587944627,,0.02931171841919422,,0.0699102059006691,,2847.4561808109283,
6386,0.0,,0.00030477161635644734,,0.021274499595165253,,0.06816378980875015,,2847.896073818207,
6387,0.0,,0.002184395445510745,,0.015558809041976929,,0.0477747917175293,,2848.337233543396,
6388,0.0,,0.0028571542352437973,,0.014812744222581387,,0.0529831238090992,,2848.7774517536163,
6389,0.0,,0.00032244290923699737,,0.019106276333332062,,0.0529831238090992,,2849.2178404331207,
6390,0.0,,0.0003028644423466176,,0.018997622653841972,,0.0451706238090992,,2849.6596240997314,
6391,0.0,,0.004229365848004818,,0.021896740421652794,,0.04471834376454353,,2850.1006083488464,
6392,0.0,,0.0034921206533908844,,0.015145136043429375,,0.0360560417175293,,2850.5405962467194,
6393,0.0,,0.0003518317244015634,,0.020103536546230316,,0.042566459625959396,,2850.9807481765747,
6394,0.0,,0.00047762555186636746,,0.02276260405778885,,0.0607956238090992,,2851.421129465103,
6395,0.0,,0.00414621364325285,,0.01766788773238659,,0.04935983940958977,,2851.862049341202,
6396,0.0,,0.006118563003838062,,0.0203393641859293,,0.04024525359272957,,2852.302407503128,
6397,0.0,,0.007770993281155825,,0.02579932101070881,,0.04882438853383064,,2852.7422087192535,
6398,0.0,,0.0027508772909641266,,0.01573236845433712,,0.0360560417175293,,2853.1831414699554,
6399,0.0,,0.0009513672557659447,,0.013574260286986828,,0.04299529269337654,,2853.6252768039703,
6400,0.0,,0.0023006987757980824,,0.013736615888774395,,0.046472709625959396,,2854.0667243003845,
6401,0.0,,0.0007046073442324996,,0.015343919396400452,,0.0438685417175293,,2854.5067517757416,
6402,0.0,,0.0010733428644016385,,0.013349518179893494,,0.0438685417175293,,2854.9473128318787,
6403,0.0,,0.0014908956363797188,,0.013776284642517567,,0.0451706238090992,,2855.38698554039,
6404,0.0,,0.004065637942403555,,0.016588009893894196,,0.04843227192759514,,2855.8280353546143,
6405,0.0,,0.0015870511997491121,,0.02605653926730156,,0.05326608940958977,,2856.2684462070465,
6406,0.0,,0.0018468467751517892,,0.02224767580628395,,0.03894317150115967,,2856.709088087082,
6407,0.0,,0.0006693943869322538,,0.02150583267211914,,0.04489294812083244,,2857.1503303050995,
6408,0.0,,0.0017721017356961966,,0.01969888061285019,,0.03503692150115967,,2857.591434955597,
6409,0.0,,3.566548184608109e-05,,0.03247669339179993,,0.06275518983602524,,2858.03293633461,
6410,0.0,,0.0016402999171987176,,0.01934761367738247,,0.05884893611073494,,2858.473780632019,
6411,0.0,,0.0011217729188501835,,0.016507310792803764,,0.05624477192759514,,2858.9138152599335,
6412,0.0,,0.0030503866728395224,,0.015270909294486046,,0.05364060401916504,,2859.3545794487,
6413,0.0,,0.003623033408075571,,0.016357218846678734,,0.05888523533940315,,2859.7954440116882,
6414,0.0,,0.0006185881211422384,,0.018166732043027878,,0.0607956238090992,,2860.236226797104,
6415,0.0,,0.0003278296208009124,,0.014400267042219639,,0.0529831238090992,,2860.676868200302,
6416,0.0,,0.0014388891868293285,,0.019751034677028656,,0.054285209625959396,,2861.1174504756927,
6417,0.0,,0.003977749031037092,,0.01533185038715601,,0.0477747917175293,,2861.55779671669,
6418,0.0,,0.00024070699873846024,,0.02555648237466812,,0.051403362303972244,,2861.9984130859375,
6419,0.0,,0.006574882194399834,,0.030362872406840324,,0.06051794812083244,,2862.4394176006317,
6420,0.0,,0.0034063670318573713,,0.03260159119963646,,0.05587025359272957,,2862.8805692195892,
6421,0.0,,0.0007351937238126993,,0.02669171802699566,,0.05245095491409302,,2863.320974111557,
6422,0.0,,0.000299008417641744,,0.029211891815066338,,0.05195504426956177,,2863.7611770629883,
6423,0.0,,0.010701309889554977,,0.025981910526752472,,0.05195729061961174,,2864.2016751766205,
6424,0.0,,0.00039814531919546425,,0.01862269639968872,,0.05240561440587044,,2864.642171382904,
6425,0.0,,0.0004896122263744473,,0.019184306263923645,,0.05500978231430054,,2865.0851900577545,
6426,0.0,,2.0292003682698123e-05,,0.016867585480213165,,0.06119076535105705,,2865.5254640579224,
6427,0.0,,0.0005453624180518091,,0.029331618919968605,,0.06542644649744034,,2865.9665656089783,
6428,0.0,,0.0019033682765439153,,0.02184298262000084,,0.0678071603178978,,2866.406998157501,
6429,0.0,,0.001875584595836699,,0.012401708401739597,,0.0560884065926075,,2866.84787273407,
6430,0.0,,0.006575201638042927,,0.014084963127970695,,0.05761395022273064,,2867.289703845978,
6431,0.0,,0.004051620606333017,,0.0181859340518713,,0.04317730665206909,,2867.7302227020264,
6432,0.0,,0.0131539236754179,,0.024960119277238846,,0.05225801467895508,,2868.171201944351,
6433,0.0,,0.00557170994579792,,0.024400539696216583,,0.05225801467895508,,2868.612545967102,
6434,0.0,,0.0005344420787878335,,0.026628823950886726,,0.05765708163380623,,2869.0539791584015,
6435,0.0,,0.001111373770982027,,0.03342724218964577,,0.05793428421020508,,2869.4946677684784,
6436,0.0,,0.004409217741340399,,0.03253232687711716,,0.06933724880218506,,2869.9370200634003,
6437,0.0,,0.003975688945502043,,0.016037434339523315,,0.03808270022273064,,2870.3768289089203,
6438,0.0,,0.0019628838635981083,,0.020202884450554848,,0.04578147456049919,,2871.112385749817,
6439,0.0,,0.00030684599187225103,,0.017998801544308662,,0.037021834403276443,,2871.5535531044006,
6440,0.0,,0.006361567415297031,,0.01842341385781765,,0.04850391671061516,,2871.993821144104,
6441,0.0,,0.0016043618088588119,,0.0185246579349041,,0.04589974880218506,,2872.434134244919,
6442,0.0,,0.0021573014091700315,,0.01942068710923195,,0.03938478231430054,,2872.8748033046722,
6443,0.0,,0.0004827030061278492,,0.018625861033797264,,0.04069141671061516,,2873.314783811569,
6444,0.0,,0.0030330761801451445,,0.03104289434850216,,0.06179388239979744,,2873.755340576172,
6445,0.0,,0.0003309125895611942,,0.026663584634661674,,0.05126364901661873,,2874.1948702335358,
6446,0.0,,0.0024179464671760798,,0.024480154737830162,,0.04605531692504883,,2874.6351532936096,
6447,0.0,,0.0005742143839597702,,0.021050237119197845,,0.04096055030822754,,2875.0762708187103,
6448,0.0,,0.0038733729161322117,,0.016298528760671616,,0.03863072395324707,,2875.5184276103973,
6449,0.0,,0.004191271960735321,,0.025293530896306038,,0.05270544812083244,,2875.9590694904327,
6450,0.0,,0.0024193045683205128,,0.015111472457647324,,0.04305577278137207,,2876.400012254715,
6451,0.0,,0.0008867972064763308,,0.01581624150276184,,0.0341314859688282,,2876.8403990268707,
6452,0.0,,0.005904213059693575,,0.014560719951987267,,0.033983469009399414,,2877.281442642212,
6453,0.0,,0.0013151962775737047,,0.014186498709022999,,0.03759535029530525,,2877.7217407226562,
6454,0.0,,0.004694771952927113,,0.018703950569033623,,0.05110808089375496,,2878.1621737480164,
6455,0.0,,0.0006055649137124419,,0.011756407096982002,,0.04589974880218506,,2878.6046390533447,
6456,0.0,,0.0026759542524814606,,0.011544029228389263,,0.03548308089375496,,2879.044804573059,
6457,0.0,,0.0033074424136430025,,0.014040782116353512,,0.04361677169799805,,2879.485356092453,
6458,0.0,,0.0016523570520803332,,0.010036047548055649,,0.04069141671061516,,2879.925903558731,
6459,0.0,,0.0003067274228669703,,0.014663354493677616,,0.04069141671061516,,2880.3657217025757,
6460,0.0,,0.008363082073628902,,0.019933374598622322,,0.04589974880218506,,2880.8059799671173,
6461,0.0,,0.001081062131561339,,0.022757215425372124,,0.05110808089375496,,2881.246217250824,
6462,0.0,,0.002111210022121668,,0.028923064470291138,,0.06412891298532486,,2881.6863412857056,
6463,0.0,,0.0013826376525685191,,0.02381981536746025,,0.05631641671061516,,2882.1282455921173,
6464,0.0,,0.003645417047664523,,0.026827678084373474,,0.05847442150115967,,2882.568098306656,
6465,0.0,,0.0040464880876243114,,0.026623807847499847,,0.04850391671061516,,2883.0090095996857,
6466,0.0,,0.00037463093758560717,,0.02379700541496277,,0.05110808089375496,,2883.4487986564636,
6467,0.0,,0.006804267875850201,,0.03600726276636124,,0.06152474880218506,,2883.8896169662476,
6468,0.0,,0.00019572157179936767,,0.0328034982085228,,0.05371224880218506,,2884.3299067020416,
6469,0.0,,0.0003296886570751667,,0.022237882018089294,,0.05371224880218506,,2884.7703976631165,
6470,0.0,,0.007395099848508835,,0.043821245431900024,,0.09220465272665024,,2885.211118221283,
6471,0.0,,0.009773209691047668,,0.04096025601029396,,0.09537891298532486,,2885.6506764888763,
6472,0.0,,0.0037109744735062122,,0.05352193862199783,,0.10319141298532486,,2886.0916740894318,
6473,0.0,,0.000594245211686939,,0.04165782779455185,,0.09537891298532486,,2886.5325016975403,
6474,0.0,,0.0025983883533626795,,0.05328655615448952,,0.10058724880218506,,2886.9726791381836,
6475,0.0,,0.0014364266535267234,,0.048551734536886215,,0.09277474880218506,,2887.4141495227814,
6476,0.0,,0.0007008312386460602,,0.03865397721529007,,0.0643254891037941,,2887.855351448059,
6477,0.0,,0.0006031495868228376,,0.03764550760388374,,0.06074603274464607,,2888.296007871628,
6478,0.0,,0.0003799292608164251,,0.03798067569732666,,0.05892058089375496,,2888.736541748047,
6479,0.0,,0.0006857446278445423,,0.03068435937166214,,0.06152474880218506,,2889.1773660182953,
6480,0.0,,0.0001010291525744833,,0.020332328975200653,,0.06673308461904526,,2889.618098974228,
6481,0.0,,0.0005583101883530617,,0.019443921744823456,,0.05631641671061516,,2890.057856321335,
6482,0.0,,0.003447197377681732,,0.01655859313905239,,0.05371224880218506,,2890.4983649253845,
6483,0.0,,0.00012939008593093604,,0.02431897073984146,,0.05892058089375496,,2890.9386258125305,
6484,0.0,,0.005082142539322376,,0.026180168613791466,,0.067654550075531,,2891.379507303238,
6485,0.0,,0.001670832629315555,,0.025852655991911888,,0.0643993392586708,,2891.821189403534,
6486,0.0,,0.0007605389109812677,,0.019713278859853745,,0.060493092983961105,,2892.2616713047028,
6487,0.0,,0.00633440725505352,,0.025102006271481514,,0.06412891298532486,,2892.703222513199,
6488,0.0,,0.0005440140375867486,,0.03289958834648132,,0.07736381143331528,,2893.1437883377075,
6489,0.0,,0.0002461962285451591,,0.03366860747337341,,0.06933724880218506,,2893.584368467331,
6490,0.0,,0.0005206119385547936,,0.028280192986130714,,0.06933724880218506,,2894.026210308075,
6491,0.0,,7.122838724171743e-05,,0.025959251448512077,,0.06876715272665024,,2894.466594696045,
6492,0.0,,0.0023985339794307947,,0.028769932687282562,,0.06812778860330582,,2894.906905412674,
6493,0.0,,0.0008883103146217763,,0.02336728386580944,,0.06694713979959488,,2895.348567724228,
6494,0.0,,0.0005181750748306513,,0.022191399708390236,,0.06173880770802498,,2895.7900836467743,
6495,0.0,,0.000654643343295902,,0.022773219272494316,,0.06412891298532486,,2896.2313618659973,
6496,0.0,,0.0012771239271387458,,0.024540165439248085,,0.07194141298532486,,2896.6732170581818,
6497,0.0,,0.004151541274040937,,0.03601440414786339,,0.07200225442647934,,2897.1161901950836,
6498,0.0,,0.009990956634283066,,0.04061155393719673,,0.10323937982320786,,2897.5597655773163,
6499,0.0,,0.002437858609482646,,0.04920355975627899,,0.11903047561645508,,2898.001681804657,
6500,0.0,,0.0035269760992377996,,0.05148335173726082,,0.11365604400634766,,2898.7396602630615,
6501,0.0,,0.0019561208318918943,,0.044424500316381454,,0.10319141298532486,,2899.181753396988,
6502,0.0,,0.0010123989777639508,,0.04090987145900726,,0.10319141298532486,,2899.6220576763153,
6503,0.0,,0.0020675838459283113,,0.0317707434296608,,0.10058724880218506,,2900.0629663467407,
6504,0.0,,0.001255072420462966,,0.02512970194220543,,0.09537891298532486,,2900.503429174423,
6505,0.0,,0.00014117250975687057,,0.021754490211606026,,0.08756641298532486,,2900.9440524578094,
6506,0.0,,0.0032639391720294952,,0.02529110573232174,,0.06933724880218506,,2901.38462972641,
6507,0.0,,0.0012669251300394535,,0.028435608372092247,,0.07194141298532486,,2901.8260588645935,
6508,0.0,,0.00261751189827919,,0.03163211792707443,,0.06933724880218506,,2902.2660801410675,
6509,0.0,,0.0015353396302089095,,0.03162384405732155,,0.06673308461904526,,2902.7076938152313,
6510,0.0,,0.0002983164449688047,,0.028897520154714584,,0.06933724880218506,,2903.1484031677246,
6511,0.0,,0.0021265828981995583,,0.028615141287446022,,0.07194141298532486,,2903.5887167453766,
6512,0.0,,0.0012479117140173912,,0.03076888807117939,,0.08496224880218506,,2904.0292761325836,
6513,0.0,,0.0025329403579235077,,0.027868585661053658,,0.07454558461904526,,2904.469694375992,
6514,0.0,,0.000626772060059011,,0.03252825140953064,,0.06046581268310547,,2904.91202712059,
6515,0.0,,0.0013932526344433427,,0.030033785849809647,,0.05995495989918709,,2905.352010011673,
6516,0.0,,0.0012145799119025469,,0.027111584320664406,,0.06412891298532486,,2905.7930874824524,
6517,0.0,,0.0012542884796857834,,0.02510172687470913,,0.07454558461904526,,2906.234388589859,
6518,0.0,,0.0009310857858508825,,0.0239428598433733,,0.07714974880218506,,2906.6752371788025,
6519,0.0,,0.0012344358256086707,,0.023344499990344048,,0.07194141298532486,,2907.1163823604584,
6520,0.0,,0.002571694552898407,,0.025524450466036797,,0.07975391298532486,,2907.5582599639893,
6521,0.0,,0.0023655074182897806,,0.026379458606243134,,0.07975391298532486,,2908.00106883049,
6522,0.0,,0.0017126207239925861,,0.024849219247698784,,0.07714974880218506,,2908.4420940876007,
6523,0.0,,0.002368832938373089,,0.02788027562201023,,0.09277474880218506,,2908.883363723755,
6524,0.0,,0.0003797124372795224,,0.029100865125656128,,0.09798308461904526,,2909.3232159614563,
6525,0.0,,0.005146848503500223,,0.03329480439424515,,0.09537891298532486,,2909.7640941143036,
6526,0.0,,3.413746890146285e-05,,0.03267193213105202,,0.09277474880218506,,2910.2048346996307,
6527,0.0,,0.0021559970919042826,,0.024073293432593346,,0.06152474880218506,,2910.6455748081207,
6528,0.0,,0.0007622134289704263,,0.031214678660035133,,0.07133785635232925,,2911.087475538254,
6529,0.0,,0.0014257668517529964,,0.028800414875149727,,0.06933724880218506,,2911.527992963791,
6530,0.0,,0.0042525832541286945,,0.020385868847370148,,0.05892058089375496,,2911.969498872757,
6531,0.0,,0.005531047470867634,,0.019760675728321075,,0.06095464900135994,,2912.410469532013,
6532,0.0,,0.0012046991614624858,,0.016713401302695274,,0.03963248059153557,,2912.8523025512695,
6533,0.0,,0.0008100114646367729,,0.02449977956712246,,0.04329558089375496,,2913.292854785919,
6534,0.0,,0.002589030656963587,,0.023298848420381546,,0.04280368611216545,,2913.733594417572,
6535,0.0,,0.0002886009169742465,,0.02019449882209301,,0.04272548481822014,,2914.1777629852295,
6536,0.0,,0.0007195929647423327,,0.01648211106657982,,0.03808724880218506,,2914.6188881397247,
6537,0.0,,0.0010597018990665674,,0.013385957106947899,,0.03808724880218506,,2915.0604786872864,
6538,0.0,,0.00119546998757869,,0.00962032563984394,,0.0469738245010376,,2915.5014972686768,
6539,0.0,,0.0003932900435756892,,0.009077395312488079,,0.04743850231170654,,2915.9424476623535,
6540,0.0,,0.0018357535591349006,,0.013765360228717327,,0.04613642022013664,,2916.382977962494,
6541,0.0,,0.003754935460165143,,0.00798175297677517,,0.03491298481822014,,2916.8246264457703,
6542,0.0,,0.0034511846024543047,,0.010429130867123604,,0.0336507149040699,,2917.2650566101074,
6543,0.0,,0.0010550592560321093,,0.017828747630119324,,0.027991056442260742,,2917.706264257431,
6544,0.0,,0.0012886283220723271,,0.014817473478615284,,0.029285749420523643,,2918.146892786026,
6545,0.0,,0.0020570482593029737,,0.01601763628423214,,0.03319938853383064,,2918.587779045105,
6546,0.0,,0.00036464270669966936,,0.015167352743446827,,0.03179820254445076,,2919.0288558006287,
6547,0.0,,0.002185253892093897,,0.016397228464484215,,0.03258268162608147,,2919.4696447849274,
6548,0.0,,0.002513493411242962,,0.008913440629839897,,0.03805001452565193,,2919.9098737239838,
6549,0.0,,0.007337629329413176,,0.030426762998104095,,0.08752918243408203,,2920.351222038269,
6550,0.0,,0.00178148178383708,,0.02976720593869686,,0.0852707251906395,,2920.791141986847,
6551,0.0,,0.0006014742539264262,,0.029450388625264168,,0.08257421106100082,,2921.2319848537445,
6552,0.0,,0.0030828011222183704,,0.029437806457281113,,0.07687290757894516,,2921.673980951309,
6553,0.0,,0.006663159001618624,,0.036736879497766495,,0.07413339614868164,,2922.1163418293,
6554,0.0,,0.003186556976288557,,0.02852749638259411,,0.06409168243408203,,2922.557856798172,
6555,0.0,,0.0017917891964316368,,0.028599543496966362,,0.06195895001292229,,2922.998041152954,
6556,0.0,,0.0016636591171845794,,0.011972600594162941,,0.04633395001292229,,2923.4385113716125,
6557,0.0,,8.737912139622495e-05,,0.014804667793214321,,0.042883556336164474,,2923.8791587352753,
6558,0.0,,0.0011785896494984627,,0.012691340409219265,,0.03629636764526367,,2924.319153547287,
6559,0.0,,0.0028823544271290302,,0.013489723205566406,,0.03257862851023674,,2924.759505748749,
6560,0.0,,0.004749831277877092,,0.017338698729872704,,0.03348433971405029,,2925.200603723526,
6561,0.0,,0.0009537898004055023,,0.025432175025343895,,0.04152814671397209,,2925.6417236328125,
6562,0.0,,0.0002818935608956963,,0.027201494202017784,,0.04512103274464607,,2926.082641839981,
6563,0.0,,0.004039457533508539,,0.030818194150924683,,0.0678882822394371,,2926.8173751831055,
6564,0.0,,0.0025858001317828894,,0.02011493593454361,,0.05402533337473869,,2927.259083032608,
6565,0.0,,0.0015529616503044963,,0.01661686599254608,,0.05470597743988037,,2927.6991152763367,
6566,0.0,,0.0006810176419094205,,0.01677193120121956,,0.05888523533940315,,2928.1391932964325,
6567,0.0,,0.005155699327588081,,0.018100591376423836,,0.057471614331007004,,2928.5802385807037,
6568,0.0,,0.0032817095052450895,,0.02037733793258667,,0.07190606743097305,,2929.0215945243835,
6569,0.0,,0.0008543696021661162,,0.017963729798793793,,0.06946587562561035,,2929.4617414474487,
6570,0.0,,0.00021491426741704345,,0.024381160736083984,,0.06513071060180664,,2929.9020268917084,
6571,0.0,,0.000823281763587147,,0.03261396661400795,,0.06555962562561035,,2930.3423957824707,
6572,0.0,,0.0010855549480766058,,0.026349421590566635,,0.06643279641866684,,2930.782837152481,
6573,0.0,,0.0006267762510105968,,0.029015759006142616,,0.06799981743097305,,2931.223922729492,
6574,0.0,,0.0029788294341415167,,0.029292987659573555,,0.06684648990631104,,2931.6643002033234,
6575,0.0,,0.0028868953231722116,,0.029642794281244278,,0.0689316987991333,,2932.1050419807434,
6576,0.0,,0.0011287747183814645,,0.029661644250154495,,0.06409356743097305,,2932.5454416275024,
6577,0.0,,0.003077017841860652,,0.01971270889043808,,0.05888523533940315,,2932.9863953590393,
6578,0.0,,0.003323822980746627,,0.01784582994878292,,0.04326023533940315,,2933.4261417388916,
6579,0.0,,0.0029753567650914192,,0.020688289776444435,,0.043408989906311035,,2933.866767644882,
6580,0.0,,0.005252567119896412,,0.018291810527443886,,0.0373581238090992,,2934.306840658188,
6581,0.0,,0.0006252449820749462,,0.018996451050043106,,0.0334518738090992,,2934.749161720276,
6582,0.0,,0.0004304572066757828,,0.016153467819094658,,0.0337754487991333,,2935.1902623176575,
6583,0.0,,0.0012523889308795333,,0.015634842216968536,,0.03284357115626335,,2935.6309015750885,
6584,0.0,,0.0010372498072683811,,0.01749187521636486,,0.035699207335710526,,2936.0726358890533,
6585,0.0,,0.002233147621154785,,0.017757508903741837,,0.04169321060180664,,2936.5131702423096,
6586,0.0,,0.00046980977640487254,,0.0303984172642231,,0.05248713493347168,,2936.953885793686,
6587,0.0,,0.0002594243560452014,,0.02649044431746006,,0.053928375244140625,,2937.3943436145782,
6588,0.0,,0.0035539071541279554,,0.0210161991417408,,0.0477747917175293,,2937.835036754608,
6589,0.0,,0.00296451011672616,,0.029824454337358475,,0.07852879911661148,,2938.276116371155,
6590,0.0,,0.004791914951056242,,0.03016420640051365,,0.07215753942728043,,2938.716307401657,
6591,0.0,,0.001434497069567442,,0.03352115675806999,,0.07435949891805649,,2939.157254934311,
6592,0.0,,0.0006377761019393802,,0.05341493710875511,,0.09154963493347168,,2939.5975053310394,
6593,0.0,,0.002532095881178975,,0.05120847001671791,,0.09619220346212387,,2940.0383253097534,
6594,0.0,,0.0017898520454764366,,0.04424799978733063,,0.07535886764526367,,2940.4803409576416,
6595,0.0,,0.005057979375123978,,0.02584873139858246,,0.0490768738090992,,2940.920529127121,
6596,0.0,,0.0014765576925128698,,0.020049385726451874,,0.0412643738090992,,2941.3614296913147,
6597,0.0,,0.0010984750697389245,,0.015526732429862022,,0.03890053555369377,,2941.8017489910126,
6598,0.0,,0.0013558116042986512,,0.028471818193793297,,0.058508556336164474,,2942.2426373958588,
6599,0.0,,0.0023177529219537973,,0.03088328428566456,,0.0608830451965332,,2942.682729959488,
6600,0.0,,0.0029339592438191175,,0.04373154416680336,,0.0712447538971901,,2943.1230657100677,
6601,0.0,,0.004204194992780685,,0.030396396294236183,,0.0650254487991333,,2943.5641362667084,
6602,0.0,,0.0012918526772409678,,0.027802670374512672,,0.06539565324783325,,2944.004340648651,
6603,0.0,,0.001279562129639089,,0.027996757999062538,,0.06892117112874985,,2944.4450154304504,
6604,0.0,,0.00020855104958172888,,0.023766249418258667,,0.06799981743097305,,2944.8850729465485,
6605,0.0,,0.0003365993034094572,,0.017507821321487427,,0.06279148906469345,,2945.3266224861145,
6606,0.0,,0.003968672826886177,,0.018461471423506737,,0.05628107115626335,,2945.7673799991608,
6607,0.0,,0.005469092633575201,,0.022433331236243248,,0.05367690324783325,,2946.2079343795776,
6608,0.0,,0.0020604291930794716,,0.01890634186565876,,0.05237482115626335,,2946.649087905884,
6609,0.0,,0.0010638824896886945,,0.014820661395788193,,0.04586440324783325,,2947.0898423194885,
6610,0.0,,0.00048231787513941526,,0.013603730127215385,,0.0412643738090992,,2947.5313436985016,
6611,0.0,,0.0015794298378750682,,0.016638511791825294,,0.05367690324783325,,2947.9718701839447,
6612,0.0,,0.0020372855942696333,,0.020499031990766525,,0.05237482115626335,,2948.4127852916718,
6613,0.0,,0.0004634452925529331,,0.019352374598383904,,0.03805190324783325,,2948.853072166443,
6614,0.0,,0.0007532050367444754,,0.020066378638148308,,0.04280368611216545,,2949.292809009552,
6615,0.0,,0.00018727064889390022,,0.027977168560028076,,0.04586458206176758,,2949.7340619564056,
6616,0.0,,0.0033818448428064585,,0.016647791489958763,,0.036638278514146805,,2950.17613530159,
6617,0.0,,0.003302290802821517,,0.013536215759813786,,0.04012131690979004,,2950.6165499687195,
6618,0.0,,0.0027725277468562126,,0.0094596641138196,,0.03548308089375496,,2951.0576107501984,
6619,0.0,,0.0031857651192694902,,0.01983260177075863,,0.053565364331007004,,2951.497218847275,
6620,0.0,,0.0034063884522765875,,0.02651362121105194,,0.06018732115626335,,2951.9376933574677,
6621,0.0,,0.004089376889169216,,0.016195563599467278,,0.04846857115626335,,2952.3789191246033,
6622,0.0,,0.0045392815954983234,,0.022409139201045036,,0.04716648533940315,,2952.819381713867,
6623,0.0,,0.0012713507749140263,,0.023958267644047737,,0.04846857115626335,,2953.2595059871674,
6624,0.0,,0.0014763851650059223,,0.024575430899858475,,0.04716648533940315,,2953.7009313106537,
6625,0.0,,0.0010462802601978183,,0.03899141401052475,,0.055501777678728104,,2954.436180830002,
6626,0.0,,0.0012001126306131482,,0.03390635922551155,,0.06170423701405525,,2954.877177476883,
6627,0.0,,0.0033657921012490988,,0.04070063307881355,,0.06691256910562515,,2955.3184690475464,
6628,0.0,,0.0007817657315172255,,0.03757978603243828,,0.06745830923318863,,2955.758329629898,
6629,0.0,,0.002050531329587102,,0.022600816562771797,,0.040544528514146805,,2956.1997385025024,
6630,0.0,,0.0019700739067047834,,0.019762974232435226,,0.049659114331007004,,2956.640611410141,
6631,0.0,,0.0010055496823042631,,0.017028987407684326,,0.039242446422576904,,2957.0813541412354,
6632,0.0,,0.0004341169260442257,,0.013622976839542389,,0.040544528514146805,,2957.5234270095825,
6633,0.0,,0.003497681813314557,,0.01620497554540634,,0.03287891671061516,,2957.9633989334106,
6634,0.0,,0.0006705584237352014,,0.02207797020673752,,0.035696905106306076,,2958.403388738632,
6635,0.0,,0.0018247992265969515,,0.017328061163425446,,0.03808724880218506,,2958.8446555137634,
6636,0.0,,0.002763468539342284,,0.014174867421388626,,0.03287891671061516,,2959.284524202347,
6637,0.0,,0.00017459184164181352,,0.017041226848959923,,0.04069141671061516,,2959.725628376007,
6638,0.0,,0.0003063365293201059,,0.021232211962342262,,0.05053798481822014,,2960.16641831398,
6639,0.0,,0.0021618485916405916,,0.025930199772119522,,0.039734601974487305,,2960.607831954956,
6640,0.0,,0.0025258075911551714,,0.026210078969597816,,0.04012131690979004,,2961.0488090515137,
6641,0.0,,0.0008893054910004139,,0.02662019245326519,,0.04589974880218506,,2961.4899928569794,
6642,0.0,,0.00122596335131675,,0.022308291867375374,,0.04917001724243164,,2961.9307453632355,
6643,0.0,,0.0008646695059724152,,0.017297139391303062,,0.05110808089375496,,2962.3705019950867,
6644,0.0,,0.0027878242544829845,,0.020637493580579758,,0.04329558089375496,,2962.812215566635,
6645,0.0,,0.00417419383302331,,0.013726627454161644,,0.05371224880218506,,2963.253803730011,
6646,0.0,,0.002754300832748413,,0.013254987075924873,,0.05631641671061516,,2963.694370031357,
6647,0.0,,0.0010337234707549214,,0.014981734566390514,,0.05892058089375496,,2964.135503768921,
6648,0.0,,0.004547713790088892,,0.01714194566011429,,0.07137131690979004,,2964.576375246048,
6649,0.0,,0.001662431750446558,,0.023576702922582626,,0.07975391298532486,,2965.0173263549805,
6650,0.0,,7.863402424845845e-05,,0.019534749910235405,,0.06355881690979004,,2965.457884311676,
6651,0.0,,0.001684755552560091,,0.01613602414727211,,0.07714974880218506,,2965.898630619049,
6652,0.0,,0.010446836240589619,,0.019045131281018257,,0.07454558461904526,,2966.3395717144012,
6653,0.0,,0.001753689837642014,,0.026743639260530472,,0.07260751724243164,,2966.7805366516113,
6654,0.0,,0.000318297854391858,,0.020072346553206444,,0.06933724880218506,,2967.2220985889435,
6655,0.0,,0.0016654153587296605,,0.017269086092710495,,0.07714974880218506,,2967.6630046367645,
6656,0.0,,0.00364902731962502,,0.021115656942129135,,0.08823251724243164,,2968.103790283203,
6657,0.0,,0.0006059102597646415,,0.02118871733546257,,0.08178798109292984,,2968.5443761348724,
6658,0.0,,0.00016435513680335134,,0.017780838534235954,,0.07714974880218506,,2968.985737800598,
6659,0.0,,0.0015311106108129025,,0.017803503200411797,,0.07137131690979004,,2969.426586151123,
6660,0.0,,0.00017635157564654946,,0.016431277617812157,,0.07164430618286133,,2969.8669238090515,
6661,0.0,,0.006424597464501858,,0.0185804832726717,,0.07260751724243164,,2970.3073222637177,
6662,0.0,,0.006024425383657217,,0.019255658611655235,,0.08042001724243164,,2970.7485263347626,
6663,0.0,,0.0024869588669389486,,0.018305588513612747,,0.08496224880218506,,2971.189118385315,
6664,0.0,,0.004840772598981857,,0.02424408122897148,,0.05958668515086174,,2971.6305203437805,
6665,0.0,,0.006366176065057516,,0.025325356051325798,,0.05320040509104729,,2972.07173705101,
6666,0.0,,0.001566710532642901,,0.02646188624203205,,0.05142927169799805,,2972.5127441883087,
6667,0.0,,0.002995735965669155,,0.02490302361547947,,0.04917001724243164,,2972.9537925720215,
6668,0.0,,0.00040609759162180126,,0.0387536883354187,,0.05768990516662598,,2973.3944804668427,
6669,0.0,,0.004825840704143047,,0.03389699384570122,,0.053128719329833984,,2973.834741830826,
6670,0.0,,0.00023149729531724006,,0.035027775913476944,,0.0576222725212574,,2974.27489900589,
6671,0.0,,0.0003500389284454286,,0.041642092168331146,,0.07396626472473145,,2974.714966058731,
6672,0.0,,0.0005076949601061642,,0.032311808317899704,,0.04727323725819588,,2975.1554098129272,
6673,0.0,,0.0024267241824418306,,0.041148118674755096,,0.054689567536115646,,2975.5967173576355,
6674,0.0,,0.0008791079162620008,,0.038398560136556625,,0.0629781112074852,,2976.037095785141,
6675,0.0,,0.0005759596824645996,,0.04101176559925079,,0.057769775390625,,2976.4788591861725,
6676,0.0,,0.0009425233001820743,,0.04410248622298241,,0.07291515916585922,,2976.9196920394897,
6677,0.0,,0.0003971058176830411,,0.04469308629631996,,0.0681864395737648,,2977.3605461120605,
6678,0.0,,0.002825159812346101,,0.05227366089820862,,0.07468223571777344,,2977.800741672516,
6679,0.0,,0.0009408265468664467,,0.050774622708559036,,0.07210954278707504,,2978.2411255836487,
6680,0.0,,0.0036926025059074163,,0.04207008704543114,,0.07447671890258789,,2978.682707309723,
6681,0.0,,0.001551227644085884,,0.041913777589797974,,0.07266664505004883,,2979.1236929893494,
6682,0.0,,0.00024445669259876013,,0.038028836250305176,,0.06745830923318863,,2979.5643558502197,
6683,0.0,,0.0019541189540177584,,0.03889058902859688,,0.0711267814040184,,2980.0055677890778,
6684,0.0,,0.0014353754231706262,,0.04093698784708977,,0.0742400512099266,,2980.4464507102966,
6685,0.0,,0.0034317546524107456,,0.03063911758363247,,0.054754097014665604,,2980.886466741562,
6686,0.0,,0.001127391355112195,,0.023248963057994843,,0.042883556336164474,,2981.326619386673,
6687,0.0,,0.001147961476817727,,0.04061194136738777,,0.058508556336164474,,2981.7683651447296,
6688,0.0,,0.002486912766471505,,0.03160085156559944,,0.048091888427734375,,2982.5032925605774,
6689,0.0,,0.001783819287084043,,0.02299528196454048,,0.042883556336164474,,2982.9446306228638,
6690,0.0,,0.0017875171033665538,,0.019090034067630768,,0.043148696422576904,,2983.3851392269135,
6691,0.0,,0.00046871459926478565,,0.016657192260026932,,0.0452580451965332,,2983.825991153717,
6692,0.0,,0.0004619166429620236,,0.019848840311169624,,0.053300220519304276,,2984.2663848400116,
6693,0.0,,0.003277649637311697,,0.022702353075146675,,0.05603957176208496,,2984.7066588401794,
6694,0.0,,0.0015704365214332938,,0.02735917642712593,,0.05603957176208496,,2985.1483323574066,
6695,0.0,,0.0018111515091732144,,0.016761885955929756,,0.04562290385365486,,2985.5884804725647,
6696,0.0,,0.0031926517840474844,,0.012191015295684338,,0.04521751403808594,,2986.028857946396,
6697,0.0,,0.0030031315982341766,,0.02568594180047512,,0.05069255828857422,,2986.469759941101,
6698,0.0,,0.002240648027509451,,0.029679957777261734,,0.06645623594522476,,2986.911285161972,
6699,0.0,,4.487027763389051e-05,,0.021045904606580734,,0.06124790385365486,,2987.3517599105835,
6700,0.0,,0.0005917989183217287,,0.024123109877109528,,0.06124790385365486,,2987.7915155887604,
6701,0.0,,0.0002487865276634693,,0.031211715191602707,,0.06645623594522476,,2988.2318806648254,
6702,0.0,,0.0048890975303947926,,0.03947584703564644,,0.08208123594522476,,2988.6727643013,
6703,0.0,,0.000888273527380079,,0.038618676364421844,,0.07687290757894516,,2989.1131546497345,
6704,0.0,,0.00030942578450776637,,0.031249571591615677,,0.07687290757894516,,2989.553464651108,
6705,0.0,,0.0011915097711607814,,0.028426598757505417,,0.06645623594522476,,2989.993949651718,
6706,0.0,,0.0003658970817923546,,0.026482081040740013,,0.0701090469956398,,2990.435784339905,
6707,0.0,,0.0015090173110365868,,0.0255817249417305,,0.07152589410543442,,2990.875957250595,
6708,0.0,,0.0024838217068463564,,0.026473872363567352,,0.07152589410543442,,2991.3164324760437,
6709,0.0,,0.0023395344614982605,,0.027347764000296593,,0.07166457176208496,,2991.756842851639,
6710,0.0,,0.0031576985493302345,,0.0317656435072422,,0.07687290757894516,,2992.197870016098,
6711,0.0,,0.002225013915449381,,0.023862747475504875,,0.06124790385365486,,2992.639195919037,
6712,0.0,,0.002742428332567215,,0.030821852385997772,,0.07971668243408203,,2993.079692840576,
6713,0.0,,0.004823834169656038,,0.034003015607595444,,0.07413355261087418,,2993.5201489925385,
6714,0.0,,3.397905675228685e-05,,0.03420884162187576,,0.07687290757894516,,2993.962817668915,
6715,0.0,,0.0026556886732578278,,0.035765256732702255,,0.08455022424459457,,2994.403611421585,
6716,0.0,,0.0012690759031102061,,0.035539887845516205,,0.0857340469956398,,2994.843563079834,
6717,0.0,,0.0019187546567991376,,0.02726072259247303,,0.07166457176208496,,2995.284296274185,
6718,0.0,,0.00010624329297570512,,0.026885507628321648,,0.07166457176208496,,2995.72478055954,
6719,0.0,,0.004333317279815674,,0.01788051426410675,,0.053300220519304276,,2996.165194272995,
6720,0.0,,0.0022543584927916527,,0.020532259717583656,,0.05083123967051506,,2996.605340242386,
6721,0.0,,0.0019496293971315026,,0.029801389202475548,,0.048091888427734375,,2997.045910835266,
6722,0.0,,0.0006252113380469382,,0.02666524425148964,,0.05110353231430054,,2997.487697124481,
6723,0.0,,0.00022433152480516583,,0.019659511744976044,,0.05154228210449219,,2997.929210662842,
6724,0.0,,0.0019438040908426046,,0.018158454447984695,,0.0492757149040699,,2998.3695685863495,
6725,0.0,,0.0024108383804559708,,0.015775756910443306,,0.05643007159233093,,2998.8092131614685,
6726,0.0,,0.0012806679587811232,,0.014304924756288528,,0.05903423950076103,,2999.2509648799896,
6727,0.0,,0.006148649845272303,,0.018303828313946724,,0.06933269649744034,,2999.690710544586,
6728,0.0,,0.0023789803963154554,,0.016729924827814102,,0.05761395022273064,,3000.1311728954315,
6729,0.0,,0.004066787660121918,,0.014040537178516388,,0.05761395022273064,,3000.5713815689087,
6730,0.0,,0.0005821187514811754,,0.016784925013780594,,0.03938478231430054,,3001.0116147994995,
6731,0.0,,0.0007337636197917163,,0.021871907636523247,,0.04220867156982422,,3001.452610015869,
6732,0.0,,0.00020515477808658034,,0.023642145097255707,,0.043483417481184006,,3001.8930113315582,
6733,0.0,,0.00039655622094869614,,0.02685803361237049,,0.04741700366139412,,3002.3342418670654,
6734,0.0,,0.006941887084394693,,0.040752265602350235,,0.06233803555369377,,3002.7745237350464,
6735,0.0,,0.0028109271079301834,,0.04646375775337219,,0.06716728210449219,,3003.2163858413696,
6736,0.0,,0.001280424534343183,,0.04403572529554367,,0.06371673196554184,,3003.657168865204,
6737,0.0,,0.0001548497675685212,,0.05771971493959427,,0.08317136764526367,,3004.097576856613,
6738,0.0,,0.00574001669883728,,0.04377562552690506,,0.06510797888040543,,3004.539412498474,
6739,0.0,,0.0009666359401308,,0.05578785017132759,,0.07956782728433609,,3004.97966337204,
6740,0.0,,0.0006983389612287283,,0.048316337168216705,,0.08728957176208496,,3005.420424222946,
6741,0.0,,0.00024340163508895785,,0.05026790127158165,,0.08715423196554184,,3005.861282348633,
6742,0.0,,0.001300886389799416,,0.04652676731348038,,0.08517837524414062,,3006.301446199417,
6743,0.0,,0.001327710342593491,,0.03348156064748764,,0.07015053182840347,,3006.7423441410065,
6744,0.0,,0.001805304316803813,,0.028828198090195656,,0.07673756033182144,,3007.182939529419,
6745,0.0,,0.002760461997240782,,0.019441446289420128,,0.06645623594522476,,3007.622912168503,
6746,0.0,,0.0002604396140668541,,0.022574717178940773,,0.06892522424459457,,3008.0654032230377,
6747,0.0,,0.002951529109850526,,0.02250456064939499,,0.058508556336164474,,3008.5057921409607,
6748,0.0,,0.0013380477903410792,,0.016481036320328712,,0.05563418194651604,,3008.946970462799,
6749,0.0,,0.00043942066258750856,,0.01908767782151699,,0.06084251403808594,,3009.3886058330536,
6750,0.0,,0.003862615441903472,,0.02695753052830696,,0.06811213493347168,,3010.1251850128174,
6751,0.0,,0.0014866176061332226,,0.03347255662083626,,0.07687290757894516,,3010.5676934719086,
6752,0.0,,0.0020479795057326555,,0.04062595218420029,,0.08113297075033188,,3011.008642435074,
6753,0.0,,0.0011419035727158189,,0.05981401354074478,,0.08715423196554184,,3011.4494285583496,
6754,0.0,,0.0016662749694660306,,0.06058863550424576,,0.09936213493347168,,3011.890370607376,
6755,0.0,,0.001178690348751843,,0.055786389857530594,,0.09249790757894516,,3012.3311870098114,
6756,0.0,,0.0013105726102367043,,0.044394683092832565,,0.09208456426858902,,3012.771540403366,
6757,0.0,,0.00021118814765941352,,0.03807121515274048,,0.08373713493347168,,3013.2113280296326,
6758,0.0,,6.575455336133018e-05,,0.03455539420247078,,0.07332047075033188,,3013.651556968689,
6759,0.0,,0.0007575099589303136,,0.03043666109442711,,0.06304200738668442,,3014.0917744636536,
6760,0.0,,6.353577191475779e-05,,0.03973451256752014,,0.07332047075033188,,3014.5329031944275,
6761,0.0,,0.0008115693344734609,,0.03673728555440903,,0.06029963493347168,,3014.973745584488,
6762,0.0,,3.0410836188821122e-05,,0.036907684057950974,,0.06290379911661148,,3015.4157037734985,
6763,0.0,,0.0006333356723189354,,0.034166671335697174,,0.06811213493347168,,3015.8568885326385,
6764,0.0,,0.00029695237753912807,,0.020797355100512505,,0.06233803555369377,,3016.2982823848724,
6765,0.0,,0.0011918285163119435,,0.025217212736606598,,0.07071629911661148,,3016.73881316185,
6766,0.0,,0.0021500762086361647,,0.029445387423038483,,0.07125123590230942,,3017.179421186447,
6767,0.0,,0.0010617806110531092,,0.04820232093334198,,0.09098386764526367,,3017.6201593875885,
6768,0.0,,0.0011791407596319914,,0.03513109311461449,,0.08056720346212387,,3018.0605285167694,
6769,0.0,,0.0036183700431138277,,0.03789084777235985,,0.08908367156982422,,3018.5013585090637,
6770,0.0,,0.0006915673729963601,,0.029200479388237,,0.08113297075033188,,3018.9441463947296,
6771,0.0,,0.0009895218536257744,,0.027036365121603012,,0.07413339614868164,,3019.3858358860016,
6772,0.0,,0.001137463841587305,,0.03159693628549576,,0.08634129911661148,,3019.8260662555695,
6773,0.0,,0.0020291537512093782,,0.034755125641822815,,0.08113297075033188,,3020.2670438289642,
6774,0.0,,0.0005578036652877927,,0.02662273496389389,,0.06754636764526367,,3020.7083315849304,
6775,0.0,,0.0005937840905971825,,0.03221776336431503,,0.04805775359272957,,3021.1492190361023,
6776,0.0,,0.001650146208703518,,0.03233400359749794,,0.0452965684235096,,3021.5903418064117,
6777,0.0,,0.002520639216527343,,0.037381064146757126,,0.05367690324783325,,3022.0323383808136,
6778,0.0,,0.0033787982538342476,,0.0462825670838356,,0.06690923124551773,,3022.473145008087,
6779,0.0,,0.0001872864959295839,,0.044846996665000916,,0.0612947940826416,,3022.913741350174,
6780,0.0,,0.0011813580058515072,,0.04376722872257233,,0.06258702278137207,,3023.354328393936,
6781,0.0,,0.001980188302695751,,0.03502465412020683,,0.06026345491409302,,3023.7948739528656,
6782,0.0,,0.0029160294216126204,,0.038848962634801865,,0.0709604024887085,,3024.2369179725647,
6783,0.0,,0.0013766433112323284,,0.032379310578107834,,0.0657520666718483,,3024.6786518096924,
6784,0.0,,0.0024283197708427906,,0.03804170712828636,,0.0722624883055687,,3025.120109796524,
6785,0.0,,0.0005696954322047532,,0.04337284713983536,,0.0774708166718483,,3025.5603337287903,
6786,0.0,,0.0027116064447909594,,0.041344285011291504,,0.07673756033182144,,3026.0023951530457,
6787,0.0,,0.002115950919687748,,0.05974612012505531,,0.09419023990631104,,3026.4432706832886,
6788,0.0,,0.0015373984351754189,,0.047106146812438965,,0.0904916524887085,,3026.8845427036285,
6789,0.0,,0.005566000938415527,,0.04693072661757469,,0.09619220346212387,,3027.326563835144,
6790,0.0,,0.0008543362491764128,,0.04042476788163185,,0.08998449891805649,,3027.7681002616882,
6791,0.0,,0.0021625394001603127,,0.043645650148391724,,0.10040116310119629,,3028.2095115184784,
6792,0.0,,0.0039537143893539906,,0.03217189759016037,,0.08217199891805649,,3028.6501116752625,
6793,0.0,,0.00025743377045728266,,0.03106214478611946,,0.09519282728433609,,3029.0907878875732,
6794,0.0,,0.0021598399616777897,,0.027142569422721863,,0.08217199891805649,,3029.5321412086487,
6795,0.0,,0.0019343013409525156,,0.02109365351498127,,0.08477616310119629,,3029.9731137752533,
6796,0.0,,6.961484905332327e-05,,0.02237427793443203,,0.07673756033182144,,3030.414373397827,
6797,0.0,,0.00045378776849247515,,0.02207600139081478,,0.08738032728433609,,3030.8555557727814,
6798,0.0,,0.0015962610486894846,,0.01972651295363903,,0.08056720346212387,,3031.296543121338,
6799,0.0,,0.0011487461160868406,,0.02491416223347187,,0.07332047075033188,,3031.738538980484,
6800,0.0,,0.0009145171497948468,,0.024225693196058273,,0.06394282728433609,,3032.1794798374176,
6801,0.0,,0.0016958541236817837,,0.0215883981436491,,0.06371673196554184,,3032.61936879158,
6802,0.0,,0.002681255340576172,,0.027990803122520447,,0.05352616310119629,,3033.061020374298,
6803,0.0,,0.011446276679635048,,0.03643689304590225,,0.07286548614501953,,3033.501528978348,
6804,0.0,,0.0005231578834354877,,0.03902355581521988,,0.07907899469137192,,3033.94216632843,
6805,0.0,,0.00073013617657125,,0.0396885946393013,,0.07074102014303207,,3034.383630990982,
6806,0.0,,0.00035472417948767543,,0.03668387606739998,,0.06688499450683594,,3034.8246743679047,
6807,0.0,,0.0035698777064681053,,0.034692492336034775,,0.060324352234601974,,3035.2649335861206,
6808,0.0,,0.003632029751315713,,0.03294757753610611,,0.04889202117919922,,3035.7065246105194,
6809,0.0,,0.00035695702536031604,,0.01978141814470291,,0.04142184928059578,,3036.14825630188,
6810,0.0,,0.0007118547218851745,,0.01803571730852127,,0.04931719973683357,,3036.589604139328,
6811,0.0,,0.0010277938563376665,,0.01953699067234993,,0.04727880284190178,,3037.030671596527,
6812,0.0,,0.0036071042995899916,,0.0263716708868742,,0.0789639949798584,,3037.4717819690704,
6813,0.0,,0.0013338600983843207,,0.028545955196022987,,0.0854744091629982,,3038.207258939743,
6814,0.0,,0.001425097230821848,,0.027683785185217857,,0.07684946060180664,,3038.6481659412384,
6815,0.0,,0.0026764054782688618,,0.032941900193691254,,0.09638071060180664,,3039.088695049286,
6816,0.0,,8.898071973817423e-05,,0.03192543238401413,,0.09768279641866684,,3039.5295808315277,
6817,0.0,,0.0007413069834001362,,0.030032463371753693,,0.09939857572317123,,3039.969811439514,
6818,0.0,,0.002301958156749606,,0.03775213286280632,,0.1063685417175293,,3040.4110441207886,
6819,0.0,,0.005134666804224253,,0.033417630940675735,,0.0959518775343895,,3040.8518013954163,
6820,0.0,,0.002198242349550128,,0.03374054655432701,,0.10070065408945084,,3041.2931232452393,
6821,0.0,,0.004379340447485447,,0.024203376844525337,,0.08373713493347168,,3041.7327382564545,
6822,0.0,,0.0003560507029760629,,0.019457418471574783,,0.08998449891805649,,3042.1736829280853,
6823,0.0,,0.0006460139411501586,,0.01733516901731491,,0.08056720346212387,,3042.6136486530304,
6824,0.0,,0.000975499686319381,,0.024772174656391144,,0.08577553182840347,,3043.0537967681885,
6825,0.0,,0.001432053279131651,,0.026456622406840324,,0.09098386764526367,,3043.495419740677,
6826,0.0,,0.0021596853621304035,,0.023761387914419174,,0.07736587524414062,,3043.9366466999054,
6827,0.0,,0.00041116459760814905,,0.023515736684203148,,0.08056720346212387,,3044.3775222301483,
6828,0.0,,0.0002296128950547427,,0.019004618749022484,,0.07535886764526367,,3044.81880068779,
6829,0.0,,8.942306158132851e-05,,0.022442756220698357,,0.07997003942728043,,3045.2585582733154,
6830,0.0,,0.003709724871441722,,0.021341757848858833,,0.08257421106100082,,3045.7003083229065,
6831,0.0,,0.00022228661691769958,,0.02790670469403267,,0.09757089614868164,,3046.141842365265,
6832,0.0,,0.0006537438603118062,,0.02186356671154499,,0.08894547075033188,,3046.58283162117,
6833,0.0,,0.00027152622351422906,,0.02368909679353237,,0.07997003942728043,,3047.023532629013,
6834,0.0,,0.0005116950487717986,,0.028995953500270844,,0.07413339614868164,,3047.463843345642,
6835,0.0,,0.003933994565159082,,0.03098616935312748,,0.05590422824025154,,3047.904016017914,
6836,0.0,,0.0033425891306251287,,0.04198450222611427,,0.05270751193165779,,3048.344827413559,
6837,0.0,,0.0021928143687546253,,0.04249764233827591,,0.05457115173339844,,3048.7857728004456,
6838,0.0,,0.0002454202913213521,,0.03671436756849289,,0.057425182312726974,,3049.2262403964996,
6839,0.0,,0.0007062659715302289,,0.03720983490347862,,0.050534408539533615,,3049.6689081192017,
6840,0.0,,0.0028307843022048473,,0.037989839911460876,,0.05070042610168457,,3050.108330488205,
6841,0.0,,0.002947153290733695,,0.02770151011645794,,0.04931719973683357,,3050.5499358177185,
6842,0.0,,0.002091542584821582,,0.03144434094429016,,0.05791584774851799,,3050.991926431656,
6843,0.0,,0.002455410547554493,,0.03145081549882889,,0.05192136764526367,,3051.4323093891144,
6844,0.0,,0.0006324879941530526,,0.039352912455797195,,0.08020782470703125,,3051.8733410835266,
6845,0.0,,0.00025216350331902504,,0.037070561200380325,,0.08116531372070312,,3052.314007282257,
6846,0.0,,0.0005484317662194371,,0.03194230794906616,,0.06119696423411369,,3052.7543363571167,
6847,0.0,,0.0027024312876164913,,0.028663864359259605,,0.05693276599049568,,3053.196755886078,
6848,0.0,,0.001808990491554141,,0.029864760115742683,,0.05458132550120354,,3053.637537717819,
6849,0.0,,0.0002504542644601315,,0.02761673741042614,,0.05125745013356209,,3054.0786366462708,
6850,0.0,,0.0001660467532929033,,0.021396536380052567,,0.046115875244140625,,3054.5194721221924,
6851,0.0,,0.0005766756949014962,,0.022321349009871483,,0.04781373217701912,,3054.9607920646667,
6852,0.0,,0.0034301751293241978,,0.028230858966708183,,0.062430065125226974,,3055.4014689922333,
6853,0.0,,0.003471229923889041,,0.029863176867365837,,0.05457115173339844,,3055.842276096344,
6854,0.0,,0.0017137827817350626,,0.02896515093743801,,0.05509130284190178,,3056.2832860946655,
6855,0.0,,0.0015524886548519135,,0.029477816075086594,,0.05769546702504158,,3056.7230262756348,
6856,0.0,,0.0010552096646279097,,0.02896665595471859,,0.06343873590230942,,3057.16387963295,
6857,0.0,,0.003365937154740095,,0.02186431549489498,,0.05873449519276619,,3057.604124069214,
6858,0.0,,0.001683972543105483,,0.025356998667120934,,0.05562623217701912,,3058.044043779373,
6859,0.0,,0.0030213717836886644,,0.019691411405801773,,0.04410886764526367,,3058.484174013138,
6860,0.0,,0.00287389918230474,,0.014067432843148708,,0.050466377288103104,,3058.9254207611084,
6861,0.0,,0.0002854061604011804,,0.014365441165864468,,0.044274646788835526,,3059.36571931839,
6862,0.0,,0.004609105177223682,,0.015453506261110306,,0.04931719973683357,,3059.8055040836334,
6863,0.0,,0.0004971325397491455,,0.014676171354949474,,0.059136707335710526,,3060.2459466457367,
6864,0.0,,0.0009713931358419359,,0.016211703419685364,,0.05667519569396973,,3060.687791824341,
6865,0.0,,0.0010040238266810775,,0.01993255503475666,,0.06448769569396973,,3061.1296937465668,
6866,0.0,,0.0025482671335339546,,0.01285581011325121,,0.054691314697265625,,3061.570201396942,
6867,0.0,,0.0032336688600480556,,0.010050838813185692,,0.053928375244140625,,3062.010251522064,
6868,0.0,,3.426845069043338e-05,,0.012650390155613422,,0.05302206799387932,,3062.450783729553,
6869,0.0,,0.0003886209160555154,,0.015209787525236607,,0.059136707335710526,,3062.8923070430756,
6870,0.0,,0.00028544964152388275,,0.012173294089734554,,0.049344539642333984,,3063.3324358463287,
6871,0.0,,0.0006009002681821585,,0.008517477661371231,,0.04112561419606209,,3063.7733483314514,
6872,0.0,,0.005414954852312803,,0.009695556946098804,,0.03591728210449219,,3064.214290857315,
6873,0.0,,0.009467199444770813,,0.017985407263040543,,0.0469738245010376,,3064.6546721458435,
6874,0.0,,0.001974219921976328,,0.02996770478785038,,0.06111709401011467,,3065.0959236621857,
6875,0.0,,0.004025883506983519,,0.027347533032298088,,0.05707462504506111,,3065.830636024475,
6876,0.0,,0.00016536569455638528,,0.03394567221403122,,0.06250890344381332,,3066.270820379257,
6877,0.0,,0.00014666897186543792,,0.023174280300736427,,0.04706255719065666,,3066.7114424705505,
6878,0.0,,0.0023700608871877193,,0.024386221542954445,,0.04727792739868164,,3067.151478290558,
6879,0.0,,0.004209575243294239,,0.03184622898697853,,0.06110866740345955,,3067.5920383930206,
6880,0.0,,0.0010060346685349941,,0.029039492830634117,,0.08102065324783325,,3068.032813310623,
6881,0.0,,0.0029665527399629354,,0.02384250797331333,,0.06669773906469345,,3068.474015235901,
6882,0.0,,0.005620878655463457,,0.01924687996506691,,0.06539565324783325,,3068.9142501354218,
6883,0.0,,0.00019185901328455657,,0.01692129671573639,,0.06409356743097305,,3069.3545343875885,
6884,0.0,,0.0006705353735014796,,0.030042940750718117,,0.04846857115626335,,3069.795878171921,
6885,0.0,,0.0026230523362755775,,0.0235067717730999,,0.047315239906311035,,3070.2367839813232,
6886,0.0,,0.0008839686051942408,,0.020939849317073822,,0.05107273533940315,,3070.677995443344,
6887,0.0,,0.00026635706308297813,,0.01859249174594879,,0.05367690324783325,,3071.118441581726,
6888,0.0,,0.0020899109076708555,,0.01809891127049923,,0.05367690324783325,,3071.558871984482,
6889,0.0,,0.0025333326775580645,,0.016875451430678368,,0.04977065324783325,,3071.9995629787445,
6890,0.0,,0.002332268748432398,,0.015307297930121422,,0.06018732115626335,,3072.4400153160095,
6891,0.0,,0.00390465185046196,,0.022915786132216454,,0.0767441987991333,,3072.880768299103,
6892,0.0,,0.0005049211904406548,,0.02325877547264099,,0.0789639949798584,,3073.3227672576904,
6893,0.0,,0.00029285490745678544,,0.024467026814818382,,0.07451023906469345,,3073.7636930942535,
6894,0.0,,0.0017165994504466653,,0.024980107322335243,,0.07476171106100082,,3074.2051208019257,
6895,0.0,,0.00162047881167382,,0.029514634981751442,,0.07645956426858902,,3074.6455149650574,
6896,0.0,,0.011962871998548508,,0.02628941647708416,,0.06554440408945084,,3075.086096048355,
6897,0.0,,0.004651712719351053,,0.01967419870197773,,0.058223921805620193,,3075.526999950409,
6898,0.0,,0.0011291038244962692,,0.02173345349729061,,0.0663275346159935,,3075.9675073623657,
6899,0.0,,0.0011339712655171752,,0.023247739300131798,,0.06945065408945084,,3076.4098818302155,
6900,0.0,,0.00419591972604394,,0.020150132477283478,,0.0624212808907032,,3076.8514125347137,
6901,0.0,,0.0024899819400161505,,0.02429424785077572,,0.06018732115626335,,3077.2923262119293,
6902,0.0,,0.0024961710441857576,,0.03085348941385746,,0.06473433971405029,,3077.7329778671265,
6903,0.0,,0.0022146375849843025,,0.029256196692585945,,0.05765928700566292,,3078.173504590988,
6904,0.0,,0.002024212619289756,,0.03612981364130974,,0.05868077278137207,,3078.6152119636536,
6905,0.0,,0.0006624358356930315,,0.0372479110956192,,0.061638157814741135,,3079.056203842163,
6906,0.0,,0.0012795905349776149,,0.03646961599588394,,0.060336071997880936,,3079.4964644908905,
6907,0.0,,3.0649567634100094e-05,,0.02507404051721096,,0.053825657814741135,,3079.936675310135,
6908,0.0,,0.0036012663040310144,,0.01558652427047491,,0.0376816987991333,,3080.377117395401,
6909,0.0,,0.00197552889585495,,0.016211465001106262,,0.04045160487294197,,3080.8172883987427,
6910,0.0,,0.003070567036047578,,0.018355002626776695,,0.04305577278137207,,3081.258598804474,
6911,0.0,,0.007986446842551231,,0.0215389933437109,,0.04508121684193611,,3081.699506998062,
6912,0.0,,0.0025892918929457664,,0.018005529418587685,,0.04501485824584961,,3082.1409895420074,
6913,0.0,,0.0014127150643616915,,0.019444435834884644,,0.04793381690979004,,3082.582492828369,
6914,0.0,,0.002312728436663747,,0.02120715193450451,,0.04508121684193611,,3083.0240540504456,
6915,0.0,,0.0003359974652994424,,0.024312151595950127,,0.04532964900135994,,3083.46497297287,
6916,0.0,,0.0033252867870032787,,0.023065898567438126,,0.05549788475036621,,3083.9059233665466,
6917,0.0,,0.0016541993245482445,,0.025073176249861717,,0.05110808089375496,,3084.346622943878,
6918,0.0,,0.00048081498243846,,0.025126412510871887,,0.04879983142018318,,3084.78822183609,
6919,0.0,,0.0012184054357931018,,0.02678319811820984,,0.04850391671061516,,3085.229918241501,
6920,0.0,,0.0007461088825948536,,0.012164940126240253,,0.04329558089375496,,3085.67081284523,
6921,0.0,,0.001976082334294915,,0.012257730588316917,,0.04069141671061516,,3086.111773252487,
6922,0.0,,0.00036654178984463215,,0.022360697388648987,,0.04589974880218506,,3086.552585363388,
6923,0.0,,0.0014202231541275978,,0.017449986189603806,,0.04396168515086174,,3086.9935042858124,
6924,0.0,,0.0017726290971040726,,0.013087478466331959,,0.05371224880218506,,3087.4343090057373,
6925,0.0,,0.0022567054256796837,,0.023206375539302826,,0.05341513827443123,,3087.874963283539,
6926,0.0,,0.0038481096271425486,,0.023247065022587776,,0.06152474880218506,,3088.316158771515,
6927,0.0,,0.0004893293371424079,,0.027031350880861282,,0.05371224880218506,,3088.756796836853,
6928,0.0,,0.0008951948257163167,,0.026126990094780922,,0.05835048481822014,,3089.1970999240875,
6929,0.0,,0.003137015039101243,,0.03003924898803234,,0.06673308461904526,,3089.637868642807,
6930,0.0,,0.0010442226193845272,,0.020818626508116722,,0.06152474880218506,,3090.078164100647,
6931,0.0,,0.0008178930729627609,,0.020489977672696114,,0.06152474880218506,,3090.51917719841,
6932,0.0,,0.0018812031485140324,,0.02467244490981102,,0.06673308461904526,,3090.959139108658,
6933,0.0,,0.0018052997766062617,,0.03335808962583542,,0.08496224880218506,,3091.4001507759094,
6934,0.0,,9.57758238655515e-05,,0.0295094083994627,,0.07424847036600113,,3091.840783596039,
6935,0.0,,0.0024640983901917934,,0.021886082366108894,,0.07633122056722641,,3092.281529188156,
6936,0.0,,0.004829252604395151,,0.02944798395037651,,0.07000335305929184,,3092.7217960357666,
6937,0.0,,0.005261850543320179,,0.01913883164525032,,0.05574631690979004,,3093.162743330002,
6938,0.0,,0.0013487215619534254,,0.020903723314404488,,0.05958668515086174,,3093.8976469039917,
6939,0.0,,0.0002937032259069383,,0.01898287981748581,,0.05371224880218506,,3094.33815407753,
6940,0.0,,0.0007983390823937953,,0.016309797763824463,,0.03835264965891838,,3094.7788808345795,
6941,0.0,,0.0015602277126163244,,0.016155781224370003,,0.03779013827443123,,3095.2195971012115,
6942,0.0,,0.001377012929879129,,0.01724022440612316,,0.04272548481822014,,3095.660311460495,
6943,0.0,,0.001026540296152234,,0.02718726545572281,,0.05500978231430054,,3096.1004571914673,
6944,0.0,,0.005173256620764732,,0.016276629641652107,,0.0547863245010376,,3096.54035449028,
6945,0.0,,7.39377283025533e-05,,0.016375597566366196,,0.05500978231430054,,3096.9817926883698,
6946,0.0,,0.002425005193799734,,0.018009567633271217,,0.04589520022273064,,3097.422625541687,
6947,0.0,,0.0010254025692120194,,0.02832397259771824,,0.0599946565926075,,3097.8627457618713,
6948,0.0,,0.003370970953255892,,0.024947630241513252,,0.0534842424094677,,3098.303374528885,
6949,0.0,,8.403058018302545e-05,,0.024394450709223747,,0.04459311440587044,,3098.7440338134766,
6950,0.0,,0.0001785757194738835,,0.0152510991320014,,0.05004267022013664,,3099.1853618621826,
6951,0.0,,0.006688964553177357,,0.02430298738181591,,0.05500978231430054,,3099.626518011093,
6952,0.0,,0.00348096527159214,,0.02208361215889454,,0.07608433812856674,,3100.06694149971,
6953,0.0,,0.0007556575583294034,,0.020732255652546883,,0.06672853231430054,,3100.508224964142,
6954,0.0,,0.0033875673543661833,,0.017430884763598442,,0.05394892022013664,,3100.948481321335,
6955,0.0,,0.0019383300095796585,,0.018396439030766487,,0.06152020022273064,,3101.3894889354706,
6956,0.0,,8.897185580281075e-06,,0.01956753060221672,,0.05525100231170654,,3101.829521894455,
6957,0.0,,0.001483264029957354,,0.020671924576163292,,0.05643007159233093,,3102.2711250782013,
6958,0.0,,0.002223040908575058,,0.016857964918017387,,0.05134475231170654,,3102.71040391922,
6959,0.0,,0.0013898598263040185,,0.023056339472532272,,0.060459334403276443,,3103.150418996811,
6960,0.0,,0.00038379139732569456,,0.024625757709145546,,0.06436558812856674,,3103.591714143753,
6961,0.0,,0.00022439123131334782,,0.019801346585154533,,0.05891603231430054,,3104.0321893692017,
6962,0.0,,0.005266652442514896,,0.014395540580153465,,0.0586925745010376,,3104.4725477695465,
6963,0.0,,0.004152395762503147,,0.015275077894330025,,0.05134475231170654,,3104.9136905670166,
6964,0.0,,0.00162998226005584,,0.01450384221971035,,0.04329103231430054,,3105.354414701462,
6965,0.0,,0.0003842861042357981,,0.017492201179265976,,0.0469738245010376,,3105.7947161197662,
6966,0.0,,0.0009168935939669609,,0.01917925663292408,,0.04613642022013664,,3106.2363052368164,
6967,0.0,,0.0009082144824787974,,0.017128340899944305,,0.044834334403276443,,3106.6771998405457,
6968,0.0,,0.000989627093076706,,0.013584917411208153,,0.04589520022273064,,3107.11874628067,
6969,0.0,,0.0037509410176426172,,0.015033043920993805,,0.04325835034251213,,3107.5595831871033,
6970,0.0,,0.005719107575714588,,0.018101606518030167,,0.05603957176208496,,3108.0006291866302,
6971,0.0,,0.002815642859786749,,0.02061135694384575,,0.05083123967051506,,3108.4406673908234,
6972,0.0,,0.001242726226337254,,0.0287063829600811,,0.05888335034251213,,3108.881323337555,
6973,0.0,,0.005172939505428076,,0.04409969225525856,,0.07971668243408203,,3109.321984052658,
6974,0.0,,0.0006842410657554865,,0.03292643651366234,,0.07125917822122574,,3109.762059211731,
6975,0.0,,0.00040135483141057193,,0.03533616289496422,,0.07971668243408203,,3110.202194213867,
6976,0.0,,0.0017728296807035804,,0.03295260667800903,,0.0701090469956398,,3110.643031835556,
6977,0.0,,0.002506468677893281,,0.0153876394033432,,0.04223017022013664,,3111.0838515758514,
6978,0.0,,0.003276306902989745,,0.02711258828639984,,0.0648951530456543,,3111.5259976387024,
6979,0.0,,0.0004081333754584193,,0.023276550695300102,,0.05563418194651604,,3111.967846632004,
6980,0.0,,0.00190023984760046,,0.023494316264986992,,0.06124790385365486,,3112.4084894657135,
6981,0.0,,0.0010995351476594806,,0.024410968646407127,,0.05888335034251213,,3112.848918914795,
6982,0.0,,0.0006854667444713414,,0.02520037069916725,,0.05888335034251213,,3113.2900116443634,
6983,0.0,,0.002796025015413761,,0.022785844281315804,,0.05394892022013664,,3113.731057882309,
6984,0.0,,0.007889342494308949,,0.019265221431851387,,0.07348016649484634,,3114.170942544937,
6985,0.0,,0.001941691734828055,,0.02215428836643696,,0.08235353231430054,,3114.6116704940796,
6986,0.0,,0.0015124044148251414,,0.02574978955090046,,0.08625978231430054,,3115.0518882274628,
6987,0.0,,8.04497321951203e-05,,0.021909471601247787,,0.08259475231170654,,3115.49218583107,
6988,0.0,,0.0027667954564094543,,0.02086532674729824,,0.08235353231430054,,3115.9328310489655,
6989,0.0,,0.0038097999058663845,,0.018500687554478645,,0.06672853231430054,,3116.373044013977,
6990,0.0,,0.0011772847501561046,,0.018583090975880623,,0.05892058089375496,,3116.813992500305,
6991,0.0,,0.0055469642393291,,0.023045910522341728,,0.05252382159233093,,3117.254590034485,
6992,0.0,,0.0007012355490587652,,0.023704757913947105,,0.05252382159233093,,3117.6949441432953,
6993,0.0,,0.004198273178189993,,0.020302340388298035,,0.05892058089375496,,3118.134864807129,
6994,0.0,,1.700386383163277e-05,,0.020969057455658913,,0.06412891298532486,,3118.5762300491333,
6995,0.0,,0.00028256099903956056,,0.022946542128920555,,0.0659690722823143,,3119.0162830352783,
6996,0.0,,0.004610478412359953,,0.03009144775569439,,0.05371224880218506,,3119.4565320014954,
6997,0.0,,0.0019220022950321436,,0.036109793931245804,,0.05211671069264412,,3119.897327899933,
6998,0.0,,0.0006215565372258425,,0.03913820534944534,,0.05755758285522461,,3120.338003396988,
6999,0.0,,0.0012393957003951073,,0.035263221710920334,,0.055359601974487305,,3120.7780389785767,
7000,0.0,,0.0003839598211925477,,0.031002921983599663,,0.060615379363298416,,3121.5136280059814,
7001,0.0,,0.005893733352422714,,0.032863155007362366,,0.06629443168640137,,3121.954977750778,
7002,0.0,,8.475939830532297e-05,,0.030428769066929817,,0.060567934066057205,,3122.396151781082,
7003,0.0,,0.0009166035451926291,,0.03959796577692032,,0.07246208190917969,,3122.8384392261505,
7004,0.0,,0.005575674585998058,,0.04137560725212097,,0.07150276750326157,,3123.281083345413,
7005,0.0,,0.00016338418936356902,,0.034949734807014465,,0.06635896116495132,,3123.721726179123,
7006,0.0,,0.0006198015180416405,,0.040198177099227905,,0.07732924073934555,,3124.1622412204742,
7007,0.0,,0.0011243425542488694,,0.035156700760126114,,0.0709846019744873,,3124.603438138962,
7008,0.0,,0.0010221016127616167,,0.03275638073682785,,0.06691256910562515,,3125.0447909832,
7009,0.0,,0.0006631388096138835,,0.035137567669153214,,0.0657762661576271,,3125.483992099762,
7010,0.0,,0.0011980825802311301,,0.03206239640712738,,0.05905834957957268,,3125.9247784614563,
7011,0.0,,0.0014993143267929554,,0.025336433202028275,,0.04879919812083244,,3126.3656735420227,
7012,0.0,,0.0011883532861247659,,0.01999877206981182,,0.04696202278137207,,3126.806164741516,
7013,0.0,,0.0008561239810660481,,0.02130676805973053,,0.05066192150115967,,3127.248286962509,
7014,0.0,,0.0011012624017894268,,0.01931692846119404,,0.05053798481822014,,3127.6886451244354,
7015,0.0,,0.0010322933085262775,,0.016806162893772125,,0.04532964900135994,,3128.1300847530365,
7016,0.0,,0.0021272546146064997,,0.016252363100647926,,0.04805775359272957,,3128.571010828018,
7017,0.0,,0.0012186045059934258,,0.014542886056005955,,0.04694211483001709,,3129.011479616165,
7018,0.0,,0.0006179447518661618,,0.01873614452779293,,0.07397548109292984,,3129.4529688358307,
7019,0.0,,0.004402339458465576,,0.01896805688738823,,0.07558795064687729,,3129.894184112549,
7020,0.0,,0.0018942791502922773,,0.015447289682924747,,0.05892058089375496,,3130.335340976715,
7021,0.0,,0.0019019355531781912,,0.01447281613945961,,0.06152474880218506,,3130.7778494358063,
7022,0.0,,0.0009448931086808443,,0.017135394737124443,,0.05574631690979004,,3131.218707561493,
7023,0.0,,0.0008208057261072099,,0.019149407744407654,,0.05892058089375496,,3131.659585952759,
7024,0.0,,0.0021874697413295507,,0.01643047295510769,,0.06095464900135994,,3132.101267337799,
7025,0.0,,0.0001771143142832443,,0.019825292751193047,,0.05371224880218506,,3132.541493177414,
7026,0.0,,0.0014798077754676342,,0.015241012908518314,,0.05835048481822014,,3132.98321557045,
7027,0.0,,0.0012621746864169836,,0.02262154594063759,,0.05835048481822014,,3133.4235649108887,
7028,0.0,,0.00025060336338356137,,0.02767219953238964,,0.05631641671061516,,3133.864278793335,
7029,0.0,,0.0006233045132830739,,0.02624642662703991,,0.05835048481822014,,3134.305930376053,
7030,0.0,,0.0011365879327058792,,0.02107696607708931,,0.06095464900135994,,3134.7461383342743,
7031,0.0,,0.00019029021495953202,,0.017492802813649178,,0.07454558461904526,,3135.1871173381805,
7032,0.0,,0.00101353763602674,,0.02368088997900486,,0.06152474880218506,,3135.6280629634857,
7033,0.0,,0.006438582669943571,,0.019787531346082687,,0.06876715272665024,,3136.067966938019,
7034,0.0,,0.001030734390951693,,0.025130189955234528,,0.06355881690979004,,3136.509306907654,
7035,0.0,,0.0016134462784975767,,0.02936687134206295,,0.05631641671061516,,3136.948513031006,
7036,0.0,,0.0008889087475836277,,0.021170560270547867,,0.06616298109292984,,3137.3900339603424,
7037,0.0,,0.0004724802274722606,,0.022037198767066002,,0.06412891298532486,,3137.830277442932,
7038,0.0,,0.0016160132363438606,,0.016453685238957405,,0.06933724880218506,,3138.2715089321136,
7039,0.0,,0.002768826438114047,,0.01698700711131096,,0.07194141298532486,,3138.7121324539185,
7040,0.0,,0.00304501224309206,,0.027903705835342407,,0.05385001376271248,,3139.15455698967,
7041,0.0,,0.001472768373787403,,0.027382444590330124,,0.060567934066057205,,3139.5939173698425,
7042,0.0,,0.0022532364819198847,,0.0172469113022089,,0.05892058089375496,,3140.034872531891,
7043,0.0,,0.0009028553031384945,,0.01730092614889145,,0.05892058089375496,,3140.475521802902,
7044,0.0,,0.0016987365670502186,,0.022566119208931923,,0.05110808089375496,,3140.9167807102203,
7045,0.0,,4.3989010009681806e-05,,0.021626636385917664,,0.05385001376271248,,3141.3578221797943,
7046,0.0,,0.0006114473799243569,,0.021487625315785408,,0.05314214900135994,,3141.798558950424,
7047,0.0,,0.0034145053941756487,,0.01900293491780758,,0.05631641671061516,,3142.239031791687,
7048,0.0,,0.0010759499855339527,,0.020106878131628036,,0.05574631690979004,,3142.6806511878967,
7049,0.0,,0.0011750992853194475,,0.024594087153673172,,0.05245095491409302,,3143.1211156845093,
7050,0.0,,0.001457274192944169,,0.01798521913588047,,0.05314214900135994,,3143.5616133213043,
7051,0.0,,0.0013384271878749132,,0.016013583168387413,,0.05631641671061516,,3144.002389907837,
7052,0.0,,0.0024563870392739773,,0.01587221957743168,,0.06152474880218506,,3144.4422495365143,
7053,0.0,,0.002853670157492161,,0.022552914917469025,,0.05892058089375496,,3144.882883310318,
7054,0.0,,3.7911682738922536e-05,,0.023032525554299355,,0.05375303700566292,,3145.3243470191956,
7055,0.0,,0.0001497603952884674,,0.0279751718044281,,0.05635720491409302,,3145.7647228240967,
7056,0.0,,0.002987237647175789,,0.025756798684597015,,0.05505512282252312,,3146.205172777176,
7057,0.0,,0.001244902377948165,,0.014820776879787445,,0.06095464900135994,,3146.6478703022003,
7058,0.0,,0.004597757942974567,,0.02140888199210167,,0.06145310401916504,,3147.0884001255035,
7059,0.0,,0.0026628838386386633,,0.027662379667162895,,0.06238067150115967,,3147.529049873352,
7060,0.0,,0.002336615463718772,,0.029586387798190117,,0.06286761909723282,,3147.969600200653,
7061,0.0,,0.0019068627152591944,,0.03024422563612461,,0.07019317150115967,,3148.4103014469147,
7062,0.0,,0.003736986080184579,,0.023985354229807854,,0.06677386909723282,,3148.850114583969,
7063,0.0,,0.0014869123697280884,,0.029760900884866714,,0.07198220491409302,,3149.5855321884155,
7064,0.0,,0.0015002036234363914,,0.03105202503502369,,0.07137131690979004,,3150.02702665329,
7065,0.0,,0.0050454530864953995,,0.022907201200723648,,0.06937804073095322,,3150.467444419861,
7066,0.0,,0.0017450619488954544,,0.017094746232032776,,0.07137131690979004,,3150.907594680786,
7067,0.0,,2.909079285018379e-06,,0.025621412321925163,,0.07372704893350601,,3151.348865509033,
7068,0.0,,0.0024555253330618143,,0.02000042423605919,,0.07397548109292984,,3151.789130449295,
7069,0.0,,0.0017251709941774607,,0.026630613952875137,,0.07397548109292984,,3152.2296578884125,
7070,0.0,,0.0005949793267063797,,0.014143940061330795,,0.06933724880218506,,3152.671506881714,
7071,0.0,,0.0032859628554433584,,0.021085277199745178,,0.07372704893350601,,3153.1116354465485,
7072,0.0,,0.0022960754577070475,,0.02156325988471508,,0.07833993434906006,,3153.552608013153,
7073,0.0,,0.0019745230674743652,,0.02342740073800087,,0.06876715272665024,,3153.993238210678,
7074,0.0,,0.001451224205084145,,0.021990083158016205,,0.07819211483001709,,3154.4339838027954,
7075,0.0,,0.0008382646483369172,,0.01765737682580948,,0.08756641298532486,,3154.8745057582855,
7076,0.0,,0.001047407859005034,,0.020390475168824196,,0.08439215272665024,,3155.316035747528,
7077,0.0,,0.005490398500114679,,0.030694464221596718,,0.08354827016592026,,3155.7565059661865,
7078,0.0,,0.0006685531116090715,,0.02837233617901802,,0.08935204893350601,,3156.197897195816,
7079,0.0,,0.0005517451791092753,,0.023329196497797966,,0.07714974880218506,,3156.638815879822,
7080,0.0,,0.0013619643868878484,,0.025899101048707962,,0.08153954893350601,,3157.079099178314,
7081,0.0,,0.00038453619345091283,,0.026539266109466553,,0.08079627901315689,,3157.5211267471313,
7082,0.0,,0.0034740958362817764,,0.02537141926586628,,0.06792327016592026,,3157.96275138855,
7083,0.0,,0.0010420499602332711,,0.027379008010029793,,0.06256711483001709,,3158.403249979019,
7084,0.0,,0.004196048714220524,,0.03790653869509697,,0.0671176090836525,,3158.8437972068787,
7085,0.0,,0.0002887275768443942,,0.03956414386630058,,0.07019317150115967,,3159.2845425605774,
7086,0.0,,0.002160382689908147,,0.03656810522079468,,0.06720336526632309,,3159.725853919983,
7087,0.0,,0.0024142179172486067,,0.02683158591389656,,0.06933724880218506,,3160.1666729450226,
7088,0.0,,0.0035589735489338636,,0.02433718554675579,,0.06876715272665024,,3160.608415365219,
7089,0.0,,0.003235760610550642,,0.023759718984365463,,0.06933724880218506,,3161.0491242408752,
7090,0.0,,0.0014841421507298946,,0.022749995812773705,,0.07194141298532486,,3161.4896202087402,
7091,0.0,,0.004401164595037699,,0.021871019154787064,,0.07819211483001709,,3161.930554628372,
7092,0.0,,0.0033919867128133774,,0.0191667340695858,,0.08131599426269531,,3162.371245622635,
7093,0.0,,0.0033821817487478256,,0.01862175017595291,,0.08652433007955551,,3162.8124215602875,
7094,0.0,,0.0019477641908451915,,0.02108306810259819,,0.09220465272665024,,3163.253549337387,
7095,0.0,,0.0008099557016976178,,0.026848437264561653,,0.09277474880218506,,3163.694447517395,
7096,0.0,,0.0004942159866914153,,0.02531713992357254,,0.09277474880218506,,3164.1357460021973,
7097,0.0,,0.00037523836363106966,,0.031016893684864044,,0.08756641298532486,,3164.57599401474,
7098,0.0,,0.004315102472901344,,0.02484126016497612,,0.10058724880218506,,3165.017261981964,
7099,0.0,,0.0023653742391616106,,0.020593907684087753,,0.08756641298532486,,3165.457895755768,
7100,0.0,,0.007726102136075497,,0.021031569689512253,,0.09537891298532486,,3165.8986864089966,
7101,0.0,,0.0017069069435819983,,0.018282214179635048,,0.09741298109292984,,3166.3394379615784,
7102,0.0,,0.0038733643013983965,,0.024322878569364548,,0.07975391298532486,,3166.780105113983,
7103,0.0,,0.0037292831111699343,,0.020151158794760704,,0.08848687261343002,,3167.22048330307,
7104,0.0,,0.0035431664437055588,,0.020786965265870094,,0.08354827016592026,,3167.661176919937,
7105,0.0,,0.0018129354575648904,,0.026783844456076622,,0.06673308461904526,,3168.1026723384857,
7106,0.0,,0.005614249035716057,,0.017863037064671516,,0.08439215272665024,,3168.543088912964,
7107,0.0,,0.002204570919275284,,0.02675030194222927,,0.07397548109292984,,3168.9841763973236,
7108,0.0,,0.00321096065454185,,0.024502325803041458,,0.07454558461904526,,3169.4248802661896,
7109,0.0,,0.0001369568199152127,,0.03015887923538685,,0.07137131690979004,,3169.8646581172943,
7110,0.0,,0.0005847581196576357,,0.0251954086124897,,0.07657965272665024,,3170.305981397629,
7111,0.0,,0.000811059377156198,,0.028126100078225136,,0.07397548109292984,,3170.7469499111176,
7112,0.0,,0.0023904242552816868,,0.031053798273205757,,0.06739918142557144,,3171.1871104240417,
7113,0.0,,0.004091809503734112,,0.026151806116104126,,0.07657965272665024,,3171.6277179718018,
7114,0.0,,0.0007845131331123412,,0.02749805524945259,,0.07372704893350601,,3172.06808757782,
7115,0.0,,0.0057000876404345036,,0.02872808650135994,,0.07454558461904526,,3172.5094821453094,
7116,0.0,,4.501551666180603e-05,,0.028520315885543823,,0.08439215272665024,,3172.949209690094,
7117,0.0,,0.0035183781292289495,,0.037459589540958405,,0.07596302032470703,,3173.389858007431,
7118,0.0,,0.000697349663823843,,0.040116649121046066,,0.07479524612426758,,3173.8307797908783,
7119,0.0,,0.0017510356847196817,,0.032294731587171555,,0.06331038475036621,,3174.2708218097687,
7120,0.0,,0.002766912803053856,,0.028211673721671104,,0.06152474880218506,,3174.711071252823,
7121,0.0,,0.0008518334361724555,,0.028190787881612778,,0.06591454893350601,,3175.151276111603,
7122,0.0,,0.00048357993364334106,,0.0316876582801342,,0.06095464900135994,,3175.592123746872,
7123,0.0,,0.0019750988576561213,,0.026569928973913193,,0.06591454893350601,,3176.032455444336,
7124,0.0,,0.001267195213586092,,0.021677060052752495,,0.07372704893350601,,3176.4739525318146,
7125,0.0,,0.0027371502947062254,,0.028479330241680145,,0.06355881690979004,,3177.210461139679,
7126,0.0,,0.0007089292048476636,,0.03713516891002655,,0.05810205265879631,,3177.651357650757,
7127,0.0,,0.002467861631885171,,0.03559816628694534,,0.05490243434906006,,3178.0924599170685,
7128,0.0,,0.0006467372877523303,,0.03253689780831337,,0.05977650359272957,,3178.5335116386414,
7129,0.0,,0.0022131202276796103,,0.02493354119360447,,0.06095464900135994,,3178.975075006485,
7130,0.0,,0.0004070050490554422,,0.0207680631428957,,0.06331038475036621,,3179.4149689674377,
7131,0.0,,0.0003319857642054558,,0.02615954354405403,,0.05735878273844719,,3179.855460882187,
7132,0.0,,0.002136582974344492,,0.02109632082283497,,0.05996294692158699,,3180.2961235046387,
7133,0.0,,0.003356083296239376,,0.019364332780241966,,0.06070621684193611,,3180.7377977371216,
7134,0.0,,0.00034288145252503455,,0.027257859706878662,,0.05512968823313713,,3181.1783776283264,
7135,0.0,,0.001586501020938158,,0.020655537024140358,,0.05892058089375496,,3181.6186797618866,
7136,0.0,,0.0015314766205847263,,0.0182866919785738,,0.07137131690979004,,3182.060045480728,
7137,0.0,,0.0013731602812185884,,0.013193321414291859,,0.07558795064687729,,3182.501229286194,
7138,0.0,,0.00019898205937352031,,0.013417590409517288,,0.07633122056722641,,3182.9429936408997,
7139,0.0,,0.001645561889745295,,0.018502460792660713,,0.06591454893350601,,3183.382673740387,
7140,0.0,,0.0018413038924336433,,0.02051917277276516,,0.06792327016592026,,3183.8230743408203,
7141,0.0,,0.0012515040580183268,,0.014784522354602814,,0.07137131690979004,,3184.2648644447327,
7142,0.0,,0.004155138041824102,,0.01364049967378378,,0.07137131690979004,,3184.705188512802,
7143,0.0,,0.0020189620554447174,,0.017083290964365005,,0.07397548109292984,,3185.1458415985107,
7144,0.0,,0.002029755152761936,,0.017785726115107536,,0.07137131690979004,,3185.58593082428,
7145,0.0,,0.0029338416643440723,,0.01511557400226593,,0.06829515844583511,,3186.026201248169,
7146,0.0,,0.0038367495872080326,,0.013426077552139759,,0.07714974880218506,,3186.4666996002197,
7147,0.0,,0.0011080149561166763,,0.01285440195351839,,0.07657965272665024,,3186.906900405884,
7148,0.0,,0.0009938314324244857,,0.017390647903084755,,0.06933724880218506,,3187.3481769561768,
7149,0.0,,0.0008259194437414408,,0.016343723982572556,,0.06591454893350601,,3187.7882487773895,
7150,0.0,,0.003057503839954734,,0.015947578474879265,,0.06095464900135994,,3188.228703022003,
7151,0.0,,0.0021262667141854763,,0.016570081934332848,,0.06876715272665024,,3188.6690616607666,
7152,0.0,,0.00220484659075737,,0.01267197821289301,,0.07397548109292984,,3189.110001564026,
7153,0.0,,0.003912594635039568,,0.019694454967975616,,0.04793381690979004,,3189.5503804683685,
7154,0.0,,0.00011387338599888608,,0.024043649435043335,,0.04396168515086174,,3189.9910547733307,
7155,0.0,,0.0009973295964300632,,0.027770204469561577,,0.057471614331007004,,3190.431379556656,
7156,0.0,,0.0017603770829737186,,0.02814467065036297,,0.050151269882917404,,3190.871988773346,
7157,0.0,,0.002459276933223009,,0.03116743452847004,,0.05073396489024162,,3191.3120884895325,
7158,0.0,,0.006502080243080854,,0.03186901658773422,,0.058282773941755295,,3191.7525901794434,
7159,0.0,,0.0004939099308103323,,0.031998202204704285,,0.05512968823313713,,3192.1941776275635,
7160,0.0,,0.001614283537492156,,0.0288873091340065,,0.05512968823313713,,3192.6354143619537,
7161,0.0,,0.0004824284405913204,,0.03007008694112301,,0.05659731104969978,,3193.075609445572,
7162,0.0,,0.002947585191577673,,0.02240610495209694,,0.04793381690979004,,3193.517154455185,
7163,0.0,,0.0026243345346301794,,0.02745823748409748,,0.051480770111083984,,3193.9577691555023,
7164,0.0,,0.0007953701424412429,,0.025503437966108322,,0.04918162152171135,,3194.3989877700806,
7165,0.0,,0.001058664987795055,,0.024997984990477562,,0.04618064686655998,,3194.8397047519684,
7166,0.0,,0.002638838719576597,,0.030055223032832146,,0.05121926590800285,,3195.279771566391,
7167,0.0,,0.003750456962734461,,0.025138912722468376,,0.04952740669250488,,3195.7211484909058,
7168,0.0,,0.001474828808568418,,0.02378392219543457,,0.049659114331007004,,3196.161673307419,
7169,0.0,,0.0005594419781118631,,0.020754829049110413,,0.04625821113586426,,3196.6020307540894,
7170,0.0,,0.0022464890498667955,,0.017853913828730583,,0.04589974880218506,,3197.043449163437,
7171,0.0,,0.0014811259461566806,,0.020639317110180855,,0.04508121684193611,,3197.4833495616913,
7172,0.0,,0.0037083392962813377,,0.02022191323339939,,0.05314214900135994,,3197.924079179764,
7173,0.0,,0.0018333825282752514,,0.013742293231189251,,0.05631641671061516,,3198.3647396564484,
7174,0.0,,0.0038330811075866222,,0.028713129460811615,,0.058282773941755295,,3198.805369615555,
7175,0.0,,5.3959942306391895e-05,,0.027434993535280228,,0.05710411071777344,,3199.2469635009766,
7176,0.0,,0.00026324947248212993,,0.02219996601343155,,0.04793381690979004,,3199.6879365444183,
7177,0.0,,0.001201357925310731,,0.02310798689723015,,0.05073396489024162,,3200.1285700798035,
7178,0.0,,0.0025054384022951126,,0.023153409361839294,,0.05385001376271248,,3200.569856405258,
7179,0.0,,0.0016150565352290869,,0.023394811898469925,,0.05539131164550781,,3201.010175228119,
7180,0.0,,0.0003206043620593846,,0.024980632588267326,,0.058282773941755295,,3201.451163291931,
7181,0.0,,0.00023359716578852385,,0.026470232754945755,,0.06426668167114258,,3201.8915452957153,
7182,0.0,,0.0021830443292856216,,0.029640914872288704,,0.0634911060333252,,3202.332471370697,
7183,0.0,,5.8059395087184384e-05,,0.03074388951063156,,0.060567934066057205,,3202.774077653885,
7184,0.0,,0.0015241603832691908,,0.027506224811077118,,0.04949764534831047,,3203.2169737815857,
7185,0.0,,0.0026898342184722424,,0.02200361154973507,,0.04284942150115967,,3203.659040927887,
7186,0.0,,0.0001696695399004966,,0.022982977330684662,,0.04390100762248039,,3204.0995564460754,
7187,0.0,,0.00024188787210732698,,0.03974386677145958,,0.05905834957957268,,3204.5407247543335,
7188,0.0,,0.0018411047058179975,,0.035374272614717484,,0.0634911060333252,,3205.27591919899,
7189,0.0,,0.0014262960758060217,,0.02899538166821003,,0.058282773941755295,,3205.7165563106537,
7190,0.0,,0.0005064485594630241,,0.02928372472524643,,0.050411421805620193,,3206.157767057419,
7191,0.0,,0.0009777654195204377,,0.017887979745864868,,0.042598921805620193,,3206.59845495224,
7192,0.0,,0.0005190706579014659,,0.017460204660892487,,0.04520308971405029,,3207.040032863617,
7193,0.0,,0.0023630151990801096,,0.019574837759137154,,0.04391908645629883,,3207.481155872345,
7194,0.0,,0.001629290753044188,,0.02124897390604019,,0.05066220089793205,,3207.9215412139893,
7195,0.0,,0.0004269912897143513,,0.027706723660230637,,0.04864168167114258,,3208.362123966217,
7196,0.0,,0.0007492129225283861,,0.02696354314684868,,0.05162874981760979,,3208.80384349823,
7197,0.0,,0.004875159356743097,,0.022324932739138603,,0.04532964900135994,,3209.244307279587,
7198,0.0,,0.002172574633732438,,0.025408737361431122,,0.04396168515086174,,3209.6854753494263,
7199,0.0,,0.002647301647812128,,0.025983203202486038,,0.04532964900135994,,3210.126816511154,
7200,0.0,,0.0022058633621782064,,0.02625862881541252,,0.05053798481822014,,3210.5673828125,
7201,0.0,,0.0009017217089422047,,0.02577531896531582,,0.04589974880218506,,3211.00838804245,
7202,0.0,,0.0015290023293346167,,0.023276042193174362,,0.05053798481822014,,3211.4492194652557,
7203,0.0,,0.0014761999482288957,,0.022268857806921005,,0.05053798481822014,,3211.8890795707703,
7204,0.0,,0.004441425204277039,,0.014650887809693813,,0.04559139534831047,,3212.3304867744446,
7205,0.0,,0.0030595827847719193,,0.017253750935196877,,0.046505171805620193,,3212.770444869995,
7206,0.0,,0.0029551160987466574,,0.015079095028340816,,0.04886237904429436,,3213.2110962867737,
7207,0.0,,0.0011136652901768684,,0.01882246509194374,,0.0480983667075634,,3213.652577161789,
7208,0.0,,0.0013754707761108875,,0.018981415778398514,,0.04689347743988037,,3214.0942437648773,
7209,0.0,,0.0015149208484217525,,0.02112494967877865,,0.04589974880218506,,3214.5346114635468,
7210,0.0,,0.0026408922858536243,,0.02056308276951313,,0.04428930953145027,,3214.9757413864136,
7211,0.0,,0.0040201060473918915,,0.022131307050585747,,0.05561975762248039,,3215.4164810180664,
7212,0.0,,0.004314842168241739,,0.013863555155694485,,0.05210180953145027,,3215.857029438019,
7213,0.0,,0.006054791156202555,,0.01569473184645176,,0.04520308971405029,,3216.2974076271057,
7214,0.0,,0.00012350351607892662,,0.01512763649225235,,0.04689347743988037,,3216.738500595093,
7215,0.0,,0.000888874928932637,,0.015438186936080456,,0.04768538475036621,,3217.1790676116943,
7216,0.0,,0.00019943933875765651,,0.015986472368240356,,0.05549788475036621,,3217.619377851486,
7217,0.0,,0.00015732686733826995,,0.014607178047299385,,0.05289371684193611,,3218.0600645542145,
7218,0.0,,0.0034193822648376226,,0.017962418496608734,,0.05028955265879631,,3218.5013687610626,
7219,0.0,,0.0020820985082536936,,0.01936190016567707,,0.04689347743988037,,3218.9428367614746,
7220,0.0,,0.00017512287013232708,,0.023571841418743134,,0.04428930953145027,,3219.3829588890076,
7221,0.0,,0.002966681495308876,,0.019759852439165115,,0.05340389534831047,,3219.8235726356506,
7222,0.0,,0.0014625724870711565,,0.021047189831733704,,0.05079972743988037,,3220.2660806179047,
7223,0.0,,0.0041730040684342384,,0.02764335833489895,,0.04532964900135994,,3220.7061886787415,
7224,0.0,,0.0003974603023380041,,0.02436860278248787,,0.0439150333404541,,3221.146542787552,
7225,0.0,,0.0011058102827519178,,0.02657369151711464,,0.04374949261546135,,3221.5881202220917,
7226,0.0,,0.001806234591640532,,0.03420906141400337,,0.057196855545043945,,3222.0291562080383,
7227,0.0,,9.464174581808038e-06,,0.03079443797469139,,0.045326072722673416,,3222.4705963134766,
7228,0.0,,0.002017864491790533,,0.025140173733234406,,0.048134803771972656,,3222.911279439926,
7229,0.0,,0.009556921198964119,,0.031859397888183594,,0.05810205265879631,,3223.3515560626984,
7230,0.0,,0.001740362262353301,,0.02746022306382656,,0.05631641671061516,,3223.7919414043427,
7231,0.0,,0.001195501652546227,,0.03518952801823616,,0.06331038475036621,,3224.23304104805,
7232,0.0,,0.004607329145073891,,0.044013235718011856,,0.07633122056722641,,3224.673038959503,
7233,0.0,,0.00032031655427999794,,0.04503917321562767,,0.07633122056722641,,3225.1142535209656,
7234,0.0,,0.0007956349290907383,,0.03580030798912048,,0.07372704893350601,,3225.5548746585846,
7235,0.0,,6.029572614352219e-05,,0.03852318972349167,,0.07714974880218506,,3225.99635386467,
7236,0.0,,0.004140413831919432,,0.023479320108890533,,0.05810205265879631,,3226.437968492508,
7237,0.0,,0.003219562117010355,,0.03219170123338699,,0.06904014199972153,,3226.878853082657,
7238,0.0,,0.000162191892741248,,0.01920020766556263,,0.06152474880218506,,3227.319102525711,
7239,0.0,,0.0009290014859288931,,0.01585184782743454,,0.04329558089375496,,3227.7589766979218,
7240,0.0,,0.0028274357318878174,,0.016916677355766296,,0.04508121684193611,,3228.200774669647,
7241,0.0,,0.0015985362697392702,,0.01723027601838112,,0.04746182635426521,,3228.6420788764954,
7242,0.0,,0.001188625581562519,,0.017250297591090202,,0.04508121684193611,,3229.083047389984,
7243,0.0,,3.4561009670142084e-05,,0.019236596301198006,,0.05229826644062996,,3229.5244615077972,
7244,0.0,,0.002030361909419298,,0.02474934421479702,,0.06048266217112541,,3229.965443134308,
7245,0.0,,3.0091603548498824e-05,,0.028509384021162987,,0.06355881690979004,,3230.406230211258,
7246,0.0,,0.0019353179959580302,,0.021300867199897766,,0.05289371684193611,,3230.8473982810974,
7247,0.0,,0.0016397522995248437,,0.013554442673921585,,0.03964932635426521,,3231.289648294449,
7248,0.0,,0.001524770399555564,,0.015205667354166508,,0.03964932635426521,,3231.7298316955566,
7249,0.0,,0.004008437041193247,,0.014804166741669178,,0.04038305953145027,,3232.1712234020233,
7250,0.0,,0.00020700540335383266,,0.014930370263755322,,0.04168514534831047,,3232.908484697342,
7251,0.0,,0.0019839585293084383,,0.015913523733615875,,0.03777889534831047,,3233.3495609760284,
7252,0.0,,0.0009395811357535422,,0.018345795571804047,,0.03999475762248039,,3233.791119337082,
7253,0.0,,0.001550620305351913,,0.020781245082616806,,0.043622177094221115,,3234.2316570281982,
7254,0.0,,0.0024723943788558245,,0.018734943121671677,,0.04168514534831047,,3234.6726574897766,
7255,0.0,,0.00577141297981143,,0.032913677394390106,,0.06152474880218506,,3235.1140995025635,
7256,0.0,,0.001953127095475793,,0.024057693779468536,,0.05028955265879631,,3235.55437374115,
7257,0.0,,0.0008325983071699739,,0.03497559577226639,,0.05892058089375496,,3235.9949548244476,
7258,0.0,,0.002179424511268735,,0.04762027785181999,,0.07187080383300781,,3236.4364142417908,
7259,0.0,,0.0009002627921290696,,0.03205707296729088,,0.05103747174143791,,3236.877425432205,
7260,0.0,,0.00012906179472338408,,0.024842241778969765,,0.044643085449934006,,3237.3177931308746,
7261,0.0,,0.006341580767184496,,0.031365662813186646,,0.05781221389770508,,3237.7580869197845,
7262,0.0,,0.0019083978841081262,,0.023537082597613335,,0.04866306111216545,,3238.1983301639557,
7263,0.0,,0.001310480060055852,,0.02344547212123871,,0.04779990389943123,,3238.6382784843445,
7264,0.0,,0.0008301551570184529,,0.026050806045532227,,0.05505974963307381,,3239.079845190048,
7265,0.0,,0.0017725512152537704,,0.021749651059508324,,0.045122623443603516,,3239.519307613373,
7266,0.0,,0.0006391903152689338,,0.02462014928460121,,0.049851417541503906,,3239.9612004756927,
7267,0.0,,0.00021052834927104414,,0.02376183681190014,,0.044643085449934006,,3240.4014253616333,
7268,0.0,,0.002011722419410944,,0.03150404989719391,,0.0556747131049633,,3240.842380285263,
7269,0.0,,0.0033088293857872486,,0.01873617246747017,,0.057731907814741135,,3241.282568693161,
7270,0.0,,0.0002823062823154032,,0.02176051028072834,,0.062097709625959396,,3241.723976135254,
7271,0.0,,0.0019699009135365486,,0.02368095889687538,,0.06773487478494644,,3242.164769411087,
7272,0.0,,0.004680781625211239,,0.017612967640161514,,0.049919407814741135,,3242.6050622463226,
7273,0.0,,0.004429031163454056,,0.020210616290569305,,0.04212212562561035,,3243.0457825660706,
7274,0.0,,0.0029711409006267786,,0.02839009463787079,,0.05320580676198006,,3243.4863171577454,
7275,0.0,,0.004998115822672844,,0.02871077135205269,,0.05103747174143791,,3243.9281237125397,
7276,0.0,,0.004029215779155493,,0.01700417511165142,,0.04950571060180664,,3244.369690179825,
7277,0.0,,0.0023178444243967533,,0.01795678399503231,,0.05628107115626335,,3244.8097014427185,
7278,0.0,,0.001255267416127026,,0.018539290875196457,,0.0568893738090992,,3245.251106262207,
7279,0.0,,0.001808691886253655,,0.02197772078216076,,0.0663275346159935,,3245.692137479782,
7280,0.0,,0.0018773683113977313,,0.020583290606737137,,0.05628107115626335,,3246.1325283050537,
7281,0.0,,0.0002888244343921542,,0.018270591273903847,,0.05600805953145027,,3246.574777364731,
7282,0.0,,0.0009541581384837627,,0.019252702593803406,,0.06772681325674057,,3247.0153436660767,
7283,0.0,,0.0018655441235750914,,0.02496076561510563,,0.06424232572317123,,3247.456377029419,
7284,0.0,,0.0010496623581275344,,0.025628820061683655,,0.0624212808907032,,3247.897378206253,
7285,0.0,,0.0006946632056497037,,0.030246321111917496,,0.05731014534831047,,3248.338154554367,
7286,0.0,,8.189578693418298e-06,,0.037470947951078415,,0.054038841277360916,,3248.778324842453,
7287,0.0,,0.0038341484032571316,,0.0353417694568634,,0.05624580383300781,,3249.218721628189,
7288,0.0,,0.0022453570272773504,,0.02618705853819847,,0.05600805953145027,,3249.6589031219482,
7289,0.0,,0.000663517857901752,,0.0289487075060606,,0.05497898533940315,,3250.0996363162994,
7290,0.0,,0.0029450238216668367,,0.03314100205898285,,0.04657125473022461,,3250.5400190353394,
7291,0.0,,0.0036547339987009764,,0.03338523954153061,,0.050330955535173416,,3250.980808019638,
7292,0.0,,0.002189863007515669,,0.0281691811978817,,0.0568893738090992,,3251.4220881462097,
7293,0.0,,0.0020939616952091455,,0.03091617114841938,,0.052523571997880936,,3251.8626980781555,
7294,0.0,,0.003934794571250677,,0.04470723494887352,,0.06167666241526604,,3252.3037786483765,
7295,0.0,,0.0009864912135526538,,0.037664994597435,,0.05449827387928963,,3252.7443442344666,
7296,0.0,,0.0008782842778600752,,0.034566476941108704,,0.05490684509277344,,3253.1855878829956,
7297,0.0,,0.000704500125721097,,0.031097641214728355,,0.057544391602277756,,3253.6270451545715,
7298,0.0,,0.0010644452413544059,,0.029966777190566063,,0.049112718552351,,3254.067528486252,
7299,0.0,,0.007134893909096718,,0.03127574920654297,,0.057787973433732986,,3254.509057044983,
7300,0.0,,0.002083434024825692,,0.029458170756697655,,0.05811023712158203,,3254.949413537979,
7301,0.0,,0.0025224480777978897,,0.039077140390872955,,0.08253423124551773,,3255.389726161957,
7302,0.0,,0.0019678929820656776,,0.042781975120306015,,0.0717114582657814,,3255.8300261497498,
7303,0.0,,0.0003824933955911547,,0.037819214165210724,,0.06331857293844223,,3256.2714133262634,
7304,0.0,,0.0016397646395489573,,0.03763723373413086,,0.06375058740377426,,3256.7125437259674,
7305,0.0,,0.0013402939075604081,,0.04083126410841942,,0.0704396590590477,,3257.1535091400146,
7306,0.0,,0.000298729952191934,,0.026882899925112724,,0.04696464538574219,,3257.594465970993,
7307,0.0,,0.0009292173781432211,,0.026071371510624886,,0.04176902770996094,,3258.0347623825073,
7308,0.0,,0.000828780175652355,,0.030123893171548843,,0.04582913592457771,,3258.474793434143,
7309,0.0,,0.0027927905321121216,,0.02984427846968174,,0.04769356921315193,,3258.914643764496,
7310,0.0,,0.002257641637697816,,0.03035213239490986,,0.05320580676198006,,3259.354304075241,
7311,0.0,,0.0006990369874984026,,0.035711996257305145,,0.05811023712158203,,3259.7947828769684,
7312,0.0,,0.0035682448651641607,,0.03133123368024826,,0.049112718552351,,3260.235509157181,
7313,0.0,,0.003085552481934428,,0.0285562165081501,,0.042789142578840256,,3260.970857143402,
7314,0.0,,0.0038304305635392666,,0.02346368506550789,,0.04267517849802971,,3261.410741329193,
7315,0.0,,0.0013415879802778363,,0.022224009037017822,,0.04769356921315193,,3261.8522515296936,
7316,0.0,,0.0011563192820176482,,0.02160411886870861,,0.03758080676198006,,3262.292757987976,
7317,0.0,,0.004598787520080805,,0.020507419481873512,,0.04248523712158203,,3262.7339746952057,
7318,0.0,,0.002355535514652729,,0.030285557731986046,,0.06503772735595703,,3263.175649881363,
7319,0.0,,5.206143032410182e-05,,0.03338201344013214,,0.06966384500265121,,3263.61682677269,
7320,0.0,,0.004595224745571613,,0.03422003611922264,,0.07024606317281723,,3264.057576417923,
7321,0.0,,0.0007502250955440104,,0.033304132521152496,,0.07295545190572739,,3264.497733592987,
7322,0.0,,0.0007685276796109974,,0.035602591931819916,,0.07373523712158203,,3264.938291311264,
7323,0.0,,0.0004517903144005686,,0.02452981099486351,,0.04809252545237541,,3265.379095554352,
7324,0.0,,0.001674605067819357,,0.028111066669225693,,0.04692156985402107,,3265.820160150528,
7325,0.0,,0.0011074066860601306,,0.029782934114336967,,0.04769356921315193,,3266.261099100113,
7326,0.0,,0.004431698936969042,,0.025407562032341957,,0.046505171805620193,,3266.70165681839,
7327,0.0,,0.0005376077024266124,,0.027594517916440964,,0.04298722743988037,,3267.1424086093903,
7328,0.0,,0.0012499764561653137,,0.03252304345369339,,0.04326023533940315,,3267.5832719802856,
7329,0.0,,8.244248601840809e-05,,0.03444190323352814,,0.04691378399729729,,3268.023496389389,
7330,0.0,,0.0017579138511791825,,0.03171921893954277,,0.04285804554820061,,3268.4643301963806,
7331,0.0,,0.0009731121826916933,,0.024385318160057068,,0.04674847796559334,,3268.9055292606354,
7332,0.0,,0.0006748237647116184,,0.023393061012029648,,0.04582913592457771,,3269.3458290100098,
7333,0.0,,0.0007639143732376397,,0.02736613154411316,,0.052605073899030685,,3269.7864701747894,
7334,0.0,,0.0013803201727569103,,0.0274888277053833,,0.05195681378245354,,3270.2266840934753,
7335,0.0,,0.00197884114459157,,0.030015040189027786,,0.05407635495066643,,3270.6667704582214,
7336,0.0,,0.0005447515286505222,,0.02858431451022625,,0.05449827387928963,,3271.107739686966,
7337,0.0,,0.002700019394978881,,0.026881631463766098,,0.05387139320373535,,3271.5475788116455,
7338,0.0,,0.0006749720778316259,,0.030058270320296288,,0.05624580383300781,,3271.988571882248,
7339,0.0,,0.0003933566331397742,,0.028283217921853065,,0.05334313586354256,,3272.4292509555817,
7340,0.0,,0.0023440136574208736,,0.028794070705771446,,0.05103747174143791,,3272.8704540729523,
7341,0.0,,0.007033957168459892,,0.03153501823544502,,0.05928468704223633,,3273.3112432956696,
7342,0.0,,0.002974905539304018,,0.02995152771472931,,0.05710466578602791,,3273.7516396045685,
7343,0.0,,0.0024149292148649693,,0.03326849639415741,,0.06945065408945084,,3274.19313621521,
7344,0.0,,0.0014187927590683103,,0.023951331153512,,0.0663275346159935,,3274.633915424347,
7345,0.0,,0.00234599644318223,,0.02531523071229458,,0.0650254487991333,,3275.0750601291656,
7346,0.0,,0.0009018717682920396,,0.025009488686919212,,0.0607956238090992,,3275.51554274559,
7347,0.0,,0.0005824141553603113,,0.02381141111254692,,0.0611191987991333,,3275.956217765808,
7348,0.0,,0.006677600555121899,,0.02581859938800335,,0.0507025308907032,,3276.396863222122,
7349,0.0,,0.0015458016423508525,,0.019880957901477814,,0.0598171167075634,,3276.8369715213776,
7350,0.0,,0.0027389726601541042,,0.021947922185063362,,0.0676296129822731,,3277.2774019241333,
7351,0.0,,0.0016190584283322096,,0.023629512637853622,,0.0712447538971901,,3277.7181832790375,
7352,0.0,,0.00035298900911584496,,0.021703042089939117,,0.0738164559006691,,3278.1598818302155,
7353,0.0,,0.0017007188871502876,,0.01896151714026928,,0.0702337846159935,,3278.601269721985,
7354,0.0,,0.0014112645294517279,,0.022786695510149002,,0.06294023990631104,,3279.041754722595,
7355,0.0,,0.0016002871561795473,,0.02085980586707592,,0.06669773906469345,,3279.4826414585114,
7356,0.0,,0.0012821928830817342,,0.017978668212890625,,0.0585150308907032,,3279.9236874580383,
7357,0.0,,0.0014407505514100194,,0.01661430113017559,,0.06018732115626335,,3280.3650875091553,
7358,0.0,,0.002028095768764615,,0.01635175570845604,,0.06424009799957275,,3280.805981397629,
7359,0.0,,0.0006969719543121755,,0.02137889340519905,,0.05561975762248039,,3281.246038198471,
7360,0.0,,0.003469054354354739,,0.018617767840623856,,0.05497898533940315,,3281.6866080760956,
7361,0.0,,0.0031556999310851097,,0.01935284398496151,,0.06293801218271255,,3282.126610517502,
7362,0.0,,0.0013107695849612355,,0.0187670961022377,,0.0712122917175293,,3282.5677394866943,
7363,0.0,,0.00468240212649107,,0.014034262858331203,,0.05237482115626335,,3283.009593486786,
7364,0.0,,8.347781840711832e-05,,0.019042212516069412,,0.04949764534831047,,3283.4509954452515,
7365,0.0,,0.0026975334621965885,,0.017603540793061256,,0.05237482115626335,,3283.8930180072784,
7366,0.0,,0.0008753156871534884,,0.018324213102459908,,0.051221489906311035,,3284.3340985774994,
7367,0.0,,0.0012085294583812356,,0.01921820268034935,,0.03764970973134041,,3284.775007247925,
7368,0.0,,0.0018395213410258293,,0.018814604729413986,,0.03935398533940315,,3285.2163133621216,
7369,0.0,,0.0003644901153165847,,0.023141976445913315,,0.0399983711540699,,3285.658900976181,
7370,0.0,,0.012727898545563221,,0.021850818768143654,,0.04155929759144783,,3286.0992217063904,
7371,0.0,,0.001695473794825375,,0.026433197781443596,,0.05103747174143791,,3286.539934873581,
7372,0.0,,0.0015293187461793423,,0.02339549921452999,,0.0452067069709301,,3286.980199813843,
7373,0.0,,0.0026916738133877516,,0.027942238375544548,,0.04561257362365723,,3287.4200632572174,
7374,0.0,,0.005068833474069834,,0.028953243046998978,,0.045947711914777756,,3287.8607409000397,
7375,0.0,,0.0007925370009616017,,0.026013579219579697,,0.042646247893571854,,3288.595653295517,
7376,0.0,,0.0006608613766729832,,0.028230341151356697,,0.05492560192942619,,3289.0365133285522,
7377,0.0,,0.002108752727508545,,0.029797403141856194,,0.05405569076538086,,3289.47661280632,
7378,0.0,,0.00044485164107754827,,0.023982660844922066,,0.05405569076538086,,3289.9170734882355,
7379,0.0,,0.0023913495242595673,,0.022662220522761345,,0.05682452395558357,,3290.3584871292114,
7380,0.0,,0.0003486236382741481,,0.02075808122754097,,0.05636437609791756,,3290.798305273056,
7381,0.0,,0.0017001723172143102,,0.01803121156990528,,0.04884735867381096,,3291.2384321689606,
7382,0.0,,0.00021712273883167654,,0.016099033877253532,,0.04611380770802498,,3291.6791622638702,
7383,0.0,,0.005726993083953857,,0.013903187587857246,,0.03935398533940315,,3292.1202759742737,
7384,0.0,,0.0013983576791360974,,0.016666777431964874,,0.04586440324783325,,3292.560896873474,
7385,0.0,,0.002771431813016534,,0.015460478141903877,,0.04456232115626335,,3293.001655817032,
7386,0.0,,0.0019324022578075528,,0.01928139477968216,,0.04846857115626335,,3293.441990375519,
7387,0.0,,0.0018872272921726108,,0.016489820554852486,,0.05628107115626335,,3293.88165473938,
7388,0.0,,0.004400963895022869,,0.014814935624599457,,0.03999475762248039,,3294.3223354816437,
7389,0.0,,0.0007232410716824234,,0.012893561273813248,,0.03999475762248039,,3294.7626740932465,
7390,0.0,,0.0004005701339337975,,0.014552955515682697,,0.03805190324783325,,3295.203391313553,
7391,0.0,,0.002077248878777027,,0.015479209832847118,,0.034786421805620193,,3295.64497756958,
7392,0.0,,0.0007912732544355094,,0.023391176015138626,,0.04090547561645508,,3296.0859932899475,
7393,0.0,,0.00024697583285160363,,0.020810239017009735,,0.04090547561645508,,3296.5262603759766,
7394,0.0,,0.00015404056466650218,,0.01761682890355587,,0.03459819033741951,,3296.9667208194733,
7395,0.0,,0.0032266557682305574,,0.019518932327628136,,0.03697888180613518,,3297.406722545624,
7396,0.0,,0.0022356384433805943,,0.01996551640331745,,0.03635096549987793,,3297.8470396995544,
7397,0.0,,0.0004919752245768905,,0.016688883304595947,,0.035491663962602615,,3298.286925792694,
7398,0.0,,0.0030283976811915636,,0.01501387171447277,,0.03484495356678963,,3298.727683067322,
7399,0.0,,0.001012735883705318,,0.017317770048975945,,0.04640785977244377,,3299.1686935424805,
7400,0.0,,0.0004443467187229544,,0.01930161565542221,,0.047294456511735916,,3299.6100249290466,
7401,0.0,,0.0002974486560560763,,0.023101186379790306,,0.04596058651804924,,3300.0521285533905,
7402,0.0,,0.0008759116171859205,,0.026843195781111717,,0.04729199409484863,,3300.493095636368,
7403,0.0,,0.0011984421871602535,,0.025851566344499588,,0.04640785977244377,,3300.9345252513885,
7404,0.0,,0.0013289988273754716,,0.02340703457593918,,0.04365968704223633,,3301.377154827118,
7405,0.0,,0.004976942669600248,,0.024830948561429977,,0.044843196868896484,,3301.817271232605,
7406,0.0,,0.00096021534409374,,0.020861642435193062,,0.04090547561645508,,3302.25807595253,
7407,0.0,,0.0035538142547011375,,0.015458899550139904,,0.04333241656422615,,3302.6982820034027,
7408,0.0,,0.0017261531902477145,,0.013646037317812443,,0.03518597409129143,,3303.1381888389587,
7409,0.0,,0.00032835747697390616,,0.015150836668908596,,0.04090547561645508,,3303.5789024829865,
7410,0.0,,0.0022102021612226963,,0.015511881560087204,,0.03779013827443123,,3304.019122838974,
7411,0.0,,0.0028506217058748007,,0.015130438841879368,,0.04065607115626335,,3304.4597074985504,
7412,0.0,,0.0005000188248232007,,0.013682086952030659,,0.0410124845802784,,3304.9005925655365,
7413,0.0,,0.00160017772577703,,0.013285849243402481,,0.04065607115626335,,3305.3411717414856,
7414,0.0,,0.0040265838615596294,,0.013949151150882244,,0.0334518738090992,,3305.78178358078,
7415,0.0,,0.0026776634622365236,,0.015419699251651764,,0.03544773533940315,,3306.222092628479,
7416,0.0,,0.0006356101366691291,,0.017375875264406204,,0.03950468823313713,,3306.662328004837,
7417,0.0,,0.0018001962453126907,,0.014562423340976238,,0.02958170510828495,,3307.1026554107666,
7418,0.0,,0.00046961859334260225,,0.013713718391954899,,0.03027474880218506,,3307.542531490326,
7419,0.0,,0.000554750207811594,,0.014708845876157284,,0.03244137763977051,,3307.9835438728333,
7420,0.0,,0.0018602365162223577,,0.01931670866906643,,0.04187377169728279,,3308.424124479294,
7421,0.0,,0.003494066186249256,,0.020102601498365402,,0.05367690324783325,,3308.8645668029785,
7422,0.0,,0.0009376375819556415,,0.026293015107512474,,0.0633997917175293,,3309.3046538829803,
7423,0.0,,0.0020789008121937513,,0.027732858434319496,,0.0594935417175293,,3309.7454941272736,
7424,0.0,,0.0021909610368311405,,0.029774552211165428,,0.062097709625959396,,3310.1860167980194,
7425,0.0,,0.0002877620863728225,,0.03349326550960541,,0.06945065408945084,,3310.6267750263214,
7426,0.0,,0.0003790426708292216,,0.03222203999757767,,0.0660039559006691,,3311.067970752716,
7427,0.0,,0.003443553578108549,,0.02828512340784073,,0.0647018775343895,,3311.509439229965,
7428,0.0,,0.0003160594787914306,,0.03099261038005352,,0.0647018775343895,,3311.9492032527924,
7429,0.0,,0.0025418538134545088,,0.03168204426765442,,0.07071629911661148,,3312.389659643173,
7430,0.0,,0.0010177497752010822,,0.025173606351017952,,0.062097709625959396,,3312.8305978775024,
7431,0.0,,0.001069086603820324,,0.030660521239042282,,0.07435949891805649,,3313.271536588669,
7432,0.0,,0.0016196970827877522,,0.029695836827158928,,0.0790247917175293,,3313.711148262024,
7433,0.0,,0.0006988716195337474,,0.03083166666328907,,0.0764206275343895,,3314.151808977127,
7434,0.0,,0.0006736824288964272,,0.032512348145246506,,0.0777227059006691,,3314.5934534072876,
7435,0.0,,0.0003082574694417417,,0.026761803776025772,,0.0790247917175293,,3315.0345804691315,
7436,0.0,,0.0002456452639307827,,0.03594878315925598,,0.09098386764526367,,3315.4757466316223,
7437,0.0,,0.0014761732891201973,,0.03594273701310158,,0.09169650077819824,,3315.9166235923767,
7438,0.0,,0.0009406894678249955,,0.03449616581201553,,0.09169650077819824,,3316.6519508361816,
7439,0.0,,0.002556990599259734,,0.02723270282149315,,0.0816289559006691,,3317.093824863434,
7440,0.0,,0.00022055084991734475,,0.02736508660018444,,0.0777227059006691,,3317.534996986389,
7441,0.0,,0.00033343423274345696,,0.017681028693914413,,0.0699102059006691,,3317.976588010788,
7442,0.0,,0.0038730057422071695,,0.0159534253180027,,0.06799981743097305,,3318.4172427654266,
7443,0.0,,0.006054494064301252,,0.013207041658461094,,0.0607956238090992,,3318.858431339264,
7444,0.0,,0.0026067655999213457,,0.01262709777802229,,0.05758315324783325,,3319.300188064575,
7445,0.0,,0.003858135314658284,,0.016601789742708206,,0.05758315324783325,,3319.740419149399,
7446,0.0,,0.001670393394306302,,0.012881782837212086,,0.062097709625959396,,3320.179997444153,
7447,0.0,,0.0002485804143361747,,0.02090049907565117,,0.0699102059006691,,3320.6205444335938,
7448,0.0,,0.004786789417266846,,0.02123415097594261,,0.06945065408945084,,3321.0614910125732,
7449,0.0,,0.003859469899907708,,0.021838363260030746,,0.06930190324783325,,3321.5031113624573,
7450,0.0,,0.0011109060142189264,,0.030076468363404274,,0.06424232572317123,,3321.9442303180695,
7451,0.0,,0.0017384726088494062,,0.020911630243062973,,0.06669773906469345,,3322.3836612701416,
7452,0.0,,0.00107980752363801,,0.017622487619519234,,0.07320815324783325,,3322.824324131012,
7453,0.0,,0.0004908417467959225,,0.015602420084178448,,0.06684648990631104,,3323.2651755809784,
7454,0.0,,0.0012404965236783028,,0.018940048292279243,,0.07465898990631104,,3323.7057914733887,
7455,0.0,,0.0026210842188447714,,0.01705118641257286,,0.0724535807967186,,3324.1466450691223,
7456,0.0,,0.0005325493984855711,,0.016940847039222717,,0.07060398906469345,,3324.5867989063263,
7457,0.0,,0.0019019219325855374,,0.016269570216536522,,0.06814857572317123,,3325.029016971588,
7458,0.0,,0.002627558307722211,,0.019711840897798538,,0.06643279641866684,,3325.469873189926,
7459,0.0,,0.0028201520908623934,,0.015655482187867165,,0.05861222743988037,,3325.9109828472137,
7460,0.0,,0.0036113413516432047,,0.012564664706587791,,0.0451706238090992,,3326.3515717983246,
7461,0.0,,0.0011277957819402218,,0.012442433275282383,,0.0438685417175293,,3326.79145693779,
7462,0.0,,0.0035141778644174337,,0.01492715161293745,,0.0555872917175293,,3327.231764793396,
7463,0.0,,0.0026783859357237816,,0.0153517946600914,,0.061638157814741135,,3327.6732919216156,
7464,0.0,,0.005059095565229654,,0.016446126624941826,,0.0647018775343895,,3328.1145207881927,
7465,0.0,,0.002611335599794984,,0.018169710412621498,,0.0712122917175293,,3328.554698944092,
7466,0.0,,0.004181914962828159,,0.014186357147991657,,0.0673060417175293,,3328.9950666427612,
7467,0.0,,9.726653661346063e-05,,0.014219684526324272,,0.0686081275343895,,3329.435430765152,
7468,0.0,,0.0005635065026581287,,0.014861512929201126,,0.06643279641866684,,3329.8766388893127,
7469,0.0,,0.0007608138839714229,,0.0155720766633749,,0.0660039559006691,,3330.317501783371,
7470,0.0,,0.0013273324584588408,,0.015202154405415058,,0.0738164559006691,,3330.7581593990326,
7471,0.0,,0.0012667174451053143,,0.01477788295596838,,0.0699102059006691,,3331.1977190971375,
7472,0.0,,0.0030877995304763317,,0.01917457953095436,,0.0647018775343895,,3331.638160467148,
7473,0.0,,0.00167019572108984,,0.023582035675644875,,0.07163306325674057,,3332.0786480903625,
7474,0.0,,0.006033027078956366,,0.026079174131155014,,0.06251847743988037,,3332.5201513767242,
7475,0.0,,0.004047489259392023,,0.025778427720069885,,0.05862029269337654,,3332.9623639583588,
7476,0.0,,0.0006258209468796849,,0.025471515953540802,,0.0607956238090992,,3333.4029581546783,
7477,0.0,,9.674144530436024e-05,,0.020043691620230675,,0.06122446060180664,,3333.844852924347,
7478,0.0,,0.0039439271204173565,,0.01666695438325405,,0.07060398906469345,,3334.285986661911,
7479,0.0,,0.0024865837767720222,,0.016552269458770752,,0.0699102059006691,,3334.727313518524,
7480,0.0,,0.0006658821366727352,,0.01657322235405445,,0.0751185417175293,,3335.167608499527,
7481,0.0,,0.0009202408837154508,,0.018954968079924583,,0.0803268775343895,,3335.6086864471436,
7482,0.0,,0.007682369090616703,,0.01638161391019821,,0.0633997917175293,,3336.049608230591,
7483,0.0,,0.0052806297317147255,,0.019045202061533928,,0.056429821997880936,,3336.4916105270386,
7484,0.0,,0.000682664627674967,,0.018304672092199326,,0.062097709625959396,,3336.932641983032,
7485,0.0,,0.0009129886166192591,,0.01747211255133152,,0.0660039559006691,,3337.373550891876,
7486,0.0,,0.002696490380913019,,0.019034843891859055,,0.06382056325674057,,3337.813883304596,
7487,0.0,,0.0018752585165202618,,0.020218484103679657,,0.061638157814741135,,3338.2552206516266,
7488,0.0,,0.0013253944925963879,,0.02256806381046772,,0.0633997917175293,,3338.6958634853363,
7489,0.0,,0.0011564352316781878,,0.020776204764842987,,0.0698494091629982,,3339.137132883072,
7490,0.0,,0.0026348293758928776,,0.022889433428645134,,0.0660039559006691,,3339.579023838043,
7491,0.0,,0.0056855808943510056,,0.025146499276161194,,0.0777227059006691,,3340.020164489746,
7492,0.0,,0.0003768698370549828,,0.028247106820344925,,0.0699102059006691,,3340.461245059967,
7493,0.0,,0.0008346639224328101,,0.01967555843293667,,0.062097709625959396,,3340.901869058609,
7494,0.0,,0.004339678678661585,,0.017236856743693352,,0.062097709625959396,,3341.3427155017853,
7495,0.0,,0.0015239851782098413,,0.018471790477633476,,0.058191459625959396,,3341.7846813201904,
7496,0.0,,0.0012732739560306072,,0.014888875186443329,,0.0529223270714283,,3342.225422143936,
7497,0.0,,0.00029087733128108084,,0.018553966656327248,,0.0516202449798584,,3342.6660742759705,
7498,0.0,,0.001959298038855195,,0.018592361360788345,,0.0673060417175293,,3343.1065063476562,
7499,0.0,,0.0025016069412231445,,0.014283217489719391,,0.0607956238090992,,3343.5471687316895,
7500,0.0,,0.00019934713782276958,,0.020703380927443504,,0.0725143775343895,,3344.2828571796417,
7501,0.0,,0.0026856439653784037,,0.019376037642359734,,0.0738164559006691,,3344.724445104599,
7502,0.0,,0.002330513671040535,,0.01959642581641674,,0.07205482572317123,,3345.165333509445,
7503,0.0,,0.0022022638004273176,,0.024831896647810936,,0.0764206275343895,,3345.606115579605,
7504,0.0,,0.0007293575326912105,,0.021327324211597443,,0.0725143775343895,,3346.047245979309,
7505,0.0,,0.0007443658541887999,,0.017069166526198387,,0.0699102059006691,,3346.487973690033,
7506,0.0,,0.0007909925188869238,,0.014542409218847752,,0.0673060417175293,,3346.9281492233276,
7507,0.0,,0.0028908804524689913,,0.013075821101665497,,0.058191459625959396,,3347.368565797806,
7508,0.0,,0.0009151489939540625,,0.013063677586615086,,0.0581306628882885,,3347.808665037155,
7509,0.0,,0.0005026441067457199,,0.014534186571836472,,0.0594935417175293,,3348.248928785324,
7510,0.0,,0.0005281607154756784,,0.012858601287007332,,0.05644504353404045,,3348.689414024353,
7511,0.0,,0.001799657242372632,,0.014889437705278397,,0.04863254353404045,,3349.1298961639404,
7512,0.0,,0.002719373442232609,,0.019048674032092094,,0.05107273533940315,,3349.570451974869,
7513,0.0,,0.004468985367566347,,0.013812602497637272,,0.050378959625959396,,3350.0108466148376,
7514,0.0,,0.00248518749140203,,0.013258475810289383,,0.0490160770714283,,3350.451591014862,
7515,0.0,,0.0010990033624693751,,0.013962283730506897,,0.0490160770714283,,3350.8920316696167,
7516,0.0,,0.003322370583191514,,0.01977747119963169,,0.04884735867381096,,3351.3334136009216,
7517,0.0,,0.001141388202086091,,0.01897539757192135,,0.0647018775343895,,3351.7736406326294,
7518,0.0,,0.0026448352728039026,,0.019896553829312325,,0.0633997917175293,,3352.2152893543243,
7519,0.0,,0.001227696193382144,,0.019159577786922455,,0.0672452449798584,,3352.65646982193,
7520,0.0,,0.0006259145447984338,,0.019905364140868187,,0.06772681325674057,,3353.0976543426514,
7521,0.0,,0.00264754774980247,,0.03183171898126602,,0.07684139162302017,,3353.539764404297,
7522,0.0,,0.002894769422709942,,0.03940601646900177,,0.0829310417175293,,3353.9804792404175,
7523,0.0,,0.0034620272926986217,,0.03978831693530083,,0.08204972743988037,,3354.42160320282,
7524,0.0,,0.0013893431751057506,,0.036042213439941406,,0.0854744091629982,,3354.8629660606384,
7525,0.0,,0.0018427805043756962,,0.025356661528348923,,0.0842331275343895,,3355.3036313056946,
7526,0.0,,0.0003016141999978572,,0.024760620668530464,,0.0738164559006691,,3355.7443463802338,
7527,0.0,,0.0014410996809601784,,0.0213003009557724,,0.0712122917175293,,3356.184248685837,
7528,0.0,,0.0026481454260647297,,0.023725496605038643,,0.06930190324783325,,3356.6252932548523,
7529,0.0,,0.0007904921658337116,,0.023944895714521408,,0.06554440408945084,,3357.0665905475616,
7530,0.0,,0.006394424941390753,,0.01901998184621334,,0.062097709625959396,,3357.506762981415,
7531,0.0,,0.0063316537998616695,,0.03137655183672905,,0.0686081275343895,,3357.9478464126587,
7532,0.0,,0.0007163216941989958,,0.027937734499573708,,0.06554440408945084,,3358.388869524002,
7533,0.0,,0.0023495678324252367,,0.024260247126221657,,0.0660039559006691,,3358.8305814266205,
7534,0.0,,0.00225822813808918,,0.02606287971138954,,0.06539565324783325,,3359.2714550495148,
7535,0.0,,0.00048205212806351483,,0.023500729352235794,,0.0647018775343895,,3359.711179256439,
7536,0.0,,0.001725759357213974,,0.02149629034101963,,0.0647018775343895,,3360.1512508392334,
7537,0.0,,0.00010555903281783685,,0.01855969801545143,,0.06165337562561035,,3360.5914478302,
7538,0.0,,0.0033928919583559036,,0.01617494598031044,,0.0594935417175293,,3361.032783508301,
7539,0.0,,0.00021871304488740861,,0.017515234649181366,,0.054285209625959396,,3361.473483324051,
7540,0.0,,0.0022426757495850325,,0.017783794552087784,,0.0568893738090992,,3361.914051771164,
7541,0.0,,0.0028914506547152996,,0.021517908200621605,,0.05253879353404045,,3362.3549892902374,
7542,0.0,,0.0028281344566494226,,0.017269963398575783,,0.05210987851023674,,3362.7954218387604,
7543,0.0,,0.0013590669259428978,,0.028079506009817123,,0.0647018775343895,,3363.2362806797028,
7544,0.0,,0.0012782635167241096,,0.028235651552677155,,0.0660039559006691,,3363.6770632267,
7545,0.0,,0.002506979973986745,,0.02759999968111515,,0.0725143775343895,,3364.118109226227,
7546,0.0,,0.004113923292607069,,0.030040264129638672,,0.0764206275343895,,3364.557802915573,
7547,0.0,,0.003306079190224409,,0.032981134951114655,,0.07727837562561035,,3364.9987840652466,
7548,0.0,,0.0010243618162348866,,0.03044207952916622,,0.07467421144247055,,3365.4387834072113,
7549,0.0,,0.0018294082256034017,,0.025220898911356926,,0.06946587562561035,,3365.8801114559174,
7550,0.0,,0.0007693972438573837,,0.03258839249610901,,0.0894414559006691,,3366.319792032242,
7551,0.0,,0.002034246688708663,,0.02957289107143879,,0.0907435417175293,,3366.76042675972,
7552,0.0,,0.0026232218369841576,,0.03458002954721451,,0.0946497917175293,,3367.2013590335846,
7553,0.0,,0.0008041451801545918,,0.03391168266534805,,0.09290337562561035,,3367.6418817043304,
7554,0.0,,0.0013900933554396033,,0.033536382019519806,,0.0907435417175293,,3368.082349538803,
7555,0.0,,0.0014576329849660397,,0.026783116161823273,,0.08856821060180664,,3368.5225117206573,
7556,0.0,,0.003245995379984379,,0.03166841343045235,,0.09117237478494644,,3368.963478088379,
7557,0.0,,0.0009217887418344617,,0.03033059649169445,,0.0907435417175293,,3369.4036688804626,
7558,0.0,,0.0003351742634549737,,0.031015481799840927,,0.0920456275343895,,3369.84402012825,
7559,0.0,,0.0014850153820589185,,0.03351124748587608,,0.0920456275343895,,3370.2843306064606,
7560,0.0,,0.004024750553071499,,0.03405515104532242,,0.09117237478494644,,3370.7249426841736,
7561,0.0,,0.0006993686547502875,,0.0375467874109745,,0.09638071060180664,,3371.165471792221,
7562,0.0,,0.0004139516968280077,,0.039605241268873215,,0.0959518775343895,,3371.6054079532623,
7563,0.0,,0.0011719187023118138,,0.043586380779743195,,0.1037643775343895,,3372.342635154724,
7564,0.0,,0.001899401773698628,,0.043891701847314835,,0.1024622917175293,,3372.782110452652,
7565,0.0,,0.001533758593723178,,0.04275108873844147,,0.10028696060180664,,3373.2223086357117,
7566,0.0,,0.006127232685685158,,0.04030010104179382,,0.0985560417175293,,3373.6630866527557,
7567,0.0,,0.0018356397049501538,,0.040134940296411514,,0.1011602059006691,,3374.10350894928,
7568,0.0,,2.460107225488173e-06,,0.04073202982544899,,0.10158904641866684,,3374.5445086956024,
7569,0.0,,0.004433086141943932,,0.04819617047905922,,0.10592421144247055,,3374.985629081726,
7570,0.0,,0.001165113877505064,,0.04845745116472244,,0.1050664559006691,,3375.426284313202,
7571,0.0,,8.481139957439154e-05,,0.043924104422330856,,0.1037643775343895,,3375.866622209549,
7572,0.0,,4.49126964667812e-05,,0.039792731404304504,,0.1037643775343895,,3376.307297229767,
7573,0.0,,0.0007856817101128399,,0.02942623943090439,,0.1011602059006691,,3376.748337507248,
7574,0.0,,0.0008327520336024463,,0.03231833875179291,,0.1024622917175293,,3377.1885628700256,
7575,0.0,,0.0015402035787701607,,0.025593426078557968,,0.1024622917175293,,3377.6290485858917,
7576,0.0,,0.002099200151860714,,0.02057281695306301,,0.0972539559006691,,3378.0692529678345,
7577,0.0,,0.0036626809742301702,,0.026242384687066078,,0.1128789559006691,,3378.5094978809357,
7578,0.0,,0.0028693971689790487,,0.01983649469912052,,0.1050664559006691,,3378.9499168395996,
7579,0.0,,0.0006229327409528196,,0.01880144327878952,,0.1011602059006691,,3379.390763282776,
7580,0.0,,0.0015640766359865665,,0.019297033548355103,,0.09939857572317123,,3379.831664800644,
7581,0.0,,0.0005091389175504446,,0.01857302524149418,,0.0998581275343895,,3380.2724256515503,
7582,0.0,,0.0003348716127220541,,0.025394123047590256,,0.09143731743097305,,3380.7131311893463,
7583,0.0,,0.0006795517401769757,,0.02493596449494362,,0.08622898906469345,,3381.153636932373,
7584,0.0,,0.0014015279011800885,,0.02538565918803215,,0.0881393775343895,,3381.5939605236053,
7585,0.0,,0.0007053124136291444,,0.019176432862877846,,0.0959518775343895,,3382.034262895584,
7586,0.0,,0.0016541520599275827,,0.030392959713935852,,0.0985560417175293,,3382.4739515781403,
7587,0.0,,0.0006139602046459913,,0.02489226497709751,,0.0959518775343895,,3382.9140014648438,
7588,0.0,,0.003157133236527443,,0.026216784492135048,,0.0933477059006691,,3383.354396343231,
7589,0.0,,0.000709921820089221,,0.021667663007974625,,0.0803268775343895,,3383.7952313423157,
7590,0.0,,0.0005911726620979607,,0.0165830347687006,,0.07581231743097305,,3384.2354481220245,
7591,0.0,,0.005047147627919912,,0.014942293986678123,,0.0699102059006691,,3384.676030397415,
7592,0.0,,0.0001240024430444464,,0.012230231426656246,,0.0686081275343895,,3385.1156148910522,
7593,0.0,,0.000456834037322551,,0.016363022848963737,,0.07553931325674057,,3385.5569417476654,
7594,0.0,,0.006320628337562084,,0.013308428227901459,,0.06814857572317123,,3385.998270511627,
7595,0.0,,0.004970172420144081,,0.01158764585852623,,0.0594935417175293,,3386.438154220581,
7596,0.0,,6.303151894826442e-05,,0.014365941286087036,,0.06295546144247055,,3386.878398180008,
7597,0.0,,0.0003273103793617338,,0.01198563538491726,,0.0555872917175293,,3387.319381713867,
7598,0.0,,0.0025369669310748577,,0.011354750953614712,,0.04863254353404045,,3387.759771823883,
7599,0.0,,0.001370893674902618,,0.011335673741996288,,0.0568893738090992,,3388.2008757591248,
7600,0.0,,0.004452770575881004,,0.014678600244224072,,0.0673060417175293,,3388.643529653549,
7601,0.0,,0.004566265270113945,,0.010164004750549793,,0.058191459625959396,,3389.0848581790924,
7602,0.0,,0.0005233759875409305,,0.011972563341259956,,0.05904920771718025,,3389.525046348572,
7603,0.0,,0.004179452545940876,,0.011099602095782757,,0.05514295771718025,,3389.965701818466,
7604,0.0,,0.0032316360156983137,,0.012167250737547874,,0.0611191987991333,,3390.4059507846832,
7605,0.0,,0.0026114939246326685,,0.024109836667776108,,0.0829310417175293,,3390.8476157188416,
7606,0.0,,0.0018235821044072509,,0.025921935215592384,,0.0881393775343895,,3391.289576768875,
7607,0.0,,0.002727729268372059,,0.02411358617246151,,0.08362481743097305,,3391.72997713089,
7608,0.0,,0.0016103608068078756,,0.02086827903985977,,0.0816289559006691,,3392.17005777359,
7609,0.0,,0.0019936496391892433,,0.016415171325206757,,0.07597628980875015,,3392.611253976822,
7610,0.0,,0.0023669188376516104,,0.02199990674853325,,0.07467421144247055,,3393.052327632904,
7611,0.0,,0.0009887729538604617,,0.020827440544962883,,0.0764206275343895,,3393.4932513237,
7612,0.0,,9.25776912481524e-05,,0.025055740028619766,,0.0803268775343895,,3393.9340023994446,
7613,0.0,,0.0013663740828633308,,0.02320413663983345,,0.0881393775343895,,3394.374288082123,
7614,0.0,,0.002298124833032489,,0.017285246402025223,,0.0868372917175293,,3394.814701795578,
7615,0.0,,0.006870934274047613,,0.021581193432211876,,0.0920456275343895,,3395.254875421524,
7616,0.0,,0.002530131721869111,,0.014944626949727535,,0.0881393775343895,,3395.6959223747253,
7617,0.0,,0.0007114602485671639,,0.014876074157655239,,0.0894414559006691,,3396.1362614631653,
7618,0.0,,0.002298520179465413,,0.016174601390957832,,0.08639296144247055,,3396.5776138305664,
7619,0.0,,9.497861174168065e-05,,0.017260689288377762,,0.09029921144247055,,3397.0186834335327,
7620,0.0,,0.0007187571027316153,,0.024462277069687843,,0.0946497917175293,,3397.4614264965057,
7621,0.0,,0.004999880213290453,,0.027210857719182968,,0.0920456275343895,,3397.902733564377,
7622,0.0,,5.2495750423986465e-05,,0.02880287542939186,,0.09550753980875015,,3398.3447165489197,
7623,0.0,,0.0021594897843897343,,0.033521879464387894,,0.0946497917175293,,3398.785436153412,
7624,0.0,,0.002588302595540881,,0.027041371911764145,,0.0933477059006691,,3399.227426290512,
7625,0.0,,0.006562590599060059,,0.029277756810188293,,0.08378878980875015,,3399.9627437591553,
7626,0.0,,0.0014317006571218371,,0.0265064500272274,,0.0764206275343895,,3400.4041788578033,
7627,0.0,,0.001077895751222968,,0.02540036104619503,,0.06945065408945084,,3400.8455953598022,
7628,0.0,,0.001397046260535717,,0.01948719285428524,,0.07207003980875015,,3401.28662443161,
7629,0.0,,0.0010898001492023468,,0.015485274605453014,,0.0712122917175293,,3401.7272760868073,
7630,0.0,,0.0002475327346473932,,0.01728583127260208,,0.07597628980875015,,3402.16828083992,
7631,0.0,,0.00020676737767644227,,0.020086633041501045,,0.0777227059006691,,3402.6090359687805,
7632,0.0,,9.088675142265856e-05,,0.02123437076807022,,0.0829310417175293,,3403.049569129944,
7633,0.0,,0.005049407947808504,,0.026550523936748505,,0.09288815408945084,,3403.4908554553986,
7634,0.0,,0.0003827783220913261,,0.028040800243616104,,0.09420546144247055,,3403.9310891628265,
7635,0.0,,0.0003124265931546688,,0.027264444157481194,,0.09160128980875015,,3404.3713817596436,
7636,0.0,,0.00018665785319171846,,0.02546616643667221,,0.0946497917175293,,3404.8135483264923,
7637,0.0,,0.0014825949911028147,,0.02199086919426918,,0.09420546144247055,,3405.254222393036,
7638,0.0,,0.0009893096284940839,,0.021249394863843918,,0.0933477059006691,,3405.6947088241577,
7639,0.0,,0.0006078376318328083,,0.020043514668941498,,0.0893806591629982,,3406.1363430023193,
7640,0.0,,0.0064666736871004105,,0.020180530846118927,,0.0780462846159935,,3406.576730966568,
7641,0.0,,0.00014863938849885017,,0.023735634982585907,,0.0790247917175293,,3407.017979860306,
7642,0.0,,0.0022001394536346197,,0.023691656067967415,,0.0767441987991333,,3407.4590797424316,
7643,0.0,,0.0006731671746820211,,0.024136031046509743,,0.0751185417175293,,3407.9000651836395,
7644,0.0,,0.0018052784726023674,,0.02363237366080284,,0.0738164559006691,,3408.34064245224,
7645,0.0,,0.001288841711357236,,0.021196281537413597,,0.0699102059006691,,3408.782442331314,
7646,0.0,,0.0014566235477104783,,0.021710725501179695,,0.07205482572317123,,3409.223232269287,
7647,0.0,,0.00031080053304322064,,0.022986410185694695,,0.0699102059006691,,3409.664094686508,
7648,0.0,,0.0034798437263816595,,0.02414218708872795,,0.06603642553091049,,3410.1047904491425,
7649,0.0,,0.0014493810012936592,,0.02851393260061741,,0.0647018775343895,,3410.546180486679,
7650,0.0,,0.0004223158466629684,,0.028538092970848083,,0.0633997917175293,,3410.9874930381775,
7651,0.0,,0.0002417931245872751,,0.030636847019195557,,0.06553268432617188,,3411.4288568496704,
7652,0.0,,0.0012112508993595839,,0.021520083770155907,,0.0686081275343895,,3411.8697502613068,
7653,0.0,,0.0009383672731928527,,0.017505906522274017,,0.0686081275343895,,3412.3113157749176,
7654,0.0,,0.0036557286512106657,,0.019933810457587242,,0.0660039559006691,,3412.7515630722046,
7655,0.0,,0.0022274188231676817,,0.02568061277270317,,0.06555962562561035,,3413.192482471466,
7656,0.0,,0.0029005054384469986,,0.025997325778007507,,0.0750577449798584,,3413.6337308883667,
7657,0.0,,0.0003408864140510559,,0.028525935485959053,,0.07076796144247055,,3414.074129343033,
7658,0.0,,0.00042718416079878807,,0.027801180258393288,,0.07335690408945084,,3414.515009880066,
7659,0.0,,0.0012466913321986794,,0.030972277745604515,,0.0699102059006691,,3414.955369234085,
7660,0.0,,0.00012639244960155338,,0.030527785420417786,,0.0712122917175293,,3415.3958671092987,
7661,0.0,,0.001552400179207325,,0.029021430760622025,,0.0725143775343895,,3415.836911201477,
7662,0.0,,0.005729264114052057,,0.03261663392186165,,0.06148940324783325,,3416.2780249118805,
7663,0.0,,0.0018794159404933453,,0.024870047345757484,,0.0712122917175293,,3416.718633413315,
7664,0.0,,0.0053353020921349525,,0.030337173491716385,,0.06816378980875015,,3417.1580958366394,
7665,0.0,,0.0035242121666669846,,0.030147764831781387,,0.06684648990631104,,3417.5982904434204,
7666,0.0,,0.0012908272910863161,,0.029907390475273132,,0.06631699949502945,,3418.038429260254,
7667,0.0,,0.0010032234713435173,,0.028044113889336586,,0.060336071997880936,,3418.479246854782,
7668,0.0,,0.0012910881778225303,,0.02370440773665905,,0.0572129487991333,,3418.919935941696,
7669,0.0,,0.0020807015243917704,,0.018190693110227585,,0.06165337562561035,,3419.3601117134094,
7670,0.0,,0.0013101218501105905,,0.02339492365717888,,0.0663275346159935,,3419.801664829254,
7671,0.0,,0.004707207903265953,,0.01769479550421238,,0.0724535807967186,,3420.2419159412384,
7672,0.0,,0.0016090570716187358,,0.01679663173854351,,0.06834825128316879,,3420.682491540909,
7673,0.0,,0.008142177015542984,,0.01747778244316578,,0.0748586654663086,,3421.1231701374054,
7674,0.0,,0.00015330931637436152,,0.02677687257528305,,0.08378878980875015,,3421.5640461444855,
7675,0.0,,0.0013485774397850037,,0.021920563653111458,,0.07856523990631104,,3422.004297018051,
7676,0.0,,0.004067569505423307,,0.02281445637345314,,0.0738164559006691,,3422.4449660778046,
7677,0.0,,0.0011801115470007062,,0.023244202136993408,,0.0763598307967186,,3422.8856525421143,
7678,0.0,,0.001123512163758278,,0.02298005484044552,,0.0764206275343895,,3423.3258860111237,
7679,0.0,,0.0026383954100310802,,0.02525920234620571,,0.0829310417175293,,3423.7664835453033,
7680,0.0,,0.0024715662002563477,,0.02369637042284012,,0.0842331275343895,,3424.2068688869476,
7681,0.0,,0.00037375310785137117,,0.02138878032565117,,0.0737556591629982,,3424.647760629654,
7682,0.0,,0.0034189329016953707,,0.019838279113173485,,0.0751185417175293,,3425.0889027118683,
7683,0.0,,4.665528831537813e-05,,0.020837487652897835,,0.07597628980875015,,3425.5308754444122,
7684,0.0,,0.0014793905429542065,,0.022198086604475975,,0.0738164559006691,,3425.9710388183594,
7685,0.0,,0.002103903330862522,,0.017867550253868103,,0.0763598307967186,,3426.4115142822266,
7686,0.0,,0.00037549209082499146,,0.01704264245927334,,0.0855352059006691,,3426.8518102169037,
7687,0.0,,0.0088434349745512,,0.014639165252447128,,0.08378878980875015,,3427.2947516441345,
7688,0.0,,0.0023744553327560425,,0.015000074170529842,,0.0777227059006691,,3428.030855178833,
7689,0.0,,0.00750654935836792,,0.015160954557359219,,0.0647018775343895,,3428.473923921585,
7690,0.0,,0.004832957871258259,,0.01925245113670826,,0.06165337562561035,,3428.9138417243958,
7691,0.0,,0.00023065085406415164,,0.020512159913778305,,0.0631399154663086,,3429.3550174236298,
7692,0.0,,0.0021988616790622473,,0.02104681171476841,,0.062130171805620193,,3429.7950146198273,
7693,0.0,,0.002400801284238696,,0.01957050897181034,,0.06082808971405029,,3430.2353365421295,
7694,0.0,,0.0006189548294059932,,0.016555331647396088,,0.0670461654663086,,3430.6760427951813,
7695,0.0,,0.00011698723392328247,,0.020247654989361763,,0.059233665466308594,,3431.117421388626,
7696,0.0,,0.00950210727751255,,0.022549103945493698,,0.06148940324783325,,3431.5578713417053,
7697,0.0,,0.0029728778172284365,,0.02112008072435856,,0.0624212808907032,,3431.998044729233,
7698,0.0,,0.0021395680960267782,,0.02175024151802063,,0.06864058971405029,,3432.438728094101,
7699,0.0,,0.0003633952874224633,,0.01835072971880436,,0.07060398906469345,,3432.8790657520294,
7700,0.0,,0.000895694422069937,,0.016900822520256042,,0.0738164559006691,,3433.319450378418,
7701,0.0,,0.0033252073917537928,,0.01748478226363659,,0.06684648990631104,,3433.75958442688,
7702,0.0,,0.0025183609686791897,,0.019795667380094528,,0.06082808971405029,,3434.200737953186,
7703,0.0,,0.0035033482126891613,,0.016097545623779297,,0.0631399154663086,,3434.64165019989,
7704,0.0,,0.0002977324475068599,,0.018087107688188553,,0.06864058971405029,,3435.082248687744,
7705,0.0,,0.0018862049328163266,,0.014933168888092041,,0.0650254487991333,,3435.5225768089294,
7706,0.0,,0.0009086799691431224,,0.015206604264676571,,0.06409356743097305,,3435.962427377701,
7707,0.0,,5.909711398999207e-05,,0.01693836785852909,,0.06382056325674057,,3436.40305685997,
7708,0.0,,0.0016863382188603282,,0.014740175567567348,,0.0633997917175293,,3436.843210697174,
7709,0.0,,0.00036335006006993353,,0.021054215729236603,,0.05653047561645508,,3437.284316301346,
7710,0.0,,0.00023260012676473707,,0.025768214836716652,,0.06203285977244377,,3437.72474360466,
7711,0.0,,0.0046496824361383915,,0.03266439586877823,,0.07200225442647934,,3438.165058851242,
7712,0.0,,0.0017799680354073644,,0.029427526518702507,,0.07215547561645508,,3438.6049888134003,
7713,0.0,,0.00692525552585721,,0.03560623154044151,,0.07215547561645508,,3439.045698404312,
7714,0.0,,0.007377767004072666,,0.040582261979579926,,0.07736381143331528,,3439.4858531951904,
7715,0.0,,0.00037207172135822475,,0.04247231036424637,,0.08257213979959488,,3439.925977706909,
7716,0.0,,0.0005478098173625767,,0.0524853877723217,,0.09481772035360336,,3440.36630654335,
7717,0.0,,0.0020241043530404568,,0.0485176257789135,,0.09321729093790054,,3440.80731344223,
7718,0.0,,0.0010668809991329908,,0.049106162041425705,,0.09659226983785629,,3441.247232198715,
7719,0.0,,0.004693119321018457,,0.03810027614235878,,0.07765785604715347,,3441.6890354156494,
7720,0.0,,0.0002284955990035087,,0.03163658082485199,,0.06937408447265625,,3442.130007982254,
7721,0.0,,0.0042325519025325775,,0.028397029265761375,,0.06291946023702621,,3442.5704843997955,
7722,0.0,,0.001070211990736425,,0.028556860983371735,,0.06717562675476074,,3443.010861158371,
7723,0.0,,0.0005796520854346454,,0.03373407945036888,,0.07626485824584961,,3443.451400756836,
7724,0.0,,0.0013730808859691024,,0.03650131821632385,,0.07238396257162094,,3443.892492055893,
7725,0.0,,0.0026443146634846926,,0.04387418180704117,,0.08280062675476074,,3444.3329298496246,
7726,0.0,,0.0014751098351553082,,0.03704623878002167,,0.07291412353515625,,3444.772978067398,
7727,0.0,,0.0004785388882737607,,0.04269295930862427,,0.08286619186401367,,3445.2133741378784,
7728,0.0,,0.00017154289525933564,,0.04180920869112015,,0.07458242028951645,,3445.6540143489838,
7729,0.0,,0.004279778338968754,,0.02433820441365242,,0.05132214352488518,,3446.094603538513,
7730,0.0,,0.00026448743301443756,,0.026924608275294304,,0.05653047561645508,,3446.5351610183716,
7731,0.0,,0.003057887777686119,,0.027555767446756363,,0.06203285977244377,,3446.9756858348846,
7732,0.0,,0.0034981684293597937,,0.02464665286242962,,0.06173880770802498,,3447.4160923957825,
7733,0.0,,0.0008708256646059453,,0.024258671328425407,,0.06694713979959488,,3447.857118368149,
7734,0.0,,0.000131949782371521,,0.029023045673966408,,0.07215547561645508,,3448.2974944114685,
7735,0.0,,0.0026989788748323917,,0.025656994432210922,,0.06717562675476074,,3448.7394318580627,
7736,0.0,,0.00011493859346956015,,0.025747686624526978,,0.06758228689432144,,3449.1797127723694,
7737,0.0,,0.003027666825801134,,0.026486270129680634,,0.07215547561645508,,3449.6199440956116,
7738,0.0,,0.00414561852812767,,0.02374168112874031,,0.06968069076538086,,3450.061802148819,
7739,0.0,,0.0017461214447394013,,0.02538837306201458,,0.07198937982320786,,3450.5020866394043,
7740,0.0,,0.0007044558296911418,,0.022210489958524704,,0.06717562675476074,,3450.9429507255554,
7741,0.0,,0.0006558960885740817,,0.02013002708554268,,0.05926402285695076,,3451.3835248947144,
7742,0.0,,0.008957617916166782,,0.02492605522274971,,0.06937408447265625,,3451.8236882686615,
7743,0.0,,0.006290936842560768,,0.019624732434749603,,0.05653047561645508,,3452.2646763324738,
7744,0.0,,0.00042442759149707854,,0.021991202607750893,,0.05653047561645508,,3452.704962491989,
7745,0.0,,0.0004734607646241784,,0.023678628727793694,,0.05637725070118904,,3453.144545316696,
7746,0.0,,0.003062973963096738,,0.027917904779314995,,0.06173880770802498,,3453.584497451782,
7747,0.0,,0.0018875609384849668,,0.025851834565401077,,0.06694713979959488,,3454.024751186371,
7748,0.0,,0.0025233670603483915,,0.03211944177746773,,0.0705505982041359,,3454.4654488563538,
7749,0.0,,0.004364750813692808,,0.03357446566224098,,0.07458242028951645,,3454.907912015915,
7750,0.0,,0.00024507901980541646,,0.029270034283399582,,0.06937408447265625,,3455.643713951111,
7751,0.0,,0.0010864902287721634,,0.024033131077885628,,0.06173880770802498,,3456.0838499069214,
7752,0.0,,0.0017971764318645,,0.019169233739376068,,0.05036385729908943,,3456.524411916733,
7753,0.0,,0.0031202570535242558,,0.020112261176109314,,0.03994719311594963,,3456.965320587158,
7754,0.0,,0.00035783517523668706,,0.01662297174334526,,0.03897325322031975,,3457.4059681892395,
7755,0.0,,0.0005532230716198683,,0.014097671024501324,,0.048615097999572754,,3457.8463706970215,
7756,0.0,,0.004442964680492878,,0.013534031808376312,,0.05121926590800285,,3458.286654472351,
7757,0.0,,0.0004459100018721074,,0.014740260317921638,,0.051772039383649826,,3458.7277343273163,
7758,0.0,,0.0005178592982701957,,0.016499023884534836,,0.04731301590800285,,3459.1689889431,
7759,0.0,,0.002549684140831232,,0.014808113686740398,,0.046505171805620193,,3459.6091668605804,
7760,0.0,,7.67710807849653e-05,,0.01361072063446045,,0.04910933971405029,,3460.050053834915,
7761,0.0,,0.002886965638026595,,0.014513400383293629,,0.042566459625959396,,3460.4901435375214,
7762,0.0,,0.002904006512835622,,0.020367464050650597,,0.04938991740345955,,3460.9305367469788,
7763,0.0,,0.00033033484942279756,,0.021498993039131165,,0.04678575322031975,,3461.371027469635,
7764,0.0,,0.0013455664739012718,,0.02283702977001667,,0.04495612904429436,,3461.8118872642517,
7765,0.0,,0.0003403373993933201,,0.021991435438394547,,0.04418158531188965,,3462.252538204193,
7766,0.0,,0.00409558042883873,,0.022917253896594048,,0.04611380770802498,,3462.6936469078064,
7767,0.0,,0.00012677152699325234,,0.023830298334360123,,0.038577716797590256,,3463.1340243816376,
7768,0.0,,0.0004038226616103202,,0.024562915787100792,,0.04113395884633064,,3463.5747611522675,
7769,0.0,,0.002048895228654146,,0.026444261893630028,,0.04854075238108635,,3464.014797449112,
7770,0.0,,0.0022092917934060097,,0.027102157473564148,,0.04854075238108635,,3464.456356525421,
7771,0.0,,0.0024280138313770294,,0.02686939761042595,,0.04287950322031975,,3464.895698070526,
7772,0.0,,0.003959430381655693,,0.02519024908542633,,0.04090547561645508,,3465.3367924690247,
7773,0.0,,5.7236106840719e-06,,0.021031221374869347,,0.04090547561645508,,3465.7767605781555,
7774,0.0,,7.977682253113016e-05,,0.02085038274526596,,0.0412643738090992,,3466.217432975769,
7775,0.0,,0.00524642551317811,,0.01659681275486946,,0.04073937609791756,,3466.6580760478973,
7776,0.0,,4.708732376457192e-05,,0.022722259163856506,,0.05132214352488518,,3467.098552942276,
7777,0.0,,0.0021572315599769354,,0.01948484219610691,,0.049717266112565994,,3467.539253473282,
7778,0.0,,0.0014725347282364964,,0.017277304083108902,,0.05132214352488518,,3467.9792833328247,
7779,0.0,,0.0006738591473549604,,0.019122924655675888,,0.04611380770802498,,3468.419809103012,
7780,0.0,,0.0028570699505507946,,0.015240210108458996,,0.0412643738090992,,3468.8614110946655,
7781,0.0,,0.00354622770100832,,0.01138630136847496,,0.035796165466308594,,3469.301547765732,
7782,0.0,,0.002959483303129673,,0.011036468669772148,,0.03608850762248039,,3469.742663383484,
7783,0.0,,0.0024280331563204527,,0.011785464361310005,,0.03548308089375496,,3470.1828095912933,
7784,0.0,,0.004411062225699425,,0.011895888485014439,,0.04069141671061516,,3470.623079776764,
7785,0.0,,0.0025328893680125475,,0.01569231040775776,,0.04884735867381096,,3471.064851999283,
7786,0.0,,0.0015570275718346238,,0.01472528837621212,,0.04854075238108635,,3471.5057253837585,
7787,0.0,,0.0008668224327266216,,0.017590124160051346,,0.04069141671061516,,3471.945981025696,
7788,0.0,,0.0002562098088674247,,0.01686771772801876,,0.03518597409129143,,3472.3874294757843,
7789,0.0,,0.000997808761894703,,0.018782876431941986,,0.03704516217112541,,3472.8277928829193,
7790,0.0,,0.0019558886997401714,,0.020481176674365997,,0.05341513827443123,,3473.268844127655,
7791,0.0,,0.010925649665296078,,0.014323226176202297,,0.0373581238090992,,3473.7089393138885,
7792,0.0,,0.0009317373624071479,,0.015147292986512184,,0.0360560417175293,,3474.150502204895,
7793,0.0,,0.0026120527181774378,,0.021962206810712814,,0.03457927703857422,,3474.5908675193787,
7794,0.0,,0.0027995307464152575,,0.017268383875489235,,0.034786421805620193,,3475.031278371811,
7795,0.0,,0.007687820121645927,,0.026408931240439415,,0.0452580451965332,,3475.473075866699,
7796,0.0,,0.0007570253219455481,,0.029373424127697945,,0.04846668243408203,,3475.9138555526733,
7797,0.0,,0.0001898426125990227,,0.028638765215873718,,0.0462082214653492,,3476.354029417038,
7798,0.0,,0.0001626867160666734,,0.027482258155941963,,0.04499594494700432,,3476.7939491271973,
7799,0.0,,0.0006638446357101202,,0.02546263299882412,,0.04325835034251213,,3477.2355060577393,
7800,0.0,,0.000340825121384114,,0.024760738015174866,,0.040053367614746094,,3477.6759696006775,
7801,0.0,,0.002419775817543268,,0.019871212542057037,,0.039066314697265625,,3478.1164989471436,
7802,0.0,,0.0002061378036160022,,0.014838218688964844,,0.0373581238090992,,3478.5574645996094,
7803,0.0,,0.0022651387844234705,,0.008897020481526852,,0.03674982115626335,,3478.99814081192,
7804,0.0,,0.0012141631450504065,,0.010625669732689857,,0.0399622917175293,,3479.4381651878357,
7805,0.0,,0.003761845175176859,,0.017678851261734962,,0.0480983667075634,,3479.87824177742,
7806,0.0,,0.002835240913555026,,0.02573687769472599,,0.0568893738090992,,3480.3184299468994,
7807,0.0,,0.0003793085052166134,,0.021101366728544235,,0.0555872917175293,,3480.7580926418304,
7808,0.0,,0.0010615050559863448,,0.01681203581392765,,0.0529831238090992,,3481.1987204551697,
7809,0.0,,0.0015675559407100081,,0.00997451227158308,,0.03908097743988037,,3481.6399853229523,
7810,0.0,,0.0020038967486470938,,0.012707780115306377,,0.0373581238090992,,3482.08225774765,
7811,0.0,,0.003903215052559972,,0.020449182018637657,,0.053218841552734375,,3482.5224981307983,
7812,0.0,,0.0038871646393090487,,0.021892577409744263,,0.05769546702504158,,3482.9621901512146,
7813,0.0,,0.0007455880986526608,,0.020326785743236542,,0.05903784558176994,,3483.696760892868,
7814,0.0,,0.0005531804054044187,,0.019846411421895027,,0.06029963493347168,,3484.1376869678497,
7815,0.0,,8.613424870418385e-05,,0.02255757339298725,,0.06029963493347168,,3484.5784051418304,
7816,0.0,,0.0009348692838102579,,0.019961729645729065,,0.053218841552734375,,3485.019031763077,
7817,0.0,,0.001075824722647667,,0.01690327376127243,,0.04467463493347168,,3485.459846973419,
7818,0.0,,0.0012564689386636019,,0.01639537140727043,,0.04325835034251213,,3485.899991750717,
7819,0.0,,0.0009262810344807804,,0.018976084887981415,,0.04222353175282478,,3486.3416497707367,
7820,0.0,,0.00031250377651304007,,0.01899263821542263,,0.042802173644304276,,3486.782096385956,
7821,0.0,,0.0003451520169619471,,0.019753115251660347,,0.04325835034251213,,3487.2222332954407,
7822,0.0,,2.3077926016412675e-05,,0.01914161443710327,,0.042802173644304276,,3487.6624224185944,
7823,0.0,,0.0006235876935534179,,0.01967536099255085,,0.03591728210449219,,3488.102905035019,
7824,0.0,,0.0014137617545202374,,0.023724578320980072,,0.04356098175048828,,3488.54358458519,
7825,0.0,,0.004446377977728844,,0.01923775114119053,,0.03701519966125488,,3488.9837169647217,
7826,0.0,,0.002853280631825328,,0.02277505211532116,,0.04109732434153557,,3489.42374420166,
7827,0.0,,0.0005655756103806198,,0.022791322320699692,,0.0409998893737793,,3489.86515045166,
7828,0.0,,0.0007226193556562066,,0.024841662496328354,,0.04325835034251213,,3490.30504822731,
7829,0.0,,0.0009784094290807843,,0.02719322219491005,,0.04325835034251213,,3490.745673418045,
7830,0.0,,0.0026809247210621834,,0.01911955513060093,,0.040053367614746094,,3491.1858055591583,
7831,0.0,,0.0009917046409100294,,0.02080216445028782,,0.048010509461164474,,3491.625776529312,
7832,0.0,,0.002392382360994816,,0.020613515749573708,,0.05888335034251213,,3492.066338300705,
7833,0.0,,0.0013513638405129313,,0.01729639433324337,,0.05888335034251213,,3492.5065932273865,
7834,0.0,,0.00035602934076450765,,0.021586082875728607,,0.06434503942728043,,3492.947204351425,
7835,0.0,,0.0002363058738410473,,0.022273726761341095,,0.06029963493347168,,3493.387892484665,
7836,0.0,,0.0006068929214961827,,0.023517077788710594,,0.05904920771718025,,3493.828476667404,
7837,0.0,,0.0002749573322944343,,0.021910667419433594,,0.0607956238090992,,3494.2692551612854,
7838,0.0,,0.0027904685121029615,,0.023179898038506508,,0.061638157814741135,,3494.7097289562225,
7839,0.0,,0.0017841822700574994,,0.018124256283044815,,0.054691314697265625,,3495.150453567505,
7840,0.0,,0.0011093314969912171,,0.020508186891674995,,0.05888335034251213,,3495.5909349918365,
7841,0.0,,0.0018431104253977537,,0.020454730838537216,,0.0594935417175293,,3496.030824661255,
7842,0.0,,0.0012427305337041616,,0.019769875332713127,,0.0608830451965332,,3496.471356868744,
7843,0.0,,0.0009762079571373761,,0.016546355560421944,,0.0529831238090992,,3496.9114513397217,
7844,0.0,,0.0014899063389748335,,0.014502382837235928,,0.0555872917175293,,3497.3514382839203,
7845,0.0,,0.00046691522584296763,,0.01581776700913906,,0.0555872917175293,,3497.7924451828003,
7846,0.0,,0.0013340479927137494,,0.01435871236026287,,0.0529831238090992,,3498.2330057621,
7847,0.0,,0.001220637233927846,,0.01606733538210392,,0.0555872917175293,,3498.673283100128,
7848,0.0,,0.0004777932190336287,,0.016730347648262978,,0.0546087808907032,,3499.1149611473083,
7849,0.0,,0.0018325407290831208,,0.01220387127250433,,0.050378959625959396,,3499.555431365967,
7850,0.0,,0.003486600471660495,,0.015345444902777672,,0.0376816987991333,,3499.995662212372,
7851,0.0,,0.004310254473239183,,0.016084549948573112,,0.04065607115626335,,3500.435966014862,
7852,0.0,,0.004633250180631876,,0.01622348092496395,,0.03908097743988037,,3500.8760874271393,
7853,0.0,,0.002584629226475954,,0.0165207851678133,,0.042566459625959396,,3501.317304611206,
7854,0.0,,0.0001351075916318223,,0.019212359562516212,,0.04602837562561035,,3501.7576303482056,
7855,0.0,,0.0032166093587875366,,0.018867015838623047,,0.0490768738090992,,3502.198853969574,
7856,0.0,,0.005242789629846811,,0.021391812711954117,,0.04456232115626335,,3502.641330718994,
7857,0.0,,0.00386291672475636,,0.023373104631900787,,0.039502739906311035,,3503.0824275016785,
7858,0.0,,0.0012337674852460623,,0.02372010052204132,,0.0415879487991333,,3503.5231549739838,
7859,0.0,,0.0025309547781944275,,0.02532646618783474,,0.03935398533940315,,3503.9636981487274,
7860,0.0,,0.004136835690587759,,0.02288208156824112,,0.046505171805620193,,3504.404809951782,
7861,0.0,,0.0010765594197437167,,0.01742422580718994,,0.0516810417175293,,3504.845536470413,
7862,0.0,,0.0017121388809755445,,0.01361679658293724,,0.0594935417175293,,3505.286016702652,
7863,0.0,,0.00010409993410576135,,0.012675821781158447,,0.058191459625959396,,3505.726321220398,
7864,0.0,,0.00034780692658387125,,0.020271312445402145,,0.0412035770714283,,3506.1662147045135,
7865,0.0,,0.0007119657238945365,,0.0187904741615057,,0.0438685417175293,,3506.6069095134735,
7866,0.0,,0.0018638051114976406,,0.020404355600476265,,0.03421338275074959,,3507.047386407852,
7867,0.0,,0.005102043505758047,,0.014749065041542053,,0.0477747917175293,,3507.48818564415,
7868,0.0,,0.0021992921829223633,,0.013887646608054638,,0.051221489906311035,,3507.93048119545,
7869,0.0,,0.001192636787891388,,0.015253015793859959,,0.04602837562561035,,3508.370847463608,
7870,0.0,,0.0013252414064481854,,0.017107278108596802,,0.046472709625959396,,3508.8112874031067,
7871,0.0,,0.003086256794631481,,0.014651319943368435,,0.05774712562561035,,3509.2514004707336,
7872,0.0,,0.003915497101843357,,0.014041485264897346,,0.0555872917175293,,3509.6916427612305,
7873,0.0,,8.532661013305187e-05,,0.015958191826939583,,0.05046995356678963,,3510.1316862106323,
7874,0.0,,0.0014681946486234665,,0.019289501011371613,,0.04977065324783325,,3510.5733544826508,
7875,0.0,,0.0001999469823203981,,0.018519433215260506,,0.0520046167075634,,3511.3093152046204,
7876,0.0,,0.002051416551694274,,0.02323523908853531,,0.06539565324783325,,3511.7494492530823,
7877,0.0,,0.004676788114011288,,0.02222190797328949,,0.0568893738090992,,3512.190144777298,
7878,0.0,,0.003902776399627328,,0.02504471316933632,,0.054089467972517014,,3512.6310801506042,
7879,0.0,,0.004639540333300829,,0.026407310739159584,,0.0581306628882885,,3513.071125984192,
7880,0.0,,0.0002686864754650742,,0.026240259408950806,,0.05459825322031975,,3513.511578321457,
7881,0.0,,0.0022315471433103085,,0.027616824954748154,,0.05904443934559822,,3513.952677488327,
7882,0.0,,0.0012712384341284633,,0.02013362944126129,,0.0607956238090992,,3514.3932490348816,
7883,0.0,,0.000621834013145417,,0.013688484206795692,,0.06539565324783325,,3514.833967447281,
7884,0.0,,0.0005557712283916771,,0.015584595501422882,,0.06479287147521973,,3515.2744374275208,
7885,0.0,,0.00176988763269037,,0.012408962473273277,,0.0709604024887085,,3515.714626312256,
7886,0.0,,0.006119817029684782,,0.016884276643395424,,0.06539565324783325,,3516.155015707016,
7887,0.0,,0.00897954311221838,,0.01912258379161358,,0.06293801218271255,,3516.595883369446,
7888,0.0,,0.004845922812819481,,0.011097066104412079,,0.06409356743097305,,3517.03679728508,
7889,0.0,,0.0031131866853684187,,0.01148807443678379,,0.0660039559006691,,3517.4785466194153,
7890,0.0,,0.0009939809096977115,,0.011552801355719566,,0.06642472743988037,,3517.918425798416,
7891,0.0,,0.001231839181855321,,0.013476029969751835,,0.0676296129822731,,3518.3590366840363,
7892,0.0,,0.0055091832764446735,,0.011490943841636181,,0.0633997917175293,,3518.7992594242096,
7893,0.0,,0.0024757441133260727,,0.011981314048171043,,0.0647018775343895,,3519.2401723861694,
7894,0.0,,0.0015054203104227781,,0.015998313203454018,,0.06994267553091049,,3519.681007385254,
7895,0.0,,0.00041062774835154414,,0.0173354409635067,,0.07000120729207993,,3520.1219670772552,
7896,0.0,,0.0025887060910463333,,0.01880425028502941,,0.0673060417175293,,3520.562169075012,
7897,0.0,,0.0012015699176117778,,0.02086874470114708,,0.06869912147521973,,3521.003189563751,
7898,0.0,,0.0003768364549614489,,0.022529253736138344,,0.0672452449798584,,3521.444218158722,
7899,0.0,,6.0267972003202885e-05,,0.019657662138342857,,0.06686171144247055,,3521.8856303691864,
7900,0.0,,0.00020620584837161005,,0.022783149033784866,,0.0712122917175293,,3522.3260424137115,
7901,0.0,,0.006034932564944029,,0.02189713716506958,,0.0777227059006691,,3522.7678666114807,
7902,0.0,,0.000368559209164232,,0.017965193837881088,,0.0754421129822731,,3523.208349466324,
7903,0.0,,0.0001898776099551469,,0.021335719153285027,,0.07597628980875015,,3523.648782491684,
7904,0.0,,0.0009783157147467136,,0.017651982605457306,,0.0761687383055687,,3524.0896034240723,
7905,0.0,,0.005887334700673819,,0.0152982696890831,,0.06772681325674057,,3524.529961824417,
7906,0.0,,8.427004104305524e-06,,0.018679091706871986,,0.0699102059006691,,3524.9702520370483,
7907,0.0,,0.004397300072014332,,0.01859845407307148,,0.06479287147521973,,3525.412310361862,
7908,0.0,,0.00142297288402915,,0.017117222771048546,,0.0670541524887085,,3525.8528192043304,
7909,0.0,,0.0011082011042162776,,0.01125433947890997,,0.06382056325674057,,3526.2937479019165,
7910,0.0,,0.0038224339950829744,,0.012977249920368195,,0.06773487478494644,,3526.734217405319,
7911,0.0,,0.0044699241407215595,,0.012059004977345467,,0.06512264162302017,,3527.1749250888824,
7912,0.0,,0.002349992049857974,,0.021159637719392776,,0.0702337846159935,,3527.6151163578033,
7913,0.0,,0.002654686337336898,,0.01612938567996025,,0.0689316987991333,,3528.0559179782867,
7914,0.0,,0.007884892635047436,,0.013011275790631771,,0.06148940324783325,,3528.4963569641113,
7915,0.0,,7.5711313911597244e-06,,0.012219630181789398,,0.05991430953145027,,3528.9375002384186,
7916,0.0,,0.006912412587553263,,0.012282091192901134,,0.06082808971405029,,3529.3780710697174,
7917,0.0,,0.00011303458450129256,,0.0096792196854949,,0.0594935417175293,,3529.8188326358795,
7918,0.0,,0.0016594220651313663,,0.015141740441322327,,0.06772681325674057,,3530.2589795589447,
7919,0.0,,0.002701590536162257,,0.019088054075837135,,0.07163306325674057,,3530.699770927429,
7920,0.0,,0.006709286477416754,,0.012093080207705498,,0.06555962562561035,,3531.141260623932,
7921,0.0,,0.002614470897242427,,0.013344882987439632,,0.06772681325674057,,3531.582277059555,
7922,0.0,,0.0020020930096507072,,0.01206133421510458,,0.06946587562561035,,3532.0236961841583,
7923,0.0,,0.001219377969391644,,0.014195437543094158,,0.07293514162302017,,3532.4643301963806,
7924,0.0,,0.0001956763444468379,,0.01205651368945837,,0.0712122917175293,,3532.9050233364105,
7925,0.0,,0.0013771906960755587,,0.013895124197006226,,0.0751185417175293,,3533.3454015254974,
7926,0.0,,0.0008536824607290328,,0.014527665451169014,,0.0764206275343895,,3533.7870490550995,
7927,0.0,,0.0008126975153572857,,0.015686485916376114,,0.07684139162302017,,3534.227662086487,
7928,0.0,,0.0001305449550272897,,0.015176458284258842,,0.0764206275343895,,3534.668462753296,
7929,0.0,,0.0005799576174467802,,0.020073873922228813,,0.07684139162302017,,3535.110145330429,
7930,0.0,,0.0028282515704631805,,0.017861738801002502,,0.07684139162302017,,3535.551603078842,
7931,0.0,,0.0010033099679276347,,0.01850000023841858,,0.0751185417175293,,3535.992744207382,
7932,0.0,,8.957862883107737e-05,,0.0217913705855608,,0.0764206275343895,,3536.433653831482,
7933,0.0,,0.0025840257294476032,,0.019136734306812286,,0.0722624883055687,,3536.8743970394135,
7934,0.0,,0.0026032496243715286,,0.019527582451701164,,0.07163306325674057,,3537.316066980362,
7935,0.0,,0.0015339722158387303,,0.021238811314105988,,0.0751185417175293,,3537.7562165260315,
7936,0.0,,0.00085396075155586,,0.017650198191404343,,0.0725143775343895,,3538.1976585388184,
7937,0.0,,0.001400437206029892,,0.014399455860257149,,0.0650254487991333,,3538.638044834137,
7938,0.0,,0.0025676824152469635,,0.01219091285020113,,0.06425753980875015,,3539.373023748398,
7939,0.0,,0.0019041753839701414,,0.012376799248158932,,0.05774712562561035,,3539.8140773773193,
7940,0.0,,0.0025432405527681112,,0.017535097897052765,,0.06512264162302017,,3540.2541222572327,
7941,0.0,,0.0019042182248085737,,0.016952719539403915,,0.06946587562561035,,3540.6946754455566,
7942,0.0,,0.0012590428814291954,,0.01262619998306036,,0.0686081275343895,,3541.1354887485504,
7943,0.0,,0.000992385670542717,,0.012092780321836472,,0.06473433971405029,,3541.5751609802246,
7944,0.0,,0.0016836357535794377,,0.011032999493181705,,0.0647018775343895,,3542.015378475189,
7945,0.0,,0.005033508408814669,,0.01421262789517641,,0.0724535807967186,,3542.455973148346,
7946,0.0,,0.00032843006192706525,,0.013863977044820786,,0.0673060417175293,,3542.897394657135,
7947,0.0,,0.0013980623334646225,,0.012699230574071407,,0.0566374845802784,,3543.3378319740295,
7948,0.0,,0.0008725245716050267,,0.01342040952295065,,0.06165337562561035,,3543.7783443927765,
7949,0.0,,0.0008028409793041646,,0.013792356476187706,,0.06686171144247055,,3544.2203392982483,
7950,0.0,,0.001354801468551159,,0.012871256098151207,,0.06165337562561035,,3544.6613008975983,
7951,0.0,,0.0006851369398646057,,0.013772672042250633,,0.0673060417175293,,3545.1014268398285,
7952,0.0,,0.001321161980740726,,0.014504997991025448,,0.0660039559006691,,3545.5418117046356,
7953,0.0,,0.001183039858005941,,0.01109904795885086,,0.06425753980875015,,3545.981992483139,
7954,0.0,,0.002141498029232025,,0.012098195031285286,,0.0568893738090992,,3546.4234800338745,
7955,0.0,,0.0005144614260643721,,0.018309472128748894,,0.058191459625959396,,3546.8645441532135,
7956,0.0,,0.00626303581520915,,0.013845168054103851,,0.0607956238090992,,3547.3052673339844,
7957,0.0,,0.0010475566377863288,,0.01192968338727951,,0.062097709625959396,,3547.7454087734222,
7958,0.0,,0.0016735359095036983,,0.01940171606838703,,0.0673060417175293,,3548.18706202507,
7959,0.0,,0.00295123178511858,,0.015696151182055473,,0.0686081275343895,,3548.6268362998962,
7960,0.0,,0.0007805568166077137,,0.013667651452124119,,0.0673060417175293,,3549.0664114952087,
7961,0.0,,0.0008331774733960629,,0.012947025708854198,,0.0605437345802784,,3549.507085800171,
7962,0.0,,0.0008425983833149076,,0.00920586846768856,,0.0568893738090992,,3549.9469826221466,
7963,0.0,,0.0003566102241165936,,0.010071785189211369,,0.054285209625959396,,3550.3871400356293,
7964,0.0,,0.0008179700234904885,,0.01258964091539383,,0.0527312345802784,,3550.827368736267,
7965,0.0,,0.0006137380260042846,,0.014081536792218685,,0.056429821997880936,,3551.269241809845,
7966,0.0,,0.0027760257944464684,,0.015250474214553833,,0.0673060417175293,,3551.7105779647827,
7967,0.0,,0.0004582403344102204,,0.018174711614847183,,0.0673060417175293,,3552.150429725647,
7968,0.0,,0.004312324803322554,,0.014458812773227692,,0.0725143775343895,,3552.5912160873413,
7969,0.0,,0.00839467253535986,,0.02463608980178833,,0.0881393775343895,,3553.0311579704285,
7970,0.0,,0.002763207070529461,,0.021123554557561874,,0.0816289559006691,,3553.471288919449,
7971,0.0,,0.0004181880212854594,,0.026252470910549164,,0.0868372917175293,,3553.91149187088,
7972,0.0,,0.00429694727063179,,0.025883669033646584,,0.0816289559006691,,3554.3527643680573,
7973,0.0,,5.723193316953257e-05,,0.02614256925880909,,0.0803268775343895,,3554.7930402755737,
7974,0.0,,0.0011429012520238757,,0.02458414062857628,,0.0829310417175293,,3555.233758211136,
7975,0.0,,0.001289601786993444,,0.026012826710939407,,0.0816289559006691,,3555.6738991737366,
7976,0.0,,0.0010621391702443361,,0.02807358093559742,,0.0829310417175293,,3556.114155769348,
7977,0.0,,0.00043809771887026727,,0.03472320735454559,,0.0868372917175293,,3556.554584980011,
7978,0.0,,0.002933698473498225,,0.032578833401203156,,0.0842331275343895,,3556.994824409485,
7979,0.0,,0.001232554786838591,,0.030216600745916367,,0.08204972743988037,,3557.4352900981903,
7980,0.0,,0.0008764610975049436,,0.027458149939775467,,0.07553931325674057,,3557.8754498958588,
7981,0.0,,0.0033149635419249535,,0.033447954803705215,,0.08725806325674057,,3558.3160140514374,
7982,0.0,,0.002133580856025219,,0.03480229899287224,,0.0920456275343895,,3558.756514787674,
7983,0.0,,0.00030964994220994413,,0.03503584489226341,,0.0920456275343895,,3559.1971333026886,
7984,0.0,,0.0006289971061050892,,0.037764355540275574,,0.0972539559006691,,3559.6375341415405,
7985,0.0,,0.0019437226001173258,,0.04057585075497627,,0.0946497917175293,,3560.0781466960907,
7986,0.0,,0.0017778893234208226,,0.042709287256002426,,0.0959518775343895,,3560.5190863609314,
7987,0.0,,0.0028474200516939163,,0.037741079926490784,,0.0920456275343895,,3560.9595596790314,
7988,0.0,,0.0013164463452994823,,0.03634954243898392,,0.0920456275343895,,3561.400758266449,
7989,0.0,,0.00048132441588677466,,0.03537144139409065,,0.0933477059006691,,3561.8411073684692,
7990,0.0,,0.0025829384103417397,,0.028618210926651955,,0.0894414559006691,,3562.2823843955994,
7991,0.0,,0.000489946105517447,,0.022670511156320572,,0.0816289559006691,,3562.7222983837128,
7992,0.0,,0.00014039332745596766,,0.026008643209934235,,0.0868372917175293,,3563.162920475006,
7993,0.0,,4.3584408558672294e-05,,0.02902095392346382,,0.0894414559006691,,3563.6038160324097,
7994,0.0,,0.00016015591972973198,,0.026240743696689606,,0.08118462562561035,,3564.0451395511627,
7995,0.0,,0.00010357415158068761,,0.0290402639657259,,0.0868372917175293,,3564.4859874248505,
7996,0.0,,0.00043725609430111945,,0.027137724682688713,,0.08509087562561035,,3564.9266543388367,
7997,0.0,,0.0006310332682915032,,0.031846582889556885,,0.0920456275343895,,3565.367783308029,
7998,0.0,,0.0013286636676639318,,0.03618868812918663,,0.0985560417175293,,3565.808881998062,
7999,0.0,,0.0009463459718972445,,0.03825382888317108,,0.0972539559006691,,3566.2495861053467,
8000,0.0,,0.0009780866093933582,,0.03457450121641159,,0.1011602059006691,,3566.9853093624115,
8001,0.0,,0.00015037597040645778,,0.03044315241277218,,0.0933477059006691,,3567.4259283542633,
8002,0.0,,0.0007957585039548576,,0.03049725666642189,,0.0933477059006691,,3567.8663256168365,
8003,0.0,,0.0008237530710175633,,0.03566519543528557,,0.0959518775343895,,3568.3083171844482,
8004,0.0,,0.0021555195562541485,,0.029023515060544014,,0.0907435417175293,,3568.7490231990814,
8005,0.0,,0.0001542781392345205,,0.026457756757736206,,0.0858587846159935,,3569.189482688904,
8006,0.0,,0.002951338654384017,,0.025572894141077995,,0.0894414559006691,,3569.629465818405,
8007,0.0,,0.0017683410551398993,,0.02548401989042759,,0.09273940324783325,,3570.0711345672607,
8008,0.0,,0.0013591097667813301,,0.02211010456085205,,0.08767982572317123,,3570.511672258377,
8009,0.0,,0.0024391114711761475,,0.020690159872174263,,0.0881393775343895,,3570.9523758888245,
8010,0.0,,0.00015628308756276965,,0.01820722222328186,,0.0816289559006691,,3571.3937191963196,
8011,0.0,,0.000932982366066426,,0.028903527185320854,,0.0894414559006691,,3571.8349204063416,
8012,0.0,,0.0002512615465093404,,0.02839762531220913,,0.0972539559006691,,3572.2749943733215,
8013,0.0,,0.0025792287196964025,,0.02979092486202717,,0.09549232572317123,,3572.71630358696,
8014,0.0,,0.0003581925411708653,,0.026427436619997025,,0.0855352059006691,,3573.1574211120605,
8015,0.0,,0.0013020443730056286,,0.022632572799921036,,0.0868372917175293,,3573.597776412964,
8016,0.0,,0.000592540018260479,,0.023705966770648956,,0.0855352059006691,,3574.038478374481,
8017,0.0,,0.0007503100787289441,,0.02617958001792431,,0.0894414559006691,,3574.4798023700714,
8018,0.0,,0.0030867699533700943,,0.026201799511909485,,0.0868372917175293,,3574.921184539795,
8019,0.0,,0.002116936258971691,,0.02816508524119854,,0.0920456275343895,,3575.3617837429047,
8020,0.0,,6.558264431077987e-05,,0.031170127913355827,,0.0946497917175293,,3575.802540540695,
8021,0.0,,0.0010752477683126926,,0.03201175108551979,,0.0946497917175293,,3576.242627620697,
8022,0.0,,0.0011045431019738317,,0.03425709903240204,,0.0972539559006691,,3576.684046983719,
8023,0.0,,0.0004244216834194958,,0.03643311187624931,,0.0972539559006691,,3577.123854637146,
8024,0.0,,0.0010570489102974534,,0.026829158887267113,,0.0868372917175293,,3577.564400434494,
8025,0.0,,0.0005618292489089072,,0.02690773643553257,,0.0816289559006691,,3578.0060369968414,
8026,0.0,,0.0010265075834468007,,0.01598326861858368,,0.0728379487991333,,3578.4467725753784,
8027,0.0,,0.0004266444011591375,,0.018667586147785187,,0.0741400346159935,,3578.887495279312,
8028,0.0,,0.0008297942113131285,,0.02108408696949482,,0.0767441987991333,,3579.3280942440033,
8029,0.0,,0.0033202129416167736,,0.022700468078255653,,0.0790247917175293,,3579.768350124359,
8030,0.0,,0.0025518492329865694,,0.02663070522248745,,0.07986732572317123,,3580.2083501815796,
8031,0.0,,0.0016059459885582328,,0.02743496745824814,,0.08116940408945084,,3580.6497762203217,
8032,0.0,,0.001827981905080378,,0.022071879357099533,,0.07726315408945084,,3581.0901629924774,
8033,0.0,,0.002968106186017394,,0.018033470958471298,,0.07337212562561035,,3581.531598329544,
8034,0.0,,0.0039948695339262486,,0.018756523728370667,,0.0777227059006691,,3581.9722657203674,
8035,0.0,,0.005199305713176727,,0.01329400297254324,,0.07075273990631104,,3582.4122426509857,
8036,0.0,,0.002380151767283678,,0.011963455006480217,,0.06814857572317123,,3582.8541207313538,
8037,0.0,,0.004014827311038971,,0.013957534916698933,,0.0777227059006691,,3583.2946648597717,
8038,0.0,,0.00044803472701460123,,0.012228465639054775,,0.06814857572317123,,3583.735416650772,
8039,0.0,,0.0029782948549836874,,0.013284672051668167,,0.062097709625959396,,3584.175832748413,
8040,0.0,,0.0008548995247110724,,0.013471102342009544,,0.0633997917175293,,3584.6164531707764,
8041,0.0,,0.000775921274907887,,0.01207449659705162,,0.0650254487991333,,3585.0567762851715,
8042,0.0,,8.634995901957154e-05,,0.016666268929839134,,0.0803268775343895,,3585.498081445694,
8043,0.0,,0.005246677435934544,,0.015436426736414433,,0.0767441987991333,,3585.938551902771,
8044,0.0,,0.0018453598022460938,,0.013836713507771492,,0.0699102059006691,,3586.379167318344,
8045,0.0,,0.0005412789760157466,,0.012058133259415627,,0.0633997917175293,,3586.820505619049,
8046,0.0,,0.00567877059802413,,0.013359224423766136,,0.0725143775343895,,3587.261062860489,
8047,0.0,,0.0007066638208925724,,0.014220941811800003,,0.0699102059006691,,3587.7027027606964,
8048,0.0,,0.0015400672564283013,,0.01827043481171131,,0.0738164559006691,,3588.142524957657,
8049,0.0,,0.0017048364970833063,,0.015308205038309097,,0.0725143775343895,,3588.5841035842896,
8050,0.0,,0.0008750605629757047,,0.012994741089642048,,0.0709604024887085,,3589.024683713913,
8051,0.0,,0.0008127694600261748,,0.012069965712726116,,0.0712122917175293,,3589.465674638748,
8052,0.0,,0.0028781581204384565,,0.014617214910686016,,0.0751185417175293,,3589.90749168396,
8053,0.0,,0.0025795954279601574,,0.014957072213292122,,0.0673060417175293,,3590.3483707904816,
8054,0.0,,0.0015671427827328444,,0.014600176364183426,,0.06294023990631104,,3590.789121866226,
8055,0.0,,0.0002801971568260342,,0.014686414040625095,,0.0633997917175293,,3591.229122877121,
8056,0.0,,0.0001490753929829225,,0.015720540657639503,,0.0607956238090992,,3591.670739889145,
8057,0.0,,0.0008389557478949428,,0.01639976166188717,,0.0594935417175293,,3592.110965013504,
8058,0.0,,0.0017903061816468835,,0.020423902198672295,,0.0594935417175293,,3592.551208257675,
8059,0.0,,9.911065717460588e-05,,0.020075848326086998,,0.0507025308907032,,3592.9919576644897,
8060,0.0,,0.00023904701811261475,,0.0198935866355896,,0.05888523533940315,,3593.432341337204,
8061,0.0,,0.0018063156167045236,,0.01713247038424015,,0.061845820397138596,,3593.8734147548676,
8062,0.0,,0.003251622663810849,,0.02107086591422558,,0.0673060417175293,,3594.314428091049,
8063,0.0,,0.0004605764406733215,,0.02157847210764885,,0.06035129353404045,,3595.0513005256653,
8064,0.0,,0.002294254256412387,,0.01853940449655056,,0.0647018775343895,,3595.4917583465576,
8065,0.0,,0.00026213069213554263,,0.0216874647885561,,0.0633997917175293,,3595.9324386119843,
8066,0.0,,0.0020382956136018038,,0.021841395646333694,,0.061638157814741135,,3596.3725967407227,
8067,0.0,,0.0010924843372777104,,0.021074937656521797,,0.06122446060180664,,3596.8141202926636,
8068,0.0,,0.0003221055958420038,,0.01909053511917591,,0.062097709625959396,,3597.255121231079,
8069,0.0,,0.0013178633525967598,,0.021837184205651283,,0.05862029269337654,,3597.6959595680237,
8070,0.0,,0.000844663183670491,,0.02094390243291855,,0.060336071997880936,,3598.1379992961884,
8071,0.0,,0.0010066271061077714,,0.02847450226545334,,0.0533066987991333,,3598.5780544281006,
8072,0.0,,0.004354109987616539,,0.023485329002141953,,0.0581306628882885,,3599.018187046051,
8073,0.0,,0.0012958752922713757,,0.016188105568289757,,0.06035129353404045,,3599.4590322971344,
8074,0.0,,0.0009171845740638673,,0.017532330006361008,,0.06035129353404045,,3599.900473833084,
8075,0.0,,0.0029771989211440086,,0.02089872770011425,,0.0555872917175293,,3600.3429634571075,
8076,0.0,,0.00222172774374485,,0.02247213013470173,,0.04863254353404045,,3600.783072948456,
8077,0.0,,0.0022613827604800463,,0.020853471010923386,,0.050378959625959396,,3601.2237915992737,
8078,0.0,,1.9457042071735486e-05,,0.022323140874505043,,0.046472709625959396,,3601.6645901203156,
8079,0.0,,0.0007320732111111283,,0.020903294906020164,,0.0507025308907032,,3602.105080604553,
8080,0.0,,0.003951722756028175,,0.024038998410105705,,0.050378959625959396,,3602.5467822551727,
8081,0.0,,0.0008127869223244488,,0.029814917594194412,,0.04394562914967537,,3602.986892938614,
8082,0.0,,0.007215210702270269,,0.03246714174747467,,0.04627196118235588,,3603.4272904396057,
8083,0.0,,0.0014331054408103228,,0.027120133861899376,,0.044508934020996094,,3603.8683404922485,
8084,0.0,,0.001480584847740829,,0.03213198110461235,,0.044643085449934006,,3604.3090867996216,
8085,0.0,,0.001984224421903491,,0.02361152321100235,,0.03930060192942619,,3604.749499320984,
8086,0.0,,0.0010407919762656093,,0.02614009566605091,,0.04082004353404045,,3605.1894981861115,
8087,0.0,,0.0011760530760511756,,0.0319950245320797,,0.04854075238108635,,3605.630039691925,
8088,0.0,,0.0020514007192105055,,0.029317859560251236,,0.044508934020996094,,3606.071197748184,
8089,0.0,,0.0038902258966118097,,0.03160669654607773,,0.049082279205322266,,3606.5114324092865,
8090,0.0,,0.0039672511629760265,,0.03157675266265869,,0.04537590220570564,,3606.95263338089,
8091,0.0,,0.0009223216911777854,,0.030820224434137344,,0.047782737761735916,,3607.3933374881744,
8092,0.0,,0.0019759030546993017,,0.02505168691277504,,0.049919407814741135,,3607.8342032432556,
8093,0.0,,0.0024410991463810205,,0.019707050174474716,,0.059033989906311035,,3608.274544239044,
8094,0.0,,0.0007003670907579362,,0.021064361557364464,,0.060336071997880936,,3608.7153899669647,
8095,0.0,,0.0004886105889454484,,0.015915285795927048,,0.0633389949798584,,3609.15651679039,
8096,0.0,,0.004167603328824043,,0.018380949273705482,,0.062097709625959396,,3609.5971994400024,
8097,0.0,,0.0004238182445988059,,0.013077300041913986,,0.0712122917175293,,3610.037854909897,
8098,0.0,,0.0036468578036874533,,0.01660930924117565,,0.0803268775343895,,3610.4787516593933,
8099,0.0,,0.002098435303196311,,0.018610484898090363,,0.08335987478494644,,3610.9204030036926,
8100,0.0,,0.003369213780388236,,0.02574804797768593,,0.08856821060180664,,3611.361439704895,
8101,0.0,,0.0018231328576803207,,0.030126970261335373,,0.09247446060180664,,3611.8020358085632,
8102,0.0,,0.003441623644903302,,0.030178457498550415,,0.09419023990631104,,3612.2448399066925,
8103,0.0,,0.0010116026969626546,,0.0312938466668129,,0.0998581275343895,,3612.685610771179,
8104,0.0,,0.00287886755540967,,0.02779947780072689,,0.1011602059006691,,3613.126433610916,
8105,0.0,,0.00018744950648397207,,0.02547532506287098,,0.0930958166718483,,3613.5672199726105,
8106,0.0,,0.005185088608413935,,0.01808849163353443,,0.0829310417175293,,3614.008056640625,
8107,0.0,,0.0012718918733298779,,0.019676242023706436,,0.0829310417175293,,3614.449161529541,
8108,0.0,,0.00037679224624298513,,0.018564824014902115,,0.08248671144247055,,3614.8901875019073,
8109,0.0,,0.00214283331297338,,0.02324424870312214,,0.0829310417175293,,3615.331216096878,
8110,0.0,,0.003638041904196143,,0.024202533066272736,,0.08378878980875015,,3615.772208213806,
8111,0.0,,0.0019229575991630554,,0.02153901197016239,,0.0842331275343895,,3616.212669610977,
8112,0.0,,0.0026665953919291496,,0.022646132856607437,,0.0842331275343895,,3616.6531665325165,
8113,0.0,,0.003895027795806527,,0.02095174230635166,,0.08248671144247055,,3617.093521118164,
8114,0.0,,0.0013273756485432386,,0.021058741956949234,,0.08769503980875015,,3617.534613609314,
8115,0.0,,0.002434292808175087,,0.021927133202552795,,0.08899712562561035,,3617.9753789901733,
8116,0.0,,0.0015403322177007794,,0.019137859344482422,,0.08639296144247055,,3618.4157390594482,
8117,0.0,,5.1811934099532664e-05,,0.017030932009220123,,0.0842331275343895,,3618.8563838005066,
8118,0.0,,0.0026312624104321003,,0.011859389021992683,,0.0764206275343895,,3619.2969987392426,
8119,0.0,,0.0017049579182639718,,0.012845728546380997,,0.0751185417175293,,3619.737160682678,
8120,0.0,,0.0014356364263221622,,0.013352811336517334,,0.07205482572317123,,3620.1773760318756,
8121,0.0,,0.00013240601401776075,,0.01277430634945631,,0.0764206275343895,,3620.6180024147034,
8122,0.0,,0.0037119656335562468,,0.012663589790463448,,0.0829310417175293,,3621.0589628219604,
8123,0.0,,0.0019372523529455066,,0.015619798563420773,,0.0881393775343895,,3621.4997453689575,
8124,0.0,,0.0006483158213086426,,0.017452767118811607,,0.0842331275343895,,3621.9407119750977,
8125,0.0,,0.0008861441747285426,,0.018965216353535652,,0.08466196060180664,,3622.675586462021,
8126,0.0,,0.0007031362620182335,,0.01595795527100563,,0.08335987478494644,,3623.1172716617584,
8127,0.0,,0.00028421261231414974,,0.016718361526727676,,0.0880785807967186,,3623.557469367981,
8128,0.0,,0.002931001828983426,,0.0138999717310071,,0.0829310417175293,,3623.9977371692657,
8129,0.0,,0.0016939429333433509,,0.012650839984416962,,0.0777227059006691,,3624.4379687309265,
8130,0.0,,0.005705208983272314,,0.013077516108751297,,0.07554737478494644,,3624.8784189224243,
8131,0.0,,0.003366958349943161,,0.01212281920015812,,0.0777227059006691,,3625.318947792053,
8132,0.0,,0.0010430471738800406,,0.01463165134191513,,0.0764206275343895,,3625.7593755722046,
8133,0.0,,0.0009349153842777014,,0.015038245357573032,,0.0803268775343895,,3626.2001740932465,
8134,0.0,,0.0017400509677827358,,0.014228896237909794,,0.0803268775343895,,3626.6407375335693,
8135,0.0,,0.0011933803325518966,,0.013105561025440693,,0.07945362478494644,,3627.082457780838,
8136,0.0,,0.002077782526612282,,0.01553519256412983,,0.08335987478494644,,3627.5228843688965,
8137,0.0,,0.0006127100205048919,,0.017306918278336525,,0.08116940408945084,,3627.9633548259735,
8138,0.0,,0.0002951465721707791,,0.012645534239709377,,0.07075273990631104,,3628.4055500030518,
8139,0.0,,0.0010190651519224048,,0.010241707786917686,,0.06643279641866684,,3628.845466375351,
8140,0.0,,0.00034089654218405485,,0.012893237173557281,,0.0686081275343895,,3629.2855927944183,
8141,0.0,,0.0019497722387313843,,0.011403456330299377,,0.06252654641866684,,3629.7272901535034,
8142,0.0,,0.0012339024106040597,,0.015635497868061066,,0.06513071060180664,,3630.168360710144,
8143,0.0,,0.0018720972584560513,,0.01238163746893406,,0.06252654641866684,,3630.609579563141,
8144,0.0,,0.00011553029617061839,,0.015461619943380356,,0.06555962562561035,,3631.0500180721283,
8145,0.0,,0.0023471221793442965,,0.01438820082694292,,0.0633997917175293,,3631.490632534027,
8146,0.0,,0.0024287300184369087,,0.012790617533028126,,0.0568893738090992,,3631.9320368766785,
8147,0.0,,0.005537907127290964,,0.012979025952517986,,0.05731821060180664,,3632.3725974559784,
8148,0.0,,0.0011465775314718485,,0.01352477353066206,,0.059033989906311035,,3632.8138246536255,
8149,0.0,,0.0021386367734521627,,0.012026592157781124,,0.05862029269337654,,3633.2538590431213,
8150,0.0,,0.0017038020305335522,,0.010166453197598457,,0.058191459625959396,,3633.6946036815643,
8151,0.0,,0.0007181750843301415,,0.013512268662452698,,0.062097709625959396,,3634.1351392269135,
8152,0.0,,0.001310510910116136,,0.010691181756556034,,0.058191459625959396,,3634.5759377479553,
8153,0.0,,0.005461269989609718,,0.012061570771038532,,0.0607956238090992,,3635.016268968582,
8154,0.0,,0.006279948633164167,,0.00975311640650034,,0.05731821060180664,,3635.4588918685913,
8155,0.0,,0.007762562017887831,,0.009106777608394623,,0.052523571997880936,,3635.900099992752,
8156,0.0,,0.0010725576430559158,,0.008933879435062408,,0.0490160770714283,,3636.3408370018005,
8157,0.0,,0.001755059347487986,,0.011403788812458515,,0.0555872917175293,,3636.781645298004,
8158,0.0,,0.001558652613312006,,0.009560658596456051,,0.0555872917175293,,3637.2226972579956,
8159,0.0,,0.0012758256634697318,,0.008400035090744495,,0.0503181628882885,,3637.662744998932,
8160,0.0,,0.0006678139907307923,,0.00935693271458149,,0.0490768738090992,,3638.1039004325867,
8161,0.0,,0.000879033817909658,,0.010791929438710213,,0.05080779269337654,,3638.544932603836,
8162,0.0,,0.00026633060770109296,,0.012569407001137733,,0.04820362851023674,,3638.9858458042145,
8163,0.0,,0.0007044975063763559,,0.011444485746324062,,0.0477747917175293,,3639.4266526699066,
8164,0.0,,0.0004317180428188294,,0.011323216371238232,,0.0631479024887085,,3639.8670012950897,
8165,0.0,,0.0015176142333075404,,0.011781975626945496,,0.0660039559006691,,3640.308382511139,
8166,0.0,,0.0022903988137841225,,0.010675436817109585,,0.0633997917175293,,3640.7493784427643,
8167,0.0,,0.0026129449252039194,,0.012381106615066528,,0.0660039559006691,,3641.190178871155,
8168,0.0,,0.00024121165915858,,0.012522635981440544,,0.0647018775343895,,3641.6306896209717,
8169,0.0,,0.0019355525728315115,,0.015440071001648903,,0.06555962562561035,,3642.07101893425,
8170,0.0,,0.0001220438934979029,,0.015248570591211319,,0.06122446060180664,,3642.5126254558563,
8171,0.0,,0.0030765251722186804,,0.01859796792268753,,0.06294023990631104,,3642.954267501831,
8172,0.0,,0.0004852539277635515,,0.01295799482613802,,0.0633997917175293,,3643.395272254944,
8173,0.0,,0.0022960221394896507,,0.011065266095101833,,0.062097709625959396,,3643.8352868556976,
8174,0.0,,0.00034666265128180385,,0.012590702623128891,,0.06424232572317123,,3644.2763669490814,
8175,0.0,,0.00549398735165596,,0.010937970131635666,,0.0568893738090992,,3644.7172317504883,
8176,0.0,,0.002180064097046852,,0.012408391572535038,,0.06773487478494644,,3645.157993555069,
8177,0.0,,0.0005882574478164315,,0.020959962159395218,,0.0751185417175293,,3645.598415851593,
8178,0.0,,0.004324863199144602,,0.01920463889837265,,0.0725143775343895,,3646.03901219368,
8179,0.0,,0.002800542628392577,,0.018694451078772545,,0.06903696060180664,,3646.479771375656,
8180,0.0,,0.002377961529418826,,0.01623578928411007,,0.0673060417175293,,3646.9211795330048,
8181,0.0,,0.0014304447686299682,,0.017664192244410515,,0.0660039559006691,,3647.3637595176697,
8182,0.0,,0.0005643884651362896,,0.017136909067630768,,0.06424232572317123,,3647.8041071891785,
8183,0.0,,0.0019241158151999116,,0.015978464856743813,,0.0607956238090992,,3648.2451691627502,
8184,0.0,,0.001105536357499659,,0.017745528370141983,,0.061638157814741135,,3648.6859152317047,
8185,0.0,,0.0009213020675815642,,0.017097443342208862,,0.0568893738090992,,3649.1266298294067,
8186,0.0,,0.0014268207596614957,,0.018456635996699333,,0.0555872917175293,,3649.5680129528046,
8187,0.0,,0.0021223165094852448,,0.016341613605618477,,0.05210987851023674,,3650.0084171295166,
8188,0.0,,0.006249488331377506,,0.019723039120435715,,0.04176902770996094,,3650.744655609131,
8189,0.0,,0.005247805267572403,,0.021081946790218353,,0.04335784912109375,,3651.185754299164,
8190,0.0,,0.0020444162655621767,,0.019731814041733742,,0.039815109223127365,,3651.626380443573,
8191,0.0,,0.002604398410767317,,0.019081560894846916,,0.03908904269337654,,3652.0677886009216,
8192,0.0,,0.009868248365819454,,0.013260620646178722,,0.04429737851023674,,3652.509686946869,
8193,0.0,,0.002128798281773925,,0.014314895495772362,,0.04559946060180664,,3652.95076584816,
8194,0.0,,0.0006061428575776517,,0.012646211311221123,,0.04065607115626335,,3653.3916096687317,
8195,0.0,,0.0013292583171278238,,0.012647120282053947,,0.0410124845802784,,3653.8323135375977,
8196,0.0,,0.0004656262171920389,,0.015016588382422924,,0.038660209625959396,,3654.272452354431,
8197,0.0,,0.0006496324203908443,,0.015135643072426319,,0.03908904269337654,,3654.713529109955,
8198,0.0,,0.0005477030063048005,,0.013837427832186222,,0.0412035770714283,,3655.1549468040466,
8199,0.0,,0.003972228150814772,,0.012295948341488838,,0.04820362851023674,,3655.596245765686,
8200,0.0,,0.0012770291650667787,,0.01254701055586338,,0.04690154269337654,,3656.0374002456665,
8201,0.0,,0.0029533684719353914,,0.014935484156012535,,0.042566459625959396,,3656.477869749069,
8202,0.0,,0.00014369456039275974,,0.016039645299315453,,0.043408989906311035,,3656.9188706874847,
8203,0.0,,0.0023533785715699196,,0.01781473495066166,,0.0451706238090992,,3657.359744787216,
8204,0.0,,0.0010366045171394944,,0.01516785193234682,,0.04299529269337654,,3657.8011248111725,
8205,0.0,,0.0016088164411485195,,0.01641904003918171,,0.04559139534831047,,3658.243430376053,
8206,0.0,,0.0012181930942460895,,0.015786949545145035,,0.04690154269337654,,3658.684112071991,
8207,0.0,,0.0005023878184147179,,0.018584733828902245,,0.0438685417175293,,3659.1256246566772,
8208,0.0,,0.0022365569602698088,,0.019527681171894073,,0.0490768738090992,,3659.566356420517,
8209,0.0,,0.0006832508952356875,,0.021006625145673752,,0.04949764534831047,,3660.007334470749,
8210,0.0,,0.00044534768676385283,,0.021195199340581894,,0.04733045771718025,,3660.4483971595764,
8211,0.0,,0.001032823696732521,,0.023821422830224037,,0.0490768738090992,,3660.8892374038696,
8212,0.0,,0.002751629101112485,,0.0214060191065073,,0.04298722743988037,,3661.3321182727814,
8213,0.0,,0.005075752269476652,,0.022409098222851753,,0.04559139534831047,,3661.7725455760956,
8214,0.0,,0.0028286390006542206,,0.024580705910921097,,0.04862777516245842,,3662.213534116745,
8215,0.0,,0.0038856209721416235,,0.02333115041255951,,0.05125745013356209,,3662.653503894806,
8216,0.0,,0.001077367109246552,,0.023948868736624718,,0.05218569561839104,,3663.0952451229095,
8217,0.0,,0.000982416677288711,,0.014830213971436024,,0.0334518738090992,,3663.535826921463,
8218,0.0,,0.0006802796851843596,,0.017067251726984978,,0.037366073578596115,,3663.9768381118774,
8219,0.0,,0.00025774375535547733,,0.017122874036431313,,0.039060432463884354,,3664.418659925461,
8220,0.0,,0.0013731627259403467,,0.020300723612308502,,0.04363902285695076,,3664.858378171921,
8221,0.0,,0.005103214643895626,,0.015704745426774025,,0.03599119186401367,,3665.298514842987,
8222,0.0,,0.001974987331777811,,0.011577839963138103,,0.03387264534831047,,3665.73970079422,
8223,0.0,,0.0020769371185451746,,0.012633055448532104,,0.03246283531188965,,3666.1813263893127,
8224,0.0,,0.00034502267953939736,,0.016131022945046425,,0.04073937609791756,,3666.6220557689667,
8225,0.0,,0.0018070843070745468,,0.009505461901426315,,0.0373581238090992,,3667.063865661621,
8226,0.0,,0.0004650556656997651,,0.009623447433114052,,0.0360560417175293,,3667.5042045116425,
8227,0.0,,0.00012603025243151933,,0.009779765270650387,,0.03674982115626335,,3667.9441657066345,
8228,0.0,,0.0015616456512361765,,0.009375534020364285,,0.03388071060180664,,3668.3845381736755,
8229,0.0,,0.00010202924750046805,,0.010206980630755424,,0.03636908531188965,,3668.8271675109863,
8230,0.0,,0.003974404651671648,,0.012347639538347721,,0.03674982115626335,,3669.2671279907227,
8231,0.0,,5.27689880982507e-05,,0.011739315465092659,,0.03767116740345955,,3669.7079339027405,
8232,0.0,,0.006242191884666681,,0.01645699143409729,,0.05079972743988037,,3670.1481170654297,
8233,0.0,,0.0001101646848837845,,0.01503926794975996,,0.04689347743988037,,3670.58877825737,
8234,0.0,,0.001565412268973887,,0.015304721891880035,,0.05340389534831047,,3671.029134750366,
8235,0.0,,0.005228781141340733,,0.016321735456585884,,0.04456232115626335,,3671.470052242279,
8236,0.0,,0.0014206890482455492,,0.0211624875664711,,0.051116663962602615,,3671.9112124443054,
8237,0.0,,0.0007398368325084448,,0.021835273131728172,,0.05079972743988037,,3672.351662158966,
8238,0.0,,0.0020951195620000362,,0.01822788268327713,,0.04689347743988037,,3672.7913959026337,
8239,0.0,,0.0015621077036485076,,0.01714174449443817,,0.04819555953145027,,3673.2326192855835,
8240,0.0,,0.0024671570863574743,,0.015185464173555374,,0.04689347743988037,,3673.6744198799133,
8241,0.0,,0.0032723448239266872,,0.014923659153282642,,0.04418158531188965,,3674.114342212677,
8242,0.0,,0.0002880543179344386,,0.0164629016071558,,0.04075225070118904,,3674.5563249588013,
8243,0.0,,0.0023421370424330235,,0.01985378935933113,,0.04884735867381096,,3674.996789455414,
8244,0.0,,0.004183586686849594,,0.01860170252621174,,0.04854075238108635,,3675.438127756119,
8245,0.0,,0.0018018981209024787,,0.018425527960062027,,0.051134902983903885,,3675.877799510956,
8246,0.0,,0.0012958113802596927,,0.01785183884203434,,0.04854075238108635,,3676.3196499347687,
8247,0.0,,0.002558851847425103,,0.019193118438124657,,0.04596058651804924,,3676.7611677646637,
8248,0.0,,0.00012691642041318119,,0.01565130054950714,,0.04333241656422615,,3677.2021820545197,
8249,0.0,,0.003681873669847846,,0.017546579241752625,,0.04363902285695076,,3677.6440708637238,
8250,0.0,,0.002154171233996749,,0.01392357051372528,,0.03843069076538086,,3678.3793058395386,
8251,0.0,,0.0007488728151656687,,0.013153087347745895,,0.037526052445173264,,3678.8208615779877,
8252,0.0,,0.001344882301054895,,0.012796749360859394,,0.03637409210205078,,3679.261022090912,
8253,0.0,,0.002325794193893671,,0.012561527080833912,,0.03569714352488518,,3679.70192527771,
8254,0.0,,0.0012987073278054595,,0.011236420832574368,,0.030488809570670128,,3680.145136833191,
8255,0.0,,0.0007029142579995096,,0.01076960377395153,,0.029086073860526085,,3680.5847432613373,
8256,0.0,,0.00017961244157049805,,0.010810972191393375,,0.02996639348566532,,3681.025575399399,
8257,0.0,,0.0023233082611113787,,0.012022743001580238,,0.034294407814741135,,3681.466625213623,
8258,0.0,,0.0010141466045752168,,0.01394598837941885,,0.03126847743988037,,3681.9084901809692,
8259,0.0,,0.005465143360197544,,0.01284101139754057,,0.02759075164794922,,3682.348864555359,
8260,0.0,,0.0025511819403618574,,0.010949620977044106,,0.0333910770714283,,3682.7897868156433,
8261,0.0,,0.0013482860522344708,,0.011378452181816101,,0.03517472743988037,,3683.230147123337,
8262,0.0,,0.0009959834860637784,,0.012453160248696804,,0.03376491740345955,,3683.6706535816193,
8263,0.0,,0.002154154470190406,,0.011661949567496777,,0.03354287147521973,,3684.1106009483337,
8264,0.0,,0.004370302427560091,,0.011542094871401787,,0.03257055953145027,,3684.551563978195,
8265,0.0,,0.00021101189486216754,,0.010965436697006226,,0.03257055953145027,,3684.991545200348,
8266,0.0,,0.002841640030965209,,0.011436142958700657,,0.03517472743988037,,3685.4322934150696,
8267,0.0,,0.00014453331823460758,,0.010110529139637947,,0.03126847743988037,,3685.872705936432,
8268,0.0,,0.0005886645521968603,,0.010526047088205814,,0.032992321997880936,,3686.3140897750854,
8269,0.0,,0.00026259516016580164,,0.011247161775827408,,0.0321497917175293,,3686.7546422481537,
8270,0.0,,0.0007071159197948873,,0.011697604320943356,,0.032992321997880936,,3687.1964704990387,
8271,0.0,,0.0017723902128636837,,0.011808284558355808,,0.03518279269337654,,3687.638749599457,
8272,0.0,,0.00046310285688377917,,0.010671976022422314,,0.03517472743988037,,3688.080535173416,
8273,0.0,,0.002246228978037834,,0.00890260934829712,,0.0321497917175293,,3688.521768808365,
8274,0.0,,0.0016053019789978862,,0.010063407942652702,,0.032992321997880936,,3688.963173389435,
8275,0.0,,0.0031177971977740526,,0.009624367579817772,,0.030847707763314247,,3689.4049944877625,
8276,0.0,,0.0018823709106072783,,0.011278134770691395,,0.02945621870458126,,3689.8458964824677,
8277,0.0,,0.0016700077103450894,,0.009733770973980427,,0.03116575814783573,,3690.286372423172,
8278,0.0,,0.005955561064183712,,0.013693571090698242,,0.03548308089375496,,3690.7266869544983,
8279,0.0,,0.0007192159537225962,,0.011030938476324081,,0.03800741955637932,,3691.168027162552,
8280,0.0,,0.004831962753087282,,0.01322389580309391,,0.04069141671061516,,3691.6091587543488,
8281,0.0,,0.0077125392854213715,,0.017722809687256813,,0.05371224880218506,,3692.050479888916,
8282,0.0,,0.005224485415965319,,0.02076154388487339,,0.058359384536743164,,3692.4904170036316,
8283,0.0,,0.0018361489055678248,,0.020386692136526108,,0.05892058089375496,,3692.931421995163,
8284,0.0,,0.0023850419092923403,,0.018592147156596184,,0.056343238800764084,,3693.3726415634155,
8285,0.0,,0.0004983635153621435,,0.01682453602552414,,0.05363241955637932,,3693.813662290573,
8286,0.0,,0.0003820572164840996,,0.013695784844458103,,0.04850391671061516,,3694.25426530838,
8287,0.0,,0.005031140986829996,,0.014502696692943573,,0.05110808089375496,,3694.6955988407135,
8288,0.0,,0.0028076586313545704,,0.018887905403971672,,0.05894891545176506,,3695.1364045143127,
8289,0.0,,0.00028072146233171225,,0.01694527640938759,,0.056343238800764084,,3695.5762276649475,
8290,0.0,,0.0019616317003965378,,0.01566855050623417,,0.05383920669555664,,3696.0170769691467,
8291,0.0,,0.0018270506989210844,,0.01839635521173477,,0.056343238800764084,,3696.4579722881317,
8292,0.0,,0.0006762789562344551,,0.018043408170342445,,0.05884075164794922,,3696.899294614792,
8293,0.0,,0.0002647934597916901,,0.018725482746958733,,0.05937083438038826,,3697.3403766155243,
8294,0.0,,0.002255696803331375,,0.015098057687282562,,0.03875334933400154,,3697.7816438674927,
8295,0.0,,0.001188152702525258,,0.013696218840777874,,0.04589974880218506,,3698.2224390506744,
8296,0.0,,0.0029520937241613865,,0.01308651827275753,,0.05110808089375496,,3698.6631422042847,
8297,0.0,,0.006189414300024509,,0.01300097443163395,,0.04656584933400154,,3699.1032242774963,
8298,0.0,,0.0019041824853047729,,0.013979391194880009,,0.04069141671061516,,3699.5438899993896,
8299,0.0,,0.0007466742536053061,,0.013977035880088806,,0.04329558089375496,,3699.986140012741,
8300,0.0,,0.0015240134671330452,,0.013625144958496094,,0.04589974880218506,,3700.426694393158,
8301,0.0,,0.00021936421399004757,,0.013506452552974224,,0.04508121684193611,,3700.868086576462,
8302,0.0,,0.0033625054638832808,,0.014821534976363182,,0.05028955265879631,,3701.3087706565857,
8303,0.0,,0.00026876392075791955,,0.012525766156613827,,0.05110808089375496,,3701.749571323395,
8304,0.0,,1.1266569345025346e-05,,0.014023509807884693,,0.05735878273844719,,3702.1901903152466,
8305,0.0,,0.005089705344289541,,0.015106143429875374,,0.06152474880218506,,3702.6305561065674,
8306,0.0,,0.0019781861919909716,,0.01759238727390766,,0.06517127901315689,,3703.0722601413727,
8307,0.0,,0.0027462884318083525,,0.02043495699763298,,0.07313159853219986,,3703.5126960277557,
8308,0.0,,0.001265954808332026,,0.02269434928894043,,0.07372704893350601,,3703.953880548477,
8309,0.0,,0.00018742552492767572,,0.01889263466000557,,0.07112288475036621,,3704.3953952789307,
8310,0.0,,0.002759432652965188,,0.01784568466246128,,0.06777545064687729,,3704.8355655670166,
8311,0.0,,0.0007534334436058998,,0.015881536528468132,,0.05631641671061516,,3705.276402235031,
8312,0.0,,8.054455247474834e-05,,0.014613824896514416,,0.05371224880218506,,3705.7176537513733,
8313,0.0,,0.0013787857023999095,,0.013514485210180283,,0.05110808089375496,,3706.452900648117,
8314,0.0,,0.0029598481487482786,,0.014755137264728546,,0.04329558089375496,,3706.8936784267426,
8315,0.0,,0.002004949375987053,,0.013854618184268475,,0.04850391671061516,,3707.3341102600098,
8316,0.0,,0.0019786080811172724,,0.0126879857853055,,0.05110808089375496,,3707.774400472641,
8317,0.0,,0.00176861765794456,,0.013892386108636856,,0.05437834933400154,,3708.215221643448,
8318,0.0,,0.0008084943983703852,,0.01434892788529396,,0.05787849426269531,,3708.6562311649323,
8319,0.0,,4.941811130265705e-05,,0.012642132118344307,,0.05437834933400154,,3709.098696231842,
8320,0.0,,0.004501109477132559,,0.012297592125833035,,0.04589974880218506,,3709.5407993793488,
8321,0.0,,0.0021797551307827234,,0.011370578780770302,,0.04396168515086174,,3709.9815762043,
8322,0.0,,0.00030705175595358014,,0.010564487427473068,,0.04656584933400154,,3710.42169380188,
8323,0.0,,0.0026970200706273317,,0.012218596413731575,,0.04069141671061516,,3710.8640637397766,
8324,0.0,,0.0017046495340764523,,0.011670278385281563,,0.04012131690979004,,3711.3043959140778,
8325,0.0,,0.00037041542236693203,,0.010507634840905666,,0.04135751724243164,,3711.7448403835297,
8326,0.0,,0.002327626571059227,,0.009559075348079205,,0.04589974880218506,,3712.1854927539825,
8327,0.0,,0.000409369939006865,,0.009337624534964561,,0.04656584933400154,,3712.6268401145935,
8328,0.0,,0.0047192820347845554,,0.011162122711539268,,0.04012131690979004,,3713.0664122104645,
8329,0.0,,0.0022746294271200895,,0.010965961031615734,,0.03548308089375496,,3713.5081458091736,
8330,0.0,,0.0003439741558395326,,0.009767998941242695,,0.03548308089375496,,3713.9492330551147,
8331,0.0,,0.0019790560472756624,,0.009342232719063759,,0.04069141671061516,,3714.3899581432343,
8332,0.0,,0.0023565294686704874,,0.009989543817937374,,0.04850391671061516,,3714.831522464752,
8333,0.0,,0.00423418777063489,,0.009857075288891792,,0.04589974880218506,,3715.2724764347076,
8334,0.0,,0.003336358116939664,,0.012189026921987534,,0.03548308089375496,,3715.7131781578064,
8335,0.0,,0.0013456540182232857,,0.015783289447426796,,0.03548308089375496,,3716.153828382492,
8336,0.0,,0.0012173467548564076,,0.012537290342152119,,0.03548308089375496,,3716.594263792038,
8337,0.0,,0.0008792559383437037,,0.009158979170024395,,0.04069141671061516,,3717.034163951874,
8338,0.0,,0.0024956322740763426,,0.014214737340807915,,0.03614918515086174,,3717.4747812747955,
8339,0.0,,0.00012969653471373022,,0.01487357821315527,,0.03548308089375496,,3717.915177822113,
8340,0.0,,0.0009136345470324159,,0.016021866351366043,,0.03429635241627693,,3718.3563916683197,
8341,0.0,,0.0024253148585557938,,0.01698070392012596,,0.03808724880218506,,3718.798441886902,
8342,0.0,,0.0007295566028915346,,0.01567978411912918,,0.03614918515086174,,3719.2384729385376,
8343,0.0,,0.0010124483378604054,,0.014048551209270954,,0.03548308089375496,,3719.6782042980194,
8344,0.0,,0.0009685768745839596,,0.013716498389840126,,0.04069141671061516,,3720.1184487342834,
8345,0.0,,0.0027045379392802715,,0.015034529380500317,,0.03808724880218506,,3720.5598571300507,
8346,0.0,,0.0012474755058065057,,0.014792757108807564,,0.035234611481428146,,3721.0007541179657,
8347,0.0,,4.900793283013627e-05,,0.014437799341976643,,0.03390240669250488,,3721.4411103725433,
8348,0.0,,0.003474125172942877,,0.017103174701333046,,0.04044294357299805,,3721.881592273712,
8349,0.0,,0.0017241184832528234,,0.018054412677884102,,0.04257774353027344,,3722.322991847992,
8350,0.0,,0.0019438732415437698,,0.018007982522249222,,0.041180770844221115,,3722.7633929252625,
8351,0.0,,0.00028238812228664756,,0.01686246506869793,,0.03949308395385742,,3723.2039551734924,
8352,0.0,,0.00021057944104541093,,0.01613391377031803,,0.035234611481428146,,3723.645472764969,
8353,0.0,,0.0016303216107189655,,0.015609518624842167,,0.03355662152171135,,3724.086106300354,
8354,0.0,,0.0023457978386431932,,0.02034815587103367,,0.03390240669250488,,3724.526631593704,
8355,0.0,,3.68857872672379e-05,,0.02491810731589794,,0.039577484130859375,,3724.9680559635162,
8356,0.0,,0.00016650174802634865,,0.02387974038720131,,0.03978760913014412,,3725.4084026813507,
8357,0.0,,0.0003590543055906892,,0.0235420074313879,,0.03978760913014412,,3725.8491699695587,
8358,0.0,,0.00014913514314685017,,0.02394411340355873,,0.03978760913014412,,3726.290943622589,
8359,0.0,,0.0009369515464641154,,0.022396603599190712,,0.03588024899363518,,3726.7319543361664,
8360,0.0,,0.005590113811194897,,0.022969380021095276,,0.03457927703857422,,3727.1727974414825,
8361,0.0,,0.0015922817401587963,,0.018936095759272575,,0.03911073878407478,,3727.6145627498627,
8362,0.0,,0.0012646722607314587,,0.023315656930208206,,0.04470141604542732,,3728.055481672287,
8363,0.0,,0.0005547384498640895,,0.01782350242137909,,0.03950468823313713,,3728.495992898941,
8364,0.0,,0.001505764201283455,,0.02696210891008377,,0.05473573878407478,,3728.9366896152496,
8365,0.0,,0.0029972060583531857,,0.024373596534132957,,0.049994152039289474,,3729.3784577846527,
8366,0.0,,0.002318653743714094,,0.024248357862234116,,0.05473573878407478,,3729.8179914951324,
8367,0.0,,0.0008212015964090824,,0.024469150230288506,,0.05396191403269768,,3730.2583889961243,
8368,0.0,,0.0009676621411927044,,0.023465074598789215,,0.04992135241627693,,3730.6993038654327,
8369,0.0,,0.0022419877350330353,,0.02313259430229664,,0.04992135241627693,,3731.139616727829,
8370,0.0,,0.0021915603429079056,,0.02056051231920719,,0.04431907460093498,,3731.5803446769714,
8371,0.0,,0.0004112711176276207,,0.019661303609609604,,0.04038305953145027,,3732.020170688629,
8372,0.0,,0.0007143965922296047,,0.021743083372712135,,0.04431907460093498,,3732.460467338562,
8373,0.0,,0.0031355314422398806,,0.02317855693399906,,0.04559139534831047,,3732.9008185863495,
8374,0.0,,0.007378072012215853,,0.021188735961914062,,0.04431907460093498,,3733.3422832489014,
8375,0.0,,0.0018938460852950811,,0.02049718052148819,,0.04108858108520508,,3734.078476190567,
8376,0.0,,0.002002078341320157,,0.01769283413887024,,0.03950468823313713,,3734.520224094391,
8377,0.0,,0.00047151659964583814,,0.017008449882268906,,0.0363796167075634,,3734.961882352829,
8378,0.0,,0.0020843143574893475,,0.021207144483923912,,0.04471302032470703,,3735.402758836746,
8379,0.0,,0.00010394183482276276,,0.017873317003250122,,0.038692671805620193,,3735.843320608139,
8380,0.0,,0.007794220000505447,,0.015863988548517227,,0.03429635241627693,,3736.284300804138,
8381,0.0,,0.0002861417306121439,,0.01224567461758852,,0.03517472743988037,,3736.726202726364,
8382,0.0,,0.0007995368214324117,,0.010782411321997643,,0.03154148533940315,,3737.1661038398743,
8383,0.0,,0.0016107873525470495,,0.014215868897736073,,0.03517472743988037,,3737.6065921783447,
8384,0.0,,0.005230152979493141,,0.015023952350020409,,0.03777889534831047,,3738.047881126404,
8385,0.0,,0.00011400570656405762,,0.01274129655212164,,0.03647680953145027,,3738.4879052639008,
8386,0.0,,0.0002530782949179411,,0.013896118849515915,,0.034786421805620193,,3738.9303073883057,
8387,0.0,,0.0002042424603132531,,0.014174006879329681,,0.03647680953145027,,3739.370278596878,
8388,0.0,,0.0016115551115944982,,0.009869594126939774,,0.030385931953787804,,3739.8106560707092,
8389,0.0,,0.006480886600911617,,0.0130139896646142,,0.03548308089375496,,3740.25145983696,
8390,0.0,,0.00036365725100040436,,0.01164011750370264,,0.03548308089375496,,3740.6918139457703,
8391,0.0,,0.001645303564146161,,0.014359429478645325,,0.03461718559265137,,3741.133379459381,
8392,0.0,,0.0006964466301724315,,0.015558475628495216,,0.034226417541503906,,3741.574846506119,
8393,0.0,,0.002878343453630805,,0.01665462926030159,,0.03808724880218506,,3742.015832424164,
8394,0.0,,0.0038497622590512037,,0.01402917318046093,,0.03987288475036621,,3742.455557823181,
8395,0.0,,0.002156823640689254,,0.012472282163798809,,0.03808724880218506,,3742.8959844112396,
8396,0.0,,0.006052712444216013,,0.009600598365068436,,0.029331127181649208,,3743.336569070816,
8397,0.0,,0.0019746164325624704,,0.009675047360360622,,0.029578089714050293,,3743.777650117874,
8398,0.0,,0.000249189994065091,,0.010786673985421658,,0.03257055953145027,,3744.218920946121,
8399,0.0,,0.00025166734121739864,,0.01604742929339409,,0.03636908531188965,,3744.6596672534943,
8400,0.0,,0.0035623388830572367,,0.013635458424687386,,0.03608850762248039,,3745.1000776290894,
8401,0.0,,0.0021881067659705877,,0.012555431574583054,,0.03323737904429436,,3745.5407660007477,
8402,0.0,,0.0014094951329752803,,0.012362995184957981,,0.03584154322743416,,3745.9818284511566,
8403,0.0,,0.0017145010642707348,,0.014917420223355293,,0.0359952449798584,,3746.422212600708,
8404,0.0,,0.00039004016434773803,,0.01684444211423397,,0.03777889534831047,,3746.8619451522827,
8405,0.0,,0.0012571153929457068,,0.01731320098042488,,0.0346931628882885,,3747.30295586586,
8406,0.0,,0.006569112651050091,,0.01652289368212223,,0.0334518738090992,,3747.742748975754,
8407,0.0,,0.0014813875313848257,,0.012181086465716362,,0.02996639348566532,,3748.1832094192505,
8408,0.0,,0.0001866369420895353,,0.014104129746556282,,0.02977895736694336,,3748.624149799347,
8409,0.0,,0.0006822287105023861,,0.015636302530765533,,0.030853113159537315,,3749.0650374889374,
8410,0.0,,0.00023762423370499164,,0.020496949553489685,,0.03743791580200195,,3749.506004333496,
8411,0.0,,0.0032454340253025293,,0.016386963427066803,,0.033457279205322266,,3749.946676969528,
8412,0.0,,0.0009618058102205396,,0.018192226067185402,,0.036061447113752365,,3750.387679338455,
8413,0.0,,0.001361796515993774,,0.020269108936190605,,0.03943474963307381,,3750.8281342983246,
8414,0.0,,0.0023889828007668257,,0.01620645821094513,,0.03461718559265137,,3751.268851518631,
8415,0.0,,0.002349016722291708,,0.015383588150143623,,0.03461718559265137,,3751.70942568779,
8416,0.0,,0.002464203629642725,,0.012448743917047977,,0.03257055953145027,,3752.1503336429596,
8417,0.0,,0.0011888036970049143,,0.015165331773459911,,0.03126847743988037,,3752.591334581375,
8418,0.0,,0.004419873934239149,,0.019635828211903572,,0.03429635241627693,,3753.032999277115,
8419,0.0,,0.0006080350722186267,,0.019428648054599762,,0.034226417541503906,,3753.4740805625916,
8420,0.0,,0.0029545938596129417,,0.014552192762494087,,0.03461718559265137,,3753.9151768684387,
8421,0.0,,0.0027367144357413054,,0.016834141686558723,,0.03517472743988037,,3754.355612754822,
8422,0.0,,0.004135549068450928,,0.016605937853455544,,0.03908097743988037,,3754.7963376045227,
8423,0.0,,7.491618453059345e-05,,0.016616256907582283,,0.03908097743988037,,3755.2381699085236,
8424,0.0,,0.00013098458293825388,,0.012682612054049969,,0.0371062345802784,,3755.6785016059875,
8425,0.0,,0.000513548671733588,,0.012020972557365894,,0.03908097743988037,,3756.1192297935486,
8426,0.0,,0.000847385439556092,,0.012448755092918873,,0.0399014949798584,,3756.560159444809,
8427,0.0,,0.0032791942358016968,,0.0136725390329957,,0.04027533531188965,,3757.001284599304,
8428,0.0,,0.0009759346721693873,,0.012752124108374119,,0.03647680953145027,,3757.4418103694916,
8429,0.0,,0.0008183756726793945,,0.015478348359465599,,0.03517472743988037,,3757.8829305171967,
8430,0.0,,0.0005142171867191792,,0.01421328354626894,,0.03584154322743416,,3758.3231506347656,
8431,0.0,,0.0010885107330977917,,0.010968925431370735,,0.03908097743988037,,3758.764205932617,
8432,0.0,,0.00012052880629198626,,0.010212905704975128,,0.03974779322743416,,3759.205632209778,
8433,0.0,,0.0045721689239144325,,0.013586251996457577,,0.04756029322743416,,3759.6469185352325,
8434,0.0,,0.0009214149322360754,,0.01291414350271225,,0.04819555953145027,,3760.087014436722,
8435,0.0,,0.004310480318963528,,0.014025378972291946,,0.051772039383649826,,3760.5272374153137,
8436,0.0,,4.2822262912523e-05,,0.01187955029308796,,0.05407071113586426,,3760.9682364463806,
8437,0.0,,0.0014545266749337316,,0.012385153211653233,,0.04886237904429436,,3761.409398317337,
8438,0.0,,0.0005921304109506309,,0.009477934800088406,,0.047522902488708496,,3762.1450295448303,
8439,0.0,,0.0005903918645344675,,0.012632126919925213,,0.05016446113586426,,3762.586728334427,
8440,0.0,,0.0018761035753414035,,0.011091522872447968,,0.04886237904429436,,3763.0268642902374,
8441,0.0,,0.0003032323729712516,,0.012776893563568592,,0.04756029322743416,,3763.4675059318542,
8442,0.0,,0.001786150736734271,,0.014217116869986057,,0.04689347743988037,,3763.908220052719,
8443,0.0,,0.0018842883873730898,,0.01695120707154274,,0.05069200322031975,,3764.3485748767853,
8444,0.0,,0.0023405449464917183,,0.01565915159881115,,0.0490160770714283,,3764.790967464447,
8445,0.0,,0.001239128177985549,,0.016616355627775192,,0.04808783531188965,,3765.2314269542694,
8446,0.0,,0.001297554699704051,,0.017909545451402664,,0.05079972743988037,,3765.6714148521423,
8447,0.0,,0.0019918610341846943,,0.015859855338931084,,0.04949764534831047,,3766.11260843277,
8448,0.0,,0.0002867819566745311,,0.014242416247725487,,0.0488249845802784,,3766.552956342697,
8449,0.0,,0.004113921895623207,,0.012868667021393776,,0.04949764534831047,,3766.9934096336365,
8450,0.0,,0.0008273358107544482,,0.011268739588558674,,0.04938991740345955,,3767.4332728385925,
8451,0.0,,0.002121992874890566,,0.016532687470316887,,0.057939570397138596,,3767.873957633972,
8452,0.0,,0.001389928162097931,,0.013044837862253189,,0.05407071113586426,,3768.3150379657745,
8453,0.0,,0.0013297467958182096,,0.01239508856087923,,0.05210180953145027,,3768.755218267441,
8454,0.0,,0.0004824657808057964,,0.014244661666452885,,0.056427597999572754,,3769.1963794231415,
8455,0.0,,0.0011050836183130741,,0.0172845721244812,,0.06082808971405029,,3769.6370329856873,
8456,0.0,,0.0019135884940624237,,0.016195543110370636,,0.062130171805620193,,3770.077404975891,
8457,0.0,,0.0003832570218946785,,0.015416165813803673,,0.06241075322031975,,3770.5176475048065,
8458,0.0,,0.00433748634532094,,0.012170854024589062,,0.05590033531188965,,3770.9580461978912,
8459,0.0,,0.0017144805751740932,,0.011030257679522038,,0.05199408531188965,,3771.399394273758,
8460,0.0,,0.0018588370876386762,,0.009885718114674091,,0.048615097999572754,,3771.839520931244,
8461,0.0,,0.001586447935551405,,0.01270600501447916,,0.04886237904429436,,3772.280178308487,
8462,0.0,,0.0006054281257092953,,0.016521111130714417,,0.05276862904429436,,3772.721041202545,
8463,0.0,,0.009372510947287083,,0.012561985291540623,,0.04298722743988037,,3773.1615493297577,
8464,0.0,,0.0029725588392466307,,0.015162965282797813,,0.04298722743988037,,3773.6017644405365,
8465,0.0,,0.0007619730895385146,,0.01189732737839222,,0.042104680091142654,,3774.042268514633,
8466,0.0,,0.0026292891707271338,,0.014906847849488258,,0.05470597743988037,,3774.4834315776825,
8467,0.0,,0.002543605165556073,,0.014335989952087402,,0.05276862904429436,,3774.9239780902863,
8468,0.0,,0.0013431920669972897,,0.013508609496057034,,0.05146654322743416,,3775.3645358085632,
8469,0.0,,0.0059205288998782635,,0.020732758566737175,,0.0546087808907032,,3775.805086374283,
8470,0.0,,0.001882222481071949,,0.02193314954638481,,0.05470597743988037,,3776.2454147338867,
8471,0.0,,0.0025426666252315044,,0.02107328549027443,,0.05470597743988037,,3776.686960697174,
8472,0.0,,0.0005994364037178457,,0.018048053607344627,,0.05340389534831047,,3777.1268784999847,
8473,0.0,,0.0008791247964836657,,0.02374773472547531,,0.05731014534831047,,3777.56786608696,
8474,0.0,,0.0008434637566097081,,0.02361694723367691,,0.05667487904429436,,3778.008553504944,
8475,0.0,,0.002164046047255397,,0.025764962658286095,,0.057939570397138596,,3778.4486362934113,
8476,0.0,,0.0020116190426051617,,0.022698918357491493,,0.0520046167075634,,3778.88867855072,
8477,0.0,,0.0006247290875762701,,0.022598236799240112,,0.05210180953145027,,3779.328952074051,
8478,0.0,,0.0014780753990635276,,0.022674428299069405,,0.046013157814741135,,3779.7692975997925,
8479,0.0,,0.0023553483188152313,,0.021580025553703308,,0.04428930953145027,,3780.2098615169525,
8480,0.0,,0.008742699399590492,,0.01648516207933426,,0.04428930953145027,,3780.6505625247955,
8481,0.0,,0.0011846357956528664,,0.01503139641135931,,0.04235196113586426,,3781.090709209442,
8482,0.0,,0.0014304580399766564,,0.013480028137564659,,0.040802597999572754,,3781.5312049388885,
8483,0.0,,0.001608623773790896,,0.01370521541684866,,0.04340676590800285,,3781.9717621803284,
8484,0.0,,0.0001423379871994257,,0.01262372825294733,,0.04157741740345955,,3782.4132215976715,
8485,0.0,,0.0028018380980938673,,0.01426937710493803,,0.04168514534831047,,3782.8541429042816,
8486,0.0,,0.000912151241209358,,0.012536769732832909,,0.04340676590800285,,3783.2944955825806,
8487,0.0,,3.347704841871746e-05,,0.011682185344398022,,0.046010930091142654,,3783.7353341579437,
8488,0.0,,0.0038187187165021896,,0.01243121549487114,,0.04689347743988037,,3784.1759362220764,
8489,0.0,,0.0014402220258489251,,0.013539000414311886,,0.04689347743988037,,3784.615807533264,
8490,0.0,,0.0011703161289915442,,0.012150534428656101,,0.048615097999572754,,3785.0573563575745,
8491,0.0,,0.0002875497448258102,,0.014028632082045078,,0.052521347999572754,,3785.4981348514557,
8492,0.0,,0.0028716246597468853,,0.013286644592881203,,0.05079972743988037,,3785.938807249069,
8493,0.0,,1.759563929226715e-05,,0.015144375152885914,,0.04846857115626335,,3786.3793935775757,
8494,0.0,,0.003839827375486493,,0.015356925316154957,,0.04731301590800285,,3786.8198840618134,
8495,0.0,,0.004282780457288027,,0.018072769045829773,,0.052521347999572754,,3787.2603254318237,
8496,0.0,,0.0028764556627720594,,0.020617840811610222,,0.0572129487991333,,3787.7018055915833,
8497,0.0,,0.0019153752364218235,,0.02447892352938652,,0.062130171805620193,,3788.1423828601837,
8498,0.0,,0.004813971929252148,,0.024766795337200165,,0.06554218381643295,,3788.5833060741425,
8499,0.0,,0.0003345039440318942,,0.027576375752687454,,0.06839362531900406,,3789.023894071579,
8500,0.0,,8.772035653237253e-05,,0.02564670890569687,,0.0624212808907032,,3789.758081436157,
8501,0.0,,0.001836383598856628,,0.02799133211374283,,0.06631699949502945,,3790.198789358139,
8502,0.0,,0.0013456708984449506,,0.03204832971096039,,0.0728379487991333,,3790.6384603977203,
8503,0.0,,0.0011101484997197986,,0.03034929558634758,,0.07022324949502945,,3791.0789012908936,
8504,0.0,,0.0007848324603401124,,0.025433147326111794,,0.06578946113586426,,3791.5191717147827,
8505,0.0,,0.00013577808567788452,,0.02353277988731861,,0.06892117112874985,,3791.959372282028,
8506,0.0,,0.0028494498692452908,,0.02368532493710518,,0.0676296129822731,,3792.4007637500763,
8507,0.0,,0.0024356842041015625,,0.027776243165135384,,0.07033097743988037,,3792.8416097164154,
8508,0.0,,0.003767503658309579,,0.024493742734193802,,0.06371283531188965,,3793.282609462738,
8509,0.0,,0.00029014269239269197,,0.025151554495096207,,0.06994267553091049,,3793.7240233421326,
8510,0.0,,0.0039887321181595325,,0.023065391927957535,,0.0673385038971901,,3794.163875579834,
8511,0.0,,0.002677986864000559,,0.01840045489370823,,0.06371283531188965,,3794.604474067688,
8512,0.0,,0.0011923904530704021,,0.018079198896884918,,0.06241075322031975,,3795.04558801651,
8513,0.0,,0.0007337348069995642,,0.017252745106816292,,0.05991430953145027,,3795.4867141246796,
8514,0.0,,0.002727217972278595,,0.014840181916952133,,0.061635930091142654,,3795.9266781806946,
8515,0.0,,0.0022711586207151413,,0.015384511090815067,,0.0585150308907032,,3796.3678019046783,
8516,0.0,,0.0020690595265477896,,0.016702018678188324,,0.05980658531188965,,3796.8088471889496,
8517,0.0,,0.0024346462450921535,,0.013231641612946987,,0.0634322538971901,,3797.2507524490356,
8518,0.0,,0.0061280918307602406,,0.017431247979402542,,0.06371283531188965,,3797.6903603076935,
8519,0.0,,0.0001861208729678765,,0.013686430640518665,,0.06473433971405029,,3798.130578517914,
8520,0.0,,0.00364827923476696,,0.011400576680898666,,0.06110866740345955,,3798.571205854416,
8521,0.0,,0.007326674647629261,,0.01210195105522871,,0.05720241740345955,,3799.0115015506744,
8522,0.0,,0.002152389381080866,,0.012932359240949154,,0.05459825322031975,,3799.451303958893,
8523,0.0,,0.00228714756667614,,0.013624307699501514,,0.058773696422576904,,3799.8912632465363,
8524,0.0,,0.00045067560859024525,,0.019384754821658134,,0.05459825322031975,,3800.3318014144897,
8525,0.0,,0.0006740524549968541,,0.02009406127035618,,0.05991430953145027,,3800.773407459259,
8526,0.0,,0.002426369581371546,,0.02111697569489479,,0.05991430953145027,,3801.2137322425842,
8527,0.0,,0.009058024734258652,,0.019709885120391846,,0.06082808971405029,,3801.6566531658173,
8528,0.0,,0.0012170359259471297,,0.016185222193598747,,0.056629497557878494,,3802.0969252586365,
8529,0.0,,0.0006490302039310336,,0.01647055149078369,,0.058223921805620193,,3802.537990093231,
8530,0.0,,0.0011102237040176988,,0.017267754301428795,,0.05720241740345955,,3802.9789221286774,
8531,0.0,,0.003293782938271761,,0.019699038937687874,,0.05459825322031975,,3803.4194433689117,
8532,0.0,,0.0015018568374216557,,0.01857270859181881,,0.05199408531188965,,3803.860048055649,
8533,0.0,,8.411376620642841e-05,,0.016094790771603584,,0.05199408531188965,,3804.3009951114655,
8534,0.0,,0.0005757004837505519,,0.014739111997187138,,0.05301558971405029,,3804.741890668869,
8535,0.0,,0.001241754274815321,,0.011952691711485386,,0.05301558971405029,,3805.182042121887,
8536,0.0,,0.0008201040327548981,,0.011383617296814919,,0.053565364331007004,,3805.622296333313,
8537,0.0,,0.001952539780177176,,0.01150022353976965,,0.05329616740345955,,3806.0625920295715,
8538,0.0,,0.001286353450268507,,0.010488909669220448,,0.05199408531188965,,3806.503777742386,
8539,0.0,,0.000807546719443053,,0.012381298467516899,,0.05069200322031975,,3806.9438428878784,
8540,0.0,,0.00865017157047987,,0.013352790847420692,,0.05301558971405029,,3807.384685754776,
8541,0.0,,0.010173914954066277,,0.009874383918941021,,0.04548366740345955,,3807.8263895511627,
8542,0.0,,0.000843385758344084,,0.009099748916924,,0.04418158531188965,,3808.266946554184,
8543,0.0,,0.0022056475281715393,,0.009652683511376381,,0.04157741740345955,,3808.7072479724884,
8544,0.0,,0.0002589763898868114,,0.010296151973307133,,0.038692671805620193,,3809.147943496704,
8545,0.0,,0.0013719152193516493,,0.010090028867125511,,0.03897325322031975,,3809.5885949134827,
8546,0.0,,0.0006139054894447327,,0.009391408413648605,,0.04129683971405029,,3810.029104232788,
8547,0.0,,0.000865535344928503,,0.010991988703608513,,0.03636908531188965,,3810.470461368561,
8548,0.0,,0.003554966999217868,,0.013696948066353798,,0.03897325322031975,,3810.9102745056152,
8549,0.0,,0.003260619705542922,,0.016775773838162422,,0.03449408337473869,,3811.351735830307,
8550,0.0,,0.0008683092892169952,,0.01752873696386814,,0.03739058971405029,,3811.792593240738,
8551,0.0,,0.0015011932700872421,,0.01795812137424946,,0.034909408539533615,,3812.2327024936676,
8552,0.0,,0.0013804812915623188,,0.016412969678640366,,0.03636908531188965,,3812.673413038254,
8553,0.0,,0.003732816083356738,,0.014802210964262486,,0.03950051590800285,,3813.113652229309,
8554,0.0,,0.00037986517418175936,,0.012654791586101055,,0.0402858667075634,,3813.5546848773956,
8555,0.0,,0.005280144512653351,,0.01678268425166607,,0.03506700322031975,,3813.9953076839447,
8556,0.0,,0.0031909733079373837,,0.01585078425705433,,0.04195815324783325,,3814.4355816841125,
8557,0.0,,0.001991015626117587,,0.013810142874717712,,0.0454941987991333,,3814.8764963150024,
8558,0.0,,0.0002669209789019078,,0.015489982441067696,,0.04456232115626335,,3815.316612958908,
8559,0.0,,0.004066945053637028,,0.014639354310929775,,0.04520308971405029,,3815.757336616516,
8560,0.0,,3.9267837564693764e-05,,0.016240812838077545,,0.04526162147521973,,3816.1980443000793,
8561,0.0,,0.0008076878730207682,,0.01601487584412098,,0.04678575322031975,,3816.6382269859314,
8562,0.0,,0.0002767294645309448,,0.017951421439647675,,0.042598921805620193,,3817.0782010555267,
8563,0.0,,0.0035358413588255644,,0.01764574646949768,,0.04298722743988037,,3817.814466238022,
8564,0.0,,0.0010228576138615608,,0.019228091463446617,,0.04084078595042229,,3818.2546560764313,
8565,0.0,,0.001342217205092311,,0.01986685022711754,,0.03908097743988037,,3818.6958017349243,
8566,0.0,,0.0017167141195386648,,0.02020912431180477,,0.04178190231323242,,3819.1365060806274,
8567,0.0,,0.008841671980917454,,0.023090913891792297,,0.04549209401011467,,3819.5771775245667,
8568,0.0,,0.002225747797638178,,0.024250274524092674,,0.05125745013356209,,3820.017821073532,
8569,0.0,,0.001865640515461564,,0.021540865302085876,,0.04341943934559822,,3820.4581735134125,
8570,0.0,,0.003428379073739052,,0.022824199870228767,,0.04651610180735588,,3820.899434328079,
8571,0.0,,0.003401972586289048,,0.017645251005887985,,0.041004497557878494,,3821.3405544757843,
8572,0.0,,0.002843063324689865,,0.013307655230164528,,0.0402858667075634,,3821.7812836170197,
8573,0.0,,0.0007786483038216829,,0.013359342701733112,,0.04326023533940315,,3822.2221398353577,
8574,0.0,,0.010837012901902199,,0.012383680790662766,,0.038692671805620193,,3822.662312746048,
8575,0.0,,0.0017595816170796752,,0.013905975967645645,,0.039702415466308594,,3823.103054523468,
8576,0.0,,0.0012917531421408057,,0.013963326811790466,,0.04027533531188965,,3823.543577194214,
8577,0.0,,0.0007066974649205804,,0.012986934743821621,,0.03584154322743416,,3823.983712911606,
8578,0.0,,0.0005281804478727281,,0.009218353778123856,,0.03674982115626335,,3824.424093723297,
8579,0.0,,0.006881088018417358,,0.008234216831624508,,0.0389837808907032,,3824.864579677582,
8580,0.0,,0.00010514698078623042,,0.00784989446401596,,0.03908097743988037,,3825.3054065704346,
8581,0.0,,7.564882980659604e-05,,0.00913962721824646,,0.04027533531188965,,3825.7463014125824,
8582,0.0,,0.001278718700632453,,0.00830059964209795,,0.04168514534831047,,3826.1859681606293,
8583,0.0,,0.0004996035131625831,,0.009828046895563602,,0.04716648533940315,,3826.6272144317627,
8584,0.0,,0.0006429508212022483,,0.009192387573421001,,0.04559139534831047,,3827.0681533813477,
8585,0.0,,0.0027598715387284756,,0.00770106865093112,,0.04287950322031975,,3827.5087056159973,
8586,0.0,,0.0011059895623475313,,0.007483329623937607,,0.03935398533940315,,3827.9494268894196,
8587,0.0,,0.00039019371615722775,,0.009017514996230602,,0.04326023533940315,,3828.3892993927,
8588,0.0,,0.00014206116611603647,,0.00842076726257801,,0.04548366740345955,,3828.8303418159485,
8589,0.0,,0.0013656036462634802,,0.009248401038348675,,0.04129683971405029,,3829.2712376117706,
8590,0.0,,0.003267519176006317,,0.012892785482108593,,0.0441921167075634,,3829.7115347385406,
8591,0.0,,0.00010682275024009869,,0.012785976752638817,,0.042314570397138596,,3830.151742696762,
8592,0.0,,8.476639777654782e-05,,0.014312323182821274,,0.04559946060180664,,3830.5922005176544,
8593,0.0,,0.002935571363195777,,0.01253331545740366,,0.041004497557878494,,3831.032885313034,
8594,0.0,,0.003682491136714816,,0.013244087807834148,,0.03999475762248039,,3831.474279165268,
8595,0.0,,0.0013454067520797253,,0.017175303772091866,,0.03908097743988037,,3831.9157617092133,
8596,0.0,,0.005878165829926729,,0.012229528278112411,,0.03376491740345955,,3832.3559622764587,
8597,0.0,,0.0038226223550736904,,0.012123767286539078,,0.0311607513576746,,3832.7977056503296,
8598,0.0,,0.0009610612178221345,,0.011103476397693157,,0.03376491740345955,,3833.238533973694,
8599,0.0,,0.0018622956704348326,,0.01309522707015276,,0.03246283531188965,,3833.6795835494995,
8600,0.0,,0.0010716168908402324,,0.015316964127123356,,0.03563245013356209,,3834.121235370636,
8601,0.0,,0.0006128721870481968,,0.01640285737812519,,0.03507542610168457,,3834.563455581665,
8602,0.0,,0.003545775543898344,,0.014102229848504066,,0.03154148533940315,,3835.005061149597,
8603,0.0,,0.0008275360451079905,,0.013062477111816406,,0.02986709214746952,,3835.4454119205475,
8604,0.0,,0.001767404144629836,,0.010786797851324081,,0.03154148533940315,,3835.886006116867,
8605,0.0,,0.0030076908878982067,,0.014318595640361309,,0.03714362904429436,,3836.326622724533,
8606,0.0,,0.0012607790995389223,,0.014887388795614243,,0.03844571113586426,,3836.7672023773193,
8607,0.0,,0.001242526457644999,,0.013538208790123463,,0.0389837808907032,,3837.2092685699463,
8608,0.0,,0.000650152622256428,,0.009934958070516586,,0.03584154322743416,,3837.6504275798798,
8609,0.0,,0.0011750273406505585,,0.00966879352927208,,0.03354287147521973,,3838.0910744667053,
8610,0.0,,0.0030216036830097437,,0.011843507178127766,,0.0324733667075634,,3838.5315248966217,
8611,0.0,,0.0025190964806824923,,0.010484382510185242,,0.029285749420523643,,3838.9723279476166,
8612,0.0,,0.0011025341227650642,,0.010303862392902374,,0.029858669266104698,,3839.4129354953766,
8613,0.0,,0.0006021368317306042,,0.011425361037254333,,0.026681581512093544,,3839.854318857193,
8614,0.0,,0.00024275740724988282,,0.012737042270600796,,0.03126847743988037,,3840.29456949234,
8615,0.0,,0.001461070030927658,,0.010163350030779839,,0.033191997557878494,,3840.734941959381,
8616,0.0,,0.0030801999382674694,,0.0073366728611290455,,0.03674982115626335,,3841.175042629242,
8617,0.0,,0.006409087218344212,,0.010232075117528439,,0.02246224880218506,,3841.6165392398834,
8618,0.0,,0.0023427209816873074,,0.007837648503482342,,0.02466086484491825,,3842.0569977760315,
8619,0.0,,0.0007077574264258146,,0.00882452167570591,,0.025578578934073448,,3842.4970259666443,
8620,0.0,,0.0005749280680902302,,0.01077964249998331,,0.022575655952095985,,3842.9373478889465,
8621,0.0,,0.0033552651293575764,,0.015516354702413082,,0.02506641484797001,,3843.3777091503143,
8622,0.0,,0.0007046374958008528,,0.01581246219575405,,0.024682840332388878,,3843.8177042007446,
8623,0.0,,0.002052913885563612,,0.013393129222095013,,0.02674778364598751,,3844.258202314377,
8624,0.0,,0.0027451456990092993,,0.011074659414589405,,0.0276352372020483,,3844.6992366313934,
8625,0.0,,0.0004760187875945121,,0.010926108807325363,,0.0298691987991333,,3845.4346446990967,
8626,0.0,,0.002020587446168065,,0.009349103085696697,,0.03284357115626335,,3845.8766202926636,
8627,0.0,,0.0012626860989257693,,0.009473445825278759,,0.03154148533940315,,3846.3168766498566,
8628,0.0,,0.0014608930796384811,,0.009250979870557785,,0.03154148533940315,,3846.7578279972076,
8629,0.0,,0.0007997886859811842,,0.009278462268412113,,0.03674982115626335,,3847.1991379261017,
8630,0.0,,6.5242129494436085e-06,,0.008623172529041767,,0.0363796167075634,,3847.640167236328,
8631,0.0,,0.000693245034199208,,0.008545269258320332,,0.03544773533940315,,3848.08105635643,
8632,0.0,,0.005842083599418402,,0.008208385668694973,,0.03154148533940315,,3848.522582054138,
8633,0.0,,3.0838014936307445e-05,,0.008605696260929108,,0.028937319293618202,,3848.962863922119,
8634,0.0,,0.0033499186392873526,,0.00867386907339096,,0.03154148533940315,,3849.4038565158844,
8635,0.0,,0.00041876715840771794,,0.008013290353119373,,0.028937319293618202,,3849.8439264297485,
8636,0.0,,0.0035140349064022303,,0.009329470805823803,,0.03674982115626335,,3850.2848846912384,
8637,0.0,,0.0030366929713636637,,0.009089813567698002,,0.0376816987991333,,3850.725486278534,
8638,0.0,,0.0023513929918408394,,0.008877933025360107,,0.0402858667075634,,3851.166334629059,
8639,0.0,,0.0005223208572715521,,0.009063443168997765,,0.04326023533940315,,3851.6068987846375,
8640,0.0,,0.00546597084030509,,0.009474465623497963,,0.03517472743988037,,3852.0477125644684,
8641,0.0,,0.0008000812958925962,,0.010850148275494576,,0.04418158531188965,,3852.4877424240112,
8642,0.0,,0.004253539256751537,,0.011680546216666698,,0.04390100762248039,,3852.9289512634277,
8643,0.0,,0.0065979305654764175,,0.011869138106703758,,0.04287950322031975,,3853.3708970546722,
8644,0.0,,7.925570389488712e-05,,0.010136103257536888,,0.03897325322031975,,3853.8108701705933,
8645,0.0,,0.0020328157115727663,,0.010690497234463692,,0.03897325322031975,,3854.252823829651,
8646,0.0,,0.0015649446286261082,,0.012603740207850933,,0.03739058971405029,,3854.693212747574,
8647,0.0,,0.0004989454173482955,,0.012915988452732563,,0.03897325322031975,,3855.134457349777,
8648,0.0,,0.002419307129457593,,0.014620260335505009,,0.03506700322031975,,3855.574004173279,
8649,0.0,,0.004465678706765175,,0.016332173720002174,,0.04027533531188965,,3856.0144896507263,
8650,0.0,,0.003452899167314172,,0.018633415922522545,,0.03640715405344963,,3856.4557576179504,
8651,0.0,,0.0009356534574180841,,0.01668822020292282,,0.03636908531188965,,3856.8964352607727,
8652,0.0,,0.00048494708607904613,,0.017940187826752663,,0.03507542610168457,,3857.337170600891,
8653,0.0,,0.004537425469607115,,0.01585027016699314,,0.04157741740345955,,3857.777200460434,
8654,0.0,,0.0021788261365145445,,0.01709930971264839,,0.04808783531188965,,3858.2176508903503,
8655,0.0,,0.0047390395775437355,,0.017031511291861534,,0.04808783531188965,,3858.6599748134613,
8656,0.0,,0.0008679166785441339,,0.013426813296973705,,0.04819555953145027,,3859.1013367176056,
8657,0.0,,0.0008174671675078571,,0.015526638366281986,,0.04678575322031975,,3859.5426399707794,
8658,0.0,,0.0008908454910852015,,0.013597240671515465,,0.04586440324783325,,3859.9827473163605,
8659,0.0,,0.00017699184536468238,,0.01746504008769989,,0.04418158531188965,,3860.4235355854034,
8660,0.0,,0.0012072301469743252,,0.019257962703704834,,0.04418158531188965,,3860.863799095154,
8661,0.0,,0.0017258794978260994,,0.013789955526590347,,0.043148696422576904,,3861.303658246994,
8662,0.0,,0.0023111787158995867,,0.012948323041200638,,0.04586440324783325,,3861.7445344924927,
8663,0.0,,0.003958819899708033,,0.014818070456385612,,0.042598921805620193,,3862.1850996017456,
8664,0.0,,0.0006048380746506155,,0.01592601276934147,,0.03812803700566292,,3862.6254909038544,
8665,0.0,,0.0043613058514893055,,0.015894433483481407,,0.03300277516245842,,3863.066116809845,
8666,0.0,,6.707591819576919e-05,,0.015458786860108376,,0.030668100342154503,,3863.5064582824707,
8667,0.0,,0.002299238694831729,,0.013503197580575943,,0.03242379426956177,,3863.9466319084167,
8668,0.0,,0.001954925013706088,,0.012436721473932266,,0.03263910487294197,,3864.387145280838,
8669,0.0,,0.0016894557047635317,,0.01182578131556511,,0.029357194900512695,,3864.8268094062805,
8670,0.0,,0.006430014036595821,,0.011259683407843113,,0.0298691987991333,,3865.267348766327,
8671,0.0,,0.0027763869147747755,,0.012061295099556446,,0.026333153247833252,,3865.707939147949,
8672,0.0,,0.0003968306409660727,,0.012392651289701462,,0.02759893797338009,,3866.148403406143,
8673,0.0,,0.0029992724303156137,,0.011287697590887547,,0.0324733667075634,,3866.5885002613068,
8674,0.0,,0.003877670504152775,,0.011335931718349457,,0.03348433971405029,,3867.0301032066345,
8675,0.0,,0.007756915874779224,,0.011286047287285328,,0.03020310401916504,,3867.470791578293,
8676,0.0,,2.9083963454468176e-05,,0.013440757989883423,,0.030570030212402344,,3867.9112932682037,
8677,0.0,,0.005301875062286854,,0.013003651052713394,,0.031961362808942795,,3868.350895881653,
8678,0.0,,0.0014192115049809217,,0.012045959010720253,,0.03372587636113167,,3868.7911446094513,
8679,0.0,,0.0029772240668535233,,0.015439216047525406,,0.031121710315346718,,3869.23140001297,
8680,0.0,,0.007385965436697006,,0.017377931624650955,,0.03150518611073494,,3869.671867132187,
8681,0.0,,0.0059684403240680695,,0.016974875703454018,,0.03161762282252312,,3870.1127083301544,
8682,0.0,,0.001698522362858057,,0.017675619572401047,,0.03372587636113167,,3870.553160905838,
8683,0.0,,0.0020488640293478966,,0.018246276304125786,,0.03502796217799187,,3870.9935681819916,
8684,0.0,,0.0052837044931948185,,0.015503378584980965,,0.034476280212402344,,3871.4340105056763,
8685,0.0,,0.0001762227766448632,,0.015530744567513466,,0.03229411318898201,,3871.8745930194855,
8686,0.0,,0.002206537639722228,,0.017978962510824203,,0.03552387282252312,,3872.315375804901,
8687,0.0,,0.0014273448614403605,,0.011611112393438816,,0.03348433971405029,,3872.756604909897,
8688,0.0,,0.0005656881839968264,,0.014989033341407776,,0.03133702278137207,,3873.4923911094666,
8689,0.0,,0.0004102318489458412,,0.014194664545357227,,0.02779444120824337,,3873.9328548908234,
8690,0.0,,0.00046407998888753355,,0.013391758315265179,,0.028596559539437294,,3874.373518228531,
8691,0.0,,0.0014804789097979665,,0.012460685335099697,,0.02599048614501953,,3874.8134837150574,
8692,0.0,,0.0040315138176083565,,0.012360829859972,,0.029085934162139893,,3875.2535820007324,
8693,0.0,,0.00061985437059775,,0.012735887430608273,,0.02873285673558712,,3875.6943295001984,
8694,0.0,,0.0002653092087712139,,0.012143757194280624,,0.029819628223776817,,3876.1346192359924,
8695,0.0,,0.00032472555176354945,,0.011546354740858078,,0.03133702278137207,,3876.5757834911346,
8696,0.0,,0.0011993790976703167,,0.01332729309797287,,0.031121710315346718,,3877.0168600082397,
8697,0.0,,0.0031787303742021322,,0.015486571006476879,,0.03507542610168457,,3877.457340478897,
8698,0.0,,0.00040270498720929027,,0.014141300693154335,,0.03119882009923458,,3877.8982450962067,
8699,0.0,,0.0006912164390087128,,0.016990194097161293,,0.03640715405344963,,3878.338985681534,
8700,0.0,,0.0018320835661143064,,0.0149881262332201,,0.03195611760020256,,3878.7798290252686,
8701,0.0,,0.003971285652369261,,0.015155747532844543,,0.03195611760020256,,3879.220075368881,
8702,0.0,,0.0005385478143580258,,0.014837362803518772,,0.03229411318898201,,3879.6599106788635,
8703,0.0,,0.004275798797607422,,0.01577368937432766,,0.034282684326171875,,3880.100797891617,
8704,0.0,,0.001959347864612937,,0.014267374761402607,,0.03045090101659298,,3880.5418117046356,
8705,0.0,,0.0017522593261674047,,0.015637559816241264,,0.03507542610168457,,3880.982002019882,
8706,0.0,,0.0002951396454591304,,0.016802450641989708,,0.03656069561839104,,3881.4224700927734,
8707,0.0,,0.001967943273484707,,0.01507091335952282,,0.03507542610168457,,3881.863669872284,
8708,0.0,,0.0012959829764440656,,0.010513635352253914,,0.026663780212402344,,3882.30446434021,
8709,0.0,,0.002072620205581188,,0.00996234267950058,,0.0276352372020483,,3882.7454359531403,
8710,0.0,,0.0022044817451387644,,0.009901279583573341,,0.02759893797338009,,3883.185340166092,
8711,0.0,,0.002573617035523057,,0.009466134943068027,,0.026592334732413292,,3883.6257989406586,
8712,0.0,,0.002685792511329055,,0.009803615510463715,,0.03242379426956177,,3884.067032814026,
8713,0.0,,0.004298072773963213,,0.009746084921061993,,0.030659278854727745,,3884.5090458393097,
8714,0.0,,0.000817716761957854,,0.009997043758630753,,0.02890102006494999,,3884.950167655945,
8715,0.0,,0.0004444096703082323,,0.011459173634648323,,0.0337754487991333,,3885.391494989395,
8716,0.0,,0.0007602819241583347,,0.011233734898269176,,0.03317419812083244,,3885.832837343216,
8717,0.0,,0.0019527861149981618,,0.0116721848025918,,0.031872112303972244,,3886.2739038467407,
8718,0.0,,0.009487752802670002,,0.019965017214417458,,0.04221733286976814,,3886.715580701828,
8719,0.0,,0.0032842117361724377,,0.017548320814967155,,0.03946630284190178,,3887.156985282898,
8720,0.0,,0.0018173365388065577,,0.014263888821005821,,0.03708044812083244,,3887.598309993744,
8721,0.0,,0.0023378736805170774,,0.015906205400824547,,0.03914952278137207,,3888.03883600235,
8722,0.0,,0.0009475675178691745,,0.013866863213479519,,0.035867612808942795,,3888.479396343231,
8723,0.0,,0.0006565629737451673,,0.012565899640321732,,0.035778362303972244,,3888.921148300171,
8724,0.0,,0.002420001197606325,,0.012431503273546696,,0.03689843416213989,,3889.3624131679535,
8725,0.0,,0.0037836695555597544,,0.012550462037324905,,0.03654535487294197,,3889.8031804561615,
8726,0.0,,0.0005697763990610838,,0.010661129839718342,,0.035867612808942795,,3890.243076324463,
8727,0.0,,0.0018577772425487638,,0.012359249405562878,,0.034565526992082596,,3890.685066461563,
8728,0.0,,0.0017521408153697848,,0.013907036744058132,,0.03552387282252312,,3891.1250789165497,
8729,0.0,,0.0013644389109686017,,0.011867952533066273,,0.038471776992082596,,3891.565040588379,
8730,0.0,,0.0013992167077958584,,0.011936534196138382,,0.03893421217799187,,3892.0061452388763,
8731,0.0,,0.0006677615456283092,,0.01244715228676796,,0.04045160487294197,,3892.4466137886047,
8732,0.0,,0.0015494459075853229,,0.012860340997576714,,0.038471776992082596,,3892.8869335651398,
8733,0.0,,0.001263003796339035,,0.013850344344973564,,0.04023629426956177,,3893.3280227184296,
8734,0.0,,0.0002595754631329328,,0.014716277830302715,,0.035778362303972244,,3893.768220424652,
8735,0.0,,0.0016688825562596321,,0.014082754962146282,,0.03524327278137207,,3894.210143327713,
8736,0.0,,0.0005892587942071259,,0.013730627484619617,,0.039684612303972244,,3894.651275873184,
8737,0.0,,0.0009563445346429944,,0.01366966962814331,,0.04153837636113167,,3895.0916368961334,
8738,0.0,,0.0044625322334468365,,0.014911146834492683,,0.043680112808942795,,3895.5325841903687,
8739,0.0,,0.003053880063816905,,0.016974924132227898,,0.04305577278137207,,3895.973256587982,
8740,0.0,,0.0015257725026458502,,0.017001641914248466,,0.04305577278137207,,3896.4138469696045,
8741,0.0,,0.0045136152766644955,,0.014702473767101765,,0.04514114186167717,,3896.854459285736,
8742,0.0,,0.0018515470437705517,,0.01424237061291933,,0.04098669812083244,,3897.2954955101013,
8743,0.0,,0.009112933650612831,,0.013291463255882263,,0.04305577278137207,,3897.7361114025116,
8744,0.0,,0.0033082515001296997,,0.013251012191176414,,0.03914952278137207,,3898.1775789260864,
8745,0.0,,0.0013375785201787949,,0.013426790945231915,,0.03914952278137207,,3898.6181371212006,
8746,0.0,,0.001832206267863512,,0.013207685202360153,,0.04045160487294197,,3899.058806180954,
8747,0.0,,4.615092257154174e-05,,0.013924811966717243,,0.03893421217799187,,3899.499310016632,
8748,0.0,,0.00010481000208528712,,0.012763080187141895,,0.03654535487294197,,3899.939279317856,
8749,0.0,,0.0008839551592245698,,0.014907524921000004,,0.03768499568104744,,3900.3801996707916,
8750,0.0,,0.0011554849334061146,,0.014092210680246353,,0.03914952278137207,,3901.115422964096,
8751,0.0,,0.0018462402513250709,,0.01485974621027708,,0.04175369068980217,,3901.5552723407745,
8752,0.0,,0.016530636698007584,,0.019187068566679955,,0.04390100762248039,,3901.9956443309784,
8753,0.0,,0.0030069113709032536,,0.017968617379665375,,0.039684612303972244,,3902.4366636276245,
8754,0.0,,0.0052007827907800674,,0.015423288568854332,,0.03263910487294197,,3902.876788377762,
8755,0.0,,0.00014219197328202426,,0.016176003962755203,,0.03242379426956177,,3903.317411184311,
8756,0.0,,0.0034109517000615597,,0.01538113784044981,,0.03263910487294197,,3903.757780313492,
8757,0.0,,0.0006881662411615252,,0.016462884843349457,,0.034476280212402344,,3904.1985850334167,
8758,0.0,,0.0008449260494671762,,0.017664186656475067,,0.035778362303972244,,3904.6389684677124,
8759,0.0,,0.00038460438372567296,,0.017948849126696587,,0.04045160487294197,,3905.079886674881,
8760,0.0,,0.00101761263795197,,0.015513962134718895,,0.03801560401916504,,3905.5202379226685,
8761,0.0,,0.000483672134578228,,0.014982298016548157,,0.03524327278137207,,3905.9625000953674,
8762,0.0,,0.0012459486024454236,,0.013707139529287815,,0.03257862851023674,,3906.4030447006226,
8763,0.0,,0.003341468283906579,,0.011841447092592716,,0.030570030212402344,,3906.843913793564,
8764,0.0,,0.00032014772295951843,,0.012144465930759907,,0.03257862851023674,,3907.2842140197754,
8765,0.0,,0.002869455376639962,,0.011676860973238945,,0.03291970491409302,,3907.7255647182465,
8766,0.0,,0.0022094151936471462,,0.012392014265060425,,0.03263910487294197,,3908.166515350342,
8767,0.0,,0.002456407528370619,,0.01348870899528265,,0.03518279269337654,,3908.6069746017456,
8768,0.0,,0.005134550854563713,,0.015601184219121933,,0.038692671805620193,,3909.0494289398193,
8769,0.0,,0.00040809198981150985,,0.015018388628959656,,0.04039112851023674,,3909.491771221161,
8770,0.0,,0.000877335318364203,,0.016528239473700523,,0.04207046702504158,,3909.9331347942352,
8771,0.0,,0.003350482787936926,,0.01550344005227089,,0.04456232115626335,,3910.374589443207,
8772,0.0,,0.002789587713778019,,0.015698079019784927,,0.04520308971405029,,3910.8156027793884,
8773,0.0,,0.0005526713794097304,,0.014441177248954773,,0.044711071997880936,,3911.2553136348724,
8774,0.0,,0.00018720276420935988,,0.013728050515055656,,0.0415879487991333,,3911.6967849731445,
8775,0.0,,0.00044179451651871204,,0.013703611679375172,,0.043408989906311035,,3912.13711309433,
8776,0.0,,0.002146902959793806,,0.015422855503857136,,0.042106907814741135,,3912.5773503780365,
8777,0.0,,0.002069389447569847,,0.014765875414013863,,0.038382530212402344,,3913.017385482788,
8778,0.0,,0.001379658468067646,,0.014350884594023228,,0.042288780212402344,,3913.4585943222046,
8779,0.0,,0.000991672626696527,,0.017976539209485054,,0.043680112808942795,,3913.899929046631,
8780,0.0,,4.353088661446236e-05,,0.016736065968871117,,0.042288780212402344,,3914.3403890132904,
8781,0.0,,0.0010497147450223565,,0.015597589313983917,,0.03914952278137207,,3914.78124332428,
8782,0.0,,0.0002556521212682128,,0.013755207881331444,,0.04045160487294197,,3915.2216436862946,
8783,0.0,,0.0016782486345618963,,0.015369649976491928,,0.0361819863319397,,3915.662584066391,
8784,0.0,,0.004654241260141134,,0.015451127663254738,,0.03317419812083244,,3916.102665901184,
8785,0.0,,0.0019338461570441723,,0.016220740973949432,,0.030847707763314247,,3916.5448071956635,
8786,0.0,,0.0012954059056937695,,0.016146184876561165,,0.032240789383649826,,3916.986000061035,
8787,0.0,,0.006447086576372385,,0.014796312898397446,,0.03897325322031975,,3917.4265015125275,
8788,0.0,,0.001472138101235032,,0.014613731764256954,,0.03875120356678963,,3917.8677225112915,
8789,0.0,,0.002236547414213419,,0.015316203236579895,,0.04230658337473869,,3918.308930158615,
8790,0.0,,0.00021630633273161948,,0.01560281217098236,,0.04418158531188965,,3918.750006198883,
8791,0.0,,0.00116930331569165,,0.015002830885350704,,0.0451706238090992,,3919.1921651363373,
8792,0.0,,0.004584768787026405,,0.014120329171419144,,0.0454941987991333,,3919.633868932724,
8793,0.0,,0.0012812437489628792,,0.013809247873723507,,0.044711071997880936,,3920.074208021164,
8794,0.0,,0.003969654440879822,,0.012514248490333557,,0.038200657814741135,,3920.5145139694214,
8795,0.0,,0.00022887041268404573,,0.013594062998890877,,0.03544773533940315,,3920.9558115005493,
8796,0.0,,0.0012961517786607146,,0.012885975651443005,,0.034294407814741135,,3921.395903110504,
8797,0.0,,0.0033935632091015577,,0.01316305436193943,,0.03805190324783325,,3921.8382687568665,
8798,0.0,,0.0026914600748568773,,0.01760411076247692,,0.04559946060180664,,3922.2786989212036,
8799,0.0,,0.002896134275943041,,0.018249500542879105,,0.04325835034251213,,3922.719205379486,
8800,0.0,,0.0006069943192414939,,0.019555510953068733,,0.04846668243408203,,3923.159864425659,
8801,0.0,,0.001315317233093083,,0.017169978469610214,,0.04482150077819824,,3923.5998520851135,
8802,0.0,,0.004514710977673531,,0.021029185503721237,,0.05002983286976814,,3924.0402479171753,
8803,0.0,,0.0007393738487735391,,0.02094951830804348,,0.04988296702504158,,3924.482663869858,
8804,0.0,,0.0009411633363924921,,0.018722010776400566,,0.04482150077819824,,3924.923064470291,
8805,0.0,,0.0016351958038285375,,0.015538730658590794,,0.04402601718902588,,3925.3630714416504,
8806,0.0,,0.0007928363629616797,,0.013924140483140945,,0.04142184928059578,,3925.804259777069,
8807,0.0,,0.002158842049539089,,0.013394593261182308,,0.03946630284190178,,3926.2450246810913,
8808,0.0,,0.002809704514220357,,0.01427514385432005,,0.04207046702504158,,3926.68537569046,
8809,0.0,,0.0011089218314737082,,0.012677520513534546,,0.03946630284190178,,3927.126293897629,
8810,0.0,,0.0017460356466472149,,0.012119898572564125,,0.03881768509745598,,3927.5672771930695,
8811,0.0,,0.003446076763793826,,0.012058879248797894,,0.03700900077819824,,3928.008420228958,
8812,0.0,,0.003494769800454378,,0.012291115708649158,,0.03881768509745598,,3928.4486453533173,
8813,0.0,,0.000472190702566877,,0.011650683358311653,,0.03700900077819824,,3929.1837663650513,
8814,0.0,,0.00017960832337848842,,0.011485886760056019,,0.04207046702504158,,3929.6244246959686,
8815,0.0,,0.0027224423829466105,,0.011337922886013985,,0.03961316868662834,,3930.06493639946,
8816,0.0,,0.0001665484014665708,,0.012403061613440514,,0.03621351718902588,,3930.5060243606567,
8817,0.0,,0.003274438204243779,,0.012564253993332386,,0.02840101718902588,,3930.945832490921,
8818,0.0,,0.003563443198800087,,0.012121201492846012,,0.03100518323481083,,3931.387176513672,
8819,0.0,,0.015054110437631607,,0.010637441650032997,,0.02904963493347168,,3931.8277599811554,
8820,0.0,,0.0022182862740010023,,0.011142544448375702,,0.02579685114324093,,3932.268168449402,
8821,0.0,,0.006162858102470636,,0.011349877342581749,,0.03440483286976814,,3932.709652900696,
8822,0.0,,0.0009314031340181828,,0.011712394654750824,,0.03440483286976814,,3933.150566101074,
8823,0.0,,0.001090712146833539,,0.011421003378927708,,0.03440483286976814,,3933.592226266861,
8824,0.0,,0.001710887416265905,,0.011049502529203892,,0.04000918194651604,,3934.032424926758,
8825,0.0,,0.011353510431945324,,0.010390126146376133,,0.03700900077819824,,3934.4744300842285,
8826,0.0,,0.001389209646731615,,0.010982471518218517,,0.0400497131049633,,3934.9146950244904,
8827,0.0,,0.0033608158119022846,,0.011854390613734722,,0.04741700366139412,,3935.3545546531677,
8828,0.0,,0.0018085470655933022,,0.017386317253112793,,0.05444268509745598,,3935.794572353363,
8829,0.0,,0.004366440232843161,,0.01928102970123291,,0.0556747131049633,,3936.234675884247,
8830,0.0,,0.0041762907058000565,,0.017514662817120552,,0.050466377288103104,,3936.674518108368,
8831,0.0,,0.003984199371188879,,0.021577827632427216,,0.05444268509745598,,3937.114685535431,
8832,0.0,,0.00016438258171547204,,0.02839021570980549,,0.05965101718902588,,3937.5548799037933,
8833,0.0,,0.0027761070523411036,,0.026348426938056946,,0.05704684928059578,,3937.995638370514,
8834,0.0,,0.0011308080283924937,,0.021996553987264633,,0.05183851718902588,,3938.435823917389,
8835,0.0,,0.001171740354038775,,0.024742459878325462,,0.054552871733903885,,3938.876882314682,
8836,0.0,,0.0039597805589437485,,0.027428891509771347,,0.05523816868662834,,3939.318042039871,
8837,0.0,,0.0014979577390477061,,0.02753925882279873,,0.05444268509745598,,3939.7587926387787,
8838,0.0,,0.0012807534076273441,,0.02584405615925789,,0.05183851718902588,,3940.1995816230774,
8839,0.0,,0.0005967879551462829,,0.025003958493471146,,0.05444268509745598,,3940.640279531479,
8840,0.0,,0.00027777126524597406,,0.02740328386425972,,0.05444268509745598,,3941.081330060959,
8841,0.0,,0.001612927531823516,,0.02979792095720768,,0.05704684928059578,,3941.5220766067505,
8842,0.0,,0.0019365398911759257,,0.027225278317928314,,0.05444268509745598,,3941.961944103241,
8843,0.0,,0.0005023630801588297,,0.027847805991768837,,0.05367501452565193,,3942.402583360672,
8844,0.0,,0.0005095195956528187,,0.02306494116783142,,0.05444268509745598,,3942.8448326587677,
8845,0.0,,0.0013408067170530558,,0.0202779620885849,,0.04663018509745598,,3943.284957885742,
8846,0.0,,0.0018686766270548105,,0.021203137934207916,,0.04810166358947754,,3943.725400686264,
8847,0.0,,0.0013693609507754445,,0.020290089771151543,,0.04549749568104744,,3944.1658782958984,
8848,0.0,,0.004051137249916792,,0.019504226744174957,,0.04221733286976814,,3944.6071841716766,
8849,0.0,,3.056332570849918e-05,,0.01993226446211338,,0.04402601718902588,,3945.0470118522644,
8850,0.0,,0.0005339801427908242,,0.015789754688739777,,0.04402601718902588,,3945.4868774414062,
8851,0.0,,0.0008946218295022845,,0.01668146625161171,,0.04742566868662834,,3945.9272458553314,
8852,0.0,,0.0038232626393437386,,0.02149501070380211,,0.04923434928059578,,3946.36785697937,
8853,0.0,,0.0013788361102342606,,0.01948658749461174,,0.04923434928059578,,3946.8081483840942,
8854,0.0,,0.0029041478410363197,,0.01857452653348446,,0.05330999568104744,,3947.24973320961,
8855,0.0,,0.0002342057996429503,,0.017247656360268593,,0.050466377288103104,,3947.6909425258636,
8856,0.0,,0.0009433592786081135,,0.017423609271645546,,0.050466377288103104,,3948.1314449310303,
8857,0.0,,0.00019802134193014354,,0.016717948019504547,,0.050466377288103104,,3948.5726981163025,
8858,0.0,,0.0009785766014829278,,0.017459172755479813,,0.05002983286976814,,3949.014303922653,
8859,0.0,,0.0009996886365115643,,0.01940154656767845,,0.05330999568104744,,3949.4562096595764,
8860,0.0,,0.003807965200394392,,0.021680742502212524,,0.050466377288103104,,3949.8962802886963,
8861,0.0,,0.001176171936094761,,0.022472037002444267,,0.05183851718902588,,3950.3381881713867,
8862,0.0,,0.0018783629639074206,,0.021631821990013123,,0.05352616310119629,,3950.77890253067,
8863,0.0,,7.331455708481371e-05,,0.024038370698690414,,0.04988296702504158,,3951.2199337482452,
8864,0.0,,0.0024894396774470806,,0.0209384523332119,,0.04549749568104744,,3951.6603796482086,
8865,0.0,,0.002616563346236944,,0.025133639574050903,,0.05613033100962639,,3952.1024231910706,
8866,0.0,,0.001999280881136656,,0.03399563953280449,,0.06633082777261734,,3952.543194770813,
8867,0.0,,0.0004169195890426636,,0.03501567617058754,,0.06409168243408203,,3952.98365855217,
8868,0.0,,0.002049724105745554,,0.03573571890592575,,0.06565483659505844,,3953.42506480217,
8869,0.0,,0.0005599569412879646,,0.03771565854549408,,0.07071629911661148,,3953.8656878471375,
8870,0.0,,0.0017370351124554873,,0.03567878156900406,,0.06930001825094223,,3954.3069367408752,
8871,0.0,,0.0032703157048672438,,0.035678207874298096,,0.06654699891805649,,3954.748881340027,
8872,0.0,,0.0008406662964262068,,0.03590450808405876,,0.06811213493347168,,3955.1895685195923,
8873,0.0,,0.000788647448644042,,0.034827250987291336,,0.06811213493347168,,3955.630474090576,
8874,0.0,,0.00041301152668893337,,0.032610345631837845,,0.06930001825094223,,3956.070853471756,
8875,0.0,,0.005174189805984497,,0.03128017112612724,,0.06746351718902588,,3956.8058400154114,
8876,0.0,,0.0010671167401596904,,0.031477190554142,,0.06694921106100082,,3957.2460017204285,
8877,0.0,,0.00024466784088872373,,0.030203094705939293,,0.06372666358947754,,3957.686562538147,
8878,0.0,,0.006272617261856794,,0.033706486225128174,,0.06893499940633774,,3958.127265930176,
8879,0.0,,0.0013502320507541299,,0.028964782133698463,,0.06441628932952881,,3958.567257165909,
8880,0.0,,0.0008808936690911651,,0.029332924634218216,,0.06485935300588608,,3959.0081417560577,
8881,0.0,,0.0009840686107054353,,0.023028520867228508,,0.06029963493347168,,3959.448795080185,
8882,0.0,,0.0013098092749714851,,0.021215230226516724,,0.05851833149790764,,3959.891391992569,
8883,0.0,,0.00015729173901490867,,0.020833376795053482,,0.06290379911661148,,3960.3312249183655,
8884,0.0,,0.002296309918165207,,0.02041933313012123,,0.05769546702504158,,3960.771504878998,
8885,0.0,,0.0009577518794685602,,0.020008541643619537,,0.05784233286976814,,3961.213855266571,
8886,0.0,,1.278832587559009e-05,,0.017696188762784004,,0.05769546702504158,,3961.654237508774,
8887,0.0,,0.00041562499245628715,,0.020566921681165695,,0.06029963493347168,,3962.0943450927734,
8888,0.0,,0.0034015655983239412,,0.020286235958337784,,0.05965101718902588,,3962.5357072353363,
8889,0.0,,0.0010487886611372232,,0.0237051360309124,,0.06485935300588608,,3962.9765660762787,
8890,0.0,,0.0004433781432453543,,0.022491613402962685,,0.06225518509745598,,3963.4172315597534,
8891,0.0,,0.00010652785567799583,,0.021712349727749825,,0.06409168243408203,,3963.8583447933197,
8892,0.0,,0.0027883537113666534,,0.025291310623288155,,0.06746351718902588,,3964.2987666130066,
8893,0.0,,0.0029413625597953796,,0.02339950017631054,,0.06633082777261734,,3964.738645553589,
8894,0.0,,0.00018363868002779782,,0.02254951000213623,,0.06485935300588608,,3965.1785805225372,
8895,0.0,,0.00446699233725667,,0.01972758211195469,,0.05965101718902588,,3965.6191737651825,
8896,0.0,,0.0034234703052788973,,0.01923443004488945,,0.05704684928059578,,3966.060198068619,
8897,0.0,,8.980622078524902e-05,,0.01982394978404045,,0.05769546702504158,,3966.501214981079,
8898,0.0,,6.429970380850136e-05,,0.015834523364901543,,0.05444268509745598,,3966.941529750824,
8899,0.0,,0.0014497920637950301,,0.015561656095087528,,0.05444268509745598,,3967.382385969162,
8900,0.0,,0.0010701254941523075,,0.013761905953288078,,0.04964713379740715,,3967.823107481003,
8901,0.0,,0.0013461876660585403,,0.012855764478445053,,0.04741700366139412,,3968.263506412506,
8902,0.0,,0.00017927885346580297,,0.012742825783789158,,0.04663018509745598,,3968.7042438983917,
8903,0.0,,0.0021404107101261616,,0.013081446290016174,,0.04923434928059578,,3969.1455998420715,
8904,0.0,,0.0016747616464272141,,0.012952172197401524,,0.04727880284190178,,3969.586150407791,
8905,0.0,,0.000646311033051461,,0.014245948754251003,,0.04923434928059578,,3970.0268456935883,
8906,0.0,,0.0011966237798333168,,0.014453391544520855,,0.04549749568104744,,3970.4674282073975,
8907,0.0,,0.001057048561051488,,0.014699621126055717,,0.04207046702504158,,3970.9083120822906,
8908,0.0,,0.000789550831541419,,0.014744311571121216,,0.03621351718902588,,3971.3493757247925,
8909,0.0,,0.002096501411870122,,0.015206415206193924,,0.03768499568104744,,3971.7894203662872,
8910,0.0,,0.0011330008273944259,,0.016085322946310043,,0.04028916358947754,,3972.230318546295,
8911,0.0,,0.0019587879069149494,,0.01652102917432785,,0.03881768509745598,,3972.6709818840027,
8912,0.0,,0.0022602365352213383,,0.016748914495110512,,0.04028916358947754,,3973.1129343509674,
8913,0.0,,0.0002734112204052508,,0.017191488295793533,,0.04050533100962639,,3973.5534105300903,
8914,0.0,,0.000536385690793395,,0.019500385969877243,,0.03946630284190178,,3973.9940028190613,
8915,0.0,,0.0021498072892427444,,0.020024633035063744,,0.036984920501708984,,3974.4341366291046,
8916,0.0,,0.0009311646572314203,,0.01841532252728939,,0.03291970491409302,,3974.8741669654846,
8917,0.0,,0.004591883160173893,,0.01951001025736332,,0.04289333149790764,,3975.3142828941345,
8918,0.0,,0.0018097019055858254,,0.017997033894062042,,0.04207046702504158,,3975.7545206546783,
8919,0.0,,0.0028621829114854336,,0.01809835433959961,,0.04207046702504158,,3976.195216178894,
8920,0.0,,0.0015926031628623605,,0.01789434812963009,,0.04358295723795891,,3976.635542869568,
8921,0.0,,0.0004809317470062524,,0.020835623145103455,,0.04150469973683357,,3977.0757250785828,
8922,0.0,,0.0015888501657173038,,0.024392319843173027,,0.04810166358947754,,3977.5171422958374,
8923,0.0,,0.002237888053059578,,0.02072843164205551,,0.04742566868662834,,3977.958164215088,
8924,0.0,,0.0008194124675355852,,0.02235415391623974,,0.05092199519276619,,3978.399173259735,
8925,0.0,,0.000689616019371897,,0.023901060223579407,,0.048720043152570724,,3978.839531183243,
8926,0.0,,0.0002028520975727588,,0.025301706045866013,,0.04923434928059578,,3979.279203414917,
8927,0.0,,0.0016783502651378512,,0.022517645731568336,,0.04742566868662834,,3979.7198219299316,
8928,0.0,,0.0014825062826275826,,0.021678289398550987,,0.047778528183698654,,3980.1598167419434,
8929,0.0,,0.0011826961999759078,,0.021752644330263138,,0.04402601718902588,,3980.600381374359,
8930,0.0,,0.002779723145067692,,0.02426578290760517,,0.04663018509745598,,3981.0410182476044,
8931,0.0,,5.138454525877023e-06,,0.019599728286266327,,0.04923434928059578,,3981.482259273529,
8932,0.0,,0.0015718581853434443,,0.017829565331339836,,0.04810166358947754,,3981.9228234291077,
8933,0.0,,0.0031222940888255835,,0.02069169282913208,,0.05070583149790764,,3982.364186525345,
8934,0.0,,0.0011134144151583314,,0.01922518201172352,,0.05248713493347168,,3982.8050332069397,
8935,0.0,,0.0022440175525844097,,0.019600188359618187,,0.04781373217701912,,3983.2457649707794,
8936,0.0,,0.00029827342950738966,,0.018894147127866745,,0.04810166358947754,,3983.6868937015533,
8937,0.0,,0.001669735531322658,,0.016815464943647385,,0.04742566868662834,,3984.12712931633,
8938,0.0,,0.0019906850066035986,,0.01828579604625702,,0.04846668243408203,,3984.8629705905914,
8939,0.0,,0.0027541478630155325,,0.01931486651301384,,0.05248713493347168,,3985.3036251068115,
8940,0.0,,0.0027712013106793165,,0.01792251132428646,,0.04482150077819824,,3985.744040250778,
8941,0.0,,0.0026276428252458572,,0.021243231371045113,,0.04289333149790764,,3986.1852169036865,
8942,0.0,,0.0008289158577099442,,0.02208676002919674,,0.04289333149790764,,3986.6252870559692,
8943,0.0,,0.00260060653090477,,0.021141417324543,,0.05002983286976814,,3987.0652623176575,
8944,0.0,,0.005049321800470352,,0.02016923576593399,,0.04549749568104744,,3987.506024122238,
8945,0.0,,0.004216516390442848,,0.014882881194353104,,0.04742566868662834,,3987.9463448524475,
8946,0.0,,0.0004994752816855907,,0.01400941051542759,,0.05330999568104744,,3988.386250734329,
8947,0.0,,0.001565985381603241,,0.013102252967655659,,0.04482150077819824,,3988.8267719745636,
8948,0.0,,0.0015443359734490514,,0.01300615631043911,,0.05263400077819824,,3989.267246246338,
8949,0.0,,0.00247401581145823,,0.012918386608362198,,0.05070583149790764,,3989.7071084976196,
8950,0.0,,0.0006733409245498478,,0.013412619940936565,,0.05330999568104744,,3990.147483110428,
8951,0.0,,0.00035156842204742134,,0.01671265810728073,,0.05591416358947754,,3990.5884437561035,
8952,0.0,,0.0009358787792734802,,0.016318822279572487,,0.05784233286976814,,3991.029731273651,
8953,0.0,,0.0010948891285806894,,0.022750504314899445,,0.06372666358947754,,3991.4702508449554,
8954,0.0,,0.0009749257005751133,,0.021765433251857758,,0.06305066496133804,,3991.911018371582,
8955,0.0,,0.0014790509594604373,,0.020232776179909706,,0.060799360275268555,,3992.351770401001,
8956,0.0,,0.0010826759971678257,,0.02348266914486885,,0.06372666358947754,,3992.7923719882965,
8957,0.0,,0.0024864482693374157,,0.025990884751081467,,0.06305066496133804,,3993.2343151569366,
8958,0.0,,0.0002620123268570751,,0.02475847117602825,,0.06112249568104744,,3993.674869298935,
8959,0.0,,0.0013999039074406028,,0.02488611452281475,,0.06112249568104744,,3994.114939212799,
8960,0.0,,0.0010891716228798032,,0.01911178231239319,,0.06044650077819824,,3994.556360244751,
8961,0.0,,0.0005282197380438447,,0.020750809460878372,,0.06340352445840836,,3994.9978606700897,
8962,0.0,,0.0023270428646355867,,0.017672844231128693,,0.06044650077819824,,3995.440112352371,
8963,0.0,,0.0025053201243281364,,0.019223017618060112,,0.060799360275268555,,3995.8819303512573,
8964,0.0,,0.0010185069404542446,,0.017910301685333252,,0.06112249568104744,,3996.3223271369934,
8965,0.0,,0.0006535225547850132,,0.016547679901123047,,0.05709226801991463,,3996.7636997699738,
8966,0.0,,0.00019748946942854673,,0.016183607280254364,,0.05784233286976814,,3997.2050144672394,
8967,0.0,,0.0022473318967968225,,0.016932982951402664,,0.05002983286976814,,3997.6452162265778,
8968,0.0,,0.002683191793039441,,0.017952054738998413,,0.04663018509745598,,3998.0858421325684,
8969,0.0,,0.0007766383932903409,,0.016854075714945793,,0.04428930953145027,,3998.52663731575,
8970,0.0,,0.006941741332411766,,0.01707468181848526,,0.0438077449798584,,3998.9666080474854,
8971,0.0,,0.001551543246023357,,0.0185900516808033,,0.044982194900512695,,3999.407006263733,
8972,0.0,,0.0001582985423738137,,0.018945274874567986,,0.04565994068980217,,3999.8490657806396,
8973,0.0,,0.0004464515077415854,,0.019758574664592743,,0.042378026992082596,,4000.289408683777,
8974,0.0,,0.002208372578024864,,0.020643822848796844,,0.041075944900512695,,4000.730349779129,
8975,0.0,,0.0007532087038271129,,0.02282087132334709,,0.04435785487294197,,4001.1710274219513,
8976,0.0,,0.00900268368422985,,0.024500615894794464,,0.042378026992082596,,4001.610715150833,
8977,0.0,,0.004202268552035093,,0.02399635873734951,,0.043680112808942795,,4002.050924062729,
8978,0.0,,7.305204781005159e-05,,0.021738342940807343,,0.043680112808942795,,4002.4911143779755,
8979,0.0,,0.0013690042542293668,,0.022536590695381165,,0.044982194900512695,,4002.9319274425507,
8980,0.0,,0.0009331713081337512,,0.021202031522989273,,0.0415879487991333,,4003.3727526664734,
8981,0.0,,0.0030175643041729927,,0.02118525467813015,,0.04073220491409302,,4003.8138298988342,
8982,0.0,,0.0014074346981942654,,0.020120147615671158,,0.041075944900512695,,4004.2545759677887,
8983,0.0,,0.002549045253545046,,0.02180175483226776,,0.043680112808942795,,4004.694544315338,
8984,0.0,,0.002156947972252965,,0.023099493235349655,,0.04810166358947754,,4005.1349222660065,
8985,0.0,,0.0028449303936213255,,0.02302403375506401,,0.04977065324783325,,4005.574851036072,
8986,0.0,,0.0027721195947378874,,0.021170426160097122,,0.04810166358947754,,4006.015287876129,
8987,0.0,,0.0010175235802307725,,0.020102864131331444,,0.04299529269337654,,4006.4558029174805,
8988,0.0,,0.0010549058206379414,,0.019457584246993065,,0.04549749568104744,,4006.8961799144745,
8989,0.0,,0.0009452023077756166,,0.019162269309163094,,0.04586440324783325,,4007.336464881897,
8990,0.0,,0.0003200239152647555,,0.015466218814253807,,0.04289333149790764,,4007.7771141529083,
8991,0.0,,0.0026236092671751976,,0.014636382460594177,,0.04289333149790764,,4008.2182800769806,
8992,0.0,,0.0017245307099074125,,0.01352757029235363,,0.04289333149790764,,4008.6582975387573,
8993,0.0,,0.0002419091761112213,,0.013942791149020195,,0.04559946060180664,,4009.0992987155914,
8994,0.0,,0.0019461211049929261,,0.014301328919827938,,0.04586440324783325,,4009.5399358272552,
8995,0.0,,0.0010266092140227556,,0.015003220178186893,,0.04429737851023674,,4009.980593919754,
8996,0.0,,0.002086515538394451,,0.015137773007154465,,0.0451706238090992,,4010.4219932556152,
8997,0.0,,0.003546948079019785,,0.016005076467990875,,0.04456232115626335,,4010.8624238967896,
8998,0.0,,0.0035007107071578503,,0.016943199560046196,,0.04854470491409302,,4011.3032937049866,
8999,0.0,,0.002264705253764987,,0.019297653809189796,,0.04854470491409302,,4011.7441992759705,
9000,0.0,,0.0024923153687268496,,0.017140785232186317,,0.04846857115626335,,4012.480673789978,


==> CodeAndFig0812/Subsection_4.2/QLP-1_d1e5---m174/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> CodeAndFig0812/Subsection_4.2/QLP-2bv_d1e4---m179/outputs/0_QLP2bVarmu_d10000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.492187500000000000e+00
-1.438775539398193359e+00,-1.499312758445739746e+00,-1.492187500000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.492187500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.492187500000000000e+00
-1.255102038383483887e+00,-1.498418569564819336e+00,-1.492187500000000000e+00
-1.193877577781677246e+00,-1.498923063278198242e+00,-1.492187500000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.492187500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.492187500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.484375000000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.484375000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.468750000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.460937500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.437500000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.414062500000000000e+00
-6.428571343421936035e-01,-1.399219751358032227e+00,-1.382812500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.335937500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.281250000000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.210937500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.132812500000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.031250000000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.179687500000000000e-01
-2.142857015132904053e-01,-7.170457839965820312e-01,-7.851562500000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-6.367187500000000000e-01
-9.183672070503234863e-02,-3.756020963191986084e-01,-4.726562500000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.871093750000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-9.228515625000000000e-02
9.183672070503234863e-02,2.019670456647872925e-01,1.083984375000000000e-01
1.530612111091613770e-01,3.960647284984588623e-01,3.105468750000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.039062500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,6.875000000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.515625000000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,9.960937500000000000e-01
4.591836631298065186e-01,1.191189289093017578e+00,1.117187500000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.218750000000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.296875000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.351562500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.382812500000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.398437500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.390625000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.382812500000000000e+00
9.489796161651611328e-01,1.474801301956176758e+00,1.351562500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.320312500000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.289062500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.257812500000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.226562500000000000e+00
1.255102038383483887e+00,1.342494010925292969e+00,1.195312500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.171875000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.148437500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.132812500000000000e+00
1.500000000000000000e+00,1.309257268905639648e+00,1.117187500000000000e+00


==> CodeAndFig0812/Subsection_4.2/QLP-2bv_d1e4---m179/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> CodeAndFig0812/Subsection_4.2/QLP-2bv_d1e5---m187/outputs/0_QLP2bVarmu_d100000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.492187500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.492187500000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.492187500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.500000000000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.500000000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.500000000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.492187500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.492187500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.484375000000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.484375000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.468750000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.460937500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.445312500000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.421875000000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.382812500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.343750000000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.281250000000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.210937500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.125000000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.023437500000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.140625000000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-7.773437500000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-6.445312500000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-4.882812500000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-3.066406250000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-1.245117187500000000e-01
9.183672070503234863e-02,2.019670605659484863e-01,6.835937500000000000e-02
1.530612111091613770e-01,3.960646986961364746e-01,2.929687500000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.000000000000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,6.875000000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.515625000000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,9.921875000000000000e-01
4.591836631298065186e-01,1.191189289093017578e+00,1.109375000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.210937500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.281250000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.335937500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.367187500000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.382812500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.390625000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.375000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.359375000000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.343750000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.320312500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.296875000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.273437500000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.250000000000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.234375000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.210937500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.195312500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.179687500000000000e+00


==> CodeAndFig0812/Subsection_4.3/HJB1a---m92/outputs/0_HjbHopfCole1a_d10000_W10010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,8.787896037101745605e-01,8.634146451950073242e-01,-1.000000000000000000e+00,1.000745654106140137e+00,9.571865200996398926e-01
-9.591836929321289062e-01,8.492138981819152832e-01,8.398562669754028320e-01,-9.591836929321289062e-01,9.239698648452758789e-01,9.155906438827514648e-01
-9.183673262596130371e-01,8.201939463615417480e-01,8.163839578628540039e-01,-9.183673262596130371e-01,8.542650938034057617e-01,8.697206974029541016e-01
-8.775510191917419434e-01,7.918208241462707520e-01,7.928235530853271484e-01,-8.775510191917419434e-01,7.937458157539367676e-01,8.202707171440124512e-01
-8.367347121238708496e-01,7.641642689704895020e-01,7.691324949264526367e-01,-8.367347121238708496e-01,7.443533539772033691e-01,7.702661752700805664e-01
-7.959183454513549805e-01,7.373443841934204102e-01,7.453753352165222168e-01,-7.959183454513549805e-01,7.071405053138732910e-01,7.255734801292419434e-01
-7.551020383834838867e-01,7.114078998565673828e-01,7.213464975357055664e-01,-7.551020383834838867e-01,6.824733018875122070e-01,6.914441585540771484e-01
-7.142857313156127930e-01,6.864667534828186035e-01,6.972218155860900879e-01,-7.142857313156127930e-01,6.695082187652587891e-01,6.684117317199707031e-01
-6.734694242477416992e-01,6.625902652740478516e-01,6.731545329093933105e-01,-6.734694242477416992e-01,6.664850115776062012e-01,6.560319662094116211e-01
-6.326530575752258301e-01,6.398920416831970215e-01,6.491513252258300781e-01,-6.326530575752258301e-01,6.710919737815856934e-01,6.564211845397949219e-01
-5.918367505073547363e-01,6.184752583503723145e-01,6.257199048995971680e-01,-5.918367505073547363e-01,6.808354258537292480e-01,6.662828326225280762e-01
-5.510204434394836426e-01,5.984209179878234863e-01,6.030867099761962891e-01,-5.510204434394836426e-01,6.933392286300659180e-01,6.806871891021728516e-01
-5.102040767669677734e-01,5.798079371452331543e-01,5.816556215286254883e-01,-5.102040767669677734e-01,7.066496014595031738e-01,6.959917545318603516e-01
-4.693877696990966797e-01,5.627672076225280762e-01,5.619432926177978516e-01,-4.693877696990966797e-01,7.192013859748840332e-01,7.115229964256286621e-01
-4.285714328289031982e-01,5.473539829254150391e-01,5.443502068519592285e-01,-4.285714328289031982e-01,7.298015952110290527e-01,7.254362106323242188e-01
-3.877551257610321045e-01,5.336390733718872070e-01,5.291959047317504883e-01,-3.877551257610321045e-01,7.374688386917114258e-01,7.358239293098449707e-01
-3.469387888908386230e-01,5.217300057411193848e-01,5.162647962570190430e-01,-3.469387888908386230e-01,7.413420081138610840e-01,7.419284582138061523e-01
-3.061224520206451416e-01,5.116662383079528809e-01,5.056563615798950195e-01,-3.061224520206451416e-01,7.407435178756713867e-01,7.435836791992187500e-01
-2.653061449527740479e-01,5.035196542739868164e-01,4.975162744522094727e-01,-2.653061449527740479e-01,7.348347306251525879e-01,7.398606538772583008e-01
-2.244898080825805664e-01,4.973337352275848389e-01,4.918898940086364746e-01,-2.244898080825805664e-01,7.232401371002197266e-01,7.284504175186157227e-01
-1.836734861135482788e-01,4.931471645832061768e-01,4.886596798896789551e-01,-1.836734861135482788e-01,7.056679725646972656e-01,7.091143131256103516e-01
-1.428571641445159912e-01,4.909863471984863281e-01,4.875013828277587891e-01,-1.428571641445159912e-01,6.818585991859436035e-01,6.829385757446289062e-01
-1.020408347249031067e-01,4.908595085144042969e-01,4.887245297431945801e-01,-1.020408347249031067e-01,6.522069573402404785e-01,6.510136723518371582e-01
-6.122450903058052063e-02,4.927656650543212891e-01,4.916979372501373291e-01,-6.122450903058052063e-02,6.172693371772766113e-01,6.142022013664245605e-01
-2.040818333625793457e-02,4.967150688171386719e-01,4.963725805282592773e-01,-2.040818333625793457e-02,5.780066847801208496e-01,5.742038488388061523e-01
2.040818333625793457e-02,5.026566386222839355e-01,5.028703212738037109e-01,2.040818333625793457e-02,5.357168912887573242e-01,5.327668190002441406e-01
6.122450903058052063e-02,5.105581879615783691e-01,5.108939409255981445e-01,6.122450903058052063e-02,4.920429885387420654e-01,4.911501109600067139e-01
1.020408347249031067e-01,5.203762650489807129e-01,5.206140279769897461e-01,1.020408347249031067e-01,4.488548040390014648e-01,4.503287374973297119e-01
1.428571641445159912e-01,5.320781469345092773e-01,5.320079922676086426e-01,1.428571641445159912e-01,4.082114696502685547e-01,4.113510251045227051e-01
1.836734861135482788e-01,5.455509424209594727e-01,5.447666049003601074e-01,1.836734861135482788e-01,3.722625970840454102e-01,3.765555918216705322e-01
2.244898080825805664e-01,5.607581734657287598e-01,5.589625835418701172e-01,2.244898080825805664e-01,3.432372510433197021e-01,3.479236364364624023e-01
2.653061449527740479e-01,5.776137709617614746e-01,5.746001005172729492e-01,2.653061449527740479e-01,3.228788375854492188e-01,3.271173834800720215e-01
3.061224520206451416e-01,5.960273742675781250e-01,5.920805931091308594e-01,3.061224520206451416e-01,3.128599524497985840e-01,3.174725472927093506e-01
3.469387888908386230e-01,6.159118413925170898e-01,6.116567850112915039e-01,3.469387888908386230e-01,3.144187331199645996e-01,3.201102316379547119e-01
3.877551257610321045e-01,6.371557712554931641e-01,6.329872608184814453e-01,3.877551257610321045e-01,3.280732333660125732e-01,3.342679440975189209e-01
4.285714328289031982e-01,6.597012877464294434e-01,6.564668416976928711e-01,4.285714328289031982e-01,3.538491725921630859e-01,3.587138652801513672e-01
4.693877696990966797e-01,6.834241151809692383e-01,6.815701723098754883e-01,4.693877696990966797e-01,3.911755084991455078e-01,3.943896889686584473e-01
5.102040767669677734e-01,7.082302570343017578e-01,7.083226442337036133e-01,5.102040767669677734e-01,4.389151334762573242e-01,4.407399296760559082e-01
5.510204434394836426e-01,7.340468168258666992e-01,7.359578609466552734e-01,5.510204434394836426e-01,4.954850077629089355e-01,4.971888661384582520e-01
5.918367505073547363e-01,7.607638835906982422e-01,7.641703486442565918e-01,5.918367505073547363e-01,5.590190291404724121e-01,5.619229078292846680e-01
6.326530575752258301e-01,7.882969975471496582e-01,7.925651073455810547e-01,6.326530575752258301e-01,6.273977160453796387e-01,6.320390701293945312e-01
6.734694242477416992e-01,8.165755867958068848e-01,8.210911750793457031e-01,6.734694242477416992e-01,6.989004015922546387e-01,7.044655680656433105e-01
7.142857313156127930e-01,8.455021381378173828e-01,8.498605489730834961e-01,7.142857313156127930e-01,7.714891433715820312e-01,7.760590314865112305e-01
7.551020383834838867e-01,8.750277757644653320e-01,8.787117004394531250e-01,7.551020383834838867e-01,8.436733484268188477e-01,8.456473350524902344e-01
7.959183454513549805e-01,9.050237536430358887e-01,9.076954126358032227e-01,7.959183454513549805e-01,9.145203828811645508e-01,9.118635654449462891e-01
8.367347121238708496e-01,9.354638457298278809e-01,9.367561340332031250e-01,8.367347121238708496e-01,9.833188056945800781e-01,9.765516519546508789e-01
8.775510191917419434e-01,9.662709832191467285e-01,9.658211469650268555e-01,8.775510191917419434e-01,1.049586057662963867e+00,1.040527105331420898e+00
9.183673262596130371e-01,9.973986148834228516e-01,9.948763251304626465e-01,9.183673262596130371e-01,1.113514780998229980e+00,1.105365753173828125e+00
9.591836929321289062e-01,1.028763532638549805e+00,1.023766756057739258e+00,9.591836929321289062e-01,1.175125718116760254e+00,1.169535636901855469e+00
1.000000000000000000e+00,1.060345768928527832e+00,1.052463650703430176e+00,1.000000000000000000e+00,1.234569549560546875e+00,1.232469320297241211e+00


==> CodeAndFig0812/Subsection_4.3/HJB1a---m92/outputs/0_HjbHopfCole1a_d10000_W10010_H6_N100_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,8.787938952445983887e-01,5.181618928909301758e-01,6.091187596321105957e-01,1.060340523719787598e+00,1.000738620758056641e+00,7.416809797286987305e-01,3.125737607479095459e-01,1.234579443931579590e+00,8.634147047996520996e-01,5.124384760856628418e-01,6.049462556838989258e-01,1.052463650703430176e+00,9.571865797042846680e-01,7.430129647254943848e-01,3.179242312908172607e-01,1.232469439506530762e+00,1.345132943242788315e-02,3.527682274580001831e-02
1.999999955296516418e-02,8.788114190101623535e-01,5.181061029434204102e-01,6.088423132896423340e-01,1.060025572776794434e+00,1.000320196151733398e+00,7.415692806243896484e-01,3.125873506069183350e-01,1.234465956687927246e+00,8.648447990417480469e-01,5.118100643157958984e-01,6.046593189239501953e-01,1.053605198860168457e+00,9.553516507148742676e-01,7.425078153610229492e-01,3.170973658561706543e-01,1.232849836349487305e+00,1.304528489708900452e-02,3.642753139138221741e-02
3.999999910593032837e-02,8.788756132125854492e-01,5.178679227828979492e-01,6.089646816253662109e-01,1.059985637664794922e+00,1.000688552856445312e+00,7.415875792503356934e-01,3.124272823333740234e-01,1.234400153160095215e+00,8.659039735794067383e-01,5.118235349655151367e-01,6.051345467567443848e-01,1.054640889167785645e+00,9.558351635932922363e-01,7.434758543968200684e-01,3.158827424049377441e-01,1.232589840888977051e+00,1.262012682855129242e-02,3.633618354797363281e-02
5.999999865889549255e-02,8.788298964500427246e-01,5.178635120391845703e-01,6.087211370468139648e-01,1.059770464897155762e+00,1.001009106636047363e+00,7.423326373100280762e-01,3.123296797275543213e-01,1.234514832496643066e+00,8.644419908523559570e-01,5.131147503852844238e-01,6.060929298400878906e-01,1.055209279060363770e+00,9.560579061508178711e-01,7.439457178115844727e-01,3.159877061843872070e-01,1.233843922615051270e+00,1.215023826807737350e-02,3.641203790903091431e-02
7.999999821186065674e-02,8.787187933921813965e-01,5.179058313369750977e-01,6.087656617164611816e-01,1.059745311737060547e+00,1.001023173332214355e+00,7.420722842216491699e-01,3.124989271163940430e-01,1.234172582626342773e+00,8.634516000747680664e-01,5.126649141311645508e-01,6.063492298126220703e-01,1.056263566017150879e+00,9.560856223106384277e-01,7.425342798233032227e-01,3.163825273513793945e-01,1.233940005302429199e+00,1.194699946790933609e-02,3.641107678413391113e-02
9.999999403953552246e-02,8.787434697151184082e-01,5.178213715553283691e-01,6.089578866958618164e-01,1.060101389884948730e+00,1.001468539237976074e+00,7.424204945564270020e-01,3.125205039978027344e-01,1.234122753143310547e+00,8.631303310394287109e-01,5.129945874214172363e-01,6.069054603576660156e-01,1.057579278945922852e+00,9.561665654182434082e-01,7.452190518379211426e-01,3.181688189506530762e-01,1.234803080558776855e+00,1.249869074672460556e-02,3.670783340930938721e-02
1.199999898672103882e-01,8.787823915481567383e-01,5.177199244499206543e-01,6.090530753135681152e-01,1.060426712036132812e+00,1.001430988311767578e+00,7.425093054771423340e-01,3.126000165939331055e-01,1.234028458595275879e+00,8.631732463836669922e-01,5.119051337242126465e-01,6.063484549522399902e-01,1.057329297065734863e+00,9.559051990509033203e-01,7.466557025909423828e-01,3.192334175109863281e-01,1.234122157096862793e+00,1.315575931221246719e-02,3.689200803637504578e-02
1.399999856948852539e-01,8.786770701408386230e-01,5.177711248397827148e-01,6.090249419212341309e-01,1.060248970985412598e+00,1.001051425933837891e+00,7.422754168510437012e-01,3.124688267707824707e-01,1.234215259552001953e+00,8.637503385543823242e-01,5.108651518821716309e-01,6.071133613586425781e-01,1.059083104133605957e+00,9.535545706748962402e-01,7.450171113014221191e-01,3.203547596931457520e-01,1.233938336372375488e+00,1.310809608548879623e-02,3.848344460129737854e-02
1.599999815225601196e-01,8.787518143653869629e-01,5.178463459014892578e-01,6.082597374916076660e-01,1.060291171073913574e+00,1.000790238380432129e+00,7.421947121620178223e-01,3.122833669185638428e-01,1.234381318092346191e+00,8.641026020050048828e-01,5.135627985000610352e-01,6.073345541954040527e-01,1.059145450592041016e+00,9.543105363845825195e-01,7.457469701766967773e-01,3.222140967845916748e-01,1.233869314193725586e+00,1.282154768705368042e-02,3.765425086021423340e-02
1.799999773502349854e-01,8.790539503097534180e-01,5.177515149116516113e-01,6.078129410743713379e-01,1.060106515884399414e+00,1.000473856925964355e+00,7.426128983497619629e-01,3.120132386684417725e-01,1.234517693519592285e+00,8.637521862983703613e-01,5.164645314216613770e-01,6.047646999359130859e-01,1.058807730674743652e+00,9.543999433517456055e-01,7.455559372901916504e-01,3.199311196804046631e-01,1.232507109642028809e+00,1.257111877202987671e-02,3.732138872146606445e-02
1.999999731779098511e-01,8.787378668785095215e-01,5.175277590751647949e-01,6.077812314033508301e-01,1.060410022735595703e+00,1.000872850418090820e+00,7.422831058502197266e-01,3.118511438369750977e-01,1.234564423561096191e+00,8.642402887344360352e-01,5.158759951591491699e-01,6.049951314926147461e-01,1.060489296913146973e+00,9.541130065917968750e-01,7.446045875549316406e-01,3.210805952548980713e-01,1.233918190002441406e+00,1.227122638374567032e-02,3.787558153271675110e-02
2.199999690055847168e-01,8.787770271301269531e-01,5.174641013145446777e-01,6.077054738998413086e-01,1.060074210166931152e+00,1.001161098480224609e+00,7.419205307960510254e-01,3.118871450424194336e-01,1.234404563903808594e+00,8.649364709854125977e-01,5.138230919837951660e-01,6.051000356674194336e-01,1.059193730354309082e+00,9.533743858337402344e-01,7.430782318115234375e-01,3.193538784980773926e-01,1.233578562736511230e+00,1.230910979211330414e-02,3.871235996484756470e-02
2.399999648332595825e-01,8.789584040641784668e-01,5.176845788955688477e-01,6.080048680305480957e-01,1.059907913208007812e+00,1.000688791275024414e+00,7.413839101791381836e-01,3.116974830627441406e-01,1.234303116798400879e+00,8.636546134948730469e-01,5.148845911026000977e-01,6.035997867584228516e-01,1.061260342597961426e+00,9.522521495819091797e-01,7.427300214767456055e-01,3.190033733844757080e-01,1.234301686286926270e+00,1.274297107011079788e-02,3.924209624528884888e-02
2.599999606609344482e-01,8.791432976722717285e-01,5.179253220558166504e-01,6.078135371208190918e-01,1.059682011604309082e+00,1.000496149063110352e+00,7.414018511772155762e-01,3.114298582077026367e-01,1.234204888343811035e+00,8.636816740036010742e-01,5.136891603469848633e-01,6.030112504959106445e-01,1.062455534934997559e+00,9.542974233627319336e-01,7.436000108718872070e-01,3.185655474662780762e-01,1.232707142829895020e+00,1.327182445675134659e-02,3.743197396397590637e-02
2.799999713897705078e-01,8.786742687225341797e-01,5.182215571403503418e-01,6.075007915496826172e-01,1.060031890869140625e+00,1.000376105308532715e+00,7.413724064826965332e-01,3.110034167766571045e-01,1.234130144119262695e+00,8.648146390914916992e-01,5.133554935455322266e-01,6.036486029624938965e-01,1.061639904975891113e+00,9.576677083969116211e-01,7.446504831314086914e-01,3.176106214523315430e-01,1.232154965400695801e+00,1.239976380020380020e-02,3.460607305169105530e-02
2.999999821186065674e-01,8.786754012107849121e-01,5.182963013648986816e-01,6.075104475021362305e-01,1.059954762458801270e+00,1.000148892402648926e+00,7.412629127502441406e-01,3.109138011932373047e-01,1.234138607978820801e+00,8.649712800979614258e-01,5.129655599594116211e-01,6.012239456176757812e-01,1.063397526741027832e+00,9.571421146392822266e-01,7.418574690818786621e-01,3.163576126098632812e-01,1.233015418052673340e+00,1.242854539304971695e-02,3.484760597348213196e-02
3.199999928474426270e-01,8.785843253135681152e-01,5.181503295898437500e-01,6.075652837753295898e-01,1.060138702392578125e+00,1.000512242317199707e+00,7.412763833999633789e-01,3.109776079654693604e-01,1.234113335609436035e+00,8.639444112777709961e-01,5.118579864501953125e-01,6.001453399658203125e-01,1.065626740455627441e+00,9.586427211761474609e-01,7.408468723297119141e-01,3.158916234970092773e-01,1.232356429100036621e+00,1.303826831281185150e-02,3.392680361866950989e-02
3.400000035762786865e-01,8.781826496124267578e-01,5.181039571762084961e-01,6.073672771453857422e-01,1.060163140296936035e+00,1.000398635864257812e+00,7.411692738533020020e-01,3.110631704330444336e-01,1.233951926231384277e+00,8.647453188896179199e-01,5.109062790870666504e-01,5.991911888122558594e-01,1.066689372062683105e+00,9.606477022171020508e-01,7.410657405853271484e-01,3.154725432395935059e-01,1.233237504959106445e+00,1.264732796698808670e-02,3.221432864665985107e-02
3.600000143051147461e-01,8.785536885261535645e-01,5.181049108505249023e-01,6.073455214500427246e-01,1.060083985328674316e+00,1.000947356224060059e+00,7.410740852355957031e-01,3.109558522701263428e-01,1.233876943588256836e+00,8.650059700012207031e-01,5.120674371719360352e-01,5.984257459640502930e-01,1.065436244010925293e+00,9.624539613723754883e-01,7.404108047485351562e-01,3.155685365200042725e-01,1.232324004173278809e+00,1.246736571192741394e-02,3.119711019098758698e-02
3.800000250339508057e-01,8.784852027893066406e-01,5.179821252822875977e-01,6.071895956993103027e-01,1.059896230697631836e+00,1.001205444335937500e+00,7.408407330513000488e-01,3.107874989509582520e-01,1.233907461166381836e+00,8.652158975601196289e-01,5.132924318313598633e-01,6.000295877456665039e-01,1.063362598419189453e+00,9.630784988403320312e-01,7.393965721130371094e-01,3.138880431652069092e-01,1.232259392738342285e+00,1.148058567196130753e-02,3.089935518801212311e-02
4.000000357627868652e-01,8.785309791564941406e-01,5.178399085998535156e-01,6.072900295257568359e-01,1.060084462165832520e+00,1.000965237617492676e+00,7.406731247901916504e-01,3.107605874538421631e-01,1.233896136283874512e+00,8.666192293167114258e-01,5.140961408615112305e-01,6.005270481109619141e-01,1.064333319664001465e+00,9.638160467147827148e-01,7.401683926582336426e-01,3.142816424369812012e-01,1.232537150382995605e+00,1.089777611196041107e-02,3.010722622275352478e-02
4.200000464916229248e-01,8.784503340721130371e-01,5.178027749061584473e-01,6.074548959732055664e-01,1.060059428215026855e+00,1.001012682914733887e+00,7.412230968475341797e-01,3.108277022838592529e-01,1.234029054641723633e+00,8.650933504104614258e-01,5.138621330261230469e-01,6.012291908264160156e-01,1.063014030456542969e+00,9.625845551490783691e-01,7.419786453247070312e-01,3.145368099212646484e-01,1.230934143066406250e+00,1.141036488115787506e-02,3.114037588238716125e-02
4.400000572204589844e-01,8.782340288162231445e-01,5.179024934768676758e-01,6.071300506591796875e-01,1.060159087181091309e+00,1.000639319419860840e+00,7.412533164024353027e-01,3.108823597431182861e-01,1.234114527702331543e+00,8.661638498306274414e-01,5.145270824432373047e-01,5.989170074462890625e-01,1.065044045448303223e+00,9.636478424072265625e-01,7.440620660781860352e-01,3.134306967258453369e-01,1.229659438133239746e+00,1.186511944979429245e-02,2.997410297393798828e-02
4.600000679492950439e-01,8.784613013267517090e-01,5.177368521690368652e-01,6.068958044052124023e-01,1.060297966003417969e+00,1.001095890998840332e+00,7.413386106491088867e-01,3.111661076545715332e-01,1.234465837478637695e+00,8.637895584106445312e-01,5.131542682647705078e-01,5.991934537887573242e-01,1.063889861106872559e+00,9.663206934928894043e-01,7.419887781143188477e-01,3.124264478683471680e-01,1.228506088256835938e+00,1.152397133409976959e-02,2.817023918032646179e-02
4.800000786781311035e-01,8.783598542213439941e-01,5.178819298744201660e-01,6.065668463706970215e-01,1.060477256774902344e+00,1.001438617706298828e+00,7.410376667976379395e-01,3.113266825675964355e-01,1.234396576881408691e+00,8.652288317680358887e-01,5.146713256835937500e-01,6.022459268569946289e-01,1.065032601356506348e+00,9.666884541511535645e-01,7.419947385787963867e-01,3.120727539062500000e-01,1.228801727294921875e+00,1.059060078114271164e-02,2.815153822302818298e-02
5.000000596046447754e-01,8.784716129302978516e-01,5.178046822547912598e-01,6.066731214523315430e-01,1.060649633407592773e+00,1.001462101936340332e+00,7.409164309501647949e-01,3.111069202423095703e-01,1.234578371047973633e+00,8.665523529052734375e-01,5.161193609237670898e-01,6.033881306648254395e-01,1.065754175186157227e+00,9.667719006538391113e-01,7.423219680786132812e-01,3.111619055271148682e-01,1.227349281311035156e+00,1.029241178184747696e-02,2.809882536530494690e-02
5.200000405311584473e-01,8.785422444343566895e-01,5.179850459098815918e-01,6.065279841423034668e-01,1.060746669769287109e+00,1.001362442970275879e+00,7.404646277427673340e-01,3.110786676406860352e-01,1.234590291976928711e+00,8.687118291854858398e-01,5.188249945640563965e-01,6.008654832839965820e-01,1.065714478492736816e+00,9.654372930526733398e-01,7.409197092056274414e-01,3.118772506713867188e-01,1.227189898490905762e+00,1.037266384810209274e-02,2.909884415566921234e-02
5.400000214576721191e-01,8.788499236106872559e-01,5.178431272506713867e-01,6.064950227737426758e-01,1.060838937759399414e+00,1.001416206359863281e+00,7.405884265899658203e-01,3.110027015209197998e-01,1.234496355056762695e+00,8.687713742256164551e-01,5.181544423103332520e-01,6.001460552215576172e-01,1.066975235939025879e+00,9.658818840980529785e-01,7.433488368988037109e-01,3.138929307460784912e-01,1.226290583610534668e+00,1.137770898640155792e-02,2.878446877002716064e-02
5.600000023841857910e-01,8.786453604698181152e-01,5.177867412567138672e-01,6.065207719802856445e-01,1.060990452766418457e+00,1.001341342926025391e+00,7.407613396644592285e-01,3.106597661972045898e-01,1.234538555145263672e+00,8.683810234069824219e-01,5.184599161148071289e-01,5.991799831390380859e-01,1.069341540336608887e+00,9.646104574203491211e-01,7.437828779220581055e-01,3.141951262950897217e-01,1.224484562873840332e+00,1.259141694754362106e-02,2.975272387266159058e-02
5.799999833106994629e-01,8.785988092422485352e-01,5.177510976791381836e-01,6.067457795143127441e-01,1.061372160911560059e+00,1.001540660858154297e+00,7.406272888183593750e-01,3.107388615608215332e-01,1.234399199485778809e+00,8.699563741683959961e-01,5.197264552116394043e-01,6.008992195129394531e-01,1.070876121520996094e+00,9.653333425521850586e-01,7.419232130050659180e-01,3.134531378746032715e-01,1.225990653038024902e+00,1.174386497586965561e-02,2.933193556964397430e-02
5.999999642372131348e-01,8.788567781448364258e-01,5.174830555915832520e-01,6.070145368576049805e-01,1.061194896697998047e+00,1.001638054847717285e+00,7.403925657272338867e-01,3.107014298439025879e-01,1.234202504158020020e+00,8.709026575088500977e-01,5.195460319519042969e-01,5.997529029846191406e-01,1.069410920143127441e+00,9.649115800857543945e-01,7.405723333358764648e-01,3.135147988796234131e-01,1.225215792655944824e+00,1.168247871100902557e-02,2.975725196301937103e-02
6.199999451637268066e-01,8.787180185317993164e-01,5.176231265068054199e-01,6.069815754890441895e-01,1.061171650886535645e+00,1.001347422599792480e+00,7.406560182571411133e-01,3.108349740505218506e-01,1.234439849853515625e+00,8.703215122222900391e-01,5.224668979644775391e-01,5.979627966880798340e-01,1.069275736808776855e+00,9.643875360488891602e-01,7.400880455970764160e-01,3.123501241207122803e-01,1.224511742591857910e+00,1.249009836465120316e-02,2.994061447679996490e-02
6.399999260902404785e-01,8.790577650070190430e-01,5.180686116218566895e-01,6.069993376731872559e-01,1.061373233795166016e+00,1.001582622528076172e+00,7.404713630676269531e-01,3.109149336814880371e-01,1.234136939048767090e+00,8.694744110107421875e-01,5.230779051780700684e-01,5.950061082839965820e-01,1.070033311843872070e+00,9.654788374900817871e-01,7.369316816329956055e-01,3.108957409858703613e-01,1.226642727851867676e+00,1.297150179743766785e-02,2.925427816808223724e-02
6.599999070167541504e-01,8.790974020957946777e-01,5.179036855697631836e-01,6.068558692932128906e-01,1.061157822608947754e+00,1.001496672630310059e+00,7.405148744583129883e-01,3.109149038791656494e-01,1.234431147575378418e+00,8.699267506599426270e-01,5.233812928199768066e-01,5.948626995086669922e-01,1.068932890892028809e+00,9.651215076446533203e-01,7.338064312934875488e-01,3.103016912937164307e-01,1.226824760437011719e+00,1.349412463605403900e-02,2.946714684367179871e-02
6.799998879432678223e-01,8.790942430496215820e-01,5.182422995567321777e-01,6.071017980575561523e-01,1.060942649841308594e+00,1.001206517219543457e+00,7.408330440521240234e-01,3.112563490867614746e-01,1.234635829925537109e+00,8.710917234420776367e-01,5.223319530487060547e-01,5.966920852661132812e-01,1.069691538810729980e+00,9.640893936157226562e-01,7.339462041854858398e-01,3.103182613849639893e-01,1.227247118949890137e+00,1.315558329224586487e-02,3.006321564316749573e-02
6.999998688697814941e-01,8.793632388114929199e-01,5.185869932174682617e-01,6.074007749557495117e-01,1.061211943626403809e+00,1.000960350036621094e+00,7.409147620201110840e-01,3.113023042678833008e-01,1.234761118888854980e+00,8.715850710868835449e-01,5.232452154159545898e-01,5.979253053665161133e-01,1.068609595298767090e+00,9.622795581817626953e-01,7.323609590530395508e-01,3.087545931339263916e-01,1.228857874870300293e+00,1.337556634098291397e-02,3.132653981447219849e-02
7.199998497962951660e-01,8.794324994087219238e-01,5.182874798774719238e-01,6.076597571372985840e-01,1.061610221862792969e+00,1.000824451446533203e+00,7.412229180335998535e-01,3.112611770629882812e-01,1.234967350959777832e+00,8.717936277389526367e-01,5.242265462875366211e-01,6.003215909004211426e-01,1.069633126258850098e+00,9.625014066696166992e-01,7.325830459594726562e-01,3.084886670112609863e-01,1.228220462799072266e+00,1.344103086739778519e-02,3.103162534534931183e-02
7.399998307228088379e-01,8.794729709625244141e-01,5.181919932365417480e-01,6.076310873031616211e-01,1.061099529266357422e+00,1.000704407691955566e+00,7.417136430740356445e-01,3.114676475524902344e-01,1.234786510467529297e+00,8.714742660522460938e-01,5.237169265747070312e-01,6.025276184082031250e-01,1.071235775947570801e+00,9.634184241294860840e-01,7.354989051818847656e-01,3.084425926208496094e-01,1.226694226264953613e+00,1.312045939266681671e-02,3.019629977643489838e-02
7.599998116493225098e-01,8.795526027679443359e-01,5.181285142898559570e-01,6.076257228851318359e-01,1.061458468437194824e+00,1.000767230987548828e+00,7.417755722999572754e-01,3.117396831512451172e-01,1.234852075576782227e+00,8.717620968818664551e-01,5.230703353881835938e-01,6.009525656700134277e-01,1.072380900382995605e+00,9.633015394210815430e-01,7.350672483444213867e-01,3.097675442695617676e-01,1.223661899566650391e+00,1.379257813096046448e-02,3.034022636711597443e-02
7.799997925758361816e-01,8.797698020935058594e-01,5.181279182434082031e-01,6.081094741821289062e-01,1.061226248741149902e+00,1.000766515731811523e+00,7.421508431434631348e-01,3.117067515850067139e-01,1.234582185745239258e+00,8.716895580291748047e-01,5.241954326629638672e-01,6.010699272155761719e-01,1.072333335876464844e+00,9.626314640045166016e-01,7.354804277420043945e-01,3.101779818534851074e-01,1.220552086830139160e+00,1.457714289426803589e-02,3.088903427124023438e-02
7.999997735023498535e-01,8.799287676811218262e-01,5.181047320365905762e-01,6.082063913345336914e-01,1.061402320861816406e+00,1.000497937202453613e+00,7.419510483741760254e-01,3.115079700946807861e-01,1.234673380851745605e+00,8.711538314819335938e-01,5.243071317672729492e-01,5.999501943588256836e-01,1.070146918296813965e+00,9.613766670227050781e-01,7.353899478912353516e-01,3.107193112373352051e-01,1.219329476356506348e+00,1.475598476827144623e-02,3.168551996350288391e-02
8.199997544288635254e-01,8.796498775482177734e-01,5.184824466705322266e-01,6.079853773117065430e-01,1.061869382858276367e+00,1.000474214553833008e+00,7.417454719543457031e-01,3.116628229618072510e-01,1.234652400016784668e+00,8.716994524002075195e-01,5.249929428100585938e-01,5.980588197708129883e-01,1.071563720703125000e+00,9.621197581291198730e-01,7.331184148788452148e-01,3.110103309154510498e-01,1.216838955879211426e+00,1.565781980752944946e-02,3.106498345732688904e-02
8.399997353553771973e-01,8.796756863594055176e-01,5.189439654350280762e-01,6.081517338752746582e-01,1.062217354774475098e+00,1.000755429267883301e+00,7.415855526924133301e-01,3.113522827625274658e-01,1.234593749046325684e+00,8.724142313003540039e-01,5.260187387466430664e-01,5.987406969070434570e-01,1.072017550468444824e+00,9.633488655090332031e-01,7.301433086395263672e-01,3.124612569808959961e-01,1.216282248497009277e+00,1.601578108966350555e-02,3.029868192970752716e-02
8.599997162818908691e-01,8.797563910484313965e-01,5.188551545143127441e-01,6.083750724792480469e-01,1.062496185302734375e+00,1.000828742980957031e+00,7.415969967842102051e-01,3.113822042942047119e-01,1.234419107437133789e+00,8.719338178634643555e-01,5.268322229385375977e-01,5.992879271507263184e-01,1.068257212638854980e+00,9.638014435768127441e-01,7.307538390159606934e-01,3.142688274383544922e-01,1.215230941772460938e+00,1.582221686840057373e-02,2.999572828412055969e-02
8.799996972084045410e-01,8.799266815185546875e-01,5.189903378486633301e-01,6.090900897979736328e-01,1.062625050544738770e+00,1.000883221626281738e+00,7.415959239006042480e-01,3.113759160041809082e-01,1.234582304954528809e+00,8.707794547080993652e-01,5.255932807922363281e-01,6.030462980270385742e-01,1.069223284721374512e+00,9.629014134407043457e-01,7.305454611778259277e-01,3.157798647880554199e-01,1.214335322380065918e+00,1.605194061994552612e-02,3.076490573585033417e-02
8.999996781349182129e-01,8.798332810401916504e-01,5.185879468917846680e-01,6.086769104003906250e-01,1.062798380851745605e+00,1.000949144363403320e+00,7.416629195213317871e-01,3.112551271915435791e-01,1.234566688537597656e+00,8.696118593215942383e-01,5.282104015350341797e-01,6.035996079444885254e-01,1.068422675132751465e+00,9.627320766448974609e-01,7.299422025680541992e-01,3.181336522102355957e-01,1.212721347808837891e+00,1.717543974518775940e-02,3.095585480332374573e-02
9.199996590614318848e-01,8.797082304954528809e-01,5.182698965072631836e-01,6.084765791893005371e-01,1.062400102615356445e+00,1.000830411911010742e+00,7.416105866432189941e-01,3.116939365863800049e-01,1.234866142272949219e+00,8.694663643836975098e-01,5.285193324089050293e-01,6.069387793540954590e-01,1.065838932991027832e+00,9.639844894409179688e-01,7.321519851684570312e-01,3.192934393882751465e-01,1.209105849266052246e+00,1.653580367565155029e-02,2.983798831701278687e-02
9.399996399879455566e-01,8.794660568237304688e-01,5.181114077568054199e-01,6.081979870796203613e-01,1.062591314315795898e+00,1.001275062561035156e+00,7.410580515861511230e-01,3.118897080421447754e-01,1.235012054443359375e+00,8.698110580444335938e-01,5.302836894989013672e-01,6.089361310005187988e-01,1.066330313682556152e+00,9.626661539077758789e-01,7.316518425941467285e-01,3.216891288757324219e-01,1.204410910606384277e+00,1.804455742239952087e-02,3.126196935772895813e-02
9.599996209144592285e-01,8.796162605285644531e-01,5.180910229682922363e-01,6.081798672676086426e-01,1.062651395797729492e+00,1.001683235168457031e+00,7.411437034606933594e-01,3.111782371997833252e-01,1.234877705574035645e+00,8.678224086761474609e-01,5.307803750038146973e-01,6.088891029357910156e-01,1.065337300300598145e+00,9.596939086914062500e-01,7.328684329986572266e-01,3.235132992267608643e-01,1.200621485710144043e+00,1.962025463581085205e-02,3.400282189249992371e-02
9.799996018409729004e-01,8.802920579910278320e-01,5.191068053245544434e-01,6.082354784011840820e-01,1.062711954116821289e+00,1.001623988151550293e+00,7.407742142677307129e-01,3.112317025661468506e-01,1.235009789466857910e+00,8.665328025817871094e-01,5.313550233840942383e-01,6.119788885116577148e-01,1.063645720481872559e+00,9.586712121963500977e-01,7.312266230583190918e-01,3.262056112289428711e-01,1.196683287620544434e+00,2.146339602768421173e-02,3.477929905056953430e-02
9.999995827674865723e-01,8.799142241477966309e-01,5.195957422256469727e-01,6.089023947715759277e-01,1.062955856323242188e+00,1.001889348030090332e+00,7.417560219764709473e-01,3.109602332115173340e-01,1.235640764236450195e+00,8.655159473419189453e-01,5.316169261932373047e-01,6.108728051185607910e-01,1.062190890312194824e+00,9.587472677230834961e-01,7.322700619697570801e-01,3.287778198719024658e-01,1.191448330879211426e+00,2.260320819914340973e-02,3.576479107141494751e-02


==> CodeAndFig0812/Subsection_4.3/HJB1a---m92/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> CodeAndFig0812/Subsection_4.3/HJB1b---m94/outputs/2_HjbHopfCole1c_d10000_W10010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,7.213810682296752930e-01,7.152399420738220215e-01,-1.000000000000000000e+00,8.892150521278381348e-01,8.991525769233703613e-01
-9.591836929321289062e-01,6.925605535507202148e-01,6.961743235588073730e-01,-9.591836929321289062e-01,8.416760563850402832e-01,8.377149701118469238e-01
-9.183673262596130371e-01,6.702041029930114746e-01,6.776062846183776855e-01,-9.183673262596130371e-01,7.719423770904541016e-01,7.604879736900329590e-01
-8.775510191917419434e-01,6.529360413551330566e-01,6.591978669166564941e-01,-8.775510191917419434e-01,6.651278734207153320e-01,6.725926995277404785e-01
-8.367347121238708496e-01,6.385349631309509277e-01,6.408054232597351074e-01,-8.367347121238708496e-01,5.864010453224182129e-01,5.934569239616394043e-01
-7.959183454513549805e-01,6.243732571601867676e-01,6.218200922012329102e-01,-7.959183454513549805e-01,5.595380663871765137e-01,5.604024529457092285e-01
-7.551020383834838867e-01,6.078755259513854980e-01,6.020032167434692383e-01,-7.551020383834838867e-01,5.545885562896728516e-01,5.479282736778259277e-01
-7.142857313156127930e-01,5.869333744049072266e-01,5.810490846633911133e-01,-7.142857313156127930e-01,5.506760478019714355e-01,5.406748652458190918e-01
-6.734694242477416992e-01,5.602316856384277344e-01,5.569717884063720703e-01,-6.734694242477416992e-01,5.317680239677429199e-01,5.390171408653259277e-01
-6.326530575752258301e-01,5.274561047554016113e-01,5.263203382492065430e-01,-6.326530575752258301e-01,5.357055664062500000e-01,5.493842363357543945e-01
-5.918367505073547363e-01,4.894341230392456055e-01,4.900150895118713379e-01,-5.918367505073547363e-01,5.668081045150756836e-01,5.719986557960510254e-01
-5.510204434394836426e-01,4.481331706047058105e-01,4.510159194469451904e-01,-5.510204434394836426e-01,6.021401286125183105e-01,5.994060635566711426e-01
-5.102040767669677734e-01,4.065322875976562500e-01,4.108692407608032227e-01,-5.102040767669677734e-01,6.228491663932800293e-01,6.247407793998718262e-01
-4.693877696990966797e-01,3.682631552219390869e-01,3.717753291130065918e-01,-4.693877696990966797e-01,6.473541855812072754e-01,6.431809067726135254e-01
-4.285714328289031982e-01,3.370128571987152100e-01,3.361063003540039062e-01,-4.285714328289031982e-01,6.633433103561401367e-01,6.556995511054992676e-01
-3.877551257610321045e-01,3.157464563846588135e-01,3.117594718933105469e-01,-3.877551257610321045e-01,6.589407920837402344e-01,6.635397672653198242e-01
-3.469387888908386230e-01,3.059838712215423584e-01,3.073523640632629395e-01,-3.469387888908386230e-01,6.516113877296447754e-01,6.671270728111267090e-01
-3.061224520206451416e-01,3.073640465736389160e-01,3.137041926383972168e-01,-3.061224520206451416e-01,6.509567499160766602e-01,6.651006340980529785e-01
-2.653061449527740479e-01,3.177435398101806641e-01,3.242422938346862793e-01,-2.653061449527740479e-01,6.542807817459106445e-01,6.541272997856140137e-01
-2.244898080825805664e-01,3.337317705154418945e-01,3.368913233280181885e-01,-2.244898080825805664e-01,6.474673151969909668e-01,6.330264210700988770e-01
-1.836734861135482788e-01,3.514762520790100098e-01,3.505904078483581543e-01,-1.836734861135482788e-01,6.155127882957458496e-01,6.007215380668640137e-01
-1.428571641445159912e-01,3.673998415470123291e-01,3.638794422149658203e-01,-1.428571641445159912e-01,5.600275397300720215e-01,5.582402944564819336e-01
-1.020408347249031067e-01,3.787612915039062500e-01,3.749035298824310303e-01,-1.020408347249031067e-01,4.971723258495330811e-01,5.100234150886535645e-01
-6.122450903058052063e-02,3.839786946773529053e-01,3.816494345664978027e-01,-6.122450903058052063e-02,4.418399631977081299e-01,4.619959294795989990e-01
-2.040818333625793457e-02,3.827728331089019775e-01,3.830863535404205322e-01,-2.040818333625793457e-02,4.039861261844635010e-01,4.167274236679077148e-01
2.040818333625793457e-02,3.761800229549407959e-01,3.790003657341003418e-01,2.040818333625793457e-02,3.876246213912963867e-01,3.720324635505676270e-01
6.122450903058052063e-02,3.664417266845703125e-01,3.720631599426269531e-01,6.122450903058052063e-02,3.682532012462615967e-01,3.289605379104614258e-01
1.020408347249031067e-01,3.567446768283843994e-01,3.645544052124023438e-01,1.020408347249031067e-01,3.027336597442626953e-01,2.931849658489227295e-01
1.428571641445159912e-01,3.507523536682128906e-01,3.577774763107299805e-01,1.428571641445159912e-01,2.206450402736663818e-01,2.683383226394653320e-01
1.836734861135482788e-01,3.519469797611236572e-01,3.540422916412353516e-01,1.836734861135482788e-01,2.201374322175979614e-01,2.527897655963897705e-01
2.244898080825805664e-01,3.628876507282257080e-01,3.595302104949951172e-01,2.244898080825805664e-01,2.605388760566711426e-01,2.414745390415191650e-01
2.653061449527740479e-01,3.845992386341094971e-01,3.812055587768554688e-01,2.653061449527740479e-01,2.398477792739868164e-01,2.313510477542877197e-01
3.061224520206451416e-01,4.163292646408081055e-01,4.158425331115722656e-01,3.061224520206451416e-01,2.145866751670837402e-01,2.198200523853302002e-01
3.469387888908386230e-01,4.557934403419494629e-01,4.569449424743652344e-01,3.469387888908386230e-01,2.396155595779418945e-01,2.051604390144348145e-01
3.877551257610321045e-01,4.997454285621643066e-01,4.996687769889831543e-01,3.877551257610321045e-01,2.232329249382019043e-01,1.858614385128021240e-01
4.285714328289031982e-01,5.447149276733398438e-01,5.416063666343688965e-01,4.285714328289031982e-01,1.465274095535278320e-01,1.638091206550598145e-01
4.693877696990966797e-01,5.876128077507019043e-01,5.812058448791503906e-01,4.693877696990966797e-01,1.153316348791122437e-01,1.442924588918685913e-01
5.102040767669677734e-01,6.261519789695739746e-01,6.158105731010437012e-01,5.102040767669677734e-01,1.525839567184448242e-01,1.414758861064910889e-01
5.510204434394836426e-01,6.590774655342102051e-01,6.455844044685363770e-01,5.510204434394836426e-01,1.998318731784820557e-01,1.862374544143676758e-01
5.918367505073547363e-01,6.861930489540100098e-01,6.731783151626586914e-01,5.918367505073547363e-01,2.779060900211334229e-01,2.887473702430725098e-01
6.326530575752258301e-01,7.082989215850830078e-01,6.996906399726867676e-01,6.326530575752258301e-01,4.141751825809478760e-01,4.170604944229125977e-01
6.734694242477416992e-01,7.270261049270629883e-01,7.259042263031005859e-01,6.734694242477416992e-01,5.491514801979064941e-01,5.350054502487182617e-01
7.142857313156127930e-01,7.445756793022155762e-01,7.523001432418823242e-01,7.142857313156127930e-01,6.346083879470825195e-01,6.345826387405395508e-01
7.551020383834838867e-01,7.633831501007080078e-01,7.792354226112365723e-01,7.551020383834838867e-01,7.035146355628967285e-01,7.263855338096618652e-01
7.959183454513549805e-01,7.856900691986083984e-01,8.066123127937316895e-01,7.959183454513549805e-01,8.016674518585205078e-01,8.142428398132324219e-01
8.367347121238708496e-01,8.131479024887084961e-01,8.344783186912536621e-01,8.367347121238708496e-01,9.119726419448852539e-01,8.974660634994506836e-01
8.775510191917419434e-01,8.464905619621276855e-01,8.623055815696716309e-01,8.775510191917419434e-01,9.944941401481628418e-01,9.760716557502746582e-01
9.183673262596130371e-01,8.854270577430725098e-01,8.900619149208068848e-01,9.183673262596130371e-01,1.050843119621276855e+00,1.051428675651550293e+00
9.591836929321289062e-01,9.287432432174682617e-01,9.175145030021667480e-01,9.591836929321289062e-01,1.112945437431335449e+00,1.122766017913818359e+00
1.000000000000000000e+00,9.746096134185791016e-01,9.448617696762084961e-01,1.000000000000000000e+00,1.188559055328369141e+00,1.190595507621765137e+00


==> CodeAndFig0812/Subsection_4.3/HJB1b---m94/outputs/2_HjbHopfCole1c_d10000_W10010_H6_N100_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,7.213806509971618652e-01,3.052790462970733643e-01,4.419666230678558350e-01,9.746098518371582031e-01,8.892152309417724609e-01,6.505781412124633789e-01,2.302212268114089966e-01,1.188558936119079590e+00,7.152400612831115723e-01,3.088330626487731934e-01,4.428252577781677246e-01,9.448617100715637207e-01,8.991526961326599121e-01,6.672475934028625488e-01,2.103682458400726318e-01,1.190595507621765137e+00,1.643853820860385895e-02,2.502874843776226044e-02
1.999999955296516418e-02,7.214118838310241699e-01,3.052498698234558105e-01,4.418350160121917725e-01,9.745164513587951660e-01,8.891766071319580078e-01,6.504898071289062500e-01,2.302605658769607544e-01,1.188548922538757324e+00,7.151365876197814941e-01,3.074110746383666992e-01,4.427234232425689697e-01,9.451381564140319824e-01,8.990939855575561523e-01,6.669185161590576172e-01,2.105406224727630615e-01,1.190580964088439941e+00,1.606987789273262024e-02,2.471778355538845062e-02
3.999999910593032837e-02,7.214557528495788574e-01,3.052059412002563477e-01,4.417604804039001465e-01,9.744235277175903320e-01,8.891651630401611328e-01,6.503631472587585449e-01,2.302180528640747070e-01,1.188500642776489258e+00,7.150992155075073242e-01,3.065750598907470703e-01,4.427870512008666992e-01,9.454594254493713379e-01,8.991181254386901855e-01,6.666859984397888184e-01,2.107448279857635498e-01,1.190515995025634766e+00,1.582656055688858032e-02,2.437028661370277405e-02
5.999999865889549255e-02,7.214759588241577148e-01,3.051977157592773438e-01,4.416357278823852539e-01,9.742890596389770508e-01,8.891412019729614258e-01,6.503170132637023926e-01,2.301811575889587402e-01,1.188444852828979492e+00,7.149454951286315918e-01,3.063519001007080078e-01,4.428552389144897461e-01,9.454935789108276367e-01,8.991523385047912598e-01,6.664589047431945801e-01,2.109213024377822876e-01,1.190428018569946289e+00,1.575646921992301941e-02,2.422954700887203217e-02
7.999999821186065674e-02,7.214512228965759277e-01,3.051813542842864990e-01,4.415797889232635498e-01,9.741560220718383789e-01,8.891211152076721191e-01,6.501670479774475098e-01,2.301975637674331665e-01,1.188354015350341797e+00,7.147607207298278809e-01,3.062832355499267578e-01,4.431365728378295898e-01,9.455202221870422363e-01,8.992163538932800293e-01,6.662507653236389160e-01,2.111250013113021851e-01,1.190468907356262207e+00,1.580519974231719971e-02,2.409702725708484650e-02
9.999999403953552246e-02,7.215090394020080566e-01,3.051994144916534424e-01,4.414612650871276855e-01,9.740849137306213379e-01,8.891283869743347168e-01,6.500824093818664551e-01,2.301921397447586060e-01,1.188327431678771973e+00,7.146270275115966797e-01,3.061759471893310547e-01,4.434418380260467529e-01,9.456213116645812988e-01,8.991903662681579590e-01,6.662812829017639160e-01,2.113776504993438721e-01,1.190579533576965332e+00,1.585748232901096344e-02,2.395265921950340271e-02
1.199999898672103882e-01,7.215669751167297363e-01,3.052037954330444336e-01,4.413586854934692383e-01,9.740334153175354004e-01,8.890994787216186523e-01,6.500064730644226074e-01,2.302198112010955811e-01,1.188291311264038086e+00,7.145630717277526855e-01,3.059765696525573730e-01,4.435636103153228760e-01,9.456809759140014648e-01,8.991553187370300293e-01,6.663125157356262207e-01,2.115439176559448242e-01,1.190631031990051270e+00,1.587315276265144348e-02,2.385983988642692566e-02
1.399999856948852539e-01,7.216169238090515137e-01,3.052283823490142822e-01,4.412656128406524658e-01,9.739134907722473145e-01,8.890759944915771484e-01,6.499163508415222168e-01,2.301950752735137939e-01,1.188309431076049805e+00,7.144376635551452637e-01,3.057680726051330566e-01,4.436892271041870117e-01,9.459036588668823242e-01,8.989923596382141113e-01,6.661945581436157227e-01,2.117012143135070801e-01,1.190862298011779785e+00,1.581504940986633301e-02,2.357115969061851501e-02
1.599999815225601196e-01,7.216670513153076172e-01,3.052437305450439453e-01,4.411397874355316162e-01,9.737889766693115234e-01,8.890124559402465820e-01,6.498705744743347168e-01,2.301885485649108887e-01,1.188303589820861816e+00,7.142200469970703125e-01,3.058290481567382812e-01,4.436801075935363770e-01,9.461015462875366211e-01,8.989400863647460938e-01,6.660515666007995605e-01,2.119650244712829590e-01,1.191158175468444824e+00,1.582578383386135101e-02,2.329996414482593536e-02
1.799999773502349854e-01,7.217084169387817383e-01,3.053105175495147705e-01,4.410001933574676514e-01,9.736559987068176270e-01,8.889554142951965332e-01,6.497956514358520508e-01,2.301766574382781982e-01,1.188285589218139648e+00,7.140832543373107910e-01,3.059165477752685547e-01,4.433786571025848389e-01,9.462121725082397461e-01,8.988612294197082520e-01,6.658572554588317871e-01,2.121770232915878296e-01,1.191367864608764648e+00,1.576302386820316315e-02,2.309531159698963165e-02
1.999999731779098511e-01,7.217339277267456055e-01,3.053459227085113525e-01,4.409311413764953613e-01,9.736086130142211914e-01,8.889604806900024414e-01,6.496946811676025391e-01,2.301801592111587524e-01,1.188271641731262207e+00,7.140252590179443359e-01,3.058036565780639648e-01,4.430946707725524902e-01,9.464140534400939941e-01,8.987853527069091797e-01,6.657349467277526855e-01,2.125483453273773193e-01,1.191525340080261230e+00,1.561018917709589005e-02,2.288581058382987976e-02
2.199999690055847168e-01,7.218264341354370117e-01,3.053173124790191650e-01,4.408472478389739990e-01,9.734982252120971680e-01,8.889758586883544922e-01,6.496071815490722656e-01,2.301677912473678589e-01,1.188231468200683594e+00,7.140440940856933594e-01,3.054386973381042480e-01,4.426733255386352539e-01,9.465591907501220703e-01,8.987231850624084473e-01,6.655904650688171387e-01,2.129186987876892090e-01,1.191609621047973633e+00,1.537966728210449219e-02,2.267153747379779816e-02
2.399999648332595825e-01,7.218465209007263184e-01,3.052899837493896484e-01,4.407525658607482910e-01,9.733771085739135742e-01,8.889417052268981934e-01,6.495048999786376953e-01,2.300958335399627686e-01,1.188217163085937500e+00,7.140491604804992676e-01,3.052128553390502930e-01,4.421079158782958984e-01,9.467579126358032227e-01,8.986760973930358887e-01,6.654129028320312500e-01,2.133964896202087402e-01,1.191613793373107910e+00,1.511430367827415466e-02,2.240263484418392181e-02
2.599999606609344482e-01,7.219117283821105957e-01,3.052645921707153320e-01,4.406093060970306396e-01,9.732677936553955078e-01,8.889482617378234863e-01,6.493633985519409180e-01,2.300521433353424072e-01,1.188202142715454102e+00,7.141080498695373535e-01,3.047951757907867432e-01,4.416287541389465332e-01,9.469268321990966797e-01,8.987523317337036133e-01,6.653370261192321777e-01,2.138355374336242676e-01,1.191562414169311523e+00,1.500440761446952820e-02,2.216875366866588593e-02
2.799999713897705078e-01,7.219479084014892578e-01,3.052442669868469238e-01,4.405500888824462891e-01,9.732543230056762695e-01,8.888899087905883789e-01,6.492643356323242188e-01,2.300450801849365234e-01,1.188179612159729004e+00,7.140450477600097656e-01,3.044084310531616211e-01,4.413689672946929932e-01,9.470679759979248047e-01,8.987661004066467285e-01,6.651927828788757324e-01,2.142324149608612061e-01,1.191574692726135254e+00,1.496214326471090317e-02,2.203904837369918823e-02
2.999999821186065674e-01,7.220066785812377930e-01,3.051985502243041992e-01,4.404537081718444824e-01,9.731864333152770996e-01,8.888629674911499023e-01,6.491345167160034180e-01,2.300212383270263672e-01,1.188157677650451660e+00,7.138473987579345703e-01,3.041523694992065430e-01,4.412012398242950439e-01,9.472448825836181641e-01,8.986998796463012695e-01,6.648972034454345703e-01,2.146607935428619385e-01,1.191615462303161621e+00,1.488086860626935959e-02,2.183342352509498596e-02
3.199999928474426270e-01,7.220451831817626953e-01,3.051732778549194336e-01,4.404330253601074219e-01,9.731151461601257324e-01,8.888962268829345703e-01,6.490604877471923828e-01,2.300093472003936768e-01,1.188164353370666504e+00,7.134955525398254395e-01,3.038151860237121582e-01,4.414092302322387695e-01,9.474385976791381836e-01,8.985975384712219238e-01,6.646614670753479004e-01,2.149845659732818604e-01,1.191534638404846191e+00,1.487110648304224014e-02,2.161026746034622192e-02
3.400000035762786865e-01,7.220251560211181641e-01,3.051755428314208984e-01,4.403461813926696777e-01,9.730644226074218750e-01,8.889127373695373535e-01,6.489320993423461914e-01,2.300058007240295410e-01,1.188136458396911621e+00,7.133463025093078613e-01,3.036090731620788574e-01,4.415311217308044434e-01,9.476089477539062500e-01,8.984680771827697754e-01,6.644592285156250000e-01,2.153168916702270508e-01,1.191406130790710449e+00,1.481058541685342789e-02,2.142470702528953552e-02
3.600000143051147461e-01,7.220752239227294922e-01,3.052192628383636475e-01,4.403166770935058594e-01,9.729771018028259277e-01,8.889583945274353027e-01,6.487881541252136230e-01,2.299651950597763062e-01,1.188164830207824707e+00,7.132815122604370117e-01,3.034167885780334473e-01,4.413119256496429443e-01,9.476862549781799316e-01,8.983015418052673340e-01,6.642346978187561035e-01,2.156211286783218384e-01,1.191137909889221191e+00,1.463719550520181656e-02,2.128563821315765381e-02
3.800000250339508057e-01,7.221073508262634277e-01,3.051905333995819092e-01,4.402748942375183105e-01,9.728897213935852051e-01,8.890148997306823730e-01,6.487168669700622559e-01,2.299975156784057617e-01,1.188149213790893555e+00,7.132503390312194824e-01,3.033241629600524902e-01,4.410121142864227295e-01,9.476676583290100098e-01,8.981288671493530273e-01,6.638112664222717285e-01,2.158284485340118408e-01,1.190950751304626465e+00,1.442859787493944168e-02,2.122802659869194031e-02
4.000000357627868652e-01,7.221540808677673340e-01,3.052623867988586426e-01,4.402432143688201904e-01,9.728606939315795898e-01,8.890206813812255859e-01,6.485986709594726562e-01,2.299393266439437866e-01,1.188146710395812988e+00,7.133997082710266113e-01,3.034359812736511230e-01,4.408258497714996338e-01,9.476931095123291016e-01,8.979352116584777832e-01,6.634362339973449707e-01,2.161000519990921021e-01,1.190806508064270020e+00,1.419180072844028473e-02,2.118222042918205261e-02
4.200000464916229248e-01,7.221791744232177734e-01,3.052067756652832031e-01,4.401953518390655518e-01,9.728222489356994629e-01,8.890570998191833496e-01,6.485147476196289062e-01,2.298796772956848145e-01,1.188154458999633789e+00,7.134911417961120605e-01,3.035349845886230469e-01,4.404702484607696533e-01,9.474790692329406738e-01,8.977194428443908691e-01,6.631210446357727051e-01,2.163650095462799072e-01,1.190692305564880371e+00,1.395458169281482697e-02,2.132987044751644135e-02
4.400000572204589844e-01,7.221897840499877930e-01,3.051745891571044922e-01,4.401323795318603516e-01,9.727572798728942871e-01,8.890118598937988281e-01,6.484265923500061035e-01,2.298540920019149780e-01,1.188162326812744141e+00,7.136632800102233887e-01,3.037374019622802734e-01,4.400899708271026611e-01,9.472773075103759766e-01,8.976408839225769043e-01,6.628445386886596680e-01,2.165938913822174072e-01,1.190589785575866699e+00,1.375550497323274612e-02,2.144485712051391602e-02
4.600000679492950439e-01,7.222692966461181641e-01,3.051308691501617432e-01,4.400981068611145020e-01,9.726950526237487793e-01,8.890807628631591797e-01,6.483085751533508301e-01,2.298049181699752808e-01,1.188203573226928711e+00,7.136557102203369141e-01,3.036681413650512695e-01,4.397507905960083008e-01,9.468832612037658691e-01,8.976123332977294922e-01,6.624180674552917480e-01,2.167513966560363770e-01,1.190500378608703613e+00,1.375693827867507935e-02,2.172337472438812256e-02
4.800000786781311035e-01,7.223379015922546387e-01,3.051793873310089111e-01,4.400523900985717773e-01,9.726669192314147949e-01,8.891423940658569336e-01,6.482306718826293945e-01,2.298038005828857422e-01,1.188176274299621582e+00,7.136580348014831543e-01,3.037174940109252930e-01,4.395186305046081543e-01,9.465504288673400879e-01,8.975506424903869629e-01,6.620073914527893066e-01,2.168194204568862915e-01,1.190371394157409668e+00,1.374390535056591034e-02,2.198031544685363770e-02
5.000000596046447754e-01,7.223713397979736328e-01,3.052400350570678711e-01,4.400069713592529297e-01,9.726603031158447266e-01,8.891465663909912109e-01,6.481317281723022461e-01,2.297548949718475342e-01,1.188201785087585449e+00,7.135691046714782715e-01,3.038040697574615479e-01,4.393385648727416992e-01,9.463436007499694824e-01,8.975405097007751465e-01,6.616085171699523926e-01,2.169199734926223755e-01,1.190232276916503906e+00,1.370758377015590668e-02,2.214834466576576233e-02
5.200000405311584473e-01,7.224483489990234375e-01,3.052622973918914795e-01,4.399545192718505859e-01,9.726328849792480469e-01,8.891721963882446289e-01,6.480261087417602539e-01,2.297700047492980957e-01,1.188209176063537598e+00,7.134880423545837402e-01,3.040035367012023926e-01,4.390979409217834473e-01,9.464393854141235352e-01,8.973979353904724121e-01,6.611394286155700684e-01,2.170624434947967529e-01,1.190273880958557129e+00,1.360037177801132202e-02,2.204451896250247955e-02
5.400000214576721191e-01,7.224755287170410156e-01,3.052408099174499512e-01,4.399209916591644287e-01,9.725736379623413086e-01,8.891835808753967285e-01,6.479893922805786133e-01,2.297285497188568115e-01,1.188206434249877930e+00,7.133782505989074707e-01,3.042328655719757080e-01,4.390454590320587158e-01,9.466626048088073730e-01,8.972464203834533691e-01,6.609091162681579590e-01,2.172808051109313965e-01,1.190262198448181152e+00,1.341493614017963409e-02,2.180684544146060944e-02
5.600000023841857910e-01,7.225424647331237793e-01,3.052772581577301025e-01,4.398997128009796143e-01,9.725645184516906738e-01,8.892119526863098145e-01,6.479076147079467773e-01,2.297324985265731812e-01,1.188212513923645020e+00,7.133529782295227051e-01,3.043763637542724609e-01,4.390970170497894287e-01,9.468937516212463379e-01,8.969829678535461426e-01,6.605558395385742188e-01,2.175899744033813477e-01,1.190204501152038574e+00,1.318127941340208054e-02,2.160452492535114288e-02
5.799999833106994629e-01,7.226547002792358398e-01,3.053436875343322754e-01,4.398699402809143066e-01,9.725763797760009766e-01,8.892608880996704102e-01,6.478444933891296387e-01,2.297042906284332275e-01,1.188229441642761230e+00,7.135045528411865234e-01,3.044359982013702393e-01,4.391691684722900391e-01,9.471236467361450195e-01,8.966711163520812988e-01,6.601132750511169434e-01,2.179520130157470703e-01,1.190048813819885254e+00,1.287410035729408264e-02,2.142072282731533051e-02
5.999999642372131348e-01,7.227350473403930664e-01,3.053854703903198242e-01,4.399286508560180664e-01,9.725667834281921387e-01,8.893045783042907715e-01,6.477829813957214355e-01,2.296782732009887695e-01,1.188212513923645020e+00,7.137637138366699219e-01,3.043422400951385498e-01,4.391449391841888428e-01,9.473220705986022949e-01,8.963953852653503418e-01,6.596714258193969727e-01,2.183789908885955811e-01,1.189843416213989258e+00,1.259405631572008133e-02,2.124595828354358673e-02
6.199999451637268066e-01,7.227402925491333008e-01,3.054621815681457520e-01,4.399078488349914551e-01,9.725785851478576660e-01,8.893365263938903809e-01,6.477537155151367188e-01,2.296792268753051758e-01,1.188266754150390625e+00,7.139827609062194824e-01,3.043956160545349121e-01,4.390233755111694336e-01,9.476400613784790039e-01,8.962951302528381348e-01,6.592544317245483398e-01,2.187300026416778564e-01,1.189578413963317871e+00,1.229997724294662476e-02,2.098731137812137604e-02
6.399999260902404785e-01,7.227702736854553223e-01,3.055305480957031250e-01,4.399806261062622070e-01,9.725890159606933594e-01,8.893920183181762695e-01,6.477197408676147461e-01,2.296664118766784668e-01,1.188246130943298340e+00,7.142657637596130371e-01,3.043586909770965576e-01,4.388592839241027832e-01,9.481153488159179688e-01,8.962574005126953125e-01,6.586818099021911621e-01,2.191171050071716309e-01,1.189407348632812500e+00,1.201086305081844330e-02,2.059646323323249817e-02
6.599999070167541504e-01,7.228111028671264648e-01,3.055822551250457764e-01,4.399836659431457520e-01,9.725708365440368652e-01,8.894438743591308594e-01,6.476771831512451172e-01,2.296621501445770264e-01,1.188324332237243652e+00,7.145732045173645020e-01,3.043991029262542725e-01,4.389517307281494141e-01,9.486184120178222656e-01,8.960248231887817383e-01,6.581349372863769531e-01,2.195755094289779663e-01,1.189272522926330566e+00,1.157863251864910126e-02,2.015647105872631073e-02
6.799998879432678223e-01,7.228686809539794922e-01,3.056998252868652344e-01,4.400527775287628174e-01,9.725577235221862793e-01,8.895164132118225098e-01,6.476548910140991211e-01,2.295787185430526733e-01,1.188357591629028320e+00,7.149513959884643555e-01,3.042868077754974365e-01,4.390468001365661621e-01,9.492213129997253418e-01,8.956686854362487793e-01,6.576296091079711914e-01,2.202146649360656738e-01,1.189385294914245605e+00,1.115423254668712616e-02,1.963753253221511841e-02
6.999998688697814941e-01,7.228842377662658691e-01,3.057794570922851562e-01,4.400933384895324707e-01,9.725961685180664062e-01,8.895709514617919922e-01,6.476409435272216797e-01,2.296191751956939697e-01,1.188395977020263672e+00,7.152320742607116699e-01,3.042828440666198730e-01,4.391428530216217041e-01,9.498368501663208008e-01,8.952751755714416504e-01,6.571092605590820312e-01,2.209405601024627686e-01,1.189465641975402832e+00,1.070667058229446411e-02,1.915129274129867554e-02
7.199998497962951660e-01,7.229325175285339355e-01,3.058014512062072754e-01,4.401583075523376465e-01,9.726470708847045898e-01,8.896070718765258789e-01,6.476823687553405762e-01,2.296007424592971802e-01,1.188432693481445312e+00,7.155407071113586426e-01,3.042578101158142090e-01,4.394624829292297363e-01,9.505054354667663574e-01,8.949455618858337402e-01,6.564775705337524414e-01,2.217112779617309570e-01,1.189455151557922363e+00,1.015748176723718643e-02,1.863095536828041077e-02
7.399998307228088379e-01,7.229775190353393555e-01,3.058869242668151855e-01,4.401881694793701172e-01,9.726425409317016602e-01,8.896870613098144531e-01,6.477227210998535156e-01,2.296406328678131104e-01,1.188474535942077637e+00,7.156705260276794434e-01,3.042560219764709473e-01,4.397907257080078125e-01,9.512575268745422363e-01,8.946725130081176758e-01,6.558718681335449219e-01,2.225367128849029541e-01,1.189287662506103516e+00,9.592344984412193298e-03,1.799366623163223267e-02
7.599998116493225098e-01,7.230444550514221191e-01,3.059171140193939209e-01,4.402207434177398682e-01,9.726837873458862305e-01,8.897666335105895996e-01,6.477289795875549316e-01,2.296385020017623901e-01,1.188521146774291992e+00,7.158247828483581543e-01,3.043213784694671631e-01,4.400430619716644287e-01,9.520584344863891602e-01,8.944155573844909668e-01,6.551786661148071289e-01,2.234146445989608765e-01,1.189093947410583496e+00,8.988146670162677765e-03,1.735379546880722046e-02
7.799997925758361816e-01,7.230910062789916992e-01,3.059760928153991699e-01,4.402667284011840820e-01,9.727004766464233398e-01,8.898539543151855469e-01,6.477079391479492188e-01,2.296452075242996216e-01,1.188546299934387207e+00,7.159210443496704102e-01,3.044785261154174805e-01,4.404040575027465820e-01,9.527365565299987793e-01,8.942080140113830566e-01,6.544881463050842285e-01,2.242691963911056519e-01,1.188861131668090820e+00,8.446773514151573181e-03,1.679692231118679047e-02
7.999997735023498535e-01,7.231476902961730957e-01,3.060837090015411377e-01,4.403049647808074951e-01,9.727670550346374512e-01,8.898928165435791016e-01,6.477584242820739746e-01,2.296182811260223389e-01,1.188580036163330078e+00,7.160255908966064453e-01,3.045997023582458496e-01,4.406793713569641113e-01,9.533221125602722168e-01,8.939910531044006348e-01,6.538249254226684570e-01,2.251217961311340332e-01,1.188734769821166992e+00,8.010407909750938416e-03,1.635980978608131409e-02
8.199997544288635254e-01,7.231637239456176758e-01,3.061174452304840088e-01,4.403928220272064209e-01,9.728516936302185059e-01,8.899778723716735840e-01,6.477875709533691406e-01,2.296234071254730225e-01,1.188614130020141602e+00,7.161735296249389648e-01,3.048974871635437012e-01,4.407791197299957275e-01,9.539476037025451660e-01,8.938691616058349609e-01,6.531135439872741699e-01,2.259868979454040527e-01,1.188605427742004395e+00,7.476668804883956909e-03,1.590431109070777893e-02
8.399997353553771973e-01,7.231864929199218750e-01,3.061990141868591309e-01,4.404890537261962891e-01,9.729525446891784668e-01,8.900902867317199707e-01,6.478479504585266113e-01,2.296311855316162109e-01,1.188644289970397949e+00,7.163340449333190918e-01,3.051996529102325439e-01,4.407681822776794434e-01,9.546388983726501465e-01,8.936730623245239258e-01,6.524057984352111816e-01,2.267985045909881592e-01,1.188348412513732910e+00,6.985270883888006210e-03,1.540717110037803650e-02
8.599997162818908691e-01,7.232306599617004395e-01,3.062819838523864746e-01,4.405813217163085938e-01,9.730181097984313965e-01,8.901938796043395996e-01,6.478781700134277344e-01,2.296364456415176392e-01,1.188669204711914062e+00,7.162978649139404297e-01,3.055235445499420166e-01,4.405922889709472656e-01,9.552800655364990234e-01,8.933676481246948242e-01,6.517879366874694824e-01,2.276277840137481689e-01,1.188109755516052246e+00,6.499112583696842194e-03,1.492260769009590149e-02
8.799996972084045410e-01,7.232624292373657227e-01,3.063077926635742188e-01,4.407102465629577637e-01,9.730605483055114746e-01,8.902724981307983398e-01,6.479288935661315918e-01,2.296639084815979004e-01,1.188715815544128418e+00,7.164005041122436523e-01,3.057881593704223633e-01,4.405094385147094727e-01,9.560547471046447754e-01,8.930344581604003906e-01,6.512665748596191406e-01,2.284124493598937988e-01,1.187851190567016602e+00,6.074882578104734421e-03,1.430602744221687317e-02
8.999996781349182129e-01,7.232658267021179199e-01,3.063838481903076172e-01,4.408073723316192627e-01,9.731127619743347168e-01,8.903918266296386719e-01,6.480055451393127441e-01,2.296560853719711304e-01,1.188797950744628906e+00,7.165802121162414551e-01,3.060251474380493164e-01,4.400317072868347168e-01,9.567486643791198730e-01,8.926698565483093262e-01,6.507037878036499023e-01,2.290678024291992188e-01,1.187572002410888672e+00,5.735586397349834442e-03,1.376524753868579865e-02
9.199996590614318848e-01,7.233070135116577148e-01,3.064253926277160645e-01,4.408854246139526367e-01,9.731816053390502930e-01,8.904917240142822266e-01,6.480298638343811035e-01,2.296692430973052979e-01,1.188845396041870117e+00,7.168750762939453125e-01,3.061225414276123047e-01,4.398487508296966553e-01,9.573282599449157715e-01,8.922612667083740234e-01,6.502318978309631348e-01,2.296368777751922607e-01,1.187316417694091797e+00,5.398743785917758942e-03,1.333507709205150604e-02
9.399996399879455566e-01,7.233219742774963379e-01,3.064628541469573975e-01,4.409715533256530762e-01,9.732661247253417969e-01,8.906348943710327148e-01,6.480631232261657715e-01,2.296766787767410278e-01,1.188885688781738281e+00,7.171737551689147949e-01,3.062545061111450195e-01,4.397085309028625488e-01,9.578676223754882812e-01,8.918660283088684082e-01,6.496791243553161621e-01,2.301243841648101807e-01,1.186912655830383301e+00,5.236897151917219162e-03,1.295204646885395050e-02
9.599996209144592285e-01,7.233464717864990234e-01,3.064956367015838623e-01,4.410827755928039551e-01,9.733515381813049316e-01,8.907610177993774414e-01,6.481730341911315918e-01,2.296714335680007935e-01,1.188908576965332031e+00,7.173267006874084473e-01,3.062071204185485840e-01,4.396718740463256836e-01,9.582145810127258301e-01,8.916893601417541504e-01,6.493749618530273438e-01,2.304579615592956543e-01,1.186382412910461426e+00,5.238838493824005127e-03,1.273180916905403137e-02
9.799996018409729004e-01,7.233976125717163086e-01,3.065670430660247803e-01,4.411897361278533936e-01,9.734304547309875488e-01,8.908825516700744629e-01,6.482588052749633789e-01,2.297024130821228027e-01,1.188962578773498535e+00,7.173418998718261719e-01,3.062449097633361816e-01,4.398000240325927734e-01,9.583088755607604980e-01,8.919163942337036133e-01,6.493170261383056641e-01,2.306977212429046631e-01,1.185562133789062500e+00,5.437768530100584030e-03,1.271829660981893539e-02
9.999995827674865723e-01,7.234128117561340332e-01,3.066871166229248047e-01,4.413317143917083740e-01,9.735205173492431641e-01,8.910197615623474121e-01,6.484267115592956543e-01,2.297451645135879517e-01,1.189031839370727539e+00,7.171162366867065430e-01,3.065242767333984375e-01,4.400569498538970947e-01,9.580462574958801270e-01,8.925027251243591309e-01,6.496581435203552246e-01,2.307642102241516113e-01,1.184373617172241211e+00,5.848431959748268127e-03,1.301416754722595215e-02


==> CodeAndFig0812/Subsection_4.3/HJB1b---m94/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m164_hc2-rpt5/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleFalse_VscaleFalse_r0_log.csv <==
it,rt,mart_loss,g1_loss,rel_l1err,rel_linferr
0,1.8324284553527832,52717.140625,429.5758361816406,18.48678207397461,10.643651962280273
1,2.4680588245391846,2628.635986328125,147.6612091064453,23.43825340270996,13.695470809936523
2,2.9005303382873535,338.3675842285156,51.85462951660156,26.916423797607422,14.801080703735352
3,3.386234760284424,14.29432201385498,11.11490535736084,27.714853286743164,14.957955360412598
4,3.8709471225738525,21.657791137695312,-6.444365501403809,27.733522415161133,14.722108840942383
5,4.354872465133667,26.978824615478516,-11.98302936553955,27.359018325805664,14.406220436096191
6,4.840849876403809,37.59902572631836,-13.91800594329834,26.554548263549805,13.932387351989746
7,5.325363874435425,26.305015563964844,-14.25180721282959,25.7846736907959,13.53752613067627
8,5.810613393783569,43.3761100769043,-15.061257362365723,24.214170455932617,12.668831825256348
9,6.29751181602478,35.076210021972656,-14.846445083618164,22.44488525390625,11.721165657043457
10,6.782061338424683,25.00776481628418,-13.604328155517578,20.683563232421875,10.880568504333496
11,7.266519546508789,23.952924728393555,-12.2496919631958,18.4563045501709,9.790677070617676
12,7.753801107406616,19.070735931396484,-10.906478881835938,16.01626205444336,8.575115203857422
13,8.23953127861023,12.603780746459961,-9.486448287963867,13.896634101867676,7.579455852508545
14,8.72456669807434,12.465121269226074,-7.323083400726318,10.96622085571289,6.118470668792725
15,9.210755348205566,5.124897003173828,-5.643435955047607,9.3095064163208,5.3029351234436035
16,9.696173191070557,3.89900803565979,-4.728909969329834,7.369990825653076,4.4255452156066895
17,10.181817531585693,2.125576972961426,-3.1649534702301025,6.037329196929932,3.76883602142334
18,10.668819904327393,1.1830967664718628,-2.21549129486084,5.040665149688721,3.2607054710388184
19,11.154921531677246,0.7120218873023987,-1.8336037397384644,4.174829959869385,2.8360745906829834
20,11.640987396240234,0.5606275796890259,-2.088895559310913,3.3569743633270264,2.4263088703155518
21,12.125197410583496,0.3449007570743561,-0.772360622882843,2.844193458557129,2.150118112564087
22,12.611085891723633,0.3267576992511749,-0.2851998805999756,2.313066005706787,1.8835870027542114
23,13.097901105880737,0.1313217133283615,-0.6148536801338196,2.04123854637146,1.7355140447616577
24,13.584613561630249,0.14594987034797668,0.08883307874202728,1.8568475246429443,1.626927375793457
25,14.070510149002075,0.10225321352481842,-0.42409148812294006,1.7281904220581055,1.5380836725234985
26,14.556782245635986,0.138221874833107,-0.7368198037147522,1.5013703107833862,1.3603962659835815
27,15.201612949371338,0.05372917279601097,0.10515693575143814,1.5145167112350464,1.3702677488327026
28,15.686645984649658,0.06842585653066635,-0.22216850519180298,1.563827633857727,1.4196254014968872
29,16.17246675491333,0.12249372154474258,-0.11060092598199844,1.4750356674194336,1.3603962659835815
30,16.659401655197144,0.08221176266670227,-0.12856152653694153,1.370266318321228,1.2764883041381836
31,17.143325805664062,0.06110307201743126,0.01856842078268528,1.425399899482727,1.3307816982269287
32,17.62898087501526,0.06740808486938477,0.13737903535366058,1.388994574546814,1.311038613319397
33,18.11381506919861,0.06811957061290741,-0.3721362352371216,1.3795268535614014,1.311038613319397
34,18.598973035812378,0.064702607691288,-0.33030733466148376,1.3023325204849243,1.2518094778060913
35,19.08493447303772,0.07292351871728897,-0.27021968364715576,1.3071470260620117,1.266616702079773
36,19.571017503738403,0.03154197707772255,-0.18477381765842438,1.2727769613265991,1.2468737363815308
37,20.055744886398315,0.03644794970750809,0.2577086091041565,1.2782949209213257,1.2518094778060913
38,20.54034399986267,0.041072625666856766,-0.08572402596473694,1.242615818977356,1.227130651473999
39,21.02465057373047,0.053281020373106,0.02631637454032898,1.154919147491455,1.1580300331115723
40,21.510730028152466,0.04782703146338463,0.25326991081237793,1.1813488006591797,1.1827088594436646
41,21.996827363967896,0.041621290147304535,-0.2373199462890625,1.1065341234207153,1.1185438632965088
42,22.48132824897766,0.03326524421572685,0.4207891821861267,1.1521246433258057,1.1580300331115723
43,22.965405702590942,0.03635929897427559,0.1495843529701233,1.187052845954895,1.187644600868225
44,23.45121145248413,0.03810781612992287,0.07026273757219315,1.2626380920410156,1.2370021343231201
45,23.93602991104126,0.0326397679746151,0.24936997890472412,1.2674598693847656,1.2419379949569702
46,24.421107530593872,0.008129862137138844,0.17708444595336914,1.2691513299942017,1.2419379949569702
47,24.904919385910034,0.02447843737900257,-0.02618677169084549,1.2136279344558716,1.2118597030639648
48,25.390302181243896,0.012835062108933926,-0.08814365416765213,1.2865476608276367,1.2562816143035889
49,25.875529527664185,0.046847887337207794,-0.1616365611553192,1.1863431930541992,1.1921167373657227
50,26.35906219482422,0.03211931884288788,-0.00466995220631361,1.0261502265930176,1.0934014320373535
51,26.843523263931274,0.014216260984539986,0.4400825500488281,1.0309921503067017,1.098337173461914
52,27.32778000831604,0.02745104767382145,0.20179565250873566,1.0810383558273315,1.127951741218567
53,27.813106060028076,0.009507924318313599,0.03281991928815842,1.035573959350586,1.098337173461914
54,28.298577785491943,0.028067436069250107,-0.2705787420272827,0.9869075417518616,1.0736584663391113
55,28.783673763275146,0.015448326244950294,-0.2549264430999756,1.0204627513885498,1.098337173461914
56,29.268499612808228,0.014348982833325863,-0.07742011547088623,1.065140724182129,1.127951741218567
57,29.753644943237305,0.026093322783708572,-0.024852847680449486,1.0282291173934937,1.1082087755203247
58,30.239351987838745,0.017366759479045868,0.10505826771259308,0.9661865234375,1.0785942077636719
59,30.724885940551758,0.009201542474329472,-0.059215791523456573,1.0394521951675415,1.1230159997940063
60,31.21009659767151,0.01588713750243187,0.1665598601102829,1.1090933084487915,1.1674379110336304
61,31.695002555847168,0.010672441683709621,0.0580725260078907,1.1098908185958862,1.1674379110336304
62,32.18095803260803,0.001878214767202735,-0.03849777206778526,1.0874027013778687,1.1575664281845093
63,32.667567014694214,0.009771795943379402,0.0629863366484642,1.107723355293274,1.172373652458191
64,33.15342092514038,0.0083708381280303,-0.09344354271888733,1.0870335102081299,1.1625021696090698
65,33.639111042022705,0.008377491496503353,0.09238326549530029,1.0906661748886108,1.1625021696090698
66,34.1231644153595,0.01808982342481613,0.47499528527259827,1.0845108032226562,1.1575664281845093
67,34.60703635215759,0.01176564209163189,0.3838619291782379,1.0588335990905762,1.142759084701538
68,35.09281039237976,0.016290228813886642,-0.16890205442905426,0.9510858654975891,1.0785942077636719
69,35.57923769950867,0.012652581557631493,0.06227050721645355,0.934339702129364,1.0648573637008667
70,36.065510749816895,0.0061288634315133095,0.0695285052061081,0.9993893504142761,1.1032730340957642
71,36.55034613609314,0.010017487220466137,0.2450510561466217,0.8931862115859985,1.045114278793335
72,37.03565788269043,0.01010132860392332,-0.009031238034367561,0.8567227721214294,1.0193650722503662
73,37.52102208137512,0.007981608621776104,0.03240014985203743,0.9329639673233032,1.0648573637008667
74,38.005160331726074,0.009208982810378075,0.02123180404305458,0.9108083844184875,1.054985761642456
75,38.4920380115509,0.011108454316854477,0.41047540307044983,0.9279861450195312,1.0599216222763062
76,38.977489948272705,0.0036384924314916134,-0.025101622566580772,0.8668590188026428,1.0292365550994873
77,39.46390652656555,0.007740430999547243,0.2137141227722168,0.9299725890159607,1.0637868642807007
78,39.94985389709473,0.005402063485234976,-0.023015478625893593,0.8887667655944824,1.0401785373687744
79,40.940833568573,0.004409166984260082,0.29548180103302,0.967621922492981,1.0796645879745483
80,41.426753282547,0.00965526606887579,0.17546531558036804,1.0003292560577393,1.098337173461914
81,41.91263484954834,0.006570322439074516,0.07244621217250824,0.9376260042190552,1.0648573637008667
82,42.39913582801819,0.00401762081310153,0.35818904638290405,0.9519204497337341,1.0687226057052612
83,42.88571500778198,0.004604777321219444,-0.025260619819164276,1.031337857246399,1.1092791557312012
84,43.371047496795654,0.0047495802864432335,0.44653141498565674,1.0422860383987427,1.1092791557312012
85,43.85587215423584,0.00761357881128788,0.14705930650234222,1.0089609622955322,1.089536190032959
86,44.34025764465332,0.006464648991823196,-0.009379005059599876,0.8727827668190002,1.0154997110366821
87,44.82592988014221,0.008332333527505398,0.028074778616428375,0.8904354572296143,1.0253711938858032
88,45.31175947189331,0.0010887710377573967,0.3872871398925781,0.9061713814735413,1.0303070545196533
89,45.79853940010071,0.0073893326334655285,0.2630734443664551,0.9281707406044006,1.045114278793335
90,46.282254457473755,0.0014446291606873274,0.23346975445747375,0.9324951171875,1.045114278793335
91,46.76629328727722,0.004259972833096981,0.03238135203719139,0.9476132988929749,1.0500500202178955
92,47.2511351108551,0.0048118154518306255,0.27675870060920715,0.967913806438446,1.0648573637008667
93,47.737611532211304,0.0057958271354436874,0.09286712110042572,1.0200293064117432,1.0846003293991089
94,48.223426818847656,0.0012972363037988544,-0.15451043844223022,0.985571563243866,1.0697931051254272
95,48.707223892211914,0.0005639457958750427,-0.048525724560022354,1.0283690690994263,1.089536190032959
96,49.19212031364441,0.003904640441760421,0.015852002426981926,0.9639840722084045,1.054985761642456
97,49.67883324623108,0.010323524475097656,-0.08968978375196457,0.7618727087974548,0.9453286528587341
98,50.16476488113403,0.00645590852946043,0.18805143237113953,0.8199328184127808,0.9760136008262634
99,50.65069532394409,0.0031327514443546534,0.012116394005715847,0.8499802947044373,0.9858851432800293
100,51.135688066482544,0.007336724549531937,0.14761371910572052,0.7870568037033081,0.9463990330696106
101,51.620667695999146,0.011954450979828835,-0.33134910464286804,0.6294300556182861,0.8575553297996521
102,52.10494422912598,0.0073494818061590195,-0.37370172142982483,0.45256197452545166,0.7292255759239197
103,52.58967900276184,0.0034901134204119444,0.22001665830612183,0.4271447956562042,0.7094824910163879
104,53.07505655288696,0.0038507867138832808,0.0011850452283397317,0.42459434270858765,0.7094824910163879
105,53.561421632766724,0.003746172646060586,-0.038861408829689026,0.3752812147140503,0.6576570272445679
106,54.0472514629364,0.003922320902347565,0.1858048439025879,0.4069371819496155,0.6922073364257812
107,54.53130578994751,0.00195519533008337,-0.32584133744239807,0.35158729553222656,0.6354460716247559
108,55.01631236076355,0.0018164818175137043,-0.12005708366632462,0.3757685124874115,0.6650606393814087
109,55.50021767616272,0.003699189517647028,0.1570117026567459,0.44190505146980286,0.7242897748947144
110,55.98588538169861,0.0037412496749311686,0.08523016422986984,0.4281418025493622,0.7119503617286682
111,56.47230911254883,0.001396978390403092,0.18031181395053864,0.4545898139476776,0.7366291880607605
112,56.957947731018066,0.0068371291272342205,0.11367084830999374,0.6413394212722778,0.8501517176628113
113,57.44357967376709,0.005205279216170311,0.33521467447280884,0.7745342254638672,0.9217202663421631
114,57.927783250808716,0.005748369265347719,0.18879631161689758,0.9757903218269348,1.0253711938858032
115,58.41289949417114,0.004022669978439808,-0.043875884264707565,0.9070122241973877,0.9858851432800293
116,58.897350788116455,0.004561224021017551,-0.02597629465162754,0.894519567489624,0.9809494018554688
117,59.38260364532471,0.004057429265230894,0.15807682275772095,0.8502805233001709,0.9513348340988159
118,59.8672308921814,0.0023175242822617292,-0.07692889869213104,0.8242142796516418,0.9365275502204895
119,60.35246419906616,0.0037917098961770535,0.056744564324617386,0.7327331900596619,0.8871698975563049
120,60.83567452430725,0.003647247329354286,-0.11297114938497543,0.5995786190032959,0.8081977367401123
121,61.32232928276062,0.0022411656100302935,0.07773735374212265,0.6329895257949829,0.825472891330719
122,61.80861568450928,0.0027872519567608833,0.017687959596514702,0.6119539737701416,0.8095951676368713
123,62.29334998130798,0.0019364592153578997,-0.22215838730335236,0.6846662759780884,0.8501517176628113
124,62.780282497406006,0.003309047780930996,-0.032625116407871246,0.6828129291534424,0.847683846950531
125,63.26598262786865,0.004217022564262152,0.05143429711461067,0.8278006911277771,0.9266560077667236
126,63.749966621398926,0.0024986860807985067,0.00914544053375721,0.8874838948249817,0.9513348340988159
127,64.23576521873474,0.0012609431287273765,0.2683338224887848,0.9577720761299133,0.9858851432800293
128,64.72223544120789,0.0015582704218104482,0.19137024879455566,0.9428770542144775,0.9809494018554688
129,65.20538640022278,0.0013885708758607507,-0.031567275524139404,0.9111993312835693,0.9661421179771423
130,65.69047260284424,0.0022438394371420145,-0.1546400636434555,0.9345371723175049,0.9710778594017029
131,66.17470026016235,0.0008286679512821138,-0.15863670408725739,0.8213655948638916,0.9167844653129578
132,66.65928959846497,0.0022636577486991882,-0.10131236910820007,0.7110770344734192,0.8550874590873718
133,67.1453378200531,0.0019042406929656863,0.002486324170604348,0.6876533031463623,0.8452159762382507
134,67.6298041343689,0.0016893228748813272,0.12588337063789368,0.7741407752037048,0.8822341561317444
135,68.11645102500916,0.0008592293015681207,0.1329309642314911,0.7658180594444275,0.8797662854194641
136,68.6012966632843,0.0009851128561422229,-0.0738445520401001,0.7775213122367859,0.8847020268440247
137,69.08605742454529,0.00196970091201365,-0.08443419635295868,0.7467873692512512,0.8624911308288574
138,69.57230830192566,0.002002943307161331,-0.017769526690244675,0.7066668272018433,0.8378123044967651
139,70.05814790725708,0.0009086673962883651,-0.05418667569756508,0.7293010950088501,0.847683846950531
140,70.54586219787598,0.0032374057918787003,-0.20744429528713226,0.6308410167694092,0.7958583235740662
141,71.0299801826477,0.002584622008726001,0.19104619324207306,0.6963878870010376,0.825472891330719
142,71.51439118385315,0.0009627450490370393,-0.034919898957014084,0.8045142889022827,0.8822341561317444
143,72.00077676773071,0.0009721302194520831,0.0094149773940444,0.8139867782592773,0.8871698975563049
144,72.48655533790588,0.0004722804296761751,-0.010426292195916176,0.7545610070228577,0.8575553297996521
145,72.9702250957489,0.001112552359700203,-0.0392632856965065,0.7551615238189697,0.8550874590873718
146,73.45573043823242,0.00024090844090096653,-0.005832414608448744,0.7501164674758911,0.8550874590873718
147,73.94095253944397,0.0005747150862589478,0.07166412472724915,0.7219222187995911,0.8378123044967651
148,74.42518281936646,0.00096449616830796,0.04110340029001236,0.6762074828147888,0.8156013488769531
149,74.90968155860901,0.0012962979963049293,0.05016050115227699,0.694002628326416,0.8230050206184387
150,75.39404606819153,0.0005467587616294622,0.08099014312028885,0.7065467238426208,0.8230050206184387
151,75.87895631790161,0.0003091706021223217,-0.028959903866052628,0.7526561617851257,0.8501517176628113
152,76.36395573616028,0.0010328785283491015,0.16962149739265442,0.7833386063575745,0.8649590015411377
153,76.84823298454285,0.00012784141290467232,-0.07813066989183426,0.7468045949935913,0.847683846950531
154,77.33354258537292,0.0008867957512848079,-0.01834554597735405,0.8025580644607544,0.8748305439949036
155,77.81875109672546,0.0009923857869580388,0.1511623114347458,0.7850889563560486,0.867426872253418
156,78.30317068099976,0.0005587151390500367,0.13793456554412842,0.7663500308990479,0.8575553297996521
157,79.29475927352905,0.0006692757597193122,0.1193416640162468,0.7150581479072571,0.825472891330719
158,79.77835702896118,0.0012142366031184793,0.03586685284972191,0.6928871870040894,0.8106656074523926
159,80.26334929466248,6.770947220502421e-05,0.13370908796787262,0.7786195278167725,0.8526195883750916
160,80.74795293807983,0.0010898330947384238,-0.15916915237903595,0.7290265560150146,0.825472891330719
161,81.23312497138977,0.0011773244477808475,-0.055290717631578445,0.6742511987686157,0.7933904528617859
162,81.71773099899292,0.0009155244915746152,-0.09332219511270523,0.7566888332366943,0.8328765630722046
163,82.20332145690918,0.0008620562148280442,0.01817394606769085,0.7822747230529785,0.8452159762382507
164,82.68771862983704,0.0003657642228063196,-0.016078967601060867,0.6329466104507446,0.7637758851051331
165,83.17189693450928,0.0016947711119428277,0.06578945368528366,0.5709124803543091,0.7341613173484802
166,83.65555334091187,8.977281686384231e-05,-0.1420869082212448,0.6383520364761353,0.7662437558174133
167,84.13983035087585,0.00039138831198215485,-0.09715894609689713,0.600582480430603,0.7489686012268066
168,84.62416696548462,0.0005214263219386339,0.0746365487575531,0.6453362703323364,0.7687116265296936
169,85.10751748085022,0.0003075020504184067,0.04302602261304855,0.7004033923149109,0.7909225821495056
170,85.59334921836853,0.0010043804068118334,-0.032092075794935226,0.6433456540107727,0.7613080143928528
171,86.07874822616577,0.0006763034034520388,-0.025664005428552628,0.663611888885498,0.7637758851051331
172,86.56416893005371,1.7933361959876493e-06,0.0014478969387710094,0.7072502970695496,0.7909225821495056
173,87.05084109306335,5.440849417936988e-05,0.03337426856160164,0.7599663734436035,0.8180692791938782
174,87.53438782691956,0.00021130805544089526,0.06989501416683197,0.7208068370819092,0.8007940649986267
175,88.0205328464508,0.0008726912783458829,0.011558923870325089,0.6745600700378418,0.7736474275588989
176,88.50614809989929,0.0005885311984457076,-0.0028690528124570847,0.6685711741447449,0.7736474275588989
177,88.9910614490509,0.00045549756032414734,-0.048994261771440506,0.7245992422103882,0.8007940649986267
178,89.47541928291321,0.000727386272046715,-0.060350049287080765,0.6876361966133118,0.7810510396957397
179,89.95957326889038,0.0013351135421544313,0.08568974584341049,0.7048134803771973,0.7933904528617859
180,90.4435863494873,0.0008110119961202145,-0.041166745126247406,0.6283648610115051,0.7489686012268066
181,90.92880392074585,3.090633617830463e-05,0.08132018148899078,0.5859791040420532,0.7267576456069946
182,91.41414427757263,0.00011122572323074564,-0.05112789198756218,0.5990037322044373,0.7316934466362
183,91.90025877952576,0.0009144936338998377,-0.02836707979440689,0.6113075613975525,0.7341613173484802
184,92.38519358634949,0.00026375343441031873,0.044474489986896515,0.6207800507545471,0.7390970587730408
185,92.87227153778076,0.0004491110739763826,0.24246172606945038,0.5744646191596985,0.7193540334701538
186,93.3558497428894,0.000628865382168442,0.011957406997680664,0.6651048064231873,0.7563722133636475
187,93.84022951126099,0.0010997498175129294,-0.10095340758562088,0.6994595527648926,0.7761152982711792
188,94.32600116729736,0.0008160041179507971,0.028518781065940857,0.6644870638847351,0.7563722133636475
189,94.80980920791626,0.0006845720345154405,0.14305324852466583,0.6526636481285095,0.7514364719390869
190,95.29525566101074,0.0014351349091157317,0.1559758186340332,0.6825224757194519,0.7662437558174133
191,95.78141641616821,0.00030620000325143337,-0.040202006697654724,0.6917203664779663,0.7711794972419739
192,96.26582026481628,0.0010558918584138155,0.037406567484140396,0.7049508094787598,0.7810510396957397
193,96.75174140930176,8.788928244030103e-05,0.014583702199161053,0.7120036482810974,0.7810510396957397
194,97.23645448684692,9.604152000974864e-05,-0.051369573920965195,0.7325787544250488,0.7909225821495056
195,97.72179675102234,0.00025156172341667116,-0.09767463803291321,0.6893349885940552,0.7687116265296936
196,98.20756077766418,0.0006600336055271327,0.11174309253692627,0.6354863047599792,0.7390970587730408
197,98.69424104690552,0.00011307812383165583,-0.05265341326594353,0.5666910409927368,0.7020788788795471
198,99.17875075340271,0.00013731984654441476,-0.027520693838596344,0.5796641707420349,0.7020788788795471
199,99.66307497024536,0.00047277676640078425,0.042076852172613144,0.5810713171958923,0.7045467495918274
200,100.14808511734009,0.0028171753510832787,-0.27043041586875916,0.37530335783958435,0.5910242199897766
201,100.63326096534729,0.0006233795429579914,-0.09691772609949112,0.317236065864563,0.5651114583015442
202,101.11785745620728,0.0012372812489047647,-0.05558767542243004,0.20419220626354218,0.4984787106513977
203,101.60149335861206,0.0006204622332006693,0.12237399071455002,0.18957312405109406,0.4836714267730713
204,102.0869927406311,0.0002724826044868678,-0.04185675084590912,0.18546852469444275,0.4836714267730713
205,102.57312226295471,0.0010067077819257975,0.06251206248998642,0.2051715850830078,0.4984787106513977
206,103.05787229537964,0.0008819862268865108,-0.05924946814775467,0.15067344903945923,0.45035502314567566
207,103.54168629646301,0.00020218499412294477,0.09641940146684647,0.16322602331638336,0.46392837166786194
208,104.02751898765564,0.00039061810821294785,-0.07614653557538986,0.2176930457353592,0.5058823227882385
209,104.51317501068115,0.00038811174454167485,-0.034383609890937805,0.2158631980419159,0.5021805167198181
210,104.99940228462219,5.472652628668584e-05,0.07671775668859482,0.2660379409790039,0.5293272137641907
211,105.48460078239441,0.0004576517385430634,0.03298773989081383,0.3322385847568512,0.5651114583015442
212,105.9704282283783,0.00026393585721962154,0.031151942908763885,0.4035833179950714,0.5984278917312622
213,106.45695114135742,4.761639138450846e-05,0.04878704622387886,0.4787278473377228,0.6403818726539612
214,106.94185066223145,7.268058107001707e-05,0.1474260538816452,0.5851039886474609,0.6971430778503418
215,107.42684149742126,0.00029164194711484015,-0.05926389619708061,0.5719249248504639,0.6848037242889404
216,107.91190958023071,0.0006635496392846107,0.013951069675385952,0.5437307357788086,0.667528510093689
217,108.39746713638306,0.0011902863625437021,0.17116473615169525,0.47666865587234497,0.6329782009124756
218,108.88204097747803,0.00033666446688584983,0.012707819230854511,0.4348835349082947,0.6082993745803833
219,109.3680853843689,9.021924051921815e-05,0.06853408366441727,0.3751111328601837,0.5762169361114502
220,109.85355925559998,0.00014750806440133601,0.10579123347997665,0.39354461431503296,0.5836206078529358
221,110.33919143676758,0.00043313534115441144,-0.06868650764226913,0.39603284001350403,0.5848545432090759
222,110.82399821281433,0.0007891107234172523,0.05496234446763992,0.4694613516330719,0.6255745887756348
223,111.30971431732178,0.00026873391470871866,-0.0005360365030355752,0.516583263874054,0.647785484790802
224,111.79459571838379,0.0002839412773028016,0.14975132048130035,0.594576358795166,0.6872715950012207
225,112.27897834777832,0.0017496529035270214,-0.03419489786028862,0.6016120910644531,0.6922073364257812
226,112.76226878166199,0.0003294421767350286,-0.008117971010506153,0.6282103657722473,0.7070146203041077
227,113.2475106716156,0.0008357479237020016,0.027345914393663406,0.6336501836776733,0.7045467495918274
228,113.73344898223877,0.0005561899160966277,0.12206671386957169,0.5659703612327576,0.667528510093689
229,114.21797919273376,0.00028894157730974257,0.025742845609784126,0.5400069355964661,0.6527212262153625
230,114.70205760002136,0.000664933817461133,0.10898973047733307,0.43238672614097595,0.5934920907020569
231,115.18735957145691,0.0009253807365894318,0.09445396065711975,0.4188559055328369,0.5885563492774963
232,115.67325186729431,0.0007896131719462574,0.13037888705730438,0.4088085889816284,0.5910242199897766
233,116.15836524963379,0.0002824884431902319,0.12394271790981293,0.45355382561683655,0.6082993745803833
234,116.64343929290771,0.0004966400447301567,0.031114863231778145,0.4731507897377014,0.6181709170341492
235,117.63454675674438,0.00020465321722440422,-0.08008086681365967,0.49015653133392334,0.6305103302001953
236,118.12023162841797,1.2686557056440506e-05,-0.07706913352012634,0.5220573544502258,0.6453176140785217
237,118.6060996055603,0.0001117540814448148,-0.08763270080089569,0.5498569011688232,0.6601248979568481
238,119.09061098098755,0.00010603800910757855,-0.07769093662500381,0.5529285669326782,0.6601248979568481
239,119.5745177268982,0.00041459844214841723,0.02390137128531933,0.562606930732727,0.6650606393814087
240,120.05930733680725,0.0007566211279481649,0.16979584097862244,0.5070250034332275,0.6403818726539612
241,120.54489302635193,0.00036644795909523964,-0.06835304200649261,0.4965572953224182,0.6329782009124756
242,121.0296893119812,0.0007586613646708429,0.16373631358146667,0.465445876121521,0.6157030463218689
243,121.51511859893799,0.0005489566246978939,-0.06678551435470581,0.4578953683376312,0.6107672452926636
244,122.00052809715271,0.00015821603301446885,0.06973530352115631,0.47925978899002075,0.6107672452926636
245,122.4852442741394,0.0004451107233762741,0.018565664067864418,0.5172010064125061,0.6305103302001953
246,122.96974992752075,0.0005884806741960347,-0.019830673933029175,0.5334345698356628,0.6428497433662415
247,123.45541310310364,0.0002872078912332654,0.09818428009748459,0.5100108981132507,0.6329782009124756
248,123.94074487686157,5.574692113441415e-05,0.1042475476861,0.5028722286224365,0.6255745887756348
249,124.4245994091034,0.000607391819357872,0.07140707969665527,0.4384957551956177,0.5848545432090759
250,124.90824222564697,0.0001289108768105507,-0.0018496798584237695,0.4478394687175751,0.5910242199897766
251,125.39362525939941,0.00029746006475761533,-0.0814569741487503,0.48868075013160706,0.6132351756095886
252,125.87799143791199,8.149076893460006e-05,-0.001391506171785295,0.5000064969062805,0.6157030463218689
253,126.3628237247467,0.0006218860507942736,0.15862014889717102,0.5187626481056213,0.628042459487915
254,126.8479814529419,4.335547055234201e-05,0.014165286906063557,0.5329712629318237,0.6329782009124756
255,127.33255624771118,0.00013246106391306967,0.024065205827355385,0.5359570980072021,0.6329782009124756
256,127.81854200363159,0.00010007253877120093,-0.0788075402379036,0.5449833869934082,0.6403818726539612
257,128.3031349182129,0.0007081611547619104,0.22526022791862488,0.5136831998825073,0.6206387877464294
258,128.78739166259766,0.0005880380049347878,0.04131727293133736,0.5056007504463196,0.6181709170341492
259,129.27222681045532,0.0005465567228384316,0.11824950575828552,0.45468640327453613,0.5959599614143372
260,129.75754022598267,0.00016045913798734546,-0.002831692574545741,0.41701117157936096,0.5712811946868896
261,130.24353528022766,0.002011078642681241,-0.164700448513031,0.40169569849967957,0.563877522945404
262,130.72929763793945,0.00048153797979466617,-0.07698222249746323,0.3764873445034027,0.5490702390670776
263,131.21410703659058,0.0010737020056694746,0.17580224573612213,0.3778001368045807,0.5416666269302368
264,131.6994068622589,0.0038823524955660105,-0.14714160561561584,0.285289466381073,0.4984787106513977
265,132.1829845905304,0.0023654315154999495,-0.023116664960980415,0.21618817746639252,0.4688641428947449
266,132.66778659820557,0.007263632025569677,-0.21205966174602509,0.17646025121212006,0.44295138120651245
267,133.15328097343445,0.009431317448616028,-0.2895728647708893,0.19795620441436768,0.4552907943725586
268,133.63881492614746,0.005247856955975294,-0.21404805779457092,0.14795544743537903,0.42567622661590576
269,134.1238784790039,0.006579329259693623,-0.15190570056438446,0.1415184587240219,0.42012348771095276
270,134.6099145412445,0.004565124399960041,-0.15508325397968292,0.17015083134174347,0.4343138039112091
271,135.0950427055359,0.004379865247756243,-0.14640472829341888,0.2289096564054489,0.46392837166786194
272,135.57974529266357,0.0016530929133296013,-0.15030866861343384,0.34625110030174255,0.5243914723396301
273,136.06521916389465,4.4293930841377005e-05,0.027684835717082024,0.36229589581489563,0.5305611491203308
274,136.54970741271973,0.0005311720306053758,-0.049081284552812576,0.4156469404697418,0.5601757168769836
275,137.03316855430603,0.0007273213705047965,0.023495597764849663,0.4477880299091339,0.5700472593307495
276,137.51858401298523,0.0002920142433140427,0.08470017462968826,0.4191218912601471,0.5589417815208435
277,138.00248003005981,0.001426739152520895,-0.14393168687820435,0.4138794541358948,0.5577078461647034
278,138.48852443695068,0.00019478393369354308,-0.1016736775636673,0.39025843143463135,0.5441344976425171
279,138.97348141670227,1.4422412277781405e-05,-0.07997071743011475,0.3665001392364502,0.5330290198326111
280,139.4595091342926,0.00034737438545562327,-0.1378363072872162,0.33814287185668945,0.52315753698349
281,139.94361090660095,0.0008569010533392429,-0.10792490094900131,0.2977134585380554,0.4972447454929352
282,140.4289276599884,0.00022757850820198655,-0.023174457252025604,0.2830843925476074,0.489841103553772
283,140.91234731674194,0.00029776160954497755,0.054974231868982315,0.32969149947166443,0.5157538652420044
284,141.3981192111969,0.0004047021211590618,0.11786162853240967,0.3575167655944824,0.5219235420227051
285,141.8830053806305,0.0011437146458774805,-0.023828191682696342,0.28283554315567017,0.48613929748535156
286,142.36898398399353,0.00028956320602446795,0.0027848242316395044,0.3046547472476959,0.4972447454929352
287,142.8531768321991,0.005051827523857355,-0.18001893162727356,0.15893137454986572,0.4207404553890228
288,143.33862280845642,0.01284641120582819,-0.2751292288303375,0.0992380902171135,0.3359070420265198
289,143.82214760780334,0.025534065440297127,-0.3500564396381378,0.1276443600654602,0.30999428033828735
290,144.30742478370667,0.029427895322442055,-0.48998698592185974,0.1306266039609909,0.30444157123565674
291,144.79279398918152,0.05762467905879021,-0.5111687183380127,0.4351291358470917,0.34318679571151733
292,145.27881288528442,0.039660513401031494,-0.4506742060184479,0.20467378199100494,0.27168428897857666
293,145.76296067237854,0.019551405683159828,-0.2866397500038147,0.12886855006217957,0.3152385354042053
294,146.24793696403503,0.016355212777853012,-0.2488386482000351,0.11290988326072693,0.40284833312034607
295,146.7329375743866,0.00646740198135376,-0.24933910369873047,0.14484496414661407,0.42259135842323303
296,147.21774911880493,0.0023604172747582197,0.04468625783920288,0.21406333148479462,0.458992600440979
297,147.7026708126068,0.0032795381266623735,-0.11193622648715973,0.23809102177619934,0.4663962423801422
298,148.1874189376831,0.002844403265044093,-0.049908313900232315,0.26763370633125305,0.4836714267730713
299,148.67325043678284,0.0025041683111339808,-0.117168128490448,0.3229389488697052,0.5034144520759583
300,149.15790057182312,0.005087167024612427,-0.16350387036800385,0.18323616683483124,0.4306119680404663
301,149.64142060279846,0.0006218254566192627,-0.13660939037799835,0.11357668787240982,0.3892749845981598
302,150.12752509117126,0.0007535525946877897,-0.12851238250732422,0.1090012937784195,0.38433921337127686
303,150.61231064796448,0.00018144911155104637,-0.012016305699944496,0.0844961628317833,0.36212828755378723
304,151.09788179397583,0.00016153475735336542,-0.13142029941082,0.08364971727132797,0.3571925163269043
305,151.5834515094757,0.001115536317229271,-0.060188859701156616,0.08005058020353317,0.3482464551925659
306,152.0685670375824,0.0028796428814530373,-0.04517790675163269,0.11893007159233093,0.301356703042984
307,152.55365324020386,0.0036768822465091944,-0.1442684680223465,0.19113081693649292,0.26418426632881165
308,153.03798913955688,0.028367800638079643,-0.26204735040664673,0.5901256203651428,0.4227759540081024
309,153.52430748939514,0.035194091498851776,-0.4369073510169983,0.34092530608177185,0.29105281829833984
310,154.0096516609192,0.04223642498254776,-0.5096668004989624,0.3858618140220642,0.31110432744026184
311,154.49563598632812,0.02003808692097664,-0.22917041182518005,0.11987250298261642,0.3058297336101532
312,154.9801287651062,0.009338149800896645,-0.09493759274482727,0.102232925593853,0.37878647446632385
313,155.97098064422607,0.01051238551735878,-0.18434680998325348,0.083930104970932,0.35780948400497437
314,156.45557475090027,0.006586055736988783,-0.2222529947757721,0.16659334301948547,0.41457074880599976
315,156.9397599697113,0.006506748031824827,-0.18389149010181427,0.2252262681722641,0.4454192519187927
316,157.42575526237488,0.0019622223917394876,-0.14279992878437042,0.3306867480278015,0.49971264600753784
317,157.9103343486786,0.0001065987380570732,0.030621880665421486,0.24849869310855865,0.4552907943725586
318,158.39653754234314,0.00040941606857813895,-0.10172630846500397,0.2528230547904968,0.458992600440979
319,158.8819100856781,1.223184972332092e-05,0.04954013600945473,0.26278454065322876,0.46146050095558167
320,159.36709022521973,0.0006850912468507886,0.15712378919124603,0.278391033411026,0.4725659489631653
321,159.85387897491455,0.000662478618323803,-0.14718031883239746,0.2717929184436798,0.4688641428947449
322,160.33794784545898,5.718192915082909e-05,0.0519261434674263,0.3150538206100464,0.49230900406837463
323,160.82432675361633,0.0006970480899326503,0.08927223086357117,0.3325228989124298,0.4947768747806549
324,161.30972814559937,3.628077683970332e-05,-0.1545194834470749,0.3422270119190216,0.5021805167198181
325,161.79539585113525,0.0006803861469961703,-0.057551391422748566,0.32270729541778564,0.49601081013679504
326,162.28215432167053,0.00015353920753113925,0.05122947692871094,0.3339129090309143,0.49601081013679504
327,162.7681384086609,0.00031983136432245374,0.0730903223156929,0.31392335891723633,0.4873732328414917
328,163.25302004814148,0.0002680608886294067,-0.07189022749662399,0.29078927636146545,0.4799695909023285
329,163.73758745193481,0.00017296656733378768,-0.07998797297477722,0.2673577666282654,0.4626944363117218
330,164.22213673591614,0.000682978774420917,-0.024650253355503082,0.2737155854701996,0.4737998843193054
331,164.70665168762207,0.0003819960984401405,0.024616539478302002,0.2203606814146042,0.43924957513809204
332,165.19446682929993,0.0017761390190571547,-0.18502627313137054,0.12554442882537842,0.39235982298851013
333,165.68008255958557,0.005371649283915758,-0.07403353601694107,0.09046683460474014,0.3664470911026001
334,166.1662151813507,0.00772781390696764,-0.12628762423992157,0.08650891482830048,0.3590434491634369
335,166.6509838104248,0.015351821668446064,-0.23955586552619934,0.09018754959106445,0.32757794857025146
336,167.13707065582275,0.02426353469491005,-0.2842317521572113,0.22163352370262146,0.2445954531431198
337,167.62169694900513,0.03679633513092995,-0.5051303505897522,0.1767755001783371,0.2739979326725006
338,168.1070625782013,0.024689143523573875,-0.2943788766860962,0.20548611879348755,0.24308337271213531
339,168.59114599227905,0.07737475633621216,-0.6148749589920044,0.7409199476242065,0.5165554285049438
340,169.07638812065125,0.07306832820177078,-0.7142186760902405,0.4040605425834656,0.3265286087989807
341,169.56082129478455,0.03323083370923996,-0.43034976720809937,0.15742750465869904,0.2922563850879669
342,170.0460741519928,0.018238162621855736,-0.31119048595428467,0.08401668071746826,0.360277384519577
343,170.53147673606873,0.00790525320917368,-0.23000213503837585,0.087367944419384,0.3682979941368103
344,171.01581621170044,0.014129356481134892,-0.2711664140224457,0.11363370716571808,0.32387614250183105
345,171.50074553489685,0.018982721492648125,-0.27654436230659485,0.09187398105859756,0.3417682647705078
346,171.9856333732605,0.018469257280230522,-0.248492032289505,0.0868753045797348,0.3528737425804138
347,172.47120928764343,0.009471801109611988,-0.3017829358577728,0.08826464414596558,0.36336222290992737
348,172.95721864700317,0.012540025636553764,-0.27658432722091675,0.08331534266471863,0.3405343294143677
349,173.4415419101715,0.008240686729550362,-0.1414612978696823,0.08643092960119247,0.36336222290992737
350,173.92858028411865,0.005934045184403658,-0.17297744750976562,0.11152862012386322,0.39112588763237
351,174.41282987594604,0.012745940126478672,-0.18632672727108002,0.08715962618589401,0.37138283252716064
352,174.90058779716492,0.017407353967428207,-0.28689613938331604,0.09771348536014557,0.3399173617362976
353,175.38455986976624,0.032594360411167145,-0.45640403032302856,0.23998834192752838,0.25438985228538513
354,175.86976289749146,0.02506491169333458,-0.3338935077190399,0.1458577662706375,0.301356703042984
355,176.35415387153625,0.05857844278216362,-0.47488120198249817,0.48447078466415405,0.35182440280914307
356,176.83902430534363,0.11365137994289398,-0.7605469822883606,0.7323968410491943,0.46874290704727173
357,177.32453799247742,0.13212700188159943,-0.6715943217277527,0.5519037246704102,0.3758457899093628
358,177.80801463127136,0.08291284739971161,-0.5569053292274475,0.3541197180747986,0.2762455344200134
359,178.29308557510376,0.02407204359769821,-0.25823330879211426,0.10330985486507416,0.34022584557533264
360,178.77674460411072,0.011764910072088242,-0.2671894133090973,0.08964905887842178,0.37323376536369324
361,179.2614119052887,0.0010472462745383382,-0.169056236743927,0.2003116011619568,0.458992600440979
362,179.74720096588135,6.974789812375093e-06,-0.09384354203939438,0.2230493724346161,0.4651623070240021
363,180.23280692100525,0.0005160518921911716,-0.015580443665385246,0.22331534326076508,0.46763017773628235
364,180.71591210365295,0.0010260534472763538,-0.029295077547430992,0.20150592923164368,0.45652472972869873
365,181.20115566253662,0.0011366732651367784,-0.03538941964507103,0.20652036368846893,0.45282289385795593
366,181.68567943572998,0.0005157176638022065,-0.10143198072910309,0.23825331032276154,0.47133201360702515
367,182.1701090335846,0.0007205945439636707,0.03869061544537544,0.20363013446331024,0.4491210877895355
368,182.65599942207336,0.0002003940608119592,-0.07090548425912857,0.23750683665275574,0.47133201360702515
369,183.14072155952454,0.0005007548024877906,0.029257673770189285,0.23272845149040222,0.4651623070240021
370,183.62584567070007,0.00043369203922338784,-0.04491828754544258,0.21406672894954681,0.458992600440979
371,184.1130211353302,0.003485333640128374,-0.1642085462808609,0.13605037331581116,0.4084010422229767
372,184.597580909729,0.002052142983302474,-0.10000530630350113,0.17768074572086334,0.4367816746234894
373,185.08155798912048,0.004275477956980467,-0.06363638490438461,0.0930691808462143,0.3781695067882538
374,185.56633710861206,0.005241726525127888,-0.12928806245326996,0.10263282060623169,0.39112588763237
375,186.05187058448792,0.0049765445291996,-0.2664055824279785,0.07971497625112534,0.36397919058799744
376,186.53688025474548,0.015330267138779163,-0.18573413789272308,0.14602746069431305,0.2919479012489319
377,187.02220177650452,0.03853459656238556,-0.37741386890411377,0.46219924092292786,0.3666316866874695
378,187.5075433254242,0.0499647855758667,-0.5427051186561584,0.4034823477268219,0.32776254415512085
379,187.9931447505951,0.02055646851658821,-0.324186772108078,0.19791536033153534,0.2740557789802551
380,188.47755408287048,0.06417742371559143,-0.5564019083976746,0.5725775361061096,0.3968632221221924
381,188.96430802345276,0.07901442050933838,-0.7138258218765259,0.5365498661994934,0.3805568218231201
382,189.45024800300598,0.11455687135457993,-0.5573211312294006,0.5550300478935242,0.41017138957977295
383,189.93512725830078,0.12843771278858185,-0.6584300994873047,0.43347588181495667,0.3435385823249817
384,190.42025566101074,0.12627363204956055,-0.4246920943260193,0.1952933669090271,0.3359070420265198
385,190.90426921844482,0.05769537016749382,-0.3942084312438965,0.24832068383693695,0.2830018401145935
386,191.38990426063538,0.013868720270693302,-0.09652694314718246,0.1054517850279808,0.3985295295715332
387,191.8744707107544,0.00828495528548956,-0.22385971248149872,0.10784076899290085,0.4065501391887665
388,192.35879945755005,0.006399024277925491,-0.1356325000524521,0.10761807858943939,0.4059331715106964
389,192.8437955379486,0.008170455694198608,-0.15072870254516602,0.12633338570594788,0.4269101619720459
390,193.32995653152466,0.003465814283117652,-0.10131238400936127,0.14594130218029022,0.4404835104942322
391,194.3204619884491,0.0036602970212697983,-0.18199411034584045,0.13327766954898834,0.42197439074516296
392,194.80539798736572,0.0029716105200350285,-0.17765651643276215,0.15828944742679596,0.4367816746234894
393,195.29072642326355,0.004043096210807562,-0.15567871928215027,0.1495290994644165,0.4343138039112091
394,195.77510380744934,0.002843367401510477,-0.009163402952253819,0.1386694312095642,0.42937803268432617
395,196.2606143951416,0.003264554077759385,-0.13291670382022858,0.0968930646777153,0.38804104924201965
396,196.7464518547058,0.009495754726231098,-0.36559173464775085,0.08274470269680023,0.3590434491634369
397,197.23247647285461,0.009408100508153439,-0.18333423137664795,0.12289806455373764,0.3170894682407379
398,197.7171847820282,0.016453631222248077,-0.29515960812568665,0.13095064461231232,0.317706435918808
399,198.2011694908142,0.009120019152760506,-0.23400792479515076,0.08177287131547928,0.36891496181488037
400,198.68657422065735,0.00432024709880352,-0.19636693596839905,0.09136112779378891,0.385573148727417
401,199.17235612869263,0.0021144242491573095,-0.15896305441856384,0.09798004478216171,0.39359375834465027
402,199.6590211391449,0.0002036568330368027,-0.03767959028482437,0.08510524034500122,0.3794034421443939
403,200.14447021484375,1.7642671082285233e-05,-0.02264470048248768,0.08199930191040039,0.3738507330417633
404,200.62907910346985,0.00023867329582571983,-0.08068667352199554,0.07994955778121948,0.36151131987571716
405,201.11577916145325,0.0011737627210095525,-0.03379227966070175,0.07945723086595535,0.35657554864883423
406,201.60156059265137,0.00019050342962145805,-0.0680420845746994,0.0763130858540535,0.3463955521583557
407,202.08705615997314,9.01540697668679e-05,-0.07822135090827942,0.07421468198299408,0.3497888743877411
408,202.57136631011963,0.000798400433268398,-0.03371849283576012,0.07173962146043777,0.3553416132926941
409,203.0561490058899,0.0003398415574338287,0.021541735157370567,0.07512038201093674,0.34207674860954285
410,203.53935074806213,0.0019977299962192774,-0.08734063804149628,0.09817533940076828,0.32634401321411133
411,204.02435994148254,0.00381681602448225,-0.13695383071899414,0.10622506588697433,0.317706435918808
412,204.50888800621033,0.016247889026999474,-0.3286855220794678,0.26775118708610535,0.2605127692222595
413,204.99418711662292,0.0377071313560009,-0.384566068649292,0.4392703175544739,0.3493565022945404
414,205.47951126098633,0.03024938702583313,-0.4052753448486328,0.2817082107067108,0.2620552182197571
415,205.96396565437317,0.06187964230775833,-0.5228481888771057,0.6909732818603516,0.46719780564308167
416,206.44971752166748,0.04462301358580589,-0.5470950603485107,0.2634817361831665,0.25434309244155884
417,206.93452954292297,0.024297747761011124,-0.3896893858909607,0.14554886519908905,0.3015109598636627
418,207.42011332511902,0.01933383010327816,-0.3582131862640381,0.20002961158752441,0.26909592747688293
419,207.9052379131317,0.027596935629844666,-0.32475191354751587,0.3314809799194336,0.30678555369377136
420,208.39060187339783,0.013247613795101643,-0.3031865954399109,0.11904742568731308,0.2978091239929199
421,208.87381267547607,0.011354338377714157,-0.25295549631118774,0.13161398470401764,0.29256486892700195
422,209.35956454277039,0.013036886230111122,-0.3071243464946747,0.14423047006130219,0.2937988340854645
423,209.84457397460938,0.020640121772885323,-0.32760509848594666,0.18206137418746948,0.2703985273838043
424,210.32985520362854,0.016041720286011696,-0.23799845576286316,0.10611221194267273,0.3189403712749481
425,210.81509852409363,0.015800507739186287,-0.3598228394985199,0.07328828424215317,0.3510228395462036
426,211.30106949806213,0.010245204903185368,-0.16190937161445618,0.07533441483974457,0.36151131987571716
427,211.7852373123169,0.008111796341836452,-0.07119036465883255,0.08374309539794922,0.3645961582660675
428,212.2716064453125,0.00680891377851367,-0.16005843877792358,0.07597728818655014,0.3405343294143677
429,212.75555181503296,0.011205087415874004,-0.2545371651649475,0.16448566317558289,0.2765622138977051
430,213.24128031730652,0.04654795303940773,-0.27617254853248596,0.4591255486011505,0.3382510542869568
431,213.72655057907104,0.13805478811264038,-0.5428137183189392,0.7706999182701111,0.4820050895214081
432,214.21252274513245,0.10307884961366653,-0.6418110728263855,0.5918204188346863,0.40673473477363586
433,214.69786643981934,0.05956833064556122,-0.6112939715385437,0.4790956377983093,0.3629298508167267
434,215.18212032318115,0.02423921972513199,-0.34592926502227783,0.1953539103269577,0.26724982261657715
435,215.66840314865112,0.008764815516769886,-0.18343107402324677,0.12231715023517609,0.304287314414978
436,216.15344858169556,0.015847988426685333,-0.2766052484512329,0.19594940543174744,0.25770607590675354
437,216.63867497444153,0.005890144966542721,-0.14827203750610352,0.08549869805574417,0.36397919058799744
438,217.12343335151672,0.0041921804659068584,-0.07872524857521057,0.09447436034679413,0.3719998002052307
439,217.608877658844,0.0019157904898747802,-0.14362892508506775,0.15745265781879425,0.4158046841621399
440,218.09324049949646,0.002365267835557461,-0.1608050912618637,0.09793443232774734,0.37693557143211365
441,218.5780053138733,0.0046551404520869255,-0.08518151938915253,0.07651067525148392,0.3534907102584839
442,219.0633680820465,0.005521868355572224,-0.2193438708782196,0.07367756217718124,0.3479379713535309
443,219.5480785369873,0.0024902736768126488,-0.1954345405101776,0.09424049407243729,0.3818713426589966
444,220.03225421905518,0.0029530562460422516,-0.005757289007306099,0.09237325936555862,0.3744677007198334
445,220.51717114448547,0.0014686238719150424,-0.08014991879463196,0.15409037470817566,0.4213574230670929
446,221.00370860099792,0.0005411730380728841,-0.0697149708867073,0.1893778294324875,0.4367816746234894
447,221.48846435546875,0.000629650370683521,-0.010277030058205128,0.15443985164165497,0.41827258467674255
448,221.97403144836426,0.0002348041598452255,0.038819484412670135,0.1660573035478592,0.4213574230670929
449,222.46004343032837,0.0020929828751832247,-0.1720976084470749,0.12313932925462723,0.39544469118118286
450,222.94414734840393,0.00477882893756032,-0.14114594459533691,0.07733357697725296,0.3553416132926941
451,223.42797803878784,0.0023590484634041786,-0.15653358399868011,0.12020427733659744,0.39606165885925293
452,223.91236567497253,0.004869692027568817,-0.15033909678459167,0.08136661350727081,0.36397919058799744
453,224.39705181121826,0.01833864487707615,-0.17581935226917267,0.3022080063819885,0.28395766019821167
454,224.8825318813324,0.017947334796190262,-0.2245645821094513,0.14925123751163483,0.30073973536491394
455,225.36840796470642,0.014507844112813473,-0.28055351972579956,0.18645420670509338,0.2803797125816345
456,225.85367274284363,0.03409197926521301,-0.3604743480682373,0.3745042383670807,0.3098703920841217
457,226.33880019187927,0.027120687067508698,-0.34815356135368347,0.2895347476005554,0.2685334086418152
458,226.82409286499023,0.022322209551930428,-0.22690801322460175,0.11808774620294571,0.3590434491634369
459,227.30964589118958,0.030201995745301247,-0.21826910972595215,0.11649477481842041,0.36397919058799744
460,227.7940332889557,0.02270868606865406,-0.32322952151298523,0.0996033176779747,0.3726167678833008
461,228.28032207489014,0.027901433408260345,-0.1720762401819229,0.14300328493118286,0.3510228395462036
462,228.76468753814697,0.03453858569264412,-0.23974475264549255,0.1126609742641449,0.35410767793655396
463,229.24919533729553,0.01565903052687645,-0.19526521861553192,0.09853765368461609,0.4009974002838135
464,229.734623670578,0.011615199968218803,-0.3364153206348419,0.09555596858263016,0.3528737425804138
465,230.2182810306549,0.013878608122467995,-0.23368723690509796,0.1623062938451767,0.306909441947937
466,230.70273089408875,0.0327058807015419,-0.4576777517795563,0.5316060781478882,0.3943953216075897
467,231.1881501674652,0.04487611725926399,-0.4734516739845276,0.4480035603046417,0.35429227352142334
468,231.6734881401062,0.06491939723491669,-0.6127508878707886,0.6643427610397339,0.4437529444694519
469,232.66450214385986,0.0496930330991745,-0.538896918296814,0.4522034525871277,0.3450377285480499
470,233.14972829818726,0.035815462470054626,-0.35816043615341187,0.3855196535587311,0.30925342440605164
471,233.63286876678467,0.032741446048021317,-0.39757299423217773,0.4294055998325348,0.33331528306007385
472,234.11903882026672,0.028787314891815186,-0.35497719049453735,0.37923866510391235,0.2999988794326782
473,234.60385966300964,0.04230153560638428,-0.3930860161781311,0.4770480692386627,0.35614317655563354
474,235.0894055366516,0.0717085674405098,-0.5665718913078308,0.7178623676300049,0.4696657061576843
475,235.5740509033203,0.022414270788431168,-0.435856431722641,0.1818021982908249,0.3087603449821472
476,236.05967617034912,0.0065328991040587425,-0.18266265094280243,0.11571190506219864,0.35410767793655396
477,236.54444980621338,0.004545374773442745,-0.10520193725824356,0.07932227849960327,0.3831052780151367
478,237.02920269966125,0.0061029610224068165,-0.0819932147860527,0.08086716383695602,0.38804104924201965
479,237.5144805908203,0.004555298946797848,-0.2160358428955078,0.08604568243026733,0.40346530079841614
480,238.00077652931213,0.0031553383450955153,-0.08712472766637802,0.10830365866422653,0.4269101619720459
481,238.48618745803833,0.0018851630156859756,-0.20119105279445648,0.10009777545928955,0.42012348771095276
482,238.97137999534607,0.0009493243996985257,-0.09061595797538757,0.14515186846256256,0.44295138120651245
483,239.45633792877197,0.001072028186172247,-0.12589311599731445,0.15029987692832947,0.4454192519187927
484,239.9406943321228,0.0009817902464419603,-0.09344343096017838,0.09229547530412674,0.4084010422229767
485,240.42576479911804,0.005677634384483099,-0.1343252956867218,0.10677732527256012,0.34207674860954285
486,240.91013050079346,0.007232389412820339,-0.26489970088005066,0.11206088960170746,0.34485313296318054
487,241.39536786079407,0.012069732882082462,-0.14550115168094635,0.16025486588478088,0.31554701924324036
488,241.88121151924133,0.011396225541830063,-0.20258358120918274,0.14208842813968658,0.33405613899230957
489,242.36625385284424,0.020336082205176353,-0.31697073578834534,0.17568284273147583,0.3226422071456909
490,242.8515703678131,0.020200351253151894,-0.17782968282699585,0.1531505435705185,0.33868342638015747
491,243.33645367622375,0.036670900881290436,-0.22238019108772278,0.2532685101032257,0.2887859344482422
492,243.82154631614685,0.07575203478336334,-0.34819623827934265,0.46654048562049866,0.35341012477874756
493,244.30844497680664,0.03323196992278099,-0.2937009334564209,0.12835818529129028,0.3528737425804138
494,244.79358220100403,0.015466302633285522,-0.2755833566188812,0.12946975231170654,0.34855493903160095
495,245.27829360961914,0.00910344161093235,-0.18325573205947876,0.08804109692573547,0.40284833312034607
496,245.76372385025024,0.006768255494534969,-0.18037629127502441,0.08389424532651901,0.3726167678833008
497,246.24861359596252,0.008332588709890842,-0.20895904302597046,0.09788492321968079,0.35225677490234375
498,246.73342084884644,0.019386202096939087,-0.34030503034591675,0.3221166133880615,0.2878260016441345
499,247.21867275238037,0.03658635541796684,-0.4979974925518036,0.3675246238708496,0.3051011860370636
500,247.70293974876404,0.015838079154491425,-0.32949298620224,0.2468833178281784,0.2673655152320862
501,248.18741130828857,0.009671071544289589,-0.2084575593471527,0.25805678963661194,0.2626418173313141
502,248.6709339618683,0.00816494319587946,-0.29574522376060486,0.2294636070728302,0.27509692311286926
503,249.15728116035461,0.0073011950589716434,-0.21125096082687378,0.21409808099269867,0.28755199909210205
504,249.642920255661,0.00306508201174438,-0.09227386862039566,0.20365098118782043,0.2947242856025696
505,250.12756538391113,0.003851252142339945,-0.17912538349628448,0.14169050753116608,0.3260355293750763
506,250.61175060272217,0.0015999168390408158,-0.09866540879011154,0.12005211412906647,0.3362155258655548
507,251.09671998023987,0.0019132753368467093,-0.04163941368460655,0.1424938291311264,0.31924885511398315
508,251.58188605308533,0.0018138570012524724,-0.09599951654672623,0.11760777235031128,0.3315882682800293
509,252.0677523612976,0.008042686618864536,-0.18325744569301605,0.24152857065200806,0.26588091254234314
510,252.55211329460144,0.0041351765394210815,-0.22299088537693024,0.11905566602945328,0.3359070420265198
511,253.03631043434143,0.002637021243572235,-0.09057626873254776,0.11018010973930359,0.34577858448028564
512,253.52094650268555,0.016424644738435745,-0.27174749970436096,0.3202313780784607,0.25634822249412537
513,254.00641775131226,0.037626154720783234,-0.5340019464492798,0.4723718762397766,0.340101957321167
514,254.49156165122986,0.026323681697249413,-0.39895960688591003,0.2749713361263275,0.26889827847480774
515,254.97664642333984,0.018057776615023613,-0.3993072509765625,0.2432713508605957,0.2764850854873657
516,255.46082139015198,0.016190994530916214,-0.3375909626483917,0.2681480944156647,0.2666907012462616
517,255.94639897346497,0.029672782868146896,-0.35300254821777344,0.44653868675231934,0.32484421133995056
518,256.43076157569885,0.04205874726176262,-0.42384159564971924,0.45197081565856934,0.3273121118545532
519,256.91538166999817,0.026931295171380043,-0.29540005326271057,0.21938197314739227,0.3158555030822754
520,257.4003782272339,0.012891021557152271,-0.24440887570381165,0.0906309261918068,0.39606165885925293
521,257.88652896881104,0.007332892622798681,-0.1496768593788147,0.08731432259082794,0.38680708408355713
522,258.3719172477722,0.009477613493800163,-0.26168307662010193,0.12946780025959015,0.35780948400497437
523,258.8570113182068,0.013093550689518452,-0.21208828687667847,0.12193243205547333,0.3645961582660675
524,259.3421618938446,0.016025502234697342,-0.16577717661857605,0.10033629834651947,0.42937803268432617
525,259.82611179351807,0.022124776616692543,-0.08106338232755661,0.1149701178073883,0.4552907943725586
526,260.3108513355255,0.021519165486097336,-0.02670023776590824,0.1210392415523529,0.38989195227622986
527,260.795042514801,0.01655944623053074,-0.19613423943519592,0.126997172832489,0.36891496181488037
528,261.27953267097473,0.007213184144347906,-0.20994657278060913,0.08781079202890396,0.4084010422229767
529,261.7645597457886,0.002381168073043227,-0.11528393626213074,0.0905219092965126,0.3781695067882538
530,262.2497408390045,0.0028458114247769117,-0.09158649295568466,0.0830957219004631,0.40716710686683655
531,262.73493480682373,0.0034169014543294907,-0.09402944147586823,0.08502057939767838,0.38063740730285645
532,263.2203562259674,0.005402622744441032,-0.16855601966381073,0.12546448409557343,0.34855493903160095
533,263.7059633731842,0.006086621433496475,-0.1971488893032074,0.10020047426223755,0.35780948400497437
534,264.19255805015564,0.003099942347034812,-0.1506764143705368,0.08457761257886887,0.4009974002838135
535,264.67836117744446,0.011366201564669609,-0.22152945399284363,0.21806393563747406,0.2922563850879669
536,265.16317558288574,0.013287955895066261,-0.2753496766090393,0.22471092641353607,0.2868579030036926
537,265.6481604576111,0.023083094507455826,-0.37137359380722046,0.3307669758796692,0.27377763390541077
538,266.13337326049805,0.03312963619828224,-0.4698636531829834,0.44429901242256165,0.33146438002586365
539,266.61784052848816,0.022809771820902824,-0.45363250374794006,0.35394513607025146,0.27439460158348083
540,267.1039366722107,0.02226792462170124,-0.40509745478630066,0.39544907212257385,0.2941376566886902
541,267.58877968788147,0.020930027589201927,-0.4083268344402313,0.31136271357536316,0.25002428889274597
542,268.0741333961487,0.018126843497157097,-0.3609926402568817,0.2690241038799286,0.2696695029735565
543,268.55743169784546,0.015461347065865993,-0.3260304927825928,0.2907066345214844,0.26287320256233215
544,269.0425953865051,0.017958635464310646,-0.4040462374687195,0.26950037479400635,0.2772948741912842
545,269.5272407531738,0.030926020815968513,-0.39657270908355713,0.4785253703594208,0.36679819226264954
546,270.01269006729126,0.02765190787613392,-0.3667089343070984,0.2406049370765686,0.2900969982147217
547,271.0028176307678,0.01377326250076294,-0.18301761150360107,0.1407756805419922,0.343619167804718
548,271.4879558086395,0.018937470391392708,-0.22255362570285797,0.24970681965351105,0.2905597388744354
549,271.9736816883087,0.020231805741786957,-0.18927201628684998,0.2514694035053253,0.2813051640987396
550,272.45918321609497,0.02072773315012455,-0.2148190587759018,0.245702862739563,0.289865642786026
551,272.94439244270325,0.019581392407417297,-0.27019456028938293,0.22448723018169403,0.29611244797706604
552,273.4297833442688,0.013721108436584473,-0.3754201829433441,0.18316428363323212,0.3143130838871002
553,273.91501545906067,0.011490420438349247,-0.25803154706954956,0.20311793684959412,0.30798912048339844
554,274.4005239009857,0.007858315482735634,-0.16759486496448517,0.10323355346918106,0.3781695067882538
555,274.885910987854,0.004521017428487539,-0.17160995304584503,0.09045934677124023,0.3849561810493469
556,275.3713629245758,0.0016177089419215918,-0.12387897819280624,0.09905476123094559,0.4244422912597656
557,275.8581790924072,0.0018425399903208017,-0.12184876948595047,0.1034146398305893,0.42752712965011597
558,276.3432824611664,0.001825817278586328,-0.13814249634742737,0.07616622745990753,0.39359375834465027
559,276.82926511764526,0.00178935332223773,-0.20453445613384247,0.07583487033843994,0.3886580169200897
560,277.31384658813477,0.011589727364480495,-0.20861341059207916,0.259039044380188,0.2772563099861145
561,277.79949283599854,0.02378486841917038,-0.39797618985176086,0.3416729271411896,0.27795448899269104
562,278.2831974029541,0.008536872453987598,-0.2249203771352768,0.11977652460336685,0.3473210036754608
563,278.76917719841003,0.0057530184276402,-0.15867353975772858,0.12468511611223221,0.34762948751449585
564,279.25402092933655,0.006275588646531105,-0.17251670360565186,0.1539621502161026,0.3251100778579712
565,279.7381730079651,0.008681416511535645,-0.2106025665998459,0.16684077680110931,0.32109975814819336
566,280.2238733768463,0.009236220270395279,-0.16876187920570374,0.18129168450832367,0.3195573389530182
567,280.7088797092438,0.014578294940292835,-0.208329975605011,0.22930386662483215,0.29827186465263367
568,281.1923122406006,0.019174808636307716,-0.3120964467525482,0.2696096897125244,0.28492987155914307
569,281.6770188808441,0.022141369059681892,-0.33105793595314026,0.26211193203926086,0.28585532307624817
570,282.1622779369354,0.01610945351421833,-0.29994630813598633,0.15145576000213623,0.3426937162876129
571,282.6467196941376,0.016216980293393135,-0.2118510752916336,0.18083854019641876,0.33467310667037964
572,283.1302399635315,0.03506355360150337,-0.25435397028923035,0.24592407047748566,0.3140046000480652
573,283.6148114204407,0.024913206696510315,-0.1924482136964798,0.1561671942472458,0.3627452552318573
574,284.0994567871094,0.017507463693618774,-0.17387843132019043,0.14606869220733643,0.36891496181488037
575,284.5853352546692,0.028910787776112556,-0.19989559054374695,0.42382317781448364,0.35939455032348633
576,285.06907534599304,0.035027727484703064,-0.4522799551486969,0.3899104595184326,0.3445872664451599
577,285.5537061691284,0.03476918488740921,-0.4707607626914978,0.4422294795513153,0.376669704914093
578,286.03976464271545,0.04096980020403862,-0.5100520849227905,0.4480220675468445,0.3791376054286957
579,286.52456045150757,0.04041697457432747,-0.43943342566490173,0.4673066735267639,0.3840733468532562
580,287.00987100601196,0.031176872551441193,-0.413052499294281,0.39008548855781555,0.3470551371574402
581,287.49407958984375,0.020345719531178474,-0.3579278588294983,0.290953129529953,0.29333609342575073
582,287.97973251342773,0.0036116712726652622,-0.11218193918466568,0.09410881251096725,0.4096350073814392
583,288.46606254577637,0.0037947946693748236,-0.16536885499954224,0.0906902477145195,0.4151877164840698
584,288.95078015327454,0.0017937690718099475,-0.18845272064208984,0.0930924043059349,0.3985295295715332
585,289.43647933006287,0.0015594377182424068,-0.04261305555701256,0.09523877501487732,0.3892749845981598
586,289.9220407009125,0.006396268494427204,-0.20903922617435455,0.13406281173229218,0.36397919058799744
587,290.4070153236389,0.004228229634463787,-0.186626598238945,0.12301164120435715,0.36706405878067017
588,290.89323449134827,0.0015819481341168284,-0.0558680035173893,0.1005319356918335,0.3849561810493469
589,291.3777768611908,0.0014160510618239641,-0.15489692986011505,0.08920244127511978,0.39359375834465027
590,291.862961769104,0.001860818942077458,-0.15153901278972626,0.08862673491239548,0.39421072602272034
591,292.34804010391235,0.002400460420176387,-0.060109853744506836,0.0833420529961586,0.4065501391887665
592,292.8339788913727,0.001460815081372857,-0.07600115239620209,0.12530779838562012,0.3652131259441376
593,293.3209776878357,0.012897009029984474,-0.24686309695243835,0.21060989797115326,0.3223337233066559
594,293.80621433258057,0.01717030070722103,-0.31991466879844666,0.3145354688167572,0.31990846991539
595,294.29200053215027,0.056448016315698624,-0.525019109249115,0.7427238821983337,0.5691643953323364
596,294.7775113582611,0.05741431191563606,-0.5178716778755188,0.49285900592803955,0.42109155654907227
597,295.26348304748535,0.029113076627254486,-0.3719284236431122,0.2423483282327652,0.3362155258655548
598,295.74782609939575,0.013011032715439796,-0.1899040937423706,0.1343829184770584,0.40346530079841614
599,296.2337894439697,0.006188888568431139,-0.10163303464651108,0.11040247231721878,0.4207404553890228
600,296.7179696559906,0.0028545535169541836,-0.12644198536872864,0.11243939399719238,0.4009974002838135
601,297.20302748680115,0.002022752072662115,-0.08376400172710419,0.1305091232061386,0.37878647446632385
602,297.6882507801056,0.0021617705933749676,-0.12073314189910889,0.13364477455615997,0.38248831033706665
603,298.17184925079346,0.0016373711405321956,-0.044629599899053574,0.14066022634506226,0.3726167678833008
604,298.65648436546326,0.0018643435323610902,-0.07226194441318512,0.1535114198923111,0.36706405878067017
605,299.1418652534485,0.0007349055376835167,-0.062377844005823135,0.11958171427249908,0.38433921337127686
606,299.6263847351074,0.0015716173220425844,0.00611502630636096,0.11256574094295502,0.385573148727417
607,300.1105947494507,9.055099508259445e-05,-0.03029850497841835,0.10217700153589249,0.39606165885925293
608,300.5964255332947,0.0002692914567887783,0.013415157794952393,0.101974256336689,0.39914649724960327
609,301.080317735672,0.0003285418206360191,-0.016457252204418182,0.09105470776557922,0.42259135842323303
610,301.5653405189514,0.000578081700950861,0.010116765275597572,0.08979817479848862,0.4207404553890228
611,302.0503787994385,0.000323798565659672,-0.06754368543624878,0.09147541970014572,0.42382529377937317
612,302.5357925891876,0.00027417088858783245,-0.05731344595551491,0.09144506603479385,0.4207404553890228
613,303.02116775512695,0.0009871693328022957,-0.10740653425455093,0.09058813005685806,0.4158046841621399
614,303.5062880516052,0.0024476421531289816,-0.10515526682138443,0.09988278895616531,0.3948276937007904
615,303.9909870624542,0.00249863020144403,-0.046615906059741974,0.1258377730846405,0.37138283252716064
616,304.47686743736267,0.0016251569613814354,-0.12786446511745453,0.08634889125823975,0.4040822684764862
617,304.9615020751953,0.002616332145407796,-0.06459293514490128,0.10194288194179535,0.37878647446632385
618,305.4458820819855,0.003813990158960223,-0.12405305355787277,0.12249671667814255,0.36336222290992737
619,305.9296748638153,0.003504243679344654,-0.196335107088089,0.12874959409236908,0.36336222290992737
620,306.41489028930664,0.0041273897513747215,-0.2548584043979645,0.20638909935951233,0.318014919757843
621,306.9005892276764,0.00827817339450121,-0.22036460041999817,0.16385209560394287,0.33683252334594727
622,307.3857378959656,0.00452185096219182,-0.09465020895004272,0.1473890095949173,0.3553416132926941
623,307.86995792388916,0.004937669262290001,-0.18207204341888428,0.11220909655094147,0.3701488971710205
624,308.35533714294434,0.00972035899758339,-0.2304920107126236,0.26855844259262085,0.2885545790195465
625,309.34642219543457,0.009292544797062874,-0.2675444483757019,0.19601841270923615,0.3343646228313446
626,309.83109974861145,0.009762422181665897,-0.17929568886756897,0.25945571064949036,0.30058547854423523
627,310.31534242630005,0.040149934589862823,-0.4085647165775299,0.5986536741256714,0.45317402482032776
628,310.79893946647644,0.06886037439107895,-0.5450789928436279,0.6862653493881226,0.5000637769699097
629,311.28511214256287,0.08878013491630554,-0.6153884530067444,0.6311368942260742,0.4877243638038635
630,311.7707018852234,0.056497398763895035,-0.4880295395851135,0.4326228201389313,0.3840733468532562
631,312.2559642791748,0.011447141878306866,-0.18845775723457336,0.15402469038963318,0.3849561810493469
632,312.7414996623993,0.00047687473124824464,-0.06195453181862831,0.10561347752809525,0.45035502314567566
633,313.22697615623474,0.00041108360164798796,-0.06428597122430801,0.11086398363113403,0.46392837166786194
634,313.71237874031067,9.711694292491302e-05,0.0987798273563385,0.11497924476861954,0.46763017773628235
635,314.1976580619812,0.00013542448868975043,0.013803943991661072,0.10593289881944656,0.45282289385795593
636,314.68414068222046,0.0013394284760579467,-0.1726786345243454,0.10320191830396652,0.4478871524333954
637,315.169296503067,6.061995372874662e-05,0.03816590830683708,0.11678851395845413,0.46146050095558167
638,315.6549279689789,0.00019164077821187675,-0.05654483661055565,0.12454892694950104,0.4663962423801422
639,316.1408340930939,0.00013057344767730683,-0.07280000299215317,0.11390095949172974,0.45775866508483887
640,316.62598848342896,0.0006453713867813349,-0.059760186821222305,0.10677724331617355,0.45282289385795593
641,317.11013555526733,0.0006834847736172378,-0.08767635375261307,0.11268936842679977,0.458992600440979
642,317.5944392681122,0.00032362088677473366,-0.017730293795466423,0.11239095777273178,0.4552907943725586
643,318.07851362228394,0.0005228847148828208,-0.020886467769742012,0.09864763915538788,0.43924957513809204
644,318.56484818458557,0.000576126913074404,-0.010162477381527424,0.09559441357851028,0.43184593319892883
645,319.05173420906067,0.0015255821635946631,-0.06679479777812958,0.09239839017391205,0.39606165885925293
646,319.53690910339355,0.003399981651455164,-0.16797210276126862,0.13989455997943878,0.3645961582660675
647,320.0222339630127,0.005838619079440832,-0.1723746955394745,0.2068786323070526,0.3204827904701233
648,320.50680565834045,0.00678621931001544,-0.18984326720237732,0.135313481092453,0.3645961582660675
649,320.99171471595764,0.007212535943835974,-0.20070308446884155,0.19998987019062042,0.329120397567749
650,321.47755241394043,0.00850542914122343,-0.21537433564662933,0.15872594714164734,0.3497888743877411
651,321.9624214172363,0.006726398598402739,-0.16908763349056244,0.1560053676366806,0.3516398072242737
652,322.4479832649231,0.00761083560064435,-0.30379417538642883,0.2598978281021118,0.29919731616973877
653,322.932400226593,0.014548496343195438,-0.28159672021865845,0.3289737403392792,0.31990846991539
654,323.4171483516693,0.039109472185373306,-0.31218695640563965,0.49379652738571167,0.4112200438976288
655,323.90303683280945,0.044102106243371964,-0.39123019576072693,0.5005384683609009,0.4161558151245117
656,324.3875033855438,0.022687343880534172,-0.2592104971408844,0.21975964307785034,0.3359070420265198
657,324.8729991912842,0.0032880406361073256,-0.18418435752391815,0.09146832674741745,0.40531620383262634
658,325.3582537174225,0.003358969697728753,-0.1464833766222,0.09892525523900986,0.3948276937007904
659,325.8431062698364,0.003029095008969307,-0.16026723384857178,0.09999754279851913,0.39729559421539307
660,326.3270707130432,0.003687874646857381,-0.08350826799869537,0.1511073112487793,0.3682979941368103
661,326.8127865791321,0.00923164188861847,-0.2152911126613617,0.2664514183998108,0.3047500550746918
662,327.2982156276703,0.009676299057900906,-0.23893848061561584,0.22438587248325348,0.3278864324092865
663,327.7825622558594,0.003962791990488768,-0.15479294955730438,0.1254066824913025,0.39235982298851013
664,328.26798248291016,0.0023650103248655796,-0.09022033214569092,0.10986148566007614,0.39544469118118286
665,328.7532789707184,0.002717547584325075,-0.10800644755363464,0.08918775618076324,0.41086894273757935
666,329.23761558532715,0.0013501992216333747,-0.09456311911344528,0.09620770812034607,0.4404835104942322
667,329.72126388549805,0.0019512772560119629,-0.07202136516571045,0.095469169318676,0.43924957513809204
668,330.2060327529907,0.001892529777251184,-0.054679471999406815,0.08955477178096771,0.4151877164840698
669,330.691198348999,0.0061592296697199345,-0.16288335621356964,0.19168426096439362,0.3451616168022156
670,331.176513671875,0.01138141006231308,-0.2575054168701172,0.27874162793159485,0.2959582209587097
671,331.6620397567749,0.007762429304420948,-0.2554062306880951,0.17297916114330292,0.3553416132926941
672,332.14752435684204,0.008866283111274242,-0.2445881962776184,0.21307098865509033,0.33559855818748474
673,332.63272166252136,0.007912199012935162,-0.21765947341918945,0.1778380125761032,0.3608943521976471
674,333.1173520088196,0.0038127668667584658,-0.16370484232902527,0.12368964403867722,0.3929767906665802
675,333.60270738601685,0.004165219608694315,-0.18957242369651794,0.13347750902175903,0.38619011640548706
676,334.08723282814026,0.0030369863379746675,-0.14901167154312134,0.13905726373195648,0.38433921337127686
677,334.5721478462219,0.007725979667156935,-0.13866649568080902,0.23310433328151703,0.3260355293750763
678,335.0565881729126,0.02379745990037918,-0.3509438931941986,0.40670353174209595,0.4112200438976288
679,335.5407679080963,0.015474211424589157,-0.2326352298259735,0.19055433571338654,0.35966041684150696
680,336.0264186859131,0.007338938303291798,-0.2082231342792511,0.1350507289171219,0.39421072602272034
681,336.51188802719116,0.004773811902850866,-0.10879269987344742,0.11174774169921875,0.4022313356399536
682,336.99766993522644,0.003448599949479103,-0.14985500276088715,0.09463775157928467,0.4213574230670929
683,337.48320388793945,0.0017238556174561381,-0.14733020961284637,0.09245795011520386,0.41457074880599976
684,337.96840620040894,0.0004973197937943041,-0.10186305642127991,0.0928649753332138,0.4059331715106964
685,338.4535162448883,0.0045159426517784595,-0.11619861423969269,0.18705981969833374,0.3371410071849823
686,338.9389569759369,0.009882897138595581,-0.3072023093700409,0.22885717451572418,0.318014919757843
687,339.424115896225,0.018690576776862144,-0.29018542170524597,0.43552643060684204,0.40628427267074585
688,339.907696723938,0.039850667119026184,-0.3939901292324066,0.6018543243408203,0.4901922345161438
689,340.39113306999207,0.022531811147928238,-0.30498966574668884,0.31166648864746094,0.3297799825668335
690,340.87593722343445,0.01217474415898323,-0.29629573225975037,0.25019267201423645,0.317706435918808
691,341.36091446876526,0.011889370158314705,-0.22693541646003723,0.2473183274269104,0.3226422071456909
692,341.8465852737427,0.018851296976208687,-0.2634313404560089,0.38542747497558594,0.38900911808013916
693,342.33165287971497,0.011799292638897896,-0.33108553290367126,0.1981472223997116,0.3479379713535309
694,342.81710600852966,0.006874897051602602,-0.200281023979187,0.20121312141418457,0.33683252334594727
695,343.302129983902,0.010194015689194202,-0.24207592010498047,0.2320908010005951,0.32850340008735657
696,343.78781843185425,0.009314836002886295,-0.17004455626010895,0.19908252358436584,0.3445446491241455
697,344.2726969718933,0.0034211045131087303,-0.15162816643714905,0.09733354300260544,0.4096350073814392
698,344.75839257240295,0.0029664665926247835,-0.1072283536195755,0.0914987102150917,0.4139537811279297
699,345.24430203437805,0.004426212981343269,-0.13676273822784424,0.1281771957874298,0.38433921337127686
700,345.72935676574707,0.0015742413233965635,-0.032755784690380096,0.10036750882863998,0.3929767906665802
701,346.2144753932953,0.0014668216463178396,-0.1033148244023323,0.1044546589255333,0.38680708408355713
702,346.7001349925995,0.0003767600283026695,-0.004372492898255587,0.10124503076076508,0.3886580169200897
703,347.18571424484253,0.0002177616988774389,-0.03871171921491623,0.09450357407331467,0.3948276937007904
704,348.17625665664673,0.001140077831223607,-0.053981855511665344,0.13715897500514984,0.3608943521976471
705,348.6611502170563,0.0004312169039621949,-0.08761614561080933,0.15160398185253143,0.35040584206581116
706,349.14582204818726,0.0013244841247797012,-0.08101359009742737,0.12176880985498428,0.37323376536369324
707,349.63055777549744,0.0014618131099268794,-0.08661041408777237,0.148097425699234,0.35780948400497437
708,350.1149868965149,0.0015098665608093143,-0.042698659002780914,0.11912613362073898,0.37323376536369324
709,350.60076785087585,0.000524466042406857,-0.12086130678653717,0.0873446986079216,0.4065501391887665
710,351.0862855911255,0.0006219546194188297,-0.06234674155712128,0.11413397639989853,0.37693557143211365
711,351.5714225769043,0.0022358072455972433,-0.07875266671180725,0.11750581860542297,0.37508466839790344
712,352.05673384666443,0.0008988893241621554,-0.07142286002635956,0.10789337754249573,0.38248831033706665
713,352.54310274124146,0.0016577421920374036,-0.004830820485949516,0.11741019040346146,0.3726167678833008
714,353.028048992157,0.0046603139489889145,-0.06755082309246063,0.13465330004692078,0.37138283252716064
715,353.51402735710144,0.007279475685209036,-0.1630813181400299,0.16513881087303162,0.35040584206581116
716,353.9992847442627,0.007265621796250343,-0.2464088797569275,0.18348580598831177,0.3442361652851105
717,354.4848909378052,0.00510795833542943,-0.16181819140911102,0.1592344045639038,0.35966041684150696
718,354.96971368789673,0.005576669238507748,-0.12433164566755295,0.2079314887523651,0.33282220363616943
719,355.4554798603058,0.004461263306438923,-0.1715526133775711,0.1259409338235855,0.3775525391101837
720,355.9391882419586,0.0038730939850211143,-0.07842405140399933,0.16505281627178192,0.35225677490234375
721,356.42451643943787,0.010389021597802639,-0.1809711456298828,0.2731702923774719,0.29522964358329773
722,356.90978026390076,0.031443897634744644,-0.38351699709892273,0.5607810020446777,0.4433024823665619
723,357.39633083343506,0.01614193618297577,-0.29845672845840454,0.24525374174118042,0.32202523946762085
724,357.88154101371765,0.011858148500323296,-0.2239324450492859,0.2672027051448822,0.3078348934650421
725,358.3678648471832,0.008414646610617638,-0.18931944668293,0.22119943797588348,0.3315882682800293
726,358.85199761390686,0.007146687712520361,-0.1553707718849182,0.19166399538516998,0.3497888743877411
727,359.33694791793823,0.005692216567695141,-0.22903800010681152,0.1919218897819519,0.34577858448028564
728,359.8221056461334,0.00222694780677557,-0.12420912832021713,0.11533009260892868,0.3892749845981598
729,360.3071382045746,0.007220559287816286,-0.2869923710823059,0.21229887008666992,0.3349815905094147
730,360.79272842407227,0.004083572421222925,-0.12287431210279465,0.14303748309612274,0.3781695067882538
731,361.2776589393616,0.007279953919351101,-0.23633712530136108,0.27780184149742126,0.3223763406276703
732,361.76394057273865,0.010468240827322006,-0.22623500227928162,0.2682119309902191,0.31744056940078735
733,362.25058007240295,0.02821234054863453,-0.36908116936683655,0.5155227184295654,0.5049995183944702
734,362.7372500896454,0.018284110352396965,-0.3536772131919861,0.3060775697231293,0.376669704914093
735,363.22283411026,0.02092789299786091,-0.35876941680908203,0.44495758414268494,0.45564189553260803
736,363.7064380645752,0.028791386634111404,-0.40880805253982544,0.4477984309196472,0.46057766675949097
737,364.1917667388916,0.009734290651977062,-0.2230929732322693,0.183633953332901,0.37323376536369324
738,364.6780972480774,0.002766793128103018,-0.06194404885172844,0.1110449805855751,0.42567622661590576
739,365.1634531021118,0.0026781922206282616,-0.10923956334590912,0.11760715395212173,0.4121028780937195
740,365.6472718715668,0.0019144605612382293,-0.0718855932354927,0.11468902230262756,0.39359375834465027
741,366.13228034973145,0.003386888187378645,-0.13966791331768036,0.15143996477127075,0.36953192949295044
742,366.6176941394806,0.001514948788098991,-0.09541144967079163,0.09513236582279205,0.4121028780937195
743,367.1013436317444,0.0003015596012119204,-0.12995992600917816,0.09270438551902771,0.41271984577178955
744,367.5866668224335,0.0006201506475917995,-0.019399087876081467,0.0922146737575531,0.4232083261013031
745,368.0722568035126,0.0006359998369589448,-0.10519847273826599,0.09571154415607452,0.42629319429397583
746,368.55733728408813,0.0010582495015114546,-0.06522241234779358,0.09263238310813904,0.42382529377937317
747,369.0424339771271,0.001041645067743957,-0.10259506106376648,0.09165187925100327,0.42937803268432617
748,369.5277888774872,0.0008012924809008837,-0.03816757723689079,0.09187762439250946,0.4195065200328827
749,370.01225566864014,0.0020794086158275604,-0.10415387153625488,0.09797196090221405,0.4040822684764862
750,370.49825263023376,0.0011294700670987368,-0.09667983651161194,0.09009896963834763,0.41271984577178955
751,370.98305773735046,0.0017624176107347012,-0.09637746959924698,0.09991228580474854,0.40161436796188354
752,371.46878480911255,0.006510842591524124,-0.13796688616275787,0.21870286762714386,0.3306628167629242
753,371.9541323184967,0.00603940524160862,-0.16333241760730743,0.15351779758930206,0.3645961582660675
754,372.4385848045349,0.009852071292698383,-0.17288923263549805,0.2862081527709961,0.31990846991539
755,372.923312664032,0.014269000850617886,-0.1818283051252365,0.29510948061943054,0.32484421133995056
756,373.40833854675293,0.00855950079858303,-0.22825837135314941,0.16866382956504822,0.36768102645874023
757,373.8941159248352,0.004328204784542322,-0.10301465541124344,0.15324537456035614,0.3664470911026001
758,374.3792521953583,0.008811893872916698,-0.21638955175876617,0.23625428974628448,0.32850340008735657
759,374.8642563819885,0.008944015018641949,-0.2265702337026596,0.1879945546388626,0.35657554864883423
760,375.34895753860474,0.006126107648015022,-0.040249746292829514,0.2344127893447876,0.3214082419872284
761,375.83411717414856,0.016419388353824615,-0.20599162578582764,0.4096038043498993,0.3840733468532562
762,376.3198537826538,0.0264162328094244,-0.29606765508651733,0.3757985830307007,0.3692660629749298
763,376.8041317462921,0.011660350486636162,-0.24662773311138153,0.23905356228351593,0.32757794857025146
764,377.2892315387726,0.011669591069221497,-0.19937096536159515,0.25900551676750183,0.31744056940078735
765,377.7745063304901,0.005593361333012581,-0.16569718718528748,0.1501525491476059,0.37878647446632385
766,378.26024746894836,0.0074362135492265224,-0.10020998865365982,0.21346421539783478,0.3460870683193207
767,378.74501037597656,0.015338964760303497,-0.2996702790260315,0.2955285906791687,0.34952303767204285
768,379.22905468940735,0.012285237200558186,-0.27068954706192017,0.2297828048467636,0.33282220363616943
769,379.7146375179291,0.009407984092831612,-0.1789810210466385,0.20229506492614746,0.3463955521583557
770,380.20016741752625,0.0022850732784718275,-0.11655300110578537,0.1024978905916214,0.40284833312034607
771,380.68404960632324,0.0013080380158498883,-0.15576443076133728,0.08981529623270035,0.41086894273757935
772,381.1709337234497,0.0008738681790418923,-0.03221123293042183,0.09185966104269028,0.41086894273757935
773,381.65509724617004,0.0004573711776174605,-0.017656879499554634,0.09439608454704285,0.42012348771095276
774,382.14010739326477,0.001054139924235642,-0.07768125087022781,0.09311781078577042,0.4077840745449066
775,382.6256830692291,0.0018059562426060438,-0.06575463712215424,0.09656234830617905,0.41642165184020996
776,383.11053466796875,0.0002419869415462017,-0.06120096892118454,0.09623891115188599,0.4244422912597656
777,383.5954258441925,0.00040286924922838807,-0.12106157839298248,0.09923690557479858,0.42937803268432617
778,384.08022379875183,0.00010594025661703199,-0.03623918443918228,0.09898863732814789,0.42814409732818604
779,384.5656898021698,0.0012578938622027636,-0.08389417827129364,0.10116571933031082,0.39606165885925293
780,385.0506031513214,0.001448101713322103,-0.02044219896197319,0.10627522319555283,0.38680708408355713
781,385.5362854003906,0.0015706026460975409,-0.053379468619823456,0.10084578394889832,0.39174285531044006
782,386.5262291431427,0.0010851017432287335,-0.14993205666542053,0.09262748807668686,0.40531620383262634
783,387.0124685764313,0.001261771540157497,-0.18751774728298187,0.13440176844596863,0.36768102645874023
784,387.4973921775818,0.0012268684804439545,-0.06975485384464264,0.09406732767820358,0.39914649724960327
785,387.98284697532654,0.001435226877219975,-0.015705425292253494,0.10132138431072235,0.38619011640548706
786,388.4683167934418,0.0046571893617510796,-0.20761656761169434,0.19763101637363434,0.3306628167629242
787,388.95350766181946,0.01800018921494484,-0.27740463614463806,0.3849749267101288,0.36679819226264954
788,389.4395697116852,0.011370533145964146,-0.2318761795759201,0.19291961193084717,0.34300220012664795
789,389.92507815361023,0.00643882667645812,-0.1947857290506363,0.20590022206306458,0.33467310667037964
790,390.4097192287445,0.00841034296900034,-0.20083217322826385,0.20862886309623718,0.33374765515327454
791,390.89465522766113,0.007405886892229319,-0.1672254502773285,0.21209487318992615,0.3315882682800293
792,391.37865018844604,0.0063059828244149685,-0.12964577972888947,0.15002581477165222,0.3726167678833008
793,391.86419105529785,0.007348448038101196,-0.2119690328836441,0.24782134592533112,0.3161640167236328
794,392.3498110771179,0.01732814684510231,-0.2717350423336029,0.38675373792648315,0.376669704914093
795,392.8359205722809,0.029130952432751656,-0.38973236083984375,0.43801721930503845,0.4038164019584656
796,393.3213713169098,0.012266652658581734,-0.19536694884300232,0.2617543637752533,0.32484421133995056
797,393.80680871009827,0.013729369267821312,-0.2476315200328827,0.20001818239688873,0.3627452552318573
798,394.29197096824646,0.00675169425085187,-0.22937792539596558,0.1599552035331726,0.3794034421443939
799,394.7768626213074,0.0060827527195215225,-0.15672649443149567,0.14510540664196014,0.38680708408355713
800,395.26185131073,0.005994739476591349,-0.1580086052417755,0.18677645921707153,0.3590434491634369
801,395.74821424484253,0.0021151870023459196,-0.04930184781551361,0.13574451208114624,0.38063740730285645
802,396.2344789505005,0.0010482078650966287,-0.02386592887341976,0.13666687905788422,0.37138283252716064
803,396.7189803123474,0.0010336358100175858,0.004913923796266317,0.11281158030033112,0.38433921337127686
804,397.20460200309753,5.074089699519391e-07,-0.01533569861203432,0.08919595181941986,0.40901800990104675
805,397.6895844936371,0.00033854827051982284,-0.04083701968193054,0.0956534743309021,0.39976346492767334
806,398.17517828941345,0.00034249131567776203,-0.04627489298582077,0.10321424901485443,0.3929767906665802
807,398.66067337989807,0.0006494710105471313,0.043784841895103455,0.105998694896698,0.3775525391101837
808,399.1468987464905,0.0006909118383191526,-0.04978359118103981,0.09360937774181366,0.3874240517616272
809,399.6327438354492,0.00021411488705780357,-0.05782998725771904,0.0919751450419426,0.39112588763237
810,400.11851811408997,0.0003489502996671945,-0.06380142271518707,0.09394043684005737,0.38804104924201965
811,400.6029267311096,0.002870619762688875,-0.12109752744436264,0.16928409039974213,0.34207674860954285
812,401.08923625946045,0.004298892337828875,-0.13910335302352905,0.19481882452964783,0.3306628167629242
813,401.5748701095581,0.006446767598390579,-0.18032322824001312,0.19795915484428406,0.3288118839263916
814,402.06030559539795,0.0049239336512982845,-0.07994959503412247,0.2120508998632431,0.3170894682407379
815,402.545770406723,0.00424806447699666,-0.1377338320016861,0.1283331662416458,0.3627452552318573
816,403.0299189090729,0.0037932449486106634,-0.13400645554065704,0.10501416027545929,0.37693557143211365
817,403.51655769348145,0.0030615536961704493,-0.13743633031845093,0.10865132510662079,0.3757016360759735
818,404.00078082084656,0.0014014423359185457,-0.12681560218334198,0.09178963303565979,0.38433921337127686
819,404.4847071170807,0.0014091654447838664,-0.07285191863775253,0.07984265685081482,0.4003804326057434
820,404.97073912620544,0.00031506753293797374,0.02645319700241089,0.07922359555959702,0.40346530079841614
821,405.4561049938202,0.0008893524645827711,-0.028139451518654823,0.08885888010263443,0.3886580169200897
822,405.94029784202576,0.0023413693998008966,-0.12465561926364899,0.16591483354568481,0.3288118839263916
823,406.42754435539246,0.004530252888798714,-0.12487002462148666,0.1691998541355133,0.32850340008735657
824,406.91190576553345,0.0027093447279185057,-0.13229593634605408,0.11404764652252197,0.3738507330417633
825,407.397784948349,0.011060153134167194,-0.17215707898139954,0.342265784740448,0.3445872664451599
826,407.8824505805969,0.029002970084547997,-0.36657270789146423,0.4280864894390106,0.3865412473678589
827,408.3686797618866,0.031084738671779633,-0.27076849341392517,0.4729425013065338,0.4161558151245117
828,408.85460352897644,0.0524374321103096,-0.3939197361469269,0.5639309883117676,0.4581097662448883
829,409.338663816452,0.009484884329140186,-0.25355544686317444,0.15383966267108917,0.36706405878067017
830,409.8234567642212,0.0011165004689246416,0.0007339334115386009,0.11313934624195099,0.3775525391101837
831,410.3068268299103,0.003475304925814271,-0.11584276705980301,0.18864229321479797,0.3269609808921814
832,410.79285049438477,0.002618657425045967,-0.06548904627561569,0.09181950986385345,0.3818713426589966
833,411.27915596961975,0.0004992602625861764,-0.06091616675257683,0.07834037393331528,0.41271984577178955
834,411.76431679725647,0.0005045427824370563,-0.002370805712416768,0.07717246562242508,0.4096350073814392
835,412.24932885169983,0.0007608808227814734,-0.07147509604692459,0.07911313325166702,0.40901800990104675
836,412.7350196838379,0.00030400787363760173,0.03216500207781792,0.07449588179588318,0.40901800990104675
837,413.22043919563293,0.00026866927510127425,-0.11577722430229187,0.08806349337100983,0.42567622661590576
838,413.7055983543396,0.0006779602263122797,0.060120634734630585,0.07553181052207947,0.40346530079841614
839,414.1898880004883,0.0010278064291924238,-0.06796867400407791,0.07226647436618805,0.39791256189346313
840,414.67575311660767,0.00126769975759089,-0.06875672191381454,0.07269591838121414,0.38804104924201965
841,415.1606676578522,0.001441772561520338,-0.23020650446414948,0.08881980180740356,0.36397919058799744
842,415.64606046676636,3.2810421544127166e-05,-0.017650390043854713,0.07449435442686081,0.3905089199542999
843,416.130526304245,0.0007682472933083773,0.03847367316484451,0.07241126149892807,0.38433921337127686
844,416.615469455719,0.0007489824201911688,-0.14134450256824493,0.08528760075569153,0.3608943521976471
845,417.1008801460266,0.002942444523796439,-0.14521752297878265,0.11324635148048401,0.3479379713535309
846,417.58681178092957,0.0011060182005167007,-0.06745601445436478,0.0784861370921135,0.3682979941368103
847,418.0719835758209,0.0016500396886840463,-0.10929793119430542,0.09657613933086395,0.354724645614624
848,418.55539751052856,0.0008457076619379222,-0.07722704112529755,0.06996488571166992,0.3812543749809265
849,419.04119205474854,0.0010697718244045973,-0.059628792107105255,0.08224102854728699,0.3553416132926941
850,419.5268189907074,0.002436466980725527,-0.0926588699221611,0.12907761335372925,0.32572704553604126
851,420.01214361190796,0.003544387873262167,-0.1364520639181137,0.11258997023105621,0.33775797486305237
852,420.49587392807007,0.003800295991823077,-0.15964166820049286,0.13393716514110565,0.3251100778579712
853,420.9815044403076,0.004427098669111729,-0.15835829079151154,0.15202930569648743,0.3244931101799011
854,421.46686267852783,0.006254229694604874,-0.18011905252933502,0.22626370191574097,0.28755199909210205
855,421.9499044418335,0.010290170088410378,-0.22111698985099792,0.3123733699321747,0.30756905674934387
856,422.4343092441559,0.007150864694267511,-0.22009481489658356,0.16229118406772614,0.33220523595809937
857,422.91982889175415,0.002280432963743806,-0.12540167570114136,0.12784753739833832,0.3470125198364258
858,423.40514159202576,0.0014515063958242536,-0.19274213910102844,0.0920720174908638,0.36212828755378723
859,423.89082050323486,0.0034283853601664305,-0.13949601352214813,0.18893609941005707,0.3093773126602173
860,424.8819622993469,0.015926308929920197,-0.23500432074069977,0.39227575063705444,0.35692667961120605
861,425.3680100440979,0.042705923318862915,-0.5103098750114441,0.5736640095710754,0.4581097662448883
862,425.85288429260254,0.09197121113538742,-0.5390873551368713,0.8459810018539429,0.6370311379432678
863,426.3375999927521,0.011755451560020447,-0.37141889333724976,0.1781812608242035,0.3645961582660675
864,426.82273054122925,0.000625535671133548,-0.0614321306347847,0.09973450005054474,0.43184593319892883
865,427.30813908576965,0.00027061309083364904,-0.03709717467427254,0.10008331388235092,0.4404835104942322
866,427.7937352657318,0.00022987475676927716,-0.03046639822423458,0.10798301547765732,0.45035502314567566
867,428.2807514667511,0.000135763970320113,0.047558411955833435,0.10563682019710541,0.4478871524333954
868,428.76523780822754,4.1273357055615634e-05,-0.012116765603423119,0.10715705156326294,0.4491210877895355
869,429.24984788894653,0.000570737465750426,-0.023284973576664925,0.102199487388134,0.4404835104942322
870,429.73450565338135,0.0002672671980690211,-0.007360368967056274,0.09803452342748642,0.43554773926734924
871,430.2203154563904,2.579515125944454e-07,-0.040294721722602844,0.10540452599525452,0.44665321707725525
872,430.7059326171875,0.00015975952555891126,0.04080407693982124,0.11130721122026443,0.45035502314567566
873,431.19049191474915,9.449600474908948e-05,-0.035880837589502335,0.10473056882619858,0.44665321707725525
874,431.67578649520874,0.00023871834855526686,0.012914850376546383,0.10186269879341125,0.4441853165626526
875,432.1601586341858,0.00011841669765999541,0.04622405767440796,0.1039002537727356,0.4454192519187927
876,432.6445143222809,0.00022742415603715926,0.060819972306489944,0.11344511061906815,0.45282289385795593
877,433.131582736969,6.075567580410279e-05,0.0935264378786087,0.10405386239290237,0.4441853165626526
878,433.6175365447998,2.9670152798644267e-05,0.01029889564961195,0.10431114584207535,0.4404835104942322
879,434.1027002334595,7.255124364746734e-05,0.03431074321269989,0.11335530877113342,0.44665321707725525
880,434.5861074924469,3.2536263461224735e-05,-0.06857743859291077,0.10977702587842941,0.4441853165626526
881,435.0703921318054,5.424227856565267e-05,-0.0014775061281397939,0.11487766355276108,0.4478871524333954
882,435.55649423599243,6.850954378023744e-05,-0.045335665345191956,0.1211312860250473,0.45405685901641846
883,436.04088163375854,0.001453501870855689,0.12287548929452896,0.11134801059961319,0.43924957513809204
884,436.5242986679077,0.00024362484691664577,-0.021770073100924492,0.10368795692920685,0.4343138039112091
885,437.00882935523987,1.902761505334638e-05,-0.026724709197878838,0.0967068076133728,0.4306119680404663
886,437.493656873703,3.200873106834479e-05,0.006658002734184265,0.09561441838741302,0.43307986855506897
887,437.978666305542,0.00011098709364887327,-0.0333942174911499,0.09433613717556,0.4343138039112091
888,438.4635260105133,0.00031429791124537587,0.046779416501522064,0.09618476778268814,0.43307986855506897
889,438.94777154922485,6.830930942669511e-05,-0.04599559307098389,0.0990346372127533,0.4343138039112091
890,439.43272137641907,2.4175831640604883e-05,0.017385108396410942,0.09827807545661926,0.4343138039112091
891,439.9182538986206,0.0001324741606367752,-0.040879588574171066,0.08807149529457092,0.42814409732818604
892,440.4021873474121,1.3781488632957917e-05,0.049051642417907715,0.10399442166090012,0.4380156099796295
893,440.887686252594,7.249917689478025e-05,-0.01184618566185236,0.09351342171430588,0.42937803268432617
894,441.3728139400482,5.806086119264364e-05,0.00014792382717132568,0.09239589422941208,0.4306119680404663
895,441.859468460083,0.0004909415147267282,-0.04216005653142929,0.09137150645256042,0.42567622661590576
896,442.34406208992004,0.00020430101722013205,0.035467084497213364,0.07748833298683167,0.4139537811279297
897,442.82973408699036,0.0003300806856714189,-0.029144544154405594,0.07632863521575928,0.38804104924201965
898,443.3153705596924,0.0002608329232316464,-0.03999872878193855,0.07398393005132675,0.39544469118118286
899,443.8010473251343,0.001407511648721993,-0.042154453694820404,0.08698318898677826,0.3818713426589966
900,444.28635716438293,0.0016403241315856576,-0.0720403641462326,0.13064229488372803,0.3528737425804138
901,444.77118849754333,0.002849921118468046,-0.07205928862094879,0.15280833840370178,0.33868342638015747
902,445.25624203681946,0.0022794706746935844,-0.1095174178481102,0.1547377109527588,0.33374765515327454
903,445.74033975601196,0.0026587338652461767,-0.1259925365447998,0.20813891291618347,0.30629247426986694
904,446.2264447212219,0.003651493461802602,-0.13310401141643524,0.19822943210601807,0.3103027641773224
905,446.7117681503296,0.005785183049738407,-0.1579636037349701,0.2388438731431961,0.3021279275417328
906,447.1954622268677,0.005801287945359945,-0.15699897706508636,0.22957468032836914,0.30737215280532837
907,447.6813049316406,0.0033641832415014505,-0.0828549936413765,0.18302392959594727,0.3334391713142395
908,448.1657555103302,0.0016072297003120184,-0.09451005607843399,0.12859700620174408,0.3608943521976471
909,448.651611328125,0.002234068466350436,-0.10289349406957626,0.1827835589647293,0.3288118839263916
910,449.13611674308777,0.005520814098417759,-0.14354537427425385,0.2720097601413727,0.31990846991539
911,449.6218478679657,0.004436522256582975,-0.1831240952014923,0.15637023746967316,0.3417682647705078
912,450.1063537597656,0.0032699722796678543,-0.09690453112125397,0.18624454736709595,0.3217167258262634
913,450.59153723716736,0.005516665987670422,-0.12841103971004486,0.24458745121955872,0.2976975440979004
914,451.07569766044617,0.005059005692601204,-0.1540280431509018,0.19502048194408417,0.3170894682407379
915,451.5607361793518,0.0037523533683270216,-0.12750083208084106,0.1372811496257782,0.35225677490234375
916,452.0449469089508,0.002340540988370776,-0.07345758378505707,0.09380676597356796,0.3707658648490906
917,452.53079867362976,0.003156687831506133,-0.16274431347846985,0.21396909654140472,0.306909441947937
918,453.0167775154114,0.006017828825861216,-0.15214405953884125,0.2291998416185379,0.3030533790588379
919,453.50189304351807,0.008544850163161755,-0.19798342883586884,0.27248531579971313,0.2976975440979004
920,453.9874105453491,0.00663716159760952,-0.19690106809139252,0.19174331426620483,0.3288118839263916
921,454.4708218574524,0.006498914211988449,-0.16988427937030792,0.2004885971546173,0.32665249705314636
922,454.9549489021301,0.0056691705249249935,-0.1648072451353073,0.1752496063709259,0.3451616168022156
923,455.44048595428467,0.0010244895238429308,0.005766477435827255,0.13267606496810913,0.3534907102584839
924,455.9257411956787,0.00200308277271688,-0.08032836019992828,0.13510824739933014,0.35225677490234375
925,456.41017508506775,0.00327372457832098,-0.08326186239719391,0.19196748733520508,0.3198658227920532
926,456.89597487449646,0.002775601577013731,-0.11347677558660507,0.12306413799524307,0.35410767793655396
927,457.38144636154175,0.002048436552286148,-0.10329993814229965,0.13948674499988556,0.3408428132534027
928,457.86599707603455,0.001745309098623693,-0.15709182620048523,0.08630616962909698,0.3664470911026001
929,458.3510208129883,0.0006337502272799611,-0.10672271251678467,0.08961381763219833,0.36583012342453003
930,458.83684062957764,0.0006837663822807372,-0.05653245374560356,0.10472845286130905,0.35225677490234375
931,459.32118010520935,0.0017454670742154121,-0.20813676714897156,0.11882127076387405,0.3426937162876129
932,459.8058750629425,0.0031754346564412117,-0.10618112236261368,0.14996600151062012,0.3315882682800293
933,460.2904829978943,0.003065065247938037,-0.13928726315498352,0.12710535526275635,0.348863422870636
934,460.77671337127686,0.00532020116224885,-0.1281556934118271,0.21029305458068848,0.30999428033828735
935,461.26180958747864,0.010122744366526604,-0.22458522021770477,0.2524133026599884,0.2947242856025696
936,461.74770045280457,0.00583977485075593,-0.13798557221889496,0.14775551855564117,0.3497888743877411
937,462.2322733402252,0.009864844381809235,-0.22062718868255615,0.2557600736618042,0.3059839904308319
938,463.22302651405334,0.011321485973894596,-0.23859578371047974,0.2619291841983795,0.3076806366443634
939,463.70869994163513,0.0163089781999588,-0.2336713671684265,0.35898569226264954,0.3544587790966034
940,464.1943082809448,0.009478295221924782,-0.18589718639850616,0.20628400146961212,0.33127978444099426
941,464.67985439300537,0.002027930459007621,-0.13229061663150787,0.09694928675889969,0.39235982298851013
942,465.16419887542725,0.0011634232942014933,-0.15486152470111847,0.09037058055400848,0.39235982298851013
943,465.6493158340454,0.001379758701659739,-0.0929504930973053,0.09388857334852219,0.3892749845981598
944,466.1345319747925,0.0008975029340945184,-0.0447605699300766,0.10044236481189728,0.3837222456932068
945,466.6192784309387,0.00011674992856569588,-0.09531103074550629,0.08045347034931183,0.40161436796188354
946,467.1061325073242,0.0010009935358539224,-0.07132275402545929,0.11668369174003601,0.3738507330417633
947,467.59145402908325,0.0009003787417896092,-0.08098875731229782,0.09824433922767639,0.3892749845981598
948,468.0761549472809,0.0008210607920773327,-0.04209912195801735,0.08788327127695084,0.3892749845981598
949,468.560350894928,0.0012282163370400667,-0.04991850256919861,0.10582010447978973,0.3726167678833008
950,469.04383730888367,0.0018294199835509062,-0.03281920775771141,0.12502971291542053,0.3652131259441376
951,469.53001379966736,0.0013436868321150541,-0.08046218007802963,0.14457015693187714,0.35410767793655396
952,470.01508593559265,0.002304007997736335,-0.11836392432451248,0.13201403617858887,0.35966041684150696
953,470.5000693798065,0.007224618922919035,-0.2310929000377655,0.27184197306632996,0.3125048279762268
954,470.9831078052521,0.003294225549325347,-0.13450416922569275,0.12918461859226227,0.35966041684150696
955,471.4687623977661,0.002992054680362344,-0.09786069393157959,0.14967511594295502,0.34855493903160095
956,471.9545338153839,0.003556507406756282,-0.12066175043582916,0.1528519093990326,0.34762948751449585
957,472.438355922699,0.00210836180485785,-0.12349732220172882,0.14955714344978333,0.34300220012664795
958,472.9241931438446,0.0040134890004992485,-0.13766410946846008,0.17642371356487274,0.3362155258655548
959,473.4078936576843,0.00397814204916358,-0.12345654517412186,0.18269218504428864,0.3408428132534027
960,473.8933057785034,0.004649304319173098,-0.09663766622543335,0.1403709352016449,0.36336222290992737
961,474.3782343864441,0.002854828489944339,-0.11144591867923737,0.09789489954710007,0.3892749845981598
962,474.8636066913605,0.0018804391147568822,-0.03961753100156784,0.13872544467449188,0.3571925163269043
963,475.34872817993164,0.0021990882232785225,-0.15510417520999908,0.14440907537937164,0.35225677490234375
964,475.8327760696411,0.0031944159418344498,-0.09411945939064026,0.1818114072084427,0.3278864324092865
965,476.31836342811584,0.006831616163253784,-0.19627396762371063,0.2606166899204254,0.30756905674934387
966,476.804967880249,0.009233993478119373,-0.25683727860450745,0.24689361453056335,0.3058297336101532
967,477.290025472641,0.010699894279241562,-0.27743014693260193,0.280792772769928,0.3149726986885071
968,477.77593970298767,0.006075950339436531,-0.19603347778320312,0.19901464879512787,0.3349815905094147
969,478.2617828845978,0.002343439497053623,-0.126863494515419,0.08824777603149414,0.39791256189346313
970,478.7471499443054,0.0003892144886776805,-0.049191612750291824,0.08384597301483154,0.4102519750595093
971,479.23121404647827,0.0005614207475446165,0.04359036684036255,0.08606107532978058,0.4139537811279297
972,479.7165606021881,0.00011251857358729467,-0.06944482028484344,0.08390268683433533,0.4096350073814392
973,480.2022557258606,0.0002268095122417435,0.06609468907117844,0.07993975281715393,0.40346530079841614
974,480.68713426589966,0.00015504646580666304,0.052066605538129807,0.07706384360790253,0.39729559421539307
975,481.17382311820984,0.0010524076642468572,-0.0784701257944107,0.08024829626083374,0.38804104924201965
976,481.65861201286316,0.0007681159186176956,-0.07541462033987045,0.08509925752878189,0.3874240517616272
977,482.14259457588196,0.0008166831685230136,-0.050284456461668015,0.10680961608886719,0.3726167678833008
978,482.62751150131226,0.004878264851868153,-0.15781408548355103,0.2458176165819168,0.2947242856025696
979,483.11250710487366,0.022190384566783905,-0.24603892862796783,0.5365180969238281,0.4408346116542816
980,483.5978066921234,0.017792174592614174,-0.33288782835006714,0.2979636788368225,0.31990846991539
981,484.08305382728577,0.007861264981329441,-0.1635664850473404,0.2019747644662857,0.33374765515327454
982,484.56865549087524,0.006273130886256695,-0.18258090317249298,0.1796625703573227,0.3479379713535309
983,485.05377411842346,0.004057683050632477,-0.16467362642288208,0.16623900830745697,0.354724645614624
984,485.5389988422394,0.0016083874506875873,-0.13019238412380219,0.09261921048164368,0.3948276937007904
985,486.0242335796356,0.0010582769755274057,-0.07876601070165634,0.08904119580984116,0.40716710686683655
986,486.5099425315857,1.7965947336051613e-05,-0.11009381711483002,0.09174332767724991,0.4046992361545563
987,486.9957847595215,0.0002749806153587997,-0.04321131110191345,0.09228914976119995,0.3985295295715332
988,487.48094391822815,0.0005245235515758395,-0.001273695146664977,0.09776423126459122,0.3818713426589966
989,487.96629571914673,0.0009584006038494408,-0.05189255625009537,0.1034621000289917,0.3781695067882538
990,488.4513449668884,0.0016984570538625121,-0.021462321281433105,0.13363483548164368,0.354724645614624
991,488.9368612766266,0.0014674292178824544,-0.027537541463971138,0.11075372248888016,0.3627452552318573
992,489.42192912101746,0.0005851843161508441,-0.025241734459996223,0.08335135132074356,0.39174285531044006
993,489.9072587490082,0.0009307722211815417,-0.0646992027759552,0.1295313835144043,0.3482464551925659
994,490.39329957962036,0.004497101064771414,-0.18800513446331024,0.17313441634178162,0.3300458490848541
995,490.8783378601074,0.003210480557754636,-0.13373388350009918,0.16094820201396942,0.3417682647705078
996,491.36455488204956,0.005532819777727127,-0.1340038776397705,0.2026696354150772,0.32017430663108826
997,491.84999322891235,0.007039695978164673,-0.13882599771022797,0.1555205136537552,0.349171906709671
998,492.33470034599304,0.00167722231708467,-0.07978038489818573,0.1071394756436348,0.3886580169200897
999,492.82014632225037,0.0015826935414224863,-0.1169167309999466,0.09607837349176407,0.4009974002838135
1000,493.30612206459045,0.0019166339188814163,-0.09937916696071625,0.12695837020874023,0.37138283252716064
1001,493.7915120124817,0.001855760463513434,-0.1146835908293724,0.11027879267930984,0.37878647446632385
1002,494.2769305706024,6.116203439887613e-05,0.02622091770172119,0.0851677879691124,0.39791256189346313
1003,494.76293182373047,0.00023589373449794948,-0.016949128359556198,0.08972161263227463,0.38680708408355713
1004,495.24682784080505,0.00043516309233382344,-0.04333798959851265,0.08469578623771667,0.38433921337127686
1005,495.7325325012207,0.0003993969294242561,-0.06629247218370438,0.08412214368581772,0.385573148727417
1006,496.2180073261261,4.1361457988386974e-05,0.0008210909436456859,0.07739580422639847,0.39174285531044006
1007,496.7030899524689,0.00016972259618341923,-0.03528079017996788,0.0792345181107521,0.39421072602272034
1008,497.18788409233093,5.0356858992017806e-05,-0.08969034999608994,0.07862688601016998,0.3985295295715332
1009,497.67322754859924,0.0001492819283157587,0.04971398413181305,0.07848744839429855,0.39791256189346313
1010,498.1586127281189,0.00012022530427202582,0.009659926407039165,0.07831083983182907,0.40531620383262634
1011,498.6447217464447,0.00019131168664898723,-0.0329715795814991,0.07955718040466309,0.40716710686683655
1012,499.1304669380188,0.00018383594579063356,-0.009242900647222996,0.07978137582540512,0.4077840745449066
1013,499.61608815193176,0.0002361773804295808,-0.05214513838291168,0.07988984882831573,0.41457074880599976
1014,500.1015441417694,0.0003079029265791178,0.040260180830955505,0.08301369100809097,0.4170386493206024
1015,500.58712244033813,6.632826261920854e-05,-0.03190016746520996,0.08437198400497437,0.41457074880599976
1016,501.5790455341339,0.00036911305505782366,0.04084615781903267,0.08934575319290161,0.4188895523548126
1017,502.0650269985199,1.3534397112380248e-05,0.04716254025697708,0.08984818309545517,0.41827258467674255
1018,502.55040311813354,0.00015530794917140156,-0.01062860619276762,0.08937793225049973,0.4158046841621399
1019,503.03529119491577,0.00020814598246943206,-0.016365651041269302,0.08549882471561432,0.41457074880599976
1020,503.5205924510956,0.00016978498024400324,0.012384769506752491,0.08925645798444748,0.4176556169986725
1021,504.0056426525116,0.0003629565762821585,0.05631852522492409,0.09578724205493927,0.4188895523548126
1022,504.49191904067993,0.0003379821719136089,-0.02510753646492958,0.12700694799423218,0.4404835104942322
1023,504.978120803833,0.002455648733302951,0.10661239176988602,0.19764800369739532,0.4737998843193054
1024,505.46343541145325,0.012652342207729816,0.23925729095935822,0.4172085225582123,0.5725151300430298
1025,505.9474506378174,0.013092524372041225,0.279919296503067,0.3782249689102173,0.5688133239746094
1026,506.43230962753296,0.007905618287622929,0.210972398519516,0.3069399297237396,0.5416666269302368
1027,506.91709327697754,0.006006926763802767,0.16430576145648956,0.2595787048339844,0.5169878005981445
1028,507.4008996486664,0.006375795230269432,0.1870497465133667,0.2896037697792053,0.5379648208618164
1029,507.88604712486267,0.001748806913383305,0.2145812213420868,0.19096699357032776,0.4984787106513977
1030,508.37155175209045,0.0024187301751226187,0.046387605369091034,0.1789008527994156,0.4910750687122345
1031,508.8575494289398,0.003914248663932085,0.14673645794391632,0.18818308413028717,0.4849053621292114
1032,509.3418095111847,0.0007617478840984404,0.10102613270282745,0.17080985009670258,0.48120352625846863
1033,509.82917857170105,0.0007139704539440572,-0.003716733306646347,0.16094666719436646,0.4775017201900482
1034,510.3133888244629,0.002617782913148403,0.09167038649320602,0.28935930132865906,0.5391987562179565
1035,510.79799008369446,0.00381062482483685,0.13750699162483215,0.2482476532459259,0.5206896066665649
1036,511.2823793888092,0.013582153245806694,0.15245351195335388,0.42211633920669556,0.5934920907020569
1037,511.76845812797546,0.007540276274085045,0.1962725818157196,0.20957455039024353,0.5021805167198181
1038,512.2534539699554,0.0031302899587899446,0.16722631454467773,0.22080500423908234,0.5083501935005188
1039,512.7401342391968,0.006335624027997255,0.23138602077960968,0.31578853726387024,0.5577078461647034
1040,513.2257177829742,0.0025012583937495947,0.31583884358406067,0.1497391313314438,0.4725659489631653
1041,513.710263967514,0.0010769846849143505,0.07345383614301682,0.1508982628583908,0.47503381967544556
1042,514.1963877677917,0.0006740178796462715,0.03361561521887779,0.10585693269968033,0.4478871524333954
1043,514.6821613311768,0.0008949992479756474,0.10652100294828415,0.102300263941288,0.4380156099796295
1044,515.1675543785095,0.00017031886090990156,0.012958316132426262,0.09841020405292511,0.43554773926734924
1045,515.6537053585052,2.5408327928744256e-05,0.019981741905212402,0.09207779169082642,0.4306119680404663
1046,516.1379008293152,5.700656765839085e-05,0.0687895268201828,0.08980415016412735,0.42937803268432617
1047,516.6230003833771,0.00010708507761592045,0.04832397401332855,0.08493620157241821,0.42197439074516296
1048,517.1086282730103,6.983317689446267e-06,-0.013266665861010551,0.08676315099000931,0.4250592589378357
1049,517.5944299697876,7.156430365284905e-05,0.005862152669578791,0.08297353982925415,0.4244422912597656
1050,518.0800497531891,5.122756556374952e-05,0.03974809870123863,0.08631356060504913,0.42752712965011597
1051,518.5658180713654,2.206781937275082e-05,-0.02961631305515766,0.10222484916448593,0.4417174458503723
1052,519.049307346344,8.796650945441797e-05,0.013774387538433075,0.11097928136587143,0.4454192519187927
1053,519.5344271659851,0.00036931090289726853,0.06925931572914124,0.13884669542312622,0.45775866508483887
1054,520.0201168060303,0.00017889287846628577,-0.005541522987186909,0.13469386100769043,0.45775866508483887
1055,520.5049450397491,0.00012317692744545639,-0.03906577080488205,0.13082891702651978,0.4515889585018158
1056,520.9928088188171,0.0025317196268588305,0.07554365694522858,0.2233532965183258,0.49230900406837463
1057,521.4771168231964,0.005698546767234802,0.26055771112442017,0.355217307806015,0.5589417815208435
1058,521.9637765884399,0.01094109658151865,0.2862939238548279,0.39086759090423584,0.5811526775360107
1059,522.4496850967407,0.011923762038350105,0.3298306465148926,0.36546632647514343,0.5836206078529358
1060,522.9338495731354,0.008082019165158272,0.19211679697036743,0.29841989278793335,0.5601757168769836
1061,523.4187741279602,0.005917431320995092,0.1220521554350853,0.192599818110466,0.4972447454929352
1062,523.905570268631,0.004597080871462822,0.1293853372335434,0.18334263563156128,0.4873732328414917
1063,524.3903951644897,0.0008803538512438536,0.10472279042005539,0.12421686202287674,0.46022653579711914
1064,524.8752639293671,7.890148845035583e-05,0.006801926996558905,0.13048435747623444,0.4688641428947449
1065,525.3604078292847,0.0005590185173787177,0.04218680411577225,0.1592162549495697,0.4873732328414917
1066,525.845977306366,0.0007161973626352847,0.05376968905329704,0.12681378424167633,0.46763017773628235
1067,526.3309986591339,0.0010001640766859055,0.08219609409570694,0.12919911742210388,0.4663962423801422
1068,526.8165078163147,0.0006523853517137468,0.14114126563072205,0.12447250634431839,0.46146050095558167
1069,527.3012869358063,0.00010625927825458348,0.06266085058450699,0.1226094663143158,0.458992600440979
1070,527.7856812477112,0.00045547258923761547,0.09059295803308487,0.1476575881242752,0.47503381967544556
1071,528.2710654735565,0.00012893759412690997,0.09133924543857574,0.15073983371257782,0.48120352625846863
1072,528.7563142776489,0.0005887611187063158,0.05265603959560394,0.15744906663894653,0.4849053621292114
1073,529.2423739433289,0.002580499043688178,0.20161335170269012,0.1447819024324417,0.4688641428947449
1074,529.7282023429871,0.0021776463836431503,0.138649582862854,0.207694873213768,0.4984787106513977
1075,530.2138705253601,0.0020182491280138493,0.09344744682312012,0.2457861304283142,0.5182217359542847
1076,530.7008526325226,0.003820290556177497,0.10016311705112457,0.23944103717803955,0.5169878005981445
1077,531.1875145435333,0.004544940777122974,0.11892152577638626,0.3162775933742523,0.5527721047401428
1078,531.6733975410461,0.006390432361513376,0.25384771823883057,0.19756127893924713,0.4873732328414917
1079,532.1577734947205,0.0015406532911583781,0.04342680796980858,0.18473809957504272,0.4873732328414917
1080,532.6434788703918,0.004734848625957966,0.19984476268291473,0.19207100570201874,0.4799695909023285
1081,533.129118680954,0.0014217332936823368,0.03876831755042076,0.1791352927684784,0.47873565554618835
1082,533.6132545471191,0.001745002344250679,0.08323024213314056,0.22535516321659088,0.5046483874320984
1083,534.0992856025696,0.002535350853577256,0.1503482460975647,0.2590387463569641,0.5194556713104248
1084,534.5835537910461,0.013176384381949902,0.23467053472995758,0.4555444121360779,0.6157030463218689
1085,535.0689265727997,0.020778922364115715,0.3336579203605652,0.41616177558898926,0.6033636331558228
1086,535.5540540218353,0.007668301463127136,0.2739623188972473,0.24249137938022614,0.5305611491203308
1087,536.0387632846832,0.0011573723750188947,0.045346468687057495,0.12701259553432465,0.470098078250885
1088,536.523402929306,0.00032559255487285554,0.06152558699250221,0.13613730669021606,0.4737998843193054
1089,537.0086569786072,8.669029921293259e-05,0.08715483546257019,0.13216213881969452,0.47503381967544556
1090,537.4938356876373,0.00014702026965096593,0.04624789208173752,0.1164102628827095,0.4663962423801422
1091,537.9795241355896,0.000518330663908273,0.004167140461504459,0.11564283072948456,0.4626944363117218
1092,538.4649467468262,0.0002146393817383796,0.03004840388894081,0.112561896443367,0.46022653579711914
1093,538.9502446651459,0.0013745824107900262,0.10608087480068207,0.10766500234603882,0.4491210877895355
1094,539.9416446685791,3.2777985325083137e-05,0.023892560973763466,0.11743958294391632,0.45775866508483887
1095,540.425984621048,0.00025826896307989955,-0.003994190599769354,0.13044503331184387,0.4626944363117218
1096,540.9107875823975,0.00032465136609971523,0.0787477046251297,0.12592589855194092,0.46022653579711914
1097,541.3965883255005,0.00022101221838966012,0.034882865846157074,0.11306395381689072,0.45405685901641846
1098,541.8817899227142,0.0008109720074571669,0.09113461524248123,0.11515162885189056,0.45282289385795593
1099,542.3677394390106,0.00046239476068876684,-0.01593111641705036,0.129557266831398,0.45405685901641846
1100,542.852499961853,0.0004621886764653027,0.029123973101377487,0.10249841958284378,0.4367816746234894
1101,543.3361167907715,0.0006087023066356778,0.02937115915119648,0.0825459286570549,0.4250592589378357
1102,543.821692943573,0.0006038128049112856,0.033958304673433304,0.07999640703201294,0.4170386493206024
1103,544.3074123859406,0.00017913925694301724,-0.019981782883405685,0.09344253689050674,0.4269101619720459
1104,544.7913701534271,0.0009611803689040244,-0.02984829992055893,0.09632789343595505,0.4250592589378357
1105,545.2759132385254,0.0007719181012362242,0.07683244347572327,0.12239383906126022,0.44665321707725525
1106,545.7623600959778,0.00045751678408123553,0.08576662838459015,0.11912115663290024,0.4454192519187927
1107,546.248459815979,0.0016367386560887098,0.14684608578681946,0.11665515601634979,0.4417174458503723
1108,546.7326939105988,0.0011273118434473872,0.062327899038791656,0.16706031560897827,0.470098078250885
1109,547.2178251743317,0.0008783558150753379,0.06153842434287071,0.16018299758434296,0.4663962423801422
1110,547.7024269104004,0.0011282693594694138,0.0920477882027626,0.14474648237228394,0.4626944363117218
1111,548.1875905990601,0.0009534236742183566,0.16697341203689575,0.10428321361541748,0.4367816746234894
1112,548.6731703281403,0.0017466603312641382,0.07588548958301544,0.09463252127170563,0.4188895523548126
1113,549.15789270401,0.00017587972979526967,0.07153015583753586,0.09352070838212967,0.4176556169986725
1114,549.6429269313812,0.0011018258519470692,0.018336530774831772,0.11124545335769653,0.42567622661590576
1115,550.1281442642212,0.0007840835023671389,0.07348733395338058,0.1414584368467331,0.4454192519187927
1116,550.6128687858582,0.002099125413224101,0.10383106768131256,0.11680418998003006,0.42752712965011597
1117,551.0972499847412,0.0006189679843373597,0.06613322347402573,0.17991232872009277,0.4626944363117218
1118,551.5827970504761,0.0026759628672152758,0.14171607792377472,0.20915794372558594,0.4799695909023285
1119,552.0680747032166,0.0016153283650055528,0.08026900887489319,0.1984962522983551,0.47873565554618835
1120,552.553412437439,0.0012641770299524069,0.10763578116893768,0.12517103552818298,0.43924957513809204
1121,553.038275718689,0.0009677804773673415,0.07526388019323349,0.15772445499897003,0.458992600440979
1122,553.5247688293457,0.0013642444973811507,0.12333240360021591,0.16959281265735626,0.4651623070240021
1123,554.0109198093414,0.0027779177762567997,0.15191224217414856,0.2116927057504654,0.48243746161460876
1124,554.495992898941,0.00140326505061239,0.04836822301149368,0.1604025959968567,0.46022653579711914
1125,554.9803838729858,0.0006724364939145744,0.0073823039419949055,0.15075139701366425,0.45775866508483887
1126,555.4648668766022,0.0022323625162243843,0.1240750178694725,0.1817670464515686,0.47503381967544556
1127,555.9502215385437,0.0025124528910964727,0.17570161819458008,0.18998028337955475,0.4762677848339081
1128,556.434798002243,0.0020576310344040394,0.10012257099151611,0.20156918466091156,0.48613929748535156
1129,556.9208476543427,0.0048180376179516315,0.18673402070999146,0.24179217219352722,0.5021805167198181
1130,557.4056160449982,0.004880459513515234,0.1737973988056183,0.26563093066215515,0.5169878005981445
1131,557.8899948596954,0.005919232498854399,0.19384922087192535,0.2598704695701599,0.5194556713104248
1132,558.3758144378662,0.005059174727648497,0.1587037444114685,0.18632224202156067,0.47503381967544556
1133,558.8612234592438,0.0014609569916501641,0.10680434107780457,0.18805542588233948,0.48243746161460876
1134,559.346116065979,0.0024838591925799847,0.058389194309711456,0.21779228746891022,0.49971264600753784
1135,559.831122636795,0.0010858799796551466,0.03061712719500065,0.17856808006763458,0.4836714267730713
1136,560.3170478343964,0.0037316055968403816,0.04572543874382973,0.14789780974388123,0.45652472972869873
1137,560.8025839328766,0.002260221168398857,0.1283416897058487,0.20111580193042755,0.4910750687122345
1138,561.2894413471222,0.0013799063162878156,0.13105903565883636,0.18717271089553833,0.489841103553772
1139,561.7750024795532,0.0008494724752381444,0.11004036664962769,0.12160816043615341,0.45405685901641846
1140,562.2607142925262,0.0009334711357951164,0.03558361902832985,0.11278931051492691,0.4515889585018158
1141,562.7450881004333,0.000210041762329638,0.06815733015537262,0.10229034721851349,0.4417174458503723
1142,563.2312998771667,0.0002809531579259783,0.008071464486420155,0.0965103805065155,0.4380156099796295
1143,563.7161657810211,0.0005767977563664317,0.06041992828249931,0.10615868866443634,0.43924957513809204
1144,564.2008879184723,0.00026483237161301076,0.007338383700698614,0.11667827516794205,0.4441853165626526
1145,564.6861970424652,0.0001347295183222741,0.014634711667895317,0.12973493337631226,0.45035502314567566
1146,565.1719107627869,0.0026698922738432884,0.13815151154994965,0.23721902072429657,0.5058823227882385
1147,565.6573348045349,0.0015681461663916707,0.11588599532842636,0.1594858318567276,0.4725659489631653
1148,566.142856836319,0.0006125109503045678,0.06896933168172836,0.1359858214855194,0.46022653579711914
1149,566.6293399333954,0.0009948961669579148,0.08161486685276031,0.1810283064842224,0.4849053621292114
1150,567.1150040626526,0.001430907053872943,0.10975628346204758,0.1911620795726776,0.489841103553772
1151,567.5991113185883,0.0008239261223934591,0.014571761712431908,0.14068834483623505,0.46763017773628235
1152,568.0855031013489,0.00033226460800506175,0.012063023634254932,0.13609008491039276,0.4663962423801422
1153,568.57093501091,0.0008577330154366791,0.0860913097858429,0.155864417552948,0.47503381967544556
1154,569.0554337501526,0.0014741589548066258,0.122816301882267,0.20251020789146423,0.4984787106513977
1155,569.5406486988068,0.0031111594289541245,0.19363418221473694,0.23455031216144562,0.512052059173584
1156,570.0252327919006,0.002988300286233425,0.18067948520183563,0.20800215005874634,0.5021805167198181
1157,570.5088896751404,0.0027853588107973337,0.15960882604122162,0.23098957538604736,0.512052059173584
1158,570.9937949180603,0.005938185378909111,0.20446379482746124,0.30031174421310425,0.5453684329986572
1159,571.4791038036346,0.012406782247126102,0.24999621510505676,0.38908734917640686,0.5910242199897766
1160,571.9635009765625,0.004863264970481396,0.1675460785627365,0.17162533104419708,0.4972447454929352
1161,572.4489638805389,0.0016165187116712332,0.08548877388238907,0.14302705228328705,0.48243746161460876
1162,572.9349303245544,0.0013193672057241201,0.03266717866063118,0.12851950526237488,0.4737998843193054
1163,573.4192695617676,0.0004974117036908865,0.031056707724928856,0.11366792023181915,0.46146050095558167
1164,573.9044790267944,0.00010962950909743086,0.04434870928525925,0.11248006671667099,0.46146050095558167
1165,574.3905780315399,0.000176910703885369,0.038378916680812836,0.11427976936101913,0.4651623070240021
1166,574.8749339580536,2.596042577351909e-05,0.050065942108631134,0.10145486146211624,0.4478871524333954
1167,575.3612904548645,0.00037649841397069395,0.1099756509065628,0.10278492420911789,0.4515889585018158
1168,575.8464922904968,5.560934732784517e-05,-0.001277353148907423,0.10348960012197495,0.4515889585018158
1169,576.330890417099,0.0002552056103013456,0.11062408238649368,0.11272227764129639,0.45652472972869873
1170,576.816196680069,0.001435942598618567,0.056900203227996826,0.10486121475696564,0.4417174458503723
1171,577.3018236160278,4.9564940127311274e-05,0.06963038444519043,0.10432636737823486,0.44295138120651245
1172,578.2926766872406,0.0005312978173606098,0.049574535340070724,0.12420069426298141,0.45652472972869873
1173,578.7780249118805,0.0002718017203733325,0.0215107761323452,0.14013949036598206,0.4663962423801422
1174,579.2638807296753,0.0014127048198133707,0.04162333905696869,0.16408345103263855,0.4762677848339081
1175,579.7496507167816,0.0008231361280195415,0.06894262880086899,0.15976303815841675,0.47503381967544556
1176,580.2330486774445,0.0017433469183743,0.14074552059173584,0.19068104028701782,0.49354293942451477
1177,580.7187123298645,0.003443145891651511,0.1648699939250946,0.20728366076946259,0.5034144520759583
1178,581.2038173675537,0.0036786533892154694,0.12466731667518616,0.2181548923254013,0.5071162581443787
1179,581.6888382434845,0.0022525894455611706,0.12115989625453949,0.1652417778968811,0.4836714267730713
1180,582.1724309921265,0.0013410825049504638,0.1186128705739975,0.12530365586280823,0.45775866508483887
1181,582.6573598384857,0.0005029182648286223,0.07721812278032303,0.13630928099155426,0.46392837166786194
1182,583.1429877281189,0.0009122816845774651,0.037239715456962585,0.17950859665870667,0.4836714267730713
1183,583.628175497055,0.0018210180569440126,0.08630099147558212,0.21239857375621796,0.5021805167198181
1184,584.1130585670471,0.0023973039351403713,0.09759590029716492,0.25455403327941895,0.5219235420227051
1185,584.5978012084961,0.00713126128539443,0.20124909281730652,0.26915737986564636,0.5354968905448914
1186,585.0818934440613,0.005568883381783962,0.2199210673570633,0.25639015436172485,0.531795084476471
1187,585.5679681301117,0.0027552281972020864,0.14067846536636353,0.2132779061794281,0.5132859945297241
1188,586.0528075695038,0.0008448321023024619,0.1153998151421547,0.1203460618853569,0.4651623070240021
1189,586.5366854667664,0.0004953213501721621,0.09177835285663605,0.13994187116622925,0.4737998843193054
1190,587.022248506546,0.0037361066788434982,0.20769421756267548,0.18504463136196136,0.489841103553772
1191,587.5075616836548,0.006998853757977486,0.19939295947551727,0.339160680770874,0.5688133239746094
1192,587.9917674064636,0.011747721582651138,0.31141942739486694,0.3083813786506653,0.5490702390670776
1193,588.4783141613007,0.014001728966832161,0.36213764548301697,0.29607751965522766,0.542900562286377
1194,588.9625058174133,0.001337273744866252,0.10798422247171402,0.16638962924480438,0.48860716819763184
1195,589.4486224651337,0.0015801319386810064,0.1089448556303978,0.1510009467601776,0.4799695909023285
1196,589.9341537952423,0.0008015062776394188,0.0647864043712616,0.1381327509880066,0.47503381967544556
1197,590.4198939800262,0.0006649146671406925,0.052228715270757675,0.10026507824659348,0.45282289385795593
1198,590.9046320915222,6.276977364905179e-05,0.09958567470312119,0.11545390635728836,0.4651623070240021
1199,591.3897104263306,0.000204881900572218,-0.014067165553569794,0.09832970052957535,0.45282289385795593
1200,591.8747282028198,0.0002645817294251174,-0.006536870263516903,0.0974310040473938,0.4478871524333954
1201,592.3594098091125,6.664061220362782e-05,0.04188825562596321,0.09106197208166122,0.4417174458503723
1202,592.8451478481293,0.0001224853185703978,0.0460796058177948,0.08640680462121964,0.4232083261013031
1203,593.3304812908173,0.0004542978131212294,0.08776533603668213,0.08365944772958755,0.42259135842323303
1204,593.8165273666382,1.6019559552660212e-05,-0.03314664587378502,0.08067119121551514,0.42197439074516296
1205,594.3007562160492,1.0174868293688633e-05,0.002354149241000414,0.07952624559402466,0.4114859104156494
1206,594.7860794067383,0.00032610452035441995,-0.045141953974962234,0.07746479660272598,0.4207404553890228
1207,595.2714519500732,2.7921005312236957e-05,0.06392465531826019,0.07742129266262054,0.4195065200328827
1208,595.7567222118378,5.535815489565721e-06,-0.009554805234074593,0.07910827547311783,0.4244422912597656
1209,596.2423553466797,0.00030404209974221885,0.019727015867829323,0.07846999913454056,0.42259135842323303
1210,596.7284798622131,0.0001695247774478048,-0.021273493766784668,0.08087974786758423,0.4269101619720459
1211,597.2128071784973,0.00042420989484526217,-0.07402607053518295,0.0819750428199768,0.4269101619720459
1212,597.6983726024628,0.00019527507538441569,-0.005226901266723871,0.08476428687572479,0.42814409732818604
1213,598.183990240097,2.7211642645852407e-06,-0.03365262970328331,0.08475110679864883,0.42937803268432617
1214,598.6697733402252,0.00015238183550536633,0.04885966330766678,0.08417502045631409,0.42567622661590576
1215,599.1555807590485,5.189617240830557e-06,-0.022648487240076065,0.08328752964735031,0.42567622661590576
1216,599.6406409740448,4.6759381802985445e-05,0.01939978264272213,0.0788441151380539,0.4232083261013031
1217,600.1259248256683,8.804198841971811e-06,-0.026014557108283043,0.07881248742341995,0.4213574230670929
1218,600.6102883815765,5.366701589082368e-05,-0.03227514028549194,0.08182379603385925,0.4269101619720459
1219,601.0946383476257,7.782668944855686e-06,0.011396436020731926,0.07908710837364197,0.4207404553890228
1220,601.5806727409363,7.995386113179848e-05,0.012047858908772469,0.07710370421409607,0.4188895523548126
1221,602.0643780231476,0.00016258723917417228,-0.0065515837632119656,0.07603856921195984,0.4084010422229767
1222,602.5499935150146,0.0004823815543204546,-0.04956643655896187,0.08609304577112198,0.4003804326057434
1223,603.035240650177,0.0005917669623158872,-0.022962821647524834,0.10082784295082092,0.39112588763237
1224,603.5211458206177,0.00023517743102274835,-0.04580286890268326,0.10679351538419724,0.3849561810493469
1225,604.0067510604858,0.0007410362595692277,-0.04222416877746582,0.12062007188796997,0.37323376536369324
1226,604.4912283420563,0.0013454471481963992,-0.03757869452238083,0.13978585600852966,0.35657554864883423
1227,604.9772756099701,0.00415200786665082,-0.11702660471200943,0.2317121922969818,0.3133876323699951
1228,605.4614360332489,0.00424073776230216,-0.19830863177776337,0.1963312178850174,0.33374765515327454
1229,605.946679353714,0.0062764473259449005,-0.15236419439315796,0.24476921558380127,0.31739795207977295
1230,606.4328458309174,0.007886577397584915,-0.23888544738292694,0.27157077193260193,0.3223763406276703
1231,606.9179470539093,0.004400902893394232,-0.11295776814222336,0.20687831938266754,0.3389919102191925
1232,607.4030714035034,0.0031165191903710365,-0.0691598653793335,0.1384037435054779,0.3781695067882538
1233,607.8883068561554,0.002934821881353855,-0.07572178542613983,0.14811930060386658,0.3719998002052307
1234,608.3736469745636,0.0015866742469370365,-0.13704563677310944,0.13027401268482208,0.37878647446632385
1235,608.8569099903107,0.002331411000341177,-0.1732807755470276,0.1364632397890091,0.3738507330417633
1236,609.3430709838867,0.0006755901267752051,0.0064533245749771595,0.10761116445064545,0.3781695067882538
1237,609.8281426429749,0.0011008173460140824,-0.06699012964963913,0.08569219708442688,0.3985295295715332
1238,610.3139047622681,0.002049480564892292,-0.1471252143383026,0.1251719892024994,0.3738507330417633
1239,610.798278093338,0.0008297107997350395,0.043461237102746964,0.1252683699131012,0.3571925163269043
1240,611.2839732170105,0.0013315038522705436,-0.07908173650503159,0.12277056276798248,0.3608943521976471
1241,611.7699327468872,0.001357256667688489,-0.08888296037912369,0.11948668956756592,0.3701488971710205
1242,612.2548279762268,0.002275296952575445,-0.1126294881105423,0.09992147982120514,0.3874240517616272
1243,612.7398798465729,0.0006612870492972434,-0.04590097442269325,0.08526633679866791,0.40161436796188354
1244,613.224711894989,0.000445052603026852,-0.01686151698231697,0.08894417434930801,0.38680708408355713
1245,613.7085056304932,0.0003450322838034481,-0.15920183062553406,0.10080429911613464,0.3775525391101837
1246,614.1919372081757,0.0005881217075511813,-0.06674772500991821,0.08848943561315536,0.3757016360759735
1247,614.6771786212921,0.0005471468321047723,-0.08673378080129623,0.07708686590194702,0.39174285531044006
1248,615.1605336666107,0.0002989955246448517,-0.006903765257447958,0.07542193681001663,0.3948276937007904
1249,615.645295381546,0.0004958222853019834,-0.04657583311200142,0.11159716546535492,0.3608943521976471
1250,616.6368341445923,0.0011144260643050075,-0.10529497265815735,0.09952211380004883,0.3682979941368103
1251,617.1220166683197,0.0008130906498990953,-0.07985278218984604,0.0933954268693924,0.37323376536369324
1252,617.6071667671204,0.0007878872565925121,-0.0800667479634285,0.11770830303430557,0.35410767793655396
1253,618.0926537513733,0.0010880886111408472,-0.09106915444135666,0.09276779741048813,0.36768102645874023
1254,618.5784530639648,0.0007146660936996341,-0.023249980062246323,0.10657725483179092,0.35966041684150696
1255,619.0628864765167,0.0012141061015427113,-0.07981058210134506,0.12067388743162155,0.35225677490234375
1256,619.5492830276489,0.0008750618435442448,-0.08489054441452026,0.09319376200437546,0.3719998002052307
1257,620.0347692966461,0.0015759242232888937,-0.06831398606300354,0.17274437844753265,0.3278864324092865
1258,620.5210683345795,0.002382107311859727,-0.05869254842400551,0.18900904059410095,0.3204827904701233
1259,621.0059230327606,0.003545360639691353,-0.12157099694013596,0.1555328369140625,0.3396088778972626
1260,621.4916453361511,0.002492067404091358,-0.10141897201538086,0.14129385352134705,0.34855493903160095
1261,621.9772100448608,0.001619601040147245,-0.09575573354959488,0.1459342986345291,0.343619167804718
1262,622.4624562263489,0.0020554012153297663,-0.056320566684007645,0.1842985600233078,0.32109975814819336
1263,622.9485490322113,0.001702929032035172,-0.03899097442626953,0.1296861320734024,0.35410767793655396
1264,623.4328815937042,0.0015198559267446399,-0.12683714926242828,0.11312837898731232,0.35657554864883423
1265,623.9190008640289,0.002155882539227605,-0.06946230679750443,0.15482068061828613,0.3389919102191925
1266,624.4036767482758,0.0036926893517374992,-0.13762721419334412,0.26125025749206543,0.31003692746162415
1267,624.8898282051086,0.01610361970961094,-0.22072574496269226,0.40829554200172424,0.3865412473678589
1268,625.3748958110809,0.009402909316122532,-0.2337002158164978,0.19037233293056488,0.3405343294143677
1269,625.8593742847443,0.004704422317445278,-0.11122073233127594,0.1954646110534668,0.33683252334594727
1270,626.3446838855743,0.0019952985458076,-0.0748932734131813,0.13496550917625427,0.36397919058799744
1271,626.8294606208801,0.0006331531330943108,-0.007636859081685543,0.08278954029083252,0.39729559421539307
1272,627.3155353069305,0.00044244827586226165,-0.06493786722421646,0.08031665533781052,0.39729559421539307
1273,627.8004710674286,0.0003699981316458434,-0.018982509151101112,0.07536828517913818,0.4003804326057434
1274,628.2858483791351,0.0004219889815431088,-0.03630651906132698,0.07561669498682022,0.39914649724960327
1275,628.7706463336945,0.00017610016220714897,-0.05292833223938942,0.07659982889890671,0.4102519750595093
1276,629.2566530704498,0.00019581221567932516,-0.017103087157011032,0.07370958477258682,0.39606165885925293
1277,629.7421016693115,0.0002501567651052028,-0.06237233802676201,0.07293928414583206,0.3985295295715332
1278,630.2268409729004,0.0001255450479220599,-0.01642545871436596,0.07347564399242401,0.4022313356399536
1279,630.7119476795197,3.029598701687064e-05,-0.09364552050828934,0.0731077790260315,0.4003804326057434
1280,631.196985244751,7.353543333010748e-05,-0.03039044328033924,0.06809583306312561,0.39359375834465027
1281,631.6817576885223,0.00033991102827712893,-0.02437451481819153,0.06765120476484299,0.39174285531044006
1282,632.1670944690704,0.000588562514167279,0.051675040274858475,0.06759034097194672,0.38248831033706665
1283,632.652197599411,0.0002865790738724172,-0.03646636754274368,0.0653393343091011,0.38989195227622986
1284,633.1366806030273,0.0005690333782695234,-0.01936502940952778,0.067850261926651,0.380020409822464
1285,633.6220118999481,7.169746095314622e-05,-0.0631653442978859,0.06697481870651245,0.3763186037540436
1286,634.1078391075134,0.0006282353424467146,0.03969988599419594,0.06702029705047607,0.3831052780151367
1287,634.5923674106598,0.00019602781685534865,-0.04247688129544258,0.0682310163974762,0.3707658648490906
1288,635.0777366161346,0.00039385209674946964,-0.042714398354291916,0.06703537702560425,0.3775525391101837
1289,635.563592672348,0.0005293149151839316,0.006854196544736624,0.08457164466381073,0.3627452552318573
1290,636.0491561889648,0.0009625174570828676,-0.08880115300416946,0.09737775474786758,0.3584264814853668
1291,636.5332088470459,0.002114580012857914,-0.0457264706492424,0.17692288756370544,0.31924885511398315
1292,637.0189802646637,0.0013494495069608092,-0.11636067926883698,0.1464204043149948,0.3371410071849823
1293,637.50390791893,0.0021752854809165,-0.08336332440376282,0.18623444437980652,0.3130791485309601
1294,637.9887943267822,0.002361800754442811,-0.07075530290603638,0.12531766295433044,0.3460870683193207
1295,638.474198102951,0.0026573699433356524,-0.08027161657810211,0.20841722190380096,0.29611244797706604
1296,638.9588375091553,0.008248329162597656,-0.20113927125930786,0.24801792204380035,0.2800326645374298
1297,639.4443049430847,0.005647861398756504,-0.1859504133462906,0.1799924224615097,0.32295069098472595
1298,639.9314441680908,0.0021026497706770897,-0.11235242336988449,0.12833476066589355,0.3510228395462036
1299,640.4167873859406,0.0021126335486769676,-0.11485769599676132,0.10559877008199692,0.3664470911026001
1300,640.9023399353027,0.001104963244870305,-0.05512061342597008,0.08933233469724655,0.37508466839790344
1301,641.3868489265442,0.00014203370665200055,0.00032186746830120683,0.07219698280096054,0.38619011640548706
1302,641.8726987838745,0.0002758348418865353,-0.06592249870300293,0.07371734082698822,0.3781695067882538
1303,642.3601915836334,0.00010241451673209667,-0.017489248886704445,0.07003099471330643,0.3818713426589966
1304,642.8455128669739,2.8852095056208782e-05,-0.09164422005414963,0.06891387701034546,0.38804104924201965
1305,643.331666469574,9.711505117593333e-05,-0.008144869469106197,0.06805801391601562,0.39112588763237
1306,643.8172655105591,8.428283763350919e-05,0.06609898805618286,0.06662376970052719,0.3892749845981598
1307,644.3016817569733,2.131341716449242e-05,0.01491541601717472,0.06705426424741745,0.3892749845981598
1308,644.7855832576752,0.00020074454369023442,0.03711017221212387,0.06662333756685257,0.3831052780151367
1309,645.2705500125885,3.0325471016112715e-05,0.015243612229824066,0.06749102473258972,0.3818713426589966
1310,645.7557711601257,0.0008307610987685621,0.07268840074539185,0.06532130390405655,0.3837222456932068
1311,646.2404124736786,1.3355629562283866e-06,0.039169345051050186,0.06641065329313278,0.38248831033706665
1312,646.7258031368256,0.0001126563802245073,-0.05654974281787872,0.06683998554944992,0.385573148727417
1313,647.2112712860107,6.649642455158755e-05,-0.01087125763297081,0.06491696089506149,0.3763186037540436
1314,647.6965749263763,0.00015874112432356924,-0.008861294016242027,0.06614154577255249,0.37878647446632385
1315,648.1815960407257,0.00040615058969706297,-0.046046096831560135,0.08373207598924637,0.3652131259441376
1316,648.6670391559601,0.0008345570531673729,-0.08409665524959564,0.1155332550406456,0.34392768144607544
1317,649.1527321338654,0.0028073268476873636,-0.12084649503231049,0.18427281081676483,0.31462156772613525
1318,649.6367778778076,0.0025854019913822412,-0.07575787603855133,0.1373475342988968,0.3359070420265198
1319,650.1229662895203,0.0018805948784574866,-0.13918164372444153,0.13657434284687042,0.3399173617362976
1320,650.6084721088409,0.0010035604937002063,-0.07396721094846725,0.0912749394774437,0.3590434491634369
1321,651.0933840274811,0.0004930988070555031,-0.01451965793967247,0.07414121180772781,0.3664470911026001
1322,651.5792129039764,0.000615996599663049,-0.036933768540620804,0.09877150505781174,0.3479379713535309
1323,652.0641634464264,0.0001849229884101078,0.017634568735957146,0.0718974843621254,0.3664470911026001
1324,652.5516412258148,0.0005487201851792634,-0.03107127547264099,0.0869487076997757,0.3584264814853668
1325,653.0353927612305,0.0005543220904655755,-0.034819357097148895,0.10005445033311844,0.35225677490234375
1326,653.520299911499,0.0005388682475313544,-0.04631807282567024,0.07899408042430878,0.3664470911026001
1327,654.0042998790741,0.001312428037635982,-0.05998889356851578,0.14281734824180603,0.3334391713142395
1328,654.4907321929932,0.001957881497219205,-0.10366277396678925,0.1257626861333847,0.34300220012664795
1329,655.4820399284363,0.0014717569574713707,-0.0667065754532814,0.10958458483219147,0.3497888743877411
1330,655.9662156105042,0.0012236031470820308,-0.03698677197098732,0.115127332508564,0.3482464551925659
1331,656.4519135951996,0.0013713383814319968,-0.05569133162498474,0.1282583475112915,0.3417682647705078
1332,656.936740398407,0.0019992394372820854,-0.11579708009958267,0.1561429500579834,0.3217167258262634
1333,657.4237492084503,0.0027088301721960306,-0.107866570353508,0.14213523268699646,0.3362155258655548
1334,657.9082682132721,0.0013474167790263891,-0.1403043121099472,0.12600462138652802,0.343619167804718
1335,658.3934698104858,0.0013180067762732506,-0.10200916975736618,0.12795375287532806,0.3442361652851105
1336,658.879732131958,0.003674575127661228,-0.14289940893650055,0.19168494641780853,0.3152385354042053
1337,659.3656423091888,0.004947745706886053,-0.14399117231369019,0.20315012335777283,0.312153697013855
1338,659.8517286777496,0.002029436407610774,-0.07988494634628296,0.14337076246738434,0.33868342638015747
1339,660.3379034996033,0.0017273231642320752,-0.08522208780050278,0.11347994953393936,0.3553416132926941
1340,660.8239073753357,0.0007470870041288435,-0.05452229455113411,0.0854174941778183,0.3719998002052307
1341,661.3090288639069,0.00041005093953572214,-0.028786372393369675,0.07022763043642044,0.3794034421443939
1342,661.7929072380066,0.00017422952805645764,0.0189939234405756,0.06760156899690628,0.3849561810493469
1343,662.2787630558014,0.0003343776916153729,-0.039881374686956406,0.07008359581232071,0.3763186037540436
1344,662.7624151706696,0.0003760942490771413,-0.025684980675578117,0.07347719371318817,0.3738507330417633
1345,663.247243642807,0.00029148836620151997,-0.017168693244457245,0.08008385449647903,0.36768102645874023
1346,663.733077287674,0.00030056966352276504,-0.0008214634726755321,0.07930484414100647,0.3608943521976471
1347,664.2188906669617,0.0007723263115622103,-0.04441574960947037,0.0930803120136261,0.3553416132926941
1348,664.7043361663818,0.0005325019592419267,-0.05741526931524277,0.08210663497447968,0.36212828755378723
1349,665.190851688385,0.0004145470738876611,0.0464104562997818,0.1005413681268692,0.34762948751449585
1350,665.6754717826843,0.0010684211738407612,-0.06426730751991272,0.09375879168510437,0.3528737425804138
1351,666.1609106063843,0.0011897481745108962,-0.06374438107013702,0.10091540217399597,0.3516398072242737
1352,666.6467635631561,0.0011383412638679147,-0.03683791682124138,0.11911480873823166,0.3389919102191925
1353,667.1320035457611,0.0012194187147542834,-0.07719387859106064,0.12520882487297058,0.33652403950691223
1354,667.620046377182,0.001813077018596232,-0.15405485033988953,0.15056481957435608,0.32726946473121643
1355,668.1055271625519,0.003196252277120948,-0.11782395839691162,0.20908591151237488,0.29811760783195496
1356,668.5917353630066,0.0023111901246011257,-0.08484472334384918,0.13530725240707397,0.33189675211906433
1357,669.0777685642242,0.0024218272883445024,-0.13364125788211823,0.17410004138946533,0.318014919757843
1358,669.5631539821625,0.0029300572350621223,-0.09309245645999908,0.1875879466533661,0.309531569480896
1359,670.0489101409912,0.00488297687843442,-0.1429365575313568,0.18633204698562622,0.3214082419872284
1360,670.5333578586578,0.002019075443968177,-0.09117518365383148,0.1127229630947113,0.3571925163269043
1361,671.0196001529694,0.0010078680934384465,-0.05305231362581253,0.1077958419919014,0.3571925163269043
1362,671.5046894550323,0.001373710809275508,-0.05897293612360954,0.10381241142749786,0.3553416132926941
1363,671.989926815033,0.0004437430761754513,-0.05083104968070984,0.09629049152135849,0.35225677490234375
1364,672.4756765365601,0.001783145358785987,-0.07652058452367783,0.1402536779642105,0.32819491624832153
1365,672.9621484279633,0.00207336712628603,-0.09821725636720657,0.17251165211200714,0.3149300515651703
1366,673.4469912052155,0.0014756786404177547,-0.04634438082575798,0.09720568358898163,0.35225677490234375
1367,673.9334185123444,0.0009316500509157777,-0.053704097867012024,0.10020233690738678,0.3528737425804138
1368,674.4179041385651,0.0009334555361419916,-0.07284878939390182,0.09982595592737198,0.354724645614624
1369,674.9026372432709,0.00044545542914420366,-0.08075564354658127,0.09813249856233597,0.3454701006412506
1370,675.3877148628235,0.00039138642023317516,-0.025404639542102814,0.08481096476316452,0.35410767793655396
1371,675.8737142086029,0.0013685610610991716,-0.11367782205343246,0.09973054379224777,0.34670403599739075
1372,676.3591356277466,0.0005434452905319631,-0.008821032010018826,0.07972189784049988,0.3584264814853668
1373,676.8441681861877,0.0013988676946610212,-0.1040545254945755,0.11120272427797318,0.34300220012664795
1374,677.3299663066864,0.0006367915193550289,-0.12036042660474777,0.10694699734449387,0.3389919102191925
1375,677.8148159980774,0.0016791311791166663,-0.14955854415893555,0.14804120361804962,0.31369611620903015
1376,678.3007092475891,0.003416936146095395,-0.12133990228176117,0.17594636976718903,0.3075264096260071
1377,678.7866275310516,0.003774485783651471,-0.12652969360351562,0.16849401593208313,0.31462156772613525
1378,679.2714681625366,0.0030932454392313957,-0.10221060365438461,0.17300821840763092,0.3149300515651703
1379,679.7573397159576,0.0021687925327569246,-0.12193557620048523,0.1330883502960205,0.3325137197971344
1380,680.2425858974457,0.0019121812656521797,-0.1239074319601059,0.12543879449367523,0.33868342638015747
1381,680.7268614768982,0.0008706374210305512,-0.06197311356663704,0.09457094222307205,0.35410767793655396
1382,681.2128427028656,0.000616541423369199,-0.008460966870188713,0.07979530841112137,0.35966041684150696
1383,681.6984207630157,0.00028745195595547557,0.019529078155755997,0.0763232484459877,0.3571925163269043
1384,682.1847825050354,0.00013556648627854884,0.007790307980030775,0.07024969160556793,0.36706405878067017
1385,682.6700782775879,0.00022859055025037378,-0.017296921461820602,0.0710870772600174,0.3590434491634369
1386,683.1544404029846,0.0002506267046555877,-0.07600576430559158,0.07919658720493317,0.3463955521583557
1387,683.640293598175,0.0003149588592350483,-0.09678790718317032,0.09696855396032333,0.3352900743484497
1388,684.1253592967987,0.0009924133773893118,0.01628272794187069,0.11212942749261856,0.31739795207977295
1389,684.6099150180817,0.0005602922174148262,-0.04456743597984314,0.0904880240559578,0.33097130060195923
1390,685.094202041626,0.0009455961408093572,-0.11710141599178314,0.12512749433517456,0.30089399218559265
1391,685.57803606987,0.0025758331175893545,-0.10666051506996155,0.16652029752731323,0.28292471170425415
1392,686.0639469623566,0.0030721204821020365,-0.11118344962596893,0.17728565633296967,0.2809195816516876
1393,686.5499947071075,0.003973147366195917,-0.18427607417106628,0.18529775738716125,0.28369593620300293
1394,687.0367794036865,0.0025801716838032007,-0.13110969960689545,0.12202739715576172,0.3133876323699951
1395,687.522084236145,0.0005889924359507859,-0.033822789788246155,0.08885127305984497,0.3325137197971344
1396,688.0067121982574,0.0005557038821280003,-0.08628642559051514,0.0940232053399086,0.323567658662796
1397,688.4923849105835,0.0009340730612166226,-0.0219863411039114,0.09927217662334442,0.3158555030822754
1398,688.9768788814545,0.0013152420287951827,-0.0592961385846138,0.09632331132888794,0.3223337233066559
1399,689.4628221988678,0.0007267463370226324,-0.05825351923704147,0.1031930223107338,0.3170894682407379
1400,689.9486107826233,0.0010826792567968369,-0.0697227343916893,0.09483520686626434,0.3241846263408661
1401,690.4345149993896,0.0003745839057955891,0.002245266456156969,0.08400999009609222,0.3306628167629242
1402,690.9192929267883,0.0012275916524231434,-0.08100401610136032,0.12349674105644226,0.3078348934650421
1403,691.4039821624756,0.0009467176860198379,0.03977801278233528,0.10150191932916641,0.3106112480163574
1404,691.8890929222107,0.00036451680352911353,-0.08853927254676819,0.10099905729293823,0.31091973185539246
1405,692.374002456665,0.0017142972210422158,-0.06589262932538986,0.10508166253566742,0.3140046000480652
1406,692.8591506481171,0.0009067821665666997,-0.1075238361954689,0.08447335660457611,0.32572704553604126
1407,693.8491649627686,0.001080525340512395,-0.10575425624847412,0.07986082136631012,0.3306628167629242
1408,694.3336608409882,0.0006658954662270844,-0.07758854329586029,0.08590920269489288,0.3278864324092865
1409,694.8194398880005,0.0010231254855170846,-0.08291057497262955,0.08192115277051926,0.33652403950691223
1410,695.305516242981,3.726577779161744e-05,-0.04686766117811203,0.08498389273881912,0.3297373652458191
1411,695.7918455600739,0.0002351269213249907,-0.05215312913060188,0.06951269507408142,0.3473210036754608
1412,696.2781727313995,0.0005397649947553873,-0.08677412569522858,0.07333389669656754,0.3396088778972626
1413,696.7635681629181,0.0002605238987598568,-0.03478512540459633,0.07039297372102737,0.35225677490234375
1414,697.2481691837311,3.3862845157273114e-05,0.008787211962044239,0.06984660774469376,0.3510228395462036
1415,697.7336025238037,0.00028001642203889787,-0.001883575227111578,0.06910025328397751,0.343619167804718
1416,698.216822385788,0.00020007356943096966,-0.002450970932841301,0.06919009983539581,0.3473210036754608
1417,698.7031381130219,5.544713349081576e-05,-0.008346154354512691,0.06829162687063217,0.3423852324485779
1418,699.1883041858673,3.262512473156676e-05,-0.027919365093111992,0.06912411749362946,0.33683252334594727
1419,699.6730258464813,0.00022073120635468513,0.021489791572093964,0.0740809217095375,0.3254185616970062
1420,700.1576120853424,0.0004921812796965241,0.0035128663294017315,0.08416828513145447,0.3096857964992523
1421,700.6431798934937,0.0010133854812011123,-0.12305676192045212,0.15399260818958282,0.2776033580303192
1422,701.1273624897003,0.002707589650526643,-0.18792138993740082,0.16867510974407196,0.27698639035224915
1423,701.6122539043427,0.004957304801791906,-0.14360210299491882,0.2194751799106598,0.256163626909256
1424,702.0990550518036,0.006617002654820681,-0.19708779454231262,0.2457258701324463,0.26067930459976196
1425,702.5823695659637,0.0021706942934542894,-0.0430232509970665,0.15987302362918854,0.28978851437568665
1426,703.0691239833832,0.003973537590354681,-0.11560282111167908,0.1694817990064621,0.29086822271347046
1427,703.5535371303558,0.0038186523597687483,-0.11522376537322998,0.1751049906015396,0.29426154494285583
1428,704.0395014286041,0.0007890783599577844,-0.12343839555978775,0.08214252442121506,0.33868342638015747
1429,704.5252060890198,0.0005401506787165999,-0.06803907454013824,0.07371275871992111,0.34762948751449585
1430,705.0120804309845,0.00029474616167135537,-0.06583044677972794,0.07084193825721741,0.3516398072242737
1431,705.4964618682861,3.8079419027781114e-05,-0.008708201348781586,0.07133232057094574,0.3584264814853668
1432,705.9822106361389,0.000325302331475541,-0.014911207370460033,0.07137668877840042,0.35966041684150696
1433,706.4671216011047,0.00013583603140432388,-0.050524260848760605,0.07272829860448837,0.36397919058799744
1434,706.95152592659,3.063069743802771e-05,-0.015508899465203285,0.07636230438947678,0.37138283252716064
1435,707.4379227161407,4.6835786633891985e-05,0.04440849646925926,0.07215586304664612,0.36397919058799744
1436,707.9232683181763,8.737455573282205e-06,0.02098369598388672,0.07409363985061646,0.36768102645874023
1437,708.4097807407379,0.0001580822718096897,0.03990031033754349,0.07320821285247803,0.36891496181488037
1438,708.892418384552,0.0003340594412293285,0.0785776674747467,0.0754602923989296,0.36706405878067017
1439,709.3769164085388,1.2847261132264975e-05,-0.015590379945933819,0.08030828088521957,0.3763186037540436
1440,709.8632986545563,4.7386445658048615e-05,0.01900262013077736,0.07984292507171631,0.3763186037540436
1441,710.3478193283081,0.0004114098846912384,0.041073158383369446,0.08162037283182144,0.3757016360759735
1442,710.8324387073517,0.0001525171974208206,0.005211750045418739,0.08557596802711487,0.3812543749809265
1443,711.3180186748505,1.279857042391086e-05,0.06245328113436699,0.08132732659578323,0.3794034421443939
1444,711.8027102947235,0.00019200838869437575,0.008574113249778748,0.09059687703847885,0.38248831033706665
1445,712.286833524704,0.00012571568368002772,0.013212081044912338,0.09412019699811935,0.3837222456932068
1446,712.7739591598511,0.0007093566819094121,0.03258928284049034,0.12443505227565765,0.40284833312034607
1447,713.2596051692963,0.0012848079204559326,0.03712659701704979,0.14327800273895264,0.4121028780937195
1448,713.7466921806335,0.0013932996662333608,0.07319796085357666,0.16267189383506775,0.4232083261013031
1449,714.231870174408,0.0036029431503266096,0.17891260981559753,0.22235502302646637,0.45652472972869873
1450,714.716224193573,0.0024846228770911694,0.22434279322624207,0.2003854215145111,0.4515889585018158
1451,715.2021503448486,0.00417623296380043,0.16958247125148773,0.20761722326278687,0.4515889585018158
1452,715.68914270401,0.00393366115167737,0.08793596178293228,0.18115341663360596,0.4491210877895355
1453,716.1757960319519,0.0071733128279447556,0.1540202647447586,0.18218600749969482,0.4380156099796295
1454,716.6604232788086,0.0020598750561475754,0.09440314024686813,0.14247629046440125,0.42382529377937317
1455,717.145005941391,0.0005321114440448582,0.03366614133119583,0.1311236172914505,0.41642165184020996
1456,717.6303744316101,0.0004710073408205062,0.09953217953443527,0.0910014808177948,0.3886580169200897
1457,718.115149974823,9.31033500819467e-05,0.0012468489585444331,0.1006086990237236,0.3985295295715332
1458,718.6006562709808,0.0007556347409263253,0.058058012276887894,0.0866464227437973,0.3849561810493469
1459,719.0865023136139,0.00010780247976072133,0.052532751113176346,0.08340895920991898,0.3812543749809265
1460,719.5721478462219,8.350650750799105e-05,0.0497133806347847,0.08751565217971802,0.3874240517616272
1461,720.0559387207031,0.0002571168588474393,0.009907412342727184,0.09336920827627182,0.39235982298851013
1462,720.540816783905,0.00011494611680973321,0.04761163517832756,0.10008484870195389,0.39421072602272034
1463,721.0249671936035,0.0005975884268991649,0.045716457068920135,0.11283468455076218,0.4003804326057434
1464,721.5094015598297,3.84378363378346e-05,0.0516790933907032,0.09370516240596771,0.3905089199542999
1465,721.9938774108887,9.346602018922567e-05,-0.002888678340241313,0.1029466986656189,0.39544469118118286
1466,722.4777102470398,0.00026929497835226357,0.12296942621469498,0.08189352601766586,0.3757016360759735
1467,722.9645593166351,0.0009871380170807242,0.05601973831653595,0.09771132469177246,0.3818713426589966
1468,723.4516696929932,0.00019218793022446334,0.0628509521484375,0.09417745471000671,0.380020409822464
1469,723.9378066062927,0.0002623670734465122,0.040767304599285126,0.09495814144611359,0.38063740730285645
1470,724.4222304821014,3.0301105198304867e-06,-0.03467819467186928,0.09384937584400177,0.3794034421443939
1471,724.9076452255249,0.0002301980130141601,0.03698386251926422,0.11612808704376221,0.3948276937007904
1472,725.3936283588409,0.0007486354443244636,0.06435517221689224,0.10465207695960999,0.38680708408355713
1473,725.8783991336823,0.0010942264925688505,0.11741028726100922,0.1387750506401062,0.40716710686683655
1474,726.3630528450012,0.003350555896759033,0.14590521156787872,0.20487217605113983,0.4343138039112091
1475,726.8488898277283,0.003287259489297867,0.20355942845344543,0.16981256008148193,0.41642165184020996
1476,727.3344440460205,0.001593364286236465,0.09385134279727936,0.13064159452915192,0.4009974002838135
1477,727.819192647934,0.0005559750716201961,0.014849179424345493,0.116774782538414,0.3985295295715332
1478,728.3054649829865,0.0003711825411301106,0.04018896445631981,0.11672330647706985,0.39914649724960327
1479,728.7892367839813,0.000796884240116924,0.04548553377389908,0.12164714187383652,0.39791256189346313
1480,729.2746939659119,0.0004952579620294273,0.08072735369205475,0.10959306359291077,0.39112588763237
1481,729.7602157592773,0.0008095927187241614,0.03240441158413887,0.07999826967716217,0.3719998002052307
1482,730.2447860240936,0.00031430739909410477,0.06016111746430397,0.07058913260698318,0.35780948400497437
1483,730.7304039001465,2.3086246073944494e-05,0.05841318890452385,0.07327026128768921,0.35780948400497437
1484,731.2156319618225,0.00022613786859437823,-0.0063501340337097645,0.0819077417254448,0.36397919058799744
1485,732.2054908275604,0.0006276948843151331,0.09987518936395645,0.07639486342668533,0.35657554864883423
1486,732.6916627883911,0.00023055171186570078,0.023276984691619873,0.09896571189165115,0.37323376536369324
1487,733.1773719787598,0.0007109045400284231,-0.001229729619808495,0.14959517121315002,0.4003804326057434
1488,733.6618366241455,0.003199289320036769,0.11683077365159988,0.2532150149345398,0.4552907943725586
1489,734.1466283798218,0.006947858724743128,0.21894115209579468,0.28364816308021545,0.47133201360702515
1490,734.6320910453796,0.006245278753340244,0.18396976590156555,0.22296400368213654,0.4491210877895355
1491,735.1177651882172,0.005628314334899187,0.14664755761623383,0.23370133340358734,0.458992600440979
1492,735.6024730205536,0.001973483944311738,0.13508160412311554,0.1354440152645111,0.41271984577178955
1493,736.0873281955719,0.0016319801798090339,0.07168000191450119,0.14579319953918457,0.41827258467674255
1494,736.5718429088593,0.0009501578751951456,0.0616641491651535,0.15668587386608124,0.42382529377937317
1495,737.0565326213837,0.0010354563128203154,0.09681878238916397,0.11403989046812057,0.4040822684764862
1496,737.5407021045685,0.0005220649181865156,0.011877722106873989,0.09041780978441238,0.38680708408355713
1497,738.0256524085999,0.00010998197103617713,0.01106350403279066,0.08194490522146225,0.38248831033706665
1498,738.510987997055,3.5693974496098235e-05,0.0013379001757130027,0.08814075589179993,0.38804104924201965
1499,738.9956512451172,3.675684638437815e-05,0.03858218714594841,0.08338633924722672,0.3831052780151367
1500,739.4798047542572,0.00010334978287573904,-0.015719953924417496,0.07678122073411942,0.3794034421443939
1501,739.9650928974152,0.00011660249583655968,0.062280524522066116,0.06902461498975754,0.3707658648490906
1502,740.4516530036926,0.00017009195289574564,0.02205638773739338,0.0727822408080101,0.3738507330417633
1503,740.9352443218231,5.101187707623467e-05,-0.05758318305015564,0.06994689255952835,0.36953192949295044
1504,741.4207439422607,0.00010588963777991012,0.04198344051837921,0.07299420982599258,0.37323376536369324
1505,741.9041295051575,4.620818071998656e-05,0.012990374118089676,0.07344473153352737,0.3775525391101837
1506,742.3890752792358,0.0007589070009998977,0.09439872205257416,0.06606751680374146,0.360277384519577
1507,742.8745589256287,6.503603071905673e-05,-0.03166012838482857,0.06469722092151642,0.360277384519577
1508,743.3594200611115,0.00014884276606608182,-0.03122822195291519,0.06554204970598221,0.36212828755378723
1509,743.8436369895935,0.0001794926793081686,-0.03588055446743965,0.06505987793207169,0.360277384519577
1510,744.3303396701813,0.00010642171400832012,-0.06620734930038452,0.06501688063144684,0.3553416132926941
1511,744.8157410621643,4.2261890484951437e-05,-0.0002693116548471153,0.0665895938873291,0.35595858097076416
1512,745.3013260364532,0.0006314267520792782,0.0577610619366169,0.0653972327709198,0.3528737425804138
1513,745.7852458953857,3.726741488208063e-05,-0.04470286890864372,0.06804639101028442,0.3652131259441376
1514,746.269330739975,3.1441912142327055e-05,-0.0055799325928092,0.06841503083705902,0.36953192949295044
1515,746.7542450428009,0.0011539760744199157,0.11305639147758484,0.07974943518638611,0.36891496181488037
1516,747.2397696971893,5.051469997852109e-06,-0.0029787858948111534,0.07203018665313721,0.36583012342453003
1517,747.7248780727386,2.5185105187119916e-05,0.060379114001989365,0.07341641187667847,0.36706405878067017
1518,748.2105298042297,0.0002721845521591604,0.02355051040649414,0.07971976697444916,0.37323376536369324
1519,748.6952500343323,0.00040078905294649303,0.0560690201818943,0.10290813446044922,0.3849561810493469
1520,749.1806752681732,0.0004418532189447433,0.09961487352848053,0.09647466242313385,0.3775525391101837
1521,749.6658110618591,0.00012915853585582227,-0.01780657097697258,0.08794338256120682,0.37693557143211365
1522,750.1512269973755,0.0006878412677906454,0.07466304302215576,0.12172076106071472,0.39421072602272034
1523,750.6359884738922,0.00046713987831026316,0.0472138337790966,0.09951094537973404,0.3831052780151367
1524,751.1218421459198,0.0003248733701184392,0.07498534768819809,0.10116133838891983,0.385573148727417
1525,751.6061568260193,0.0021040653809905052,0.07049968093633652,0.16877685487270355,0.42197439074516296
1526,752.0916385650635,0.001403119065798819,0.10062279552221298,0.15894101560115814,0.41827258467674255
1527,752.5758445262909,0.001205621985718608,0.14352092146873474,0.14937849342823029,0.4139537811279297
1528,753.0623180866241,0.0010665238369256258,0.06963741779327393,0.13963860273361206,0.4096350073814392
1529,753.5463111400604,0.0009180678171105683,0.08772333711385727,0.11757667362689972,0.39976346492767334
1530,754.0327053070068,0.001115553779527545,0.07180917263031006,0.1299639493227005,0.4084010422229767
1531,754.517603635788,0.0006731187459081411,0.06665849685668945,0.12910164892673492,0.40901800990104675
1532,755.0026562213898,0.00039052884676493704,0.010385753586888313,0.10334336012601852,0.3948276937007904
1533,755.4869780540466,0.0004139938682783395,0.0753474235534668,0.10497484356164932,0.3985295295715332
1534,755.9723782539368,0.0008467264124192297,0.05538508668541908,0.11889903992414474,0.4040822684764862
1535,756.4560902118683,0.001581737888045609,0.07980745285749435,0.11547871679067612,0.4003804326057434
1536,756.9414737224579,0.000521706126164645,0.07683885842561722,0.1267014890909195,0.40716710686683655
1537,757.4286019802094,0.0005773992161266506,0.0633726418018341,0.12996648252010345,0.4084010422229767
1538,757.9151837825775,0.0016520138597115874,0.10896714776754379,0.11341381072998047,0.39421072602272034
1539,758.4010012149811,0.0009283157414756715,0.13827639818191528,0.14343440532684326,0.4096350073814392
1540,758.8864848613739,0.0009458039421588182,0.07073197513818741,0.12813740968704224,0.40531620383262634
1541,759.3723981380463,0.0013438691385090351,0.020112833008170128,0.10683820396661758,0.3929767906665802
1542,759.8577935695648,0.0008778580231592059,0.08343032002449036,0.09783884137868881,0.3818713426589966
1543,760.3419787883759,0.0005961371352896094,0.08204636722803116,0.08367078751325607,0.3701488971710205
1544,760.8267822265625,0.0008326465031132102,0.0967964231967926,0.09800377488136292,0.3726167678833008
1545,761.3128700256348,0.0005693053244613111,0.04434134066104889,0.11698712408542633,0.3831052780151367
1546,761.7989916801453,0.0001887036778498441,0.1012023538351059,0.07828724384307861,0.360277384519577
1547,762.284063577652,0.0006583453505299985,0.07007727771997452,0.0782899409532547,0.35966041684150696
1548,762.7704527378082,1.0652887795004062e-05,-0.013006480410695076,0.07752563804388046,0.3571925163269043
1549,763.2552678585052,0.00020079579553566873,-0.017401384189724922,0.07963895052671432,0.3590434491634369
1550,763.7407033443451,0.0007961035007610917,0.040230341255664825,0.10103452205657959,0.3664470911026001
1551,764.2260737419128,0.0008863931871019304,0.08474823087453842,0.1352803260087967,0.3892749845981598
1552,764.7107436656952,0.001077488181181252,0.09969814121723175,0.15074919164180756,0.39729559421539307
1553,765.1969473361969,0.003071267856284976,0.1478300392627716,0.22304746508598328,0.4380156099796295
1554,765.6826362609863,0.007177450228482485,0.13042108714580536,0.2690696120262146,0.46392837166786194
1555,766.168178319931,0.004632401745766401,0.1510048806667328,0.19322051107883453,0.43924957513809204
1556,766.6540150642395,0.0025227596051990986,0.07656480371952057,0.17771507799625397,0.43554773926734924
1557,767.1376256942749,0.0014890091260895133,0.049618229269981384,0.14105433225631714,0.4176556169986725
1558,767.6220455169678,0.001347299781627953,0.07506173104047775,0.13842453062534332,0.4176556169986725
1559,768.1072702407837,0.0005757180042564869,-0.07032858580350876,0.09244011342525482,0.39421072602272034
1560,768.5925848484039,0.0003307910810690373,0.07908335328102112,0.0898757353425026,0.3929767906665802
1561,769.0779700279236,0.00014141913561616093,0.026740901172161102,0.0821051225066185,0.3874240517616272
1562,769.5637505054474,0.0006612883298657835,0.12088889628648758,0.08202354609966278,0.3812543749809265
1563,770.5526158809662,0.0003045201301574707,0.04455219581723213,0.07372793555259705,0.3726167678833008
1564,771.0381519794464,0.0001943729439517483,-0.030314430594444275,0.08814588189125061,0.38433921337127686
1565,771.5236592292786,0.00017635278345551342,0.08496712148189545,0.0786961019039154,0.3775525391101837
1566,772.008207321167,1.4452220966632012e-05,0.019418329000473022,0.07464256137609482,0.37693557143211365
1567,772.4932231903076,3.846930485451594e-05,0.03723464533686638,0.07561911642551422,0.3763186037540436
1568,772.9798746109009,2.247376505692955e-05,-0.00624428503215313,0.07520031929016113,0.3726167678833008
1569,773.4632496833801,1.861853161244653e-05,-0.04285234212875366,0.07473379373550415,0.3744677007198334
1570,773.947779417038,0.00019889124087058008,-0.008259242400527,0.07390907406806946,0.3719998002052307
1571,774.4351160526276,0.0002712015120778233,0.057297587394714355,0.10127384960651398,0.39174285531044006
1572,774.9202966690063,0.0020499294623732567,0.06595687568187714,0.1109037771821022,0.3849561810493469
1573,775.407044172287,0.0006684507243335247,0.014249920845031738,0.12344256788492203,0.39729559421539307
1574,775.8924388885498,0.0010625969152897596,0.03053329885005951,0.13377174735069275,0.4046992361545563
1575,776.3784956932068,0.0009822574211284518,0.09216632694005966,0.09033583849668503,0.380020409822464
1576,776.8633563518524,0.00041857550968416035,0.02978498861193657,0.10080746561288834,0.38680708408355713
1577,777.3481705188751,0.0010027206735685468,0.059265896677970886,0.1339918076992035,0.4059331715106964
1578,777.8334465026855,0.0002464802819304168,0.02047843672335148,0.12326528131961823,0.40284833312034607
1579,778.319197177887,0.0020212626550346613,0.07412317395210266,0.1410832554101944,0.40284833312034607
1580,778.8042550086975,0.0020944431889802217,0.08393990248441696,0.2235989272594452,0.45035502314567566
1581,779.2891271114349,0.0030720040667802095,0.12926654517650604,0.18547697365283966,0.4367816746234894
1582,779.7734515666962,0.0017760409973561764,0.13954859972000122,0.1538429707288742,0.42382529377937317
1583,780.2581970691681,0.0007675720262341201,0.0841144472360611,0.10255050659179688,0.39544469118118286
1584,780.7431602478027,0.00030594822601415217,0.055475711822509766,0.08969675004482269,0.3905089199542999
1585,781.2295520305634,0.000963207334280014,0.11002814769744873,0.09992419928312302,0.39112588763237
1586,781.714405298233,0.0002969349443446845,0.06598002463579178,0.10467050969600677,0.3929767906665802
1587,782.2013275623322,0.00022881121549289674,0.08407747000455856,0.09033031761646271,0.38433921337127686
1588,782.6863882541656,0.00045944677549414337,0.0637262687087059,0.092354416847229,0.3849561810493469
1589,783.1715579032898,0.0003540043253451586,-0.013483379036188126,0.09092511236667633,0.3812543749809265
1590,783.657369852066,0.000372354406863451,-0.013490363955497742,0.10005397349596024,0.3886580169200897
1591,784.1438901424408,0.0009606308885850012,0.06745810061693192,0.10752838104963303,0.38804104924201965
1592,784.6286013126373,0.00040976799209602177,0.08170740306377411,0.12003441154956818,0.39544469118118286
1593,785.1117990016937,0.0002636509307194501,0.06989394128322601,0.1157083660364151,0.3948276937007904
1594,785.5953905582428,0.00041110735037364066,0.027212556451559067,0.10504336655139923,0.3905089199542999
1595,786.0826830863953,0.001117750653065741,0.08166684955358505,0.10002055764198303,0.3837222456932068
1596,786.5681529045105,0.00013400340685620904,-0.003925587981939316,0.10519696772098541,0.39174285531044006
1597,787.0528521537781,0.0013480476336553693,0.08323948085308075,0.11006730794906616,0.3874240517616272
1598,787.5364055633545,0.00039677563472650945,0.025460567325353622,0.1091599389910698,0.3886580169200897
1599,788.0227644443512,0.0012467671185731888,0.006447417661547661,0.1535612940788269,0.41086894273757935
1600,788.5086085796356,0.0028092539869248867,0.16212041676044464,0.1398749202489853,0.39976346492767334
1601,788.9946758747101,0.0003701228997670114,0.0646282434463501,0.1100514605641365,0.3892749845981598
1602,789.4792096614838,0.0003939735470339656,0.06468595564365387,0.09810244292020798,0.3837222456932068
1603,789.9651029109955,0.00021136135910637677,0.0028607111889868975,0.08396349847316742,0.3757016360759735
1604,790.4500768184662,0.0003716224164236337,0.07820436358451843,0.08571268618106842,0.3763186037540436
1605,790.9347774982452,0.00021596625447273254,0.0392502062022686,0.08030547946691513,0.37508466839790344
1606,791.4191892147064,0.0014453389449045062,0.12167800962924957,0.09663437306880951,0.38063740730285645
1607,791.9055275917053,0.0004045742971356958,0.049567483365535736,0.10731919854879379,0.3886580169200897
1608,792.389390707016,0.0016653863713145256,0.10115285962820053,0.15466994047164917,0.41457074880599976
1609,792.8751826286316,0.0017732271226122975,0.1113603413105011,0.136081263422966,0.4065501391887665
1610,793.3613286018372,0.0011026886058971286,0.08656931668519974,0.11099182814359665,0.39359375834465027
1611,793.8464057445526,0.0003222698869649321,0.03712337836623192,0.07775241881608963,0.37508466839790344
1612,794.3319215774536,0.00026873318711295724,0.03839058429002762,0.06091312691569328,0.3571925163269043
1613,794.817889213562,0.00015251718286890537,0.02255183830857277,0.060698408633470535,0.3553416132926941
1614,795.3013119697571,3.291466418886557e-05,0.04220018908381462,0.0629429891705513,0.35595858097076416
1615,795.788284778595,8.97291029104963e-05,-0.03852437809109688,0.06064484268426895,0.348863422870636
1616,796.2733979225159,9.99374024104327e-05,0.009460353292524815,0.05968545377254486,0.34855493903160095
1617,796.7590661048889,0.0001257937983609736,-0.00717411283403635,0.060591377317905426,0.3445446491241455
1618,797.2448239326477,2.7325662813382223e-05,-0.006949680391699076,0.06370312720537186,0.3405343294143677
1619,797.7317543029785,0.00024028807820286602,-0.06524185836315155,0.06658152490854263,0.3414597809314728
1620,798.2186682224274,0.0002107004402205348,-0.05338204279541969,0.0711321234703064,0.3334391713142395
1621,798.7040302753448,0.00024142857000697404,-0.03811931610107422,0.07983327656984329,0.32665249705314636
1622,799.189465045929,0.0009383692522533238,-0.12067445367574692,0.0947648212313652,0.3244931101799011
1623,799.6757645606995,0.0008936069789342582,-0.05794806033372879,0.11640956997871399,0.3140046000480652
1624,800.1604313850403,0.0013662964338436723,-0.0407467745244503,0.08250115811824799,0.3396088778972626
1625,800.645010471344,0.0004203879798296839,-0.04814669117331505,0.07275381684303284,0.3451616168022156
1626,801.1298916339874,0.00014794539310969412,-0.012272655963897705,0.07808363437652588,0.3426937162876129
1627,801.6147036552429,0.00029933449695818126,0.008098548278212547,0.07647383213043213,0.33837494254112244
1628,802.0993905067444,0.00028494049911387265,-0.00912171695381403,0.07911447435617447,0.32850340008735657
1629,802.5865616798401,0.0002015376085182652,-0.032635726034641266,0.07001253217458725,0.33652403950691223
1630,803.0721635818481,0.0003208216221537441,-0.07203340530395508,0.08226068317890167,0.3300458490848541
1631,803.5578289031982,0.001197986537590623,-0.12422501295804977,0.11468114703893661,0.3161640167236328
1632,804.0424013137817,0.0008876423235051334,-0.054638009518384933,0.09849292039871216,0.3269609808921814
1633,804.5266244411469,0.0006284405826590955,-0.05685301125049591,0.11128033697605133,0.323567658662796
1634,805.0115623474121,0.0012891778023913503,-0.0634775310754776,0.15670762956142426,0.3049042820930481
1635,805.4976387023926,0.0038457855116575956,-0.13566714525222778,0.1968705654144287,0.2897113859653473
1636,805.982439994812,0.001917302026413381,-0.1377812623977661,0.13406206667423248,0.31554701924324036
1637,806.468802690506,0.0031764584127813578,-0.12863244116306305,0.1501486748456955,0.31184521317481995
1638,806.952746629715,0.004121484700590372,-0.12032952904701233,0.2028452605009079,0.28755199909210205
1639,807.4374225139618,0.0008976145763881505,-0.07446461915969849,0.10119130462408066,0.3380664587020874
1640,807.9216508865356,7.605688006151468e-05,-0.04351244866847992,0.07360813766717911,0.354724645614624
1641,808.9111614227295,0.0005194878904148936,-0.09512227028608322,0.0785210058093071,0.3497888743877411
1642,809.3965179920197,0.00010142618702957407,-0.02035757340490818,0.07020127028226852,0.35966041684150696
1643,809.8803761005402,0.0004926949040964246,0.010742629878222942,0.07469488680362701,0.34485313296318054
1644,810.3658938407898,0.00038936303462833166,-0.04387306421995163,0.07062207907438278,0.3516398072242737
1645,810.8516082763672,0.0004059284692630172,0.04939430579543114,0.07925409823656082,0.3359070420265198
1646,811.3355603218079,0.0003306319995317608,-0.07985149323940277,0.07279234379529953,0.3414597809314728
1647,811.8218991756439,0.0008099651313386858,-0.06727109849452972,0.09038817137479782,0.33127978444099426
1648,812.307816028595,0.0008902995032258332,-0.04491506516933441,0.10243092477321625,0.32017430663108826
1649,812.7930190563202,0.0006508807418867946,-0.05494001880288124,0.0971873477101326,0.3306628167629242
1650,813.2784814834595,0.0004779815790243447,-0.0026809703558683395,0.07923558354377747,0.33559855818748474
1651,813.7650549411774,0.001119533204473555,-0.07843281328678131,0.11442931741476059,0.3189403712749481
1652,814.2490329742432,0.0009860098361968994,-0.06110561266541481,0.0870533287525177,0.3362155258655548
1653,814.735020160675,0.0004630762559827417,-0.035747457295656204,0.07520990073680878,0.34022584557533264
1654,815.220240354538,4.041483043693006e-05,-0.018227677792310715,0.07321858406066895,0.3454701006412506
1655,815.7042446136475,0.0002461239346303046,0.025440514087677002,0.06829562038183212,0.343619167804718
1656,816.1905598640442,0.000435146241215989,0.03818945959210396,0.06951570510864258,0.33652403950691223
1657,816.676851272583,0.0004695567477028817,-0.045836616307497025,0.07638531923294067,0.32819491624832153
1658,817.1617217063904,9.228306589648128e-05,0.03264954313635826,0.07196001708507538,0.33220523595809937
1659,817.6471908092499,0.00017728500824887305,0.029344283044338226,0.06841418892145157,0.3362155258655548
1660,818.1346070766449,0.00013177061919122934,0.029005106538534164,0.07744786888360977,0.33220523595809937
1661,818.618586063385,0.0005751510616391897,-0.0523604191839695,0.09290935099124908,0.32634401321411133
1662,819.1034302711487,0.000701419950928539,-0.03734029829502106,0.11203129589557648,0.3167809844017029
1663,819.5895779132843,0.0011482617119327188,-0.041750870645046234,0.11694508790969849,0.318014919757843
1664,820.0750117301941,0.000753647880628705,-0.07439740002155304,0.0745784267783165,0.34022584557533264
1665,820.5604953765869,0.0004673441289924085,-0.09095895290374756,0.06805619597434998,0.3470125198364258
1666,821.0455796718597,0.0003719738160725683,-0.10851102322340012,0.07015125453472137,0.3473210036754608
1667,821.5293452739716,0.0001729459618218243,-0.08735279738903046,0.07319830358028412,0.3445446491241455
1668,822.0147585868835,9.915712143993005e-05,-0.11402907967567444,0.07475114613771439,0.3442361652851105
1669,822.5001311302185,0.0008095749071799219,-0.028837136924266815,0.1017489954829216,0.3297373652458191
1670,822.9859862327576,0.0023618824779987335,-0.050895605236291885,0.18969480693340302,0.281690776348114
1671,823.4714620113373,0.004933750722557306,-0.17154476046562195,0.21544568240642548,0.2706817090511322
1672,823.9553768634796,0.005061366129666567,-0.10147297382354736,0.25256460905075073,0.2582114338874817
1673,824.4421164989471,0.0020404073875397444,-0.11166972666978836,0.11521236598491669,0.32202523946762085
1674,824.9263253211975,0.0007316137198358774,-0.039084650576114655,0.07613860070705414,0.3479379713535309
1675,825.4117856025696,0.00040329666808247566,-0.04286592826247215,0.07746005803346634,0.3417682647705078
1676,825.897698879242,0.0005722487112507224,-0.03933524712920189,0.06934913992881775,0.3497888743877411
1677,826.3822832107544,0.00022517959587275982,0.024534150958061218,0.06900696456432343,0.34855493903160095
1678,826.8680865764618,0.00010443373321322724,0.009841982275247574,0.06726329028606415,0.3510228395462036
1679,827.3533608913422,5.2087743824813515e-05,0.0007433712598867714,0.06781759113073349,0.348863422870636
1680,827.8381240367889,0.0001900496572488919,-0.05558520182967186,0.06833266466856003,0.34670403599739075
1681,828.3239412307739,8.367417467525229e-05,-0.014814449474215508,0.06817562878131866,0.349171906709671
1682,828.808944940567,0.0002482202835381031,-0.07806771248579025,0.07179907709360123,0.3445446491241455
1683,829.2941768169403,0.00015490564692299813,-0.06179779767990112,0.069830022752285,0.343619167804718
1684,829.778799533844,0.0001959508954314515,-0.019327551126480103,0.06998556107282639,0.34392768144607544
1685,830.2638635635376,4.7609679313609377e-05,-0.05158136412501335,0.06868335604667664,0.3454701006412506
1686,830.74871134758,0.00027340123779140413,-0.03089705854654312,0.08155221492052078,0.33220523595809937
1687,831.2341847419739,0.0004935918259434402,-0.014086063019931316,0.09890255331993103,0.30536702275276184
1688,831.720383644104,0.0009383237338624895,-0.1620407998561859,0.10239453613758087,0.3078348934650421
1689,832.2054350376129,0.000436538306530565,-0.05593311786651611,0.09156814962625504,0.31091973185539246
1690,832.6911351680756,0.000845056667458266,-0.035314496606588364,0.1054145023226738,0.306600958108902
1691,833.1756498813629,0.0006763439741916955,-0.07794807106256485,0.09254012256860733,0.31554701924324036
1692,833.6618242263794,0.001842721365392208,-0.09302845597267151,0.12354125082492828,0.3041330575942993
1693,834.1473581790924,0.0011594704119488597,-0.04419602453708649,0.11935576796531677,0.3078348934650421
1694,834.6326904296875,0.0012193381553515792,-0.029385162517428398,0.1126941442489624,0.3041330575942993
1695,835.1182193756104,0.0007283145096153021,-0.0568593330681324,0.08174934983253479,0.3214082419872284
1696,835.6026973724365,0.0002974725794047117,-0.023579778149724007,0.07289540022611618,0.3325137197971344
1697,836.0888524055481,0.0008094256045296788,-0.05805160477757454,0.08524955064058304,0.3254185616970062
1698,836.5736708641052,4.722876474261284e-05,-0.018161341547966003,0.07846811413764954,0.3315882682800293
1699,837.0594894886017,3.5580635540100047e-06,-0.00506671192124486,0.07452116906642914,0.3254185616970062
1700,837.5449941158295,6.802720599807799e-05,-0.011410927399992943,0.06927724927663803,0.33097130060195923
1701,838.0285003185272,0.0007655750960111618,-0.03170254826545715,0.0960736945271492,0.3143130838871002
1702,838.5144529342651,0.0003030979714822024,-0.09024444222450256,0.06577850878238678,0.3417682647705078
1703,838.9999010562897,0.0004935176693834364,-0.09604421257972717,0.06903598457574844,0.3405343294143677
1704,839.4845833778381,0.00018990215903613716,-0.028582952916622162,0.06903641670942307,0.3417682647705078
1705,839.9706485271454,0.00026082011754624546,-0.018363572657108307,0.06643331795930862,0.33374765515327454
1706,840.4554207324982,0.0001981149980565533,-0.03773447126150131,0.07347588986158371,0.32942888140678406
1707,840.9409809112549,0.0001455348974559456,-0.04301779717206955,0.08205600827932358,0.3226422071456909
1708,841.4268620014191,0.0006018740241415799,-0.07057493180036545,0.08767350763082504,0.32202523946762085
1709,841.9129602909088,0.0007580522797070444,-0.08805615454912186,0.08936671912670135,0.3214082419872284
1710,842.3965609073639,0.0001620633265702054,-0.018821876496076584,0.08153808116912842,0.32726946473121643
1711,842.8811581134796,0.00029927334981039166,-0.06935219466686249,0.06765633821487427,0.34207674860954285
1712,843.3672947883606,0.00044689697097055614,0.0037499803584069014,0.07189446687698364,0.33775797486305237
1713,843.8532786369324,0.0003495753917377442,-0.020050305873155594,0.07684069126844406,0.33313068747520447
1714,844.339262008667,0.00012229892308823764,0.015084442682564259,0.07360797375440598,0.33775797486305237
1715,844.8249235153198,0.00044933438766747713,-0.04585275426506996,0.07681956142187119,0.33744949102401733
1716,845.3104083538055,0.000359938305336982,-0.07291501760482788,0.08820497244596481,0.32850340008735657
1717,845.796219587326,0.00026638255803845823,-0.019435886293649673,0.08729171752929688,0.3278864324092865
1718,846.2808685302734,0.00036376575008034706,-0.032809432595968246,0.08544500917196274,0.32480159401893616
1719,847.2720274925232,0.00045355272595770657,-0.024950478225946426,0.07846347242593765,0.32819491624832153
1720,847.7564854621887,0.0006070520612411201,-0.10095174610614777,0.09222553670406342,0.32726946473121643
1721,848.2406396865845,0.0006726376595906913,-0.13263200223445892,0.11274374276399612,0.3140046000480652
1722,848.7259452342987,0.0028656458016484976,-0.11233389377593994,0.20975035429000854,0.26818493008613586
1723,849.2118802070618,0.003292122855782509,-0.14262279868125916,0.19033126533031464,0.2802254855632782
1724,849.6977598667145,0.0033909783232957125,-0.14693626761436462,0.18408726155757904,0.2854697108268738
1725,850.1832163333893,0.0018835986265912652,-0.04965585097670555,0.10787922888994217,0.3198658227920532
1726,850.6682322025299,0.0006899389554746449,-0.06858902424573898,0.09061497449874878,0.3297373652458191
1727,851.1533579826355,0.00030841922853142023,0.025758635252714157,0.09222258627414703,0.32017430663108826
1728,851.6382710933685,2.769679485936649e-05,-0.029557516798377037,0.08529368042945862,0.32819491624832153
1729,852.1244323253632,0.0009723276016302407,-0.055864591151475906,0.07252226769924164,0.3396088778972626
1730,852.6084041595459,0.00019707222236320376,-0.01729440689086914,0.06788735091686249,0.343619167804718
1731,853.0938348770142,3.412759906495921e-05,-0.0011958598624914885,0.06674093008041382,0.3417682647705078
1732,853.5790228843689,0.00014789303531870246,-0.004062840715050697,0.06710507720708847,0.34392768144607544
1733,854.0648050308228,0.00012369702744763345,0.004252370446920395,0.06655622273683548,0.35595858097076416
1734,854.5501546859741,4.014069781987928e-05,-0.058354318141937256,0.06618642061948776,0.35657554864883423
1735,855.0373165607452,0.0002000841632252559,0.013321188278496265,0.0655573382973671,0.35595858097076416
1736,855.5219843387604,7.374454435193911e-05,0.008011894300580025,0.07005546241998672,0.36706405878067017
1737,856.0074164867401,2.0304958525230177e-05,-0.07263576239347458,0.0721810832619667,0.3682979941368103
1738,856.4920380115509,1.2763680388161447e-05,-0.004499366972595453,0.06973522901535034,0.36953192949295044
1739,856.97696185112,2.7986005079583265e-05,0.030653320252895355,0.07523543387651443,0.3763186037540436
1740,857.4618542194366,2.7927397241001017e-05,-0.016649367287755013,0.07175644487142563,0.3738507330417633
1741,857.9483110904694,9.698624489828944e-05,0.023102296516299248,0.06548824906349182,0.3627452552318573
1742,858.4345586299896,6.912191747687757e-05,-0.05120732635259628,0.06486489623785019,0.3627452552318573
1743,858.9202814102173,1.6536013163204188e-06,-0.011222796514630318,0.06418805569410324,0.3608943521976471
1744,859.4059631824493,0.00011888114386238158,0.03718043863773346,0.06913937628269196,0.36706405878067017
1745,859.8922510147095,0.0007645559380762279,0.024575134739279747,0.07848165184259415,0.3707658648490906
1746,860.3780558109283,5.490612966241315e-05,0.055786874145269394,0.08938923478126526,0.3818713426589966
1747,860.8644332885742,0.0002245441428385675,0.021827220916748047,0.10369572043418884,0.38989195227622986
1748,861.3487503528595,0.000657991215121001,0.08416157215833664,0.09924780577421188,0.3886580169200897
1749,861.8339660167694,0.00041395696462132037,0.030984506011009216,0.11444339901208878,0.39606165885925293
1750,862.3192095756531,0.0002904785214923322,0.0009520413004793227,0.10425567626953125,0.39112588763237
1751,862.8058857917786,0.0006721002282574773,0.057103946805000305,0.1154499277472496,0.396678626537323
1752,863.2911756038666,0.002258829539641738,0.09564799070358276,0.1696060299873352,0.42567622661590576
1753,863.7767717838287,0.0035460353828966618,0.15342488884925842,0.18517355620861053,0.43184593319892883
1754,864.2619018554688,0.0024950781371444464,0.09318801015615463,0.144683375954628,0.4158046841621399
1755,864.7482924461365,0.002556747756898403,0.08300741016864777,0.17131775617599487,0.43307986855506897
1756,865.2345144748688,0.0017188744386658072,0.07815446704626083,0.13149616122245789,0.4170386493206024
1757,865.7179911136627,0.0007650169427506626,0.0814308375120163,0.11085157841444016,0.40716710686683655
1758,866.2026131153107,0.00018434478261042386,0.00872246827930212,0.08363514393568039,0.38989195227622986
1759,866.6877398490906,0.0002973414084408432,0.020972976461052895,0.07711346447467804,0.3837222456932068
1760,867.1735000610352,4.3123025534441695e-05,0.01174845453351736,0.0724431499838829,0.37878647446632385
1761,867.6589796543121,0.00011068019375670701,0.00029793530120514333,0.07079055905342102,0.380020409822464
1762,868.1436715126038,0.0019999591168016195,0.06476428359746933,0.1008918434381485,0.3929767906665802
1763,868.6292543411255,0.00016697215323802084,0.046109359711408615,0.08852896094322205,0.38989195227622986
1764,869.113418340683,2.765156978057348e-06,0.05274799093604088,0.08377592265605927,0.3874240517616272
1765,869.5991787910461,0.00016600375238340348,0.05926463007926941,0.0769677460193634,0.3837222456932068
1766,870.0850145816803,0.00014549988554790616,0.033240314573049545,0.08092422038316727,0.38619011640548706
1767,870.5702018737793,0.0007968854042701423,0.0829712450504303,0.07505150139331818,0.3738507330417633
1768,871.0566296577454,2.106371903209947e-05,0.03279724344611168,0.0741448625922203,0.3744677007198334
1769,871.5415508747101,0.00028161914087831974,-0.011987272650003433,0.07533661276102066,0.380020409822464
1770,872.0264225006104,6.502655742224306e-05,0.021298067644238472,0.08059755712747574,0.38248831033706665
1771,872.5127606391907,4.2061921703862026e-05,0.05268223583698273,0.08685488253831863,0.3874240517616272
1772,872.9957919120789,0.00044632883509621024,0.046140775084495544,0.08108990639448166,0.38248831033706665
1773,873.4806816577911,0.00012059941946063191,-0.00519481161609292,0.08579017966985703,0.3849561810493469
1774,873.9667854309082,0.0006291127647273242,0.09870591014623642,0.11697894334793091,0.40346530079841614
1775,874.4526178836823,0.0002883878769353032,0.07587242126464844,0.11036229133605957,0.40531620383262634
1776,874.9365491867065,0.001047002151608467,0.0054581258445978165,0.09016851335763931,0.38680708408355713
1777,875.4221227169037,0.0005893420893698931,0.059659261256456375,0.09444408118724823,0.38619011640548706
1778,875.9077877998352,0.00015921596786938608,0.04270530492067337,0.0971008762717247,0.39174285531044006
1779,876.3914029598236,0.000663059065118432,0.09339041262865067,0.10089035332202911,0.3929767906665802
1780,876.8768799304962,0.0008565306779928505,0.03081342950463295,0.11534730345010757,0.4009974002838135
1781,877.3626520633698,0.0004912778967991471,0.05716130509972572,0.09617284685373306,0.39359375834465027
1782,877.8475325107574,0.0015257821651175618,0.06830155104398727,0.07668861001729965,0.37138283252716064
1783,878.3335194587708,0.0004745540500152856,0.0605999156832695,0.0851183533668518,0.3775525391101837
1784,878.8187193870544,0.00029752851696684957,0.08836148679256439,0.09314731508493423,0.3818713426589966
1785,879.3034708499908,0.0007715651299804449,0.06128297373652458,0.08905921131372452,0.3794034421443939
1786,879.7881872653961,0.00016696126840543002,0.03777945041656494,0.0807381123304367,0.37878647446632385
1787,880.2734713554382,0.00011456396896392107,0.05439859256148338,0.08748991787433624,0.38680708408355713
1788,880.758195400238,0.00035009958082810044,0.0475703664124012,0.10358349978923798,0.39174285531044006
1789,881.244339466095,0.0004452419525478035,0.054396145045757294,0.09587632119655609,0.38989195227622986
1790,881.7296397686005,0.0009194539161399007,0.10349655896425247,0.11489314585924149,0.3948276937007904
1791,882.215372800827,0.0015037666307762265,0.07263421267271042,0.1374519318342209,0.4084010422229767
1792,882.7017860412598,0.001279104733839631,0.04048164188861847,0.14448542892932892,0.4158046841621399
1793,883.1869390010834,0.0007550343871116638,0.0777706429362297,0.15130728483200073,0.4232083261013031
1794,883.6725835800171,0.0013081030920147896,0.03746183589100838,0.13053452968597412,0.4096350073814392
1795,884.1601483821869,0.0011097317328676581,0.11778803914785385,0.07970420271158218,0.38063740730285645
1796,884.6446802616119,0.00022089399863034487,0.03414037078619003,0.0917586237192154,0.3905089199542999
1797,885.634779214859,0.0010405839420855045,0.10191326588392258,0.08906848728656769,0.3831052780151367
1798,886.119612455368,0.00041398353641852736,0.04872254282236099,0.09186547249555588,0.38619011640548706
1799,886.6058354377747,0.0005087706376798451,0.057526443153619766,0.0887221097946167,0.38433921337127686
1800,887.0926899909973,0.00043988696415908635,0.027061976492404938,0.06865926831960678,0.36891496181488037
1801,887.5765419006348,0.0001357099536107853,0.012523836456239223,0.06760615110397339,0.36953192949295044
1802,888.0627317428589,3.38026147801429e-05,0.012094276957213879,0.06857281923294067,0.3682979941368103
1803,888.5474789142609,0.00022173847537487745,0.028974218294024467,0.06892576068639755,0.36706405878067017
1804,889.0334129333496,0.0011761939385905862,0.02785039320588112,0.06550763547420502,0.35657554864883423
1805,889.5195758342743,0.00010009918332798406,0.005991134326905012,0.06298764795064926,0.354724645614624
1806,890.0043740272522,6.037218190613203e-05,-0.027953365817666054,0.060557715594768524,0.34762948751449585
1807,890.4892191886902,1.3181432223063894e-05,0.006408953573554754,0.059513986110687256,0.3442361652851105
1808,890.974406003952,9.202050023304764e-06,-0.03727521747350693,0.060488082468509674,0.34577858448028564
1809,891.4615888595581,2.827923708537128e-06,-0.054124005138874054,0.062205757945775986,0.3516398072242737
1810,891.9467298984528,4.6093105083855335e-06,-0.02992839738726616,0.060056913644075394,0.349171906709671
1811,892.4319975376129,0.00016683392459526658,-0.030794639140367508,0.06013132259249687,0.34485313296318054
1812,892.9166991710663,0.00012270356819499284,-0.026791341602802277,0.062118615955114365,0.3442361652851105
1813,893.4017953872681,2.9200791686889715e-05,0.00693440530449152,0.06186794489622116,0.3445446491241455
1814,893.8878314495087,0.0006259550573304296,-0.08129920810461044,0.08580221235752106,0.32480159401893616
1815,894.3726303577423,0.0003643978852778673,-0.051883138716220856,0.095404714345932,0.3140046000480652
1816,894.8588535785675,0.000889789080247283,-0.04383784160017967,0.10204948484897614,0.31184521317481995
1817,895.3438982963562,0.000749495520722121,-0.05500796064734459,0.10771364718675613,0.3050585389137268
1818,895.8298120498657,0.0012093642726540565,-0.055624619126319885,0.08986017853021622,0.3207912743091583
1819,896.3151822090149,0.0009888794738799334,-0.027759382501244545,0.1275111585855484,0.29842609167099
1820,896.802304983139,0.0016156819183379412,-0.09369203448295593,0.1328343003988266,0.29256486892700195
1821,897.288346529007,0.001893994864076376,-0.11247176676988602,0.11795774847269058,0.3012024760246277
1822,897.773374080658,0.0010556643828749657,-0.04488920420408249,0.11667127162218094,0.3021279275417328
1823,898.2584774494171,0.001313834567554295,-0.0732782632112503,0.10186941176652908,0.3096857964992523
1824,898.7431032657623,0.0006037158891558647,-0.04109674319624901,0.08311910182237625,0.3204827904701233
1825,899.2281005382538,0.0005404067924246192,-0.0399351567029953,0.09574335813522339,0.31246218085289
1826,899.712390422821,0.0006708313012495637,-0.023805074393749237,0.09564809501171112,0.3140046000480652
1827,900.1976273059845,0.0009489109506830573,-0.01736631616950035,0.09594111144542694,0.31091973185539246
1828,900.6839616298676,0.00033054224331863225,-0.04208701476454735,0.07317953556776047,0.3217167258262634
1829,901.1686763763428,0.0007566228741779923,-0.049764566123485565,0.08912859112024307,0.31246218085289
1830,901.6548607349396,0.0006719590164721012,-0.07300162315368652,0.08916842937469482,0.3130791485309601
1831,902.139885187149,0.00046319328248500824,-0.06851338595151901,0.07794979214668274,0.3226422071456909
1832,902.624041557312,0.0006269317818805575,-0.0580081082880497,0.08852393925189972,0.31369611620903015
1833,903.1085815429688,0.0015558217419311404,-0.08859948068857193,0.11889082938432693,0.301048219203949
1834,903.5940945148468,0.0010230607585981488,-0.020092172548174858,0.1027296707034111,0.30644670128822327
1835,904.0798478126526,0.00027890122146345675,-0.012855523265898228,0.10018245875835419,0.30629247426986694
1836,904.5643939971924,0.0012652665609493852,-0.05572446808218956,0.1279696524143219,0.29996851086616516
1837,905.0510168075562,0.0015698360512033105,-0.08134236931800842,0.0979202389717102,0.3214082419872284
1838,905.5367212295532,0.000837058643810451,-0.11954087764024734,0.08036906272172928,0.33405613899230957
1839,906.0220487117767,0.00012824821169488132,0.04518513008952141,0.08150511980056763,0.3300458490848541
1840,906.507167339325,0.0002977718540932983,-0.0384390614926815,0.08653073012828827,0.32634401321411133
1841,906.9923114776611,4.637567326426506e-05,-0.09410817921161652,0.06839484721422195,0.34670403599739075
1842,907.477579832077,0.0004545488045550883,-0.07656554877758026,0.06987082213163376,0.33282220363616943
1843,907.9618811607361,0.00018518627621233463,-0.026361621916294098,0.07042194157838821,0.3362155258655548
1844,908.4488816261292,0.0001728964562062174,-0.06389819085597992,0.07405935972929001,0.3334391713142395
1845,908.9349653720856,0.0002390015433775261,-0.01118441578000784,0.0747041329741478,0.33097130060195923
1846,909.420078754425,0.000146512349601835,-0.010118073783814907,0.06669507920742035,0.3380664587020874
1847,909.9059295654297,0.0001513982133474201,-0.014489592984318733,0.06566163897514343,0.3445446491241455
1848,910.3922891616821,6.624882371397689e-05,-0.02629968896508217,0.06826752424240112,0.33467310667037964
1849,910.8781118392944,0.00010619297972880304,-0.004892908968031406,0.08307681977748871,0.32109975814819336
1850,911.3628144264221,0.0005721006891690195,-0.034604307264089584,0.08009189367294312,0.3158555030822754
1851,911.8478758335114,0.0004148045554757118,-0.008002056740224361,0.08179262280464172,0.312153697013855
1852,912.3319525718689,0.0003306135768070817,-0.09664589911699295,0.08007121086120605,0.3149300515651703
1853,912.8175511360168,0.000714869995135814,-0.04852427542209625,0.0783340185880661,0.32295069098472595
1854,913.3034782409668,0.0005180733278393745,0.005216754041612148,0.09430435299873352,0.30999428033828735
1855,913.7890315055847,0.0009123454801738262,-0.05475742742419243,0.10374581068754196,0.306909441947937
1856,914.2758688926697,0.0007328491774387658,-0.09982343763113022,0.08981752395629883,0.317706435918808
1857,914.7607774734497,0.00036764328251592815,-0.04266250506043434,0.09065629541873932,0.318014919757843
1858,915.2450833320618,0.00044537894427776337,-0.06417687982320786,0.09157738834619522,0.31462156772613525
1859,915.7301638126373,0.0008032031473703682,-0.10889823734760284,0.10494054108858109,0.3084518611431122
1860,916.2152726650238,0.0006024557515047491,0.015492763370275497,0.10609468817710876,0.29734641313552856
1861,916.701404094696,0.007547474000602961,-0.1808146983385086,0.263332724571228,0.27548661828041077
1862,917.1862804889679,0.0024274892639368773,-0.036578498780727386,0.10427318513393402,0.2985803484916687
1863,917.6703355312347,0.00035452202428132296,-0.026288580149412155,0.07686440646648407,0.3167809844017029
1864,918.1544671058655,0.00032163108699023724,-0.004493850748986006,0.07321704179048538,0.323259174823761
1865,918.6386275291443,0.00025462982011958957,-0.013987171463668346,0.07585233449935913,0.3195573389530182
1866,919.1250188350677,0.0002787222038023174,-0.06238768994808197,0.06986811757087708,0.32942888140678406
1867,919.6102125644684,0.00014582378207705915,0.030632061883807182,0.06652487069368362,0.3371410071849823
1868,920.0936617851257,9.147562377620488e-05,-0.031133126467466354,0.06542500853538513,0.3426937162876129
1869,920.5783450603485,0.00018392797210253775,-0.011929814703762531,0.06909704208374023,0.3417682647705078
1870,921.0639305114746,0.0001691001234576106,-0.02523263357579708,0.07256942987442017,0.33405613899230957
1871,921.5488512516022,0.0002876252983696759,-0.05274931341409683,0.06824062764644623,0.3278864324092865
1872,922.0358481407166,0.00019855110440403223,-0.034100305289030075,0.06936582177877426,0.3300458490848541
1873,922.5204327106476,5.130765930516645e-05,0.022741172462701797,0.0678783506155014,0.33282220363616943
1874,923.0061366558075,0.00023076721117831767,0.03650219365954399,0.0661301389336586,0.32942888140678406
1875,923.4921362400055,0.0001562708494020626,0.049249980598688126,0.067051000893116,0.3195573389530182
1876,924.4840006828308,8.333270670846105e-05,0.028825167566537857,0.06587199121713638,0.32634401321411133
1877,924.968953371048,9.704025433165953e-05,0.029809679836034775,0.06573466956615448,0.33683252334594727
1878,925.4544441699982,6.283661787165329e-05,0.008235153742134571,0.06487725675106049,0.329120397567749
1879,925.940128326416,0.0001495775650255382,-0.019928906112909317,0.06397449970245361,0.3300458490848541
1880,926.4241778850555,7.087161066010594e-05,-0.030451109632849693,0.06486672163009644,0.32017430663108826
1881,926.908390045166,0.00010428950190544128,0.016239425167441368,0.06520724296569824,0.318014919757843
1882,927.394788980484,0.00013288369518704712,0.0021053338423371315,0.06392408907413483,0.3214082419872284
1883,927.8792591094971,0.0006174851441755891,-0.034904055297374725,0.0795396938920021,0.309531569480896
1884,928.3646712303162,0.0013259974075481296,-0.08721283823251724,0.10458464175462723,0.2948785126209259
1885,928.8500530719757,0.000401704921387136,-0.009334884583950043,0.0938219204545021,0.2902512550354004
1886,929.3360660076141,0.0014614752726629376,-0.08388186991214752,0.10519859939813614,0.2897113859653473
1887,929.8212220668793,0.0012540151365101337,-0.14363694190979004,0.12100587785243988,0.2819221317768097
1888,930.3061101436615,0.0012126545188948512,-0.08689765632152557,0.10178375244140625,0.292873352766037
1889,930.7921350002289,0.0029299960006028414,-0.11389584094285965,0.16485019028186798,0.2631816864013672
1890,931.278430223465,0.0014673741534352303,-0.0092306612059474,0.08352784812450409,0.3096857964992523
1891,931.7626965045929,0.00045266104280017316,-0.013281494379043579,0.06788095831871033,0.3269609808921814
1892,932.2479944229126,7.669661135878414e-05,0.003969128243625164,0.06673997640609741,0.32757794857025146
1893,932.7336015701294,0.00027213554130867124,-0.039042528718709946,0.06585589796304703,0.32942888140678406
1894,933.219072341919,0.0002897914091590792,-0.021989574655890465,0.0649363100528717,0.3300458490848541
1895,933.7043783664703,0.0001685055176494643,-0.023453161120414734,0.0661497637629509,0.3254185616970062
1896,934.1893036365509,1.1186282335984288e-06,0.02177898772060871,0.06969621777534485,0.32109975814819336
1897,934.6739933490753,4.5193187361292075e-06,-0.025390109047293663,0.06457501649856567,0.32942888140678406
1898,935.1591532230377,2.2454187273979187e-06,0.034589093178510666,0.06492079794406891,0.33559855818748474
1899,935.6442902088165,4.7209407057380304e-05,0.06678172200918198,0.06280892342329025,0.33467310667037964
1900,936.1302256584167,0.00011483491107355803,-0.022419948130846024,0.061874907463788986,0.33374765515327454
1901,936.6152520179749,3.567293970263563e-05,-0.033788006752729416,0.06393491476774216,0.33097130060195923
1902,937.101836681366,0.00011147663462907076,-0.03739321231842041,0.06420453637838364,0.32726946473121643
1903,937.5881910324097,0.0008280994952656329,-0.04147126153111458,0.08503644168376923,0.3143130838871002
1904,938.0730319023132,0.000498283829074353,-0.036676179617643356,0.07388533651828766,0.32202523946762085
1905,938.558934211731,0.00013596103235613555,-0.03620656207203865,0.06384212523698807,0.32819491624832153
1906,939.0449047088623,0.00011165139585500583,-0.04488173499703407,0.06281938403844833,0.3371410071849823
1907,939.5303773880005,3.731000833795406e-05,-0.02712070196866989,0.06337552517652512,0.33559855818748474
1908,940.0152003765106,0.00023930460156407207,0.003104104893282056,0.06516603380441666,0.3334391713142395
1909,940.501802444458,0.0002051906631095335,0.021287789568305016,0.0640394389629364,0.33127978444099426
1910,940.9889669418335,4.546363197732717e-05,-0.004111670423299074,0.06386692076921463,0.33775797486305237
1911,941.4745619297028,0.0004073574673384428,0.10323089361190796,0.06616924703121185,0.34022584557533264
1912,941.9606716632843,6.615421443711966e-05,0.029475050047039986,0.06771983951330185,0.34392768144607544
1913,942.4451851844788,1.976193925656844e-05,-0.019251836463809013,0.06383654475212097,0.34022584557533264
1914,942.9307482242584,0.00013771378144156188,0.0406012162566185,0.06346967071294785,0.33559855818748474
1915,943.4158816337585,5.561034049605951e-05,-0.010755580849945545,0.06264299899339676,0.3306628167629242
1916,943.9007790088654,0.00015694879402872175,-0.03333720937371254,0.06263577193021774,0.33035433292388916
1917,944.3855271339417,3.068688556595589e-06,-0.07439544796943665,0.062479253858327866,0.33220523595809937
1918,944.8707489967346,0.00020227846107445657,-0.00017399548960383981,0.06344776600599289,0.3315882682800293
1919,945.3574655056,0.00030479879933409393,-0.035949818789958954,0.0637122243642807,0.3325137197971344
1920,945.8443782329559,0.0001501516526332125,-0.005994582083076239,0.06286444514989853,0.33405613899230957
1921,946.3286731243134,0.00012085428170394152,0.0012944411719217896,0.07073015719652176,0.32387614250183105
1922,946.8132348060608,3.611572174122557e-05,0.019324136897921562,0.07524611055850983,0.3204827904701233
1923,947.2978103160858,0.0007024465594440699,-0.08353013545274734,0.11292927712202072,0.3002769947052002
1924,947.7841289043427,0.000944450730457902,-0.07660859078168869,0.11441899836063385,0.2978091239929199
1925,948.2686688899994,0.0016825457569211721,-0.10063126683235168,0.12464594095945358,0.2937988340854645
1926,948.7545821666718,0.0011985510354861617,-0.008860865607857704,0.1284457892179489,0.28516122698783875
1927,949.2405202388763,0.0021346271969377995,-0.08346305787563324,0.1487148255109787,0.278567373752594
1928,949.7268567085266,0.002222087001428008,-0.11648864299058914,0.12233413755893707,0.293181836605072
1929,950.2110381126404,0.001514991745352745,-0.08178865164518356,0.08745963126420975,0.3158555030822754
1930,950.696619272232,0.0011919534299522638,-0.04125230759382248,0.1102677509188652,0.3047500550746918
1931,951.182247877121,0.0010743500897660851,-0.14986705780029297,0.12001053988933563,0.29364457726478577
1932,951.6678192615509,0.00044225211604498327,-0.16540655493736267,0.11460614949464798,0.29626670479774475
1933,952.1528379917145,0.0007154422346502542,-0.03507818281650543,0.09801463037729263,0.30166518688201904
1934,952.6381204128265,0.00041067422716878355,-0.07855735719203949,0.08578099310398102,0.3143130838871002
1935,953.1221978664398,0.0003469770890660584,0.02616395615041256,0.08023843169212341,0.31924885511398315
1936,953.607656955719,0.0002513524377718568,-0.0098695894703269,0.07005411386489868,0.32665249705314636
1937,954.093106508255,0.0003631539875641465,-0.023455917835235596,0.06928669661283493,0.3300458490848541
1938,954.5801386833191,0.00021231496066320688,-0.004081059712916613,0.06837564706802368,0.33097130060195923
1939,955.0655238628387,0.0006730040768161416,-0.0806807279586792,0.07854478061199188,0.32202523946762085
1940,955.5498785972595,0.0008363007800653577,-0.04999979957938194,0.0873711109161377,0.3198658227920532
1941,956.0352468490601,0.00044669886119663715,-0.0551617294549942,0.08628250658512115,0.31739795207977295
1942,956.519880771637,0.0002472469350323081,-0.025232430547475815,0.08338412642478943,0.32017430663108826
1943,957.0047914981842,0.00044028699630871415,-0.036346521228551865,0.07755306363105774,0.31647250056266785
1944,957.4910042285919,0.0007464688387699425,-0.07169046252965927,0.07443668693304062,0.32387614250183105
1945,957.9752295017242,0.000276723294518888,0.003449224168434739,0.08902599662542343,0.31462156772613525
1946,958.4608345031738,0.0003222785599064082,-0.09396175295114517,0.06903839111328125,0.32572704553604126
1947,958.9457886219025,0.0001776128774508834,0.035694509744644165,0.07465973496437073,0.32017430663108826
1948,959.431916475296,0.00024640370975248516,-0.10452602058649063,0.07042957842350006,0.3260355293750763
1949,959.9171106815338,0.0003554366703610867,-0.05996247008442879,0.06573057174682617,0.33374765515327454
1950,960.4027056694031,0.00019690734916366637,-0.06507014483213425,0.06280551105737686,0.3423852324485779
1951,960.8877954483032,0.00022020885080564767,-0.008628925308585167,0.06552975624799728,0.33374765515327454
1952,961.3724257946014,3.749233101757454e-08,-0.02229006215929985,0.061219435185194016,0.33775797486305237
1953,961.8582117557526,7.257007382577285e-05,-0.02784169465303421,0.06274013966321945,0.33282220363616943
1954,962.849972486496,0.00036146334605291486,-0.04309539869427681,0.07203775644302368,0.32726946473121643
1955,963.3352642059326,0.0002562861773185432,-0.038006652146577835,0.06934337317943573,0.3343646228313446
1956,963.8204500675201,0.00048528891056776047,-0.05465816333889961,0.09525489062070847,0.32202523946762085
1957,964.3054203987122,0.001566520775668323,-0.08426009863615036,0.11151248216629028,0.30999428033828735
1958,964.7902030944824,0.00099572679027915,0.003432550700381398,0.1356820911169052,0.2905597388744354
1959,965.2747375965118,0.003113491926342249,-0.1330534815788269,0.1420174241065979,0.293181836605072
1960,965.7598919868469,0.0017430162988603115,-0.13502299785614014,0.08857421576976776,0.323567658662796
1961,966.2465703487396,0.00048590710503049195,-0.017933977767825127,0.085380420088768,0.32202523946762085
1962,966.7316751480103,0.000631604518275708,0.015458567999303341,0.08681392669677734,0.3089146018028259
1963,967.2171683311462,0.000502328563015908,-0.05894404277205467,0.07228259742259979,0.3223337233066559
1964,967.7023568153381,0.0001829240791266784,0.010514612309634686,0.06393395364284515,0.3325137197971344
1965,968.1869158744812,0.00014338344044517726,-0.038956936448812485,0.0658738985657692,0.3288118839263916
1966,968.6723504066467,0.0005233926931396127,0.022010572254657745,0.07360223680734634,0.3161640167236328
1967,969.1573767662048,0.0002483649004716426,-0.08460421115159988,0.07584583759307861,0.3115366995334625
1968,969.6421613693237,0.0005832794704474509,-0.06953541189432144,0.06800437718629837,0.32017430663108826
1969,970.127564907074,9.926683560479432e-05,-0.009718814864754677,0.06918887794017792,0.32017430663108826
1970,970.6133351325989,0.0005688525270670652,-0.0028038567397743464,0.06629014760255814,0.3112282156944275
1971,971.0990526676178,0.0005206037894822657,-0.067795030772686,0.09467564523220062,0.28955715894699097
1972,971.5833513736725,0.00016773311654105783,-0.06712373346090317,0.07202210277318954,0.29996851086616516
1973,972.0683953762054,0.0013137903297320008,-0.041553154587745667,0.08832680433988571,0.29796338081359863
1974,972.5521273612976,0.0007949884166009724,-0.05053277313709259,0.07632698118686676,0.30644670128822327
1975,973.0383224487305,0.0007827130029909313,-0.01491363625973463,0.06809303164482117,0.31246218085289
1976,973.5230917930603,0.00040219310903921723,0.00505136139690876,0.07891186326742172,0.3038245737552643
1977,974.0076420307159,1.668967706791591e-05,-0.012715225107967854,0.06827489286661148,0.31462156772613525
1978,974.493114233017,0.000345480686519295,-0.06152818724513054,0.06350473314523697,0.3297373652458191
1979,974.9777989387512,1.5301800885936245e-05,-0.05376674607396126,0.06326866894960403,0.3297373652458191
1980,975.4630033969879,0.00017312752606812865,-0.0025428063236176968,0.06357409805059433,0.329120397567749
1981,975.9483377933502,0.0005627981736324728,0.07388247549533844,0.07315109670162201,0.33837494254112244
1982,976.4333431720734,0.00013094599125906825,-0.03226751834154129,0.07276051491498947,0.34115129709243774
1983,976.920069694519,1.3798910003970377e-05,-0.02356456220149994,0.07095369696617126,0.34300220012664795
1984,977.4052600860596,1.647966018936131e-05,-0.01699911803007126,0.0686846449971199,0.3414597809314728
1985,977.8905017375946,3.41823797498364e-05,0.043415945023298264,0.06970776617527008,0.34022584557533264
1986,978.3757653236389,4.111095768166706e-05,0.03149375319480896,0.0674796849489212,0.3359070420265198
1987,978.8618960380554,0.00037092933780513704,0.05923797935247421,0.06996451318264008,0.33744949102401733
1988,979.3470957279205,0.0006576509331353009,-0.03443363681435585,0.08323384821414948,0.3445446491241455
1989,979.8312709331512,0.000955682247877121,0.08729325979948044,0.1273053139448166,0.37138283252716064
1990,980.3181149959564,0.0015235019382089376,0.11712940782308578,0.15876087546348572,0.38804104924201965
1991,980.8041296005249,0.003399911802262068,0.15250225365161896,0.2374524623155594,0.4306119680404663
1992,981.289267539978,0.007165647577494383,0.15351450443267822,0.19082365930080414,0.4114859104156494
1993,981.7725069522858,0.003389558056369424,0.21029092371463776,0.15632610023021698,0.3985295295715332
1994,982.2576422691345,0.0006066797650419176,0.06593623012304306,0.078171007335186,0.3571925163269043
1995,982.7428061962128,2.019992462010123e-05,0.026791887357831,0.07868937402963638,0.3590434491634369
1996,983.2283594608307,5.99281738686841e-05,0.005055893678218126,0.07053589075803757,0.3528737425804138
1997,983.7132098674774,7.176894541771617e-06,0.002920198952779174,0.06434441357851028,0.3454701006412506
1998,984.1998224258423,0.00047508385614492,0.019670262932777405,0.06261298060417175,0.3417682647705078
1999,984.684957742691,3.977037067670608e-06,-0.009176542982459068,0.061665378510951996,0.33930039405822754
2000,985.1708998680115,0.0002197663561673835,-0.026230720803141594,0.062101542949676514,0.3399173617362976
2001,985.6567628383636,2.075452357530594e-05,0.0007299375138245523,0.0654831975698471,0.3470125198364258
2002,986.1424698829651,0.0007099654176272452,0.04422283172607422,0.0634300634264946,0.33868342638015747
2003,986.6270956993103,0.0006814777734689415,0.04146808385848999,0.0599813312292099,0.32387614250183105
2004,987.1114263534546,3.7640413211192936e-05,0.0032942735124379396,0.060231275856494904,0.3214082419872284
2005,987.5965344905853,0.00012670288560912013,0.030421441420912743,0.06034843996167183,0.3226422071456909
2006,988.0805735588074,0.00010084988025482744,-0.0014782691141590476,0.06101830676198006,0.32634401321411133
2007,988.5672824382782,7.849583926144987e-05,-0.00721663236618042,0.06090548262000084,0.32295069098472595
2008,989.0531072616577,0.00015377174713648856,6.281852256506681e-05,0.06154997646808624,0.318014919757843
2009,989.5377295017242,6.4403961005155e-05,-0.017796790227293968,0.06191964074969292,0.31832340359687805
2010,990.0221498012543,0.00017967179883271456,-0.005505387671291828,0.061831992119550705,0.3297373652458191
2011,990.5074076652527,3.281103272456676e-05,0.03353293240070343,0.061527375131845474,0.3306628167629242
2012,990.9934492111206,0.0001597949885763228,-0.010361140593886375,0.06430873274803162,0.3349815905094147
2013,991.4807326793671,0.0002427763829473406,0.025066206231713295,0.060351189225912094,0.3198658227920532
2014,991.9650273323059,6.069528535590507e-05,-0.03440960869193077,0.05991053208708763,0.32202523946762085
2015,992.4506211280823,2.402192876616027e-06,0.02193565107882023,0.062177494168281555,0.32819491624832153
2016,992.9349343776703,2.7841460905619897e-05,-0.03098233789205551,0.06055125221610069,0.32726946473121643
2017,993.4204235076904,1.3892856259190012e-05,0.0070037576369941235,0.063579261302948,0.3334391713142395
2018,993.9063982963562,0.00030410161707550287,0.051881153136491776,0.06305822730064392,0.3288118839263916
2019,994.3911476135254,0.00017349545669276267,-0.017865782603621483,0.06437104940414429,0.33313068747520447
2020,994.8767817020416,1.431592318112962e-05,0.013085396029055119,0.06801369786262512,0.33837494254112244
2021,995.3626272678375,0.0011130396742373705,-0.05326518788933754,0.07245414704084396,0.3300458490848541
2022,995.84725689888,0.0002244799688924104,0.0315609872341156,0.06944899260997772,0.33097130060195923
2023,996.3325202465057,5.980699643259868e-05,0.0026757121086120605,0.06672831624746323,0.3300458490848541
2024,996.8173835277557,0.00021012386423535645,0.010669725947082043,0.0877968817949295,0.3442361652851105
2025,997.3023796081543,0.0006792041822336614,0.07532159984111786,0.09835600107908249,0.3510228395462036
2026,997.7888076305389,0.0004453384899534285,0.05902547761797905,0.08688642084598541,0.34670403599739075
2027,998.2747995853424,7.41919138818048e-05,0.05723647400736809,0.07843799889087677,0.3414597809314728
2028,998.7602877616882,3.074472624575719e-05,-0.028650924563407898,0.0669349730014801,0.3278864324092865
2029,999.2462542057037,2.3867034542490728e-05,0.01679263822734356,0.06370797753334045,0.3244931101799011
2030,999.7322888374329,2.5509832994430326e-05,-0.021531160920858383,0.060898732393980026,0.3251100778579712
2031,1000.2176909446716,0.00015938941214699298,-0.002081139013171196,0.05907126143574715,0.3161640167236328
2032,1001.2089383602142,0.0007046174723654985,-0.047876372933387756,0.07465354353189468,0.3050585389137268
2033,1001.6931209564209,0.0004719511198345572,-0.04611044377088547,0.08220871537923813,0.30089399218559265
2034,1002.1791186332703,0.00036125030601397157,-0.01335280854254961,0.08594217151403427,0.29796338081359863
2035,1002.6653134822845,0.0009516731952317059,-0.08761586248874664,0.0848199799656868,0.3021279275417328
2036,1003.1504657268524,0.001684617018327117,-0.13269737362861633,0.11044210940599442,0.2919479012489319
2037,1003.6383428573608,0.001353129860945046,-0.11674477905035019,0.1148185059428215,0.28886306285858154
2038,1004.1255865097046,0.0010267089819535613,-0.05752885714173317,0.11085020750761032,0.2885545790195465
2039,1004.609925031662,0.0007783051114529371,-0.043884534388780594,0.0950634703040123,0.2996600270271301
2040,1005.0957722663879,0.00040207584970630705,-0.029766181483864784,0.08107132464647293,0.301048219203949
2041,1005.581226348877,0.0001542592071928084,-0.026270683854818344,0.06582337617874146,0.3103027641773224
2042,1006.0677638053894,0.00025945898960344493,0.01326066255569458,0.074959397315979,0.3015109598636627
2043,1006.5536563396454,0.000268916308414191,-0.06861469894647598,0.07314185053110123,0.30274489521980286
2044,1007.0399680137634,0.0006515028071589768,-0.059504542499780655,0.0651630237698555,0.31462156772613525
2045,1007.5258514881134,3.734077836270444e-05,-0.031193643808364868,0.07946547120809555,0.30444157123565674
2046,1008.0106039047241,0.00038788290112279356,-0.005710049532353878,0.0718563050031662,0.30829763412475586
2047,1008.4963965415955,5.3421477787196636e-05,0.014653029851615429,0.0637422576546669,0.3140046000480652
2048,1008.9822399616241,0.00026910725864581764,0.019385119900107384,0.06639163196086884,0.31246218085289
2049,1009.4688248634338,0.0006114525021985173,-0.07406210899353027,0.06639483571052551,0.31462156772613525
2050,1009.956146478653,0.0004034879384562373,-0.053957123309373856,0.061085786670446396,0.323259174823761
2051,1010.4422278404236,8.503913704771549e-05,-0.007788247894495726,0.06114104017615318,0.323567658662796
2052,1010.9265334606171,9.176312232739292e-06,0.03134464845061302,0.061765268445014954,0.32665249705314636
2053,1011.4114034175873,2.430707354506012e-05,0.03104485385119915,0.06248462200164795,0.33097130060195923
2054,1011.8975341320038,4.534280378720723e-05,0.019130541011691093,0.06125527620315552,0.32726946473121643
2055,1012.3834927082062,5.607137063634582e-05,-0.01799578219652176,0.06066340580582619,0.32202523946762085
2056,1012.8692381381989,6.997143646003678e-05,0.011423307470977306,0.06011495739221573,0.32109975814819336
2057,1013.355881690979,0.0002337280020583421,-0.05645937845110893,0.07100078463554382,0.3112282156944275
2058,1013.8393414020538,0.00043969936086796224,-0.07991351187229156,0.09614954143762589,0.28978851437568665
2059,1014.3253047466278,0.0014158959966152906,-0.14048674702644348,0.1331404745578766,0.2729567885398865
2060,1014.8112270832062,0.00216477969661355,-0.09216704219579697,0.13976635038852692,0.27426785230636597
2061,1015.2954573631287,0.0015649804845452309,-0.05664197728037834,0.09772586822509766,0.29734641313552856
2062,1015.779913187027,0.0007644938887096941,-0.04585530608892441,0.08061739802360535,0.3075264096260071
2063,1016.2657215595245,0.0008280543843284249,-0.04990579932928085,0.10207050293684006,0.2950327694416046
2064,1016.7495994567871,0.0004942658124491572,-0.034003011882305145,0.07300689071416855,0.3096857964992523
2065,1017.2370002269745,0.0005821440718136728,-0.006284135393798351,0.07745516300201416,0.2996600270271301
2066,1017.7222731113434,0.00035666092298924923,-0.046605877578258514,0.06999888271093369,0.3059839904308319
2067,1018.207186460495,0.00017180175927933306,-0.0557352639734745,0.07381749898195267,0.3056755065917969
2068,1018.6934864521027,0.0004877295286860317,-0.05029604956507683,0.07917162775993347,0.3033618628978729
2069,1019.1793079376221,0.0010147535940632224,-0.10796776413917542,0.07983868569135666,0.30629247426986694
2070,1019.6657810211182,0.00046257631038315594,-0.044348154217004776,0.06355125457048416,0.32572704553604126
2071,1020.1502418518066,0.0004365498316474259,-0.05653424933552742,0.06989669799804688,0.31739795207977295
2072,1020.6356661319733,0.0002949668560177088,0.01793898455798626,0.07601866126060486,0.3078348934650421
2073,1021.1216711997986,9.786106966203079e-05,-0.0754094049334526,0.06263217329978943,0.3223337233066559
2074,1021.6070852279663,3.544981882441789e-05,-0.031173476949334145,0.06280811876058578,0.32295069098472595
2075,1022.0932896137238,0.000200443304493092,-0.05853746831417084,0.06333647668361664,0.31647250056266785
2076,1022.5798308849335,0.00034382895682938397,-0.033445920795202255,0.06348790228366852,0.3143130838871002
2077,1023.0640795230865,3.283963815192692e-05,-0.02290022373199463,0.06251649558544159,0.3158555030822754
2078,1023.5492415428162,0.0004239777917973697,-0.0027233147993683815,0.06550874561071396,0.3149300515651703
2079,1024.0334763526917,0.0004159919626545161,-0.05442251265048981,0.07856162637472153,0.29981428384780884
2080,1024.520866394043,0.00041710486402735114,-0.06223386526107788,0.07261927425861359,0.3058297336101532
2081,1025.0063171386719,0.00019415555289015174,-0.05472640320658684,0.0633375495672226,0.3112282156944275
2082,1025.4910213947296,0.00027897540712729096,-0.04700835421681404,0.0636664479970932,0.31277066469192505
2083,1025.975870847702,0.0002091077039949596,-0.03948889300227165,0.06802191585302353,0.30721792578697205
2084,1026.46142911911,0.00020906895224470645,-0.038228198885917664,0.06539919972419739,0.30629247426986694
2085,1026.9451797008514,8.026920113479719e-05,-0.011060555465519428,0.06733358651399612,0.3078348934650421
2086,1027.4310557842255,0.0005597719573415816,-0.018371615558862686,0.07778795808553696,0.2939530611038208
2087,1027.915557384491,0.0003172008728142828,-0.06878388673067093,0.06789643317461014,0.30351608991622925
2088,1028.4010853767395,0.0005145170143805444,-0.01657029055058956,0.08835189044475555,0.29333609342575073
2089,1028.886779308319,0.0009181859204545617,-0.016687214374542236,0.11130884289741516,0.2846985161304474
2090,1029.3727161884308,0.0012684812536463141,-0.05139264091849327,0.12133535742759705,0.2807653248310089
2091,1029.8566646575928,0.0005699121975339949,-0.08781437575817108,0.09005258232355118,0.2948785126209259
2092,1030.3418860435486,0.0004166832659393549,-0.04031506925821304,0.0648445338010788,0.30999428033828735
2093,1030.826590538025,0.0004090209258720279,0.011600305326282978,0.06906832009553909,0.298734575510025
2094,1031.3126728534698,0.00034617408527992666,0.05693541094660759,0.07123164087533951,0.29534125328063965
2095,1031.7992753982544,0.0006070969393476844,-0.04819381982088089,0.07949738949537277,0.2914851903915405
2096,1032.2844817638397,0.0019101330544799566,-0.08105877786874771,0.14886875450611115,0.26106083393096924
2097,1032.7697393894196,0.002861268352717161,-0.06846928596496582,0.1247112974524498,0.27548250555992126
2098,1033.256156206131,0.0011063815327361226,-0.06786669790744781,0.12057451158761978,0.27679356932640076
2099,1033.741492509842,0.000921939208637923,-0.04262477904558182,0.08811624348163605,0.2968836724758148
2100,1034.2268874645233,0.0003895630070473999,-0.06726551055908203,0.07350341975688934,0.303978830575943
2101,1034.714476108551,1.222996706928825e-05,0.013995084911584854,0.06767389178276062,0.3106112480163574
2102,1035.1997637748718,1.1197301319043618e-05,-0.023671895265579224,0.06423842906951904,0.3204827904701233
2103,1035.684630393982,0.0002733551955316216,-0.013587827794253826,0.06427845358848572,0.31277066469192505
2104,1036.170473575592,4.051796713611111e-05,-0.013075754046440125,0.06444556266069412,0.32017430663108826
2105,1036.6550471782684,6.619556370424107e-05,-0.029699189588427544,0.06308738887310028,0.31647250056266785
2106,1037.1398043632507,0.000191375074791722,0.012484818696975708,0.06359953433275223,0.3241846263408661
2107,1037.6255886554718,3.950539758079685e-05,0.016192514449357986,0.06769926846027374,0.33127978444099426
2108,1038.1115520000458,0.00017461484821978956,0.036925315856933594,0.0626390129327774,0.318014919757843
2109,1038.597617149353,2.5454410206293687e-05,-0.015216117724776268,0.06413548439741135,0.3241846263408661
2110,1039.5881412029266,0.00015116826398298144,0.034644290804862976,0.062166567891836166,0.31924885511398315
2111,1040.0725603103638,0.00014928313612472266,0.011202720925211906,0.06562790274620056,0.3300458490848541
2112,1040.5581748485565,6.611287972191349e-05,-0.024840692058205605,0.06810517609119415,0.33775797486305237
2113,1041.0417828559875,1.3501501598511823e-05,-0.0018393045756965876,0.07408280670642853,0.34207674860954285
2114,1041.5274782180786,8.588773926021531e-05,0.019313642755150795,0.07909265160560608,0.348863422870636
2115,1042.0135924816132,0.00022015569265931845,0.03265565633773804,0.08774217963218689,0.3571925163269043
2116,1042.4989974498749,0.00015532174438703805,0.014414012432098389,0.07635703682899475,0.34762948751449585
2117,1042.9844126701355,9.17215584195219e-05,0.03352320194244385,0.07413280010223389,0.34577858448028564
2118,1043.4708759784698,0.0001649004698265344,0.0325760692358017,0.0669211894273758,0.3371410071849823
2119,1043.9554872512817,0.0001785959320841357,0.060505520552396774,0.06834671646356583,0.33837494254112244
2120,1044.4415607452393,6.874034443171695e-05,0.038698360323905945,0.07172196358442307,0.3417682647705078
2121,1044.9271235466003,0.00021631718846037984,0.047981709241867065,0.07610028982162476,0.34300220012664795
2122,1045.411988735199,0.0006433177040889859,0.11069285869598389,0.08689611405134201,0.3497888743877411
2123,1045.8975052833557,0.00045885410509072244,0.08200357109308243,0.0764215886592865,0.3408428132534027
2124,1046.3819665908813,8.192533277906477e-05,0.013553338125348091,0.06345240026712418,0.3306628167629242
2125,1046.866596698761,0.00016575293557252735,-0.029810702428221703,0.06625152379274368,0.3371410071849823
2126,1047.3516659736633,5.497535312315449e-05,0.08766652643680573,0.06833149492740631,0.3426937162876129
2127,1047.8370523452759,0.00027801826945506036,-0.014838787727057934,0.0661766305565834,0.3380664587020874
2128,1048.3225255012512,0.00011995221575489268,0.032519154250621796,0.06655804067850113,0.3389919102191925
2129,1048.8079476356506,4.103564424440265e-05,-0.00884909089654684,0.06428863108158112,0.34022584557533264
2130,1049.2947180271149,8.539898317394545e-07,-0.0020828174892812967,0.06813312321901321,0.3445446491241455
2131,1049.780169725418,1.0054839549411554e-05,0.03527892380952835,0.06783657521009445,0.3414597809314728
2132,1050.2651925086975,3.884078250848688e-05,0.03261849656701088,0.07151760905981064,0.3445446491241455
2133,1050.7511348724365,4.442934732651338e-05,0.030298437923192978,0.07131973654031754,0.3423852324485779
2134,1051.2365555763245,0.00011755737796192989,0.05284252390265465,0.07287091761827469,0.3426937162876129
2135,1051.7218251228333,0.00046148549881763756,0.009836006909608841,0.08232426643371582,0.349171906709671
2136,1052.2060191631317,0.0005664406344294548,0.11218447238206863,0.11627918481826782,0.36706405878067017
2137,1052.6918745040894,0.0008394094766117632,0.03310956805944443,0.13044996559619904,0.37878647446632385
2138,1053.1778614521027,0.004332404118031263,0.14623655378818512,0.17755277454853058,0.396678626537323
2139,1053.6631059646606,0.0011693211272358894,0.07653792947530746,0.10118376463651657,0.3645961582660675
2140,1054.1486558914185,0.00032766020740382373,0.0516502745449543,0.08377429842948914,0.35657554864883423
2141,1054.6348004341125,0.00044520929805003107,0.0680486261844635,0.08102676272392273,0.354724645614624
2142,1055.1193845272064,0.0002291839336976409,0.039742905646562576,0.09182292968034744,0.36336222290992737
2143,1055.6058983802795,0.00044757704017683864,0.038384102284908295,0.0897747054696083,0.36151131987571716
2144,1056.0914189815521,0.0008608767529949546,0.030322672799229622,0.06167134270071983,0.33930039405822754
2145,1056.5771853923798,0.00029266884666867554,0.06552745401859283,0.05821735039353371,0.33374765515327454
2146,1057.0638365745544,1.1030114364984911e-05,0.025387894362211227,0.05920637398958206,0.3352900743484497
2147,1057.5495524406433,0.00026554084615781903,0.038324836641550064,0.05930285528302193,0.33097130060195923
2148,1058.0346586704254,2.3286886062123813e-05,-0.026771079748868942,0.0575716458261013,0.3269609808921814
2149,1058.5212693214417,6.307376679615118e-06,-0.01396274659782648,0.0566985197365284,0.3300458490848541
2150,1059.0073022842407,0.0001541704696137458,-0.036238014698028564,0.05648424103856087,0.32480159401893616
2151,1059.4934525489807,3.3269423056481173e-06,-0.00021896600082982332,0.05705900862812996,0.32942888140678406
2152,1059.9788746833801,4.6501409087795764e-05,-0.06781727820634842,0.057403940707445145,0.329120397567749
2153,1060.4637155532837,0.00027514397515915334,0.03462093695998192,0.05788696929812431,0.32726946473121643
2154,1060.9492573738098,0.00022237254597712308,0.0011351144639775157,0.05794793367385864,0.32634401321411133
2155,1061.434493303299,3.123680653516203e-05,-0.010840382426977158,0.05795765668153763,0.32850340008735657
2156,1061.9206459522247,5.197184691496659e-06,-0.031905848532915115,0.05820383504033089,0.32942888140678406
2157,1062.4065783023834,4.326883936300874e-05,0.026643184944987297,0.05680568516254425,0.3204827904701233
2158,1062.8920617103577,0.00014902683324180543,-0.06228445842862129,0.057812463492155075,0.32109975814819336
2159,1063.3773057460785,0.0003102045739069581,-0.07839246839284897,0.07212051749229431,0.3352900743484497
2160,1063.8625540733337,0.0001996714127017185,0.01866232044994831,0.08047907054424286,0.34392768144607544
2161,1064.349671125412,0.0002405341510893777,0.004714751150459051,0.09056583046913147,0.3510228395462036
2162,1064.8341879844666,0.0004078632628079504,0.07295076549053192,0.08921567350625992,0.3454701006412506
2163,1065.3208656311035,0.0009145844960585237,0.03978047892451286,0.14206993579864502,0.3726167678833008
2164,1065.806473016739,0.0011116254609078169,0.09100929647684097,0.10966324806213379,0.3608943521976471
2165,1066.290596485138,0.0012740365928038955,0.03111553192138672,0.16544966399669647,0.39235982298851013
2166,1066.775803565979,0.007294828072190285,0.1400855928659439,0.2809711694717407,0.4491210877895355
2167,1067.2620632648468,0.0022930270060896873,0.11860554665327072,0.08867136389017105,0.3608943521976471
2168,1067.7460625171661,0.00019370665540918708,0.014743601903319359,0.07404524832963943,0.3528737425804138
2169,1068.2314479351044,6.965710053918883e-05,0.026929408311843872,0.062421608716249466,0.34207674860954285
2170,1068.7163214683533,7.623308192705736e-05,0.007184012793004513,0.06559557467699051,0.3463955521583557
2171,1069.2015743255615,9.384206350659952e-05,0.019676152616739273,0.06329203397035599,0.343619167804718
2172,1069.6854178905487,2.7998836230835877e-05,-0.0009698885260149837,0.05813053995370865,0.3359070420265198
2173,1070.171246767044,3.915161869372241e-05,-0.006356156896799803,0.05780099332332611,0.3359070420265198
2174,1070.657187461853,0.00013376939750742167,-0.009883577935397625,0.06448705494403839,0.348863422870636
2175,1071.1425364017487,3.58710931323003e-05,0.029515540227293968,0.06942208856344223,0.354724645614624
2176,1071.627919435501,0.0003249645815230906,0.04684588313102722,0.06156120076775551,0.3426937162876129
2177,1072.115084886551,0.00012433392112143338,-0.08590982109308243,0.06074350327253342,0.3352900743484497
2178,1072.6017289161682,2.114337075909134e-05,-0.0017847766866907477,0.060087427496910095,0.3315882682800293
2179,1073.086460351944,9.165055234916508e-05,-0.010675347410142422,0.05764395371079445,0.33035433292388916
2180,1073.5702431201935,0.0003964870993513614,0.10139445960521698,0.055868957191705704,0.32757794857025146
2181,1074.0554161071777,3.948226003558375e-05,-0.016444861888885498,0.056273434311151505,0.32634401321411133
2182,1074.5412986278534,0.000184549848199822,0.043621692806482315,0.05652077868580818,0.31739795207977295
2183,1075.025708436966,0.00011970372725045308,-0.026665877550840378,0.05506177991628647,0.3244931101799011
2184,1075.5117177963257,0.00011957255628658459,-0.0008039611275307834,0.05573311448097229,0.3269609808921814
2185,1075.9974915981293,0.00022842288308311254,-0.03369634225964546,0.056958988308906555,0.31369611620903015
2186,1076.4833347797394,0.0001427057577529922,0.017587382346391678,0.05836533010005951,0.30829763412475586
2187,1076.967746257782,6.806684541516006e-05,-0.021745529025793076,0.05613633245229721,0.3140046000480652
2188,1077.9592566490173,0.00025661723338998854,-0.022079912945628166,0.05603117495775223,0.31832340359687805
2189,1078.445074081421,0.00022988325508777052,-0.03865233436226845,0.05819278210401535,0.3152385354042053
2190,1078.9290039539337,9.948153456207365e-05,-0.061060771346092224,0.0556001178920269,0.3251100778579712
2191,1079.413658618927,0.00010869612742681056,0.022073354572057724,0.05571240559220314,0.3186318874359131
2192,1079.8990154266357,1.778747719072271e-05,-0.0444490946829319,0.05691368132829666,0.31647250056266785
2193,1080.3850276470184,7.360534254985396e-06,-0.06431711465120316,0.05818461626768112,0.312153697013855
2194,1080.8694417476654,4.966829146724194e-05,-0.03334713354706764,0.05669042468070984,0.31554701924324036
2195,1081.354799747467,5.4096864914754406e-05,-0.051376912742853165,0.05654618516564369,0.32572704553604126
2196,1081.8413095474243,6.362031126627699e-05,-0.13445594906806946,0.055489905178546906,0.3244931101799011
2197,1082.3265278339386,5.983047230984084e-05,0.023018846288323402,0.055737510323524475,0.3223337233066559
2198,1082.8112552165985,7.695033855270594e-05,0.02413620613515377,0.05875048413872719,0.33189675211906433
2199,1083.297057390213,0.00012536346912384033,0.07047323882579803,0.063481904566288,0.33405613899230957
2200,1083.7824258804321,3.44324107572902e-05,-0.011286966502666473,0.060608718544244766,0.33127978444099426
2201,1084.268320798874,0.0001769496884662658,0.044884346425533295,0.06254911422729492,0.32819491624832153
2202,1084.7538731098175,0.00037477846490219235,0.03415609151124954,0.059255652129650116,0.32202523946762085
2203,1085.239755153656,0.001003804849460721,0.027102496474981308,0.060694608837366104,0.31184521317481995
2204,1085.724149465561,5.1479593821568415e-05,0.037727609276771545,0.062271345406770706,0.3204827904701233
2205,1086.207679271698,3.3503583836136386e-05,0.0066271936520934105,0.061796266585588455,0.323567658662796
2206,1086.6928613185883,7.76707602199167e-05,-0.012557405978441238,0.061697401106357574,0.32480159401893616
2207,1087.178591966629,0.00010013319115387276,0.059899937361478806,0.06136823445558548,0.3241846263408661
2208,1087.6641750335693,0.00011146651377202943,0.05361010879278183,0.06804265081882477,0.33127978444099426
2209,1088.1500058174133,0.0008259371388703585,-0.04900338500738144,0.08097652345895767,0.33683252334594727
2210,1088.6366577148438,0.0005970766069367528,0.06831570714712143,0.11697757244110107,0.35966041684150696
2211,1089.1224524974823,0.0006911694654263556,0.06546609103679657,0.11309845000505447,0.35966041684150696
2212,1089.6084218025208,0.0010296418331563473,0.040926795452833176,0.10477504134178162,0.35780948400497437
2213,1090.0925331115723,0.0038511010352522135,0.12427788227796555,0.18114586174488068,0.39606165885925293
2214,1090.578050851822,0.002443787408992648,0.11478640884160995,0.12332659214735031,0.3719998002052307
2215,1091.0628681182861,0.0007839673198759556,0.0610448457300663,0.0873454362154007,0.35595858097076416
2216,1091.548172712326,0.00010458315955474973,0.010973692871630192,0.0831407979130745,0.354724645614624
2217,1092.0337991714478,0.00016731441428419203,0.06986018270254135,0.06783387809991837,0.3442361652851105
2218,1092.5196359157562,0.0006074748234823346,0.04603419080376625,0.06443922966718674,0.3399173617362976
2219,1093.005686044693,8.292886195704341e-05,0.003760675201192498,0.06370875984430313,0.3399173617362976
2220,1093.4895651340485,9.390932973474264e-05,0.0716494470834732,0.061261072754859924,0.33868342638015747
2221,1093.974468946457,0.00024342487449757755,0.02088051475584507,0.05486375093460083,0.33097130060195923
2222,1094.4599463939667,7.455532613676041e-05,-0.0431806705892086,0.05942978709936142,0.3396088778972626
2223,1094.9443118572235,4.762062962981872e-05,-0.05279305949807167,0.05704162269830704,0.33652403950691223
2224,1095.4305889606476,2.7474841772345826e-05,0.017773283645510674,0.05424261838197708,0.32634401321411133
2225,1095.9161128997803,4.176790389465168e-05,0.012949332594871521,0.05547938495874405,0.32109975814819336
2226,1096.4014904499054,0.00015803590940777212,-0.011526555754244328,0.055220045149326324,0.3161640167236328
2227,1096.886733531952,5.308030449668877e-05,-0.027565956115722656,0.054880041629076004,0.3214082419872284
2228,1097.3730108737946,0.00016560449148528278,0.009592576883733273,0.05491397902369499,0.3217167258262634
2229,1097.8575520515442,3.582499994081445e-05,-0.0015159767353907228,0.056610893458127975,0.3130791485309601
2230,1098.3432331085205,0.00012038431304972619,-0.02522951364517212,0.05739530175924301,0.3130791485309601
2231,1098.8291873931885,1.489917758590309e-05,0.0013950156280770898,0.05699649453163147,0.312153697013855
2232,1099.3144812583923,1.3370191481953952e-05,0.016073431819677353,0.05838092043995857,0.31739795207977295
2233,1099.802067041397,2.2460610125563107e-05,0.018660893663764,0.06101971119642258,0.317706435918808
2234,1100.2872829437256,0.0007930475403554738,0.03904428705573082,0.07086547464132309,0.32634401321411133
2235,1100.7731108665466,0.00014043050759937614,0.03619733080267906,0.06872538477182388,0.32665249705314636
2236,1101.257966041565,9.755158316693269e-06,0.0346987247467041,0.06479192525148392,0.3244931101799011
2237,1101.743489742279,0.000508827855810523,-0.026896195486187935,0.06666094064712524,0.3204827904701233
2238,1102.2285392284393,0.0001420888293068856,0.037314523011446,0.06376694142818451,0.3195573389530182
2239,1102.7128052711487,1.780183993105311e-05,0.0052137598395347595,0.06157597899436951,0.3195573389530182
2240,1103.1982991695404,6.273854523897171e-05,0.05300574749708176,0.06315895169973373,0.3140046000480652
2241,1103.683471441269,4.9935693823499605e-05,-0.02256747893989086,0.06584209948778152,0.3214082419872284
2242,1104.1689639091492,7.886529783718288e-05,0.010368170216679573,0.06716358661651611,0.3198658227920532
2243,1104.6548068523407,5.151497316546738e-05,-0.0013672568602487445,0.06235406920313835,0.3204827904701233
2244,1105.1390161514282,2.157464587071445e-05,-0.023117203265428543,0.06374235451221466,0.32202523946762085
2245,1105.6251831054688,0.0002899724349845201,0.025448450818657875,0.07268140465021133,0.3288118839263916
2246,1106.110824584961,0.00021827220916748047,0.015831440687179565,0.07838500291109085,0.33189675211906433
2247,1106.5967609882355,0.0005072304629720747,0.1088818833231926,0.09348540753126144,0.33744949102401733
2248,1107.0815966129303,0.0002801312366500497,0.02751755714416504,0.09133390337228775,0.34022584557533264
2249,1107.5660827159882,0.0006267729331739247,-0.01489369384944439,0.11558198183774948,0.35966041684150696
2250,1108.05295419693,0.0014799502678215504,0.10535115748643875,0.15186730027198792,0.3775525391101837
2251,1108.5370378494263,0.003624136094003916,0.1328199952840805,0.1490744799375534,0.3719998002052307
2252,1109.0224883556366,0.002530680736526847,0.12461279332637787,0.0930931344628334,0.33775797486305237
2253,1109.5079364776611,0.0002272547862958163,0.057281531393527985,0.07852267473936081,0.3325137197971344
2254,1109.9938583374023,0.0006583600188605487,0.07053519040346146,0.08885899186134338,0.3371410071849823
2255,1110.4796228408813,0.000611283874604851,-0.03348487243056297,0.08341578394174576,0.33868342638015747
2256,1110.9660251140594,0.0004281320725567639,0.05931302532553673,0.08998342603445053,0.343619167804718
2257,1111.4526736736298,0.00028564073727466166,0.11668731272220612,0.06648525595664978,0.32819491624832153
2258,1111.9383571147919,5.1821614761138335e-05,0.06549225747585297,0.060391057282686234,0.3226422071456909
2259,1112.4235837459564,0.00014797068433836102,0.014368348754942417,0.060922082513570786,0.3251100778579712
2260,1112.9108393192291,1.3204207789385691e-05,0.02252161130309105,0.057852718979120255,0.3217167258262634
2261,1113.3954758644104,9.092169784707949e-05,0.01160894799977541,0.059379883110523224,0.3269609808921814
2262,1113.881319284439,2.24024843191728e-05,0.011745859868824482,0.05709607154130936,0.3217167258262634
2263,1114.3662929534912,3.0085298931226134e-05,-0.014893131330609322,0.06071037799119949,0.32850340008735657
2264,1114.8507180213928,9.614050213713199e-05,0.019982129335403442,0.06377476453781128,0.33220523595809937
2265,1115.33585190773,5.938844333286397e-05,0.026872338727116585,0.06348934024572372,0.33189675211906433
2266,1116.3279111385345,1.5281169908121228e-05,0.05069394037127495,0.06324072182178497,0.3288118839263916
2267,1116.8127822875977,1.172490738099441e-05,-0.019641663879156113,0.06027832627296448,0.329120397567749
2268,1117.2979142665863,2.9511611501220614e-05,-0.005363171454519033,0.06168664991855621,0.32942888140678406
2269,1117.7830696105957,0.00014414297766052186,-0.04861651733517647,0.06605522334575653,0.3315882682800293
2270,1118.2689933776855,0.00033203454222530127,0.019804494455456734,0.0703410655260086,0.33374765515327454
2271,1118.7545630931854,0.0007553707109764218,0.07784412056207657,0.061835553497076035,0.318014919757843
2272,1119.2402646541595,0.00017588624905329198,0.030047912150621414,0.06318216025829315,0.323259174823761
2273,1119.7250854969025,3.1973544537322596e-05,0.05155903100967407,0.06453485786914825,0.3244931101799011
2274,1120.2106885910034,0.000558778177946806,0.041189663112163544,0.072126105427742,0.323567658662796
2275,1120.6955416202545,0.0003126869269181043,0.00983006414026022,0.07125832885503769,0.323567658662796
2276,1121.1803081035614,0.00015748203441035002,-0.03376714885234833,0.06689391285181046,0.3278864324092865
2277,1121.6661264896393,3.1501870125794085e-06,0.04972135275602341,0.07271388173103333,0.33189675211906433
2278,1122.151437997818,0.0004308933566790074,0.02813633531332016,0.07849113643169403,0.3325137197971344
2279,1122.6376707553864,0.0003800329868681729,0.006846256088465452,0.09119278192520142,0.3426937162876129
2280,1123.123466014862,0.001395734609104693,-0.005777039565145969,0.08800022304058075,0.33313068747520447
2281,1123.6088562011719,0.0003525886859279126,0.06290467083454132,0.08317649364471436,0.32850340008735657
2282,1124.092723608017,3.259848745074123e-05,-0.007670469116419554,0.07676633447408676,0.33127978444099426
2283,1124.578866481781,0.00017704832134768367,0.021886160597205162,0.07783599942922592,0.33097130060195923
2284,1125.0637245178223,0.0008164122700691223,0.11382243782281876,0.09581606835126877,0.3389919102191925
2285,1125.54869222641,0.0005971530335955322,0.09917522966861725,0.09768249839544296,0.3389919102191925
2286,1126.0342078208923,0.00032856722828000784,0.032841023057699203,0.08407976478338242,0.33467310667037964
2287,1126.5192077159882,0.00020582685829140246,0.07058371603488922,0.08740004897117615,0.33652403950691223
2288,1127.005665063858,0.0012448602356016636,0.08235588669776917,0.09196989238262177,0.33374765515327454
2289,1127.490693807602,0.0003536138392519206,-0.025374392047524452,0.08636374026536942,0.33467310667037964
2290,1127.976449728012,0.00019995994807686657,-0.027520904317498207,0.08180750161409378,0.33282220363616943
2291,1128.4612946510315,0.00017744422075338662,0.03156442195177078,0.07681904733181,0.3297373652458191
2292,1128.9466288089752,0.00032956988434307277,0.05569787696003914,0.09326827526092529,0.3396088778972626
2293,1129.4329319000244,0.0009313426562584937,0.11475837230682373,0.08704596012830734,0.3334391713142395
2294,1129.9181125164032,0.0004953544703312218,0.026396559551358223,0.09219568967819214,0.33837494254112244
2295,1130.4030299186707,0.00045095887617208064,0.09107468277215958,0.08848866075277328,0.3380664587020874
2296,1130.8873603343964,0.0002811347658280283,-0.009574498981237411,0.08441401273012161,0.33930039405822754
2297,1131.372454404831,0.0007173471385613084,0.06914486736059189,0.09668982774019241,0.34485313296318054
2298,1131.8574826717377,0.0009254867327399552,0.0747908502817154,0.10918758064508438,0.3510228395462036
2299,1132.343513727188,0.0005136175313964486,0.02922801487147808,0.081032395362854,0.3343646228313446
2300,1132.8286600112915,0.00028914064751006663,-0.0004372280673123896,0.07990149408578873,0.33775797486305237
2301,1133.3135886192322,0.0005398135399445891,0.015957534313201904,0.05521625652909279,0.3130791485309601
2302,1133.7992794513702,4.968782377545722e-05,0.07343637943267822,0.06210491806268692,0.32109975814819336
2303,1134.2847859859467,0.0003403130394872278,-0.007888678461313248,0.05938611179590225,0.31554701924324036
2304,1134.7683012485504,2.957955985039007e-05,-0.02129698544740677,0.0669943168759346,0.3251100778579712
2305,1135.25328373909,7.998910587048158e-05,0.0035097356885671616,0.06908665597438812,0.32819491624832153
2306,1135.739576101303,0.00018439437553752214,0.006855071522295475,0.058986738324165344,0.317706435918808
2307,1136.2260258197784,1.5165616787271574e-05,-0.01906774379312992,0.05980534479022026,0.3198658227920532
2308,1136.7110841274261,4.665890173782827e-06,0.024922840297222137,0.0621640607714653,0.32387614250183105
2309,1137.1961262226105,0.00011679415183607489,0.0407656691968441,0.05822008475661278,0.31246218085289
2310,1137.68119931221,2.944866992038442e-06,0.011546008288860321,0.061230625957250595,0.3214082419872284
2311,1138.1667692661285,0.00013838877202942967,0.01796092465519905,0.06544052809476852,0.33127978444099426
2312,1138.6522161960602,0.0001889322738861665,0.03995422646403313,0.06978187710046768,0.33559855818748474
2313,1139.1370568275452,0.0001623444550205022,0.02115565724670887,0.06553567945957184,0.33374765515327454
2314,1139.6230733394623,5.057222369941883e-05,-0.002746000187471509,0.06431061774492264,0.33189675211906433
2315,1140.1083319187164,0.00015624183288309723,0.03216924890875816,0.05560680478811264,0.323567658662796
2316,1140.5929191112518,3.523518535075709e-05,-0.045117758214473724,0.05479651689529419,0.3244931101799011
2317,1141.078221321106,3.298142837593332e-05,0.037276849150657654,0.05816761031746864,0.3278864324092865
2318,1141.5628235340118,4.246559183229692e-05,0.037681758403778076,0.05745697766542435,0.32757794857025146
2319,1142.0483839511871,0.00030598865123465657,-0.008268306963145733,0.06043524295091629,0.33652403950691223
2320,1142.5338747501373,7.263152656378224e-05,-0.005039283074438572,0.07089171558618546,0.3445446491241455
2321,1143.0202085971832,0.0003382311842869967,0.05763059854507446,0.07599060982465744,0.3497888743877411
2322,1143.5058779716492,0.00019146538397762924,0.06600764393806458,0.06807447969913483,0.3473210036754608
2323,1143.9918656349182,0.00047317417920567095,0.053405482321977615,0.08413471281528473,0.35780948400497437
2324,1144.4777173995972,0.0002650952956173569,0.0076555535197257996,0.09115377068519592,0.3627452552318573
2325,1144.9627544879913,0.0003641787334345281,0.06272581219673157,0.09007296711206436,0.3652131259441376
2326,1145.4491181373596,0.0005835124757140875,0.05712956190109253,0.09884832054376602,0.3682979941368103
2327,1145.9350290298462,0.0012525822967290878,0.09998251497745514,0.10453356057405472,0.3738507330417633
2328,1146.420470237732,0.0009727173019200563,0.0645972490310669,0.08747207373380661,0.36336222290992737
2329,1146.9053728580475,0.00027629733085632324,0.04223505035042763,0.08267363160848618,0.36151131987571716
2330,1147.3910760879517,0.0003238461504224688,0.04188462346792221,0.06894473731517792,0.3510228395462036
2331,1147.875864982605,8.316574530908838e-05,0.09432251006364822,0.06236513331532478,0.349171906709671
2332,1148.3623695373535,7.325963815674186e-05,0.017408084124326706,0.061444830149412155,0.3516398072242737
2333,1148.8482286930084,0.0001830977271310985,-0.004752361681312323,0.05965736508369446,0.3426937162876129
2334,1149.3338317871094,1.1170614016009495e-05,0.021639782935380936,0.054097700864076614,0.33559855818748474
2335,1149.8206889629364,8.121475548250601e-05,0.05103258043527603,0.05274193733930588,0.3315882682800293
2336,1150.3064351081848,0.0002915318764280528,0.0398898683488369,0.05407150834798813,0.32726946473121643
2337,1150.7919101715088,6.48042987450026e-05,0.024845149368047714,0.05272803455591202,0.32850340008735657
2338,1151.2776000499725,6.787134771002457e-05,0.026013288646936417,0.05501689016819,0.3223337233066559
2339,1151.763195514679,0.00021054258104413748,0.04915928840637207,0.05977554991841316,0.3133876323699951
2340,1152.248826265335,3.354998989379965e-05,-0.0038246780168265104,0.05526827275753021,0.31924885511398315
2341,1152.7323744297028,5.422346293926239e-05,0.017298609018325806,0.05315568298101425,0.3207912743091583
2342,1153.2182636260986,8.6306179582607e-05,-0.03696361929178238,0.05189795792102814,0.3251100778579712
2343,1153.7041761875153,0.00014432395983021706,-0.04762241616845131,0.061169009655714035,0.3103027641773224
2344,1154.6957693099976,0.0005314968875609338,0.04553437605500221,0.05351315811276436,0.3115366995334625
2345,1155.1819536685944,0.00016631225298624486,-0.01057170145213604,0.05863477289676666,0.3050585389137268
2346,1155.6677498817444,0.00031498377211391926,0.027906885370612144,0.07830603420734406,0.2889401912689209
2347,1156.1530466079712,0.00039234812720678747,-0.039713431149721146,0.07874924689531326,0.28901728987693787
2348,1156.6391417980194,0.0013141573872417212,-0.0913330614566803,0.10860199481248856,0.2791457772254944
2349,1157.1239602565765,0.002050988608971238,-0.14557316899299622,0.14057698845863342,0.2631431221961975
2350,1157.6076610088348,0.001389248645864427,-0.07847435772418976,0.0984404906630516,0.2837730646133423
2351,1158.0928754806519,0.0010058691259473562,-0.036278996616601944,0.07212460786104202,0.298734575510025
2352,1158.5779628753662,0.00030471233185380697,-0.04663386568427086,0.055074237287044525,0.31554701924324036
2353,1159.0634562969208,0.0001231845235452056,-5.3611991461366415e-05,0.05395152047276497,0.32202523946762085
2354,1159.5492203235626,1.430309384886641e-05,0.03484853729605675,0.05455771088600159,0.32017430663108826
2355,1160.0337193012238,8.092974894680083e-05,0.013965309597551823,0.0557299479842186,0.323259174823761
2356,1160.5185115337372,9.290675393458514e-07,-0.0382881835103035,0.0535527803003788,0.3167809844017029
2357,1161.0029211044312,5.159467400517315e-05,0.04598507285118103,0.056082818657159805,0.323567658662796
2358,1161.487211227417,0.00036976090632379055,-0.03692436218261719,0.05376489832997322,0.317706435918808
2359,1161.9736247062683,3.390428173588589e-05,-0.026091303676366806,0.0529765710234642,0.31554701924324036
2360,1162.4593262672424,1.775404712134332e-06,-0.023612238466739655,0.05357859656214714,0.3133876323699951
2361,1162.9455013275146,0.00017137157556135207,-0.008289800956845284,0.05327698215842247,0.3167809844017029
2362,1163.4303586483002,2.8734375518979505e-05,-0.011426580138504505,0.05375634878873825,0.3152385354042053
2363,1163.9155147075653,0.00034814709215424955,-0.007855327799916267,0.07297240197658539,0.2996600270271301
2364,1164.3986213207245,0.0005278390599414706,-0.06873023509979248,0.06691829115152359,0.3058297336101532
2365,1164.8831899166107,0.00023524694552179426,-0.03363843262195587,0.058225031942129135,0.31277066469192505
2366,1165.3691895008087,0.00024296694027725607,-0.006248366553336382,0.061244137585163116,0.31184521317481995
2367,1165.8543255329132,3.4656201023608446e-05,0.028169479221105576,0.05652822181582451,0.3161640167236328
2368,1166.3389976024628,0.0001923461095429957,-0.029272889718413353,0.05706116929650307,0.3170894682407379
2369,1166.8253614902496,0.00010555738117545843,-0.01323259063065052,0.059056833386421204,0.31832340359687805
2370,1167.3120856285095,0.00010630164615577087,-0.03394384682178497,0.06089421734213829,0.317706435918808
2371,1167.7969677448273,0.00014749635010957718,0.004900685045868158,0.06328075379133224,0.31369611620903015
2372,1168.2826700210571,0.00012573887943290174,-0.023987310007214546,0.06406628340482712,0.3140046000480652
2373,1168.7680971622467,0.0005225419881753623,-0.01135226245969534,0.08046706020832062,0.30444157123565674
2374,1169.2531306743622,0.0008265867363661528,-0.04565978795289993,0.09027166664600372,0.30259063839912415
2375,1169.7390413284302,0.001092420076020062,-0.04953150078654289,0.09801681339740753,0.29919731616973877
2376,1170.2244384288788,0.0013404249912127852,-0.08433724194765091,0.062276240438222885,0.3254185616970062
2377,1170.711487531662,0.0007599576492793858,-0.051606934517621994,0.08066254109144211,0.3004312515258789
2378,1171.196547985077,0.00033659854670986533,-0.04472161829471588,0.07690861821174622,0.30367034673690796
2379,1171.6822972297668,0.0004997165524400771,-0.011516226455569267,0.0748606026172638,0.3041330575942993
2380,1172.1670804023743,7.708858902333304e-05,-0.038454391062259674,0.0697430893778801,0.30829763412475586
2381,1172.6527857780457,0.0005155577673576772,-0.056723449379205704,0.07858322560787201,0.3038245737552643
2382,1173.1379528045654,0.00035561033291742206,-0.056310366839170456,0.07562649250030518,0.30459579825401306
2383,1173.6235382556915,0.0004734266840387136,-0.012110489420592785,0.06845652312040329,0.3056755065917969
2384,1174.1098992824554,0.00035359623143449426,0.03772655501961708,0.07415211200714111,0.29457002878189087
2385,1174.5955884456635,0.0003425026952754706,-0.03736370801925659,0.06942276656627655,0.2976548969745636
2386,1175.0807092189789,0.00010907828982453793,-0.028594283387064934,0.0739518329501152,0.2978091239929199
2387,1175.5660927295685,0.0003676816413644701,-0.044977858662605286,0.06106649339199066,0.303978830575943
2388,1176.0508406162262,0.00014643408940173686,-0.04201587289571762,0.056977417320013046,0.30629247426986694
2389,1176.5370657444,0.00048596650594845414,-0.08007074147462845,0.06662355363368988,0.3033618628978729
2390,1177.0215046405792,0.00020987061725463718,-0.05180372670292854,0.06324061751365662,0.30166518688201904
2391,1177.5070731639862,0.00010935758473351598,-0.06590045988559723,0.05302726849913597,0.31184521317481995
2392,1177.9919753074646,0.00017661422316450626,-0.005700763314962387,0.052097152918577194,0.318014919757843
2393,1178.477507352829,0.0003424786264076829,0.08789584040641785,0.05246437340974808,0.3112282156944275
2394,1178.9642522335052,0.00023581332061439753,-0.05231262743473053,0.06728743761777878,0.298734575510025
2395,1179.4498224258423,0.0006315803620964289,-0.06824962049722672,0.06769086420536041,0.3012024760246277
2396,1179.9362087249756,0.0007250325288623571,-0.054125215858221054,0.06820771098136902,0.3050585389137268
2397,1180.4213109016418,0.00047761635505594313,-0.034465231001377106,0.0827946811914444,0.29333609342575073
2398,1180.9071533679962,0.0006567889358848333,-0.06936374306678772,0.08766140788793564,0.2853926122188568
2399,1181.3922054767609,0.00042893888894468546,-0.05242222175002098,0.0674576610326767,0.29163941740989685
2400,1181.8786358833313,0.0004771719977725297,-0.03358509764075279,0.06432025134563446,0.292873352766037
2401,1182.3626775741577,0.0004576440842356533,-0.023900147527456284,0.05326242744922638,0.3149300515651703
2402,1182.8485312461853,0.00019724252342712134,0.02553393691778183,0.05302068963646889,0.30829763412475586
2403,1183.3339021205902,0.00010104932152898982,0.012907253578305244,0.053418468683958054,0.31184521317481995
2404,1183.820606470108,0.00037751192576251924,0.04187030345201492,0.05338934063911438,0.3056755065917969
2405,1184.3062584400177,0.00011901021207449958,-0.03150787577033043,0.05289153754711151,0.30536702275276184
2406,1184.7911698818207,2.6281606551492587e-05,0.0038863741792738438,0.0521317794919014,0.30906882882118225
2407,1185.276709318161,0.0001233250368386507,-0.054376572370529175,0.053027477115392685,0.303978830575943
2408,1185.761792421341,0.0007076055044308305,0.026182912290096283,0.05913509055972099,0.30613821744918823
2409,1186.2473244667053,0.00017449499864596874,0.00953542347997427,0.055855777114629745,0.3033618628978729
2410,1186.7321355342865,0.00011990044731646776,-0.050006262958049774,0.055393535643815994,0.3012024760246277
2411,1187.2179474830627,4.51963296654867e-06,0.03222395479679108,0.05553252995014191,0.30644670128822327
2412,1187.7035584449768,8.906336734071374e-05,-0.029474817216396332,0.05296587198972702,0.30521276593208313
2413,1188.188726425171,7.709074452577624e-06,-0.007967457175254822,0.05264933407306671,0.3049042820930481
2414,1188.6736912727356,0.00029782953788526356,0.023885566741228104,0.05420646816492081,0.29611244797706604
2415,1189.159350156784,3.0556173442164436e-05,0.0009364524157717824,0.05265346169471741,0.2968836724758148
2416,1189.645976781845,4.392258415464312e-05,-0.013303762301802635,0.05263524875044823,0.2985803484916687
2417,1190.1313495635986,0.0001247225736733526,-0.01551583968102932,0.054136548191308975,0.29534125328063965
2418,1190.6172161102295,0.00013054092414677143,0.018186721950769424,0.052618540823459625,0.295803964138031
2419,1191.1029052734375,0.0002784389944281429,-0.043081134557724,0.053479693830013275,0.2968836724758148
2420,1191.5896368026733,0.0002724482910707593,-0.012314894236624241,0.055810898542404175,0.29919731616973877
2421,1192.0750644207,8.350813732249662e-05,0.04660095274448395,0.06544146686792374,0.30798912048339844
2422,1193.066178560257,5.6195913202827796e-05,-0.009603872895240784,0.07082536816596985,0.3149300515651703
2423,1193.551772594452,0.0004878103209193796,-0.025631330907344818,0.07132279872894287,0.3143130838871002
2424,1194.037674665451,0.0005406049313023686,0.07704518735408783,0.08419660478830338,0.3195573389530182
2425,1194.5227303504944,0.000850376789458096,0.1041150763630867,0.0847400650382042,0.3170894682407379
2426,1195.00878572464,0.0003338071401230991,0.002809367375448346,0.09484869241714478,0.32726946473121643
2427,1195.4929649829865,0.00037385369068942964,0.014534682966768742,0.08399031311273575,0.3214082419872284
2428,1195.9765901565552,0.0002980104763992131,0.03892522305250168,0.0873473510146141,0.3241846263408661
2429,1196.4623112678528,0.001213718787766993,0.09148303419351578,0.08761239051818848,0.3260355293750763
2430,1196.9482262134552,0.00018117376021109521,0.09028209745883942,0.09034016728401184,0.3269609808921814
2431,1197.4333868026733,0.0009374578949064016,0.008123930543661118,0.09172400087118149,0.32726946473121643
2432,1197.917763710022,0.0007972655585035682,0.06879770755767822,0.09350018948316574,0.33035433292388916
2433,1198.4029710292816,0.0006668306305073202,0.03547615185379982,0.07003998756408691,0.30922308564186096
2434,1198.888437986374,4.4483829697128385e-05,0.004057237878441811,0.0687234178185463,0.31184521317481995
2435,1199.3731648921967,6.949340604478493e-05,0.03392426297068596,0.07387750595808029,0.3186318874359131
2436,1199.8588190078735,0.00014281416952144355,0.07043091952800751,0.06422654539346695,0.3106112480163574
2437,1200.3432433605194,4.575011189444922e-05,-0.03216811642050743,0.06212182715535164,0.31091973185539246
2438,1200.8295891284943,1.883418735815212e-05,-0.007028151769191027,0.06282670795917511,0.3103027641773224
2439,1201.3137545585632,1.284533936996013e-05,-0.003227451117709279,0.05832479149103165,0.3058297336101532
2440,1201.7982947826385,9.348818821308669e-06,0.016844358295202255,0.05734125152230263,0.3032076060771942
2441,1202.2849612236023,4.1313898691441864e-05,0.021258855238556862,0.06723206490278244,0.3112282156944275
2442,1202.77135181427,0.00043050915701314807,0.01582306995987892,0.0678723156452179,0.3084518611431122
2443,1203.2574095726013,0.00043762417044490576,0.0290966909378767,0.0927075445652008,0.32726946473121643
2444,1203.742620229721,0.0011133720399811864,0.04260019212961197,0.09878506511449814,0.33035433292388916
2445,1204.2268114089966,0.0007005521329119802,0.06785586476325989,0.10158763825893402,0.3371410071849823
2446,1204.7111389636993,0.0010907654650509357,0.08074378967285156,0.103851318359375,0.3389919102191925
2447,1205.1973316669464,0.0007390410173684359,0.051531266421079636,0.08486451208591461,0.329120397567749
2448,1205.6832873821259,0.00022158476349432021,0.006017135456204414,0.0956403985619545,0.33559855818748474
2449,1206.1699676513672,0.00036830396857112646,0.08130933344364166,0.07014597952365875,0.31554701924324036
2450,1206.6560406684875,0.00029931971221230924,0.059368476271629333,0.078835129737854,0.3251100778579712
2451,1207.1405789852142,0.0003857137926388532,0.0073876166716217995,0.07259587198495865,0.3226422071456909
2452,1207.6261308193207,0.00023944959684740752,-0.006967536173760891,0.07137370109558105,0.32757794857025146
2453,1208.1129033565521,0.00031821048469282687,0.03317093476653099,0.07024950534105301,0.323567658662796
2454,1208.5991554260254,0.00011077482486143708,0.02387140691280365,0.05898377671837807,0.31246218085289
2455,1209.0832958221436,1.348782370769186e-05,-0.030315259471535683,0.0604957714676857,0.31369611620903015
2456,1209.5692760944366,2.8108148399041966e-05,0.006100689526647329,0.061235468834638596,0.3143130838871002
2457,1210.05504155159,0.0002251159748993814,0.011306766420602798,0.05681457743048668,0.30644670128822327
2458,1210.5408499240875,8.118187906802632e-06,0.0011441722745075822,0.0569569431245327,0.306909441947937
2459,1211.0260527133942,9.16130593395792e-05,-0.02215922623872757,0.058153148740530014,0.3133876323699951
2460,1211.511530160904,5.589862848864868e-05,-0.0012463104212656617,0.05927300453186035,0.3143130838871002
2461,1211.9978659152985,0.0003177313192281872,-0.015470607206225395,0.05754038318991661,0.30814337730407715
2462,1212.4828479290009,5.428977601695806e-05,-0.023785127326846123,0.05673118308186531,0.3075264096260071
2463,1212.9690909385681,4.241675924276933e-05,0.04054708406329155,0.054689738899469376,0.3021279275417328
2464,1213.455323457718,0.0002916803059633821,0.04030138999223709,0.05503717437386513,0.29719215631484985
2465,1213.9401597976685,9.94642250589095e-05,-0.025333374738693237,0.05493314564228058,0.2968836724758148
2466,1214.4263825416565,0.00020195300749037415,-0.008658242411911488,0.06061205267906189,0.29256486892700195
2467,1214.9126801490784,0.0004833078128285706,-0.07385829091072083,0.06230059638619423,0.29888883233070374
2468,1215.3992581367493,8.335450547747314e-05,0.041596896946430206,0.062275711447000504,0.29626670479774475
2469,1215.884356021881,9.689119178801775e-05,-0.019650842994451523,0.05797373130917549,0.30012276768684387
2470,1216.369874238968,8.358338527614251e-05,0.0029099653474986553,0.057157233357429504,0.30521276593208313
2471,1216.8552334308624,1.3108419807394966e-05,-0.0055731129832565784,0.0681733563542366,0.29796338081359863
2472,1217.3400056362152,0.00037340386188589036,-0.03891276568174362,0.07610632479190826,0.2902512550354004
2473,1217.8250274658203,0.00018698109488468617,-0.0037969332188367844,0.08441813290119171,0.2803797125816345
2474,1218.3118929862976,0.0008502280688844621,-0.05941241234540939,0.07147146761417389,0.2914851903915405
2475,1218.7983891963959,0.0005246539949439466,0.007380399387329817,0.08563414961099625,0.2844671607017517
2476,1219.2839002609253,0.00024172375560738146,-0.0047366321086883545,0.09089105576276779,0.2836188077926636
2477,1219.7702679634094,0.0005845250561833382,-0.10507532954216003,0.0929848849773407,0.28253912925720215
2478,1220.2555854320526,0.0012126992223784328,-0.05121467635035515,0.10846211761236191,0.27829745411872864
2479,1220.7410266399384,0.0014077496016398072,-0.09003040194511414,0.10965552926063538,0.2776033580303192
2480,1221.2261862754822,0.000967852771282196,-0.030519532039761543,0.1114300861954689,0.27139025926589966
2481,1221.7116696834564,0.0010849044192582369,-0.08756382763385773,0.07170359790325165,0.29349035024642944
2482,1222.1978142261505,0.0004164979618508369,-0.021907562389969826,0.05414717644453049,0.3152385354042053
2483,1222.6847536563873,2.9590986741823144e-05,-0.0008955210214480758,0.05431568622589111,0.3170894682407379
2484,1223.1703803539276,0.00011757302127080038,-0.016635052859783173,0.05511218681931496,0.32017430663108826
2485,1223.6565787792206,5.235592107055709e-05,0.00642604473978281,0.054859958589076996,0.3195573389530182
2486,1224.1425521373749,2.5948889742721803e-05,-0.01969684474170208,0.055348627269268036,0.32017430663108826
2487,1224.6279430389404,0.0004742336750496179,0.06320927292108536,0.05351804196834564,0.31184521317481995
2488,1225.11350107193,0.00024465195019729435,-0.04499008506536484,0.052076518535614014,0.31554701924324036
2489,1225.5983679294586,0.00015283649554476142,-0.0359305664896965,0.055277373641729355,0.32387614250183105
2490,1226.0840575695038,7.888567051850259e-05,0.008768487721681595,0.05376381799578667,0.31647250056266785
2491,1226.5694971084595,4.7616044867027085e-06,0.016373127698898315,0.05415068939328194,0.3195573389530182
2492,1227.055834054947,6.657678750343621e-05,0.009260451421141624,0.05422094091773033,0.32017430663108826
2493,1227.542922258377,3.190288407495245e-05,-0.017174094915390015,0.05178827419877052,0.31369611620903015
2494,1228.0287976264954,0.00016397469153162092,0.012980030849575996,0.05052293464541435,0.3115366995334625
2495,1228.5140533447266,6.128548557171598e-05,0.019583767279982567,0.050868600606918335,0.3115366995334625
2496,1229.0002944469452,0.0001257439871551469,0.03377421572804451,0.05364978685975075,0.3067551851272583
2497,1229.4851825237274,8.540879935026169e-05,0.022265756502747536,0.05169696360826492,0.3078348934650421
2498,1229.9700500965118,6.620531348744407e-05,-0.002893338445574045,0.05272635817527771,0.3050585389137268
2499,1230.4558005332947,0.00019221728143747896,-0.05816459655761719,0.05292855575680733,0.31924885511398315
2500,1230.9420068264008,2.665436659299303e-05,-0.006662925239652395,0.05170105770230293,0.3152385354042053
2501,1231.93319773674,0.0001781328028300777,0.04452484846115112,0.05203216150403023,0.32109975814819336
2502,1232.4170367717743,0.0005147731280885637,0.09868928045034409,0.0525071881711483,0.3032076060771942
2503,1232.9016382694244,3.273794209235348e-05,0.028464430943131447,0.05422030761837959,0.3012024760246277
2504,1233.3872318267822,0.000241911067860201,-0.045094866305589676,0.05211176350712776,0.3115366995334625
2505,1233.8730325698853,3.3469572372268885e-05,-0.018339620903134346,0.05453640595078468,0.30644670128822327
2506,1234.3578073978424,0.00010468731488799676,0.0003277398645877838,0.055607184767723083,0.3038245737552643
2507,1234.8434793949127,8.324308873852715e-05,-0.09683700650930405,0.06092836707830429,0.301356703042984
2508,1235.3296818733215,0.0009516091668047011,0.010729712434113026,0.06134381517767906,0.28755199909210205
2509,1235.8137271404266,0.00017649313667789102,-0.05062110722064972,0.06372040510177612,0.2884003221988678
2510,1236.299221754074,0.0006973923882469535,-0.05078135430812836,0.05777883157134056,0.29163941740989685
2511,1236.7854180335999,0.00023609772324562073,-0.035525377839803696,0.06635595113039017,0.28516122698783875
2512,1237.271107673645,0.00012674571189563721,-0.005241508595645428,0.05675308406352997,0.292873352766037
2513,1237.7569198608398,0.0004974611802026629,-0.06091022491455078,0.07426302134990692,0.2845442593097687
2514,1238.2424867153168,0.00016286977916024625,-0.03650360554456711,0.057340074330568314,0.29349035024642944
2515,1238.7278513908386,0.0003367230820003897,-0.05956326797604561,0.07153646647930145,0.2850069999694824
2516,1239.2121918201447,0.000769534963183105,-0.09598933160305023,0.08209510147571564,0.28107380867004395
2517,1239.6969118118286,0.0007534107426181436,-0.05493733659386635,0.08424267172813416,0.2797241806983948
2518,1240.18293094635,0.0005294869770295918,-0.07489975541830063,0.07005294412374496,0.2876291275024414
2519,1240.6687784194946,0.0004392801783978939,-0.019163498654961586,0.05911227688193321,0.29534125328063965
2520,1241.1544692516327,0.00013348936045076698,-0.030342571437358856,0.05958545580506325,0.2919479012489319
2521,1241.6395690441132,0.0003440322179812938,-0.043623074889183044,0.05190376564860344,0.3087603449821472
2522,1242.1258323192596,6.850175850559026e-05,-0.03258771821856499,0.051477741450071335,0.30706366896629333
2523,1242.613229751587,0.00012334466737229377,0.010523924604058266,0.05169055238366127,0.3103027641773224
2524,1243.0982193946838,0.00018685472605284303,-0.027947206050157547,0.05262981727719307,0.31369611620903015
2525,1243.5830526351929,3.6956185795133933e-05,0.04211418703198433,0.053058724850416183,0.31369611620903015
2526,1244.0681371688843,0.0002594648685771972,-0.03212764486670494,0.05207895487546921,0.3096857964992523
2527,1244.5539083480835,4.806018296221737e-06,0.003717442974448204,0.05257837101817131,0.3075264096260071
2528,1245.0398480892181,1.6100577340694144e-05,0.0027664988301694393,0.052828919142484665,0.30829763412475586
2529,1245.524555683136,8.091257086562109e-07,-0.013634576462209225,0.052171848714351654,0.3086061179637909
2530,1246.009447813034,3.9481037674704567e-05,-0.045036401599645615,0.051759518682956696,0.3093773126602173
2531,1246.494968175888,0.00014588744670618325,-0.05264551192522049,0.05343213677406311,0.3047500550746918
2532,1246.9804491996765,7.323495538003044e-06,-0.036576081067323685,0.052279822528362274,0.30613821744918823
2533,1247.4661493301392,1.4226626262825448e-05,-0.0822821706533432,0.05565498769283295,0.301356703042984
2534,1247.952320575714,0.00012334418715909123,-0.06703025102615356,0.0520944744348526,0.3056755065917969
2535,1248.4386856555939,0.0002567579795140773,-0.03327878937125206,0.05592266470193863,0.3033618628978729
2536,1248.9238922595978,7.467676914529875e-05,-0.05035161226987839,0.05570746585726738,0.3033618628978729
2537,1249.4091782569885,9.458801650907844e-05,-0.01226681936532259,0.05312693864107132,0.30521276593208313
2538,1249.8940370082855,0.00014605693286284804,-0.062176335602998734,0.0678720772266388,0.29271912574768066
2539,1250.3791625499725,0.0005169351934455335,-0.03497617319226265,0.08074109256267548,0.2870892584323883
2540,1250.8648991584778,0.0013362447498366237,-0.05824212729930878,0.0944545716047287,0.28161364793777466
2541,1251.3501298427582,0.0005307176616042852,-0.03665061295032501,0.09359043091535568,0.2796470522880554
2542,1251.83611536026,0.0005220001330599189,-0.02975488267838955,0.09556450694799423,0.27752622961997986
2543,1252.3204629421234,0.0003628652193583548,-0.06317076832056046,0.07223356515169144,0.28624093532562256
2544,1252.8066816329956,0.000561078661121428,-0.04230571538209915,0.07524219900369644,0.2833874523639679
2545,1253.2904756069183,0.000169070772244595,-0.011632711626589298,0.07492547482252121,0.2850841283798218
2546,1253.7779474258423,0.0005352794541977346,-0.048948802053928375,0.0687294527888298,0.289865642786026
2547,1254.2636647224426,0.0002843756810761988,-0.006754426285624504,0.06400424242019653,0.29241064190864563
2548,1254.7486855983734,0.00044091037125326693,-0.002950062043964863,0.05890591815114021,0.29364457726478577
2549,1255.2343633174896,0.00014160104910843074,-0.02622155100107193,0.05542949587106705,0.29518699645996094
2550,1255.7203154563904,5.5482749303337187e-05,-0.03642705827951431,0.05445457994937897,0.29703789949417114
2551,1256.206216096878,0.00020874719484709203,0.011364559642970562,0.05790407583117485,0.2941073179244995
2552,1256.6920194625854,7.712624210398644e-05,-0.01820126734673977,0.05656830221414566,0.29349035024642944
2553,1257.177457332611,0.00018418990657664835,-0.031343698501586914,0.06254950165748596,0.28423577547073364
2554,1257.6632940769196,0.0001877955364761874,0.054857853800058365,0.061738643795251846,0.281690776348114
2555,1258.149062871933,0.0007631699554622173,-0.06311322003602982,0.05631975829601288,0.2919479012489319
2556,1258.6348285675049,0.0007687655161134899,-0.03463953360915184,0.05357993766665459,0.29996851086616516
2557,1259.1195452213287,0.00021309468138497323,0.04480161890387535,0.05399313196539879,0.30012276768684387
2558,1259.6062653064728,4.251257996656932e-05,0.021833516657352448,0.05221938341856003,0.29919731616973877
2559,1260.0928189754486,0.00030248641269281507,-0.04484173655509949,0.054891254752874374,0.3015109598636627
2560,1260.5778048038483,0.00017437741917092353,0.03770533949136734,0.05344884842634201,0.3103027641773224
2561,1261.063640832901,1.7998636394622736e-05,-0.009320846758782864,0.052344758063554764,0.30521276593208313
2562,1261.549561738968,1.1116746463812888e-05,-0.0025105702225118876,0.0521400161087513,0.309531569480896
2563,1262.035207271576,4.147963772993535e-05,-0.006170152220875025,0.051394280046224594,0.30552124977111816
2564,1262.5206072330475,0.000161283795023337,-0.04403143748641014,0.05280740186572075,0.30459579825401306
2565,1263.0052347183228,5.4910840844968334e-05,-0.006734562572091818,0.051904890686273575,0.3103027641773224
2566,1263.490357875824,2.465221768943593e-05,0.032081518322229385,0.05461755022406578,0.312153697013855
2567,1263.9748511314392,0.0001263368467334658,-0.04169031232595444,0.05204389989376068,0.3112282156944275
2568,1264.4621901512146,0.0010664715664461255,0.07257197797298431,0.05839183181524277,0.3096857964992523
2569,1264.9471106529236,7.91187267168425e-05,0.03814752772450447,0.05759173259139061,0.31091973185539246
2570,1265.4320991039276,0.00022021537006366998,0.04084211215376854,0.05981752276420593,0.3112282156944275
2571,1265.9159734249115,0.00021268497221171856,-0.007162811700254679,0.0664256140589714,0.3140046000480652
2572,1266.4018278121948,0.000226345713599585,0.039837565273046494,0.06839210540056229,0.3152385354042053
2573,1266.8878598213196,0.0008082306012511253,0.07170544564723969,0.06374379247426987,0.312153697013855
2574,1267.3733577728271,0.00010242251300951466,-0.0038397167809307575,0.05879778414964676,0.30737215280532837
2575,1267.8581733703613,0.00022670507314614952,0.01683473028242588,0.06601136922836304,0.31277066469192505
2576,1268.3424994945526,0.0001486942492192611,0.012428800575435162,0.07186388224363327,0.31924885511398315
2577,1268.8284313678741,0.0006496993592008948,0.04300851747393608,0.09114065766334534,0.3325137197971344
2578,1269.3124461174011,0.0006004672613926232,0.07534752041101456,0.08882119506597519,0.33374765515327454
2579,1270.3044385910034,0.0006737112998962402,0.09029994904994965,0.0774066299200058,0.32634401321411133
2580,1270.7891957759857,0.0003430336364544928,-0.02282099612057209,0.0761561468243599,0.3260355293750763
2581,1271.2757699489594,0.0003054243861697614,0.08669022470712662,0.06547825038433075,0.31924885511398315
2582,1271.7612204551697,0.00030544408946298063,-0.009677417576313019,0.07147184014320374,0.3254185616970062
2583,1272.2477443218231,0.0001419520704075694,-0.012379620224237442,0.0717553049325943,0.3241846263408661
2584,1272.732497215271,0.00032964409911073744,0.05888490378856659,0.0832243412733078,0.3315882682800293
2585,1273.217806816101,0.00034833446261473,0.02817995473742485,0.07607760280370712,0.32726946473121643
2586,1273.7026634216309,0.00040916618308983743,0.030376136302947998,0.09354576468467712,0.3362155258655548
2587,1274.1877932548523,0.0004127516585867852,0.029904544353485107,0.0886254534125328,0.3359070420265198
2588,1274.6726653575897,0.00040618362254463136,0.04878406971693039,0.06769855320453644,0.3217167258262634
2589,1275.159616470337,0.0001061967559508048,0.027915095910429955,0.0705081894993782,0.3226422071456909
2590,1275.644790649414,0.0003523559425957501,0.05375112593173981,0.05573989450931549,0.3075264096260071
2591,1276.1301198005676,1.8357117369305342e-05,-0.071282297372818,0.05319194868206978,0.30829763412475586
2592,1276.6156930923462,4.097756118426332e-06,-0.026418711990118027,0.052621956914663315,0.30999428033828735
2593,1277.0994436740875,3.4979810152435675e-05,-0.014326159842312336,0.05410563200712204,0.312153697013855
2594,1277.5852119922638,8.91388117452152e-06,0.011147831566631794,0.05877944827079773,0.3161640167236328
2595,1278.0709419250488,1.7214981198776513e-05,0.013878903351724148,0.058030981570482254,0.3140046000480652
2596,1278.5551159381866,0.00034228345612064004,0.012876199558377266,0.05676569044589996,0.30922308564186096
2597,1279.0393612384796,5.830373629578389e-05,0.014140736311674118,0.06067287176847458,0.31462156772613525
2598,1279.5250680446625,0.00019457795133348554,0.038410261273384094,0.06343936920166016,0.3115366995334625
2599,1280.0114426612854,0.000810090044979006,0.08561970293521881,0.07634031772613525,0.31832340359687805
2600,1280.49658203125,0.0006095749558880925,0.04425780102610588,0.05458345636725426,0.29996851086616516
2601,1280.9814422130585,3.3736912428139476e-06,-0.01436151098459959,0.05091119557619095,0.29719215631484985
2602,1281.4667904376984,6.70594527036883e-05,0.0607234425842762,0.05101895332336426,0.2921021580696106
2603,1281.9526107311249,4.472146611078642e-05,0.008894333615899086,0.051000334322452545,0.2959582209587097
2604,1282.4385223388672,5.037428854848258e-05,-0.0051897307857871056,0.05091587454080582,0.2950327694416046
2605,1282.9245519638062,3.9330894651357085e-05,-3.0220448024920188e-05,0.05124637484550476,0.29981428384780884
2606,1283.4104149341583,6.776341615477577e-05,0.04468560218811035,0.05131099373102188,0.2985803484916687
2607,1283.8957734107971,0.0005156209226697683,-0.091859832406044,0.055058255791664124,0.2939530611038208
2608,1284.3813817501068,3.196649413439445e-05,0.026297256350517273,0.05719125270843506,0.3004312515258789
2609,1284.8672053813934,7.618730160174891e-05,0.03994372859597206,0.06607954204082489,0.30922308564186096
2610,1285.352632522583,0.00010966261470457539,0.012759815901517868,0.061408013105392456,0.30737215280532837
2611,1285.8393449783325,0.0011649291263893247,0.04975377023220062,0.0702853575348854,0.304287314414978
2612,1286.3243865966797,0.00014228554209694266,0.06792481988668442,0.07535454630851746,0.3078348934650421
2613,1286.8093538284302,0.0007234320510178804,0.0648435652256012,0.07549512386322021,0.3056755065917969
2614,1287.2966306209564,0.000499488553032279,0.024214595556259155,0.096512570977211,0.3241846263408661
2615,1287.7813000679016,0.0006067880894988775,0.04511881247162819,0.08711201697587967,0.3195573389530182
2616,1288.2673225402832,0.00039807124994695187,0.05683599412441254,0.07210414111614227,0.31246218085289
2617,1288.7528853416443,9.965883509721607e-05,0.01602867804467678,0.06419641524553299,0.3086061179637909
2618,1289.2389769554138,0.0006835155072622001,-0.010688845999538898,0.05983883887529373,0.30058547854423523
2619,1289.725456237793,0.00028336208197288215,0.036315761506557465,0.06593906134366989,0.306600958108902
2620,1290.211147069931,0.0004221351118758321,0.06943916529417038,0.06278954446315765,0.3022821545600891
2621,1290.696917772293,2.188449252571445e-05,0.008816635236144066,0.059733547270298004,0.30058547854423523
2622,1291.1830999851227,0.00017761491471901536,-0.01606217585504055,0.05976690351963043,0.2985803484916687
2623,1291.6686825752258,0.0001848517858888954,-0.01448550820350647,0.054425254464149475,0.293181836605072
2624,1292.1534101963043,0.00030841000261716545,0.056754034012556076,0.05815168842673302,0.29426154494285583
2625,1292.6393370628357,0.00011357336188666523,0.025474628433585167,0.05816926062107086,0.2956497371196747
2626,1293.1237671375275,0.0001285463513340801,0.003164161927998066,0.059900905936956406,0.3002769947052002
2627,1293.609316110611,0.00015299882215913385,0.031760361045598984,0.06031796336174011,0.2993515431880951
2628,1294.0948622226715,0.0003976017760578543,0.07301504164934158,0.057530973106622696,0.2950327694416046
2629,1294.5805230140686,8.461596007691696e-05,0.011386237107217312,0.05773494020104408,0.29719215631484985
2630,1295.0666644573212,6.09143971814774e-05,-0.0061595868319272995,0.06131995469331741,0.30058547854423523
2631,1295.5526595115662,2.105208477587439e-05,-0.022567009553313255,0.055676646530628204,0.29703789949417114
2632,1296.0383162498474,5.9291551224305294e-06,-0.017914768308401108,0.05191405490040779,0.293181836605072
2633,1296.524549484253,3.995223232777789e-05,0.02769760973751545,0.05252927541732788,0.29179367423057556
2634,1297.010493516922,7.704571180511266e-05,0.02077728509902954,0.06140916794538498,0.301356703042984
2635,1297.4955174922943,0.0008123071165755391,-0.027739766985177994,0.06487207859754562,0.2968836724758148
2636,1297.9817593097687,2.1503358311747434e-06,0.005093368235975504,0.06520284712314606,0.29796338081359863
2637,1298.4674098491669,0.00018113455735147,0.015769995748996735,0.0713796615600586,0.30706366896629333
2638,1298.9523105621338,0.00011929509491892532,0.019183844327926636,0.05986038222908974,0.2985803484916687
2639,1299.4377954006195,0.00015736997011117637,-0.042070239782333374,0.05907152593135834,0.2978091239929199
2640,1299.922779083252,6.196558388182893e-05,-0.019436579197645187,0.054174065589904785,0.29241064190864563
2641,1300.4073042869568,2.3743110432405956e-05,0.04269218444824219,0.05848674848675728,0.29981428384780884
2642,1300.8944075107574,7.423078204737976e-05,0.004220145288854837,0.06368238478899002,0.30274489521980286
2643,1301.3803389072418,0.00026002273079939187,0.053826577961444855,0.07165126502513885,0.30798912048339844
2644,1301.8653428554535,0.00014004873810335994,0.07054001837968826,0.07453345507383347,0.3093773126602173
2645,1302.3492770195007,0.0003613312146626413,0.02558913081884384,0.08419444411993027,0.3167809844017029
2646,1302.834020614624,0.00036431950866244733,0.04168408364057541,0.09114835411310196,0.3198658227920532
2647,1303.3190004825592,0.00047994733904488385,0.06728043407201767,0.0996762365102768,0.3251100778579712
2648,1303.8049912452698,0.0007740443688817322,0.054583337157964706,0.09254957735538483,0.32480159401893616
2649,1304.290301322937,0.0008833996835164726,0.04461057484149933,0.12195389717817307,0.34207674860954285
2650,1304.7752220630646,0.0015704818069934845,0.07938770949840546,0.1255110502243042,0.34300220012664795
2651,1305.2597773075104,0.0006313120247796178,0.07651498913764954,0.08046682178974152,0.3223337233066559
2652,1305.7457902431488,0.00021186878439038992,0.026708297431468964,0.0729193165898323,0.3195573389530182
2653,1306.2322244644165,0.0002703425707295537,0.03533697873353958,0.06397759169340134,0.3130791485309601
2654,1306.7183966636658,7.375107816187665e-05,0.03299631550908089,0.06517596542835236,0.3149300515651703
2655,1307.2032809257507,7.122619649635453e-08,-0.022350994870066643,0.06195062771439552,0.3143130838871002
2656,1307.6880822181702,0.00011450763122411445,0.03618639335036278,0.05552178621292114,0.3096857964992523
2657,1308.6781289577484,0.00040424949838779867,-0.0549352690577507,0.061328329145908356,0.3140046000480652
2658,1309.1644740104675,3.124741488136351e-05,-0.001474265125580132,0.05365105718374252,0.30552124977111816
2659,1309.6505720615387,2.8667409424087964e-05,0.056262291967868805,0.05351405590772629,0.306600958108902
2660,1310.13702750206,9.743180271470919e-05,0.01550314761698246,0.05310634523630142,0.30814337730407715
2661,1310.6217613220215,4.7644956794101745e-05,-0.026586122810840607,0.05663023516535759,0.31246218085289
2662,1311.1065924167633,0.0004485055978875607,0.049753665924072266,0.05419014394283295,0.303978830575943
2663,1311.5913739204407,0.00010936399485217407,-0.02966996096074581,0.05553422495722771,0.30829763412475586
2664,1312.0762088298798,1.2304390111239627e-05,-0.023010894656181335,0.05291100963950157,0.30536702275276184
2665,1312.5620985031128,5.066646190243773e-05,-0.0320548452436924,0.05449644848704338,0.3089146018028259
2666,1313.0476701259613,3.8575475628022105e-05,0.016416901722550392,0.05428455024957657,0.30798912048339844
2667,1313.5324721336365,3.617679249146022e-05,0.04765672609210014,0.05294867977499962,0.29734641313552856
2668,1314.0178563594818,1.5198542314465158e-05,-0.02788463607430458,0.052509769797325134,0.29981428384780884
2669,1314.5022711753845,0.00010827618825715035,-0.025871576741337776,0.05451400950551033,0.2948785126209259
2670,1314.9875864982605,4.535547850537114e-05,0.0047885761596262455,0.05225754529237747,0.29996851086616516
2671,1315.4725666046143,4.5233959099277854e-05,-0.011555211618542671,0.05220932140946388,0.3015109598636627
2672,1315.9575204849243,0.00038503645919263363,0.020329469814896584,0.058045729994773865,0.3015109598636627
2673,1316.4425864219666,0.00013244361616671085,0.06184830516576767,0.06179070845246315,0.3084518611431122
2674,1316.9281296730042,0.0005293775466270745,-0.03258826583623886,0.057801999151706696,0.29811760783195496
2675,1317.4134035110474,0.00016078571206890047,0.022846750915050507,0.06916248053312302,0.31091973185539246
2676,1317.8997185230255,0.00019721928401850164,0.02542143687605858,0.07375074923038483,0.3161640167236328
2677,1318.3834426403046,0.00013379174924921244,-0.004119758494198322,0.07843764126300812,0.3214082419872284
2678,1318.8673686981201,0.0004695691750384867,0.05471953749656677,0.09412037581205368,0.3306628167629242
2679,1319.352777481079,0.0027941004373133183,0.0645417645573616,0.13903574645519257,0.35040584206581116
2680,1319.8375842571259,0.0015429670456796885,0.0816880613565445,0.08729466050863266,0.33035433292388916
2681,1320.3232610225677,0.0002205892524216324,0.021722326055169106,0.06037970259785652,0.31554701924324036
2682,1320.8073952198029,0.00012928991054650396,0.02693079598248005,0.05515109375119209,0.3115366995334625
2683,1321.2932081222534,7.65947606851114e-06,0.03057907521724701,0.05641839653253555,0.31462156772613525
2684,1321.7786028385162,6.64644903736189e-06,-0.05816894769668579,0.05055544525384903,0.30721792578697205
2685,1322.2644050121307,1.2526986211014446e-05,0.017969969660043716,0.04985992610454559,0.304287314414978
2686,1322.7504420280457,1.135285674536135e-05,0.002573814243078232,0.05177941918373108,0.3096857964992523
2687,1323.2367389202118,0.0004000756307505071,-0.032188430428504944,0.052934642881155014,0.306600958108902
2688,1323.7243294715881,2.9923388865427114e-05,0.0059738787822425365,0.052413515746593475,0.3106112480163574
2689,1324.2091097831726,7.068817649269477e-05,-0.005613102111965418,0.05125047639012337,0.30999428033828735
2690,1324.694685459137,4.489313141675666e-05,-0.011939599178731441,0.05186838284134865,0.3093773126602173
2691,1325.1805658340454,4.7702975280117244e-05,-0.02579677477478981,0.05162202939391136,0.30814337730407715
2692,1325.664659500122,4.63783107989002e-05,0.0034523929934948683,0.05203085020184517,0.30367034673690796
2693,1326.1503772735596,3.685161209432408e-05,-0.08672180771827698,0.05077472701668739,0.30814337730407715
2694,1326.636599779129,5.099818008602597e-05,0.04523856192827225,0.050556279718875885,0.30521276593208313
2695,1327.1220271587372,4.651720701076556e-06,0.02277090772986412,0.05142504721879959,0.3067551851272583
2696,1327.60693192482,0.0001736862031975761,0.06778044253587723,0.054506659507751465,0.31091973185539246
2697,1328.0913712978363,9.847750334301963e-06,-0.012845582328736782,0.05426234006881714,0.3112282156944275
2698,1328.5771820545197,0.00019327427435200661,0.03992577642202377,0.05264067277312279,0.3086061179637909
2699,1329.061069726944,8.558273839298636e-05,-0.0039145564660429955,0.0566788949072361,0.3143130838871002
2700,1329.5450139045715,7.302124868147075e-05,-0.004856293089687824,0.05298062041401863,0.3115366995334625
2701,1330.0307221412659,2.131270957761444e-05,0.022619986906647682,0.05299730598926544,0.3133876323699951
2702,1330.5160660743713,0.0005781945656053722,0.06696563959121704,0.050866153091192245,0.30058547854423523
2703,1331.0024642944336,7.673965592402965e-05,0.011895053088665009,0.05138871818780899,0.30444157123565674
2704,1331.4893169403076,0.0001768095389707014,0.01536277960985899,0.05198851600289345,0.30644670128822327
2705,1331.9749331474304,9.435253741685301e-05,-0.008100110106170177,0.05078761652112007,0.3041330575942993
2706,1332.4601826667786,4.584193447954021e-06,-0.025336429476737976,0.05128195509314537,0.30259063839912415
2707,1332.9452311992645,1.4293672393250745e-05,-0.056125394999980927,0.05017107352614403,0.301048219203949
2708,1333.4299983978271,7.81645121605834e-06,0.0035812705755233765,0.050053469836711884,0.2995058000087738
2709,1333.9175443649292,5.2650448196800426e-05,-0.04378741234540939,0.05010269954800606,0.3032076060771942
2710,1334.4032099246979,8.711464033694938e-05,-0.024393711239099503,0.052341144531965256,0.2964209318161011
2711,1334.8881158828735,0.00021319945517461747,0.0054997908882796764,0.06066736951470375,0.29179367423057556
2712,1335.3742728233337,0.00010128025314770639,0.03962646424770355,0.05742068216204643,0.292873352766037
2713,1335.8596835136414,3.735665086423978e-05,-0.0021653480362147093,0.051302891224622726,0.298734575510025
2714,1336.3456156253815,3.705104245455004e-05,-0.012265900149941444,0.050284843891859055,0.3012024760246277
2715,1336.8297374248505,0.0003977767191827297,0.010276539251208305,0.050074487924575806,0.29981428384780884
2716,1337.3156957626343,6.192976434249431e-05,0.04238234460353851,0.050614457577466965,0.3038245737552643
2717,1337.8015370368958,0.000451927597168833,0.04206229746341705,0.050115711987018585,0.30166518688201904
2718,1338.2866461277008,6.0014514019712806e-05,0.030309384688735008,0.05058634653687477,0.30259063839912415
2719,1338.7712543010712,1.5352827176684514e-05,0.011164587922394276,0.050351742655038834,0.3019736707210541
2720,1339.2569439411163,1.53507680806797e-05,-0.013409783132374287,0.05521340295672417,0.30829763412475586
2721,1339.7426080703735,0.0005366257973946631,-0.005760065745562315,0.051534220576286316,0.2964209318161011
2722,1340.2267153263092,5.937330570304766e-06,0.0025821730960160494,0.05065470188856125,0.2939530611038208
2723,1340.711903333664,4.1454411984886974e-05,-0.03497716039419174,0.04979100823402405,0.2947242856025696
2724,1341.1962580680847,9.023199709190521e-06,0.0365154892206192,0.052201151847839355,0.2978091239929199
2725,1341.680790901184,0.0001266058097826317,0.005350954364985228,0.0499049574136734,0.2965751886367798
2726,1342.1655094623566,0.00011543274013092741,0.03672716021537781,0.053175076842308044,0.29734641313552856
2727,1342.652265548706,0.0005568988271988928,-0.010497654788196087,0.07849693298339844,0.31246218085289
2728,1343.1370227336884,0.0003670431033242494,0.03787510469555855,0.09249450266361237,0.3217167258262634
2729,1343.6223497390747,0.001517720171250403,0.09475678950548172,0.07447417825460434,0.3106112480163574
2730,1344.1073882579803,0.0004940464277751744,0.017395658418536186,0.08546075969934464,0.31739795207977295
2731,1344.5930678844452,0.0006264718831516802,0.04902859404683113,0.08007923513650894,0.31647250056266785
2732,1345.0787091255188,0.0005664990749210119,0.05858190730214119,0.07940969616174698,0.3186318874359131
2733,1345.5649528503418,0.00033123794128187,0.016362633556127548,0.078138068318367,0.3186318874359131
2734,1346.0503630638123,0.0002677439188119024,0.010054473765194416,0.0697433352470398,0.3140046000480652
2735,1347.0422542095184,6.598700565518811e-05,0.06285793334245682,0.06548091769218445,0.3112282156944275
2736,1347.528915643692,0.000967823900282383,0.08747539669275284,0.0707654356956482,0.3106112480163574
2737,1348.0148565769196,0.0003140071057714522,0.07466278970241547,0.052786726504564285,0.2965751886367798
2738,1348.500007390976,2.754043453023769e-05,0.025627927854657173,0.05031028017401695,0.2959582209587097
2739,1348.9862160682678,2.433689405734185e-05,-0.007390863727778196,0.05099216476082802,0.29534125328063965
2740,1349.4719228744507,7.274859399331035e-07,0.014130095951259136,0.04862462729215622,0.2911767065525055
2741,1349.9564969539642,1.4101369743002579e-05,-0.013903796672821045,0.04832662269473076,0.2914851903915405
2742,1350.4415826797485,3.197655314579606e-05,0.02879665046930313,0.048460014164447784,0.28570109605789185
2743,1350.9267902374268,0.00022585173428524286,-0.03221162408590317,0.04905112832784653,0.2857781946659088
2744,1351.4125299453735,0.0003968823002651334,-0.010624133981764317,0.047874704003334045,0.29179367423057556
2745,1351.897362947464,3.0386718208319508e-06,0.001879960298538208,0.049368977546691895,0.28608667850494385
2746,1352.3812925815582,2.1375240976340137e-05,-0.013565457426011562,0.048278506845235825,0.2893257737159729
2747,1352.865070104599,0.00031236233189702034,0.04628658667206764,0.050101231783628464,0.2897113859653473
2748,1353.3517124652863,0.00018112873658537865,-0.015214862301945686,0.054547570645809174,0.29333609342575073
2749,1353.837937116623,8.916007209336385e-05,0.008924025110900402,0.0608723945915699,0.29888883233070374
2750,1354.3270211219788,7.894275040598586e-05,0.014856615103781223,0.05978461354970932,0.29919731616973877
2751,1354.8123650550842,0.00024506330373696983,0.03546234965324402,0.055987123399972916,0.2950327694416046
2752,1355.2970311641693,7.19080853741616e-05,-0.012556783854961395,0.061207134276628494,0.3024364113807678
2753,1355.7830545902252,0.00012539385352283716,-0.0029988144524395466,0.052471790462732315,0.29534125328063965
2754,1356.2690393924713,7.637107046321034e-05,0.024380186572670937,0.05349089205265045,0.2959582209587097
2755,1356.7539410591125,1.4763520084670745e-05,-0.0019870921969413757,0.05176372826099396,0.29534125328063965
2756,1357.2391996383667,3.951425969717093e-05,0.04198756068944931,0.05341476947069168,0.29827186465263367
2757,1357.7244384288788,0.00015240343054756522,-0.0679221898317337,0.057453446090221405,0.3041330575942993
2758,1358.209112405777,6.968820525798947e-05,-0.017763780429959297,0.05878341197967529,0.30444157123565674
2759,1358.6943500041962,9.838992264121771e-05,-0.023365788161754608,0.06346356868743896,0.31184521317481995
2760,1359.180121421814,0.00012858140689786524,0.01663602702319622,0.05674783140420914,0.3087603449821472
2761,1359.665107011795,6.674534233752638e-05,0.02781984955072403,0.055589430034160614,0.30922308564186096
2762,1360.1508362293243,7.990418816916645e-05,0.023230716586112976,0.05053280293941498,0.3038245737552643
2763,1360.6371710300446,3.115702565992251e-05,0.007522836793214083,0.049903713166713715,0.301356703042984
2764,1361.12344622612,0.00039070224738679826,-0.03639635816216469,0.05088471621274948,0.301048219203949
2765,1361.6098427772522,4.517854540608823e-05,-0.009860949590802193,0.04992814362049103,0.3021279275417328
2766,1362.0964217185974,0.000365287356544286,0.04031028226017952,0.04841877892613411,0.293181836605072
2767,1362.5822412967682,0.0005241541075520217,-0.06000084429979324,0.04795144125819206,0.29549548029899597
2768,1363.070415019989,3.768701935769059e-05,0.05774770677089691,0.04817923903465271,0.292873352766037
2769,1363.5566761493683,3.470227966317907e-05,0.03129880130290985,0.04884321242570877,0.2905597388744354
2770,1364.0417561531067,6.593063881155103e-05,-0.000387552980100736,0.05240848287940025,0.2828476130962372
2771,1364.5270411968231,0.00019328203052282333,0.007337519899010658,0.050754912197589874,0.2877062261104584
2772,1365.0126900672913,9.521470201434568e-05,-0.028958424925804138,0.05405498296022415,0.28439003229141235
2773,1365.497505903244,9.757510997587815e-05,-0.0481472909450531,0.06794854253530502,0.2776419222354889
2774,1365.9824073314667,0.0009949476225301623,-0.0893903523683548,0.10474764555692673,0.2601739466190338
2775,1366.4677195549011,0.0015866529429331422,-0.04958472028374672,0.11143653839826584,0.2594798505306244
2776,1366.9527943134308,0.001092733582481742,-0.026532739400863647,0.11002310365438461,0.2580145597457886
2777,1367.4374747276306,0.0025835316628217697,-0.11707408726215363,0.11072380095720291,0.2619091868400574
2778,1367.9241795539856,0.0005246655200608075,-0.05438552796840668,0.060593023896217346,0.28870880603790283
2779,1368.4076006412506,1.3888298781239428e-05,0.02176416851580143,0.05570652335882187,0.2937988340854645
2780,1368.8932995796204,0.00024144006602000445,-0.07967451959848404,0.054764274507761,0.29333609342575073
2781,1369.37890958786,0.0004149001033511013,0.02778288722038269,0.054980698972940445,0.28863170742988586
2782,1369.8639409542084,3.714407284860499e-05,0.024084515869617462,0.05219946801662445,0.2902512550354004
2783,1370.3494803905487,4.4123920815763995e-05,0.016351865604519844,0.049597516655921936,0.29457002878189087
2784,1370.8342537879944,7.718135748291388e-05,0.02900003455579281,0.05184721201658249,0.2911767065525055
2785,1371.3190236091614,7.807251677149907e-05,-0.04261039197444916,0.04933101311326027,0.29796338081359863
2786,1371.8051846027374,0.00019010261166840792,-0.0030855441000312567,0.051699522882699966,0.30552124977111816
2787,1372.291264295578,5.523189429368358e-06,-0.049594152718782425,0.04842507839202881,0.29888883233070374
2788,1372.77840590477,8.114377124002203e-06,-0.01620655693113804,0.04842004552483559,0.2967294156551361
2789,1373.2638783454895,0.0004052191216032952,-0.00392048479989171,0.05772889778017998,0.3143130838871002
2790,1373.7477643489838,0.00010075944737764075,-0.0051160408183932304,0.051385894417762756,0.309531569480896
2791,1374.2334654331207,0.00016268894250970334,-0.025362027809023857,0.052197832614183426,0.3075264096260071
2792,1374.7198255062103,0.00018403949798084795,-0.03153470903635025,0.04925894737243652,0.29811760783195496
2793,1375.2060339450836,2.7619644242804497e-05,-0.01292651891708374,0.04867861419916153,0.298734575510025
2794,1375.6922018527985,5.1296850870130584e-05,-0.004249080549925566,0.04895129054784775,0.30073973536491394
2795,1376.1777572631836,1.1171615369676147e-05,0.0035216351971030235,0.05307035893201828,0.2956497371196747
2796,1376.6631786823273,0.00022546977561432868,-0.04011741653084755,0.05555570870637894,0.2937988340854645
2797,1377.1474883556366,0.0001561359385959804,-0.004009826108813286,0.05941461771726608,0.2884003221988678
2798,1377.6329896450043,9.355451038572937e-05,-0.015992341563105583,0.04875751957297325,0.3015109598636627
2799,1378.1180260181427,5.178110313863726e-06,-0.025880247354507446,0.04917728900909424,0.2985803484916687
2800,1378.6040997505188,2.02801929845009e-05,0.00040671773604117334,0.049087196588516235,0.30181944370269775
2801,1379.0901424884796,2.8802229280699976e-05,-0.000541001558303833,0.04887380823493004,0.30181944370269775
2802,1379.5750033855438,0.00015931506641209126,-0.020689470693469048,0.0493030920624733,0.3056755065917969
2803,1380.0603125095367,4.592433833749965e-05,-0.026066064834594727,0.04900060221552849,0.30058547854423523
2804,1380.5442607402802,1.12478219307377e-05,0.0021657466422766447,0.049017153680324554,0.29811760783195496
2805,1381.029084444046,3.034254041267559e-05,0.015807606279850006,0.049411922693252563,0.29734641313552856
2806,1381.514900445938,0.0001701126020634547,-0.011162349954247475,0.04893263056874275,0.2965751886367798
2807,1381.999465227127,6.541368929902092e-05,-0.046432919800281525,0.05060876905918121,0.30721792578697205
2808,1382.484461069107,0.00014019680384080857,-0.023737916722893715,0.04829693213105202,0.3032076060771942
2809,1382.9695808887482,1.5277577404049225e-05,0.022466279566287994,0.05014991760253906,0.30737215280532837
2810,1383.4565255641937,0.00018055202963296324,-0.032837722450494766,0.04942026361823082,0.3004312515258789
2811,1383.9423806667328,0.0002212300169048831,-0.00884221401065588,0.04968033358454704,0.3028991222381592
2812,1384.428198814392,2.7446760213933885e-05,0.006323576904833317,0.04969523847103119,0.3038245737552643
2813,1385.4178788661957,9.501237218501046e-05,-0.053971271961927414,0.04967791587114334,0.30644670128822327
2814,1385.903149843216,7.030487176962197e-05,-0.02487354166805744,0.05076771602034569,0.309531569480896
2815,1386.3888609409332,6.394623778760433e-05,-0.012827668339014053,0.05326535552740097,0.312153697013855
2816,1386.8754415512085,0.00030338080250658095,0.015992170199751854,0.051467906683683395,0.3078348934650421
2817,1387.3599784374237,4.878353502135724e-05,-0.025172429159283638,0.05349354073405266,0.309531569480896
2818,1387.8458359241486,0.000142691598739475,0.04371314123272896,0.06517604738473892,0.3195573389530182
2819,1388.330959558487,0.00016888463869690895,-0.033122699707746506,0.06808971613645554,0.32109975814819336
2820,1388.8175783157349,0.0003643689560703933,0.052278708666563034,0.06089986860752106,0.3149300515651703
2821,1389.3021924495697,0.000240012290305458,-0.010403038933873177,0.05861346051096916,0.3133876323699951
2822,1389.7885828018188,0.00015808595344424248,0.0049877166748046875,0.05740540847182274,0.3130791485309601
2823,1390.2742657661438,0.00012503823381848633,6.0816404584329575e-05,0.06417599320411682,0.3204827904701233
2824,1390.7593505382538,0.00014758281758986413,0.024903198704123497,0.06491358578205109,0.31924885511398315
2825,1391.243269443512,5.9706544561777264e-05,0.013712001964449883,0.05842544510960579,0.31554701924324036
2826,1391.7290596961975,0.00027168652741238475,0.00863670650869608,0.0542423240840435,0.31091973185539246
2827,1392.2148525714874,4.83016119687818e-05,-0.0028474675491452217,0.05683954805135727,0.3140046000480652
2828,1392.6992383003235,1.786480424925685e-06,0.04260283336043358,0.05352615937590599,0.31184521317481995
2829,1393.1864624023438,0.00013520242646336555,0.03136418014764786,0.0538310743868351,0.31184521317481995
2830,1393.6713933944702,0.00130995933432132,0.020157430320978165,0.06026780977845192,0.3087603449821472
2831,1394.1581771373749,0.00020730719552375376,0.006848492659628391,0.07005386054515839,0.3195573389530182
2832,1394.643709897995,0.0006789416074752808,0.04740021005272865,0.08272446691989899,0.32634401321411133
2833,1395.1293830871582,0.0002786854456644505,0.021965179592370987,0.08162122964859009,0.32665249705314636
2834,1395.6160278320312,0.0007880470366217196,0.06481825560331345,0.07411665469408035,0.32109975814819336
2835,1396.1010410785675,0.00015751499449834228,-0.0014406295958906412,0.06185217201709747,0.3133876323699951
2836,1396.587304353714,0.000141972181154415,0.021177176386117935,0.0628400444984436,0.3143130838871002
2837,1397.0722210407257,5.568755295826122e-05,0.009178819134831429,0.05863414332270622,0.3115366995334625
2838,1397.5575654506683,0.00021835960797034204,-0.02348920702934265,0.05873478949069977,0.31462156772613525
2839,1398.04505443573,0.0004480115312617272,0.019066957756876945,0.05544177070260048,0.3103027641773224
2840,1398.5301764011383,0.0002501929411664605,0.023574348539114,0.05578403174877167,0.30906882882118225
2841,1399.0151300430298,0.00024113057588692755,0.05904137343168259,0.05536910519003868,0.3084518611431122
2842,1399.5001285076141,6.900778680574149e-05,0.03796858340501785,0.05956558138132095,0.3103027641773224
2843,1399.9862020015717,0.00013614595809485763,0.053412679582834244,0.04884353652596474,0.2978091239929199
2844,1400.4712965488434,0.0001142400797107257,-0.0035056769847869873,0.05032653734087944,0.29827186465263367
2845,1400.9569156169891,5.282269194140099e-05,-0.025197012349963188,0.049303099513053894,0.2913309335708618
2846,1401.4428958892822,4.521416485658847e-05,-0.015568227507174015,0.048869289457798004,0.29703789949417114
2847,1401.9294047355652,7.495323188777547e-07,0.01059150230139494,0.04941437020897865,0.2965751886367798
2848,1402.4151842594147,6.805560406064615e-05,0.04847855120897293,0.04945652186870575,0.2947242856025696
2849,1402.9001851081848,0.00028868939261883497,-0.0075306519865989685,0.05013471841812134,0.2968836724758148
2850,1403.3852214813232,0.0005067805759608746,0.015454449690878391,0.04911431297659874,0.29349035024642944
2851,1403.8715806007385,6.231221777852625e-05,0.04444711655378342,0.04855673760175705,0.2995058000087738
2852,1404.3573927879333,2.3099553800420836e-05,-0.0034256083890795708,0.04801638051867485,0.29811760783195496
2853,1404.8432126045227,6.93079418851994e-05,-0.019783392548561096,0.05300705507397652,0.2889401912689209
2854,1405.3283417224884,9.393010986968875e-05,0.03660423681139946,0.05362524837255478,0.2878604829311371
2855,1405.8138768672943,7.085668767103925e-05,0.039368536323308945,0.05852443352341652,0.2859324514865875
2856,1406.2992584705353,0.000186407589353621,-0.015707015991210938,0.04964499920606613,0.29534125328063965
2857,1406.7854940891266,5.3962743550073355e-05,-0.03139925003051758,0.049576904624700546,0.293181836605072
2858,1407.2712428569794,4.58059148513712e-05,-0.005981018301099539,0.057529181241989136,0.28678077459335327
2859,1407.7571439743042,0.00030139039154164493,-0.010801651515066624,0.05685339495539665,0.28809183835983276
2860,1408.2414638996124,0.0006213035667315125,-0.08184187859296799,0.07938573509454727,0.28030258417129517
2861,1408.727814912796,0.0009477704879827797,-0.04725729674100876,0.09548339247703552,0.2716939449310303
2862,1409.2125408649445,0.0011170872021466494,-0.10248658806085587,0.09914876520633698,0.27104803919792175
2863,1409.6990773677826,0.001127713592723012,-0.06787623465061188,0.07684392482042313,0.28084245324134827
2864,1410.1848237514496,0.00025530875427648425,-0.024130500853061676,0.05906166508793831,0.28994277119636536
2865,1410.671011686325,0.00026230214280076325,-0.00815682765096426,0.05185661092400551,0.31184521317481995
2866,1411.1563129425049,9.71592526184395e-05,-0.009267977438867092,0.0512126088142395,0.3112282156944275
2867,1411.6417572498322,6.154482980491593e-05,-0.02105647511780262,0.04787883535027504,0.30613821744918823
2868,1412.1281974315643,1.9186084045941243e-06,0.02433094009757042,0.047424525022506714,0.3019736707210541
2869,1412.6130170822144,0.00012306198186706752,-0.007430261000990868,0.05315965414047241,0.31277066469192505
2870,1413.0988869667053,0.0001138172228820622,0.04335144907236099,0.051206838339567184,0.3112282156944275
2871,1413.5857656002045,2.074784970318433e-05,-0.005180621054023504,0.05095737800002098,0.3106112480163574
2872,1414.0724284648895,7.532335439464077e-05,-0.005743393208831549,0.05019532889127731,0.31091973185539246
2873,1414.557060956955,5.021987817599438e-05,0.0007555115153081715,0.04949215427041054,0.3096857964992523
2874,1415.0431525707245,0.00021824527357239276,0.03758719190955162,0.05179236829280853,0.312153697013855
2875,1415.5284979343414,0.00013077259063720703,0.022979117929935455,0.04839274659752846,0.30814337730407715
2876,1416.0139441490173,0.0001009675397654064,-0.003637483110651374,0.05058356001973152,0.3133876323699951
2877,1416.5012397766113,4.3367901525925845e-05,0.001142132212407887,0.0505250059068203,0.31369611620903015
2878,1416.986177444458,8.777674338489305e-06,-0.00817127339541912,0.054531875997781754,0.31739795207977295
2879,1417.4725940227509,2.7002388378605247e-05,-0.006114436779171228,0.0500372089445591,0.3133876323699951
2880,1417.9582369327545,0.0002167077618651092,-0.019854005426168442,0.052199721336364746,0.3161640167236328
2881,1418.4419617652893,4.643693500838708e-06,0.02117186412215233,0.04887013137340546,0.3130791485309601
2882,1418.9270424842834,8.641608292236924e-05,0.014625444076955318,0.048118557780981064,0.3130791485309601
2883,1419.413438796997,2.824616603902541e-05,-0.011265682987868786,0.05397479981184006,0.30351608991622925
2884,1419.8990647792816,6.955202843528241e-05,-0.005057855509221554,0.0519869327545166,0.304287314414978
2885,1420.3847653865814,4.654976510209963e-05,0.003225459950044751,0.04808267578482628,0.3028991222381592
2886,1420.8715705871582,0.00018651985737960786,0.0426601842045784,0.04709334671497345,0.30629247426986694
2887,1421.357574224472,0.0006484948680736125,-0.02582252211868763,0.048923708498477936,0.29996851086616516
2888,1421.8437333106995,0.00011188286589458585,-0.07807731628417969,0.05011230334639549,0.30459579825401306
2889,1422.3300144672394,0.00023013577447272837,0.014932760037481785,0.05204155296087265,0.30721792578697205
2890,1422.815418958664,3.0767852877033874e-05,-0.04920869693160057,0.05148642137646675,0.30629247426986694
2891,1423.806925535202,2.0969848264940083e-05,0.0062153697945177555,0.0565946064889431,0.31246218085289
2892,1424.2919147014618,8.357279148185626e-05,-0.011095643043518066,0.06477902829647064,0.318014919757843
2893,1424.777498960495,0.00014092744095250964,0.04643158242106438,0.07115263491868973,0.32387614250183105
2894,1425.2639837265015,0.0003692202444653958,0.025070765987038612,0.06661739200353622,0.318014919757843
2895,1425.748250246048,0.00011321219790261239,0.03263857215642929,0.07649337500333786,0.3241846263408661
2896,1426.2343518733978,0.0004917074693366885,0.026897702366113663,0.09077112376689911,0.3325137197971344
2897,1426.7200860977173,0.00038999796379357576,0.033221013844013214,0.07499058544635773,0.3260355293750763
2898,1427.2050111293793,0.0005854615592397749,0.026565589010715485,0.0827602967619896,0.3306628167629242
2899,1427.688803911209,0.0006397265242412686,0.01795354299247265,0.09930242598056793,0.3389919102191925
2900,1428.1749861240387,0.0014868313446640968,0.03954389691352844,0.06186450645327568,0.31554701924324036
2901,1428.6615719795227,0.0001616780209587887,0.0019175275228917599,0.04660571366548538,0.2996600270271301
2902,1429.1476607322693,1.74220167536987e-05,0.011109459213912487,0.04646937921643257,0.2995058000087738
2903,1429.6343870162964,0.00016710672935005277,0.09021292626857758,0.04707926884293556,0.3012024760246277
2904,1430.1206941604614,7.340450974879786e-05,-0.01815115101635456,0.04919873923063278,0.30829763412475586
2905,1430.606538772583,7.126521086320281e-05,-0.007040901109576225,0.050271857529878616,0.3112282156944275
2906,1431.0903923511505,2.88824480776384e-06,0.001431201701052487,0.050352491438388824,0.30999428033828735
2907,1431.5775005817413,2.3379636331810616e-05,-0.01774846948683262,0.04907079041004181,0.3096857964992523
2908,1432.0640914440155,0.0003911209641955793,0.03774555027484894,0.0461064912378788,0.3030533790588379
2909,1432.5476112365723,3.896853013429791e-05,-0.007857454009354115,0.04629439488053322,0.303978830575943
2910,1433.0340614318848,3.3734828321030363e-05,0.02250405214726925,0.04609671235084534,0.30073973536491394
2911,1433.5205962657928,8.956796591519378e-06,0.002035455545410514,0.04664730653166771,0.3012024760246277
2912,1434.0049967765808,4.9922222387976944e-05,0.027578050270676613,0.0465991385281086,0.301356703042984
2913,1434.4901764392853,8.168659405782819e-05,-0.06831654906272888,0.04764283075928688,0.30737215280532837
2914,1434.975124835968,0.00037183891981840134,0.050597693771123886,0.048112452030181885,0.30644670128822327
2915,1435.4612629413605,4.22306293330621e-05,-0.03735734894871712,0.047441139817237854,0.3050585389137268
2916,1435.9463398456573,7.884401566116139e-05,-0.0314510352909565,0.04679042845964432,0.30058547854423523
2917,1436.4309029579163,3.555523289833218e-05,-0.013632233254611492,0.04771522060036659,0.3056755065917969
2918,1436.9164288043976,4.10096108680591e-05,0.007699654903262854,0.04622112214565277,0.3058297336101532
2919,1437.402223110199,0.0002616593847051263,0.03875226527452469,0.045839883387088776,0.3041330575942993
2920,1437.8873949050903,3.0748498829780146e-05,-0.00960060115903616,0.04808659851551056,0.3086061179637909
2921,1438.3729689121246,0.0002594743564259261,0.01571999303996563,0.04758718982338905,0.30629247426986694
2922,1438.8595507144928,4.935205652145669e-05,0.0011227776994928718,0.05279713124036789,0.30999428033828735
2923,1439.3460924625397,6.39978825347498e-05,0.03672191873192787,0.053588517010211945,0.31091973185539246
2924,1439.8317530155182,9.331691398983821e-05,0.02157982997596264,0.05927775800228119,0.3143130838871002
2925,1440.3168709278107,0.00031963083893060684,0.04334621503949165,0.06862303614616394,0.31739795207977295
2926,1440.801372051239,0.0003800292906817049,-0.007293737959116697,0.05366639047861099,0.30706366896629333
2927,1441.2861981391907,0.00010965523688355461,-0.0009047365165315568,0.05665578693151474,0.31246218085289
2928,1441.7729876041412,3.9370261220028624e-05,0.010839407332241535,0.0524330772459507,0.3089146018028259
2929,1442.2592351436615,4.88744171889266e-06,0.004441102035343647,0.052348073571920395,0.30829763412475586
2930,1442.7451620101929,5.424971732281847e-06,0.03270760923624039,0.05091293528676033,0.3047500550746918
2931,1443.2308320999146,0.001369231496937573,0.11033061891794205,0.051629066467285156,0.2911767065525055
2932,1443.7166233062744,0.0003311625332571566,0.06478025764226913,0.05442700535058975,0.29534125328063965
2933,1444.2021126747131,0.00010473962174728513,-0.0008375358302146196,0.05488871410489082,0.2965751886367798
2934,1444.6879811286926,0.00029202864971011877,0.04435885697603226,0.059722624719142914,0.30367034673690796
2935,1445.1725418567657,0.0003280180389992893,0.043861955404281616,0.06766225397586823,0.3089146018028259
2936,1445.6596145629883,0.00011478146188892424,0.013971620239317417,0.0638764351606369,0.30829763412475586
2937,1446.145501613617,0.00012616613821592182,-0.011147353798151016,0.05310315638780594,0.30181944370269775
2938,1446.6307005882263,0.00022397121938411146,-0.04869547858834267,0.057361021637916565,0.30644670128822327
2939,1447.117965221405,8.174340473487973e-05,0.03498397395014763,0.05334659293293953,0.3033618628978729
2940,1447.6043326854706,1.1082425771746784e-05,-0.0023480646777898073,0.050434134900569916,0.30259063839912415
2941,1448.0908601284027,0.000273903482593596,0.051105350255966187,0.05923182889819145,0.3056755065917969
2942,1448.5742754936218,0.0003286230785306543,-0.012000570073723793,0.0584895983338356,0.30629247426986694
2943,1449.0597071647644,0.0005168912466615438,-0.05176258087158203,0.05787535756826401,0.30058547854423523
2944,1449.5439150333405,0.00011351190914865583,0.036027465015649796,0.05127093568444252,0.2978091239929199
2945,1450.029210805893,0.0002798641799017787,-0.04750729352235794,0.050407543778419495,0.29241064190864563
2946,1450.515297651291,4.957328565069474e-05,-0.008984386920928955,0.05249341204762459,0.2967294156551361
2947,1451.0006375312805,0.00015996606089174747,0.02584337815642357,0.04991098865866661,0.29071396589279175
2948,1451.4855978488922,0.00010518918861635029,-0.0010065564420074224,0.053822219371795654,0.29703789949417114
2949,1451.9704003334045,4.2502015276113525e-05,0.0023668943904340267,0.05531902238726616,0.29996851086616516
2950,1452.456193447113,0.00010978966020047665,0.006570570170879364,0.051217880100011826,0.29179367423057556
2951,1452.9421796798706,3.298967203591019e-05,0.012850782833993435,0.05243927612900734,0.2967294156551361
2952,1453.4272224903107,0.00011140220158267766,0.014084137044847012,0.058597028255462646,0.2978091239929199
2953,1453.911281824112,0.0001155477948486805,0.03758339583873749,0.06395099312067032,0.3024364113807678
2954,1454.3964159488678,0.00011623564205365255,0.04612841084599495,0.06844194233417511,0.3078348934650421
2955,1454.8824756145477,0.00033661609631963074,0.03358089178800583,0.06991202384233475,0.31091973185539246
2956,1455.3687975406647,0.0002161297743441537,0.0046243369579315186,0.07053203880786896,0.3112282156944275
2957,1455.8533396720886,0.00038637444959022105,0.0322473868727684,0.08191950619220734,0.3186318874359131
2958,1456.3373863697052,0.0008244583732448518,0.021222151815891266,0.06853856146335602,0.3076806366443634
2959,1456.822014093399,5.886749931960367e-05,0.0008811270818114281,0.052744310349226,0.3021279275417328
2960,1457.3060095310211,0.00011550733324838802,-0.03301458805799484,0.04745681956410408,0.2921021580696106
2961,1457.7920746803284,3.087657751166262e-05,0.0077320896089077,0.04637209698557854,0.2922563850879669
2962,1458.2778491973877,3.621447103796527e-05,-0.0023045719135552645,0.04709705710411072,0.29518699645996094
2963,1458.763308763504,4.455190719454549e-05,0.0012214716989547014,0.049323614686727524,0.2885545790195465
2964,1459.2488684654236,5.331030479283072e-07,0.024348650127649307,0.0466034971177578,0.2965751886367798
2965,1459.7343950271606,1.1579508282011375e-05,0.004834637511521578,0.04640698805451393,0.2919479012489319
2966,1460.2203891277313,9.498572762822732e-05,0.024834798648953438,0.04762626439332962,0.2921021580696106
2967,1460.706286430359,6.367937021423131e-05,-0.018447261303663254,0.05162690952420235,0.2913309335708618
2968,1461.1899671554565,2.175825102312956e-05,0.017551258206367493,0.048283226788043976,0.2967294156551361
2969,1462.181578874588,0.00027323144604451954,-0.03499918431043625,0.05179576948285103,0.2939530611038208
2970,1462.6684000492096,0.00016415855498053133,-0.0010600796667858958,0.05386028066277504,0.28955715894699097
2971,1463.1537036895752,0.00019698537653312087,-0.08821338415145874,0.053517479449510574,0.2897113859653473
2972,1463.6384856700897,0.0002527025353629142,-0.013995308429002762,0.06396271288394928,0.28462138772010803
2973,1464.1260452270508,0.00021120447490829974,-0.03068803809583187,0.06934668123722076,0.2832331955432892
2974,1464.610068321228,0.0006024683825671673,-0.05354801192879677,0.0720924362540245,0.28269335627555847
2975,1465.094976425171,0.0008424773113802075,-0.14101405441761017,0.05995730683207512,0.2905597388744354
2976,1465.5809531211853,0.0002666856162250042,-0.07315421104431152,0.056799858808517456,0.2914851903915405
2977,1466.0670156478882,8.11226709629409e-05,-0.020790796726942062,0.06080101802945137,0.2902512550354004
2978,1466.55281996727,0.00010700609709601849,-0.05973203480243683,0.06453461199998856,0.28755199909210205
2979,1467.037672996521,0.0001505561958765611,-0.05747022479772568,0.07059702277183533,0.28439003229141235
2980,1467.5221166610718,0.00019355972472112626,-0.03859661892056465,0.07215704768896103,0.28307896852493286
2981,1468.0082325935364,0.0012565150391310453,-0.03263478726148605,0.06621090322732925,0.2914851903915405
2982,1468.4931962490082,0.0002264219510834664,-0.030719026923179626,0.05990923196077347,0.28978851437568665
2983,1468.9790065288544,0.00015711045125499368,-0.0069710551761090755,0.054541125893592834,0.29534125328063965
2984,1469.4654014110565,0.00010497317998670042,0.001943104201927781,0.055123861879110336,0.2904054820537567
2985,1469.9492638111115,0.00018631559214554727,-0.044393766671419144,0.04736374691128731,0.30259063839912415
2986,1470.434927225113,8.617792627774179e-05,-0.014519644901156425,0.047031842172145844,0.3056755065917969
2987,1470.9197506904602,2.7538477297639474e-05,-0.03061462566256523,0.04710391163825989,0.3050585389137268
2988,1471.4035058021545,0.00010295885294908658,0.06925120204687119,0.04970721900463104,0.30906882882118225
2989,1471.8912177085876,7.335635018534958e-05,0.07437579333782196,0.052641913294792175,0.3133876323699951
2990,1472.3778614997864,4.426544546731748e-05,-0.0002174329711124301,0.0530003197491169,0.31184521317481995
2991,1472.8625531196594,3.822752114501782e-05,0.007811668794602156,0.05831373110413551,0.3158555030822754
2992,1473.3484621047974,0.0006539151072502136,0.05921902135014534,0.05045618116855621,0.3049042820930481
2993,1473.8329265117645,0.0002589191135484725,0.013718078844249249,0.05456942692399025,0.30644670128822327
2994,1474.3185198307037,0.00024012208450585604,0.06994525343179703,0.059665702283382416,0.30737215280532837
2995,1474.8045868873596,2.8373606255627237e-05,7.851332338759676e-05,0.05161157250404358,0.3038245737552643
2996,1475.2921390533447,0.00018471306248102337,0.022698018699884415,0.061415087431669235,0.3096857964992523
2997,1475.7784497737885,6.679663056274876e-05,0.02670726552605629,0.05527018755674362,0.30644670128822327
2998,1476.2619559764862,9.415264503331855e-05,-0.021165881305933,0.05969373509287834,0.3115366995334625
2999,1476.746785402298,4.956604243488982e-05,0.023402394726872444,0.05654207989573479,0.30922308564186096
3000,1477.231948852539,0.00018138384621124715,0.06310834735631943,0.05203607305884361,0.30552124977111816
3001,1477.716914176941,0.0001933085295604542,0.0008705997024662793,0.05421450734138489,0.30613821744918823
3002,1478.2024791240692,2.5463672500336543e-05,0.023149460554122925,0.04982399195432663,0.30166518688201904
3003,1478.6872594356537,8.489736501360312e-05,0.004453069064766169,0.049634113907814026,0.30058547854423523
3004,1479.173424243927,1.856242488429416e-05,0.0047024935483932495,0.04852669686079025,0.3019736707210541
3005,1479.6580843925476,1.703285306575708e-05,-0.001335394335910678,0.04900520667433739,0.301356703042984
3006,1480.1447937488556,3.905106132151559e-05,0.009748538956046104,0.04907257482409477,0.30058547854423523
3007,1480.630359172821,1.0991288945660926e-05,-0.0495627261698246,0.053984448313713074,0.3059839904308319
3008,1481.1154203414917,0.00011784978414652869,0.014724170789122581,0.05721074342727661,0.3076806366443634
3009,1481.6019260883331,8.017111395020038e-05,0.03890227898955345,0.061409786343574524,0.3115366995334625
3010,1482.087455034256,0.00027624628273770213,0.018479937687516212,0.05620194971561432,0.3050585389137268
3011,1482.5737659931183,0.00026461700326763093,0.048901334404945374,0.05527971684932709,0.3033618628978729
3012,1483.0601072311401,7.411184924421832e-05,0.03963810205459595,0.0482625849545002,0.2995058000087738
3013,1483.5456779003143,1.6413105186074972e-05,0.01628498174250126,0.04788941890001297,0.2996600270271301
3014,1484.030654668808,0.00017226225463673472,0.014369244687259197,0.04679353907704353,0.2930276095867157
3015,1484.516457080841,8.089881885098293e-05,0.011990832164883614,0.05307293310761452,0.3067551851272583
3016,1485.0018725395203,8.902315312298015e-05,0.006816586013883352,0.04827696084976196,0.3019736707210541
3017,1485.4875161647797,0.00010257095709675923,0.024048995226621628,0.04642987251281738,0.29827186465263367
3018,1485.9719321727753,0.0001467894617235288,-0.0036919312551617622,0.04629037529230118,0.2965751886367798
3019,1486.4572308063507,4.225630164000904e-06,0.027988804504275322,0.04741256684064865,0.2911767065525055
3020,1486.941355228424,0.00026108711608685553,0.04031587392091751,0.04699341580271721,0.2885545790195465
3021,1487.4264345169067,8.407876157434657e-05,0.004209977574646473,0.049759391695261,0.28624093532562256
3022,1487.9115190505981,1.8181382984039374e-05,0.005118341185152531,0.05058450251817703,0.2859324514865875
3023,1488.3971629142761,0.0001198922109324485,0.024024490267038345,0.04697567969560623,0.293181836605072
3024,1488.8818762302399,7.866705709602684e-05,-0.07298348098993301,0.048354532569646835,0.29086822271347046
3025,1489.3668529987335,5.0927468691952527e-05,-0.010242384858429432,0.04801090061664581,0.2965751886367798
3026,1489.8517665863037,6.086062057875097e-06,-0.06360000371932983,0.04834811016917229,0.2959582209587097
3027,1490.3364531993866,4.770296436618082e-05,-0.04288206622004509,0.04777780547738075,0.2922563850879669
3028,1490.8228180408478,0.00028223718982189894,0.044077787548303604,0.050943467766046524,0.2830018401145935
3029,1491.30673289299,0.000214542422327213,-0.04658963903784752,0.05493631958961487,0.28122806549072266
3030,1491.7907016277313,9.05707452147908e-07,-0.04974234849214554,0.059455014765262604,0.2782203257083893
3031,1492.2756688594818,5.871059693163261e-05,-0.007363292388617992,0.055560216307640076,0.28161364793777466
3032,1492.760603427887,1.939207777468255e-06,-0.028811022639274597,0.05094846710562706,0.2863180637359619
3033,1493.2473182678223,2.637227407831233e-05,-0.044574860483407974,0.04960181936621666,0.2911767065525055
3034,1493.7316179275513,6.0376228248060215e-06,0.03306056186556816,0.04977906122803688,0.2947242856025696
3035,1494.2176513671875,1.535398951091338e-05,0.024656692519783974,0.052187539637088776,0.29179367423057556
3036,1494.7029540538788,6.850893987575546e-05,2.3372916984953918e-05,0.05007847025990486,0.29734641313552856
3037,1495.1874270439148,1.0167054824705701e-06,-0.05377111956477165,0.04989078268408775,0.2967294156551361
3038,1495.6739628314972,4.3174513848498464e-05,-0.01810615509748459,0.05043993145227432,0.2922563850879669
3039,1496.158915758133,0.00027646051603369415,0.02990281581878662,0.05495645850896835,0.2840815484523773
3040,1496.6437022686005,8.18520929897204e-05,0.016543980687856674,0.052613988518714905,0.2884003221988678
3041,1497.1285064220428,0.00021112810645718127,0.031936999410390854,0.05678636580705643,0.28253912925720215
3042,1497.6136634349823,0.0007069217972457409,-0.01705663651227951,0.07619070261716843,0.27148184180259705
3043,1498.0995063781738,0.0010011722333729267,-0.045695483684539795,0.1233316957950592,0.24366998672485352
3044,1498.5859334468842,0.0008946559973992407,-0.02760903351008892,0.09041006863117218,0.25940272212028503
3045,1499.072994709015,0.0002894257486332208,-0.03028715029358864,0.05928698927164078,0.27864450216293335
3046,1499.5578804016113,2.2314485249808058e-05,-0.00029210923821665347,0.05606166273355484,0.281382292509079
3047,1500.5492150783539,4.175584763288498e-05,0.03448215872049332,0.05493999645113945,0.2806110978126526
3048,1501.036235332489,0.00015518185682594776,-0.01863180473446846,0.05205327272415161,0.2830018401145935
3049,1501.5222826004028,0.00013343384489417076,-0.010404492728412151,0.05063825473189354,0.28570109605789185
3050,1502.0088849067688,0.0001344434276688844,0.016655417159199715,0.05081680044531822,0.2846985161304474
3051,1502.4949879646301,0.0001353816915070638,0.00904855690896511,0.05380879342556,0.2804568409919739
3052,1502.9798715114594,2.25625881284941e-05,0.0146907614544034,0.05667945370078087,0.2776033580303192
3053,1503.4640686511993,0.00012877886183559895,-0.04372361674904823,0.05222354084253311,0.28107380867004395
3054,1503.9489846229553,9.606259845895693e-05,-0.02564994804561138,0.05440289527177811,0.27860593795776367
3055,1504.4339346885681,4.756668568006717e-05,-0.011330089531838894,0.054017480462789536,0.27737200260162354
3056,1504.9191930294037,2.129038875864353e-05,0.023373998701572418,0.057083141058683395,0.2741329073905945
3057,1505.4030911922455,0.0006091067334637046,0.017197301611304283,0.061851926147937775,0.2676547169685364
3058,1505.8881590366364,0.0002778434136416763,-0.032532162964344025,0.061022259294986725,0.2675197422504425
3059,1506.3725740909576,0.000134302259539254,-0.06462550908327103,0.06704884022474289,0.2662472426891327
3060,1506.8578126430511,0.00021544427727349102,-0.024715330451726913,0.050051167607307434,0.2796470522880554
3061,1507.3441483974457,3.6957098927814513e-05,0.031051620841026306,0.050652001053094864,0.27845168113708496
3062,1507.8294894695282,0.00017495843349024653,-0.02374402992427349,0.06218286231160164,0.2707805335521698
3063,1508.315720319748,0.0002741174539551139,-0.05425053462386131,0.049105554819107056,0.2824620008468628
3064,1508.8020169734955,0.00024239587946794927,0.032416265457868576,0.048204224556684494,0.2846985161304474
3065,1509.2873697280884,2.212142680946272e-05,-0.03507005795836449,0.048707060515880585,0.28292471170425415
3066,1509.7727904319763,9.539138409309089e-05,-0.054582443088293076,0.049141693860292435,0.28269335627555847
3067,1510.257741689682,1.3932523870607838e-05,-0.036284904927015305,0.04806100204586983,0.2848527431488037
3068,1510.744572877884,0.00019240649999119341,0.015829598531126976,0.04921133071184158,0.29071396589279175
3069,1511.2304210662842,0.00021978048607707024,0.025569604709744453,0.05086546018719673,0.2804568409919739
3070,1511.7151453495026,0.000467349193058908,-0.04550459235906601,0.054143745452165604,0.2826162278652191
3071,1512.2018873691559,8.733172580832615e-05,0.039854951202869415,0.05491749197244644,0.2762922942638397
3072,1512.687818288803,8.278758468804881e-05,-0.04666208103299141,0.06559844315052032,0.2692694365978241
3073,1513.173761844635,3.538213059073314e-05,-0.006083955522626638,0.06205081194639206,0.2719927728176117
3074,1513.6599700450897,0.00036156419082544744,-0.04595460742712021,0.056006766855716705,0.2768706977367401
3075,1514.1448032855988,0.0002651209069881588,-0.015848098322749138,0.057757098227739334,0.2717132270336151
3076,1514.62939286232,0.0001287188206333667,-0.01719026081264019,0.0634671077132225,0.26871511340141296
3077,1515.1162085533142,0.0003901899035554379,-0.04306662082672119,0.05757595971226692,0.2728796899318695
3078,1515.6018207073212,0.0001017235335893929,-0.02346009761095047,0.057432956993579865,0.2717421352863312
3079,1516.087382555008,0.00018157114391215146,-0.030278734862804413,0.04847926273941994,0.28030258417129517
3080,1516.5727021694183,0.00017953637870959938,-0.04295678064227104,0.04963803291320801,0.2800712287425995
3081,1517.0596928596497,0.0001598898379597813,-0.027805637568235397,0.05061100795865059,0.28199926018714905
3082,1517.5454790592194,7.298202399397269e-05,-0.001063195406459272,0.04675459861755371,0.2863180637359619
3083,1518.0305502414703,2.3983655410120264e-05,0.0142681784927845,0.0489124059677124,0.2800712287425995
3084,1518.5153987407684,9.840303391683847e-05,-0.002210525330156088,0.04679761454463005,0.2859324514865875
3085,1519.0015075206757,0.00013766952906735241,0.052110232412815094,0.04753705486655235,0.27918434143066406
3086,1519.4881520271301,7.916587492218241e-05,-0.03454126790165901,0.04721204563975334,0.2806110978126526
3087,1519.9728543758392,2.7201300326851197e-05,0.0007382759358733892,0.049219097942113876,0.2772563099861145
3088,1520.4575564861298,5.21465772180818e-05,-0.005382697097957134,0.048422545194625854,0.2794928252696991
3089,1520.944177865982,6.612708239117637e-05,-0.016374075785279274,0.047827910631895065,0.27991700172424316
3090,1521.4314413070679,3.0824456189293414e-05,0.04722028598189354,0.046338826417922974,0.28647229075431824
3091,1521.9169037342072,5.1471324695739895e-05,0.0022889310494065285,0.050002630800008774,0.2921021580696106
3092,1522.40358376503,1.3796443454339169e-05,-0.014393825083971024,0.051286958158016205,0.2941073179244995
3093,1522.8887476921082,8.918657113099471e-05,-0.02149835042655468,0.046095553785562515,0.28924867510795593
3094,1523.3743693828583,1.8636343156686053e-05,0.01994333788752556,0.046273015439510345,0.28847745060920715
3095,1523.8608593940735,2.9527856895583682e-05,-0.09204234182834625,0.04651087522506714,0.28238487243652344
3096,1524.3470675945282,0.000212132086744532,0.037846557796001434,0.04753982275724411,0.2890944182872772
3097,1524.8317940235138,0.0001700341672403738,-0.03288143500685692,0.04671039059758186,0.28678077459335327
3098,1525.3173866271973,0.00019728121696971357,0.0012701440136879683,0.047829315066337585,0.28400442004203796
3099,1525.8026401996613,0.00019111839355900884,-0.015491586178541183,0.049384694546461105,0.2836188077926636
3100,1526.287729024887,7.226049638120458e-05,0.030449246987700462,0.05085356906056404,0.286935031414032
3101,1526.7736611366272,1.8738362996373326e-05,-0.03446901589632034,0.04731549322605133,0.284312903881073
3102,1527.2605907917023,0.00012861721916124225,0.026128318160772324,0.055079277604818344,0.2902512550354004
3103,1527.7455172538757,4.1057224734686315e-05,0.0030202066991478205,0.04941331595182419,0.2804568409919739
3104,1528.2310841083527,0.00010932808072539046,0.011091429740190506,0.04945410415530205,0.2835416793823242
3105,1528.7155208587646,2.6558767785900272e-05,0.010796899907290936,0.04825594648718834,0.2830018401145935
3106,1529.2010233402252,6.768260936951265e-05,-0.10626975446939468,0.05019890516996384,0.2868579030036926
3107,1529.6871082782745,1.8311518942937255e-05,-0.021705342456698418,0.0503520593047142,0.28863170742988586
3108,1530.1733729839325,9.239138307748362e-05,0.03939160704612732,0.05350654572248459,0.2950327694416046
3109,1530.6580259799957,0.00023135868832468987,-0.07085073739290237,0.05145801231265068,0.29719215631484985
3110,1531.1431334018707,0.00041684057214297354,0.0033696989994496107,0.050863657146692276,0.29271912574768066
3111,1531.6296181678772,8.952245116233826e-05,0.024397939443588257,0.04684382677078247,0.28863170742988586
3112,1532.1146194934845,1.0069010158986202e-06,0.018989676609635353,0.04864589869976044,0.28793761134147644
3113,1532.599126815796,3.8618116377620026e-05,0.01955563761293888,0.05046439543366432,0.2891715466976166
3114,1533.0845477581024,3.069293234148063e-05,-0.018078638240695,0.04970152676105499,0.28793761134147644
3115,1533.5700120925903,0.0005829478614032269,-0.012877780012786388,0.058821942657232285,0.2887859344482422
3116,1534.0546674728394,0.0008254642598330975,0.04876301810145378,0.08178538829088211,0.303978830575943
3117,1534.5408799648285,0.0007220651605166495,0.054948270320892334,0.08323806524276733,0.30629247426986694
3118,1535.02703499794,0.000558063096832484,0.04277028143405914,0.0784953385591507,0.3059839904308319
3119,1535.5114903450012,0.00044849744881503284,0.029367778450250626,0.08242876082658768,0.3093773126602173
3120,1535.9974246025085,8.620237349532545e-05,0.026945851743221283,0.07366422563791275,0.3049042820930481
3121,1536.4826550483704,0.0003758371458388865,-0.015928123146295547,0.06324555724859238,0.29796338081359863
3122,1536.9686133861542,0.0007073144661262631,0.03190162777900696,0.05127944052219391,0.2785288095474243
3123,1537.4543116092682,4.145563434576616e-05,0.010646886192262173,0.051579609513282776,0.28307896852493286
3124,1537.9385223388672,7.610242755617946e-05,-0.02531743049621582,0.049512263387441635,0.2844671607017517
3125,1538.4244561195374,0.0001320781884714961,0.02773837000131607,0.047765761613845825,0.2774876654148102
3126,1539.4153411388397,1.6036961824283935e-05,0.02025243081152439,0.048117876052856445,0.27806606888771057
3127,1539.9010827541351,2.348326233914122e-05,-0.030577024444937706,0.05094913765788078,0.2732652723789215
3128,1540.3867893218994,0.00019626090943347663,0.04195671156048775,0.04660000279545784,0.28307896852493286
3129,1540.8711450099945,3.4379067074041814e-05,0.0148531598970294,0.04615993797779083,0.28331032395362854
3130,1541.3555371761322,0.0008574922103434801,0.07006053626537323,0.05160938948392868,0.2704383134841919
3131,1541.8410530090332,1.1713148523995187e-05,-0.0438249297440052,0.048712700605392456,0.2740364968776703
3132,1542.3262639045715,9.910637345456053e-06,-0.021078921854496002,0.04628105089068413,0.2764850854873657
3133,1542.8125536441803,1.879135743365623e-05,0.056540265679359436,0.0480927936732769,0.27787327766418457
3134,1543.2975294589996,0.0002447871956974268,0.00788856390863657,0.04841265082359314,0.2750776410102844
3135,1543.7815246582031,2.480495095369406e-05,-0.03874964267015457,0.04884416237473488,0.27318817377090454
3136,1544.2669930458069,0.0002287882671225816,-0.03569614514708519,0.04762943089008331,0.2751162052154541
3137,1544.7518079280853,0.00023421717924065888,-0.026923490688204765,0.05399837717413902,0.2654182016849518
3138,1545.2356839179993,0.00020217687415424734,-0.018745340406894684,0.056474775075912476,0.26403000950813293
3139,1545.721281528473,0.0002231286489404738,-0.02710021659731865,0.06173603609204292,0.2570119798183441
3140,1546.2066822052002,0.00036109096254222095,-0.054996080696582794,0.05623795837163925,0.26456984877586365
3141,1546.6921401023865,4.6827994083287194e-05,-0.056153133511543274,0.05231138691306114,0.26721125841140747
3142,1547.1778512001038,0.00011815766629297286,-0.04447837546467781,0.05196073278784752,0.2680595815181732
3143,1547.6641252040863,0.00012306003191042691,0.0072139548137784,0.04891463741660118,0.269802063703537
3144,1548.1488308906555,0.0002714151924010366,-0.051458921283483505,0.046937983483076096,0.2762922942638397
3145,1548.6330859661102,0.00016666846931912005,0.00667833024635911,0.04640129208564758,0.27586811780929565
3146,1549.1176381111145,0.00011041137622669339,-0.0607469268143177,0.050880786031484604,0.26973697543144226
3147,1549.6035737991333,0.00010850817488972098,0.01250503584742546,0.05302328243851662,0.26491689682006836
3148,1550.089908838272,0.00011598520359257236,-0.01752132922410965,0.05482736602425575,0.26491689682006836
3149,1550.5765635967255,0.00026229984359815717,-0.022466808557510376,0.057090386748313904,0.2600196897983551
3150,1551.0615136623383,0.000124544560094364,-0.031321700662374496,0.05845848470926285,0.2616778016090393
3151,1551.5464146137238,0.00012947298819199204,-0.006885180249810219,0.06029136851429939,0.2596341073513031
3152,1552.032054424286,3.0070916182012297e-05,0.011865857988595963,0.05205415561795235,0.26510971784591675
3153,1552.5158700942993,0.00019986563711427152,-0.017124660313129425,0.05991533026099205,0.25994259119033813
3154,1553.0008928775787,0.0008033521007746458,-0.050604693591594696,0.054195187985897064,0.2674811780452728
3155,1553.486956834793,0.00014875884517095983,-0.0220173466950655,0.05524083226919174,0.2659580409526825
3156,1553.9716217517853,5.070134284324013e-05,0.014447350054979324,0.05114445462822914,0.2686476409435272
3157,1554.4564836025238,0.0003435503167565912,-0.021687500178813934,0.060849275439977646,0.25678059458732605
3158,1554.942173242569,6.55304393148981e-05,0.0036978451535105705,0.055399779230356216,0.2607909142971039
3159,1555.4265162944794,6.600439519388601e-05,-0.01053932961076498,0.05095255374908447,0.26753902435302734
3160,1555.9126291275024,0.0001332509273197502,0.005817931145429611,0.047220852226018906,0.27123120427131653
3161,1556.3970277309418,0.000158423456014134,0.003156066406518221,0.0484585203230381,0.26759687066078186
3162,1556.8821280002594,5.183010216569528e-05,-0.012975184246897697,0.046798624098300934,0.2690187990665436
3163,1557.3666055202484,0.00017681808094494045,0.00962077546864748,0.04836487025022507,0.26647859811782837
3164,1557.8519878387451,2.880815191019792e-05,-0.026990987360477448,0.04688526690006256,0.26875367760658264
3165,1558.3377525806427,0.00011056387302232906,0.015331191942095757,0.047018010169267654,0.2712553143501282
3166,1558.8238322734833,1.3639027201861609e-05,0.016804851591587067,0.04654119908809662,0.2716553807258606
3167,1559.3088946342468,7.037261093501002e-05,-0.031442318111658096,0.04848844185471535,0.2684934139251709
3168,1559.7951180934906,0.00020690515520982444,-0.022771069779992104,0.05873211845755577,0.2605209946632385
3169,1560.28178191185,0.00014398559869732708,0.017080871388316154,0.05175633728504181,0.2690814435482025
3170,1560.7668869495392,1.499130576121388e-05,-0.04965668544173241,0.04999971389770508,0.27376657724380493
3171,1561.252503156662,0.00010768244828796014,0.019830195233225822,0.05101071298122406,0.27056604623794556
3172,1561.7373893260956,6.743179255863652e-06,-0.005605516955256462,0.04806668311357498,0.27372801303863525
3173,1562.2225790023804,4.7728255594847724e-05,-0.004713206086307764,0.047458093613386154,0.2744799554347992
3174,1562.7084667682648,2.971947833430022e-05,-0.020841998979449272,0.04723942652344704,0.272542268037796
3175,1563.1929950714111,9.479558502789587e-05,0.023040691390633583,0.04735095053911209,0.2736123204231262
3176,1563.6793012619019,6.0514248616527766e-05,0.08667809516191483,0.04795873537659645,0.27937713265419006
3177,1564.1650233268738,0.0001433913130313158,0.018778493627905846,0.047739557921886444,0.275945246219635
3178,1564.650841474533,0.0003029528888873756,-0.002483911346644163,0.046804897487163544,0.2784131169319153
3179,1565.1355364322662,3.313125125714578e-05,-0.02340744435787201,0.04659474268555641,0.2763308584690094
3180,1565.6209182739258,4.882894427282736e-05,-0.004037100821733475,0.04704200103878975,0.27517402172088623
3181,1566.1067702770233,6.543713243445382e-05,-0.05175338685512543,0.047914981842041016,0.2832331955432892
3182,1566.5931413173676,8.708779205335304e-05,-0.026923565194010735,0.04961486533284187,0.2859324514865875
3183,1567.0788898468018,0.000303884589811787,-0.013431231491267681,0.04816922917962074,0.2797241806983948
3184,1567.564656496048,0.00012335533392615616,-0.013751395978033543,0.046098362654447556,0.27756479382514954
3185,1568.0500793457031,2.8666820071521215e-05,0.006473801098763943,0.04845918342471123,0.27353519201278687
3186,1568.535469532013,7.395403372356668e-05,-0.05147542431950569,0.04715733602643013,0.2759838104248047
3187,1569.0205254554749,2.616782694531139e-05,-0.010325254872441292,0.05090625211596489,0.26969361305236816
3188,1569.5067756175995,0.0002279541513416916,-0.012616689316928387,0.0686781257390976,0.2607137858867645
3189,1569.9915516376495,0.0005294420989230275,-0.06437833607196808,0.08275776356458664,0.2538500130176544
3190,1570.4769759178162,0.000674624287057668,-0.016511715948581696,0.0699770525097847,0.2594798505306244
3191,1570.9633722305298,0.00030690920539200306,-0.06874610483646393,0.06902478635311127,0.25971120595932007
3192,1571.4490666389465,6.189331179484725e-05,-0.020017346367239952,0.053494684398174286,0.2701725959777832
3193,1571.9345128536224,0.00022514155716635287,-0.05532119795680046,0.06616418063640594,0.26526394486427307
3194,1572.4205157756805,0.00029127212474122643,-0.07457683980464935,0.05536556616425514,0.2739015221595764
3195,1572.9063465595245,0.00022861690376885235,-0.040633030235767365,0.04790318012237549,0.27876016497612
3196,1573.392873764038,6.24261811026372e-05,0.004728000611066818,0.04764597862958908,0.2785288095474243
3197,1573.876608133316,0.00025722626014612615,-0.0400235652923584,0.04636235535144806,0.2837730646133423
3198,1574.3621318340302,6.991107511566952e-05,-0.009868768975138664,0.04593143239617348,0.2811509370803833
3199,1574.8488540649414,8.388306014239788e-05,-0.05090230330824852,0.05100026726722717,0.2914851903915405
3200,1575.3343045711517,2.0799741832888685e-05,0.022510025650262833,0.04640214145183563,0.2860095798969269
3201,1575.81862282753,4.12864710597205e-06,0.009786023758351803,0.047309841960668564,0.2882460951805115
3202,1576.3038539886475,3.4632248571142554e-05,0.014258735813200474,0.04925495386123657,0.2911767065525055
3203,1576.788458108902,3.909876977559179e-05,-0.02358493022620678,0.04787549376487732,0.28870880603790283
3204,1577.7792246341705,4.2045987356686965e-05,0.010843885131180286,0.04881349951028824,0.29071396589279175
3205,1578.2653422355652,1.7039737940649502e-06,-0.009192926809191704,0.04811163246631622,0.28978851437568665
3206,1578.750699520111,2.5736333554959856e-05,-0.02548433467745781,0.04810358211398125,0.28793761134147644
3207,1579.2361905574799,2.6439714929438196e-05,-0.011593080125749111,0.046763889491558075,0.2839272916316986
3208,1579.7229886054993,0.0002640598686411977,0.00896819494664669,0.04906777665019035,0.2752125859260559
3209,1580.2079546451569,4.698660995927639e-05,0.011221649125218391,0.04788984730839729,0.2752511501312256
3210,1580.692091703415,9.33611809159629e-05,-0.047883518040180206,0.04742082580924034,0.275829553604126
3211,1581.1771359443665,0.0001084435498341918,-0.03704700246453285,0.04643581062555313,0.2823077440261841
3212,1581.6620817184448,1.0562212992226705e-05,0.06373083591461182,0.04924936592578888,0.2777961492538452
3213,1582.1475336551666,1.4896620086801704e-05,0.0017335974844172597,0.04732178524136543,0.27999410033226013
3214,1582.6326389312744,2.0376071915961802e-05,0.06722110509872437,0.04672619327902794,0.28053396940231323
3215,1583.116958618164,2.2141570298117585e-05,0.02405506558716297,0.04778924211859703,0.2770249545574188
3216,1583.602616071701,0.00017325178487226367,-0.02161564864218235,0.05011747032403946,0.27775758504867554
3217,1584.0868644714355,4.2461611883481964e-05,0.008748839609324932,0.04683534428477287,0.28531548380851746
3218,1584.5724759101868,2.6160627385252155e-05,0.031048910692334175,0.04742558300495148,0.2877062261104584
3219,1585.0575568675995,7.215691584860906e-05,-0.040426939725875854,0.047366127371788025,0.28809183835983276
3220,1585.543555021286,7.206424925243482e-05,-0.04246906191110611,0.046426985412836075,0.2840815484523773
3221,1586.02867436409,1.2564572898554616e-05,0.002093770308420062,0.04679550603032112,0.28331032395362854
3222,1586.513308763504,0.0002649644738994539,0.039231233298778534,0.04709850624203682,0.2807653248310089
3223,1586.9990394115448,3.039122384507209e-05,-0.056034162640571594,0.04869750514626503,0.27602237462997437
3224,1587.4843451976776,0.0005838361685164273,-0.04489830881357193,0.049873802810907364,0.2783360183238983
3225,1587.969302892685,2.7286749173072167e-05,-0.07279019802808762,0.04910153150558472,0.2795313894748688
3226,1588.4552385807037,0.00017476479115430266,-0.007464656140655279,0.04788858816027641,0.28331032395362854
3227,1588.9406762123108,7.981052476679906e-05,0.018999900668859482,0.04780849441885948,0.2792614698410034
3228,1589.4263684749603,7.623198325745761e-05,0.006565778516232967,0.05095362663269043,0.27663934230804443
3229,1589.913318157196,0.0001686998293735087,0.014248908497393131,0.06110042333602905,0.26788607239723206
3230,1590.3982634544373,0.0010588695295155048,-0.013434567488729954,0.07036726921796799,0.2511507570743561
3231,1590.8839886188507,0.0004977053613401949,-0.057220105081796646,0.062376342713832855,0.25824591517448425
3232,1591.3692727088928,0.00046580127673223615,-0.04917914420366287,0.06887447088956833,0.2567034959793091
3233,1591.8550741672516,0.00011898365482920781,-0.07677886635065079,0.049231331795454025,0.26972493529319763
3234,1592.3417265415192,5.375521504902281e-05,0.02948102355003357,0.04909369349479675,0.26934656500816345
3235,1592.8259909152985,0.00012507456995081156,-0.032011087983846664,0.05198061093688011,0.26574596762657166
3236,1593.310893535614,0.00031708937603980303,0.035284873098134995,0.05030188336968422,0.2636829614639282
3237,1593.7976186275482,5.664316631737165e-05,-0.00894583947956562,0.04667229950428009,0.2738822400569916
3238,1594.2847590446472,8.810075087239966e-05,-0.03363228589296341,0.04640264809131622,0.27378585934638977
3239,1594.7699625492096,2.9477247153408825e-05,-0.01783895120024681,0.04600188881158829,0.2778347134590149
3240,1595.2542736530304,0.00013332739763427526,-0.014506851322948933,0.05110945552587509,0.28608667850494385
3241,1595.7388696670532,4.0820259528118186e-06,-0.003917444963008165,0.04690423980355263,0.27480772137641907
3242,1596.2254014015198,6.069028313504532e-05,-0.023340949788689613,0.04767784848809242,0.2757909893989563
3243,1596.7104773521423,7.333685789490119e-05,-0.019530823454260826,0.04848208650946617,0.28161364793777466
3244,1597.1968450546265,9.536932338960469e-06,-0.037964873015880585,0.04953340068459511,0.2822306156158447
3245,1597.6834156513214,1.3627432053908706e-05,-0.002122697187587619,0.049742523580789566,0.28253912925720215
3246,1598.1693224906921,5.597722179118136e-07,0.01458731573075056,0.04751348868012428,0.27883729338645935
3247,1598.6536619663239,3.6305216781329364e-05,0.03412293270230293,0.04818117618560791,0.2793000340461731
3248,1599.1406846046448,1.270398570341058e-06,-0.020881276577711105,0.04962388426065445,0.28084245324134827
3249,1599.625928401947,1.0910529226748622e-06,0.011380226351320744,0.05205773562192917,0.2831560969352722
3250,1600.1119039058685,0.00010345054761273786,-0.004873503465205431,0.0528990775346756,0.2836188077926636
3251,1600.5978231430054,7.375020504696295e-05,-0.016189271584153175,0.05783272907137871,0.2880147397518158
3252,1601.0838441848755,1.324834465776803e-05,0.03593026474118233,0.05459470674395561,0.28423577547073364
3253,1601.57026553154,0.0006754224887117743,0.011801938526332378,0.04781649261713028,0.2705419361591339
3254,1602.055566072464,0.00015885343600530177,-0.046739619225263596,0.04921005293726921,0.27157825231552124
3255,1602.5414283275604,1.919015085150022e-05,-0.0012375760124996305,0.04799914360046387,0.2716650068759918
3256,1603.0275781154633,5.207233698456548e-05,-0.0070454832166433334,0.051346562802791595,0.27717918157577515
3257,1603.5140314102173,6.257711356738582e-05,-0.0035936927888542414,0.050352584570646286,0.27528971433639526
3258,1603.9991438388824,5.1794631872326136e-05,0.003494051517918706,0.05211394280195236,0.27976274490356445
3259,1604.4849088191986,1.0977053534588777e-05,0.04233815148472786,0.053907182067632675,0.2822306156158447
3260,1604.9709079265594,0.00014271336840465665,0.03134114295244217,0.059838201850652695,0.2868579030036926
3261,1605.456894159317,0.00027755729388445616,0.014386347495019436,0.06220429763197899,0.2865494191646576
3262,1605.942883491516,0.0001740601728670299,0.013965432532131672,0.0720471441745758,0.29811760783195496
3263,1606.4281208515167,0.000254965532803908,0.012694420292973518,0.07522867619991302,0.29996851086616516
3264,1606.9134967327118,0.0005640517338179052,-0.0013378879521042109,0.06859554350376129,0.29241064190864563
3265,1607.3997809886932,0.0001438575709471479,0.006301872432231903,0.07028455287218094,0.29534125328063965
3266,1607.8855240345001,0.0003485423803795129,0.0399651937186718,0.06071591004729271,0.28662654757499695
3267,1608.3713076114655,9.706102719064802e-05,-0.018958410248160362,0.06366395950317383,0.2911767065525055
3268,1608.8573582172394,0.0002386539417784661,0.015687135979533195,0.06464884430170059,0.292873352766037
3269,1609.3444685935974,0.00015981790784280747,-0.03349035978317261,0.06326676160097122,0.29426154494285583
3270,1609.8288049697876,0.00022806230117566884,0.044082190841436386,0.05689103156328201,0.28716638684272766
3271,1610.3154213428497,9.260178921977058e-05,0.03828757256269455,0.049758121371269226,0.27922290563583374
3272,1610.7997715473175,3.743872730410658e-05,0.03891277313232422,0.05023835599422455,0.2648783326148987
3273,1611.2855789661407,5.415393752628006e-05,-0.009896288625895977,0.04719145968556404,0.27289894223213196
3274,1611.7716119289398,0.00049271882744506,0.026688069105148315,0.047601353377103806,0.26699918508529663
3275,1612.2568595409393,4.9959609896177426e-05,0.00022704197908751667,0.05061044543981552,0.27293750643730164
3276,1612.7425043582916,0.0001781777391443029,-0.013237512670457363,0.050823088735342026,0.275443971157074
3277,1613.2269513607025,5.767526090494357e-05,0.004260058980435133,0.047914378345012665,0.27090826630592346
3278,1613.711782693863,5.110742677061353e-06,-0.009975580498576164,0.048349931836128235,0.26753902435302734
3279,1614.1963503360748,0.0003288340230938047,-0.037087034434080124,0.04657925292849541,0.2671726942062378
3280,1614.6821055412292,5.152140147401951e-05,-0.0033189153764396906,0.04627767577767372,0.26719197630882263
3281,1615.1659264564514,3.6746947444044054e-05,0.03438470512628555,0.04551336169242859,0.2666521370410919
3282,1616.1573305130005,0.00015278536011464894,-0.013487610965967178,0.048723772168159485,0.261832058429718
3283,1616.6431877613068,0.00013013833086006343,-0.004722925368696451,0.04836086928844452,0.261523574590683
3284,1617.1271629333496,0.00017857897910289466,-0.05387123301625252,0.04790177568793297,0.2607137858867645
3285,1617.6130604743958,9.782856795936823e-05,-0.024554504081606865,0.04992355778813362,0.25770607590675354
3286,1618.0988590717316,0.0001137384824687615,0.013953150250017643,0.05265802890062332,0.25732046365737915
3287,1618.5855634212494,0.00028151413425803185,-0.049062591046094894,0.04637131467461586,0.265707403421402
3288,1619.070608139038,0.00022240870748646557,-0.00041624903678894043,0.05656637251377106,0.25863152742385864
3289,1619.556601524353,0.0006534756976179779,-0.015726948156952858,0.05016877502202988,0.26617011427879333
3290,1620.04332613945,2.8855303753516637e-05,-0.031016210094094276,0.05503607913851738,0.2639143168926239
3291,1620.5295672416687,0.00017500871035736054,0.05036778002977371,0.057953402400016785,0.2576289474964142
3292,1621.0154492855072,0.00018803897546604276,-0.04284867271780968,0.050293974578380585,0.2629888653755188
3293,1621.5008952617645,9.524152847006917e-05,0.017624806612730026,0.050407569855451584,0.26268038153648376
3294,1621.9872181415558,3.826897227554582e-05,-0.033820293843746185,0.04750615730881691,0.26584234833717346
3295,1622.472903728485,6.436913827201352e-05,-0.02266550436615944,0.04485621675848961,0.2706335186958313
3296,1622.9569203853607,7.374469714704901e-05,0.010772659443318844,0.047805819660425186,0.26539891958236694
3297,1623.4431405067444,9.069715815712698e-06,0.038312263786792755,0.046190619468688965,0.2667485475540161
3298,1623.9290659427643,0.0001091844096663408,-0.003935857210308313,0.045730169862508774,0.2740943431854248
3299,1624.4152505397797,1.8655310896065203e-06,-0.014954217709600925,0.047204554080963135,0.2757909893989563
3300,1624.9003856182098,2.7849171601701528e-05,-0.011250398121774197,0.053903114050626755,0.2819221317768097
3301,1625.3838112354279,4.909109338768758e-05,0.04945598542690277,0.04866126552224159,0.27756479382514954
3302,1625.8686816692352,1.1280786793577136e-06,0.003704973729327321,0.0456092394888401,0.2715107798576355
3303,1626.3547377586365,0.00022261630510911345,0.01923220045864582,0.04925346374511719,0.2809966802597046
3304,1626.84121632576,0.00045815383782610297,6.121039041318e-05,0.05248941853642464,0.2852383553981781
3305,1627.3251333236694,6.335561192827299e-05,0.008550629019737244,0.04671980440616608,0.27918434143066406
3306,1627.8101210594177,8.187237654055934e-06,-0.015310212038457394,0.046471405774354935,0.2794542610645294
3307,1628.2968075275421,0.0002197805151809007,0.03244655951857567,0.045449335128068924,0.2741329073905945
3308,1628.7811405658722,0.00010139960068045184,0.030019208788871765,0.04969025030732155,0.28346458077430725
3309,1629.2670254707336,0.0003437126288190484,-0.00896420981734991,0.05008450523018837,0.28084245324134827
3310,1629.7517442703247,6.813400977989659e-05,-0.002463696291670203,0.05412076786160469,0.2852383553981781
3311,1630.2366206645966,5.008357766200788e-05,-0.001981723355129361,0.04888708144426346,0.2836188077926636
3312,1630.7218980789185,1.6775991753092967e-05,0.0006685230182483792,0.04566609859466553,0.27960851788520813
3313,1631.208624124527,3.3390530006727204e-05,0.03556162118911743,0.05120980367064476,0.286935031414032
3314,1631.693702697754,0.0002800408110488206,0.03444318100810051,0.04969882220029831,0.2819221317768097
3315,1632.1794719696045,1.280335163755808e-05,-0.035224493592977524,0.046904198825359344,0.27918434143066406
3316,1632.6651697158813,3.010965883731842e-05,0.004115744028240442,0.048521094024181366,0.278567373752594
3317,1633.1504023075104,0.00013162635150365531,0.012094244360923767,0.05371067672967911,0.28662654757499695
3318,1633.6362183094025,7.983232535480056e-06,0.044000301510095596,0.053930748254060745,0.2868579030036926
3319,1634.122892856598,6.510519597213715e-05,0.017467468976974487,0.054214201867580414,0.2885545790195465
3320,1634.6091244220734,0.0002770753635559231,0.004151347558945417,0.053404003381729126,0.2863180637359619
3321,1635.0950191020966,6.378452235367149e-05,0.044453367590904236,0.05610595643520355,0.28901728987693787
3322,1635.581393957138,0.0006074746488593519,0.06552436202764511,0.04956633225083351,0.28014835715293884
3323,1636.0661079883575,0.00013332584057934582,0.018190279603004456,0.05669629946351051,0.2867036759853363
3324,1636.5520899295807,0.00021302446839399636,-0.005752788856625557,0.05343548208475113,0.28570109605789185
3325,1637.0374429225922,6.429621134884655e-05,0.011968104168772697,0.04632503539323807,0.2765236496925354
3326,1637.522165775299,9.508781658951193e-06,-0.009626214392483234,0.046249616891145706,0.27733343839645386
3327,1638.008816242218,0.00012453975796233863,0.04057805612683296,0.04555138945579529,0.27407506108283997
3328,1638.494421005249,0.00012400522246025503,-0.037702545523643494,0.0518072172999382,0.28462138772010803
3329,1638.9795973300934,0.00012254348257556558,0.019384436309337616,0.05186411738395691,0.2863180637359619
3330,1639.4649639129639,2.5612132958485745e-05,-0.056022822856903076,0.05111004412174225,0.2854697108268738
3331,1639.9496908187866,6.539441528730094e-05,0.03055635839700699,0.05331916734576225,0.2876291275024414
3332,1640.4354906082153,0.00023342999338638037,-0.009555275551974773,0.05141090229153633,0.28423577547073364
3333,1640.9204323291779,0.00013772859529126436,0.010639037005603313,0.05136248096823692,0.28570109605789185
3334,1641.40603017807,0.0001490894501330331,-0.014841443859040737,0.04660472646355629,0.2725229859352112
3335,1641.892033815384,3.589909101719968e-05,-0.009380381554365158,0.04821835085749626,0.2705997824668884
3336,1642.378541469574,0.00032018902129493654,-0.03798138350248337,0.05549672245979309,0.26233333349227905
3337,1642.8630475997925,2.5504024961264804e-05,-0.0018853876972571015,0.04731540009379387,0.2676547169685364
3338,1643.34757065773,0.00017931631009560078,-0.02065805159509182,0.05717999488115311,0.26198628544807434
3339,1643.8340480327606,0.0001839019823819399,-0.004343912471085787,0.06415088474750519,0.2597883343696594
3340,1644.3188982009888,0.0003596634487621486,-0.041559115052223206,0.058933451771736145,0.26360583305358887
3341,1644.8038804531097,0.00020715448772534728,-0.028710735961794853,0.059393398463726044,0.26237189769744873
3342,1645.2901740074158,0.0003282229299657047,-0.03495391458272934,0.0488729253411293,0.2692067623138428
3343,1645.7764859199524,0.00011775088933063671,-0.024773720651865005,0.04583139717578888,0.27303391695022583
3344,1646.261533498764,7.397995887004072e-06,0.014975645579397678,0.04450768604874611,0.27586811780929565
3345,1646.746971130371,7.610415195813403e-05,-0.01968604326248169,0.04773036390542984,0.28161364793777466
3346,1647.2326159477234,3.7602711699946667e-07,-0.025460097938776016,0.04686550423502922,0.2811509370803833
3347,1647.717175245285,5.3515323088504374e-05,0.007849951274693012,0.0480501763522625,0.2815365493297577
3348,1648.2031207084656,4.8448797315359116e-05,-0.02486366406083107,0.048467107117176056,0.27999410033226013
3349,1648.6869564056396,0.00021572140394710004,-0.013705872930586338,0.04677587002515793,0.2782203257083893
3350,1649.1720893383026,6.3768293330213055e-06,0.010165746323764324,0.046730075031518936,0.2798784375190735
3351,1649.6571283340454,0.00022563895618077368,-0.027867266908288002,0.045227792114019394,0.274383544921875
3352,1650.143750667572,1.2714946933556348e-05,0.009561129845678806,0.04490041732788086,0.2698671221733093
3353,1650.6286573410034,5.409474397310987e-05,-0.006733445916324854,0.04503164440393448,0.2744799554347992
3354,1651.1155726909637,9.810426490730606e-06,-0.038793258368968964,0.04507088288664818,0.2752511501312256
3355,1651.5989634990692,3.9039157854858786e-05,0.00023335873265750706,0.04585891589522362,0.27183854579925537
3356,1652.0838534832,5.97421640122775e-05,0.017130130901932716,0.046542152762413025,0.2717421352863312
3357,1652.5696730613708,0.00012825401790905744,-0.014892972074449062,0.04688125103712082,0.2778347134590149
3358,1653.0547149181366,0.0001961411180673167,-0.0395360141992569,0.049522437155246735,0.27918434143066406
3359,1653.5419583320618,0.00010758405551314354,4.4422147766454145e-05,0.04918238893151283,0.2751162052154541
3360,1654.5323131084442,0.00025126157561317086,0.020160898566246033,0.048321012407541275,0.2653410732746124
3361,1655.0172536373138,5.628295548376627e-05,-0.018105756491422653,0.046950653195381165,0.2676161527633667
3362,1655.5018208026886,2.253609818581026e-05,-0.02022997848689556,0.04853212088346481,0.2638757526874542
3363,1655.9885168075562,4.9139318434754387e-05,0.010008004494011402,0.051184169948101044,0.26179349422454834
3364,1656.4750282764435,0.00012970241368748248,-0.008988522924482822,0.04816581308841705,0.26437705755233765
3365,1656.9612052440643,3.639765054685995e-05,-0.02535853534936905,0.04737403243780136,0.2659580409526825
3366,1657.4464542865753,3.173451841576025e-05,0.005769777111709118,0.0492359921336174,0.2634901702404022
3367,1657.9339580535889,1.238806544279214e-05,-0.05887017026543617,0.0573914498090744,0.2581687867641449
3368,1658.4197220802307,0.0003044269687961787,-0.04229645058512688,0.053266122937202454,0.2612536549568176
3369,1658.9053938388824,0.00017940375255420804,-0.07724916934967041,0.06308341026306152,0.2555466592311859
3370,1659.389993429184,0.0002490663027856499,-0.02772478573024273,0.0631960928440094,0.2559322714805603
3371,1659.8774483203888,0.0007881750934757292,-0.0152867017313838,0.05107206106185913,0.26422280073165894
3372,1660.363371372223,6.016689076204784e-05,-0.016593489795923233,0.05710357427597046,0.26048243045806885
3373,1660.8492314815521,0.0002088643959723413,-0.08685287088155746,0.05184730142354965,0.2648783326148987
3374,1661.334460258484,0.0003000829310622066,0.001975127961486578,0.04506034031510353,0.27376657724380493
3375,1661.8202023506165,0.0001256235846085474,-0.06779422610998154,0.04563017562031746,0.27293750643730164
3376,1662.3060994148254,5.3349125664681196e-05,0.006254439242184162,0.044890813529491425,0.27849024534225464
3377,1662.791719198227,5.6409295211778954e-05,-0.007841912098228931,0.044656381011009216,0.2743449807167053
3378,1663.2757337093353,0.00016983927343972027,-0.011346091516315937,0.045242369174957275,0.27918434143066406
3379,1663.7617001533508,5.432589205156546e-06,0.03229751065373421,0.045312296599149704,0.2793385684490204
3380,1664.2483558654785,3.644462049123831e-05,0.00123734085354954,0.045381028205156326,0.2795313894748688
3381,1664.7358238697052,2.4829008907545358e-05,-0.030607935041189194,0.0479670912027359,0.2740364968776703
3382,1665.2221240997314,8.794621862762142e-06,-0.0001137304279836826,0.046311333775520325,0.27903008460998535
3383,1665.707983970642,5.534442152566044e-06,-0.02991602197289467,0.046097543090581894,0.28030258417129517
3384,1666.1942751407623,4.078676283825189e-06,0.019871113821864128,0.045502979308366776,0.27918434143066406
3385,1666.6804795265198,7.254805950651644e-06,0.04050813615322113,0.04488113522529602,0.2770635187625885
3386,1667.1654195785522,7.908784937171731e-06,-0.02291996218264103,0.04916490986943245,0.28122806549072266
3387,1667.65079331398,0.00010484303493285552,0.004903143737465143,0.047524839639663696,0.27187711000442505
3388,1668.1357555389404,7.568532055302057e-06,0.020946605131030083,0.05049647018313408,0.2648012340068817
3389,1668.6213173866272,5.9180503740208223e-05,-0.01441982388496399,0.049986448138952255,0.265900194644928
3390,1669.1061220169067,1.8827582835001522e-06,-0.02950930967926979,0.04866345599293709,0.26804032921791077
3391,1669.5920271873474,9.64018763625063e-05,-0.00943127553910017,0.04743925482034683,0.26938992738723755
3392,1670.076507806778,6.864051101729274e-05,-0.05373086780309677,0.048489850014448166,0.26899951696395874
3393,1670.561693906784,0.00011426323908381164,-0.018780123442411423,0.049108270555734634,0.2718578279018402
3394,1671.0466227531433,7.39188544685021e-05,0.0010418021120131016,0.04784557968378067,0.27318817377090454
3395,1671.5325829982758,9.756551662576385e-06,0.0057126181200146675,0.048030681908130646,0.27109143137931824
3396,1672.0182321071625,0.00013914475857745856,-0.018732385709881783,0.05510278418660164,0.26638221740722656
3397,1672.5039546489716,0.00024401876726187766,-0.0038872158620506525,0.05251576751470566,0.2671341300010681
3398,1672.9894244670868,0.00015624210936948657,-0.07203181087970734,0.06113588809967041,0.25940272212028503
3399,1673.474510192871,0.0005930516053922474,-0.06266289204359055,0.05314435437321663,0.26939475536346436
3400,1673.9605906009674,4.7663583245594054e-05,0.0036087464541196823,0.04897217079997063,0.27046120166778564
3401,1674.4462580680847,0.00036771083250641823,-0.0412372387945652,0.04635535925626755,0.27976274490356445
3402,1674.932485818863,3.9874234062153846e-05,0.01768408715724945,0.04668060690164566,0.28439003229141235
3403,1675.4184410572052,5.322679498931393e-05,0.0028496196027845144,0.04901957884430885,0.2881689667701721
3404,1675.9041104316711,3.16876066790428e-05,0.008773933164775372,0.04577111825346947,0.2836188077926636
3405,1676.3894777297974,6.647976260865107e-05,-0.03160816431045532,0.04556872695684433,0.2824620008468628
3406,1676.8776996135712,3.1548099741485203e-06,-0.00687004067003727,0.04606962576508522,0.2830018401145935
3407,1677.3624889850616,0.00033746237750165164,-0.03634118288755417,0.05027034133672714,0.27065521478652954
3408,1677.8477993011475,5.981510184938088e-05,0.02841770648956299,0.0504642091691494,0.2701810300350189
3409,1678.332854270935,0.00019223055278416723,0.043399129062891006,0.04504009336233139,0.27845168113708496
3410,1678.8196620941162,2.8269596441532485e-05,-0.005174964666366577,0.04475213587284088,0.2783360183238983
3411,1679.3053967952728,1.936004809977021e-05,0.010801443830132484,0.046834006905555725,0.28107380867004395
3412,1679.7919619083405,1.0048441254184581e-05,0.008105503395199776,0.045277904719114304,0.27864450216293335
3413,1680.2768783569336,6.190292333485559e-05,-0.05214041471481323,0.04525994509458542,0.273323118686676
3414,1680.7626750469208,1.2786566912836861e-05,-0.01746422052383423,0.043885380029678345,0.27498123049736023
3415,1681.2485129833221,9.763933485373855e-05,-0.018052641302347183,0.044877152889966965,0.27864450216293335
3416,1681.7345297336578,0.00014181619917508215,0.0214114710688591,0.04427706077694893,0.27446067333221436
3417,1682.220446586609,0.00010306265176041052,0.002051126677542925,0.04413776844739914,0.27494266629219055
3418,1682.7062966823578,3.984225986641832e-05,0.03618612140417099,0.04428062215447426,0.275752454996109
3419,1683.1918458938599,0.0003037495189346373,0.029651088640093803,0.044252943247556686,0.2685030400753021
3420,1683.6771354675293,0.00014181138249114156,0.006974221207201481,0.04433755204081535,0.2693754732608795
3421,1684.1634142398834,6.038718129275367e-05,0.019499126821756363,0.04519503936171532,0.2757909893989563
3422,1684.650494337082,0.00011869515583384782,0.005054813344031572,0.04450109973549843,0.26972734928131104
3423,1685.135347366333,0.00019930818234570324,0.008079503662884235,0.04434334486722946,0.2696140706539154
3424,1685.6206319332123,2.0702462279587053e-05,-0.009851139970123768,0.04518542066216469,0.27156862616539
3425,1686.107185602188,7.046117389108986e-05,0.05441323295235634,0.04463093355298042,0.26928871870040894
3426,1686.593836069107,0.0001641628914512694,0.005482831504195929,0.04492342099547386,0.26510971784591675
3427,1687.0799000263214,5.9333022363716736e-05,-0.017478618770837784,0.046264633536338806,0.27216631174087524
3428,1687.5662438869476,0.00010301817383151501,0.004264338407665491,0.045338504016399384,0.27157825231552124
3429,1688.0509104728699,5.217703073867597e-05,-0.01588406041264534,0.04782753810286522,0.26584234833717346
3430,1688.5374302864075,5.740555207012221e-05,-0.02271529659628868,0.04865097999572754,0.2633359134197235
3431,1689.0238161087036,0.00015951706154737622,0.016729746013879776,0.05251142382621765,0.255778044462204
3432,1689.5085566043854,0.00015150303079281002,-0.023923425003886223,0.046808600425720215,0.26121509075164795
3433,1689.99449801445,6.839418347226456e-05,-0.02537711150944233,0.04510776698589325,0.26306599378585815
3434,1690.4781057834625,0.00020680029410868883,-0.007295376621186733,0.04624022915959358,0.26433849334716797
3435,1690.963220357895,0.00018378469394519925,-0.03394028916954994,0.05676903948187828,0.2568577229976654
3436,1691.4495639801025,0.00020463486725930125,-0.045200761407613754,0.05529813840985298,0.256163626909256
3437,1691.9343256950378,5.158443673280999e-05,0.0013269829796627164,0.06520148366689682,0.25246182084083557
3438,1692.9253244400024,0.00023958226665854454,-0.022884463891386986,0.061465632170438766,0.2563178837299347
3439,1693.41201710701,0.00016185498679988086,-0.025329753756523132,0.04850463196635246,0.2649940252304077
3440,1693.8961155414581,0.00034217839129269123,0.033627357333898544,0.05333885923027992,0.2581687867641449
3441,1694.3843348026276,0.00011227523646084592,-0.03608120232820511,0.04703032225370407,0.26433849334716797
3442,1694.8702499866486,0.00018764191190712154,-0.04457298293709755,0.04758508503437042,0.2650325894355774
3443,1695.3553512096405,6.692034367006272e-05,-0.056090857833623886,0.04934096336364746,0.26345160603523254
3444,1695.8401396274567,4.335018456913531e-05,0.04680601879954338,0.04546176269650459,0.26588091254234314
3445,1696.325587272644,9.64246501098387e-05,0.04022948071360588,0.045069221407175064,0.2642999291419983
3446,1696.8121447563171,8.414655894739553e-05,-0.03285627439618111,0.04689032956957817,0.26140788197517395
3447,1697.2975189685822,6.957692676223814e-05,0.026122398674488068,0.049415893852710724,0.2597883343696594
3448,1697.7834496498108,0.00012534763664007187,-0.05391941964626312,0.05134529247879982,0.2572433352470398
3449,1698.269278049469,1.4737599485670216e-05,-0.07857396453619003,0.056061968207359314,0.2533101439476013
3450,1698.7541553974152,3.768002352444455e-05,-0.017374182119965553,0.054178331047296524,0.25469833612442017
3451,1699.2403273582458,8.694245678952939e-08,-0.029926180839538574,0.05042553320527077,0.2577831745147705
3452,1699.7260291576385,6.136694719316438e-05,-0.008753558620810509,0.046327438205480576,0.2634901702404022
3453,1700.211969614029,0.00020522061095107347,-0.0027444015722721815,0.047948695719242096,0.2580145597457886
3454,1700.697979927063,4.725104372482747e-05,-0.008938287384808064,0.053398411720991135,0.2526160478591919
3455,1701.1852281093597,7.848034147173166e-05,-0.05084598436951637,0.044114064425230026,0.2635672688484192
3456,1701.670360326767,1.542983045510482e-05,0.0029952717013657093,0.045201078057289124,0.2621019780635834
3457,1702.1570882797241,9.048649371834472e-05,-0.038869086652994156,0.049022234976291656,0.25909423828125
3458,1702.6419587135315,5.751519347541034e-05,-0.015472481027245522,0.04731439799070358,0.2572433352470398
3459,1703.1274530887604,4.655604425352067e-05,-0.022396555170416832,0.046714358031749725,0.2573975920677185
3460,1703.6117248535156,3.10398536385037e-06,-0.011823480017483234,0.04385160282254219,0.2622947692871094
3461,1704.0972020626068,0.0001318021968472749,0.01003920566290617,0.045334260910749435,0.2609837055206299
3462,1704.5833685398102,2.420845157757867e-05,-0.0029512657783925533,0.04402556270360947,0.2640685737133026
3463,1705.0694122314453,1.2471096852095798e-05,-0.0035633749794214964,0.0438794270157814,0.2622562050819397
3464,1705.5551657676697,5.405283809523098e-05,-0.024069184437394142,0.049615610390901566,0.2559322714805603
3465,1706.0401656627655,3.524045314406976e-05,-0.01731543429195881,0.04651448875665665,0.25847727060317993
3466,1706.5250165462494,1.764357534739247e-06,-0.03168421983718872,0.0450015664100647,0.2609066069126129
3467,1707.0099656581879,0.0002713188878260553,0.014567560516297817,0.04806601628661156,0.25415849685668945
3468,1707.495869398117,0.0001651695929467678,-0.037009742110967636,0.0523047000169754,0.2543127238750458
3469,1707.981216430664,0.00046246498823165894,0.007579653058201075,0.06340119987726212,0.24061548709869385
3470,1708.4674546718597,3.742417538887821e-05,-0.01968347281217575,0.05953793227672577,0.23873423039913177
3471,1708.9523770809174,7.645958248758689e-05,-0.016641752794384956,0.05116305500268936,0.24644635617733002
3472,1709.4379930496216,0.0004017782921437174,-0.012795181013643742,0.04700976610183716,0.2530016601085663
3473,1709.922866821289,5.744341979152523e-05,-0.03223709017038345,0.047772977501153946,0.25292453169822693
3474,1710.40913438797,8.219980372814462e-05,-0.0024822771083563566,0.04908129200339317,0.26491689682006836
3475,1710.8946471214294,6.036118429619819e-05,0.039229389280080795,0.04722367599606514,0.25809165835380554
3476,1711.379726409912,0.00017322131316177547,0.01234140619635582,0.04888440668582916,0.26287320256233215
3477,1711.8649487495422,0.0001926096883835271,0.0322440043091774,0.04872715845704079,0.2588628828525543
3478,1712.3510162830353,2.8945531084900722e-05,-0.03254669904708862,0.04843311384320259,0.2577831745147705
3479,1712.835872888565,0.00014538184041157365,-0.0008014297345653176,0.050205498933792114,0.2581687867641449
3480,1713.3213176727295,1.03060747278505e-05,-0.0011525339214131236,0.05036672204732895,0.25600939989089966
3481,1713.8075110912323,5.907704235141864e-06,-0.014230291359126568,0.04873884841799736,0.25955697894096375
3482,1714.2929515838623,0.0002741207426879555,-0.030805716291069984,0.05066240578889847,0.264839768409729
3483,1714.7789371013641,0.00012881711882073432,-0.015817951411008835,0.05122564733028412,0.26973938941955566
3484,1715.2651152610779,3.7181141578912502e-06,0.018793096765875816,0.051977600902318954,0.2738822400569916
3485,1715.7503554821014,1.865254125732463e-05,-0.01190787274390459,0.051216233521699905,0.27305319905281067
3486,1716.237498998642,9.145146032096818e-05,0.020507976412773132,0.050209060311317444,0.27255192399024963
3487,1716.723088502884,8.681300823809579e-05,0.018042774870991707,0.050532542169094086,0.2727254331111908
3488,1717.2080657482147,1.640962545934599e-05,0.027287127450108528,0.05628693476319313,0.2778347134590149
3489,1717.6933510303497,7.08776933606714e-05,0.03078513965010643,0.061244022101163864,0.2809966802597046
3490,1718.1782796382904,0.00015208340482786298,0.0179294366389513,0.051643479615449905,0.2743256986141205
3491,1718.6636333465576,0.00011584204185055569,-0.002215196378529072,0.060088589787483215,0.2797241806983948
3492,1719.148074388504,0.00046798112452961504,0.04093952476978302,0.07295843958854675,0.28624093532562256
3493,1719.6338832378387,0.0010411065304651856,-0.03136524558067322,0.04979715123772621,0.2686958312988281
3494,1720.1186435222626,8.069913747021928e-05,-0.004313182085752487,0.04501684010028839,0.2607523500919342
3495,1720.6052043437958,4.0384216845268384e-05,0.015684714540839195,0.0474068820476532,0.266208678483963
3496,1721.0912568569183,6.164500973682152e-06,0.04647764936089516,0.0477948896586895,0.2665942907333374
3497,1721.577824831009,5.4497366363648325e-05,0.01098875142633915,0.04723655804991722,0.2678956985473633
3498,1722.0640013217926,1.6184554624487646e-05,0.04883066937327385,0.045586392283439636,0.26507115364074707
3499,1722.549970626831,6.072706310078502e-05,-0.013900048099458218,0.045570485293865204,0.26705703139305115
3500,1723.0358929634094,4.6642381335004757e-07,0.013146024197340012,0.04541041702032089,0.2658230662345886
3501,1723.521229505539,0.00044867084943689406,-0.08337288349866867,0.04606541246175766,0.25585514307022095
3502,1724.006264925003,5.054802022641525e-05,-0.007252112962305546,0.04490329325199127,0.2601739466190338
3503,1724.4945044517517,1.6230589608312584e-05,-0.0064417836256325245,0.04511014744639397,0.26476266980171204
3504,1724.9809000492096,6.573975406354293e-05,0.0030977686401456594,0.045527927577495575,0.2664014995098114
3505,1725.4662206172943,2.4128930817823857e-05,-0.02591334842145443,0.046765342354774475,0.26734623312950134
3506,1725.952754020691,0.0002707249077502638,-0.050022345036268234,0.05699479579925537,0.27876016497612
3507,1726.4379107952118,0.00036485379678197205,0.012657266110181808,0.06413540989160538,0.2891715466976166
3508,1726.923054933548,0.00011073501082137227,0.050751764327287674,0.05799788236618042,0.28624093532562256
3509,1727.4086499214172,1.2102907021471765e-05,-0.0031893663108348846,0.055134132504463196,0.28385016322135925
3510,1727.894294500351,0.0002125404280377552,0.027698025107383728,0.04689528048038483,0.27040696144104004
3511,1728.3793931007385,2.9506405553547665e-05,-0.008140509948134422,0.04760098084807396,0.26948150992393494
3512,1728.8635277748108,8.62420565681532e-05,0.012936592102050781,0.052405908703804016,0.27906864881515503
3513,1729.348272562027,2.1817704691784456e-05,-0.009786034934222698,0.0487583726644516,0.27602237462997437
3514,1729.834643125534,3.5656019008456497e-06,-0.001679036533460021,0.049419134855270386,0.27679356932640076
3515,1730.3215506076813,6.109716923674569e-05,-0.005315381567925215,0.04938241094350815,0.2779504060745239
3516,1731.3116164207458,7.17501898179762e-05,-0.02181496098637581,0.048410460352897644,0.2770249545574188
3517,1731.7988109588623,4.0024831832852215e-05,0.012330708093941212,0.05158308520913124,0.2809195816516876
3518,1732.2852776050568,8.860094385454431e-05,0.024166850373148918,0.050067510455846786,0.2807653248310089
3519,1732.7716736793518,0.00017971561464946717,0.00721701979637146,0.04807079955935478,0.27660077810287476
3520,1733.257609128952,0.00010238200047751889,-0.09701051563024521,0.04832596331834793,0.2763308584690094
3521,1733.7431244850159,0.00017486282740719616,-0.014972385950386524,0.04514926299452782,0.26957792043685913
3522,1734.2290863990784,1.4049923265702091e-05,0.033179983496665955,0.04634270817041397,0.27313032746315
3523,1734.7159156799316,4.442911176738562e-07,0.006242288276553154,0.0461185984313488,0.2687247693538666
3524,1735.2026762962341,1.906463694467675e-05,-0.010494534857571125,0.04499365761876106,0.27045154571533203
3525,1735.688996553421,3.679289875435643e-05,0.007754491176456213,0.04431543126702309,0.27020061016082764
3526,1736.1754140853882,0.0003399293345864862,-0.006916642654687166,0.04625307396054268,0.27357375621795654
3527,1736.6605682373047,2.669796049303841e-05,-0.005311021581292152,0.046475160866975784,0.2711781859397888
3528,1737.1454837322235,9.515965939499438e-05,0.013569042086601257,0.04699330776929855,0.26686421036720276
3529,1737.6323354244232,1.2434401469363365e-05,0.010630869306623936,0.0483601875603199,0.2642999291419983
3530,1738.1185545921326,5.737748870160431e-05,0.03361985832452774,0.04532400518655777,0.26568812131881714
3531,1738.6048073768616,1.2701207197096664e-05,0.03719078376889229,0.045789264142513275,0.270864874124527
3532,1739.0899858474731,2.2669386453344487e-05,-0.03434678539633751,0.04710102081298828,0.27449920773506165
3533,1739.5766913890839,0.0001414986909367144,-0.019792981445789337,0.052982840687036514,0.2815365493297577
3534,1740.0634324550629,8.901145520212594e-06,0.026235006749629974,0.04732580482959747,0.275829553604126
3535,1740.5495612621307,0.0002862251421902329,-0.019514283165335655,0.05100177228450775,0.28346458077430725
3536,1741.034141778946,6.479850981122581e-06,0.02876982092857361,0.047446686774492264,0.27791184186935425
3537,1741.5191781520844,0.00012354851060081273,0.004523066803812981,0.046489715576171875,0.2703515291213989
3538,1742.0040044784546,4.368119334685616e-06,0.004613087046891451,0.046382416039705276,0.27005329728126526
3539,1742.489895582199,9.047739149536937e-05,-0.019696025177836418,0.04658971726894379,0.2715493440628052
3540,1742.9749808311462,8.737754251342267e-05,0.00970110297203064,0.050396181643009186,0.26603516936302185
3541,1743.4611060619354,1.9284092559246346e-05,0.005180405918508768,0.04874230548739433,0.2693754732608795
3542,1743.9472212791443,0.00019765344040933996,-0.06343591213226318,0.04702939838171005,0.26626652479171753
3543,1744.4341413974762,6.304996350081638e-05,-0.013565978966653347,0.04691796004772186,0.26647859811782837
3544,1744.9190702438354,1.5234469174174592e-05,-0.074156753718853,0.04705996438860893,0.2731688916683197
3545,1745.4033279418945,7.658172398805618e-05,0.007864736951887608,0.04520311951637268,0.2698116898536682
3546,1745.8893711566925,1.0009983270720113e-05,0.02036930061876774,0.0450495146214962,0.2685897946357727
3547,1746.3758492469788,1.520725891168695e-05,-0.032402973622083664,0.046714283525943756,0.27187711000442505
3548,1746.8618378639221,0.00015652863658033311,0.0338096022605896,0.047546952962875366,0.2729567885398865
3549,1747.347179889679,7.312249363167211e-05,0.01819271221756935,0.0524972639977932,0.2772948741912842
3550,1747.833773612976,0.0002741706557571888,0.07443364709615707,0.05938897654414177,0.28292471170425415
3551,1748.31942820549,7.82363858888857e-05,0.010872594080865383,0.0630115419626236,0.28886306285858154
3552,1748.8062572479248,0.00011761260975617915,-0.04439419135451317,0.06790390610694885,0.2897113859653473
3553,1749.2920315265656,0.00023213215172290802,0.03133399039506912,0.06935375928878784,0.29163941740989685
3554,1749.7776412963867,0.0006009815842844546,0.06862697750329971,0.06225864961743355,0.28516122698783875
3555,1750.2628030776978,0.00020851801673416048,0.021530572324991226,0.05960553139448166,0.2846985161304474
3556,1750.7482569217682,0.0002169879589928314,-0.0027273022569715977,0.05645718798041344,0.28346458077430725
3557,1751.2340741157532,9.531981777399778e-05,0.015190517529845238,0.04884866997599602,0.2772177457809448
3558,1751.7199029922485,2.552157820900902e-05,-0.012991822324693203,0.04997546225786209,0.27860593795776367
3559,1752.2057597637177,5.014631369704148e-06,0.0024641831405460835,0.0528222881257534,0.2804568409919739
3560,1752.6912474632263,1.473583438382775e-06,0.024011194705963135,0.04801781475543976,0.27775758504867554
3561,1753.1769518852234,0.00017372833099216223,0.04101093113422394,0.045829951763153076,0.2671726942062378
3562,1753.6636843681335,7.326634658966213e-05,-0.05799299478530884,0.045458149164915085,0.26797282695770264
3563,1754.1491861343384,0.0001617793459445238,-0.01726270094513893,0.04809699207544327,0.2774105370044708
3564,1754.6352264881134,4.085587534063961e-06,-0.0061402032151818275,0.04679298400878906,0.275752454996109
3565,1755.122480392456,0.00037861938471905887,0.02746519073843956,0.04878249019384384,0.2811509370803833
3566,1755.6072442531586,4.629199975170195e-05,0.006875515915453434,0.04934494197368622,0.2820763885974884
3567,1756.0934104919434,4.537291169981472e-05,-0.0036728426348417997,0.04663451015949249,0.27621516585350037
3568,1756.5785880088806,0.00015339034143835306,0.04257236421108246,0.045071911066770554,0.2730724811553955
3569,1757.0650503635406,2.2827365683042444e-05,-0.03091481141746044,0.04462689906358719,0.27280256152153015
3570,1757.550952911377,3.209819988114759e-05,0.01063538994640112,0.044897615909576416,0.2739979326725006
3571,1758.0363478660583,1.966704076039605e-05,-0.024389738216996193,0.04515094310045242,0.2742871344089508
3572,1758.5209527015686,0.00027851396589539945,-0.018786689266562462,0.047794442623853683,0.2826162278652191
3573,1759.006283044815,8.812230225885287e-05,-0.012817162089049816,0.047875337302684784,0.2826162278652191
3574,1759.4910190105438,1.908127887872979e-05,0.028128711506724358,0.04758354648947716,0.28307896852493286
3575,1759.9756977558136,2.734454392339103e-05,0.018113285303115845,0.047933824360370636,0.28423577547073364
3576,1760.4620547294617,0.0003443168825469911,0.031044214963912964,0.04652158170938492,0.28014835715293884
3577,1760.9468109607697,8.370815339731053e-05,0.03845012187957764,0.04651680961251259,0.2803797125816345
3578,1761.4316968917847,1.629758298804518e-05,0.006296435836702585,0.05253436788916588,0.28462138772010803
3579,1761.9175021648407,0.00017253121768590063,0.019203435629606247,0.05508091673254967,0.2863180637359619
3580,1762.4031898975372,3.517838194966316e-05,0.023992691189050674,0.051795702427625656,0.2854697108268738
3581,1762.8899419307709,1.569180858496111e-05,-0.01665964350104332,0.04533803090453148,0.27517402172088623
3582,1763.3740692138672,1.1367018259988981e-06,-0.05824330821633339,0.04439979046583176,0.273323118686676
3583,1763.8603825569153,4.022075518150814e-05,0.020205220207571983,0.05079587548971176,0.284312903881073
3584,1764.3466684818268,3.343610660522245e-05,-0.022850889712572098,0.04648876190185547,0.27991700172424316
3585,1764.831874370575,2.282670720887836e-06,0.0054489243775606155,0.047064103186130524,0.27991700172424316
3586,1765.3176305294037,5.063174103270285e-05,0.03518106788396835,0.04735082387924194,0.2828476130962372
3587,1765.8026134967804,0.00010259098053211346,0.06251535564661026,0.04787331447005272,0.2839272916316986
3588,1766.2895956039429,0.00025716086383908987,0.06232701987028122,0.04837101325392723,0.28199926018714905
3589,1766.774567604065,4.556635394692421e-05,0.022551655769348145,0.04635703191161156,0.28215351700782776
3590,1767.2593953609467,3.1757863325765356e-05,0.01930209994316101,0.044426996260881424,0.2787987291812897
3591,1767.745789527893,2.2132721255729848e-07,0.015286468900740147,0.04547163471579552,0.2798398733139038
3592,1768.231539964676,0.0002819262444972992,0.008681054227054119,0.04317436367273331,0.27232053875923157
3593,1768.7165529727936,8.247936057159677e-05,0.0008673929842188954,0.04380081593990326,0.27683213353157043
3594,1769.7068088054657,6.037087587174028e-05,-0.04219244420528412,0.042934317141771317,0.2739979326725006
3595,1770.1933348178864,1.1083593562943861e-05,0.03070455975830555,0.050586216151714325,0.28492987155914307
3596,1770.6788611412048,0.00033019582042470574,0.03916244953870773,0.04871112480759621,0.28030258417129517
3597,1771.164522409439,9.28307490539737e-05,0.030875245109200478,0.05285927653312683,0.2828476130962372
3598,1771.6501071453094,0.00017801787180360407,-0.00678576435893774,0.06259699165821075,0.293181836605072
3599,1772.1357357501984,2.3832217266317457e-06,0.027897050604224205,0.05595910921692848,0.2900969982147217
3600,1772.6217186450958,0.00023369061818812042,0.031117824837565422,0.04733096808195114,0.28176790475845337
3601,1773.1059410572052,5.570948269451037e-05,-0.0015208983095362782,0.045434534549713135,0.2809195816516876
3602,1773.5916910171509,5.8543944760458544e-05,0.0022335329558700323,0.0542539581656456,0.2876291275024414
3603,1774.0771951675415,0.0001380691974190995,0.022623257711529732,0.04874705150723457,0.28307896852493286
3604,1774.5627853870392,3.7739066556241596e-06,0.0224476158618927,0.043864138424396515,0.27806606888771057
3605,1775.048612833023,4.097022974747233e-05,-0.007696167565882206,0.04926266148686409,0.2854697108268738
3606,1775.5341243743896,8.554607484256849e-05,0.002090050606057048,0.04724659025669098,0.2832331955432892
3607,1776.020091533661,2.4908536943257786e-05,0.01507154293358326,0.04503094032406807,0.28238487243652344
3608,1776.5059254169464,3.5292760003358126e-05,0.022684266790747643,0.044953975826501846,0.28030258417129517
3609,1776.993123292923,1.2601609341800213e-05,0.007375032640993595,0.044907063245773315,0.28122806549072266
3610,1777.4786069393158,7.73221836425364e-05,-0.01092541217803955,0.04679641127586365,0.28531548380851746
3611,1777.9632861614227,4.044635352329351e-05,-0.004621651489287615,0.04522019252181053,0.2830018401145935
3612,1778.4497599601746,1.0926371032837778e-05,0.0431419275701046,0.0448153130710125,0.27825888991355896
3613,1778.9356672763824,5.1407365390332416e-05,0.026932576671242714,0.04449836537241936,0.27999410033226013
3614,1779.4214634895325,1.5979061572579667e-05,0.012638840824365616,0.04457789286971092,0.2803797125816345
3615,1779.9063837528229,1.737286766001489e-05,-0.024706611409783363,0.04666736349463463,0.2846985161304474
3616,1780.391752243042,9.637424227548763e-05,-0.0017868679715320468,0.047056373208761215,0.2865494191646576
3617,1780.8764889240265,5.1132581575075164e-05,0.007428889162838459,0.04822893440723419,0.28793761134147644
3618,1781.3623723983765,9.675472392700613e-05,-0.006569280289113522,0.045961763709783554,0.2859324514865875
3619,1781.847308397293,0.0004140219243708998,0.03975077345967293,0.0434817299246788,0.2772177457809448
3620,1782.3324847221375,1.796177457435988e-05,-0.04464384913444519,0.046506140381097794,0.28176790475845337
3621,1782.8171315193176,0.00024526845663785934,-0.010465580970048904,0.04390931874513626,0.2714143693447113
3622,1783.303416967392,4.713494945463026e-06,-0.032686747610569,0.044536132365465164,0.271260142326355
3623,1783.7889199256897,4.38763017882593e-05,-0.03355291858315468,0.04336967319250107,0.27430641651153564
3624,1784.275178194046,0.00023106545268092304,-0.0044389222748577595,0.045792244374752045,0.2826162278652191
3625,1784.7595777511597,0.00014933996135368943,-0.0576971136033535,0.04450244456529617,0.27941569685935974
3626,1785.243731021881,6.758474046364427e-05,0.01658063381910324,0.043144021183252335,0.2765236496925354
3627,1785.7283234596252,0.00010279705020366237,0.009027075953781605,0.04346205294132233,0.2687343955039978
3628,1786.215594291687,7.695627573411912e-05,-0.01929027959704399,0.043757591396570206,0.26973456144332886
3629,1786.7009479999542,3.235752956243232e-05,0.055687736719846725,0.04473575949668884,0.27810463309288025
3630,1787.186646938324,7.833299605408683e-06,0.027783818542957306,0.04567309096455574,0.27906864881515503
3631,1787.672768831253,0.00016431896074209362,-0.031204253435134888,0.0440000556409359,0.272040992975235
3632,1788.1600522994995,1.498159963375656e-05,-0.0328274667263031,0.04296790435910225,0.27142882347106934
3633,1788.6446681022644,1.736827653076034e-05,0.022286424413323402,0.04268350824713707,0.27222415804862976
3634,1789.1290724277496,0.00012974308629054576,0.0211236160248518,0.04257875308394432,0.27606093883514404
3635,1789.6132340431213,3.350219412823208e-05,0.008422285318374634,0.042704325169324875,0.2772948741912842
3636,1790.0988562107086,1.6180230886675417e-05,0.006994675379246473,0.04559838026762009,0.27056604623794556
3637,1790.5848550796509,8.302327478304505e-05,-0.04669753089547157,0.05337126553058624,0.2610993981361389
3638,1791.070885181427,0.00015816274390090257,0.008782241493463516,0.04688243195414543,0.26345160603523254
3639,1791.5563497543335,0.0002929964102804661,0.04288347810506821,0.04658156633377075,0.26626652479171753
3640,1792.04123878479,0.00019476731540635228,-0.05371802672743797,0.049040473997592926,0.264454185962677
3641,1792.5269086360931,8.330366836162284e-05,-0.010310894809663296,0.0435253381729126,0.2694236636161804
3642,1793.0123703479767,0.00019983260426670313,0.03841973468661308,0.04818297177553177,0.2626418173313141
3643,1793.498735666275,3.368764737388119e-05,0.002933304524049163,0.04615269973874092,0.2622176706790924
3644,1793.9849772453308,8.225617784773931e-05,-0.0011599058052524924,0.046060703694820404,0.2621019780635834
3645,1794.47047996521,0.00025719861150719225,-0.02522829920053482,0.04525069147348404,0.26121509075164795
3646,1794.9552772045135,6.149686669232324e-05,-0.00013708710321225226,0.04308541491627693,0.2670377492904663
3647,1795.4410827159882,0.0002016486832872033,-0.015930507332086563,0.04385218769311905,0.26491689682006836
3648,1795.926762342453,0.0002534841769374907,-0.0072672017849981785,0.049776677042245865,0.2600196897983551
3649,1796.413207769394,0.00015158097085077316,0.005834496114403009,0.050463784486055374,0.25678059458732605
3650,1796.8992989063263,5.077462628833018e-05,-0.013041087426245213,0.04805222526192665,0.2594798505306244
3651,1797.3856749534607,7.030992037471151e-06,-0.023033618927001953,0.05052599310874939,0.25600939989089966
3652,1797.8718755245209,0.00013871234841644764,-0.009462756104767323,0.052822213619947433,0.2543127238750458
3653,1798.3569078445435,1.1156111213495024e-05,-0.04523699730634689,0.051129285246133804,0.255778044462204
3654,1798.842672586441,0.00017333589494228363,-0.03938104957342148,0.04683232307434082,0.25847727060317993
3655,1799.327008008957,0.00011085048754466698,-0.03358740359544754,0.04651441425085068,0.2702804505825043
3656,1799.8127734661102,4.518839341471903e-05,0.009097149595618248,0.05107183754444122,0.273014634847641
3657,1800.2987344264984,3.765066503547132e-05,0.010001297108829021,0.045474592596292496,0.26959720253944397
3658,1800.784061908722,0.0005142894224263728,-0.018309438601136208,0.04634885862469673,0.27198314666748047
3659,1801.2698760032654,1.9297916878713295e-05,0.018505079671740532,0.04756855219602585,0.2735930383205414
3660,1801.7555012702942,3.043619290110655e-05,0.010510039515793324,0.05224357545375824,0.27606093883514404
3661,1802.2398443222046,9.21801693039015e-05,0.06585584580898285,0.048966072499752045,0.27041780948638916
3662,1802.724886417389,0.0002289997792104259,-0.004313909914344549,0.04524337872862816,0.261523574590683
3663,1803.2103369235992,6.804054282838479e-05,-0.02184922620654106,0.04502054303884506,0.2605981230735779
3664,1803.6957731246948,1.7154237866634503e-05,-0.0213491078466177,0.04638800397515297,0.2656302750110626
3665,1804.181900024414,1.6993597455439158e-05,-0.016628004610538483,0.043687231838703156,0.25994259119033813
3666,1804.6659741401672,5.763224180554971e-05,-0.03283926844596863,0.043648380786180496,0.2635672688484192
3667,1805.152036190033,4.850774348597042e-05,-0.013095354661345482,0.0446489043533802,0.25932562351226807
3668,1805.6381440162659,0.000761330418754369,0.006802523974329233,0.04580441117286682,0.2588628828525543
3669,1806.1247699260712,2.1487252524821088e-05,-0.005496475379914045,0.048899199813604355,0.2555466592311859
3670,1806.6092875003815,0.00010561946692178026,-0.009902074933052063,0.0436907522380352,0.2620634138584137
3671,1807.094651222229,0.0001772469113348052,-0.017846202477812767,0.044132545590400696,0.26217910647392273
3672,1808.0861775875092,0.00014360576460603625,-0.030331628397107124,0.04549579694867134,0.2618706226348877
3673,1808.572120666504,0.00028042521444149315,-0.03439538925886154,0.04846267029643059,0.25994259119033813
3674,1809.057908296585,7.559970254078507e-05,0.006882018409669399,0.044643305242061615,0.2635672688484192
3675,1809.5431396961212,2.7017973479814827e-05,0.030014490708708763,0.04543663561344147,0.2619091868400574
3676,1810.0288784503937,0.0001608278398634866,-0.0052733956836164,0.044365376234054565,0.2612921893596649
3677,1810.5143370628357,7.01591488905251e-06,-0.0020918117370456457,0.04512077569961548,0.2610993981361389
3678,1811.0006675720215,5.447600869956659e-06,0.008937950246036053,0.0444544292986393,0.26360583305358887
3679,1811.4861857891083,0.0005115679814480245,0.003488638438284397,0.04465000703930855,0.25585514307022095
3680,1811.970673084259,3.9632723201066256e-05,0.011694292537868023,0.05290541797876358,0.26657500863075256
3681,1812.456553220749,0.0003454364778008312,0.00912006851285696,0.053850945085287094,0.2642613649368286
3682,1812.9425146579742,7.575692143291235e-05,0.006392790470272303,0.057402778416872025,0.2672883868217468
3683,1813.4281795024872,0.0002503291761968285,0.04872794821858406,0.05676897615194321,0.2699442505836487
3684,1813.9135558605194,6.885796028655022e-05,0.021581923589110374,0.05916418135166168,0.2715107798576355
3685,1814.399211883545,5.403008981375024e-05,0.022776063531637192,0.05958426371216774,0.27322670817375183
3686,1814.8862326145172,0.00011111261119367555,0.020525511354207993,0.06581772118806839,0.2763308584690094
3687,1815.3713476657867,0.0004980565281584859,0.06523984670639038,0.06385921686887741,0.27503907680511475
3688,1815.857433795929,0.0003535232099238783,0.04208531603217125,0.0489448606967926,0.2636829614639282
3689,1816.3440890312195,3.544446008163504e-05,0.043022602796554565,0.047964874655008316,0.2642999291419983
3690,1816.8295018672943,0.0002463178534526378,0.008196968585252762,0.05127847194671631,0.26924532651901245
3691,1817.3159801959991,1.624187825655099e-05,-0.013473519124090672,0.050759315490722656,0.2695200741291046
3692,1817.802418231964,4.873968646279536e-05,0.004641776438802481,0.04876501485705376,0.2692357003688812
3693,1818.2883174419403,3.3209496905328706e-05,0.013215290382504463,0.052660129964351654,0.2748655378818512
3694,1818.7746551036835,2.8309390472713858e-05,-0.011883861385285854,0.04861297085881233,0.27197349071502686
3695,1819.2607979774475,0.00012884436000604182,0.04531345143914223,0.05203511565923691,0.2742292881011963
3696,1819.748076915741,0.0001126063652918674,0.009458561427891254,0.04414082318544388,0.26812708377838135
3697,1820.2335977554321,7.10495942257694e-06,-0.007838115096092224,0.044992219656705856,0.26156213879585266
3698,1820.7205383777618,2.1221907445578836e-05,-0.0032909149304032326,0.04428497701883316,0.26422280073165894
3699,1821.2051782608032,8.850365702528507e-05,-0.10155988484621048,0.04338129237294197,0.26364439725875854
3700,1821.6891798973083,0.0007223884458653629,-0.0032242804300040007,0.05879969522356987,0.23765453696250916
3701,1822.174884557724,5.6405278883175924e-05,-0.004158508498221636,0.049789249897003174,0.24336150288581848
3702,1822.6608912944794,0.00014185353938955814,-0.08363921195268631,0.04407266527414322,0.2570119798183441
3703,1823.1465497016907,7.571897003799677e-05,-0.09048005193471909,0.044626928865909576,0.25346440076828003
3704,1823.6316592693329,7.908268344181124e-06,0.007509262301027775,0.04444089159369469,0.25708910822868347
3705,1824.116503238678,1.1463095688668545e-05,-0.026953628286719322,0.044920653104782104,0.25585514307022095
3706,1824.6020476818085,5.1283318498462904e-06,-0.02822321094572544,0.04598890617489815,0.2501481771469116
3707,1825.0879156589508,7.318996358662844e-05,-0.0070455074310302734,0.04387757182121277,0.25492969155311584
3708,1825.5728421211243,7.82977367634885e-05,0.02376575395464897,0.045563291758298874,0.24953120946884155
3709,1826.0579419136047,3.001427285198588e-05,-0.004603411536663771,0.04689851030707359,0.24768030643463135
3710,1826.5431265830994,9.287281864089891e-05,-0.004862433765083551,0.047532908618450165,0.24644635617733002
3711,1827.027986049652,0.0001288349594688043,-0.01449231244623661,0.04411645606160164,0.2516134977340698
3712,1827.5133192539215,5.45385992154479e-05,-0.011985503137111664,0.04338810220360756,0.25192198157310486
3713,1827.999270439148,1.7873300748760812e-05,0.007696680724620819,0.04690077155828476,0.24552090466022491
3714,1828.4842998981476,3.147761890431866e-05,0.05977523326873779,0.04445287957787514,0.24937696754932404
3715,1828.9708094596863,4.240235284669325e-05,-0.02576432004570961,0.04567250981926918,0.2472175657749176
3716,1829.4548947811127,1.6773325342001044e-06,-0.0016679775435477495,0.04313816502690315,0.25176772475242615
3717,1829.939846754074,0.0001540482771815732,-0.0115406084805727,0.04392952844500542,0.2600196897983551
3718,1830.4265027046204,4.368181907921098e-05,0.01545445155352354,0.04287547618150711,0.256472110748291
3719,1830.9126784801483,8.288074604934081e-05,0.0005150469951331615,0.04810750111937523,0.26252615451812744
3720,1831.399088859558,3.378027395228855e-05,-0.017791345715522766,0.04345281794667244,0.2603667378425598
3721,1831.8854830265045,5.211938332649879e-05,0.012728940695524216,0.04203692078590393,0.2548525631427765
3722,1832.371247768402,9.114979548030533e-06,0.009658553637564182,0.043105240911245346,0.2553924322128296
3723,1832.8574850559235,2.1146342987776734e-06,-0.026155533269047737,0.0441226027905941,0.25863152742385864
3724,1833.3425223827362,3.7912527659500483e-06,-0.03535107150673866,0.04800049588084221,0.26252615451812744
3725,1833.8273015022278,2.0359027985250577e-05,-0.0183438491076231,0.044685836881399155,0.2605209946632385
3726,1834.3126351833344,2.7271888029645197e-05,-0.0097708310931921,0.04471755027770996,0.2613307535648346
3727,1834.7986643314362,4.116110631002812e-06,0.009503772482275963,0.0443834587931633,0.26009681820869446
3728,1835.284497976303,5.45994880667422e-05,0.04014097899198532,0.04657728970050812,0.2644927501678467
3729,1835.7707197666168,0.0001832683919928968,-0.04326953738927841,0.05148310959339142,0.2704973518848419
3730,1836.2568876743317,7.950450708449353e-06,-0.011302961967885494,0.050492145121097565,0.2695200741291046
3731,1836.7421472072601,7.787469803588465e-05,-0.0007642459822818637,0.04572225362062454,0.26661357283592224
3732,1837.2276928424835,3.7552379126282176e-06,-0.018186217173933983,0.04508073627948761,0.26271894574165344
3733,1837.7124238014221,3.856794137391262e-05,-0.0028622972313314676,0.04655423387885094,0.26690277457237244
3734,1838.1990389823914,0.00013748742640018463,0.06650617718696594,0.04604005441069603,0.2649940252304077
3735,1838.6846764087677,3.709731390699744e-05,0.02915048599243164,0.0465577058494091,0.26607373356819153
3736,1839.1715936660767,2.3026652343105525e-05,0.01421789638698101,0.046600885689258575,0.2639143168926239
3737,1839.6578078269958,6.958055746508762e-05,-0.023020783439278603,0.04626676067709923,0.26009681820869446
3738,1840.1427326202393,8.361022992176004e-06,0.01969459466636181,0.045379746705293655,0.2613307535648346
3739,1840.628475189209,6.734948692610487e-05,-0.006212505046278238,0.04497750476002693,0.26433849334716797
3740,1841.115149974823,0.00011138308036606759,0.009571811184287071,0.04481323063373566,0.262024849653244
3741,1841.6008660793304,0.0001236953103216365,-0.007723304908722639,0.04490308091044426,0.25639501214027405
3742,1842.0865070819855,2.92213553620968e-05,-0.04851871356368065,0.04699498787522316,0.25346440076828003
3743,1842.5728306770325,2.2075760170992e-06,-0.02001008950173855,0.0464930534362793,0.25323304533958435
3744,1843.058401107788,4.42122618551366e-05,-0.012012817896902561,0.04627673700451851,0.2533872723579407
3745,1843.544993877411,9.162220521830022e-05,-0.03715676814317703,0.04910804331302643,0.25230756402015686
3746,1844.029317855835,8.830362639855593e-05,-0.011620850302278996,0.052812639623880386,0.25068801641464233
3747,1844.516896724701,0.00019689147302415222,-0.03551960736513138,0.07335906475782394,0.23950543999671936
3748,1845.003467798233,0.0008683631895110011,-0.023315178230404854,0.05231475085020065,0.2540813684463501
3749,1845.4886054992676,4.3558662582654506e-05,0.029632050544023514,0.047461915761232376,0.2585543990135193
3750,1845.9732644557953,2.0382814909680746e-05,-0.013580560684204102,0.04529336839914322,0.26495546102523804
3751,1846.9643421173096,1.0676150168364984e-06,-0.005600001662969589,0.04496894031763077,0.264839768409729
3752,1847.4505398273468,1.4870495760987978e-05,0.009889274835586548,0.04595824331045151,0.2669220566749573
3753,1847.9364614486694,7.586100764456205e-06,0.012899301946163177,0.047085270285606384,0.26876333355903625
3754,1848.422343969345,1.365177809020679e-06,-0.01777449995279312,0.04519897699356079,0.2664978802204132
3755,1848.905855178833,1.2635448911169078e-05,0.03949642553925514,0.04510212689638138,0.267076313495636
3756,1849.391602754593,8.606233677710406e-06,-0.0026458667125552893,0.04564246907830238,0.2687922418117523
3757,1849.8766341209412,8.491427433909848e-05,-0.01592167280614376,0.046032048761844635,0.26881152391433716
3758,1850.362639427185,6.326754373731092e-05,-0.009988173842430115,0.0461280420422554,0.26920196413993835
3759,1850.8493864536285,7.356446440098807e-05,-0.016276316717267036,0.04769666865468025,0.2706817090511322
3760,1851.3340125083923,6.419622513931245e-05,0.024606280028820038,0.04823768511414528,0.2727254331111908
3761,1851.8183040618896,0.00026277839788235724,0.041040580719709396,0.053973130881786346,0.25230756402015686
3762,1852.30441904068,2.523871444282122e-05,-0.01096579059958458,0.04474839195609093,0.26163923740386963
3763,1852.7899754047394,0.000265641778241843,-0.005032477434724569,0.044690389186143875,0.25693485140800476
3764,1853.2761089801788,9.470436634728685e-05,-0.004816961009055376,0.04761923477053642,0.26607373356819153
3765,1853.7619745731354,3.2662217563483864e-05,0.02930428832769394,0.04983098804950714,0.26948150992393494
3766,1854.2466418743134,0.000108754014945589,0.005456782411783934,0.05433264374732971,0.2729567885398865
3767,1854.7315282821655,8.961995627032593e-05,0.040011342614889145,0.050210487097501755,0.26889827847480774
3768,1855.2169728279114,0.00021804477728437632,0.00034196957130916417,0.04622900113463402,0.2627960741519928
3769,1855.7031791210175,0.00010532572923693806,-0.005000787787139416,0.04605022817850113,0.25824591517448425
3770,1856.1878390312195,1.3771628800895996e-05,-0.0093020498752594,0.04620588570833206,0.2589400112628937
3771,1856.6742873191833,0.0001519964134786278,-0.019373055547475815,0.04536697268486023,0.2572433352470398
3772,1857.1601400375366,3.2988439215841936e-06,-0.029220156371593475,0.04499790444970131,0.2572433352470398
3773,1857.6458103656769,0.0004464834928512573,0.03257862478494644,0.0500815324485302,0.24305301904678345
3774,1858.1322104930878,7.423547504004091e-05,0.006606587674468756,0.044719189405441284,0.25176772475242615
3775,1858.6178753376007,9.870846952253487e-06,-0.02609490416944027,0.04500850662589073,0.2527703046798706
3776,1859.103583574295,4.541825546766631e-05,0.05218910053372383,0.04522189870476723,0.25061091780662537
3777,1859.5882031917572,5.77720766159473e-06,0.023071961477398872,0.04533602297306061,0.25084227323532104
3778,1860.073398590088,1.6839588852235465e-06,0.009371542371809483,0.04528823494911194,0.24798879027366638
3779,1860.5586614608765,8.02456634119153e-05,-0.02177475206553936,0.04938356950879097,0.24228180944919586
3780,1861.0437331199646,9.49759705690667e-05,-0.028474979102611542,0.046327993273735046,0.24582938849925995
3781,1861.5296514034271,0.00012951910321135074,-0.021467801183462143,0.043810710310935974,0.25068801641464233
3782,1862.016333580017,0.00012797319504898041,0.0128701226785779,0.043229974806308746,0.25284743309020996
3783,1862.5019662380219,0.0001419825421180576,-0.028454763814806938,0.04404379054903984,0.2566263675689697
3784,1862.9868967533112,0.000141238808282651,0.0017222546739503741,0.04356897994875908,0.25045666098594666
3785,1863.4726955890656,4.335807716415729e-06,-0.046432964503765106,0.04554855823516846,0.24505817890167236
3786,1863.9595432281494,5.674525164067745e-05,-0.01069311611354351,0.043790508061647415,0.2538500130176544
3787,1864.443638086319,7.7495369623648e-06,0.008240650407969952,0.047409407794475555,0.25909423828125
3788,1864.9288353919983,3.53291688952595e-05,0.009072916582226753,0.04518263787031174,0.2555466592311859
3789,1865.4135954380035,5.64659021620173e-05,0.02618606947362423,0.05121826007962227,0.2641071379184723
3790,1865.8990540504456,9.884659084491432e-05,0.007617701776325703,0.04334665462374687,0.25153636932373047
3791,1866.3850700855255,5.9371952374931425e-05,-0.000206128359423019,0.04368774592876434,0.25492969155311584
3792,1866.8708341121674,7.555779302492738e-05,-0.013275062665343285,0.046924889087677,0.26025107502937317
3793,1867.3565790653229,9.153983410215005e-05,-0.01232241466641426,0.04359818622469902,0.256163626909256
3794,1867.8424077033997,8.098706894088537e-05,-0.012046458199620247,0.043036021292209625,0.25307878851890564
3795,1868.3282308578491,0.0001203665160574019,-0.0043168202973902225,0.04343651980161667,0.25508394837379456
3796,1868.814049243927,7.99775261839386e-06,-0.01806987263262272,0.044736891984939575,0.2584001421928406
3797,1869.2984902858734,3.3517212614242453e-06,-0.01993577927350998,0.043897561728954315,0.25708910822868347
3798,1869.7835919857025,1.3738706002186518e-05,0.028040487319231033,0.0449250228703022,0.25824591517448425
3799,1870.269194841385,1.5864352462813258e-05,-0.0699041411280632,0.04590130224823952,0.2609066069126129
3800,1870.7547357082367,1.173954387923004e-06,0.009342526085674763,0.04429149255156517,0.2579374313354492
3801,1871.2394289970398,0.00015209217963274568,0.003279865952208638,0.043395478278398514,0.2542355954647064
3802,1871.725347518921,7.724797796981875e-06,-0.007082309573888779,0.043643176555633545,0.25847727060317993
3803,1872.2108204364777,0.00018715426267590374,-0.027983004227280617,0.048869095742702484,0.26568812131881714
3804,1872.6963665485382,0.00021306279813870788,0.027194475755095482,0.052412405610084534,0.27230125665664673
3805,1873.1826767921448,2.8494410798884928e-05,0.00525431614369154,0.04888579994440079,0.2686476409435272
3806,1873.6682062149048,3.388099139556289e-05,0.016177820041775703,0.049900054931640625,0.2708407938480377
3807,1874.1538145542145,0.00018961209570989013,0.02594669908285141,0.043767206370830536,0.2610993981361389
3808,1874.6406252384186,7.764549809508026e-05,-0.0132536506280303,0.04455798491835594,0.25878575444221497
3809,1875.1261644363403,5.670381142408587e-05,0.016491549089550972,0.04900408908724785,0.2651868164539337
3810,1875.6123983860016,1.0330802979297005e-05,-0.0007780437008477747,0.04610065370798111,0.2629888653755188
3811,1876.098827123642,5.721051275031641e-05,0.0003508184745442122,0.04671154171228409,0.26237189769744873
3812,1876.5844852924347,5.2265557314967737e-05,-0.02363716810941696,0.04771210253238678,0.26252615451812744
3813,1877.069275856018,0.00011219823500141501,0.057202816009521484,0.04424482583999634,0.2568577229976654
3814,1877.5544936656952,3.2125251436809776e-06,0.025375820696353912,0.044123634696006775,0.25600939989089966
3815,1878.0405328273773,8.598781278124079e-07,-0.011590089648962021,0.04543762654066086,0.2522304654121399
3816,1878.5267372131348,0.00010896804451476783,0.00999359879642725,0.049846358597278595,0.2444412112236023
3817,1879.0113248825073,8.45747854327783e-05,-0.012663036584854126,0.044729117304086685,0.25346440076828003
3818,1879.4960768222809,3.7132977013243362e-06,-0.02408629097044468,0.04514658823609352,0.256086528301239
3819,1879.9809477329254,9.157069871434942e-05,-0.009633390232920647,0.04852189123630524,0.2596341073513031
3820,1880.4661884307861,0.00026108179008588195,-0.03726893663406372,0.044942986220121384,0.24706332385540009
3821,1880.9510834217072,2.143291203537956e-05,0.023083815351128578,0.04700344800949097,0.2547754645347595
3822,1881.436867237091,3.0369317755685188e-05,0.007265783380717039,0.04564004763960838,0.2538500130176544
3823,1881.9204790592194,7.364982593571767e-05,0.010955654084682465,0.0474926233291626,0.2576289474964142
3824,1882.4054100513458,3.105484211118892e-05,0.0046023596078157425,0.044005557894706726,0.2547754645347595
3825,1882.8912830352783,2.3978296667337418e-05,0.007617995608597994,0.04475465044379234,0.256472110748291
3826,1883.3753097057343,6.3678176047687884e-06,-0.019522063434123993,0.044274721294641495,0.2559322714805603
3827,1883.8604419231415,3.989504693890922e-05,0.02730718068778515,0.05025491118431091,0.2628346383571625
3828,1884.3452308177948,9.95734881144017e-05,0.03004666045308113,0.05312471464276314,0.26360583305358887
3829,1885.3364462852478,7.1955487328523304e-06,0.009775249287486076,0.05015932023525238,0.2619091868400574
3830,1885.8220393657684,1.8164269931730814e-05,-0.010993468575179577,0.04876214265823364,0.2605981230735779
3831,1886.306987285614,0.00022673106286674738,-0.003597071161493659,0.04852858558297157,0.2605209946632385
3832,1886.7920677661896,4.3981992348562926e-05,0.03082263469696045,0.05046560987830162,0.2613307535648346
3833,1887.2764093875885,0.0003199096827302128,-0.0063838171772658825,0.046347055584192276,0.256163626909256
3834,1887.7615270614624,0.0001020734925987199,0.024137336760759354,0.04620065167546272,0.2577831745147705
3835,1888.2473604679108,0.00013616602518595755,-0.0012854551896452904,0.05019236356019974,0.2629503011703491
3836,1888.7333326339722,2.6477197025087662e-05,-0.0016533562447875738,0.05345344915986061,0.26626652479171753
3837,1889.2187225818634,6.315191421890631e-05,0.019801028072834015,0.049718402326107025,0.26248759031295776
3838,1889.7044756412506,0.00011676883877953514,0.004830685909837484,0.05258642137050629,0.2638757526874542
3839,1890.190177679062,0.0003040410520043224,0.040845051407814026,0.052062325179576874,0.2614850103855133
3840,1890.675845861435,0.00011464157432783395,0.019183525815606117,0.04329630732536316,0.2527703046798706
3841,1891.1622731685638,7.055226888041943e-05,-0.027078818529844284,0.049822818487882614,0.26198628544807434
3842,1891.6475460529327,3.197001205990091e-05,0.006596907041966915,0.05038733407855034,0.2611379623413086
3843,1892.1327900886536,4.47683414677158e-05,0.015695618465542793,0.04828082397580147,0.26032817363739014
3844,1892.6196143627167,0.0002772495208773762,0.06290675699710846,0.04370046779513359,0.2516134977340698
3845,1893.1046907901764,3.770196053665131e-05,-0.0047098747454583645,0.04690496250987053,0.2568577229976654
3846,1893.59068441391,3.325161378597841e-05,0.025315536186099052,0.04416637495160103,0.24829727411270142
3847,1894.0766024589539,8.757179784879554e-06,-0.00734092528000474,0.0441167987883091,0.2525389492511749
3848,1894.5622296333313,0.0002036179939750582,-0.07405497133731842,0.049510423094034195,0.26106083393096924
3849,1895.0476696491241,1.485055690864101e-05,0.028444387018680573,0.0463152751326561,0.2589400112628937
3850,1895.5335292816162,1.509814592282055e-05,-0.0130607383325696,0.04412812367081642,0.2550068199634552
3851,1896.01931142807,0.00012018899724353105,-0.016706744208931923,0.04334750398993492,0.25099650025367737
3852,1896.5042657852173,0.00012720265658572316,-0.011851121671497822,0.04718289151787758,0.2605981230735779
3853,1896.9902596473694,0.00015431962674483657,0.021242449060082436,0.046029675751924515,0.2574746906757355
3854,1897.475016117096,3.863393430947326e-05,-0.03157593682408333,0.046419139951467514,0.258708655834198
3855,1897.960839509964,2.403190046607051e-05,0.029805485159158707,0.045558102428913116,0.25624075531959534
3856,1898.4465386867523,8.19793640403077e-05,-0.0007961225346662104,0.04707362502813339,0.2581687867641449
3857,1898.9323625564575,0.00010993108298862353,-0.027264432981610298,0.04851086810231209,0.2626418173313141
3858,1899.4171953201294,0.00010313538950867951,0.011599212884902954,0.06026553362607956,0.27134689688682556
3859,1899.904331445694,0.0002632576215546578,0.039948970079422,0.04458596184849739,0.25678059458732605
3860,1900.3904943466187,1.4807887964707334e-05,-0.014327754266560078,0.048177316784858704,0.2622176706790924
3861,1900.8757660388947,5.4931479098740965e-05,0.0058001624420285225,0.04473866894841194,0.25600939989089966
3862,1901.3614592552185,1.829980465117842e-05,0.00301121873781085,0.04586341977119446,0.2566263675689697
3863,1901.8465406894684,5.641169991577044e-06,-0.011697564274072647,0.04589623957872391,0.2580145597457886
3864,1902.3309772014618,8.115566015476361e-05,-0.021745137870311737,0.046459417790174484,0.2568577229976654
3865,1902.8161807060242,0.0001121131208492443,0.004744752310216427,0.046690281480550766,0.25562378764152527
3866,1903.3015885353088,5.8299428928876296e-05,0.02024943381547928,0.044608116149902344,0.26067522168159485
3867,1903.7873930931091,0.0002955906093120575,0.04460321366786957,0.047311656177043915,0.26086804270744324
3868,1904.272229194641,9.12800314836204e-05,-0.00025820551672950387,0.05283619835972786,0.26507115364074707
3869,1904.7562217712402,0.00021016252867411822,0.012505410239100456,0.05758104473352432,0.2662472426891327
3870,1905.2420907020569,0.00019470301049295813,-0.0273179579526186,0.045066919177770615,0.2568577229976654
3871,1905.7270712852478,0.0002704697835724801,-0.07383330166339874,0.04767999425530434,0.2637215256690979
3872,1906.2115256786346,0.0004600328393280506,0.043309085071086884,0.04478328675031662,0.2472175657749176
3873,1906.6962459087372,7.008988904999569e-05,-0.030691351741552353,0.04422320798039436,0.25030243396759033
3874,1907.1819295883179,7.5506040957407095e-06,-0.018823064863681793,0.04404763877391815,0.2514592409133911
3875,1907.6658489704132,1.3554576071328484e-05,0.04252021387219429,0.04403218254446983,0.2527703046798706
3876,1908.1520771980286,5.7920791732613e-05,-0.007980133406817913,0.043702270835638046,0.2513049840927124
3877,1908.6387729644775,0.0001043961601681076,0.001728355884552002,0.0439034141600132,0.25153636932373047
3878,1909.1244592666626,0.00018814673239830881,-0.03221537172794342,0.05079100653529167,0.26217910647392273
3879,1909.610104084015,2.3448583306162618e-05,0.005058618728071451,0.04581654816865921,0.25678059458732605
3880,1910.0964467525482,0.00013856477744411677,0.021173972636461258,0.05060012638568878,0.24336150288581848
3881,1910.5817844867706,8.834631444187835e-05,0.014811118133366108,0.04547267034649849,0.2498396933078766
3882,1911.0675070285797,4.480614370550029e-05,0.0011607384076341987,0.04704894870519638,0.25863152742385864
3883,1911.5536134243011,1.4091873708821367e-05,0.013106206431984901,0.04451218992471695,0.2501481771469116
3884,1912.0404286384583,5.7243018090957776e-05,0.014229418709874153,0.04442963749170303,0.2572433352470398
3885,1912.525836467743,3.6842081954091555e-06,-0.011762662790715694,0.050721779465675354,0.26306599378585815
3886,1913.0109796524048,8.500232979713473e-06,-0.015096409246325493,0.04653750732541084,0.25847727060317993
3887,1913.4961912631989,7.308515341719612e-05,-0.04996291548013687,0.044146742671728134,0.2547754645347595
3888,1913.9803717136383,4.441589771886356e-05,0.02603098377585411,0.0437033474445343,0.24845151603221893
3889,1914.466201543808,5.569271888816729e-05,0.02558513544499874,0.04427938908338547,0.2551610767841339
3890,1914.951052904129,4.576741048367694e-05,-0.0220559760928154,0.0459924079477787,0.25863152742385864
3891,1915.437718629837,2.4022494926612126e-06,0.001568760839290917,0.04824298992753029,0.2604053020477295
3892,1915.9230918884277,8.113950570987072e-06,-0.014667227864265442,0.05026962235569954,0.2622947692871094
3893,1916.4085330963135,9.130842045124155e-06,0.04740343615412712,0.04461020231246948,0.25624075531959534
3894,1916.893263578415,2.187012978538405e-05,0.039685774594545364,0.04560738429427147,0.25786030292510986
3895,1917.3786709308624,5.91184725635685e-05,0.05472720041871071,0.047109998762607574,0.2592484951019287
3896,1917.8643834590912,0.0002514694060664624,0.021296869963407516,0.04335857927799225,0.2510736286640167
3897,1918.3496668338776,4.826856093131937e-05,0.007229424547404051,0.04343283548951149,0.25307878851890564
3898,1918.8346681594849,2.6792497465066845e-06,-0.015132386237382889,0.04355419799685478,0.25469833612442017
3899,1919.3205981254578,1.7357413526042365e-05,0.010680771432816982,0.04391594976186752,0.25600939989089966
3900,1919.8058791160583,8.339274245372508e-06,-0.03292378410696983,0.04270636662840843,0.24922272562980652
3901,1920.2914843559265,2.0774630684172735e-05,0.04367799684405327,0.04409456253051758,0.2501481771469116
3902,1920.777702331543,0.00039352127350866795,0.025999726727604866,0.04373855143785477,0.24706332385540009
3903,1921.2620596885681,3.905103949364275e-05,0.009457331150770187,0.042899005115032196,0.2523846924304962
3904,1921.7475950717926,2.0154011508566327e-05,-0.013032364659011364,0.04308919608592987,0.24644635617733002
3905,1922.2330856323242,7.628292678418802e-06,-0.009541111998260021,0.043162304908037186,0.24798879027366638
3906,1922.717931985855,1.9143379176966846e-05,-0.0633588433265686,0.04219972714781761,0.24798879027366638
3907,1923.7097713947296,0.00021615064179059118,-0.03392934799194336,0.04347522184252739,0.2551610767841339
3908,1924.1959736347198,1.2664000678341836e-05,0.005625667981803417,0.043164126574993134,0.2538500130176544
3909,1924.680755853653,6.835917884018272e-05,-0.021111952140927315,0.043523021042346954,0.2516134977340698
3910,1925.1657102108002,8.643233741167933e-06,0.025082025676965714,0.04317024350166321,0.25192198157310486
3911,1925.651560306549,0.00016442056221421808,0.053946033120155334,0.043488696217536926,0.25215333700180054
3912,1926.1363587379456,5.089778278488666e-05,0.02084672451019287,0.047650016844272614,0.2555466592311859
3913,1926.6221351623535,4.69709666504059e-05,-0.0006450790097005665,0.05060290917754173,0.2579374313354492
3914,1927.10937833786,4.0550610719947144e-05,0.0006671830778941512,0.04527721554040909,0.2533872723579407
3915,1927.5957145690918,7.034072768874466e-05,0.009544923901557922,0.04545651003718376,0.256163626909256
3916,1928.080064535141,9.177028005069587e-06,0.0770731046795845,0.0474577397108078,0.2596341073513031
3917,1928.5664241313934,0.00010691936040529981,0.010604080744087696,0.04322711005806923,0.25492969155311584
3918,1929.0530462265015,9.284212137572467e-05,-0.023055674508213997,0.04598485305905342,0.26082947850227356
3919,1929.5393109321594,1.114857923312229e-06,-0.006115416064858437,0.04383017495274544,0.25786030292510986
3920,1930.0246913433075,1.0570950507826637e-05,0.030081547796726227,0.04309640824794769,0.25469833612442017
3921,1930.5093915462494,9.95836962829344e-05,-0.03621837869286537,0.04455007240176201,0.25732046365737915
3922,1930.9954879283905,2.561239671194926e-05,0.01864347979426384,0.04451504722237587,0.25971120595932007
3923,1931.4813606739044,0.0001714446407277137,0.0326867513358593,0.04327431321144104,0.2570119798183441
3924,1931.9669642448425,2.2754993551643565e-05,-0.0562753826379776,0.04370037093758583,0.25716620683670044
3925,1932.4520680904388,0.00010691375064197928,0.005922989919781685,0.04512324556708336,0.2592484951019287
3926,1932.9383873939514,1.547899955767207e-05,-0.00587621983140707,0.0473596416413784,0.26495546102523804
3927,1933.424148797989,1.8928065401269123e-05,0.016110878437757492,0.044863417744636536,0.2592484951019287
3928,1933.9107189178467,0.0001138660081778653,-0.006214481312781572,0.04852844402194023,0.2677607536315918
3929,1934.396095752716,0.0001303283788729459,-0.045473191887140274,0.04775237664580345,0.26495546102523804
3930,1934.882283449173,3.82680373149924e-05,-0.048740167170763016,0.0460670031607151,0.261716365814209
3931,1935.3683891296387,7.173806807259098e-05,-0.005760463885962963,0.046307273209095,0.264839768409729
3932,1935.8550593852997,4.7808611270738766e-05,-0.043743591755628586,0.0438014380633831,0.2574746906757355
3933,1936.3412561416626,7.151411864469992e-06,0.014779648743569851,0.044593945145606995,0.26160070300102234
3934,1936.8258709907532,4.549162258626893e-05,-0.019082926213741302,0.04303225502371788,0.2538500130176544
3935,1937.3119957447052,0.0001667434989940375,0.022526515647768974,0.04331805184483528,0.2548525631427765
3936,1937.7975606918335,0.00018993866979144514,0.021275978535413742,0.04384133592247963,0.2444412112236023
3937,1938.2840859889984,0.0003061742172576487,0.05072765052318573,0.051469381898641586,0.23642058670520782
3938,1938.7698395252228,5.953415893600322e-05,0.00808618776500225,0.04562676325440407,0.23857998847961426
3939,1939.2538425922394,0.00013446637603919953,-0.02210920676589012,0.04588848724961281,0.2418190836906433
3940,1939.7380676269531,0.0003292893525213003,-0.03622123971581459,0.04821376875042915,0.23213215172290802
3941,1940.2236573696136,0.00014296139124780893,-0.02834046445786953,0.042408861219882965,0.2427445352077484
3942,1940.7104232311249,4.0269133023684844e-05,-0.018178069964051247,0.04260748252272606,0.24305301904678345
3943,1941.1954402923584,5.179920844966546e-05,9.895503171719611e-05,0.04369836673140526,0.2445954531431198
3944,1941.6818351745605,0.00016701618733350188,0.022894784808158875,0.050710126757621765,0.2522304654121399
3945,1942.1674265861511,5.752513970946893e-05,0.03398550674319267,0.048821236938238144,0.25138211250305176
3946,1942.651466846466,1.6537003830308095e-05,0.0026790809351950884,0.05330539122223854,0.25716620683670044
3947,1943.1383945941925,0.00017261521134059876,0.045674849301576614,0.055563975125551224,0.2594798505306244
3948,1943.6216399669647,7.547479617642239e-05,-0.014820508658885956,0.05025511607527733,0.25716620683670044
3949,1944.107472896576,0.00016851400141604245,-0.06847827881574631,0.048031289130449295,0.25755181908607483
3950,1944.5931541919708,1.3654262147611007e-05,-0.018980100750923157,0.04436677321791649,0.2516134977340698
3951,1945.0785779953003,4.209769394947216e-05,0.00901736505329609,0.04458381608128548,0.24860575795173645
3952,1945.5645062923431,9.888327622320503e-05,-0.02789856307208538,0.04529871419072151,0.24644635617733002
3953,1946.050184726715,7.465908129233867e-05,0.012383540160953999,0.0446983203291893,0.24798879027366638
3954,1946.5356376171112,8.567119220970199e-05,0.015668436884880066,0.04372991621494293,0.24798879027366638
3955,1947.0210313796997,7.582223770441487e-05,-0.0011246883077546954,0.04305775463581085,0.24798879027366638
3956,1947.5058681964874,6.255512562347576e-05,-0.009046566672623158,0.04615059867501259,0.24382422864437103
3957,1947.9909074306488,0.0001296172122238204,0.007937959395349026,0.04674481973052025,0.25438985228538513
3958,1948.4759321212769,2.3390295609715395e-05,-0.018528180196881294,0.04530995339155197,0.25323304533958435
3959,1948.9614679813385,0.00010348459909437224,-0.009119030088186264,0.04656853526830673,0.2570119798183441
3960,1949.4470481872559,2.1443509467644617e-05,0.02999008633196354,0.044932007789611816,0.25438985228538513
3961,1949.9331996440887,1.3076781215204392e-05,0.03877340629696846,0.0445595383644104,0.25307878851890564
3962,1950.4186282157898,2.5209183149854653e-05,0.019717194139957428,0.04443800821900368,0.2518448531627655
3963,1950.9046683311462,6.888832285767421e-05,-0.022154444828629494,0.04449059069156647,0.2544669806957245
3964,1951.3903803825378,9.091726496990304e-06,-0.021137826144695282,0.04404965415596962,0.2514592409133911
3965,1951.8755419254303,7.538757927250117e-05,0.058912064880132675,0.04383353143930435,0.2509194016456604
3966,1952.3617849349976,3.4820033761207014e-05,0.004121560137718916,0.04365980625152588,0.249068483710289
3967,1952.8491294384003,0.00011985966557404026,0.004066792316734791,0.04342680424451828,0.24922272562980652
3968,1953.334305047989,7.369575905613601e-05,-0.030256887897849083,0.045936085283756256,0.24320726096630096
3969,1953.8211648464203,3.723543704836629e-05,0.0013914847513660789,0.042824696749448776,0.24891424179077148
3970,1954.3068640232086,6.324337959995319e-07,0.01813393644988537,0.0434366874396801,0.2499939352273941
3971,1954.79319024086,1.0414054486318491e-05,-0.024028807878494263,0.04576311260461807,0.253155916929245
3972,1955.2779393196106,9.454240353079513e-05,0.03856823220849037,0.04268819838762283,0.24521242082118988
3973,1955.7644584178925,0.00011705022916430607,-0.005304404534399509,0.042626719921827316,0.24690908193588257
3974,1956.2502374649048,3.078146619373001e-05,-0.018759289756417274,0.043057072907686234,0.24582938849925995
3975,1956.7363185882568,3.825727617368102e-05,-0.03692179173231125,0.04238194599747658,0.24660059809684753
3976,1957.221976518631,2.1869131160201505e-05,-0.018572786822915077,0.04565861448645592,0.24120211601257324
3977,1957.7076892852783,0.00018984673079103231,-0.05468716472387314,0.04278918728232384,0.24644635617733002
3978,1958.192983865738,3.662347808131017e-05,-0.004017153289169073,0.04281950742006302,0.24783454835414886
3979,1958.6776773929596,3.632084190030582e-05,0.0054413327015936375,0.042541779577732086,0.24968545138835907
3980,1959.1640362739563,0.00022841918689664453,-0.03221771493554115,0.04329170659184456,0.24413272738456726
3981,1959.6488451957703,2.3231770683196373e-05,0.0461362823843956,0.04540207237005234,0.2522304654121399
3982,1960.1348514556885,3.188657501596026e-05,-0.03111078403890133,0.0432000495493412,0.24891424179077148
3983,1960.621425151825,0.00015131714462768286,0.014937992207705975,0.04339035972952843,0.24860575795173645
3984,1961.1055917739868,1.5938938304316252e-05,0.008994273841381073,0.04337800666689873,0.24768030643463135
3985,1962.096851348877,7.946370601530361e-07,-0.006653850898146629,0.045148443430662155,0.2520762085914612
3986,1962.5829515457153,6.7425148699840065e-06,0.010470641776919365,0.04409440606832504,0.2507651448249817
3987,1963.068915605545,3.6237947824702132e-06,0.01066991314291954,0.04380503669381142,0.24953120946884155
3988,1963.5538046360016,3.0258977858466096e-05,-0.015236575156450272,0.04416011646389961,0.2516134977340698
3989,1964.0383286476135,4.670821726904251e-05,0.013766976073384285,0.044098954647779465,0.25068801641464233
3990,1964.5231766700745,1.0054927770397626e-05,0.014677460305392742,0.04300522804260254,0.24875999987125397
3991,1965.0081083774567,1.0177788681176025e-05,0.0009416338871233165,0.043288346379995346,0.2501481771469116
3992,1965.4943058490753,2.3424690880347043e-05,-0.038909755647182465,0.04303935915231705,0.24922272562980652
3993,1965.9790239334106,2.229929123132024e-05,-0.009869366884231567,0.0431412048637867,0.24752604961395264
3994,1966.463798046112,1.3380923746808548e-06,-0.005931646563112736,0.045244570821523666,0.24490393698215485
3995,1966.9496774673462,6.855146784801036e-05,0.0022978722117841244,0.048520565032958984,0.2408936321735382
3996,1967.4344217777252,0.00030839626560918987,-0.028902215883135796,0.05256778374314308,0.2408936321735382
3997,1967.919857263565,9.7549898782745e-05,0.02356320060789585,0.044899944216012955,0.2520762085914612
3998,1968.406541109085,0.00022164228721521795,-0.019436614587903023,0.0474189892411232,0.24567514657974243
3999,1968.8902497291565,0.0002244782808702439,-0.09747476130723953,0.042837515473365784,0.25269317626953125
4000,1969.3755433559418,0.00012949859956279397,0.06240498274564743,0.04396166279911995,0.25917136669158936
4001,1969.8611180782318,1.7332493371213786e-05,-0.013084841892123222,0.04375285655260086,0.258708655834198
4002,1970.3468191623688,5.49367287021596e-05,0.06462616473436356,0.04329037666320801,0.25585514307022095
4003,1970.8328697681427,0.00026923572295345366,-0.016239143908023834,0.04264140501618385,0.24860575795173645
4004,1971.3183104991913,2.436843169562053e-05,0.030119694769382477,0.04236660152673721,0.25030243396759033
4005,1971.8043224811554,1.034809884004062e-05,-0.02961183525621891,0.04237261041998863,0.24845151603221893
4006,1972.2900614738464,4.483465545490617e-06,-0.017844559624791145,0.04257555678486824,0.2499939352273941
4007,1972.7756917476654,1.5654788512620144e-05,-0.01949712261557579,0.042915407568216324,0.2523846924304962
4008,1973.2618172168732,3.127168020000681e-05,0.0003906279744114727,0.045205019414424896,0.24752604961395264
4009,1973.7475144863129,6.694817420793697e-05,-0.00450383173301816,0.04539240896701813,0.25901713967323303
4010,1974.233160495758,4.0718106902204454e-05,-0.0674930140376091,0.043400950729846954,0.2550068199634552
4011,1974.7186403274536,2.6789624826051295e-05,-0.0201443862169981,0.04322367534041405,0.2538500130176544
4012,1975.2043130397797,5.360256909625605e-05,-0.009804561734199524,0.046396926045417786,0.2594798505306244
4013,1975.6895933151245,1.7930022295331582e-05,0.05025094747543335,0.046903714537620544,0.25932562351226807
4014,1976.175379037857,0.0001276957627851516,0.026604384183883667,0.04389719292521477,0.2557009160518646
4015,1976.6600494384766,5.6450848205713555e-05,0.007224752102047205,0.04333175718784332,0.2522304654121399
4016,1977.1453139781952,5.339208655641414e-05,-0.031876154243946075,0.044573236256837845,0.24613787233829498
4017,1977.6298744678497,0.00014391211152542382,-0.007691063918173313,0.043930020183324814,0.2445954531431198
4018,1978.1162340641022,4.54415885542403e-06,-0.0020319956820458174,0.04361264035105705,0.24490393698215485
4019,1978.6020810604095,5.4589745559496805e-05,-0.015348966233432293,0.04279213771224022,0.25061091780662537
4020,1979.0868394374847,8.362111839232966e-05,0.03241607919335365,0.04264296963810921,0.2445954531431198
4021,1979.5736536979675,1.885365418274887e-05,-0.01530234795063734,0.04268709197640419,0.2444412112236023
4022,1980.058310508728,8.696068107383326e-05,0.0011280393227934837,0.04262294992804527,0.243515744805336
4023,1980.543349981308,0.00025600052322261035,-0.05813431739807129,0.043303389102220535,0.2518448531627655
4024,1981.0291969776154,2.4137989385053515e-05,0.03054494969546795,0.0432853177189827,0.25030243396759033
4025,1981.5146124362946,3.5528927355699125e-07,-0.0016921296482905746,0.04426700621843338,0.2499939352273941
4026,1981.998710155487,2.1275766357575776e-06,0.0036331017035990953,0.043467435985803604,0.2501481771469116
4027,1982.484267950058,1.038219215843128e-05,-0.07053519040346146,0.044222768396139145,0.2536957561969757
4028,1982.9699790477753,2.6211329895886593e-05,0.03213346004486084,0.045554887503385544,0.2553924322128296
4029,1983.4549627304077,2.110671175614698e-06,0.03390979394316673,0.0440233051776886,0.2530016601085663
4030,1983.9407765865326,3.657555134850554e-05,-0.009029751643538475,0.043812260031700134,0.24829727411270142
4031,1984.4263486862183,0.00024206499801948667,0.002063717693090439,0.046098995953798294,0.24212756752967834
4032,1984.912932395935,4.505908509599976e-05,-0.003871832974255085,0.04571262001991272,0.24243605136871338
4033,1985.3990828990936,5.072405838291161e-05,-0.049958083778619766,0.04603784531354904,0.24212756752967834
4034,1985.8842949867249,0.00021210192062426358,0.01190409529954195,0.05140457674860954,0.23595786094665527
4035,1986.3699645996094,8.6889758676989e-07,-0.014035438187420368,0.04965197667479515,0.2381172627210617
4036,1986.8546679019928,6.64615145069547e-05,-0.022259792312979698,0.04343883693218231,0.24474969506263733
4037,1987.3407340049744,0.00024287735868711025,-0.007045537233352661,0.043690040707588196,0.25084227323532104
4038,1987.8257493972778,3.403931259526871e-06,0.00446268729865551,0.04382466897368431,0.2501481771469116
4039,1988.310650587082,7.037894101813436e-05,-0.02116011641919613,0.04398837313055992,0.25099650025367737
4040,1988.796850681305,5.100542330183089e-05,0.02559136599302292,0.04330216348171234,0.24845151603221893
4041,1989.2833757400513,0.00017083952843677253,-0.016521519050002098,0.043354760855436325,0.24706332385540009
4042,1989.7686195373535,1.1322036698402371e-05,0.04298275336623192,0.04305124655365944,0.24382422864437103
4043,1990.2541334629059,0.00010421642946312204,-0.010366333648562431,0.04365519434213638,0.24737180769443512
4044,1990.7409973144531,7.488510618713917e-06,0.007521710358560085,0.04545459896326065,0.24860575795173645
4045,1991.2273399829865,1.3684251825907268e-05,-0.056091681122779846,0.04432786628603935,0.25084227323532104
4046,1991.712406873703,0.00021381067926995456,0.04081984981894493,0.04465027526021004,0.2530016601085663
4047,1992.1985530853271,0.00012259323557373136,0.0942692831158638,0.042990949004888535,0.24490393698215485
4048,1992.684048652649,9.10569287952967e-05,-0.028366824612021446,0.04314325004816055,0.2499939352273941
4049,1993.1702060699463,2.2274474758887663e-05,-0.06737916171550751,0.04322445020079613,0.2499939352273941
4050,1993.6566133499146,3.286750870756805e-05,-0.019548697397112846,0.042990490794181824,0.24891424179077148
4051,1994.1429920196533,2.3165724996943027e-05,-0.00554245337843895,0.04599963501095772,0.24289877712726593
4052,1994.6290776729584,2.8358332201605663e-05,0.0027571874670684338,0.04435679316520691,0.24706332385540009
4053,1995.114628791809,0.00021939842554274946,-0.05856240540742874,0.044355783611536026,0.2514592409133911
4054,1995.6005198955536,2.9312093829503283e-05,-0.004830729681998491,0.04449312761425972,0.25546956062316895
4055,1996.0860888957977,3.377204393473221e-06,-0.027962110936641693,0.04376765340566635,0.25099650025367737
4056,1996.5710258483887,4.054344117321307e-06,0.035655103623867035,0.04311414808034897,0.25153636932373047
4057,1997.0563080310822,0.00011842838284792379,-0.03290113806724548,0.043925054371356964,0.2542355954647064
4058,1997.5447182655334,2.546940595493652e-05,0.005195268429815769,0.0441700778901577,0.25284743309020996
4059,1998.0296177864075,9.83000427368097e-05,-0.015356140211224556,0.051483627408742905,0.26048243045806885
4060,1998.5157725811005,1.6991140000754967e-05,-0.006510211154818535,0.046997278928756714,0.2552381753921509
4061,1999.0021886825562,0.00014305209333542734,0.01337182056158781,0.053008783608675,0.26773181557655334
4062,1999.487951517105,9.534672358313401e-07,0.004199783317744732,0.04660684987902641,0.2600196897983551
4063,2000.479389667511,2.5984974854509346e-05,0.020297463983297348,0.044317129999399185,0.253155916929245
4064,2000.9643096923828,5.109553239890374e-05,0.041292887181043625,0.045730046927928925,0.25716620683670044
4065,2001.4495491981506,4.643796637537889e-05,0.045403022319078445,0.047284774482250214,0.25971120595932007
4066,2001.934366941452,5.267441792966565e-06,-0.006575255189090967,0.04502426087856293,0.25708910822868347
4067,2002.4203412532806,3.965542873629602e-06,-0.028325337916612625,0.0431986004114151,0.25068801641464233
4068,2002.9054095745087,2.64723939835676e-06,0.003391013015061617,0.04391990974545479,0.24875999987125397
4069,2003.3909459114075,0.00012432938092388213,-0.0008571851067245007,0.04468940943479538,0.24783454835414886
4070,2003.8766326904297,2.963610131700989e-05,0.0138701768592,0.043565671890974045,0.2530016601085663
4071,2004.361735343933,3.4970253182109445e-05,0.016308369114995003,0.04368937760591507,0.25045666098594666
4072,2004.8474297523499,1.4552791071764659e-05,-0.020580381155014038,0.04334566742181778,0.25084227323532104
4073,2005.3328168392181,2.4859093173290603e-05,-0.021372219547629356,0.04466620832681656,0.25099650025367737
4074,2005.8187136650085,8.96415367606096e-05,0.007113674655556679,0.04314707592129707,0.2499939352273941
4075,2006.3046252727509,2.544339849919197e-06,0.03881113603711128,0.04515104368329048,0.25415849685668945
4076,2006.7913780212402,4.824289499083534e-05,-0.0004070517315994948,0.04222901910543442,0.2472175657749176
4077,2007.2766563892365,1.54767676008305e-07,-0.03181176632642746,0.04360636696219444,0.2513049840927124
4078,2007.7611389160156,9.477855201112106e-05,0.0052813636139035225,0.044791314750909805,0.2513049840927124
4079,2008.2463946342468,3.75453892047517e-05,-0.02484849840402603,0.04693948104977608,0.2525389492511749
4080,2008.7315361499786,2.346425162613741e-06,-0.017656132578849792,0.04599794000387192,0.25153636932373047
4081,2009.2165648937225,0.000106163824966643,0.0031191655434668064,0.051802098751068115,0.25639501214027405
4082,2009.702887058258,0.00022075623564887792,0.004878187086433172,0.048960693180561066,0.2579374313354492
4083,2010.188758134842,4.950121820002096e-06,0.02189432829618454,0.04765865206718445,0.2576289474964142
4084,2010.672926902771,0.00028613745234906673,0.00739614712074399,0.053825777024030685,0.2657266855239868
4085,2011.1581225395203,0.0001335237466264516,-0.013631144538521767,0.049774572253227234,0.2641071379184723
4086,2011.6424295902252,0.00019602003158070147,0.04625200107693672,0.04604966565966606,0.2573975920677185
4087,2012.1276807785034,1.3828859835030016e-07,0.0019668417517095804,0.04839927703142166,0.26063668727874756
4088,2012.6131882667542,3.4557710932858754e-06,0.031739719212055206,0.04807722568511963,0.2605981230735779
4089,2013.0988683700562,0.0006603593355976045,0.04303973540663719,0.044746480882167816,0.25400424003601074
4090,2013.5844626426697,1.2308675650274381e-05,0.013499344699084759,0.04658755660057068,0.25492969155311584
4091,2014.0702698230743,2.127184961864259e-05,-0.013194410130381584,0.047422993928194046,0.2573975920677185
4092,2014.5553171634674,1.9071489077759907e-05,0.02947797253727913,0.04763079807162285,0.2570119798183441
4093,2015.040759086609,0.0004183774290140718,-0.040169570595026016,0.045310311019420624,0.2510736286640167
4094,2015.527500629425,6.797912647016346e-05,0.021241063252091408,0.049091193825006485,0.2609066069126129
4095,2016.0135431289673,5.40520777576603e-05,0.0006736820796504617,0.04468010738492012,0.25438985228538513
4096,2016.499701499939,2.7022526410291903e-05,0.014024143107235432,0.04446515440940857,0.253155916929245
4097,2016.985773563385,1.662246540945489e-05,-0.026389598846435547,0.047414328902959824,0.25678059458732605
4098,2017.4727222919464,7.492677104892209e-05,0.008804655633866787,0.04706323519349098,0.25716620683670044
4099,2017.9577388763428,3.347840902279131e-05,0.005578710697591305,0.05158967152237892,0.26456984877586365
4100,2018.4424078464508,5.2875337132718414e-05,0.009559913538396358,0.04837653040885925,0.262024849653244
4101,2018.927977323532,1.5898845958872698e-05,-0.0712207779288292,0.05041182041168213,0.26414570212364197
4102,2019.4143555164337,4.4126885768491775e-05,0.009736325591802597,0.05154331028461456,0.26433849334716797
4103,2019.8993110656738,2.0947525626979768e-05,0.046272993087768555,0.05035047605633736,0.2639143168926239
4104,2020.3856992721558,3.3580276067368686e-05,0.009985576383769512,0.048882901668548584,0.2629888653755188
4105,2020.8712892532349,9.474687976762652e-05,0.0017483209958299994,0.04690153896808624,0.25994259119033813
4106,2021.3579742908478,2.737545764830429e-05,0.010931874625384808,0.049754995852708817,0.2624490261077881
4107,2021.8449232578278,3.0679537303512916e-05,0.007893845438957214,0.04512418806552887,0.256086528301239
4108,2022.3307392597198,9.499214502284303e-05,-0.00569574348628521,0.04506425932049751,0.253155916929245
4109,2022.8176484107971,2.1545009076362476e-05,0.012088758870959282,0.04876583069562912,0.24582938849925995
4110,2023.302591085434,9.711512575449888e-06,-0.020965570583939552,0.045648641884326935,0.24675484001636505
4111,2023.7881889343262,4.445504964678548e-05,0.017968488857150078,0.04401056095957756,0.2481430321931839
4112,2024.27423453331,2.1292418750817887e-05,-0.0020290985703468323,0.04336196556687355,0.2501481771469116
4113,2024.7600338459015,4.2055620724568143e-05,-0.032086633145809174,0.04637138918042183,0.25809165835380554
4114,2025.2459557056427,3.3382195852027507e-06,0.01617508940398693,0.046445708721876144,0.25847727060317993
4115,2025.731484413147,0.000120793585665524,-0.029831700026988983,0.04382085055112839,0.24690908193588257
4116,2026.2165944576263,3.7412983147078194e-06,0.025313524529337883,0.04388826712965965,0.2453666627407074
4117,2026.702335357666,8.894993516150862e-05,0.01187829114496708,0.04205751419067383,0.24598363041877747
4118,2027.188566684723,2.8641545668506296e-07,0.0009366351296193898,0.04445706307888031,0.2526160478591919
4119,2027.673496723175,1.9820987290586345e-05,-0.009200659580528736,0.04555588215589523,0.25624075531959534
4120,2028.1593775749207,0.0001745217014104128,-0.0012274296022951603,0.042298201471567154,0.24690908193588257
4121,2028.6453065872192,7.700090463913511e-06,-0.023044977337121964,0.042658381164073944,0.25030243396759033
4122,2029.1312322616577,0.0003510075039230287,0.05455375462770462,0.04340285435318947,0.25030243396759033
4123,2029.616855621338,3.451748489169404e-05,0.012672149576246738,0.04297957569360733,0.24829727411270142
4124,2030.1013793945312,4.838880727220385e-07,-0.004531594924628735,0.042671944946050644,0.24690908193588257
4125,2030.5875837802887,5.422031335911015e-06,0.002503397176042199,0.04333071783185005,0.24336150288581848
4126,2031.0744869709015,2.6552575945970602e-05,-0.003545808605849743,0.04714294150471687,0.2548525631427765
4127,2031.5599467754364,5.763519584434107e-05,0.04419168457388878,0.04442368820309639,0.24320726096630096
4128,2032.046237707138,7.544850814156234e-05,-0.003623601049184799,0.04219445958733559,0.24968545138835907
4129,2032.5312440395355,3.996793020633049e-05,-0.010807260870933533,0.043592408299446106,0.24582938849925995
4130,2033.0163278579712,3.0837978556519374e-05,0.004482463467866182,0.042235106229782104,0.24968545138835907
4131,2033.50337266922,1.431747250535409e-06,0.03771889582276344,0.043230969458818436,0.24675484001636505
4132,2033.9884481430054,0.00010812556138262153,-0.008864047937095165,0.04233023524284363,0.25030243396759033
4133,2034.4744684696198,7.495856698369607e-05,-0.00011114328663097695,0.04181550443172455,0.2501481771469116
4134,2034.9613399505615,3.169774208799936e-05,-0.03116575814783573,0.041959356516599655,0.2499939352273941
4135,2035.4460616111755,0.00011465408169897273,-0.011292709968984127,0.041988980025053024,0.25045666098594666
4136,2035.9311456680298,3.6697358154924586e-05,0.003981398418545723,0.04234478622674942,0.2518448531627655
4137,2036.4175293445587,4.6816971007501706e-05,-0.006765551399439573,0.04898449033498764,0.2588628828525543
4138,2036.9039151668549,0.00014908131561242044,0.008266786113381386,0.04497850313782692,0.2530016601085663
4139,2037.389710187912,9.577640594216064e-05,-0.0489564947783947,0.04310092329978943,0.2507651448249817
4140,2037.8745775222778,5.350254650693387e-05,-0.05327276140451431,0.043938424438238144,0.2525389492511749
4141,2038.8644115924835,4.653873929783003e-06,-0.03821515291929245,0.0436149425804615,0.2453666627407074
4142,2039.3501734733582,0.00010246995952911675,0.03532940894365311,0.044006962329149246,0.25400424003601074
4143,2039.8361089229584,1.5030292161100078e-05,0.02258286625146866,0.04279429093003273,0.24968545138835907
4144,2040.3204488754272,1.114277165470412e-05,0.01365099847316742,0.043671347200870514,0.2520762085914612
4145,2040.806228876114,6.100912742112996e-06,0.015148493461310863,0.04328662157058716,0.24474969506263733
4146,2041.2929298877716,0.0001150528114521876,-0.04433338716626167,0.04508385434746742,0.2416648417711258
4147,2041.7776474952698,0.00018972747784573585,-0.007463181857019663,0.044166821986436844,0.23935119807720184
4148,2042.2632019519806,3.368745637999382e-06,0.03919055312871933,0.0458943210542202,0.23672908544540405
4149,2042.7480819225311,1.459804752812488e-05,0.009148531593382359,0.044405702501535416,0.2453666627407074
4150,2043.2344512939453,6.837477849330753e-05,0.01802353747189045,0.04546409100294113,0.23426119983196259
4151,2043.7208008766174,2.92871718556853e-05,0.02279393933713436,0.044356539845466614,0.2370375692844391
4152,2044.2048861980438,6.981654223636724e-06,-0.002723249141126871,0.04411773756146431,0.23765453696250916
4153,2044.6896119117737,0.0003312454209662974,-0.012218029238283634,0.04301052913069725,0.2407393902540207
4154,2045.1742851734161,4.040764179080725e-05,-0.0008252453408204019,0.04596282169222832,0.23598821461200714
4155,2045.6605353355408,8.103082654997706e-05,-0.04273109510540962,0.045091964304447174,0.24660059809684753
4156,2046.1460237503052,1.3796137864119373e-05,0.003062088042497635,0.04342471435666084,0.24521242082118988
4157,2046.631117105484,8.724096915102564e-06,0.03796955570578575,0.04558826610445976,0.24660059809684753
4158,2047.1158492565155,7.90505964687327e-06,0.03400178998708725,0.04292869567871094,0.24552090466022491
4159,2047.6005799770355,0.00020105732255615294,0.01179446280002594,0.04823438450694084,0.25176772475242615
4160,2048.085976600647,0.00033711016294546425,-0.0386197492480278,0.058886997401714325,0.2648783326148987
4161,2048.572226524353,2.680006218724884e-05,0.014715810306370258,0.04975683242082596,0.25824591517448425
4162,2049.057959318161,4.143989281146787e-05,0.03406312316656113,0.05454235151410103,0.26175493001937866
4163,2049.5431365966797,4.3906464270548895e-05,0.024085769429802895,0.04796499013900757,0.25693485140800476
4164,2050.0278100967407,5.725159280700609e-05,0.026041828095912933,0.05243032053112984,0.2594798505306244
4165,2050.513964653015,4.92690087412484e-05,0.01561740506440401,0.04849337786436081,0.25716620683670044
4166,2051.0002660751343,6.134850264061242e-05,-0.00835015531629324,0.050763752311468124,0.25878575444221497
4167,2051.4851303100586,1.8095488485414535e-05,-0.007896791212260723,0.0467260405421257,0.25531530380249023
4168,2051.9712760448456,0.00017712406406644732,-0.027156809344887733,0.051551926881074905,0.2631431221961975
4169,2052.4564158916473,0.00023652114032302052,-0.018875727429986,0.04216078668832779,0.2481430321931839
4170,2052.942063808441,6.308561751211528e-06,0.014936493709683418,0.0435071662068367,0.2518448531627655
4171,2053.426348209381,0.0002792790182866156,0.04409348964691162,0.04218009114265442,0.24428696930408478
4172,2053.9128160476685,1.1149461897730362e-05,0.02988460473716259,0.041758257895708084,0.24521242082118988
4173,2054.397601366043,0.0003157910832669586,-0.012209612876176834,0.05060387775301933,0.2596341073513031
4174,2054.882802248001,0.00010419453610666096,-0.010276212356984615,0.05421752855181694,0.2639528810977936
4175,2055.368655204773,0.00011396407353458926,0.006683199666440487,0.045028142631053925,0.2555466592311859
4176,2055.8529484272003,0.0003348516474943608,0.006427731364965439,0.04490307345986366,0.24104787409305573
4177,2056.337697505951,1.782587969501037e-05,-0.021858276799321175,0.051187556236982346,0.2361121028661728
4178,2056.8230464458466,9.7417851065984e-06,0.011344663798809052,0.04410206526517868,0.2418190836906433
4179,2057.308581829071,5.118627450428903e-05,0.04625026136636734,0.043484851717948914,0.2518448531627655
4180,2057.7937116622925,0.000172674423083663,-0.004807319957762957,0.04197632148861885,0.24505817890167236
4181,2058.2795910835266,1.7261536413570866e-05,-0.001864949124865234,0.04165976494550705,0.24706332385540009
4182,2058.764630794525,1.1811204785772134e-05,-0.027521604672074318,0.04155895859003067,0.24582938849925995
4183,2059.250118970871,4.522307790466584e-06,-0.00973661057651043,0.042606983333826065,0.24212756752967834
4184,2059.737255334854,6.834656232967973e-05,-0.01159251295030117,0.04139985516667366,0.243515744805336
4185,2060.2232167720795,2.267412310175132e-05,-0.02072901651263237,0.04173973947763443,0.24737180769443512
4186,2060.708956003189,6.57570781186223e-05,0.0347440242767334,0.04170588403940201,0.2407393902540207
4187,2061.1931314468384,2.8390712031978182e-05,-0.047361887991428375,0.04497133940458298,0.23750029504299164
4188,2061.6785719394684,0.0002309099945705384,0.022175487130880356,0.04840205982327461,0.2559322714805603
4189,2062.165139198303,2.2634549168287776e-06,0.029141400009393692,0.043559346348047256,0.25068801641464233
4190,2062.6500873565674,5.421118203230435e-06,0.01573256589472294,0.04347630962729454,0.25323304533958435
4191,2063.1355452537537,3.26520734006408e-07,0.006490636151283979,0.04249805957078934,0.25061091780662537
4192,2063.6203060150146,3.754666613531299e-05,-0.03381172567605972,0.045905571430921555,0.2535415291786194
4193,2064.1050279140472,5.17808657605201e-05,0.03275603801012039,0.042425353080034256,0.24968545138835907
4194,2064.5901980400085,2.524907176848501e-05,0.0006591969868168235,0.04218381270766258,0.24875999987125397
4195,2065.0754244327545,4.630443436326459e-05,0.028130458667874336,0.042881377041339874,0.24922272562980652
4196,2065.561482667923,5.6861157645471394e-05,-0.006385426502674818,0.043479204177856445,0.24706332385540009
4197,2066.04727101326,0.0001058673151419498,-0.006945607718080282,0.05156351625919342,0.256472110748291
4198,2066.5338587760925,3.449414361966774e-05,-0.0033208471722900867,0.044033896178007126,0.2501481771469116
4199,2067.019382238388,2.5341945729451254e-05,-9.422600123798475e-05,0.042641133069992065,0.24860575795173645
4200,2067.50457406044,4.955919848725898e-06,-0.011513561941683292,0.045746561139822006,0.2548525631427765
4201,2067.990103006363,0.00013937539188191295,-0.03795048967003822,0.04749428108334541,0.25863152742385864
4202,2068.474678993225,0.0001595077628735453,-0.0171450674533844,0.0447012335062027,0.2573975920677185
4203,2068.9598128795624,4.5316017349250615e-05,-0.008978062309324741,0.04351865127682686,0.25678059458732605
4204,2069.445475101471,1.194181004393613e-05,-0.003701946698129177,0.04282980412244797,0.25454407930374146
4205,2069.9309706687927,2.2467200324172154e-05,-0.018190668895840645,0.04422077536582947,0.2563178837299347
4206,2070.4180545806885,7.3782037361525e-05,-0.019350724294781685,0.04730876162648201,0.2600196897983551
4207,2070.9036905765533,4.0528833778807893e-05,0.04390453174710274,0.04680569842457771,0.25940272212028503
4208,2071.389593601227,8.056786464294419e-05,-0.02712240070104599,0.043146055191755295,0.2538500130176544
4209,2071.875498533249,0.000108710715721827,0.01722889207303524,0.042539726942777634,0.2472175657749176
4210,2072.3614382743835,4.826113217859529e-05,0.011033651418983936,0.04283876717090607,0.24567514657974243
4211,2072.8473007678986,2.6445417461218312e-05,0.05389086902141571,0.0438857302069664,0.2533101439476013
4212,2073.333392381668,4.075532706337981e-05,-0.022907225415110588,0.04490581527352333,0.2548525631427765
4213,2073.818866968155,0.0001239155390067026,-0.07206708937883377,0.04711524769663811,0.2579374313354492
4214,2074.3046350479126,7.189948519226164e-05,-0.009054509922862053,0.04737480729818344,0.25940272212028503
4215,2074.78946018219,8.308499673148617e-06,-0.029093030840158463,0.04470716416835785,0.25639501214027405
4216,2075.275141954422,0.00026149116456508636,0.023664379492402077,0.04615369811654091,0.2603667378425598
4217,2075.7601149082184,0.00016288290498778224,0.013101447373628616,0.04277348145842552,0.2525389492511749
4218,2076.2449963092804,1.3487498108588625e-05,0.019534733146429062,0.043336644768714905,0.256086528301239
4219,2077.235374212265,3.704803020809777e-05,-0.011477109976112843,0.04345104098320007,0.25546956062316895
4220,2077.7210755348206,3.276995994383469e-05,0.0026017993222922087,0.04329175129532814,0.2559322714805603
4221,2078.207203388214,3.699241278809495e-05,-0.013843542896211147,0.04710724949836731,0.2607909142971039
4222,2078.6908173561096,1.5643432561773807e-05,-0.024431290104985237,0.04426877573132515,0.25755181908607483
4223,2079.1757078170776,4.4514737965073436e-05,-0.0053403680212795734,0.042749423533678055,0.25230756402015686
4224,2079.660609483719,6.263365503400564e-05,-0.03623633459210396,0.04239548370242119,0.24953120946884155
4225,2080.1454734802246,8.462481491733342e-05,-3.113746515737148e-06,0.049598533660173416,0.24151059985160828
4226,2080.630234479904,0.0001250394998351112,-0.016918305307626724,0.05010613426566124,0.23873423039913177
4227,2081.117121696472,2.6970767066814005e-05,-0.0219784714281559,0.04222388193011284,0.24582938849925995
4228,2081.60280585289,9.223225788446143e-06,0.008501064963638783,0.04207925871014595,0.2472175657749176
4229,2082.0887172222137,2.6070898456964642e-05,0.0038268892094492912,0.04152551665902138,0.24783454835414886
4230,2082.5741035938263,2.3256886834133184e-06,0.00649081077426672,0.04267355799674988,0.25192198157310486
4231,2083.0592958927155,1.3847152331436519e-05,0.016302350908517838,0.041456177830696106,0.2499939352273941
4232,2083.5453267097473,2.1903029846725985e-05,0.025782402604818344,0.041614703834056854,0.2516134977340698
4233,2084.029947280884,1.004886939881544e-06,0.015064659528434277,0.04610119387507439,0.25716620683670044
4234,2084.5169563293457,2.4937597117968835e-05,0.043831102550029755,0.0449591726064682,0.2580145597457886
4235,2085.0028808116913,0.00012497048010118306,-0.0039009414613246918,0.04445815086364746,0.2547754645347595
4236,2085.4892950057983,6.346253212541342e-05,-0.011620583012700081,0.045027829706668854,0.25708910822868347
4237,2085.9735655784607,1.1851301678689197e-05,0.016759824007749557,0.0420030802488327,0.2533872723579407
4238,2086.4605894088745,1.0777042916743085e-05,0.015291995368897915,0.04316599294543266,0.25546956062316895
4239,2086.945517063141,8.897368388716131e-05,0.03619784861803055,0.04225893318653107,0.2527703046798706
4240,2087.4310886859894,0.0002886825241148472,-0.06211955100297928,0.04591132700443268,0.2594798505306244
4241,2087.915424346924,0.0001332518004346639,0.02615482732653618,0.04240061715245247,0.25323304533958435
4242,2088.4014205932617,0.00037821184378117323,0.06273681670427322,0.04421139508485794,0.23780877888202667
4243,2088.8859753608704,6.295499770203605e-05,-0.024357330054044724,0.042288389056921005,0.24012240767478943
4244,2089.37007856369,0.00018918316345661879,0.004549154546111822,0.04067661240696907,0.24320726096630096
4245,2089.8562257289886,7.578540680697188e-05,0.0050656720995903015,0.046179864555597305,0.2522304654121399
4246,2090.34006524086,7.370871344392071e-07,0.049197424203157425,0.040636301040649414,0.24552090466022491
4247,2090.8251345157623,1.4112092685536481e-05,-0.019553346559405327,0.04119790717959404,0.2445954531431198
4248,2091.309968471527,1.5386336599476635e-05,0.018146079033613205,0.041079550981521606,0.24845151603221893
4249,2091.7958142757416,5.863641945325071e-06,0.027588963508605957,0.04178711399435997,0.24598363041877747
4250,2092.281498193741,1.152125059888931e-05,-0.01694081537425518,0.04131677746772766,0.2462921142578125
4251,2092.7654654979706,1.805696047085803e-05,-0.011291027069091797,0.04158521816134453,0.24521242082118988
4252,2093.2508356571198,1.5168408026511315e-05,0.0229953620582819,0.0425504632294178,0.2445954531431198
4253,2093.7357807159424,0.0006738390657119453,0.024949936196208,0.05582030862569809,0.23082108795642853
4254,2094.220932483673,0.00011278517922619358,-0.0002500092959962785,0.04796916991472244,0.23040513694286346
4255,2094.707473039627,1.748059003148228e-05,-0.025304989889264107,0.04271061345934868,0.23410695791244507
4256,2095.1949412822723,0.00026726131909526885,0.02262079156935215,0.05107510834932327,0.2498396933078766
4257,2095.680640220642,0.0002471500192768872,-0.023277636617422104,0.04192767292261124,0.23857998847961426
4258,2096.16685461998,6.78792639519088e-05,-0.05721055343747139,0.04148070141673088,0.2379630208015442
4259,2096.652043581009,6.626835238421336e-05,-0.016930194571614265,0.04566523805260658,0.2297881692647934
4260,2097.136750459671,4.8320092901121825e-05,-0.017301497980952263,0.04671243205666542,0.22917118668556213
4261,2097.622123479843,0.00010588770237518474,-0.01783471368253231,0.042206794023513794,0.23950543999671936
4262,2098.109121322632,5.99445920670405e-05,0.003870780346915126,0.04346461594104767,0.2325645238161087
4263,2098.594489336014,3.4644626794033684e-06,0.012408346869051456,0.042062923312187195,0.23750029504299164
4264,2099.079339027405,4.391555557958782e-05,0.011149849742650986,0.04449860379099846,0.2297881692647934
4265,2099.5648012161255,1.6420375686720945e-05,0.01264211256057024,0.04185931012034416,0.23595786094665527
4266,2100.0499880313873,5.921395768382354e-06,-0.04032920300960541,0.041961055248975754,0.2344154417514801
4267,2100.536051750183,0.00013004102220293134,0.0036052775103598833,0.04135500267148018,0.2353408932685852
4268,2101.021958589554,2.3323459572566207e-06,-0.007104962132871151,0.04139247164130211,0.2351866513490677
4269,2101.5078785419464,3.125352304778062e-05,0.005475596059113741,0.040849924087524414,0.23595786094665527
4270,2101.99356007576,1.8129809177480638e-05,-0.017454899847507477,0.040767088532447815,0.2362663447856903
4271,2102.4805183410645,2.423202749923803e-05,-0.044812288135290146,0.047696713358163834,0.24336150288581848
4272,2102.9649560451508,1.5933018175928737e-06,0.014757310040295124,0.04348365589976311,0.24012240767478943
4273,2103.4504618644714,6.353068602038547e-05,-0.03131960704922676,0.04011434316635132,0.23965968191623688
4274,2103.936538696289,6.367087189573795e-05,-0.04987674951553345,0.04466020688414574,0.2444412112236023
4275,2104.4231922626495,1.8721008018474095e-05,-0.02679741382598877,0.04338039085268974,0.2444412112236023
4276,2104.9086680412292,0.0001179625978693366,0.06781861931085587,0.04704348370432854,0.24474969506263733
4277,2105.3934144973755,5.553032679017633e-06,-0.03746882453560829,0.04592832550406456,0.2472175657749176
4278,2105.879256248474,0.0001313793909503147,0.03212044760584831,0.044840406626462936,0.24474969506263733
4279,2106.3644313812256,4.7586163418600336e-05,0.02291206084191799,0.04041961953043938,0.24027664959430695
4280,2106.84911608696,2.0409783246577717e-05,0.02897576242685318,0.0399884395301342,0.2370375692844391
4281,2107.33349609375,3.5565968573791906e-05,-0.004676612559705973,0.04039495810866356,0.23780877888202667
4282,2107.819103717804,7.954617467476055e-05,0.05474019795656204,0.040672335773706436,0.24320726096630096
4283,2108.3048095703125,2.4384235075558536e-05,-0.009026183746755123,0.04120887443423271,0.243515744805336
4284,2108.790568590164,9.065093763638288e-06,0.0067924270406365395,0.04035944119095802,0.2418190836906433
4285,2109.274961709976,7.217106758616865e-05,-0.008385219611227512,0.04486561566591263,0.23426119983196259
4286,2109.760668992996,3.915209163096733e-06,-0.011203314177691936,0.04042452946305275,0.23950543999671936
4287,2110.2457032203674,0.0001308975333813578,-0.04543161392211914,0.042019251734018326,0.2445954531431198
4288,2110.7325615882874,7.001771155046299e-05,0.014944350346922874,0.042505133897066116,0.2453666627407074
4289,2111.216996192932,5.2134953875793144e-05,0.03301370516419411,0.04177451878786087,0.24505817890167236
4290,2111.70290017128,9.215710451826453e-05,-0.022629747167229652,0.04411224275827408,0.24768030643463135
4291,2112.1901841163635,8.703716048330534e-06,0.029820377007126808,0.04133863002061844,0.24228180944919586
4292,2112.6756839752197,2.7130713533551898e-06,-0.0006157125462777913,0.04062571004033089,0.243515744805336
4293,2113.1621811389923,4.6342716814251617e-05,-0.02617412433028221,0.04387117177248001,0.23857998847961426
4294,2113.6463878154755,2.6155639716307633e-05,0.012168332003057003,0.041289057582616806,0.24366998672485352
4295,2114.1330194473267,3.6962777812732384e-05,-0.00686273816972971,0.04122612997889519,0.24428696930408478
4296,2114.6182742118835,9.884127939585596e-05,-0.05673374608159065,0.041128210723400116,0.2453666627407074
4297,2115.610388994217,8.644729678053409e-05,-0.020494412630796432,0.04172949492931366,0.2445954531431198
4298,2116.0970120429993,4.571971294353716e-05,0.004087729845196009,0.041901957243680954,0.24474969506263733
4299,2116.583093881607,2.531773134251125e-05,-0.0030228060204535723,0.04270639643073082,0.24875999987125397
4300,2117.0681340694427,7.69211765145883e-05,0.028540005907416344,0.040451761335134506,0.2444412112236023
4301,2117.55366230011,0.00010665572335710749,-0.03452407196164131,0.04308096691966057,0.2498396933078766
4302,2118.039066553116,8.133993105730042e-05,-0.014596608467400074,0.04338469356298447,0.2509194016456604
4303,2118.5254855155945,3.456034028204158e-05,-0.03900260478258133,0.0416363924741745,0.24690908193588257
4304,2119.0124747753143,0.00016399445303250104,-0.0333380401134491,0.041269075125455856,0.2425902932882309
4305,2119.498283624649,4.147531581111252e-05,0.0463406927883625,0.04111330211162567,0.243515744805336
4306,2119.98411488533,8.667433576192707e-05,-0.01316565740853548,0.04215141758322716,0.24783454835414886
4307,2120.470000267029,5.1607144087029155e-06,-0.005507192108780146,0.04247021675109863,0.24706332385540009
4308,2120.95471906662,4.134555274504237e-05,-0.02835652232170105,0.042379286140203476,0.24845151603221893
4309,2121.440468788147,7.694823580095544e-05,-0.022378066554665565,0.044744882732629776,0.250533789396286
4310,2121.924735546112,0.00010826729703694582,-0.01819789782166481,0.04309336841106415,0.24582938849925995
4311,2122.4100477695465,1.6018620954127982e-05,-0.020347461104393005,0.042235117405653,0.24151059985160828
4312,2122.8946204185486,0.00010711390495998785,-0.02937963232398033,0.04884324595332146,0.25377288460731506
4313,2123.3804371356964,0.00010549947910476476,-0.011534919030964375,0.04629921913146973,0.25030243396759033
4314,2123.8659374713898,3.5618040783447213e-06,-0.02067762054502964,0.04481775686144829,0.24937696754932404
4315,2124.351583957672,6.309387390501797e-05,0.04338529333472252,0.04592062905430794,0.24212756752967834
4316,2124.8378076553345,5.960392445558682e-05,0.04422210529446602,0.04349256306886673,0.2498396933078766
4317,2125.323813199997,1.997153231059201e-05,0.0007081785588525236,0.04954008013010025,0.256472110748291
4318,2125.809426546097,2.0044240955030546e-05,0.004847715608775616,0.045972395688295364,0.2542355954647064
4319,2126.2953991889954,6.820625458203722e-06,0.032119542360305786,0.046219196170568466,0.25469833612442017
4320,2126.7797923088074,3.5369939723750576e-05,0.05189593508839607,0.046918608248233795,0.2547754645347595
4321,2127.265038728714,4.876679668086581e-06,0.02104107290506363,0.0454566664993763,0.2538500130176544
4322,2127.748875617981,4.884462759946473e-05,-0.03238282725214958,0.043287187814712524,0.24937696754932404
4323,2128.2348153591156,0.00014736094453837723,0.003072024555876851,0.0433768592774868,0.2498396933078766
4324,2128.7192249298096,8.646892092656344e-05,0.0068445513024926186,0.042605359107255936,0.24644635617733002
4325,2129.205632209778,0.00021376831864472479,-0.02592974528670311,0.04398051276803017,0.2408936321735382
4326,2129.6927387714386,0.00036740582436323166,-0.01751471497118473,0.04554414004087448,0.2362663447856903
4327,2130.177558660507,2.213910011050757e-05,-0.016666006296873093,0.0411859005689621,0.24104787409305573
4328,2130.66423368454,2.7551832317840308e-05,0.006809819955378771,0.04238339886069298,0.2390427142381668
4329,2131.1494269371033,0.0002487250603735447,0.045758266001939774,0.04181773588061333,0.2481430321931839
4330,2131.635201692581,3.527965600369498e-05,-0.008212128654122353,0.041605766862630844,0.24336150288581848
4331,2132.120851278305,0.00015857569815125316,0.03314987197518349,0.0522187240421772,0.23128381371498108
4332,2132.6067667007446,0.000154477238538675,0.011493355967104435,0.04179947078227997,0.24151059985160828
4333,2133.092309951782,0.00011023494153050706,0.0542890839278698,0.04281751438975334,0.24783454835414886
4334,2133.5783700942993,2.487163328623865e-06,0.009889570064842701,0.0416959710419178,0.24598363041877747
4335,2134.064615011215,3.5315515560796484e-05,-0.015389375388622284,0.047790005803108215,0.25323304533958435
4336,2134.5494503974915,1.0522090633457992e-05,0.006530653685331345,0.04377613216638565,0.24891424179077148
4337,2135.0351238250732,1.3678599088962073e-06,-0.014074291102588177,0.0425698384642601,0.24783454835414886
4338,2135.5212993621826,8.761159551795572e-05,-0.017477724701166153,0.042706843465566635,0.24783454835414886
4339,2136.006186723709,1.6380694432882592e-05,-0.0022126135881990194,0.04204164445400238,0.2462921142578125
4340,2136.4920604228973,3.514997661113739e-05,0.06091506779193878,0.04162086546421051,0.2427445352077484
4341,2136.97762465477,0.00011780417844420299,0.020213713869452477,0.04314805567264557,0.24228180944919586
4342,2137.464256286621,1.2342459740466438e-05,0.002446812344714999,0.04235437139868736,0.2427445352077484
4343,2137.9489891529083,0.0003608647093642503,-0.0043440088629722595,0.04605553671717644,0.25323304533958435
4344,2138.434849500656,2.3203465389087796e-05,0.031267356127500534,0.04618187993764877,0.2527703046798706
4345,2138.919919729233,3.8365506043192e-05,-0.034261394292116165,0.05117021128535271,0.25878575444221497
4346,2139.4055314064026,2.8755075618391857e-05,-0.0030741726513952017,0.04391315579414368,0.25068801641464233
4347,2139.8942222595215,5.711050107493065e-05,0.0396345853805542,0.044467538595199585,0.2520762085914612
4348,2140.3795731067657,0.0002495826920494437,0.022140374407172203,0.04453359171748161,0.24212756752967834
4349,2140.865894794464,4.371740487840725e-06,-0.026006516069173813,0.046644944697618484,0.23965968191623688
4350,2141.351113796234,8.581256224715617e-06,0.016455460339784622,0.04350748285651207,0.24289877712726593
4351,2141.8355112075806,2.5109971829806454e-05,-0.03542403131723404,0.042507514357566833,0.24243605136871338
4352,2142.3206696510315,8.15295206848532e-05,-0.00847878959029913,0.04387397691607475,0.24768030643463135
4353,2142.806081533432,5.950715421931818e-05,0.0585024356842041,0.043355654925107956,0.2425902932882309
4354,2143.2917625904083,0.00012191474525025114,0.002480248687788844,0.04236244037747383,0.24829727411270142
4355,2143.778352499008,3.0610176509071607e-06,-0.026936233043670654,0.04290771484375,0.25061091780662537
4356,2144.2630410194397,6.274569022934884e-05,0.02990945801138878,0.04495258629322052,0.250533789396286
4357,2144.74844789505,8.740165503695607e-05,-0.003407241078093648,0.043339017778635025,0.24953120946884155
4358,2145.2342159748077,0.00015943845210131258,-0.04674750566482544,0.041491344571113586,0.24243605136871338
4359,2145.7201454639435,1.2560600453070947e-06,-0.015470070764422417,0.04185504838824272,0.24243605136871338
4360,2146.2082784175873,8.63691748236306e-05,0.022919777780771255,0.04184482991695404,0.2399681657552719
4361,2146.6941809654236,7.882280624471605e-05,-0.008266710676252842,0.04163558781147003,0.23919695615768433
4362,2147.179694414139,9.849923117144499e-06,0.005536503158509731,0.0414198562502861,0.2425902932882309
4363,2147.665461540222,4.550215180643136e-06,0.01442761067301035,0.04132525995373726,0.24212756752967834
4364,2148.1508910655975,2.201322240580339e-05,0.02387821301817894,0.041443824768066406,0.24043090641498566
4365,2148.636655330658,1.3596558346762322e-05,-0.0034234875347465277,0.04140505939722061,0.24135635793209076
4366,2149.123121023178,4.125403938814998e-05,0.017561689019203186,0.04320664331316948,0.24706332385540009
4367,2149.6082570552826,2.518122983019566e-06,-0.010494462214410305,0.044159650802612305,0.24675484001636505
4368,2150.0942311286926,3.401897265575826e-05,-0.002288613235577941,0.04321308061480522,0.24644635617733002
4369,2150.5799283981323,8.056941442191601e-05,-0.007990212179720402,0.05060999095439911,0.2533101439476013
4370,2151.0649633407593,1.4079747415962629e-05,-0.004029697272926569,0.0466933473944664,0.249068483710289
4371,2151.5503809452057,4.378779703984037e-05,-0.04022897779941559,0.04231550917029381,0.23765453696250916
4372,2152.035147190094,0.00015896488912403584,-0.030316825956106186,0.04537564888596535,0.24968545138835907
4373,2152.520687818527,3.4007549402303994e-05,-0.017183121293783188,0.04139937832951546,0.24644635617733002
4374,2153.0063643455505,2.3613893063156866e-06,-0.020267179235816002,0.041069965809583664,0.24552090466022491
4375,2153.4926409721375,7.456022285623476e-05,-0.04081709682941437,0.04183891788125038,0.24598363041877747
4376,2154.482443332672,2.6706373319029808e-05,-0.005131125450134277,0.04200468212366104,0.24768030643463135
4377,2154.9678761959076,1.8726641428656876e-05,-0.007514732889831066,0.04151574522256851,0.24737180769443512
4378,2155.4525756835938,0.0001127815994550474,0.022342447191476822,0.04272715002298355,0.24953120946884155
4379,2155.9382104873657,1.5789444660185836e-05,0.035236380994319916,0.042489275336265564,0.24829727411270142
4380,2156.423504590988,0.0001653525250731036,-0.03934730961918831,0.05011201277375221,0.25909423828125
4381,2156.9101474285126,1.8863079276343342e-06,0.01363476924598217,0.045700982213020325,0.25469833612442017
4382,2157.3952927589417,5.5486734709120356e-06,0.00507859792560339,0.04657161608338356,0.2577831745147705
4383,2157.880448579788,0.00019910211267415434,0.030425457283854485,0.04220324382185936,0.25045666098594666
4384,2158.3661177158356,3.8385875086532906e-05,-0.01319557148963213,0.042729053646326065,0.25284743309020996
4385,2158.85222697258,1.94128806469962e-05,-0.002367299748584628,0.041616618633270264,0.24968545138835907
4386,2159.337137937546,0.00020239855803083628,-0.020541347563266754,0.042933329939842224,0.2525389492511749
4387,2159.8236804008484,4.744452780869324e-06,-0.008386243134737015,0.042196474969387054,0.25068801641464233
4388,2160.308537006378,9.652866538090166e-06,-0.028694812208414078,0.04332195222377777,0.25492969155311584
4389,2160.793684244156,5.342272561392747e-05,0.02801014669239521,0.04266342148184776,0.25438985228538513
4390,2161.2782657146454,1.2651416909648106e-05,0.029951268807053566,0.04209444671869278,0.25045666098594666
4391,2161.764133453369,6.148980173747987e-05,-0.0759282261133194,0.04705175384879112,0.2589400112628937
4392,2162.249771118164,1.8017564798356034e-05,0.005442306399345398,0.04444403573870659,0.2572433352470398
4393,2162.7354748249054,3.473489414318465e-05,0.016622036695480347,0.043478693813085556,0.2553924322128296
4394,2163.2210268974304,6.213998858584091e-05,0.022065505385398865,0.04352276399731636,0.25600939989089966
4395,2163.7071578502655,6.881981971673667e-05,-0.010588952340185642,0.04526340216398239,0.2588628828525543
4396,2164.19176530838,0.00010067944822367281,0.009534855373203754,0.04222278296947479,0.253155916929245
4397,2164.678421497345,3.620977440732531e-05,0.0016698252875357866,0.04571040719747543,0.25693485140800476
4398,2165.1633524894714,0.00014521970297209918,-0.029444780200719833,0.04699956253170967,0.26009681820869446
4399,2165.6482479572296,4.483996599446982e-05,0.003882291726768017,0.04766838625073433,0.26032817363739014
4400,2166.1328246593475,1.2455955129553331e-06,-0.018993044272065163,0.04711556062102318,0.25994259119033813
4401,2166.619827270508,0.00036084969178773463,-0.009779729880392551,0.04982141777873039,0.2637215256690979
4402,2167.1052067279816,2.4805767679936253e-05,-0.04160569608211517,0.04588564112782478,0.2592484951019287
4403,2167.5899047851562,0.00010638931416906416,0.031606655567884445,0.046313345432281494,0.24891424179077148
4404,2168.0748007297516,1.39549219966284e-05,0.04799859970808029,0.04353984445333481,0.25492969155311584
4405,2168.5604014396667,7.808446389390156e-05,-0.001069998717866838,0.0429060235619545,0.2533101439476013
4406,2169.045931816101,1.4191167792887427e-05,0.0020649938378483057,0.04164808243513107,0.2507651448249817
4407,2169.5300147533417,7.960683433339e-05,-0.029655711725354195,0.04219665378332138,0.2527703046798706
4408,2170.016402721405,5.8098597946809605e-05,-0.022295400500297546,0.04267603158950806,0.2540813684463501
4409,2170.503148317337,5.03062256029807e-05,0.0023314475547522306,0.043655525892972946,0.2566263675689697
4410,2170.9883024692535,6.269654113566503e-05,0.034695953130722046,0.04321632534265518,0.2566263675689697
4411,2171.4741883277893,7.6882861321792e-06,0.03194739669561386,0.04490267112851143,0.25940272212028503
4412,2171.959658384323,0.00022433574486058205,-0.01628820039331913,0.04925346374511719,0.26701846718788147
4413,2172.4459273815155,3.2679552532499656e-05,-0.008759105578064919,0.04641164839267731,0.2631816864013672
4414,2172.931473493576,0.00011970452032983303,0.026573343202471733,0.04387228190898895,0.2527703046798706
4415,2173.417311668396,6.065649358788505e-05,0.015835082158446312,0.04358777776360512,0.2563178837299347
4416,2173.9030475616455,0.0007182262488640845,0.0450335331261158,0.04379742220044136,0.25084227323532104
4417,2174.3884501457214,1.8239361452287994e-05,-0.016995517536997795,0.04422595724463463,0.2511507570743561
4418,2174.8735525608063,3.2811185519676656e-05,0.02406284771859646,0.04283151030540466,0.2552381753921509
4419,2175.3594014644623,1.4867564459564164e-05,-0.021719587966799736,0.04323921725153923,0.25693485140800476
4420,2175.844964981079,1.2424779015418608e-05,0.01741972379386425,0.04355141147971153,0.256472110748291
4421,2176.3294258117676,3.473780452623032e-05,-0.007196917198598385,0.04629383608698845,0.24752604961395264
4422,2176.816131591797,6.492513784905896e-05,0.006294603925198317,0.04739370942115784,0.24382422864437103
4423,2177.301524400711,4.217584864818491e-05,0.006242283619940281,0.042802080512046814,0.2507651448249817
4424,2177.7868554592133,4.4249922211747617e-05,-0.060630228370428085,0.04290836676955223,0.2548525631427765
4425,2178.2719855308533,0.00021252394071780145,0.028655892238020897,0.04538604989647865,0.24197332561016083
4426,2178.7575685977936,3.400237619644031e-05,-0.0046041361056268215,0.043289657682180405,0.24582938849925995
4427,2179.2429316043854,0.0002861942339222878,-0.031853970140218735,0.048118073493242264,0.23395271599292755
4428,2179.7283577919006,4.208688551443629e-05,0.003032181179150939,0.04467913508415222,0.23672908544540405
4429,2180.213500022888,8.446313586318865e-05,-0.0049465615302324295,0.04467698186635971,0.23333574831485748
4430,2180.6990945339203,7.534632459282875e-05,-0.02763846144080162,0.044432297348976135,0.23379847407341003
4431,2181.184122800827,0.00011406116391299292,-0.06494033336639404,0.04288501664996147,0.23580361902713776
4432,2181.668630361557,4.809706751984777e-06,-0.009917935356497765,0.04318024218082428,0.23503240942955017
4433,2182.1547133922577,6.256424967432395e-05,0.00019873841665685177,0.0413949228823185,0.23950543999671936
4434,2182.641699075699,2.85156856989488e-05,-0.02528499998152256,0.04139554500579834,0.23827150464057922
4435,2183.127576112747,7.933504093671218e-06,0.0018547230865806341,0.04145750403404236,0.23857998847961426
4436,2183.613734960556,3.620487768785097e-05,0.009879158809781075,0.043723393231630325,0.23410695791244507
4437,2184.100380897522,9.996959852287546e-05,0.039899300783872604,0.043094586580991745,0.23210179805755615
4438,2184.585485935211,0.00025412405375391245,-0.02742684818804264,0.04725392162799835,0.24829727411270142
4439,2185.0717804431915,3.375463711563498e-05,-0.0004294693353585899,0.04281236603856087,0.24228180944919586
4440,2185.55721783638,0.0001010833220789209,0.007820944301784039,0.04930635914206505,0.2507651448249817
4441,2186.0434205532074,6.968282104935497e-05,0.02853410132229328,0.050541821867227554,0.253155916929245
4442,2186.529339313507,9.584656800143421e-05,0.003914167173206806,0.05127602443099022,0.2551610767841339
4443,2187.014899492264,2.9331054975045845e-05,-3.342747731949203e-05,0.0526522733271122,0.2557009160518646
4444,2187.500556707382,0.00016675007645972073,-0.013803101144731045,0.042514730244874954,0.24012240767478943
4445,2187.985051393509,0.00014775055751670152,0.01576775126159191,0.049339018762111664,0.25361862778663635
4446,2188.471268415451,7.018393807811663e-05,-0.008075764402747154,0.043085794895887375,0.24783454835414886
4447,2188.955989599228,8.445983439742122e-06,0.02018151432275772,0.040954701602458954,0.24197332561016083
4448,2189.4415197372437,4.917316346109146e-06,0.012499367818236351,0.04121315851807594,0.24428696930408478
4449,2189.9281010627747,3.0180068279150873e-05,0.013946831226348877,0.0415494441986084,0.24552090466022491
4450,2190.4133648872375,2.928799767687451e-05,0.0007580864476040006,0.04238879680633545,0.24228180944919586
4451,2190.8977227211,7.107777946657734e-06,-0.04555041715502739,0.04175540804862976,0.243515744805336
4452,2191.3840470314026,2.5072662538150325e-05,-0.019951364025473595,0.04126023128628731,0.24474969506263733
4453,2191.8691866397858,4.551687015919015e-05,0.01473668310791254,0.04241394251585007,0.24012240767478943
4454,2192.860621213913,5.333344961400144e-05,-0.008046567440032959,0.044145628809928894,0.23935119807720184
4455,2193.3452830314636,2.8904261853313074e-05,-0.00324311014264822,0.04183093458414078,0.24567514657974243
4456,2193.8310050964355,7.574979008495575e-06,0.024432167410850525,0.042728886008262634,0.24243605136871338
4457,2194.31667137146,1.6199528545257635e-05,0.03714442253112793,0.044717125594615936,0.23857998847961426
4458,2194.8029959201813,0.00014221614401321858,-0.027325334027409554,0.04200156405568123,0.2453666627407074
4459,2195.2896885871887,3.9243238347808074e-07,-0.009443020448088646,0.04373667389154434,0.24860575795173645
4460,2195.7750301361084,6.381799835253332e-07,-0.0064733391627669334,0.04515153169631958,0.2511507570743561
4461,2196.261143684387,5.414762927102856e-05,0.01145781297236681,0.042141467332839966,0.24521242082118988
4462,2196.746024131775,6.532228871947154e-05,-0.007890773005783558,0.042066846042871475,0.24752604961395264
4463,2197.230229616165,2.75172533292789e-06,-0.02862061932682991,0.04241819307208061,0.24937696754932404
4464,2197.7156960964203,8.584020179114304e-06,-0.017408277839422226,0.041915085166692734,0.24891424179077148
4465,2198.20098900795,1.3871188457414974e-05,-0.03297238051891327,0.0417492613196373,0.25030243396759033
4466,2198.68883728981,8.870665624272078e-07,-0.02682371996343136,0.042321570217609406,0.25122788548469543
4467,2199.174426317215,7.062895292619942e-06,0.04670998081564903,0.04212440922856331,0.2507651448249817
4468,2199.6595134735107,3.135506631224416e-05,-0.009568475186824799,0.04447074607014656,0.2547754645347595
4469,2200.146755218506,4.397996963234618e-05,0.004386262968182564,0.04319589212536812,0.25192198157310486
4470,2200.6331753730774,5.0545218982733786e-05,0.007398226298391819,0.045442696660757065,0.25508394837379456
4471,2201.1199684143066,6.86713201503153e-06,0.027223490178585052,0.046084001660346985,0.2572433352470398
4472,2201.6041445732117,0.00021025909518357366,0.009315538220107555,0.051805686205625534,0.2654374837875366
4473,2202.091020822525,3.848541382467374e-05,-2.4722367015783675e-05,0.04678356647491455,0.25994259119033813
4474,2202.576064348221,1.2332102414802648e-05,0.00048488646280020475,0.04616519436240196,0.25824591517448425
4475,2203.061856508255,4.087111301487312e-05,-0.01439477689564228,0.04628252610564232,0.2444412112236023
4476,2203.546982049942,3.7603713280986995e-05,-0.0049192896112799644,0.046586163341999054,0.24305301904678345
4477,2204.0331707000732,1.6651967598591e-05,-0.009075714275240898,0.04543614760041237,0.24505817890167236
4478,2204.518925666809,0.00011525904119480401,-0.047017958015203476,0.04678645357489586,0.24366998672485352
4479,2205.003910303116,3.542616468621418e-05,0.005107905715703964,0.043371398001909256,0.2453666627407074
4480,2205.4887895584106,5.427054566098377e-05,-0.010728880763053894,0.04327278584241867,0.24428696930408478
4481,2205.9747529029846,0.0003107551601715386,-0.03860139846801758,0.04217051342129707,0.25192198157310486
4482,2206.4606206417084,6.479924650193425e-06,0.0047462377697229385,0.041744232177734375,0.24953120946884155
4483,2206.9456696510315,7.394496788037941e-05,-0.02265874855220318,0.042202673852443695,0.2511507570743561
4484,2207.4300248622894,1.385131872666534e-05,0.03543192893266678,0.04234763979911804,0.2510736286640167
4485,2207.91624045372,2.227501681772992e-05,0.004763067699968815,0.04246853291988373,0.2514592409133911
4486,2208.403929710388,0.0001261535653611645,0.039733029901981354,0.043455276638269424,0.2511507570743561
4487,2208.889034509659,4.789143076777691e-06,-0.03283168748021126,0.04237495735287666,0.24706332385540009
4488,2209.375108242035,5.182302629691549e-06,-0.006390470080077648,0.043254293501377106,0.2525389492511749
4489,2209.861227273941,8.677980804350227e-05,0.0013452970888465643,0.045281991362571716,0.256086528301239
4490,2210.3453817367554,1.3714894748773077e-06,0.037661295384168625,0.04266330972313881,0.25284743309020996
4491,2210.8309981822968,0.00021231331629678607,0.0330422967672348,0.0468006432056427,0.2604053020477295
4492,2211.3162293434143,0.000139721276354976,-0.009973951615393162,0.041798580437898636,0.24937696754932404
4493,2211.802055835724,7.550016016466543e-05,-0.021054668352007866,0.0436837412416935,0.25438985228538513
4494,2212.2877547740936,0.00010328018106520176,0.020268814638257027,0.042507633566856384,0.24660059809684753
4495,2212.7742097377777,1.7415767388229142e-06,-0.022106189280748367,0.041867177933454514,0.24829727411270142
4496,2213.2595732212067,4.0196882764576e-05,-0.015542954206466675,0.04360960051417351,0.25284743309020996
4497,2213.7465596199036,5.0414364523021504e-06,-0.042934831231832504,0.043512433767318726,0.25415849685668945
4498,2214.2315781116486,6.319233943941072e-05,0.007228858768939972,0.0447579100728035,0.2555466592311859
4499,2214.7176797389984,0.0003928104415535927,-0.056403592228889465,0.04219752550125122,0.24613787233829498
4500,2215.2033529281616,4.077693301951513e-05,0.03140455111861229,0.04461053013801575,0.2553924322128296
4501,2215.689325094223,2.215967651864048e-05,0.030780328437685966,0.04380786791443825,0.2544669806957245
4502,2216.1749300956726,0.00018665718380361795,-0.03856649622321129,0.04802296310663223,0.2592484951019287
4503,2216.6611952781677,7.080569048412144e-05,0.04154273122549057,0.04328617826104164,0.24706332385540009
4504,2217.1457855701447,3.934059350285679e-06,-0.007320065516978502,0.04277598112821579,0.24891424179077148
4505,2217.6312136650085,8.444822015007958e-05,-0.019347473978996277,0.04271392896771431,0.2501481771469116
4506,2218.1174890995026,3.651579754659906e-05,-0.009471183642745018,0.04342959448695183,0.2518448531627655
4507,2218.6032299995422,9.487994248047471e-05,0.005957201588898897,0.042618490755558014,0.2472175657749176
4508,2219.0889015197754,4.771933163283393e-05,-0.013603214174509048,0.042749837040901184,0.24752604961395264
4509,2219.574713230133,3.7308066112018423e-06,-0.026837144047021866,0.042832277715206146,0.24953120946884155
4510,2220.061355829239,1.6876296285772696e-05,0.02801614999771118,0.042024653404951096,0.2501481771469116
4511,2220.5461254119873,1.906775105453562e-05,0.001868996536359191,0.041975878179073334,0.24706332385540009
4512,2221.0312712192535,1.9527129552443512e-05,0.0316668301820755,0.04379735141992569,0.2540813684463501
4513,2221.5173964500427,2.8095450943510514e-06,0.045140378177165985,0.043595898896455765,0.253155916929245
4514,2222.002914905548,3.7984336813678965e-06,-0.0003314459172543138,0.042191725224256516,0.24937696754932404
4515,2222.488944530487,4.598629311658442e-05,0.009584246203303337,0.046399179846048355,0.2408936321735382
4516,2222.973823070526,6.447621854022145e-05,0.029551533982157707,0.042035993188619614,0.2501481771469116
4517,2223.459845304489,3.4953314752783626e-05,-0.009764871560037136,0.0417657233774662,0.24937696754932404
4518,2223.945146560669,7.332969835260883e-05,0.024038657546043396,0.041533052921295166,0.24937696754932404
4519,2224.4301629066467,6.513339030789211e-05,-0.013150602579116821,0.04485034942626953,0.24598363041877747
4520,2224.915029525757,6.404403393389657e-06,-0.006148155312985182,0.043825842440128326,0.24737180769443512
4521,2225.400486469269,2.354197931708768e-05,-0.0143365990370512,0.0425763875246048,0.24860575795173645
4522,2225.8856065273285,9.319201490143314e-05,0.06778741627931595,0.044198695570230484,0.24305301904678345
4523,2226.3711252212524,6.116813892731443e-05,-0.007852733135223389,0.04244016483426094,0.24783454835414886
4524,2226.8573451042175,4.1312345274491236e-05,-0.021768731996417046,0.042199403047561646,0.249068483710289
4525,2227.3426756858826,4.125837585888803e-05,0.000733232474885881,0.04237893223762512,0.2507651448249817
4526,2227.827203989029,4.8152185627259314e-05,0.016848444938659668,0.04360941797494888,0.2533872723579407
4527,2228.3137452602386,1.048094782163389e-05,0.02162010408937931,0.042683105915784836,0.2498396933078766
4528,2228.8012731075287,2.666904947545845e-05,0.0030226444359868765,0.04245835170149803,0.24875999987125397
4529,2229.2874965667725,0.00012562777556013316,0.0018422394059598446,0.042665719985961914,0.24783454835414886
4530,2229.773245573044,6.494813715107739e-05,-0.008706391789019108,0.04551246017217636,0.2566263675689697
4531,2230.258428812027,3.632054722402245e-05,0.007883724756538868,0.042113713920116425,0.24953120946884155
4532,2231.250065803528,4.821625680051511e-06,0.038121309131383896,0.04175451397895813,0.24690908193588257
4533,2231.7353818416595,0.00022028993407730013,0.03702828288078308,0.04198267310857773,0.24798879027366638
4534,2232.2212221622467,0.0003042332537006587,0.05967402458190918,0.04325857013463974,0.2418190836906433
4535,2232.7062742710114,0.00046733568888157606,-0.04918506368994713,0.04871400073170662,0.2601739466190338
4536,2233.192478656769,5.96469035372138e-05,-0.0001720070868032053,0.04277762398123741,0.24690908193588257
4537,2233.675852537155,2.4475686586811207e-05,-0.03496415168046951,0.04278227314352989,0.24582938849925995
4538,2234.159693002701,1.7231417587026954e-05,0.08255115151405334,0.041591767221689224,0.24768030643463135
4539,2234.64541888237,5.241105327513651e-08,0.03390888497233391,0.041739922016859055,0.24860575795173645
4540,2235.1293580532074,5.2099563617957756e-05,0.016895717009902,0.04160544276237488,0.24690908193588257
4541,2235.6146647930145,4.526563861873001e-05,0.006804404314607382,0.04114310443401337,0.2481430321931839
4542,2236.0993161201477,4.116513082408346e-05,0.0015424343291670084,0.04653339833021164,0.2546212077140808
4543,2236.585949897766,3.875347465509549e-05,0.0018411832861602306,0.04466802626848221,0.2519990801811218
4544,2237.0717272758484,9.720938578539062e-06,-0.0074578579515218735,0.041065242141485214,0.24690908193588257
4545,2237.5580492019653,2.4538117941119708e-05,-0.00022664487187284976,0.04146711528301239,0.24490393698215485
4546,2238.0427877902985,1.5170110600593034e-05,-0.009604374878108501,0.04197034239768982,0.24922272562980652
4547,2238.528785943985,0.00015102585894055665,0.027741527184844017,0.04201464727520943,0.2416648417711258
4548,2239.014086961746,0.00013145724369678646,-0.043042153120040894,0.04624660313129425,0.23456968367099762
4549,2239.4995353221893,0.00011263632768532261,-0.01781422644853592,0.04241882264614105,0.2418190836906433
4550,2239.9848136901855,6.475631380453706e-05,-0.0035818591713905334,0.045618195086717606,0.24922272562980652
4551,2240.4723813533783,8.536178938811645e-05,0.03253907337784767,0.042297184467315674,0.243515744805336
4552,2240.95801281929,3.252069291193038e-05,-0.002738914219662547,0.04256289824843407,0.2445954531431198
4553,2241.443136692047,1.052906100085238e-05,-0.01974528655409813,0.042919132858514786,0.24521242082118988
4554,2241.9290294647217,2.433489726172411e-06,-0.0008930331096053123,0.04257132485508919,0.24552090466022491
4555,2242.4139404296875,1.1940654985664878e-05,0.010919222608208656,0.04152068495750427,0.24197332561016083
4556,2242.8988797664642,0.00021872823708690703,0.022673793137073517,0.04149048030376434,0.24675484001636505
4557,2243.3840787410736,1.0057703548227437e-05,-0.016241727396845818,0.042534828186035156,0.24937696754932404
4558,2243.8701508045197,6.116100848885253e-05,-0.0062110242433846,0.04117877408862114,0.24505817890167236
4559,2244.3554248809814,1.2697125384875108e-05,-0.006566680036485195,0.0413215346634388,0.2444412112236023
4560,2244.839690923691,3.8908026908757165e-05,0.05207179859280586,0.04385758936405182,0.24058514833450317
4561,2245.3257410526276,1.2014289495709818e-05,0.0259663425385952,0.04121466726064682,0.24474969506263733
4562,2245.8121762275696,9.760003194969613e-06,-0.000900681596249342,0.042763255536556244,0.24336150288581848
4563,2246.297556400299,7.720299436186906e-06,-0.04360576346516609,0.04149617254734039,0.24937696754932404
4564,2246.783336162567,2.5780564101296477e-05,-0.04073429852724075,0.04129926487803459,0.24937696754932404
4565,2247.268655538559,0.00024365828721784055,-0.029596155509352684,0.046579670161008835,0.2361121028661728
4566,2247.755542755127,0.0001166785295936279,-0.021006477996706963,0.04444283992052078,0.24043090641498566
4567,2248.2409365177155,4.988894488633377e-07,-0.03995039314031601,0.043036822229623795,0.24228180944919586
4568,2248.7268538475037,1.590316060173791e-05,0.02019260637462139,0.042989183217287064,0.24891424179077148
4569,2249.212674856186,2.3492442778660916e-05,-0.03671965375542641,0.0430961437523365,0.24829727411270142
4570,2249.697987794876,5.761574357165955e-05,-0.0029697257559746504,0.041905395686626434,0.24212756752967834
4571,2250.1826939582825,7.185978029156104e-05,0.02233997732400894,0.04358011484146118,0.23857998847961426
4572,2250.669189929962,4.20138931076508e-05,0.0002849626471288502,0.04315254092216492,0.23950543999671936
4573,2251.1549923419952,4.696864834841108e-06,-0.023107238113880157,0.04244527593255043,0.2398139238357544
4574,2251.639714717865,0.0002375178155489266,-0.036205802112817764,0.04520081728696823,0.23456968367099762
4575,2252.125855445862,0.00010609157470753416,-0.04753982275724411,0.04173208028078079,0.24305301904678345
4576,2252.6116642951965,3.98918564314954e-05,0.006299249827861786,0.04100700467824936,0.24135635793209076
4577,2253.096166610718,8.799846546025947e-05,0.021886730566620827,0.042239394038915634,0.2370375692844391
4578,2253.580316543579,2.379788384132553e-05,0.05010862275958061,0.04151589795947075,0.23842574656009674
4579,2254.066900730133,3.535686118993908e-05,-0.014297263696789742,0.04369793087244034,0.24474969506263733
4580,2254.551475763321,4.776321293320507e-05,0.0021262147929519415,0.04108322039246559,0.2399681657552719
4581,2255.0379872322083,8.467816769552883e-06,0.013027200475335121,0.04147292673587799,0.23842574656009674
4582,2255.5246500968933,1.6263691577478312e-05,-0.01446746289730072,0.04555848240852356,0.24690908193588257
4583,2256.0094628334045,2.1000812921556644e-05,0.032898686826229095,0.04230259731411934,0.24366998672485352
4584,2256.495306968689,2.545061579439789e-05,0.013589713722467422,0.041046518832445145,0.24058514833450317
4585,2256.9799501895905,2.933824544015806e-05,0.006855983752757311,0.04258563742041588,0.24505817890167236
4586,2257.465927839279,5.438755761133507e-05,0.05913430079817772,0.04602768272161484,0.24829727411270142
4587,2257.951303243637,6.711872629239224e-06,-0.007617744617164135,0.04434126988053322,0.24860575795173645
4588,2258.436875104904,0.0003794156655203551,-0.005345491226762533,0.0416993610560894,0.24521242082118988
4589,2258.923132419586,8.441855607088655e-05,-0.02573753520846367,0.040948618203401566,0.243515744805336
4590,2259.4087347984314,0.00010844173812074587,-0.006984670180827379,0.04117746651172638,0.24397847056388855
4591,2259.8930175304413,3.038389195353375e-06,-0.007428476586937904,0.041769031435251236,0.24428696930408478
4592,2260.3782732486725,7.433402515744092e-06,0.04667332395911217,0.04161866754293442,0.2453666627407074
4593,2260.8642842769623,2.552940532041248e-05,-0.048435505479574203,0.04280070587992668,0.2472175657749176
4594,2261.3485186100006,0.00020303706696722656,0.013411157764494419,0.0477796345949173,0.25230756402015686
4595,2261.834769964218,0.000106877188954968,0.04892069846391678,0.0445781946182251,0.24968545138835907
4596,2262.319799184799,0.00011138012632727623,-0.02216540277004242,0.04267101362347603,0.24768030643463135
4597,2262.806140899658,9.11462921067141e-05,0.004442187491804361,0.04126189276576042,0.24243605136871338
4598,2263.291163921356,1.606735349923838e-05,0.01343462336808443,0.040915876626968384,0.2444412112236023
4599,2263.777637243271,2.7076403057435527e-05,0.002576100407168269,0.04251086711883545,0.2472175657749176
4600,2264.26500082016,1.23169447761029e-05,0.027218779549002647,0.041855428367853165,0.24706332385540009
4601,2264.751008272171,5.112123835715465e-05,0.00789288617670536,0.04086053743958473,0.24413272738456726
4602,2265.2359986305237,7.226238813018426e-05,-0.0033696573227643967,0.042427219450473785,0.24012240767478943
4603,2265.720832824707,1.0715407370298635e-06,0.013605679385364056,0.041502371430397034,0.2416648417711258
4604,2266.2069432735443,2.369280264247209e-05,-0.023290950804948807,0.04313481226563454,0.24613787233829498
4605,2266.6929807662964,4.560737943393178e-05,-0.05375128984451294,0.05662606656551361,0.25654923915863037
4606,2267.1785020828247,3.1119656341616064e-05,-0.017572613433003426,0.04493095353245735,0.249068483710289
4607,2267.6633608341217,0.00022352358791977167,0.021240290254354477,0.04212578386068344,0.2418190836906433
4608,2268.1493470668793,1.7037285942933522e-05,0.006114019080996513,0.0434638075530529,0.24675484001636505
4609,2268.6355776786804,2.0638717614929192e-05,-0.02639300748705864,0.04196227341890335,0.2418190836906433
4610,2269.627253293991,9.141914051724598e-05,-0.0001413080026395619,0.04125354066491127,0.24505817890167236
4611,2270.113254070282,0.00012186155072413385,0.06502647697925568,0.044201117008924484,0.2498396933078766
4612,2270.598785638809,1.5765511989229708e-06,-0.01751481182873249,0.04383836314082146,0.2499939352273941
4613,2271.0845708847046,4.517253728408832e-06,-0.013643910177052021,0.0411720797419548,0.24521242082118988
4614,2271.570874452591,4.827160591958091e-05,-0.021036671474575996,0.04208933562040329,0.24922272562980652
4615,2272.0572934150696,1.6414993297075853e-05,-0.0011598410783335567,0.04106685519218445,0.24613787233829498
4616,2272.5414838790894,1.1329416338412557e-05,0.005533317103981972,0.04132547974586487,0.2427445352077484
4617,2273.0273973941803,3.0239718398661353e-05,-0.02027496136724949,0.04270494729280472,0.24829727411270142
4618,2273.5128602981567,2.64302270807093e-05,-0.008600877597928047,0.049116842448711395,0.2563178837299347
4619,2273.99756026268,3.4339398553129286e-05,-0.0026157903485000134,0.04153965786099434,0.24829727411270142
4620,2274.483460187912,3.449782889219932e-05,-0.00781742949038744,0.04574817046523094,0.25562378764152527
4621,2274.9699449539185,8.455647912342101e-05,-0.009497163817286491,0.04686158522963524,0.25654923915863037
4622,2275.4542095661163,1.3054122064204421e-05,0.008180581033229828,0.041872911155223846,0.25030243396759033
4623,2275.9406399726868,1.1560723578440957e-05,0.012814037501811981,0.04557538032531738,0.25508394837379456
4624,2276.425931453705,0.00014171931252349168,-0.01793767511844635,0.041288454085588455,0.24690908193588257
4625,2276.9113669395447,8.291889389511198e-05,0.0020556836389005184,0.044394150376319885,0.25176772475242615
4626,2277.396028280258,6.571381163666956e-06,0.008889582008123398,0.04154380038380623,0.24706332385540009
4627,2277.8822276592255,0.00012103944027330726,-0.03252078592777252,0.042339686304330826,0.24505817890167236
4628,2278.367564678192,1.8335120330448262e-05,0.009747606702148914,0.04287346079945564,0.24937696754932404
4629,2278.8527126312256,8.65169640746899e-05,0.02914167381823063,0.041860610246658325,0.24366998672485352
4630,2279.337606191635,8.565921598346904e-05,-0.0031030052341520786,0.047041840851306915,0.23657482862472534
4631,2279.823092699051,7.485661171813263e-06,-0.021324466913938522,0.041785769164562225,0.24428696930408478
4632,2280.308214187622,0.00012399416300468147,-0.03814522549510002,0.04289065673947334,0.23950543999671936
4633,2280.7947154045105,3.045361336262431e-05,-0.03312030807137489,0.04213397577404976,0.24243605136871338
4634,2281.2809262275696,0.0003176683094352484,0.027521887794137,0.0506715402007103,0.2312106490135193
4635,2281.7654576301575,4.623789936886169e-05,0.0322754867374897,0.042730461806058884,0.23965968191623688
4636,2282.252111196518,0.0007230303599499166,-0.05637475848197937,0.05911580100655556,0.23799337446689606
4637,2282.7374320030212,0.00016144284745678306,-0.02310597337782383,0.04523758217692375,0.23086786270141602
4638,2283.223210811615,8.602010348113254e-05,0.0004652506031561643,0.04838188737630844,0.2388884723186493
4639,2283.7088253498077,8.886916475603357e-05,-0.04182979837059975,0.05165867507457733,0.2444412112236023
4640,2284.193750143051,4.085609907633625e-05,0.013446264900267124,0.05183377116918564,0.24552090466022491
4641,2284.679578065872,2.67739815171808e-05,-0.004856736399233341,0.04829790070652962,0.24366998672485352
4642,2285.1650850772858,6.147153908386827e-05,0.027987556532025337,0.04546384513378143,0.24120211601257324
4643,2285.650908470154,3.6251301935408264e-05,0.030489129945635796,0.04384057596325874,0.2408936321735382
4644,2286.1363151073456,3.888104038196616e-05,0.04935010150074959,0.04438011348247528,0.24104787409305573
4645,2286.6220614910126,2.8569895221153274e-05,-0.007217949256300926,0.0433441586792469,0.24120211601257324
4646,2287.1074464321136,1.0285969437973108e-05,0.0313885472714901,0.04299577325582504,0.23857998847961426
4647,2287.5940868854523,0.0001249382912646979,0.0749928429722786,0.04389723390340805,0.2427445352077484
4648,2288.0802154541016,3.5853447570843855e-06,-0.004123257473111153,0.043377190828323364,0.24320726096630096
4649,2288.5657699108124,2.0618379039660795e-06,0.02052084356546402,0.0414566732943058,0.23827150464057922
4650,2289.051202058792,9.902399324346334e-05,-0.015294190496206284,0.04132262244820595,0.2351866513490677
4651,2289.536379814148,3.889598519890569e-05,0.009902932681143284,0.0412294827401638,0.23734605312347412
4652,2290.0221898555756,8.84167748154141e-05,0.005362039897590876,0.0448828749358654,0.24397847056388855
4653,2290.5071787834167,2.381753256486263e-05,-0.02594946324825287,0.04347663372755051,0.24397847056388855
4654,2290.992749452591,6.339556421153247e-05,-0.047165464609861374,0.045920535922050476,0.24613787233829498
4655,2291.4785969257355,4.98713125125505e-05,-0.009922184981405735,0.04383589327335358,0.24382422864437103
4656,2291.964765071869,1.4206029845809098e-05,-0.0032315885182470083,0.04140356928110123,0.24120211601257324
4657,2292.4488563537598,0.0001293122913921252,0.014313195832073689,0.04776793718338013,0.2510736286640167
4658,2292.9348332881927,7.280056252056966e-06,0.030000576749444008,0.04592451825737953,0.24922272562980652
4659,2293.420433282852,1.185557175631402e-05,-0.0008819896029308438,0.04207019880414009,0.24336150288581848
4660,2293.9065651893616,8.550389611627907e-05,-0.012296891771256924,0.044513992965221405,0.24783454835414886
4661,2294.3930983543396,3.5797387681668624e-05,0.00974939949810505,0.041938815265893936,0.24366998672485352
4662,2294.879365682602,0.0001671682548476383,-0.014013633131980896,0.045733168721199036,0.23194755613803864
4663,2295.3633148670197,0.00017303836648352444,-0.03746302053332329,0.04479988291859627,0.24505817890167236
4664,2295.8486807346344,5.8292549510952085e-05,0.015066021122038364,0.047328267246484756,0.24768030643463135
4665,2296.334678173065,2.5169934815494344e-05,0.004219357389956713,0.04541177675127983,0.24783454835414886
4666,2296.8197433948517,7.528804417233914e-05,0.06479603052139282,0.044960204511880875,0.24690908193588257
4667,2297.304255962372,0.00010226893937215209,-0.04078684747219086,0.046934377402067184,0.25176772475242615
4668,2297.7885591983795,3.071219543926418e-05,0.0017385727260261774,0.04388003423810005,0.24891424179077148
4669,2298.274304151535,3.3941538276849315e-05,0.0028826456982642412,0.044366832822561264,0.2501481771469116
4670,2298.7605197429657,3.786744002809428e-07,-0.0007429062970913947,0.042272135615348816,0.24706332385540009
4671,2299.2449276447296,7.787977665429935e-06,0.04718956723809242,0.04208148643374443,0.24598363041877747
4672,2299.7307620048523,3.8933594623813406e-05,0.03786327689886093,0.0408121757209301,0.24151059985160828
4673,2300.216754436493,9.48093511397019e-05,0.010007526725530624,0.04066155478358269,0.24320726096630096
4674,2300.702472925186,4.8572150262771174e-05,0.00022769093629904091,0.04062462970614433,0.24289877712726593
4675,2301.1884620189667,2.8427803044905886e-05,0.02280765026807785,0.04176772013306618,0.24567514657974243
4676,2301.6755220890045,6.108562229201198e-05,-0.02324243076145649,0.04089193418622017,0.24413272738456726
4677,2302.1614215373993,3.7076620174048003e-06,0.0466877743601799,0.040792182087898254,0.2453666627407074
4678,2302.6474957466125,5.174221314518945e-06,-0.010414626449346542,0.04100558161735535,0.24490393698215485
4679,2303.130975484848,2.5957759135053493e-05,0.02097669057548046,0.04039568454027176,0.2427445352077484
4680,2303.61608338356,9.504348781774752e-06,-0.0006779494578950107,0.0411752313375473,0.2381172627210617
4681,2304.101497411728,2.590517578937579e-05,-0.005244070198386908,0.04158925265073776,0.23842574656009674
4682,2304.586092710495,0.0001775894343154505,0.05112174525856972,0.05027395859360695,0.2260863482952118
4683,2305.0722863674164,4.3474374251673e-06,-0.03330894559621811,0.05220966786146164,0.22812184691429138
4684,2305.558865070343,5.149224671185948e-05,0.007878120057284832,0.04450533166527748,0.22855421900749207
4685,2306.0443484783173,1.0346211638534442e-05,-0.015076447278261185,0.04243268817663193,0.2381172627210617
4686,2306.528790473938,4.006241579190828e-05,-0.011074931360781193,0.04208459332585335,0.2390427142381668
4687,2307.0138058662415,3.805020605796017e-05,0.012861622497439384,0.042037561535835266,0.23271876573562622
4688,2308.0047018527985,0.00021778415248263627,0.04080189764499664,0.04174714535474777,0.23827150464057922
4689,2308.4907500743866,7.473488949472085e-05,0.05561224743723869,0.04208013042807579,0.2418190836906433
4690,2308.9747326374054,1.4362816727953032e-05,-0.008575606159865856,0.045109160244464874,0.24582938849925995
4691,2309.4598157405853,2.164037141483277e-05,0.0056476593017578125,0.04320608824491501,0.24366998672485352
4692,2309.9436795711517,0.0001914423773996532,-0.004253434017300606,0.041088253259658813,0.2353408932685852
4693,2310.4291875362396,0.00010874232248170301,-0.011444596573710442,0.041310276836156845,0.23271876573562622
4694,2310.914333343506,2.088787005050108e-05,0.015102097764611244,0.041678156703710556,0.23780877888202667
4695,2311.401742696762,6.53487368253991e-05,-0.03094181977212429,0.04552551358938217,0.24567514657974243
4696,2311.8870918750763,1.741163396218326e-05,0.007226226385682821,0.041449859738349915,0.24058514833450317
4697,2312.373512506485,7.502827884309227e-06,-0.023575657978653908,0.04321666434407234,0.24336150288581848
4698,2312.859040260315,0.00023258796136360615,0.017700672149658203,0.040322571992874146,0.233489990234375
4699,2313.345794439316,0.00010789510270114988,0.021317830309271812,0.042266398668289185,0.23040513694286346
4700,2313.8315949440002,1.6910276826820336e-05,-0.0029426130931824446,0.041413623839616776,0.23780877888202667
4701,2314.3183500766754,1.619062004465377e-06,-0.009317522868514061,0.04259554669260979,0.23750029504299164
4702,2314.802234172821,2.0820856661885045e-05,-0.011650643311440945,0.043684300035238266,0.2381172627210617
4703,2315.2873632907867,2.123441618095967e-06,0.029300549998879433,0.040848616510629654,0.2353408932685852
4704,2315.7737803459167,5.654051165038254e-06,0.047003913670778275,0.040297962725162506,0.23487816751003265
4705,2316.2586460113525,5.2797880925936624e-05,0.028984947130084038,0.04026326909661293,0.23287300765514374
4706,2316.7443907260895,8.661303581902757e-05,0.014347116462886333,0.0408109612762928,0.23642058670520782
4707,2317.2302017211914,3.915383786079474e-05,-0.0006569015677087009,0.041417039930820465,0.2371918112039566
4708,2317.7176654338837,0.00022920263290870935,-0.02682654745876789,0.04687057062983513,0.22777479887008667
4709,2318.202568054199,5.06457217852585e-05,-0.020552031695842743,0.04182291030883789,0.23503240942955017
4710,2318.690013885498,1.8193182768300176e-05,-0.006891555618494749,0.04161066189408302,0.23426119983196259
4711,2319.1753282546997,3.595128146116622e-05,-0.007998095825314522,0.04050735756754875,0.23379847407341003
4712,2319.6602742671967,5.507201876753243e-06,0.009141738526523113,0.042011283338069916,0.2353408932685852
4713,2320.145699739456,3.2317868317477405e-05,-0.02891215682029724,0.04144315794110298,0.23302724957466125
4714,2320.6295630931854,1.4161983017402235e-05,0.00873501319438219,0.04233025759458542,0.2288627028465271
4715,2321.1146495342255,8.636176062282175e-05,0.04325299710035324,0.04188812896609306,0.2353408932685852
4716,2321.5991067886353,4.5306383981369436e-05,-0.022985048592090607,0.04111860319972038,0.2325645238161087
4717,2322.085108757019,6.62718593957834e-05,-0.051539476960897446,0.0408228263258934,0.23410695791244507
4718,2322.5702278614044,0.0001370967220282182,-0.0343208909034729,0.04322540760040283,0.2251608818769455
4719,2323.055651664734,1.37713741423795e-05,0.03607461228966713,0.041137516498565674,0.2316390722990036
4720,2323.5410091876984,6.462199962697923e-05,0.014631371013820171,0.04081274941563606,0.2288627028465271
4721,2324.025773525238,0.0001146772556239739,-0.0017546778544783592,0.04316944628953934,0.23672908544540405
4722,2324.5135202407837,1.914901986310724e-05,0.03527209535241127,0.041032321751117706,0.2353408932685852
4723,2324.9990916252136,1.8564816855359823e-05,-0.005095680709928274,0.04142164811491966,0.2379630208015442
4724,2325.4852290153503,2.879310522985179e-05,-0.02239706553518772,0.041916098445653915,0.23086786270141602
4725,2325.972231388092,0.00016237393720075488,-0.0009631863213144243,0.04235612228512764,0.22947968542575836
4726,2326.45743560791,4.8014411731855944e-05,0.003234391799196601,0.040350623428821564,0.23287300765514374
4727,2326.9426188468933,6.3333918660646304e-06,0.00015893920499365777,0.040722914040088654,0.23456968367099762
4728,2327.429345846176,8.352346776518971e-05,0.03708067163825035,0.0481841005384922,0.24212756752967834
4729,2327.915414571762,4.963639185007196e-06,0.02243172377347946,0.044807061553001404,0.2408936321735382
4730,2328.403541326523,4.341080420999788e-05,0.010812520980834961,0.04019134119153023,0.233489990234375
4731,2328.8889441490173,0.0004037870967295021,0.0025855188723653555,0.04390261322259903,0.24151059985160828
4732,2329.375696659088,6.079076229070779e-06,-0.009994667954742908,0.04094743728637695,0.23827150464057922
4733,2329.8623340129852,0.00012218987103551626,-0.0010202678386121988,0.04615231230854988,0.24567514657974243
4734,2330.347724199295,2.4971901439130306e-05,0.007031656336039305,0.04087081179022789,0.23827150464057922
4735,2330.8326251506805,7.018927863100544e-05,-0.016872122883796692,0.04431949928402901,0.24413272738456726
4736,2331.3183550834656,7.834955795260612e-06,0.011236376129090786,0.04349559545516968,0.2407393902540207
4737,2331.804234981537,3.534110510372557e-05,-0.01902802102267742,0.04326393082737923,0.24243605136871338
4738,2332.2892215251923,2.307670183654409e-05,0.011807365342974663,0.04142307490110397,0.23842574656009674
4739,2332.7747597694397,4.044516117573949e-06,-0.012368631549179554,0.04457048699259758,0.24366998672485352
4740,2333.2596487998962,4.727708801510744e-05,0.04061858728528023,0.04027163237333298,0.2407393902540207
4741,2333.744219303131,2.0407969714142382e-05,-0.04798828810453415,0.04030998423695564,0.23919695615768433
4742,2334.228988170624,3.106693475274369e-05,-0.013957289978861809,0.04006628692150116,0.23827150464057922
4743,2334.7146396636963,0.00013706192839890718,0.0064668855629861355,0.043645888566970825,0.2316390722990036
4744,2335.198861837387,0.0003159529296681285,0.013895955868065357,0.05121207609772682,0.22765912115573883
4745,2335.683701276779,0.00020717161532957107,-0.00801351759582758,0.04169515520334244,0.2288627028465271
4746,2336.1696088314056,1.1968680155405309e-05,-0.0534193329513073,0.04306677728891373,0.2270117998123169
4747,2336.655462026596,3.5164543078280985e-05,0.022515496239066124,0.040984079241752625,0.22947968542575836
4748,2337.1404592990875,2.7036574465455487e-05,0.008404537104070187,0.0427410826086998,0.2270117998123169
4749,2337.6261625289917,4.348675702203764e-06,0.02386457473039627,0.04131525754928589,0.23009665310382843
4750,2338.1118552684784,1.6227390005951747e-05,-0.016816681250929832,0.040876928716897964,0.2316390722990036
4751,2338.5976967811584,9.781061089597642e-05,0.008888856507837772,0.04441923275589943,0.23873423039913177
4752,2339.082070350647,8.865265408530831e-05,0.01744820363819599,0.04190355911850929,0.23086786270141602
4753,2339.5664207935333,0.00034348497865721583,0.012886504642665386,0.043836887925863266,0.2388884723186493
4754,2340.0533225536346,4.702760634245351e-05,-0.015609398484230042,0.0479026660323143,0.24521242082118988
4755,2340.5376756191254,1.8177479432779364e-05,-0.008369555696845055,0.04320766031742096,0.24151059985160828
4756,2341.0229930877686,0.0001283495657844469,-0.028325051069259644,0.04552749544382095,0.24598363041877747
4757,2341.5086879730225,0.0002553161757532507,0.017213361337780952,0.04021841287612915,0.23750029504299164
4758,2341.9943158626556,6.62015299894847e-05,-0.027389802038669586,0.04064849391579628,0.23965968191623688
4759,2342.47904253006,2.5105089662247337e-05,-0.0481182225048542,0.04172069579362869,0.23426119983196259
4760,2342.9655532836914,1.307004004047485e-05,0.0074651893228292465,0.03999038413167,0.2370375692844391
4761,2343.4510984420776,9.116386354435235e-05,-0.024002680554986,0.03990672528743744,0.2399681657552719
4762,2343.935387134552,8.56769929669099e-06,0.011192519217729568,0.040928587317466736,0.23642058670520782
4763,2344.421959877014,0.0002640936872921884,0.009873471222817898,0.04559381306171417,0.249068483710289
4764,2344.9060230255127,1.9415279894019477e-05,0.0073678563348948956,0.043717753142118454,0.24752604961395264
4765,2345.392282962799,2.083486288029235e-05,0.016267109662294388,0.04070466011762619,0.24397847056388855
4766,2346.383848667145,3.04665354633471e-05,-0.02224532514810562,0.04144708439707756,0.2444412112236023
4767,2346.870273590088,2.21754344238434e-05,0.02553604729473591,0.044520989060401917,0.24891424179077148
4768,2347.356426000595,2.0147224859101698e-05,-0.009883478283882141,0.04284839704632759,0.24660059809684753
4769,2347.840802669525,2.398255128355231e-05,0.001400783658027649,0.03974887356162071,0.24228180944919586
4770,2348.3264927864075,1.9420162061578594e-05,0.02426092140376568,0.04154384508728981,0.2371918112039566
4771,2348.8125195503235,2.253215279779397e-05,-0.003727514063939452,0.041790224611759186,0.24382422864437103
4772,2349.2997562885284,0.00011728115350706503,-0.015871571376919746,0.042030997574329376,0.233489990234375
4773,2349.7852063179016,4.549118602881208e-05,0.0036832867190241814,0.04587439075112343,0.2288627028465271
4774,2350.272097826004,2.3269954908755608e-05,0.02586277946829796,0.03975561633706093,0.23580361902713776
4775,2350.757828474045,8.184270700439811e-05,-0.020935755223035812,0.040486305952072144,0.23487816751003265
4776,2351.2440304756165,0.0001711820950731635,-0.015741463750600815,0.042628880590200424,0.22917118668556213
4777,2351.7289185523987,1.9252225683885626e-05,-0.0014347442192956805,0.04077263921499252,0.23117634654045105
4778,2352.21452832222,0.00016063991643022746,-0.05276338383555412,0.04110468178987503,0.23564937710762024
4779,2352.699504852295,0.00016929027333389968,0.030203495174646378,0.054985739290714264,0.24737180769443512
4780,2353.186709880829,6.852607384644216e-06,-0.005450259894132614,0.0443589948117733,0.24043090641498566
4781,2353.671329021454,2.8467688025557436e-05,-0.024108214303851128,0.04235905036330223,0.2398139238357544
4782,2354.157378435135,1.7330461560050026e-05,-0.03895595297217369,0.04027832671999931,0.23580361902713776
4783,2354.6437616348267,0.00011567660112632439,0.026106450706720352,0.04355012997984886,0.24289877712726593
4784,2355.1294589042664,4.1563675040379167e-05,0.006758307106792927,0.040960341691970825,0.23857998847961426
4785,2355.6148478984833,1.2823223187297117e-05,0.030389640480279922,0.04143369942903519,0.23965968191623688
4786,2356.100362300873,0.00012667760893236846,0.048925239592790604,0.04009626433253288,0.23657482862472534
4787,2356.585287094116,5.4745914894738235e-06,-0.023971332237124443,0.04005933180451393,0.23580361902713776
4788,2357.070381641388,7.334479596465826e-05,-0.0014616682892665267,0.04003473371267319,0.23549513518810272
4789,2357.554936647415,9.763098933035508e-05,0.01858147419989109,0.041002433747053146,0.23040513694286346
4790,2358.039962530136,3.534654388204217e-05,0.015047430992126465,0.04356510192155838,0.2390427142381668
4791,2358.525990486145,2.348784801142756e-05,0.022585518658161163,0.04322030767798424,0.2407393902540207
4792,2359.0107159614563,3.862437552015763e-06,-0.026015719398856163,0.04012534022331238,0.2351866513490677
4793,2359.495237827301,1.084669634110469e-06,-0.0140580078586936,0.04369957000017166,0.24197332561016083
4794,2359.9816455841064,2.344329459447181e-06,-0.011143716052174568,0.04344171658158302,0.2416648417711258
4795,2360.467682123184,0.00018866655591409653,-0.015266354195773602,0.04469890892505646,0.24320726096630096
4796,2360.953141450882,6.61485391901806e-05,-0.04538245499134064,0.045301903039216995,0.24552090466022491
4797,2361.439017534256,2.328035952814389e-05,-0.015393800102174282,0.046679504215717316,0.24552090466022491
4798,2361.9255657196045,3.915480920113623e-05,0.0052807223983109,0.040248848497867584,0.23842574656009674
4799,2362.4115290641785,7.180990360211581e-05,0.028800897300243378,0.041413500905036926,0.23426119983196259
4800,2362.8959023952484,8.882841211743653e-05,0.028059517964720726,0.04041767120361328,0.23857998847961426
4801,2363.3823993206024,0.0001010572595987469,0.012603655457496643,0.04057137295603752,0.23472392559051514
4802,2363.8685896396637,2.3057082216837443e-05,-0.0005620838492177427,0.04449708014726639,0.2297881692647934
4803,2364.3549106121063,2.9427194476738805e-06,0.027018792927265167,0.040205612778663635,0.233489990234375
4804,2364.8400869369507,1.424435595254181e-05,0.01867501810193062,0.04267475754022598,0.24043090641498566
4805,2365.3257966041565,7.922139957372565e-06,-8.131146023515612e-05,0.04024037718772888,0.23765453696250916
4806,2365.813624858856,0.00016766357293818146,-0.020725300535559654,0.050881434231996536,0.24968545138835907
4807,2366.2990193367004,5.3093557653483e-05,-0.001549174776300788,0.03954239562153816,0.2370375692844391
4808,2366.784466266632,1.0067757102660835e-05,0.005528896115720272,0.03947335481643677,0.23580361902713776
4809,2367.269993543625,2.4230968847405165e-05,-0.022243833169341087,0.039738766849040985,0.2381172627210617
4810,2367.756531238556,0.00017008581198751926,0.023255718871951103,0.042885854840278625,0.24428696930408478
4811,2368.2428770065308,0.00028205683338455856,0.025745581835508347,0.05530456453561783,0.2580145597457886
4812,2368.7286689281464,5.509421043825569e-06,-0.011985248886048794,0.04619382694363594,0.25045666098594666
4813,2369.2133145332336,5.8062047173734754e-05,0.009741831570863724,0.046091511845588684,0.2519990801811218
4814,2369.698895215988,4.411564805195667e-05,-0.04766998812556267,0.041317131370306015,0.24505817890167236
4815,2370.185698747635,0.00016224069986492395,-0.003568897722288966,0.045620355755090714,0.25176772475242615
4816,2370.672337293625,0.00010208639287156984,0.024815330281853676,0.0414079912006855,0.2472175657749176
4817,2371.1587290763855,0.00018352641200181097,0.033773697912693024,0.042044904083013535,0.24120211601257324
4818,2371.6438615322113,7.778417057124898e-05,0.021035894751548767,0.041253648698329926,0.23965968191623688
4819,2372.129928588867,3.676192136481404e-05,0.03856206312775612,0.040510375052690506,0.2418190836906433
4820,2372.6153321266174,4.749084382638102e-06,0.0140220420435071,0.04034498333930969,0.24336150288581848
4821,2373.102397441864,6.648878479609266e-05,-0.05887231603264809,0.04092356190085411,0.24289877712726593
4822,2373.588018655777,6.148840839159675e-06,0.00047467826516367495,0.04010478034615517,0.24397847056388855
4823,2374.0741205215454,1.3613914234156255e-05,0.01782328262925148,0.040289152413606644,0.2427445352077484
4824,2374.560256958008,7.334621841437183e-06,0.03211432322859764,0.04038919508457184,0.24552090466022491
4825,2375.0455374717712,1.496326058259001e-05,0.021009797230362892,0.043066900223493576,0.24875999987125397
4826,2375.531125307083,7.002815254963934e-05,-0.05201154202222824,0.04114942252635956,0.24798879027366638
4827,2376.0169117450714,3.1500982004217803e-05,-0.008194408379495144,0.044106945395469666,0.2516905963420868
4828,2376.502594470978,8.421265192737337e-06,-0.005156086757779121,0.044203631579875946,0.25246182084083557
4829,2376.9886791706085,4.912069925921969e-05,0.006675264798104763,0.04146866500377655,0.2453666627407074
4830,2377.4724521636963,4.938335041515529e-05,0.01299972739070654,0.04041331261396408,0.2444412112236023
4831,2377.9568514823914,1.1613200513238553e-05,0.015036460943520069,0.040693871676921844,0.24505817890167236
4832,2378.4424521923065,2.9682523745577782e-05,-0.005531779490411282,0.040985822677612305,0.24613787233829498
4833,2378.92755484581,1.434124442312168e-05,-0.003292602254077792,0.04054822027683258,0.24212756752967834
4834,2379.413918018341,3.0354643968166783e-05,-0.015803499147295952,0.042126286774873734,0.2416648417711258
4835,2379.900620698929,1.4382334484253079e-05,-0.031141797080636024,0.04130199924111366,0.2416648417711258
4836,2380.386157274246,8.718968274479266e-06,0.04626017063856125,0.045152001082897186,0.23487816751003265
4837,2380.872213125229,4.917713795293821e-06,0.016430513933300972,0.04133373498916626,0.23827150464057922
4838,2381.35635471344,0.0001340829039691016,-0.0181712806224823,0.0408039428293705,0.23688332736492157
4839,2381.8414163589478,1.183584663522197e-05,0.0013590191956609488,0.042571861296892166,0.23503240942955017
4840,2382.324987411499,7.995481428224593e-05,0.005936119239777327,0.04026978090405464,0.23765453696250916
4841,2382.8111300468445,5.6637469242559746e-05,-0.011138679459691048,0.042549580335617065,0.23426119983196259
4842,2383.2973663806915,0.00013216222578193992,0.040437307208776474,0.04431949555873871,0.24567514657974243
4843,2383.7835705280304,2.1283603928168304e-06,-0.02268582209944725,0.04167776182293892,0.24397847056388855
4844,2384.774055957794,6.367186870193109e-06,0.019611060619354248,0.04071458429098129,0.24243605136871338
4845,2385.2585916519165,1.0789971383928787e-05,0.012022290378808975,0.04058052971959114,0.24320726096630096
4846,2385.7444970607758,0.0001817894954001531,0.019294768571853638,0.044999148696660995,0.23009665310382843
4847,2386.2306916713715,7.576028565381421e-06,-0.0038567238952964544,0.0411558523774147,0.23318150639533997
4848,2386.7155702114105,0.00013995014887768775,-0.022149300202727318,0.04556778073310852,0.24521242082118988
4849,2387.20077419281,1.636859633435961e-05,0.023244809359312057,0.04392031952738762,0.24382422864437103
4850,2387.6865544319153,0.0001895627356134355,0.010526914149522781,0.042807336896657944,0.23009665310382843
4851,2388.172302007675,3.6135868867859244e-05,0.013001258485019207,0.03955470398068428,0.2362663447856903
4852,2388.656487941742,9.893658716464415e-05,0.008181480690836906,0.039592940360307693,0.23549513518810272
4853,2389.142365217209,1.455677738704253e-05,-0.009807790629565716,0.040303077548742294,0.23271876573562622
4854,2389.6272501945496,7.284453022293746e-05,0.006333744153380394,0.04116690531373024,0.24012240767478943
4855,2390.1122891902924,4.744329271488823e-05,-0.04208884760737419,0.041966650635004044,0.23194755613803864
4856,2390.5989496707916,1.815736322896555e-05,-0.024033047258853912,0.040603771805763245,0.2398139238357544
4857,2391.0859372615814,2.104066516039893e-05,0.010028902441263199,0.04031061753630638,0.2381172627210617
4858,2391.5716960430145,5.226490611676127e-05,0.039838436990976334,0.04227902367711067,0.24151059985160828
4859,2392.0565407276154,1.2558331036416348e-05,0.003876124508678913,0.04019150882959366,0.2388884723186493
4860,2392.5419578552246,8.743623766349629e-05,-0.0159598458558321,0.040378764271736145,0.2399681657552719
4861,2393.027617454529,4.613757482729852e-05,0.03319317102432251,0.04214216396212578,0.2445954531431198
4862,2393.5134053230286,7.025395234450116e-07,-0.003782502841204405,0.040061887353658676,0.23842574656009674
4863,2393.9980046749115,2.1172294509597123e-05,-0.0019432543776929379,0.04027336463332176,0.24012240767478943
4864,2394.4846889972687,2.3241716917254962e-05,-0.042291153222322464,0.04003743827342987,0.2381172627210617
4865,2394.969534635544,1.762626379786525e-05,-0.002598058432340622,0.04179267957806587,0.2427445352077484
4866,2395.455862045288,0.00014278983871918172,0.003571324050426483,0.04272503778338432,0.23009665310382843
4867,2395.9412081241608,7.495936733903363e-05,-0.008088524453341961,0.040485791862010956,0.23318150639533997
4868,2396.4255475997925,0.00016212908667512238,0.031067509204149246,0.044000305235385895,0.24197332561016083
4869,2396.9106607437134,8.577475819038227e-05,-0.006886242423206568,0.0505279004573822,0.25061091780662537
4870,2397.3944516181946,5.118300578033086e-06,-0.010444162413477898,0.04316100850701332,0.2453666627407074
4871,2397.880379676819,0.00020424944523256272,-0.0029331373516470194,0.04102082923054695,0.23472392559051514
4872,2398.36612701416,0.0002078572433674708,0.009793655946850777,0.048431865870952606,0.24922272562980652
4873,2398.8496952056885,1.7575885067344643e-05,0.028037380427122116,0.04220378026366234,0.24413272738456726
4874,2399.3347573280334,8.148198503477033e-06,-0.00514385337010026,0.04347829893231392,0.2453666627407074
4875,2399.820060491562,3.143616777379066e-05,0.010531227104365826,0.040252525359392166,0.24058514833450317
4876,2400.3058784008026,3.4766333556035534e-05,0.008299276232719421,0.04227296635508537,0.24397847056388855
4877,2400.7913303375244,9.537863832065341e-08,-0.0012622212525457144,0.04016080126166344,0.2408936321735382
4878,2401.2765181064606,8.090973278740421e-05,0.011097058653831482,0.04049377515912056,0.2362663447856903
4879,2401.7627975940704,5.228044756222516e-05,-0.012128631584346294,0.040412791073322296,0.23734605312347412
4880,2402.2469942569733,5.0167822337243706e-05,0.00194382609333843,0.04010938107967377,0.23765453696250916
4881,2402.732671022415,2.357535959163215e-05,-0.010189972817897797,0.04045698046684265,0.2390427142381668
4882,2403.2177970409393,8.078534818878325e-08,-0.0009708815487101674,0.04131513461470604,0.23503240942955017
4883,2403.7040090560913,0.00016230018809437752,0.05191633105278015,0.04535914212465286,0.22639483213424683
4884,2404.188933134079,6.87061037751846e-05,0.021198447793722153,0.04369369149208069,0.23935119807720184
4885,2404.6738681793213,8.988999616121873e-05,-0.02533438615500927,0.048347506672143936,0.24582938849925995
4886,2405.1583116054535,1.15536668090499e-05,-0.018594535067677498,0.0455668605864048,0.2444412112236023
4887,2405.643873691559,6.065613342798315e-05,-0.032747745513916016,0.04322629049420357,0.24135635793209076
4888,2406.1289825439453,1.1413447282393463e-05,0.0042626261711120605,0.041775885969400406,0.24012240767478943
4889,2406.6159324645996,1.0217862836725544e-05,-0.00227856682613492,0.04096400365233421,0.23919695615768433
4890,2407.1019229888916,2.2887936211191118e-05,0.00021796344663016498,0.04217810556292534,0.23827150464057922
4891,2407.587499856949,0.0001579108356963843,0.005155512131750584,0.04826465621590614,0.22485239803791046
4892,2408.0735244750977,2.426089849905111e-05,0.05024358630180359,0.041635662317276,0.23487816751003265
4893,2408.560162782669,6.766634760424495e-05,0.020253999158740044,0.04230918362736702,0.2270117998123169
4894,2409.046389102936,3.114697756245732e-05,-0.007601100020110607,0.04102125018835068,0.22917118668556213
4895,2409.531171321869,3.5336703149368986e-05,-0.031143760308623314,0.041780732572078705,0.2270117998123169
4896,2410.017452478409,0.00015523067850153893,0.05125580355525017,0.042692724615335464,0.22392694652080536
4897,2410.502832889557,1.981264358619228e-05,0.03166542574763298,0.04215504601597786,0.2316390722990036
4898,2410.988772392273,2.0192976080579683e-05,-0.01399423461407423,0.04241185262799263,0.23194755613803864
4899,2411.4750254154205,1.2851823157689068e-05,-0.0025365070905536413,0.042880043387413025,0.2325645238161087
4900,2411.960720062256,1.284217432839796e-05,0.014844950288534164,0.04445011168718338,0.2344154417514801
4901,2412.4469463825226,2.3241016606334597e-05,0.024221278727054596,0.04042372107505798,0.22917118668556213
4902,2412.9333732128143,8.768401130510028e-06,0.00025616452330723405,0.04062885791063309,0.2288627028465271
4903,2413.4176087379456,8.482960402034223e-05,-0.0089843375608325,0.040483903139829636,0.2307136207818985
4904,2413.903469324112,7.45766592444852e-05,-0.004185444675385952,0.04416416212916374,0.23564937710762024
4905,2414.389134168625,0.00010737600678112358,-0.020523805171251297,0.04145381599664688,0.22454391419887543
4906,2414.8757107257843,9.054625843418762e-05,0.04505141079425812,0.04211827740073204,0.23503240942955017
4907,2415.361983060837,1.0703182852012105e-05,-0.027597641572356224,0.041564635932445526,0.23364423215389252
4908,2415.848443031311,1.0639793799782638e-05,-0.03523608669638634,0.04029972478747368,0.23194755613803864
4909,2416.3339438438416,1.970691664610058e-05,-0.005915314424782991,0.04432114213705063,0.23688332736492157
4910,2416.8205518722534,0.0001151811593445018,0.008172164671123028,0.04038660228252411,0.2260863482952118
4911,2417.3076136112213,6.675779331999365e-06,0.018955936655402184,0.04094265028834343,0.22577786445617676
4912,2417.7925872802734,2.8894699426018633e-05,0.0030790758319199085,0.04278794303536415,0.23487816751003265
4913,2418.278611421585,3.2139553240995156e-06,0.01336586195975542,0.03985748440027237,0.22947968542575836
4914,2418.7652971744537,3.498497790133115e-06,0.03778231143951416,0.03997711464762688,0.23009665310382843
4915,2419.2521102428436,2.70490982074989e-05,0.001744279870763421,0.044789377599954605,0.23580361902713776
4916,2419.7385189533234,5.372773557610344e-06,-0.011227097362279892,0.040502455085515976,0.23225603997707367
4917,2420.224823474884,9.747959848027676e-05,-0.013988707214593887,0.045570842921733856,0.2379630208015442
4918,2420.7103292942047,2.2457688828581013e-05,-0.025540994480252266,0.041319265961647034,0.22762876749038696
4919,2421.195451259613,2.5559396817698143e-05,0.034330807626247406,0.043219875544309616,0.23688332736492157
4920,2421.6814551353455,4.8422465624753386e-05,-0.07291427254676819,0.04078894108533859,0.22855421900749207
4921,2422.1663444042206,5.000685268896632e-05,-0.013238725252449512,0.039874833077192307,0.23179331421852112
4922,2423.157619714737,2.3452696041204035e-05,-0.009204425849020481,0.045492399483919144,0.24043090641498566
4923,2423.643329143524,1.1248795317442273e-06,-0.01696590706706047,0.041757773607969284,0.23657482862472534
4924,2424.127242565155,0.00016205642896238714,-0.0037130045238882303,0.04661014676094055,0.2427445352077484
4925,2424.614049911499,0.00010217173985438421,0.0027644680812954903,0.04023031145334244,0.23333574831485748
4926,2425.099737405777,6.658942584181204e-05,0.01949523389339447,0.04492846503853798,0.23965968191623688
4927,2425.5858051776886,1.332837058498626e-07,0.010990556329488754,0.04211225360631943,0.23133058845996857
4928,2426.071227312088,2.9553939384641126e-05,0.025153476744890213,0.04064731299877167,0.23395271599292755
4929,2426.5571191310883,2.0478570149862207e-05,-0.03294464200735092,0.04091200977563858,0.23426119983196259
4930,2427.0427067279816,3.4563965982670197e-06,0.022687459364533424,0.04110388085246086,0.23426119983196259
4931,2427.5284790992737,0.0002392175665590912,-0.0043089017271995544,0.04100164398550987,0.22855421900749207
4932,2428.0144951343536,0.0001097632193705067,0.030904294922947884,0.0405723936855793,0.22670331597328186
4933,2428.499700307846,6.47711112833349e-06,0.018036143854260445,0.04186081141233444,0.2260863482952118
4934,2428.9851047992706,1.3294374184624758e-05,-0.0052730124443769455,0.039679594337940216,0.2307136207818985
4935,2429.4723887443542,8.740672456042375e-06,-0.003957316279411316,0.04381078481674194,0.23564937710762024
4936,2429.958260536194,4.658697434933856e-05,0.02137151174247265,0.042791448533535004,0.23503240942955017
4937,2430.444031715393,0.00027658173348754644,0.016572467982769012,0.04187639802694321,0.2242354303598404
4938,2430.9287402629852,1.929500649566762e-05,0.002413373440504074,0.03949127718806267,0.22639483213424683
4939,2431.412648677826,3.313674824312329e-05,0.007405275013297796,0.040060464292764664,0.22855421900749207
4940,2431.8992545604706,0.00022691849153488874,-0.052632398903369904,0.048984214663505554,0.2390427142381668
4941,2432.3841989040375,0.00017141233547590673,-0.020008087158203125,0.047919221222400665,0.2418190836906433
4942,2432.8697361946106,2.8803346140193753e-05,-0.0005724316579289734,0.03984438627958298,0.23179331421852112
4943,2433.3555369377136,6.922733882674947e-05,0.020602712407708168,0.04037173092365265,0.2351866513490677
4944,2433.8398406505585,4.4243533920962363e-05,0.04301637411117554,0.040273554623126984,0.23472392559051514
4945,2434.324764728546,2.7395158213039394e-06,-0.003495465964078903,0.03995243459939957,0.2316390722990036
4946,2434.8105762004852,3.9307476981775835e-05,-0.002821768168359995,0.04370542988181114,0.2362663447856903
4947,2435.2966401576996,3.8830985431559384e-05,-0.018551921471953392,0.04255331680178642,0.2379630208015442
4948,2435.7822830677032,2.9423804335237946e-06,-0.033911172300577164,0.0412050262093544,0.23503240942955017
4949,2436.26691365242,5.919926115893759e-05,-0.009127448312938213,0.04286816716194153,0.2399681657552719
4950,2436.752498626709,5.2768471505260095e-05,-0.011233489029109478,0.040911417454481125,0.2361121028661728
4951,2437.238261461258,5.378507194109261e-05,0.011191737838089466,0.04179223254323006,0.23750029504299164
4952,2437.7239117622375,0.00020165418391115963,0.05441756546497345,0.04134853929281235,0.23580361902713776
4953,2438.2089772224426,4.3475270103954244e-06,0.017049526795744896,0.041583102196455,0.23487816751003265
4954,2438.694363594055,2.833043481587083e-06,-0.010707435198128223,0.045077625662088394,0.2297881692647934
4955,2439.180564403534,1.6777166820247658e-05,0.006842766888439655,0.044799868017435074,0.22732028365135193
4956,2439.666179418564,5.0933131205965765e-06,-0.02293230965733528,0.040333859622478485,0.2361121028661728
4957,2440.1525769233704,0.0002752856526058167,-0.01027036365121603,0.04090596362948418,0.2362663447856903
4958,2440.637818813324,1.184905613627052e-05,0.0032832000870257616,0.04090842604637146,0.23750029504299164
4959,2441.12340593338,2.5503908545942977e-05,0.04315951094031334,0.04453231021761894,0.24120211601257324
4960,2441.609241962433,2.0880861484329216e-05,0.009834599681198597,0.0400376096367836,0.23009665310382843
4961,2442.0961248874664,2.9690352675970644e-05,0.031748827546834946,0.039725612848997116,0.23379847407341003
4962,2442.5830602645874,3.858133368339622e-06,0.08537483215332031,0.04534731060266495,0.24151059985160828
4963,2443.0678544044495,3.7815116229467094e-05,-0.000774707761593163,0.045890215784311295,0.24135635793209076
4964,2443.553493976593,9.61387650022516e-06,0.028164910152554512,0.04697442054748535,0.24366998672485352
4965,2444.0383586883545,6.299574124568608e-06,-0.05571384355425835,0.040903978049755096,0.23873423039913177
4966,2444.524295091629,6.826069147791713e-05,-0.002761904615908861,0.041813526302576065,0.24058514833450317
4967,2445.00994181633,3.520780592225492e-05,0.02056768350303173,0.04121970757842064,0.24012240767478943
4968,2445.498064994812,0.00016713056538719684,-0.04103223234415054,0.0406964085996151,0.23194755613803864
4969,2445.9842076301575,2.8464168281061575e-05,0.02406473271548748,0.04503445699810982,0.2427445352077484
4970,2446.4696702957153,0.00012800189142581075,0.001701650326140225,0.040789734572172165,0.2353408932685852
4971,2446.9546689987183,2.514278548915172e-06,-0.007146493531763554,0.04104429483413696,0.23456968367099762
4972,2447.4409577846527,2.6403762603877112e-05,0.018838481977581978,0.041622381657361984,0.23873423039913177
4973,2447.926071882248,6.884475442348048e-05,-0.03971215710043907,0.0404224619269371,0.23595786094665527
4974,2448.411341905594,5.4341915529221296e-05,-0.019606109708547592,0.040505219250917435,0.23379847407341003
4975,2448.898637533188,4.010232260043267e-06,-0.01959558017551899,0.041019540280103683,0.23750029504299164
4976,2449.385065317154,7.124792489321408e-08,-7.0448215410579e-05,0.04104038327932358,0.23857998847961426
4977,2449.8708288669586,8.04686976607627e-07,0.012888848781585693,0.04054545611143112,0.23657482862472534
4978,2450.356910943985,7.901760545792058e-05,0.00721314549446106,0.0401020310819149,0.23210179805755615
4979,2450.84175491333,3.1184852559817955e-05,0.017516683787107468,0.04083018749952316,0.22917118668556213
4980,2451.326844930649,3.7540379707934335e-05,0.0030877524986863136,0.039418354630470276,0.23210179805755615
4981,2451.810932636261,2.0542061974992976e-05,0.009807328693568707,0.04219726473093033,0.227937251329422
4982,2452.296895503998,9.930395754054189e-05,0.006719981785863638,0.04135032743215561,0.22824573516845703
4983,2452.7830262184143,0.00022895073925610632,0.0354059636592865,0.03981701284646988,0.23333574831485748
4984,2453.268564224243,0.0002371421578573063,0.018172569572925568,0.044466469436883926,0.2407393902540207
4985,2453.75474691391,3.3796146453823894e-05,-0.009124597534537315,0.04320782050490379,0.2388884723186493
4986,2454.2419095039368,1.0248975740978494e-05,0.010082966648042202,0.04058801010251045,0.23657482862472534
4987,2454.7260313034058,2.412359663139796e-06,0.004557893145829439,0.04076357185840607,0.2370375692844391
4988,2455.211511850357,7.57118698402337e-07,-0.026257142424583435,0.03964819014072418,0.23179331421852112
4989,2455.6965124607086,4.822260234504938e-05,-0.06819844245910645,0.04043140262365341,0.2288627028465271
4990,2456.182437181473,2.4316654162248597e-05,0.026275021955370903,0.0391206368803978,0.23009665310382843
4991,2456.668197154999,1.0581842389001395e-06,0.008438651449978352,0.04073267802596092,0.227937251329422
4992,2457.153970479965,1.2640403838304337e-05,0.047379281371831894,0.039458777755498886,0.22947968542575836
4993,2457.6396646499634,3.035710506082978e-05,-0.00031692979973740876,0.04119719937443733,0.23487816751003265
4994,2458.1259298324585,1.556065762997605e-05,-0.03468969836831093,0.03937177360057831,0.23287300765514374
4995,2458.61096739769,1.3781605957774445e-05,0.020348558202385902,0.03898639976978302,0.23210179805755615
4996,2459.0960652828217,2.2970776626607403e-05,-0.04645337164402008,0.03942587971687317,0.22947968542575836
4997,2459.5816695690155,2.8975069653824903e-05,-0.0023726525250822306,0.03936363384127617,0.23102210462093353
4998,2460.068057537079,0.0002006075083045289,0.056224267929792404,0.04019658640027046,0.22670331597328186
4999,2460.5541336536407,1.6486339518451132e-05,0.009756220504641533,0.03931967541575432,0.22855421900749207
5000,2461.0392310619354,8.441344107268378e-06,-0.03407837823033333,0.039427101612091064,0.2270117998123169
5001,2462.031069993973,1.2533849258034024e-05,0.001292435103096068,0.0400620773434639,0.23271876573562622
5002,2462.5183947086334,1.7544813090353273e-05,-0.0010527271078899503,0.03973481431603432,0.23194755613803864
5003,2463.0054743289948,1.4128586371953133e-05,-0.01853225752711296,0.038865238428115845,0.23133058845996857
5004,2463.4913885593414,9.346391743747517e-05,0.005458227824419737,0.04110930114984512,0.22670331597328186
5005,2463.976802110672,1.7120408301707357e-05,0.013186903670430183,0.039242543280124664,0.2288627028465271
5006,2464.46334028244,5.877402600162895e-06,0.004780865740031004,0.03970266133546829,0.23179331421852112
5007,2464.9500403404236,6.627062703046249e-06,0.008633360266685486,0.043167613446712494,0.23580361902713776
5008,2465.435611963272,3.582478893804364e-05,0.04587912559509277,0.04005903750658035,0.22577786445617676
5009,2465.9219119548798,4.072001320309937e-05,0.038487840443849564,0.03870299458503723,0.23086786270141602
5010,2466.407247543335,2.936885039162007e-06,-0.019455282017588615,0.03871690481901169,0.2307136207818985
5011,2466.892625808716,1.4525512597174384e-05,0.028587404638528824,0.04267080873250961,0.2370375692844391
5012,2467.3768906593323,0.00026779944892041385,-0.005363925360143185,0.05444182828068733,0.23166942596435547
5013,2467.861953496933,1.1781671673816163e-05,-0.012643832713365555,0.04406875744462013,0.22434686124324799
5014,2468.3481962680817,0.00025865924544632435,0.060540590435266495,0.046121593564748764,0.23842574656009674
5015,2468.8350813388824,0.0002194892440456897,-0.0044892034493386745,0.048560433089733124,0.24336150288581848
5016,2469.320380449295,3.117636515526101e-05,-0.002774236723780632,0.04036550596356392,0.23564937710762024
5017,2469.8052821159363,7.740777073195204e-05,-0.006458293180912733,0.03958727419376373,0.23210179805755615
5018,2470.291567325592,3.373918616489391e-06,-0.005425108131021261,0.04004395380616188,0.23379847407341003
5019,2470.7773158550262,9.92070636129938e-06,0.019140668213367462,0.04003302752971649,0.23472392559051514
5020,2471.261747598648,7.403637482639169e-06,0.004117430187761784,0.039709530770778656,0.23333574831485748
5021,2471.7475361824036,9.568693712935783e-06,-0.0047428300604224205,0.04035324603319168,0.2361121028661728
5022,2472.233283519745,1.007245373330079e-05,0.016456369310617447,0.040065161883831024,0.23564937710762024
5023,2472.719222545624,0.00010488127009011805,-0.01978485845029354,0.03923332318663597,0.23009665310382843
5024,2473.2050573825836,1.2078591680619866e-05,-0.025002725422382355,0.04002195596694946,0.227937251329422
5025,2473.690667152405,5.894884452573024e-05,-0.0407172329723835,0.03959130495786667,0.2325645238161087
5026,2474.1757323741913,9.016454714583233e-05,-0.04011240974068642,0.03912266716361046,0.22947968542575836
5027,2474.660988330841,2.594777470221743e-05,-0.02398700639605522,0.041770920157432556,0.23672908544540405
5028,2475.1469802856445,2.3209435312310234e-05,-0.022992610931396484,0.039847005158662796,0.23564937710762024
5029,2475.630681037903,4.317756520322291e-06,-0.022146278992295265,0.04108516499400139,0.23549513518810272
5030,2476.116713285446,0.00023090765171218663,0.03080674633383751,0.05430014804005623,0.24937696754932404
5031,2476.602089881897,5.6580342061351985e-05,0.007064112462103367,0.03931422159075737,0.23364423215389252
5032,2477.0881962776184,1.5582305422867648e-05,0.0060828737914562225,0.03863351419568062,0.23133058845996857
5033,2477.574860095978,0.00013805449998471886,0.012282812036573887,0.039567697793245316,0.23564937710762024
5034,2478.0594384670258,6.174259033286944e-05,0.04740769416093826,0.03895658627152443,0.23271876573562622
5035,2478.545080423355,1.035444438457489e-05,0.05402202531695366,0.039212148636579514,0.23456968367099762
5036,2479.030703306198,7.487017865059897e-05,-0.02232975885272026,0.0416887104511261,0.23857998847961426
5037,2479.516382932663,0.0001250936184078455,-0.05777529999613762,0.0423441082239151,0.22546936571598053
5038,2480.003003358841,9.824175322137307e-06,-0.008516446687281132,0.040877100080251694,0.22732028365135193
5039,2480.488390684128,5.715404768125154e-06,-0.06783881783485413,0.03905389830470085,0.22670331597328186
5040,2480.974200963974,2.0701638277387246e-05,0.01340274978429079,0.03840809687972069,0.23009665310382843
5041,2481.460525751114,4.8141464503714815e-05,-0.02361065335571766,0.0439901128411293,0.2370375692844391
5042,2481.9473984241486,8.616652485216036e-05,0.005645543336868286,0.039060793817043304,0.23287300765514374
5043,2482.433172941208,8.243493539339397e-06,-0.026182126253843307,0.041742704808712006,0.2351866513490677
5044,2482.91871714592,0.0002868568408302963,-0.011544880457222462,0.051305267959833145,0.24505817890167236
5045,2483.4042241573334,3.5115594073431566e-05,0.0025425637140870094,0.0404503233730793,0.2370375692844391
5046,2483.8903889656067,0.00012890527432318777,-0.015174674801528454,0.040093306452035904,0.23672908544540405
5047,2484.377287387848,2.833185499184765e-05,-0.011304881423711777,0.03959545120596886,0.23194755613803864
5048,2484.863541841507,1.8195705706602894e-05,-0.0019097274634987116,0.03927725926041603,0.23210179805755615
5049,2485.348431825638,2.1060330254840665e-05,-0.0019809554796665907,0.03921215981245041,0.23225603997707367
5050,2485.8340599536896,3.8143738493090495e-05,0.021770929917693138,0.03894800320267677,0.23148483037948608
5051,2486.3202714920044,7.1355570980813354e-06,0.012509535998106003,0.04121378809213638,0.22577786445617676
5052,2486.8069186210632,1.8124261259799823e-05,0.02716185711324215,0.03936607763171196,0.2288627028465271
5053,2487.2920866012573,1.2446950677258428e-05,0.002851471770554781,0.039634473621845245,0.23194755613803864
5054,2487.778105020523,4.0692462789593264e-05,-0.0021213919389992952,0.04017295688390732,0.2297881692647934
5055,2488.2638347148895,8.243885531555861e-06,0.006796353962272406,0.04257429391145706,0.23657482862472534
5056,2488.749263525009,1.0576570730336243e-06,0.017514731734991074,0.03971859812736511,0.2307136207818985
5057,2489.234632253647,3.152222780045122e-05,0.033310357481241226,0.0398971252143383,0.23395271599292755
5058,2489.7198464870453,1.4534794900100678e-05,0.024420518428087234,0.040341585874557495,0.22855421900749207
5059,2490.2041759490967,1.1276722943875939e-05,-0.03149960935115814,0.043989621102809906,0.22577786445617676
5060,2490.6896085739136,0.00010287082841387019,-0.038200169801712036,0.039687320590019226,0.2353408932685852
5061,2491.1742808818817,7.4786125878745224e-06,-0.008999941870570183,0.04107237607240677,0.2361121028661728
5062,2491.65900683403,3.446723712841049e-05,0.00940317939966917,0.039896901696920395,0.23642058670520782
5063,2492.1437196731567,1.8315098714083433e-05,-0.016524402424693108,0.039596255868673325,0.23642058670520782
5064,2492.6294696331024,2.9199949494795874e-05,-0.0002475231885910034,0.04140792414546013,0.23965968191623688
5065,2493.1142275333405,0.00014774127339478582,0.035592373460531235,0.04871409386396408,0.24798879027366638
5066,2493.6000533103943,6.741258403053507e-06,-0.014746087603271008,0.043391842395067215,0.243515744805336
5067,2494.0847449302673,1.5533703844994307e-05,-0.015027365647256374,0.039883870631456375,0.2407393902540207
5068,2494.5698640346527,5.5062414503481705e-06,-0.002042669104412198,0.03990789130330086,0.24043090641498566
5069,2495.0547349452972,1.3442933095575427e-06,0.008898756466805935,0.04155055060982704,0.24243605136871338
5070,2495.5416214466095,5.20323337696027e-05,-0.03350626677274704,0.04258101060986519,0.24428696930408478
5071,2496.025928735733,2.9878574423491955e-06,0.03442014008760452,0.04087073728442192,0.23580361902713776
5072,2496.5104553699493,7.308043859666213e-05,0.04104673117399216,0.04308963939547539,0.24675484001636505
5073,2496.9978523254395,0.00010510491847526282,-0.02486763708293438,0.047289974987506866,0.25153636932373047
5074,2497.4842886924744,2.7698739359038882e-05,0.0090512465685606,0.04408784210681915,0.2498396933078766
5075,2497.968348264694,5.7085730077233166e-05,-0.03663497045636177,0.042515501379966736,0.24413272738456726
5076,2498.453233242035,3.422877489356324e-05,0.0062050288543105125,0.04223337769508362,0.24521242082118988
5077,2498.938575744629,0.00013628399756271392,0.011819073930382729,0.04460541903972626,0.24937696754932404
5078,2499.4244039058685,0.00021618185564875603,0.04106418415904045,0.04351189732551575,0.23734605312347412
5079,2500.413944721222,5.923286153119989e-05,0.005155706312507391,0.04103028029203415,0.24197332561016083
5080,2500.8995184898376,8.571878424845636e-05,0.02548927441239357,0.041519831866025925,0.24135635793209076
5081,2501.3860931396484,2.1112322428962216e-05,-0.012516563758254051,0.041597072035074234,0.24012240767478943
5082,2501.8711466789246,9.07153298612684e-06,0.01774613745510578,0.041008077561855316,0.24058514833450317
5083,2502.3565442562103,5.193672041059472e-05,-0.03000527247786522,0.04097136855125427,0.24336150288581848
5084,2502.841977596283,0.0003248975845053792,-0.034361064434051514,0.04317007213830948,0.24891424179077148
5085,2503.3285055160522,2.025207140832208e-05,0.045596893876791,0.040860891342163086,0.24567514657974243
5086,2503.8135426044464,0.00012096140562789515,-0.0009361982229165733,0.04050326347351074,0.24151059985160828
5087,2504.2984099388123,3.030603147635702e-05,0.019892573356628418,0.04039088636636734,0.2399681657552719
5088,2504.7828006744385,5.462608169182204e-05,0.021119851619005203,0.04254063591361046,0.23364423215389252
5089,2505.2696571350098,1.2135929864598438e-05,-0.08046665042638779,0.03987567871809006,0.24012240767478943
5090,2505.7560338974,3.465839472482912e-05,0.010747203603386879,0.04081854224205017,0.24366998672485352
5091,2506.2425332069397,0.00016782997408881783,0.00943550281226635,0.05564821511507034,0.2580145597457886
5092,2506.7275660037994,8.561623872083146e-06,-0.014988146722316742,0.04530112072825432,0.2520762085914612
5093,2507.212968349457,3.056091145481332e-06,-0.04404901713132858,0.041167251765728,0.24567514657974243
5094,2507.6972765922546,3.4882275940617546e-05,0.006650811061263084,0.04171121492981911,0.23965968191623688
5095,2508.1830670833588,1.9701660676219035e-06,-0.03304418548941612,0.04138706997036934,0.23965968191623688
5096,2508.6694033145905,1.7220836525666527e-05,0.014577020891010761,0.03980737552046776,0.24474969506263733
5097,2509.1538031101227,0.00013456738088279963,0.024849431589245796,0.041993290185928345,0.23487816751003265
5098,2509.6397342681885,0.00011531092604855075,-0.02770880237221718,0.03967602178454399,0.23688332736492157
5099,2510.125610113144,0.00015924395120237023,0.00611629243940115,0.04533540457487106,0.24675484001636505
5100,2510.6112151145935,1.3177260370866861e-05,-0.028695302084088326,0.0413629449903965,0.24521242082118988
5101,2511.096574783325,9.511722964816727e-07,0.01734219118952751,0.03957837074995041,0.24058514833450317
5102,2511.582668542862,0.00020789192058146,-0.009301983751356602,0.0394657738506794,0.24104787409305573
5103,2512.068816423416,7.72002476878697e-06,0.014590263366699219,0.03989217057824135,0.2416648417711258
5104,2512.555013179779,9.573446732247248e-05,0.004039534833282232,0.040625158697366714,0.24320726096630096
5105,2513.040877342224,0.00019786172197200358,0.010822947137057781,0.039728861302137375,0.2398139238357544
5106,2513.5264463424683,1.8378721506451257e-05,0.007593569811433554,0.041163768619298935,0.23595786094665527
5107,2514.0110490322113,4.193352197034983e-06,0.003569660009816289,0.0403737872838974,0.2398139238357544
5108,2514.4952120780945,4.8414985940326005e-05,-0.005485011264681816,0.041453778743743896,0.2453666627407074
5109,2514.9816007614136,0.00010966770787490532,0.007866746746003628,0.041429392993450165,0.2381172627210617
5110,2515.466966152191,2.9576756787719205e-05,-0.015943991020321846,0.03988584503531456,0.23873423039913177
5111,2515.952159881592,8.47675182740204e-05,0.006146454717963934,0.043087203055620193,0.24690908193588257
5112,2516.4372189044952,3.8562265558539366e-07,-0.012722085230052471,0.04111837223172188,0.24413272738456726
5113,2516.922982931137,1.6997975762933493e-05,-0.015064175240695477,0.04467928409576416,0.24768030643463135
5114,2517.408772468567,7.712135993642733e-05,0.007993176579475403,0.0400228351354599,0.23935119807720184
5115,2517.8941588401794,2.900865365518257e-05,0.012240896001458168,0.039862826466560364,0.24120211601257324
5116,2518.3793663978577,1.5922295233394834e-06,0.011048274114727974,0.04063519835472107,0.24289877712726593
5117,2518.8653330802917,6.3318816501123365e-06,-0.032029058784246445,0.04035736620426178,0.24305301904678345
5118,2519.3511021137238,0.00016787969798315316,0.01899026520550251,0.044381652027368546,0.23102210462093353
5119,2519.8372950553894,8.287033779197372e-06,0.0021686137188225985,0.0412692055106163,0.24104787409305573
5120,2520.322011947632,8.940251973399427e-06,0.01925741694867611,0.04031550511717796,0.24012240767478943
5121,2520.8076207637787,8.500034164171666e-05,-0.06202314421534538,0.041788287460803986,0.23040513694286346
5122,2521.2927203178406,5.8120527683058754e-05,0.009505768306553364,0.03945431113243103,0.2361121028661728
5123,2521.777339220047,3.024378565896768e-05,0.013382052071392536,0.038726866245269775,0.23410695791244507
5124,2522.2629203796387,7.182062836363912e-05,-0.020986534655094147,0.040286604315042496,0.23148483037948608
5125,2522.74889087677,1.0115069926541764e-05,-0.0005529930931515992,0.03926136717200279,0.23318150639533997
5126,2523.2353100776672,9.543469786876813e-05,-0.0412210114300251,0.040642283856868744,0.22824573516845703
5127,2523.721915245056,7.911799912108108e-06,-0.002049417467787862,0.04084976390004158,0.22670331597328186
5128,2524.206744670868,8.27607527753571e-06,0.005719009321182966,0.0396680049598217,0.22947968542575836
5129,2524.6923549175262,0.00016934216546360403,-0.0009636126342229545,0.039081353694200516,0.2324102818965912
5130,2525.179260492325,8.167178748408332e-05,0.047498781234025955,0.039320193231105804,0.23009665310382843
5131,2525.665769815445,3.6531651858240366e-05,-0.014497179538011551,0.038496799767017365,0.23148483037948608
5132,2526.1503257751465,1.0894793376792222e-05,-0.01804347150027752,0.03926853463053703,0.22917118668556213
5133,2526.6359231472015,4.1513580072205514e-05,-0.00892025325447321,0.038824230432510376,0.2297881692647934
5134,2527.1220138072968,5.3138239309191704e-05,0.003697037696838379,0.039751242846250534,0.2316390722990036
5135,2527.6068856716156,4.113752822831884e-07,-0.011088318191468716,0.0396357960999012,0.22762876749038696
5136,2528.0928461551666,9.285437045036815e-06,-0.0005955028464086354,0.042902622371912,0.2353408932685852
5137,2528.578686237335,9.060106094693765e-06,0.02193860523402691,0.04166574031114578,0.23595786094665527
5138,2529.064753293991,0.00017180548456963152,0.10915688425302505,0.044120244681835175,0.23965968191623688
5139,2529.5501704216003,0.0005371576407924294,-0.005062474403530359,0.05238198861479759,0.2499939352273941
5140,2530.0363080501556,6.675248732790351e-05,-0.02023865096271038,0.04941045865416527,0.24875999987125397
5141,2530.5225677490234,3.594009467633441e-05,-0.0010787051869556308,0.04142973944544792,0.24320726096630096
5142,2531.0090143680573,1.5706453268649057e-05,0.009544985368847847,0.041247088462114334,0.2427445352077484
5143,2531.4939846992493,1.5046444787003566e-05,-0.003054829780012369,0.04037109762430191,0.2361121028661728
5144,2531.9812829494476,1.3387895705818664e-05,0.004646181594580412,0.03892630338668823,0.23780877888202667
5145,2532.4680156707764,0.00019229164172429591,-0.04636915400624275,0.0391053631901741,0.2381172627210617
5146,2532.95410490036,6.560596375493333e-05,-0.04729288071393967,0.03880106285214424,0.23780877888202667
5147,2533.439505815506,7.5106268013769295e-06,0.014175857417285442,0.038869764655828476,0.23780877888202667
5148,2533.925028324127,2.0653473256970756e-05,0.0519195981323719,0.03969737887382507,0.2399681657552719
5149,2534.4114198684692,4.637391248252243e-05,0.029826663434505463,0.04355563595890999,0.24428696930408478
5150,2534.896649122238,4.5405093260342255e-05,-0.0005767297698184848,0.04127844050526619,0.243515744805336
5151,2535.3820955753326,2.2915846784599125e-06,-0.02683372050523758,0.041427113115787506,0.24228180944919586
5152,2535.868306875229,2.7516081900103018e-05,-0.021994607523083687,0.042304906994104385,0.24428696930408478
5153,2536.3543066978455,9.764691640157253e-05,0.04572034627199173,0.03968445956707001,0.2408936321735382
5154,2536.839098215103,4.934785920340801e-06,0.014857211150228977,0.04060566425323486,0.2425902932882309
5155,2537.3250336647034,2.0402532754815184e-05,0.024893857538700104,0.04207684099674225,0.24413272738456726
5156,2537.8107426166534,5.481639891513623e-05,0.007458878681063652,0.03994540870189667,0.2371918112039566
5157,2538.8013138771057,2.4136492356774397e-05,-0.02404903806746006,0.03938561677932739,0.24058514833450317
5158,2539.2863976955414,4.1993098420789465e-05,-0.016444865614175797,0.039992012083530426,0.24012240767478943
5159,2539.7726197242737,6.323625711956993e-05,-0.005942666903138161,0.04178381711244583,0.24413272738456726
5160,2540.259620666504,4.531032118393341e-06,0.007075823377817869,0.0397920235991478,0.24104787409305573
5161,2540.7456665039062,2.9307524528121576e-05,-0.006634269841015339,0.03966589644551277,0.24104787409305573
5162,2541.2314743995667,8.20834975456819e-05,-0.009572477079927921,0.03945879638195038,0.23827150464057922
5163,2541.7182738780975,1.870052255981136e-05,-0.0026583964936435223,0.03932171314954758,0.23750029504299164
5164,2542.203013896942,1.765214983606711e-05,0.04861056059598923,0.03935713693499565,0.24058514833450317
5165,2542.689467191696,3.8723468605894595e-05,0.016015954315662384,0.040566831827163696,0.23302724957466125
5166,2543.1742980480194,4.5663506170967594e-05,0.022180277854204178,0.04056340828537941,0.2344154417514801
5167,2543.6593101024628,4.234231892041862e-05,-0.016065437346696854,0.03915322944521904,0.23873423039913177
5168,2544.144347667694,1.397924825141672e-05,-0.011209055781364441,0.039476390928030014,0.2399681657552719
5169,2544.6303651332855,3.9240028854692355e-05,0.020352767780423164,0.039095859974622726,0.23688332736492157
5170,2545.1162543296814,3.2666532206349075e-05,-0.021696975454688072,0.039209336042404175,0.233489990234375
5171,2545.6027195453644,0.00015102354518603534,-0.020816611126065254,0.0400143638253212,0.23873423039913177
5172,2546.088433265686,7.494604233215796e-06,-0.017998214811086655,0.03970855847001076,0.2379630208015442
5173,2546.5748040676117,2.3155016606324352e-05,-0.026888499036431313,0.041996248066425323,0.24104787409305573
5174,2547.060487270355,0.00029209614149294794,-0.02725355140864849,0.05198657140135765,0.25361862778663635
5175,2547.546262741089,3.6549266951624304e-05,0.014914567582309246,0.05206862464547157,0.25546956062316895
5176,2548.0312733650208,9.074216359294951e-05,-0.007470152340829372,0.040510304272174835,0.24228180944919586
5177,2548.517519712448,0.00014470177120529115,0.005126978270709515,0.04694588854908943,0.25122788548469543
5178,2549.002695083618,1.4585347344109323e-05,-0.0009043121244758368,0.04227393493056297,0.24706332385540009
5179,2549.4885592460632,0.00017821598157752305,-0.04633045941591263,0.05848480015993118,0.2613693177700043
5180,2549.9744901657104,0.00012389893527142704,-0.024770058691501617,0.044887229800224304,0.25215333700180054
5181,2550.460524082184,5.773425982624758e-06,0.015614204108715057,0.044886089861392975,0.25153636932373047
5182,2550.9448680877686,0.00010272944200551137,0.04074614867568016,0.04221947863698006,0.24397847056388855
5183,2551.4309952259064,0.0001831253175623715,-0.017216918990015984,0.042712803930044174,0.23919695615768433
5184,2551.9160425662994,3.711955116614263e-07,-0.061279334127902985,0.041030704975128174,0.2407393902540207
5185,2552.401973962784,3.470318915788084e-05,0.008962861262261868,0.04033477231860161,0.24058514833450317
5186,2552.8883323669434,9.7603551694192e-06,0.003745331661775708,0.04096334055066109,0.24120211601257324
5187,2553.373995065689,2.6237446945742704e-05,-0.014688748866319656,0.04030076786875725,0.2407393902540207
5188,2553.858985185623,2.4958138965303078e-05,-0.002856051316484809,0.040500059723854065,0.2453666627407074
5189,2554.3452751636505,5.994118328089826e-05,0.002539985813200474,0.04031536355614662,0.2444412112236023
5190,2554.830338716507,4.7055556933628395e-05,-0.04966922104358673,0.03952205553650856,0.23935119807720184
5191,2555.3157482147217,0.00010839272727025673,0.0033150564413517714,0.04169022664427757,0.23549513518810272
5192,2555.8023414611816,9.094377310248092e-05,0.025772366672754288,0.043118152767419815,0.23210179805755615
5193,2556.2881152629852,0.00024187799135688692,0.022377265617251396,0.03982469439506531,0.23210179805755615
5194,2556.7745509147644,3.7959384826535825e-06,-0.003718548221513629,0.03880738094449043,0.23395271599292755
5195,2557.2591910362244,1.8402873820377863e-06,-0.038278885185718536,0.03864286094903946,0.2361121028661728
5196,2557.7454602718353,3.751228723558597e-05,-0.035529330372810364,0.04075617715716362,0.23040513694286346
5197,2558.230067253113,9.755255450727418e-05,0.014693479984998703,0.03863956779241562,0.23657482862472534
5198,2558.715534925461,3.071171886404045e-05,0.007449982687830925,0.038751862943172455,0.23472392559051514
5199,2559.2003920078278,2.2091542632551864e-05,-0.01845034956932068,0.038948047906160355,0.2324102818965912
5200,2559.6882598400116,3.1398118153447285e-05,0.013688521459698677,0.040705785155296326,0.23750029504299164
5201,2560.173926115036,0.00011008350702468306,0.03691458702087402,0.038819704204797745,0.2307136207818985
5202,2560.6580398082733,5.27056326973252e-05,0.03131518140435219,0.04150183126330376,0.23857998847961426
5203,2561.144450187683,4.165867358096875e-05,0.031090792268514633,0.04275994002819061,0.24104787409305573
5204,2561.6299567222595,4.06782710342668e-05,0.004083449020981789,0.04362572729587555,0.24336150288581848
5205,2562.115757703781,4.149789674556814e-05,-0.018468696624040604,0.038868535310029984,0.2361121028661728
5206,2562.602194547653,2.13685525523033e-05,0.014312710613012314,0.04008130729198456,0.2399681657552719
5207,2563.0885961055756,2.218848567281384e-05,0.02334361895918846,0.03873977065086365,0.23642058670520782
5208,2563.573325395584,3.110955367446877e-05,0.018316950649023056,0.04241432994604111,0.24228180944919586
5209,2564.0589606761932,0.0001244902377948165,-0.002205233322456479,0.04267624020576477,0.227937251329422
5210,2564.5446226596832,3.092044426011853e-05,-0.012221051380038261,0.041734371334314346,0.22855421900749207
5211,2565.0301604270935,3.3676322345854715e-05,-0.009870896115899086,0.03960670530796051,0.2370375692844391
5212,2565.5157227516174,1.8852866560337134e-05,0.01003280933946371,0.039048753678798676,0.2351866513490677
5213,2566.0018577575684,3.204866970918374e-06,0.018395405262708664,0.03868735954165459,0.23364423215389252
5214,2566.4873955249786,8.904717833502218e-05,0.038866955786943436,0.04118189588189125,0.2390427142381668
5215,2566.9729301929474,2.1430967535707168e-05,0.021333111450076103,0.03898673504590988,0.2351866513490677
5216,2567.4585978984833,1.9668937966343947e-05,0.002895953366532922,0.03944773226976395,0.2370375692844391
5217,2567.9435267448425,1.2258144124643877e-05,-0.03695711866021156,0.04208855703473091,0.2398139238357544
5218,2568.4284133911133,2.155061793018831e-06,0.02623000741004944,0.0413866825401783,0.23827150464057922
5219,2568.914205789566,7.530795119237155e-05,0.0033328491263091564,0.04173637181520462,0.24027664959430695
5220,2569.3993196487427,3.1506609957432374e-05,0.01576874777674675,0.039144787937402725,0.23765453696250916
5221,2569.8852322101593,1.771477036527358e-05,-0.0031955125741660595,0.039592284709215164,0.23842574656009674
5222,2570.3702437877655,0.00015677011106163263,0.04887310042977333,0.03864802047610283,0.233489990234375
5223,2570.855801820755,5.767944094259292e-05,0.01180983241647482,0.04414260387420654,0.22762876749038696
5224,2571.3412294387817,1.92952520592371e-05,0.03747136518359184,0.03977535665035248,0.23827150464057922
5225,2571.8261296749115,0.00011122770956717432,-0.011475660838186741,0.043336108326911926,0.22670331597328186
5226,2572.3100924491882,3.735563950613141e-05,0.035840198397636414,0.04071341082453728,0.22824573516845703
5227,2572.794938802719,1.3513224075722974e-05,-0.008203651756048203,0.04575464129447937,0.22176754474639893
5228,2573.2814888954163,7.313874084502459e-05,0.008761664852499962,0.04066479578614235,0.23271876573562622
5229,2573.767876148224,4.403131242725067e-05,0.031346794217824936,0.04212610051035881,0.23657482862472534
5230,2574.2543308734894,7.609257409058046e-06,-0.0024632227141410112,0.03915627300739288,0.23210179805755615
5231,2574.740555047989,9.565729851601645e-05,-0.028326572850346565,0.041411224752664566,0.23734605312347412
5232,2575.225587129593,4.504815296968445e-05,-0.011719276197254658,0.04043661057949066,0.2297881692647934
5233,2575.712418079376,1.2919412029077648e-06,-0.0054860287345945835,0.04252893105149269,0.23873423039913177
5234,2576.1982169151306,0.00010045450471807271,0.02636074088513851,0.04086601734161377,0.2390427142381668
5235,2577.189950942993,1.4321785783977248e-05,0.0018596779555082321,0.039355792105197906,0.23302724957466125
5236,2577.6759176254272,3.450485382927582e-05,-0.029185090214014053,0.0486275739967823,0.2462921142578125
5237,2578.1607296466827,0.00023749674437567592,-0.04118245095014572,0.03926911950111389,0.23672908544540405
5238,2578.646360397339,3.7603098462568596e-05,-0.02539895474910736,0.03961363434791565,0.23750029504299164
5239,2579.131764650345,3.970263423980214e-05,0.014249431900680065,0.04360054433345795,0.22639483213424683
5240,2579.6170444488525,9.113128180615604e-05,0.01605764590203762,0.04017294943332672,0.23642058670520782
5241,2580.102719306946,8.35027913126396e-06,0.015391673892736435,0.03906262293457985,0.23410695791244507
5242,2580.588667154312,4.460232958081178e-06,0.013050301000475883,0.03859825059771538,0.23426119983196259
5243,2581.0732429027557,8.187467756215483e-05,-0.014075961895287037,0.039479076862335205,0.2361121028661728
5244,2581.557809114456,6.0115003179816995e-06,0.0012746441643685102,0.04028173163533211,0.23827150464057922
5245,2582.0449573993683,4.666459426516667e-05,0.04194677248597145,0.04363969713449478,0.2425902932882309
5246,2582.531435728073,8.024097041925415e-05,-0.0025727187748998404,0.03871036320924759,0.2361121028661728
5247,2583.016585588455,9.678406058810651e-06,-0.016560005024075508,0.03870147839188576,0.23595786094665527
5248,2583.5030241012573,8.548043297196273e-06,0.01991936005651951,0.03910601884126663,0.23688332736492157
5249,2583.98868727684,5.1766524848062545e-05,0.00831634271889925,0.039897993206977844,0.23302724957466125
5250,2584.4754600524902,2.6027084459201433e-05,0.008381235413253307,0.039337415248155594,0.23672908544540405
5251,2584.9609949588776,1.3224926078692079e-06,-0.01677130162715912,0.040691159665584564,0.2388884723186493
5252,2585.446891784668,2.5636889404268004e-05,-0.027513738721609116,0.03954806923866272,0.23395271599292755
5253,2585.9325609207153,2.1671467038686387e-05,0.004992002621293068,0.044749509543180466,0.24212756752967834
5254,2586.417927980423,1.0096324331243522e-05,-0.01564185693860054,0.04109732434153557,0.23842574656009674
5255,2586.9024379253387,5.521264483832056e-06,0.033154454082250595,0.03878052160143852,0.23580361902713776
5256,2587.3871579170227,3.129716060357168e-05,0.014190497808158398,0.03840116783976555,0.2325645238161087
5257,2587.8729100227356,5.954330481472425e-05,0.017515551298856735,0.040693435817956924,0.2381172627210617
5258,2588.358421564102,4.3424504838185385e-05,0.008964191190898418,0.03986089676618576,0.2325645238161087
5259,2588.8431956768036,3.46667438861914e-05,0.04611508175730705,0.04272788017988205,0.2407393902540207
5260,2589.3296885490417,0.00027097290148958564,-0.05136183649301529,0.044871386140584946,0.22577786445617676
5261,2589.816651582718,8.485019498039037e-05,-0.012594211846590042,0.039482008665800095,0.23410695791244507
5262,2590.3018476963043,1.0010163350671064e-05,0.038804180920124054,0.044727127999067307,0.24027664959430695
5263,2590.7894883155823,7.625828584423289e-05,0.015978045761585236,0.04024346545338631,0.2297881692647934
5264,2591.2747983932495,1.1446270036685746e-05,-0.041354015469551086,0.03916719928383827,0.2325645238161087
5265,2591.760293483734,2.820830786731676e-06,0.00460145715624094,0.03980998322367668,0.22917118668556213
5266,2592.246414422989,0.00029739405727013946,0.032045792788267136,0.03872375935316086,0.23133058845996857
5267,2592.7301495075226,6.5304093368467875e-06,-0.032246001064777374,0.039980821311473846,0.23395271599292755
5268,2593.216820001602,1.025449364533415e-05,-0.021485460922122,0.042092300951480865,0.23595786094665527
5269,2593.702971935272,5.3876043239142746e-05,0.01008729450404644,0.03890801966190338,0.2288627028465271
5270,2594.1895291805267,3.331505286041647e-05,-0.03851877152919769,0.03915884345769882,0.22917118668556213
5271,2594.6740169525146,7.873219874454662e-05,0.014926400035619736,0.04199414327740669,0.2353408932685852
5272,2595.1588883399963,1.7298561942880042e-05,-0.0074698226526379585,0.03972337394952774,0.23210179805755615
5273,2595.6449403762817,3.2370321605412755e-06,-0.01014260295778513,0.039370790123939514,0.2297881692647934
5274,2596.130519628525,2.0273815607652068e-05,0.006868280004709959,0.03872581198811531,0.23225603997707367
5275,2596.6152901649475,6.396654498530552e-05,0.001318346825428307,0.03936927393078804,0.22732028365135193
5276,2597.101437807083,7.285455649252981e-05,0.04156014323234558,0.04160943627357483,0.2251608818769455
5277,2597.5876982212067,5.835275078425184e-05,0.005300936754792929,0.03980003669857979,0.22762876749038696
5278,2598.0748422145844,6.572202983079478e-05,0.0411212332546711,0.04159150272607803,0.2361121028661728
5279,2598.561133146286,3.636733163148165e-05,0.03321239724755287,0.03957001492381096,0.2297881692647934
5280,2599.0477974414825,2.6277528377249837e-05,-0.0027708797715604305,0.03874948248267174,0.23086786270141602
5281,2599.533642053604,0.00011002606333931908,-0.0069368756376206875,0.03879164159297943,0.227937251329422
5282,2600.0175602436066,4.5547920308308676e-05,-0.012497780844569206,0.0418875515460968,0.2351866513490677
5283,2600.502288341522,0.00016395686543546617,0.032390985637903214,0.04045382887125015,0.23456968367099762
5284,2600.986904859543,1.2391079508233815e-05,0.0015659462660551071,0.04063738137483597,0.22762876749038696
5285,2601.4732871055603,7.496381840610411e-06,-0.010084218345582485,0.03942111134529114,0.22947968542575836
5286,2601.9588599205017,1.7299298633588478e-05,-0.0057464600540697575,0.03954023867845535,0.23194755613803864
5287,2602.4452033042908,6.279470107983798e-05,-0.010084440931677818,0.04063905030488968,0.23595786094665527
5288,2602.930958032608,0.00011558966070879251,-0.01624874770641327,0.0413224957883358,0.23657482862472534
5289,2603.4170224666595,6.625114565395052e-06,-0.02478715218603611,0.04044012352824211,0.23549513518810272
5290,2603.904643535614,6.971649418119341e-05,0.0056612854823470116,0.04217734932899475,0.23780877888202667
5291,2604.3879628181458,5.4557120165554807e-05,0.008585658855736256,0.041366152465343475,0.23765453696250916
5292,2604.873933315277,0.00016045862867031246,0.016222072765231133,0.03904729709029198,0.2307136207818985
5293,2605.3602867126465,0.00010655669029802084,-0.0019479631446301937,0.039298322051763535,0.23148483037948608
5294,2605.845732688904,8.411757880821824e-05,-0.002314088400453329,0.03941569849848747,0.22947968542575836
5295,2606.3315875530243,2.5836627173703164e-05,-0.008047981187701225,0.03952779993414879,0.23395271599292755
5296,2606.8163046836853,1.3095469512336422e-05,0.028078731149435043,0.04177793115377426,0.23750029504299164
5297,2607.3023397922516,1.4549233128491323e-05,-0.017967522144317627,0.03962501138448715,0.23009665310382843
5298,2607.7886221408844,0.00027535343542695045,0.02389310486614704,0.04689127206802368,0.2425902932882309
5299,2608.273344039917,3.497031866572797e-05,-0.0024475634563714266,0.03967951983213425,0.23595786094665527
5300,2608.7593626976013,1.623717980692163e-05,0.013593382202088833,0.04083402082324028,0.2381172627210617
5301,2609.2450001239777,1.6014348148019053e-05,0.022471189498901367,0.04090354964137077,0.23734605312347412
5302,2609.7290349006653,9.443196904612705e-05,0.006749275606125593,0.040776025503873825,0.23688332736492157
5303,2610.21529173851,9.257516649086028e-05,-0.014560597948729992,0.04329850524663925,0.24058514833450317
5304,2610.701570749283,1.272882946068421e-05,0.030609803274273872,0.03978388011455536,0.2362663447856903
5305,2611.187979698181,2.8296733944443986e-05,-0.03477343171834946,0.0390409380197525,0.2324102818965912
5306,2611.6730897426605,2.31839221669361e-05,0.03443726897239685,0.0407201386988163,0.23688332736492157
5307,2612.158680200577,4.555984924081713e-05,-0.0009228044655174017,0.040613263845443726,0.23179331421852112
5308,2612.644889354706,6.206902617122978e-05,0.010737218894064426,0.03977464511990547,0.2381172627210617
5309,2613.130218267441,1.5256501683325041e-05,-0.026913084089756012,0.040242429822683334,0.23842574656009674
5310,2613.6147837638855,7.0566515205428e-05,0.017988191917538643,0.039499346166849136,0.2362663447856903
5311,2614.099711418152,6.322303670458496e-05,0.004225169774144888,0.04161577299237251,0.2399681657552719
5312,2614.5860683918,1.2494484508351889e-05,0.022948065772652626,0.040127675980329514,0.23935119807720184
5313,2615.5768733024597,5.4715663281967863e-05,-0.0030400853138417006,0.043421853333711624,0.2297881692647934
5314,2616.062440395355,2.046679810518981e-06,0.012963010929524899,0.039193302392959595,0.23564937710762024
5315,2616.5480415821075,0.00018512822862248868,-0.07872482389211655,0.03989740461111069,0.23194755613803864
5316,2617.032469034195,1.344456359220203e-05,0.017905477434396744,0.03959349915385246,0.23009665310382843
5317,2617.517303466797,4.206114317639731e-05,-0.0117262564599514,0.039443422108888626,0.22855421900749207
5318,2618.0031275749207,0.00015364833234343678,-0.012294905260205269,0.038535501807928085,0.23333574831485748
5319,2618.4897091388702,1.6452919226139784e-05,0.005935452412813902,0.039652857929468155,0.2307136207818985
5320,2618.9759261608124,1.3768418511972413e-06,0.011369387619197369,0.03896051272749901,0.23102210462093353
5321,2619.4619748592377,1.681609319348354e-05,0.00359203084371984,0.03860219568014145,0.23287300765514374
5322,2619.9489569664,1.011109725368442e-05,0.025464868173003197,0.039560168981552124,0.2344154417514801
5323,2620.4331600666046,1.0772846508189104e-05,-0.0022243319544941187,0.03864366188645363,0.23487816751003265
5324,2620.918627023697,1.3732634215557482e-05,-0.021465759724378586,0.03833785653114319,0.2316390722990036
5325,2621.4043204784393,7.533061761932913e-06,-0.01061525009572506,0.03881236910820007,0.23287300765514374
5326,2621.889988899231,6.858746201032773e-05,-0.027432486414909363,0.03842400759458542,0.22947968542575836
5327,2622.376129627228,8.141854050336406e-05,0.002170689171180129,0.041702449321746826,0.23780877888202667
5328,2622.8634219169617,1.0904987902904395e-05,0.00998641923069954,0.038815584033727646,0.23009665310382843
5329,2623.348829269409,3.550003157215542e-06,-0.022757599130272865,0.04394301399588585,0.24043090641498566
5330,2623.834337234497,6.191242391651031e-06,0.026334285736083984,0.04034226015210152,0.23780877888202667
5331,2624.3196425437927,1.9558732674340717e-05,0.020059403032064438,0.04707513749599457,0.24336150288581848
5332,2624.8062615394592,8.346997492481023e-05,0.04079311341047287,0.045869361609220505,0.24505817890167236
5333,2625.2920520305634,3.075751374126412e-05,-0.009982862509787083,0.04217902570962906,0.24366998672485352
5334,2625.7784185409546,0.0001394461578456685,0.023280838504433632,0.047315631061792374,0.250533789396286
5335,2626.264083147049,8.801154763204977e-05,-0.013387171551585197,0.04072989895939827,0.2418190836906433
5336,2626.748623609543,0.00014886270218994468,-0.021407509222626686,0.03937344253063202,0.23873423039913177
5337,2627.235652923584,3.802080755122006e-05,0.03747154399752617,0.03980662673711777,0.23456968367099762
5338,2627.721435070038,0.00023066684661898762,-0.014209002256393433,0.03940630331635475,0.2388884723186493
5339,2628.206855773926,8.43497909954749e-05,0.01965254172682762,0.04534173384308815,0.24675484001636505
5340,2628.6916782855988,0.00027056492399424314,-0.0013846030924469233,0.05298805609345436,0.25531530380249023
5341,2629.177328824997,9.06986042537028e-06,-0.0034530966076999903,0.04532380402088165,0.24968545138835907
5342,2629.6634747982025,0.0001289251958951354,-0.00012375898950267583,0.042267587035894394,0.23642058670520782
5343,2630.1498126983643,0.00015917106065899134,0.013975809328258038,0.04990939795970917,0.2539271116256714
5344,2630.635189294815,0.0002187101636081934,0.0012460851576179266,0.04308069124817848,0.2379630208015442
5345,2631.1203842163086,0.00011325184459565207,-0.034157972782850266,0.044724829494953156,0.24922272562980652
5346,2631.606498003006,1.1743353752535768e-05,0.005355967208743095,0.04226650670170784,0.24613787233829498
5347,2632.0912415981293,0.000260632747085765,-0.004022100009024143,0.04241945967078209,0.2379630208015442
5348,2632.5763833522797,1.4097624443820678e-05,0.024847256019711494,0.0409831665456295,0.24397847056388855
5349,2633.062358379364,5.130135377839906e-06,0.00095205451361835,0.04213458672165871,0.24552090466022491
5350,2633.5477261543274,5.9045603848062456e-05,0.010736099444329739,0.040026552975177765,0.24104787409305573
5351,2634.033462047577,1.0648478792063543e-06,-0.04938039183616638,0.04019198939204216,0.24135635793209076
5352,2634.517950296402,4.331525997258723e-05,-0.0110359201207757,0.03966403007507324,0.23935119807720184
5353,2635.0036702156067,2.1100575395394117e-05,-0.004122072830796242,0.0400814525783062,0.24197332561016083
5354,2635.4877183437347,5.344884812075179e-06,0.011858989484608173,0.04000156372785568,0.2408936321735382
5355,2635.9730813503265,0.00011741176422219723,0.030899586156010628,0.03944496065378189,0.2381172627210617
5356,2636.458919763565,0.00016243607387878,-0.036390017718076706,0.04510507732629776,0.227937251329422
5357,2636.9450566768646,5.357455665944144e-05,0.05150451511144638,0.03990400582551956,0.2325645238161087
5358,2637.4296810626984,3.1300992304750253e-06,0.0033025688026100397,0.039412014186382294,0.23780877888202667
5359,2637.9156947135925,3.704290429595858e-05,-0.039720192551612854,0.039125751703977585,0.2344154417514801
5360,2638.4014823436737,2.0209530703141354e-05,0.015863753855228424,0.03888262063264847,0.23580361902713776
5361,2638.887200117111,2.190556187997572e-05,-0.013664965517818928,0.03893974423408508,0.23564937710762024
5362,2639.3729596138,2.810780097206589e-05,0.030056487768888474,0.03908450901508331,0.2362663447856903
5363,2639.8586089611053,2.178553222620394e-05,0.004007258918136358,0.038841601461172104,0.2361121028661728
5364,2640.3433363437653,1.2651058568735607e-05,-0.029633143916726112,0.03916075825691223,0.23765453696250916
5365,2640.829405069351,4.798764621227747e-06,0.015187748707830906,0.0390242375433445,0.23672908544540405
5366,2641.3144347667694,2.699313517950941e-05,-0.009026368148624897,0.041076306253671646,0.2316390722990036
5367,2641.8002185821533,1.8258435375173576e-05,-0.0022728932090103626,0.03899811580777168,0.2353408932685852
5368,2642.2859864234924,9.470942313782871e-05,-0.012530703097581863,0.039346419274806976,0.2344154417514801
5369,2642.7715141773224,2.013043012993876e-05,-0.01355725061148405,0.039177097380161285,0.2353408932685852
5370,2643.257486343384,2.4172251869458705e-05,-0.043383803218603134,0.03943760320544243,0.2371918112039566
5371,2643.743535041809,2.753102671704255e-05,0.001051746541634202,0.03973543271422386,0.23750029504299164
5372,2644.228376150131,1.2057959793310147e-05,0.004006922245025635,0.039965495467185974,0.2381172627210617
5373,2644.714436531067,4.754388646688312e-05,0.01889631524682045,0.03934319689869881,0.2370375692844391
5374,2645.200294971466,3.317732262075879e-05,-0.0005613267421722412,0.03959491103887558,0.23750029504299164
5375,2645.6854898929596,1.8365297364653088e-05,0.025311393663287163,0.03951935097575188,0.23919695615768433
5376,2646.170683145523,3.797946556005627e-05,0.06879273056983948,0.04000655934214592,0.23919695615768433
5377,2646.6561119556427,0.0001780472375685349,-0.03516825661063194,0.04032367095351219,0.23302724957466125
5378,2647.1406104564667,1.5089341104612686e-05,0.03390086069703102,0.03868038207292557,0.23564937710762024
5379,2647.626517057419,2.5579677185305627e-06,0.014970664866268635,0.03983381763100624,0.2379630208015442
5380,2648.1138348579407,1.3092398148728535e-05,-0.005318864248692989,0.0385093092918396,0.23364423215389252
5381,2648.5991196632385,1.865506601461675e-05,-0.04911915585398674,0.03919888660311699,0.2307136207818985
5382,2649.084569454193,6.906358612468466e-05,0.03871985152363777,0.04022347927093506,0.2381172627210617
5383,2649.570885181427,0.00014220111188478768,-0.004764866549521685,0.03933350741863251,0.22917118668556213
5384,2650.0566890239716,5.487229282152839e-05,0.008046885021030903,0.041882436722517014,0.22670331597328186
5385,2650.5418202877045,0.00017055759963113815,-0.0029183023143559694,0.041027363389730453,0.23780877888202667
5386,2651.026202917099,3.0841969419270754e-05,-0.05803722143173218,0.03837883472442627,0.23503240942955017
5387,2651.5124957561493,3.677803397295065e-05,0.022570978850126266,0.0404917374253273,0.23965968191623688
5388,2651.998305082321,3.142752393614501e-05,-0.02239140495657921,0.04062292352318764,0.23873423039913177
5389,2652.483089208603,1.6766070984886028e-05,-0.004740898497402668,0.03904278948903084,0.23318150639533997
5390,2652.9693529605865,5.890287138754502e-05,-0.020461561158299446,0.04091762378811836,0.22855421900749207
5391,2653.959832429886,0.00016897365276236087,-0.018589645624160767,0.038371406495571136,0.23379847407341003
5392,2654.4460072517395,2.068753747153096e-05,0.016382325440645218,0.03880782425403595,0.23210179805755615
5393,2654.930277824402,1.5372879715869203e-05,-0.006032805424183607,0.03858864679932594,0.23456968367099762
5394,2655.4157841205597,6.192014552652836e-05,-0.021389350295066833,0.03970147669315338,0.23780877888202667
5395,2655.9016036987305,5.449603122542612e-05,-0.004197991918772459,0.03854387253522873,0.2344154417514801
5396,2656.3864262104034,1.7062720871763304e-05,0.0016195937059819698,0.038549233227968216,0.2324102818965912
5397,2656.8714814186096,0.00026424400857649744,-0.02165364846587181,0.04012472927570343,0.2260863482952118
5398,2657.3559205532074,0.0001713337260298431,0.0029719125013798475,0.039444051682949066,0.22670331597328186
5399,2657.841886281967,6.699317054881249e-06,-0.023544762283563614,0.04264027252793312,0.22269301116466522
5400,2658.327693939209,0.00012130435789003968,0.039640072733163834,0.039244238287210464,0.22824573516845703
5401,2658.814087867737,4.736974369734526e-05,0.013926072046160698,0.03973696753382683,0.22577786445617676
5402,2659.299001932144,8.513005741406232e-05,-0.010127360932528973,0.04118845984339714,0.22392694652080536
5403,2659.78466796875,1.459025043004658e-05,0.006048642098903656,0.03966318070888519,0.2251608818769455
5404,2660.2697415351868,6.6686689024209045e-06,0.014180694706737995,0.03957970812916756,0.2251608818769455
5405,2660.755753517151,8.048241579672322e-05,0.008325292728841305,0.038996621966362,0.2307136207818985
5406,2661.241733789444,1.310076277150074e-05,-0.015069219283759594,0.039147403091192245,0.227937251329422
5407,2661.726475715637,5.908226012252271e-05,0.039180491119623184,0.03864681348204613,0.22855421900749207
5408,2662.2131786346436,9.710629092296585e-05,0.06597898155450821,0.041010741144418716,0.22577786445617676
5409,2662.699123620987,0.0001334037515334785,-0.006064447108656168,0.040260668843984604,0.23364423215389252
5410,2663.184935092926,7.818252925062552e-05,-0.014549044892191887,0.0430915467441082,0.23657482862472534
5411,2663.6696338653564,6.443505844799802e-05,-0.0025451909750699997,0.03988282382488251,0.23564937710762024
5412,2664.1558401584625,0.0002490852784831077,-0.009122573770582676,0.03879326209425926,0.23009665310382843
5413,2664.6399714946747,2.5009565433720127e-05,0.0039489842019975185,0.038690235465765,0.23040513694286346
5414,2665.125825881958,9.941573080141097e-05,0.015284031629562378,0.04358768090605736,0.23842574656009674
5415,2665.6124980449677,4.73549407615792e-05,-0.003241106169298291,0.03918584808707237,0.23287300765514374
5416,2666.098936319351,0.00016321241855621338,-0.019612722098827362,0.039288800209760666,0.23302724957466125
5417,2666.585627555847,8.41252549435012e-05,-0.016862070187926292,0.04442378506064415,0.23950543999671936
5418,2667.070593357086,9.125415090238675e-06,-0.02573159709572792,0.03980563208460808,0.23456968367099762
5419,2667.5570850372314,5.374306419980712e-05,-0.024282116442918777,0.03907502442598343,0.23210179805755615
5420,2668.0416815280914,5.146217517904006e-05,-0.015235294587910175,0.039415426552295685,0.2344154417514801
5421,2668.5272703170776,5.620466254185885e-06,0.014999961480498314,0.03911295533180237,0.23271876573562622
5422,2669.012790441513,0.00013938281335867941,-0.013816092163324356,0.04097514972090721,0.2251608818769455
5423,2669.4987914562225,1.5715451809228398e-05,0.009425467811524868,0.038747724145650864,0.2288627028465271
5424,2669.985303878784,7.164874205045635e-07,-0.006583833135664463,0.03978492692112923,0.23333574831485748
5425,2670.470239877701,7.250788621604443e-05,-0.004573985002934933,0.04231501370668411,0.23672908544540405
5426,2670.9563574790955,5.91450952924788e-06,0.027875613421201706,0.039074428379535675,0.23318150639533997
5427,2671.4407947063446,3.294832640676759e-05,-0.004171774722635746,0.038938265293836594,0.233489990234375
5428,2671.9271245002747,5.27692418472725e-06,0.03218409791588783,0.04087798669934273,0.23487816751003265
5429,2672.411653280258,2.7037891413783655e-05,-0.016654906794428825,0.044626276940107346,0.2399681657552719
5430,2672.8973248004913,5.7789264246821404e-05,-0.04600692540407181,0.044235244393348694,0.24058514833450317
5431,2673.383134126663,2.5445089704589918e-05,0.0137320039793849,0.03950652480125427,0.2324102818965912
5432,2673.867865562439,3.1542933811579132e-06,-0.021409058943390846,0.040540438145399094,0.23657482862472534
5433,2674.3540291786194,5.357702775654616e-06,0.025523828342556953,0.03944699093699455,0.22762876749038696
5434,2674.8385655879974,1.233219609275693e-05,-0.008874951861798763,0.03897801414132118,0.23410695791244507
5435,2675.3245248794556,4.9228085117647424e-05,-0.002317999489605427,0.03947398066520691,0.23549513518810272
5436,2675.809086084366,3.0690796847920865e-05,0.02735835500061512,0.0422707125544548,0.23827150464057922
5437,2676.29474401474,2.8392874810379e-05,-0.005864344071596861,0.038963060826063156,0.23364423215389252
5438,2676.7805581092834,1.1081646334787365e-05,0.014663332141935825,0.04486071318387985,0.2408936321735382
5439,2677.266087293625,0.00014349821140058339,-0.004504910670220852,0.048160456120967865,0.24552090466022491
5440,2677.7531118392944,9.565502296027262e-06,0.014487425796687603,0.043260201811790466,0.24212756752967834
5441,2678.2383320331573,0.00017632203525863588,-0.03220515325665474,0.04433465749025345,0.22855421900749207
5442,2678.7246956825256,6.322094122879207e-05,0.003577227471396327,0.040987659245729446,0.22855421900749207
5443,2679.209601163864,0.00019422660989221185,-0.015939950942993164,0.0403628908097744,0.23688332736492157
5444,2679.6955304145813,1.3722657058679033e-05,-0.021526984870433807,0.03942393511533737,0.23595786094665527
5445,2680.1821353435516,9.425439202459529e-05,0.0010257554240524769,0.04035096988081932,0.23827150464057922
5446,2680.666684627533,3.0909792258171365e-05,-0.038322485983371735,0.03919832408428192,0.2324102818965912
5447,2681.1518223285675,3.4563887311378494e-05,-0.014475073665380478,0.04169377312064171,0.24058514833450317
5448,2681.638174533844,5.210178642300889e-06,-0.013669227249920368,0.039572905749082565,0.23287300765514374
5449,2682.124039173126,1.6117746781674214e-06,0.020542744547128677,0.03922584280371666,0.2351866513490677
5450,2682.610591650009,0.00013998826034367085,-0.006770038511604071,0.04005906358361244,0.23842574656009674
5451,2683.0962619781494,9.797936218092218e-05,0.056945160031318665,0.040775202214717865,0.23873423039913177
5452,2683.582709789276,2.2808533685747534e-05,0.03362998738884926,0.03913607448339462,0.23456968367099762
5453,2684.0688467025757,5.148351192474365e-05,0.0032398428302258253,0.04093848168849945,0.2398139238357544
5454,2684.5550639629364,0.00046599056804552674,-0.009807558730244637,0.05338234081864357,0.21683178842067719
5455,2685.0398273468018,6.527026926050894e-06,0.011911410838365555,0.03888958692550659,0.2270117998123169
5456,2685.526969909668,6.490856776508735e-07,-0.01086498610675335,0.038565073162317276,0.2288627028465271
5457,2686.0120751857758,4.31709413533099e-05,0.023332035169005394,0.042084816843271255,0.23472392559051514
5458,2686.497950077057,2.8772096811735537e-06,-0.017596308141946793,0.03890697658061981,0.23133058845996857
5459,2686.9834175109863,6.519444286823273e-05,-0.052116360515356064,0.04405013844370842,0.23734605312347412
5460,2687.4704596996307,8.861459718900733e-06,0.01134737953543663,0.03985140472650528,0.23318150639533997
5461,2687.955309867859,2.6819738195626996e-05,0.03733363747596741,0.0413849800825119,0.2362663447856903
5462,2688.4413175582886,0.00010089294664794579,-0.0208280086517334,0.03924042358994484,0.23287300765514374
5463,2688.9258685112,2.6942045678879367e-06,-0.04954322800040245,0.03824787214398384,0.23086786270141602
5464,2689.411873102188,4.4874184823129326e-05,0.036422550678253174,0.040847692638635635,0.23456968367099762
5465,2689.8979907035828,3.2497466690983856e-06,-0.011256120167672634,0.03899111598730087,0.23271876573562622
5466,2690.384208202362,1.2218519259477034e-05,-0.01827072910964489,0.03846178576350212,0.23117634654045105
5467,2690.870425224304,2.7737369237001985e-05,0.040426429361104965,0.04216491058468819,0.2361121028661728
5468,2691.3563582897186,9.659165698394645e-06,0.001557735144160688,0.03833772987127304,0.23040513694286346
5469,2692.348586320877,9.045424121723045e-06,-0.017136558890342712,0.03820119425654411,0.23210179805755615
5470,2692.8326880931854,8.666917892696802e-06,0.006854420527815819,0.038393761962652206,0.23102210462093353
5471,2693.3178594112396,0.0001814901188481599,-0.033250343054533005,0.04090985283255577,0.2371918112039566
5472,2693.802963733673,0.00012887023331131786,0.058059267699718475,0.03970685973763466,0.23333574831485748
5473,2694.2881314754486,5.828278881381266e-05,-0.01862357370555401,0.0402655266225338,0.22917118668556213
5474,2694.7737860679626,7.169751916080713e-05,-0.004040390253067017,0.03887685388326645,0.22824573516845703
5475,2695.2612104415894,3.5555363865569234e-05,0.007944843731820583,0.03843186795711517,0.23009665310382843
5476,2695.7479813098907,1.5037355296954047e-05,0.0002441814576741308,0.03909783065319061,0.23379847407341003
5477,2696.2347497940063,3.137973544653505e-05,0.002466345438733697,0.038020405918359756,0.23040513694286346
5478,2696.7200288772583,0.00012136375153204426,0.000102996826171875,0.04636755958199501,0.24043090641498566
5479,2697.2045238018036,2.899889659602195e-05,-0.0009975731372833252,0.03851516544818878,0.23040513694286346
5480,2697.6906366348267,5.5605312809348106e-05,-0.021616587415337563,0.03838847950100899,0.22947968542575836
5481,2698.175858974457,1.5266483387677e-05,-0.010569476522505283,0.039631906896829605,0.2325645238161087
5482,2698.66206073761,0.0001649397163419053,-0.01567099057137966,0.04529580846428871,0.23950543999671936
5483,2699.1479818820953,3.550700739651802e-06,-0.011168056167662144,0.03924058377742767,0.23472392559051514
5484,2699.631945371628,0.000274093501502648,-0.062260329723358154,0.03861627355217934,0.23102210462093353
5485,2700.117221593857,2.142226730939001e-05,0.022887587547302246,0.03961127996444702,0.23333574831485748
5486,2700.6023705005646,5.4267120503936894e-06,-0.0075587257742881775,0.03873168304562569,0.233489990234375
5487,2701.087752342224,9.385053999722004e-06,-0.01376560889184475,0.038647621870040894,0.23086786270141602
5488,2701.5739364624023,6.176222541398602e-06,-0.02642299421131611,0.038654640316963196,0.2324102818965912
5489,2702.059094429016,6.150461558718234e-05,0.0024098162539303303,0.042250845581293106,0.23688332736492157
5490,2702.543556690216,5.408050128608011e-06,-0.01373077742755413,0.03874199837446213,0.23102210462093353
5491,2703.0295825004578,8.926524969865568e-06,-0.004794568754732609,0.03894367441534996,0.23472392559051514
5492,2703.5166993141174,5.17343360115774e-05,0.03203549608588219,0.03976304456591606,0.2361121028661728
5493,2704.002541780472,4.4055122998543084e-05,-0.020968180149793625,0.03840026259422302,0.23179331421852112
5494,2704.4877882003784,2.025888352363836e-05,0.04312765970826149,0.038526322692632675,0.23426119983196259
5495,2704.9734361171722,2.5618237486924045e-05,0.004114811308681965,0.040662165731191635,0.2370375692844391
5496,2705.461344718933,9.079581104742829e-06,0.0028438896406441927,0.04176854342222214,0.2381172627210617
5497,2705.9464707374573,4.50548468506895e-05,-0.011699412018060684,0.03900255635380745,0.2362663447856903
5498,2706.4322366714478,2.537282489356585e-05,0.018198097124695778,0.0385282039642334,0.23503240942955017
5499,2706.917329311371,0.00016262322606053203,-0.009691806510090828,0.042429301887750626,0.24058514833450317
5500,2707.402372121811,0.00011437667126301676,-0.012960001826286316,0.039925090968608856,0.23842574656009674
5501,2707.888761997223,7.553622708655894e-05,-0.016814423725008965,0.03872888535261154,0.2344154417514801
5502,2708.3736624717712,0.0002057515666820109,0.002360005397349596,0.04843603074550629,0.24644635617733002
5503,2708.860347509384,2.082962600979954e-05,-0.0028492873534560204,0.04093875735998154,0.24120211601257324
5504,2709.3467342853546,5.0271810323465616e-06,-0.010055546648800373,0.0400254987180233,0.24043090641498566
5505,2709.83150267601,4.790977527591167e-06,-0.020218629390001297,0.04063911363482475,0.23426119983196259
5506,2710.316550731659,1.8532315152697265e-05,-0.012209136039018631,0.04101140424609184,0.2398139238357544
5507,2710.8006641864777,1.3515044884115923e-05,-0.02456805668771267,0.039646074175834656,0.23950543999671936
5508,2711.285195350647,2.8231066607986577e-05,-0.0458555743098259,0.039216335862874985,0.2381172627210617
5509,2711.7700805664062,5.285171209834516e-05,-0.005471762269735336,0.03915632516145706,0.23827150464057922
5510,2712.257223367691,7.874244329286739e-05,0.0013545635156333447,0.0404035784304142,0.2307136207818985
5511,2712.7421684265137,4.243800140102394e-05,0.019415464252233505,0.038804784417152405,0.23333574831485748
5512,2713.227751493454,3.644647222245112e-05,0.00784453097730875,0.03967927768826485,0.23040513694286346
5513,2713.711725950241,1.751444324327167e-05,0.06302107870578766,0.039647284895181656,0.2324102818965912
5514,2714.1955630779266,1.6074547602329403e-05,0.0036495053209364414,0.039436373859643936,0.23117634654045105
5515,2714.681800365448,5.4887485021026805e-05,-0.036312613636255264,0.03819873183965683,0.23426119983196259
5516,2715.167673110962,2.019540079345461e-05,-0.01884043961763382,0.04145273566246033,0.23857998847961426
5517,2715.6525416374207,4.00521676056087e-05,0.03971713036298752,0.03877556696534157,0.23472392559051514
5518,2716.1380417346954,1.5191864804364741e-05,-0.015305580571293831,0.03892499953508377,0.2361121028661728
5519,2716.624035358429,3.300143362139352e-05,-0.024002986028790474,0.03882107883691788,0.23549513518810272
5520,2717.110280752182,3.833006485365331e-05,-0.0023761880584061146,0.039343543350696564,0.23379847407341003
5521,2717.5949447155,3.456746526353527e-06,-0.020368797704577446,0.03860975429415703,0.23503240942955017
5522,2718.080296754837,6.536046566907316e-05,0.05174434185028076,0.0389445535838604,0.2362663447856903
5523,2718.5647764205933,1.5665258615626954e-05,0.007387726102024317,0.04012848809361458,0.23225603997707367
5524,2719.052001953125,1.3209139069658704e-05,0.039615731686353683,0.038858745247125626,0.23642058670520782
5525,2719.537187576294,3.1381164262711536e-06,0.0069062295369803905,0.03857404366135597,0.23642058670520782
5526,2720.021120071411,2.86263893940486e-05,-0.006120449397712946,0.03881440311670303,0.23780877888202667
5527,2720.506819963455,1.6438263628515415e-05,0.01192263700067997,0.03921116515994072,0.23827150464057922
5528,2720.9927101135254,5.438723383122124e-05,-0.005108658690005541,0.03867972642183304,0.23595786094665527
5529,2721.477665424347,1.1053082744183484e-05,0.0373404398560524,0.0386342890560627,0.23210179805755615
5530,2721.963765144348,1.3429385944618843e-05,0.03622791916131973,0.04147007316350937,0.22824573516845703
5531,2722.449418067932,3.330174513394013e-05,0.013327428139746189,0.03996994346380234,0.22824573516845703
5532,2722.93572974205,5.830123700434342e-05,0.008770456537604332,0.03867289051413536,0.23333574831485748
5533,2723.420330286026,2.126540130120702e-05,-0.01306652557104826,0.03864892199635506,0.23102210462093353
5534,2723.9056622982025,5.602161309070652e-06,0.005552281159907579,0.03847091645002365,0.2316390722990036
5535,2724.3896446228027,1.8745058696367778e-05,-0.0007806974463164806,0.04028971120715141,0.227937251329422
5536,2724.8755824565887,0.0001289051870116964,-0.0005964462179690599,0.03840272128582001,0.22947968542575836
5537,2725.362143278122,3.0158339541230816e-06,-0.004399545025080442,0.038162101060152054,0.2307136207818985
5538,2725.847293615341,0.0002369925641687587,-0.019888851791620255,0.04750504344701767,0.2427445352077484
5539,2726.3330948352814,1.8488512068870477e-05,0.02042076550424099,0.039289914071559906,0.23657482862472534
5540,2726.8190417289734,2.2685646399622783e-05,0.004148615058511496,0.038375962525606155,0.2353408932685852
5541,2727.3038210868835,1.6013307686080225e-05,-0.04307437315583229,0.03869636729359627,0.23750029504299164
5542,2727.7900590896606,0.0001722171000437811,-0.05079328268766403,0.042886655777692795,0.2270117998123169
5543,2728.275669813156,3.709266457008198e-05,0.014321119524538517,0.04230153188109398,0.2390427142381668
5544,2728.7612664699554,6.44610554445535e-05,-0.021236922591924667,0.037963129580020905,0.23364423215389252
5545,2729.2476921081543,1.6679621694493107e-05,-0.016469508409500122,0.03815854713320732,0.23287300765514374
5546,2729.731521129608,4.462594006326981e-05,0.02565804496407509,0.03996088728308678,0.23765453696250916
5547,2730.7232627868652,1.93280829989817e-05,0.0196361280977726,0.03796914592385292,0.23271876573562622
5548,2731.208990573883,1.721867374726571e-05,-0.00791899487376213,0.03813287615776062,0.23302724957466125
5549,2731.694782972336,7.1438234954257496e-06,0.04554188251495361,0.03884144872426987,0.23595786094665527
5550,2732.180993795395,3.170475611113943e-05,-0.019778631627559662,0.03910534083843231,0.23040513694286346
5551,2732.667896270752,0.0001915049069793895,-0.03319365531206131,0.03859329968690872,0.23364423215389252
5552,2733.1542127132416,0.00014441456005442888,0.008032501675188541,0.03954470157623291,0.227937251329422
5553,2733.6399931907654,1.7464879420003854e-05,0.014056731946766376,0.03845064714550972,0.2307136207818985
5554,2734.12615942955,3.986639421782456e-05,0.0054289535619318485,0.03827701881527901,0.23040513694286346
5555,2734.6105723381042,0.00013133608445059508,-0.004583398811519146,0.04248570650815964,0.22361846268177032
5556,2735.0973608493805,2.6488354706089012e-05,0.012230862863361835,0.03971461206674576,0.2260863482952118
5557,2735.5840032100677,0.00010037809261120856,0.0024919998832046986,0.0390140675008297,0.2307136207818985
5558,2736.06956243515,2.4227728090409073e-07,-0.015623621642589569,0.03845832869410515,0.2288627028465271
5559,2736.554419517517,3.900073716067709e-05,-0.030189374461770058,0.03881867602467537,0.2324102818965912
5560,2737.038498878479,0.00014399230713024735,0.013776681385934353,0.038282670080661774,0.23271876573562622
5561,2737.523421764374,8.455941861029714e-05,-0.025481054559350014,0.040389545261859894,0.23503240942955017
5562,2738.009817123413,3.183884109603241e-05,0.01274821162223816,0.03895646333694458,0.22824573516845703
5563,2738.4944326877594,3.186804678989574e-05,-0.00044094264740124345,0.038318928331136703,0.22824573516845703
5564,2738.9799988269806,2.8322669095359743e-05,0.0003596091119106859,0.0387105792760849,0.22855421900749207
5565,2739.4661235809326,2.9433944291668013e-05,-0.02031208947300911,0.03814667835831642,0.2324102818965912
5566,2739.951215028763,1.2817647075280547e-05,0.004393675364553928,0.039790812879800797,0.22732028365135193
5567,2740.4352304935455,2.0188805137877353e-05,-0.0040574814192950726,0.04110134392976761,0.22546936571598053
5568,2740.9200954437256,6.679524631181266e-06,-0.032702792435884476,0.03824852406978607,0.22947968542575836
5569,2741.4068224430084,0.0001374810963170603,0.010370150208473206,0.04173243045806885,0.22176754474639893
5570,2741.8921093940735,1.6587660866207443e-05,0.029476655647158623,0.03857051581144333,0.22762876749038696
5571,2742.3771510124207,0.0003168853581883013,0.03959602862596512,0.04712103679776192,0.2408936321735382
5572,2742.863296031952,1.2795435395673849e-05,0.0041924575343728065,0.03823124244809151,0.23302724957466125
5573,2743.348075389862,5.129374403622933e-05,0.0251801535487175,0.03804465010762215,0.23333574831485748
5574,2743.8324439525604,1.0522999218665063e-05,0.005470436532050371,0.037913430482149124,0.23117634654045105
5575,2744.318692922592,2.032337215496227e-05,-0.017980683594942093,0.03808034956455231,0.23364423215389252
5576,2744.8046457767487,3.676376218209043e-05,0.014656690880656242,0.03820783644914627,0.23009665310382843
5577,2745.290113925934,1.9513787265168503e-05,0.03492460772395134,0.039078567177057266,0.23487816751003265
5578,2745.7751870155334,3.581196870072745e-05,-0.023030046373605728,0.040136341005563736,0.2371918112039566
5579,2746.2605271339417,1.2317455002630595e-05,-0.009751974605023861,0.038018640130758286,0.23194755613803864
5580,2746.7462980747223,4.533143146545626e-05,0.01301198173314333,0.04021093621850014,0.23642058670520782
5581,2747.23153424263,7.5752809607365634e-06,0.025105949491262436,0.03944527730345726,0.23672908544540405
5582,2747.7168493270874,4.307947165216319e-05,0.01812426745891571,0.03887835890054703,0.2370375692844391
5583,2748.203002691269,0.0002317719772690907,0.005870691500604153,0.04815611243247986,0.24613787233829498
5584,2748.68888092041,5.2091349971306045e-06,-0.007570988964289427,0.04243994876742363,0.24228180944919586
5585,2749.1754043102264,2.3209673599922098e-05,-0.04569288715720177,0.040792763233184814,0.24027664959430695
5586,2749.6596410274506,0.00020453493925742805,-0.031822413206100464,0.04542164131999016,0.24598363041877747
5587,2750.145587205887,1.4512455891235732e-05,-0.02548680454492569,0.04073222726583481,0.2416648417711258
5588,2750.6295688152313,5.553040409722598e-06,0.018175514414906502,0.03952416405081749,0.2381172627210617
5589,2751.1153423786163,1.9794368199654855e-05,0.03207564726471901,0.04082634299993515,0.24243605136871338
5590,2751.600683450699,3.5441823911241954e-06,-0.00249125761911273,0.040631189942359924,0.24197332561016083
5591,2752.085692882538,1.6433590644737706e-05,-0.010074245743453503,0.04025273397564888,0.2371918112039566
5592,2752.570626974106,4.7600486141163856e-05,-0.041840918362140656,0.04304324835538864,0.233489990234375
5593,2753.054809808731,2.6103891286766157e-05,-0.05661439895629883,0.04106232896447182,0.23487816751003265
5594,2753.5406572818756,0.00029027339769527316,0.056585643440485,0.03943486884236336,0.24027664959430695
5595,2754.026659011841,1.9988328858744353e-05,0.001633736421354115,0.04001348838210106,0.24197332561016083
5596,2754.514280796051,7.621716213179752e-05,-0.003476235084235668,0.04095892608165741,0.243515744805336
5597,2755.000481367111,1.9840856111841276e-05,-0.020284876227378845,0.039648931473493576,0.2408936321735382
5598,2755.485109806061,2.9760510642518057e-06,0.009208512492477894,0.04144417122006416,0.2445954531431198
5599,2755.9696173667908,1.59698956849752e-05,-0.029101751744747162,0.03960045054554939,0.24104787409305573
5600,2756.455276966095,8.623950998298824e-05,-0.07946603000164032,0.03917796537280083,0.2407393902540207
5601,2756.9405398368835,2.929683660113369e-06,0.04226414114236832,0.03911380097270012,0.2407393902540207
5602,2757.4253027439117,5.531324859475717e-05,-0.01860298402607441,0.03969261422753334,0.23780877888202667
5603,2757.909084558487,0.00013048667460680008,-0.017853079363703728,0.04286523908376694,0.2324102818965912
5604,2758.3957357406616,1.3256449165055528e-05,-0.004298671614378691,0.038553349673748016,0.2390427142381668
5605,2758.8835310935974,4.367611381894676e-06,0.021239671856164932,0.038793087005615234,0.23935119807720184
5606,2759.368255138397,2.6883204554906115e-05,0.02324467897415161,0.03994935750961304,0.2407393902540207
5607,2759.854419231415,9.469519682170358e-06,0.014023320749402046,0.04022356867790222,0.23395271599292755
5608,2760.341714859009,1.7084030332625844e-05,0.0331721305847168,0.03840241581201553,0.23657482862472534
5609,2760.8272273540497,0.0002207999787060544,-0.0121614970266819,0.04828930273652077,0.24875999987125397
5610,2761.3132433891296,1.1378797353245318e-05,-0.006269132252782583,0.04029042273759842,0.24336150288581848
5611,2761.799157857895,5.5599659390281886e-05,-0.022437963634729385,0.039273567497730255,0.24012240767478943
5612,2762.284581422806,3.338994793011807e-05,0.008244713768362999,0.04148806631565094,0.23487816751003265
5613,2762.7714846134186,4.418956791596429e-07,-0.007070772349834442,0.039298165589571,0.24058514833450317
5614,2763.2569427490234,2.5020331122505013e-06,-0.025078171864151955,0.04097927361726761,0.23487816751003265
5615,2763.7429242134094,0.00010760458826553077,-0.002351883566007018,0.03915722668170929,0.23780877888202667
5616,2764.2282552719116,5.74338127989904e-06,0.021236512809991837,0.039939213544130325,0.2379630208015442
5617,2764.7145445346832,7.7445611168514e-06,0.006132153328508139,0.03901002183556557,0.23827150464057922
5618,2765.1994907855988,1.057573808793677e-05,-0.0024118328001350164,0.03956242650747299,0.2381172627210617
5619,2765.6868777275085,2.3512686311732978e-05,-0.009543276391923428,0.04039695858955383,0.24228180944919586
5620,2766.1729214191437,1.803894278396001e-08,0.004166161175817251,0.03882270306348801,0.23873423039913177
5621,2766.658631801605,7.902584184193984e-05,0.014599788002669811,0.04094554856419563,0.24474969506263733
5622,2767.1434371471405,3.527661465341225e-05,-0.0007781386375427246,0.03977504000067711,0.24305301904678345
5623,2767.6286594867706,0.0001007381797535345,-0.033629268407821655,0.039631836116313934,0.2398139238357544
5624,2768.114721298218,8.596605766797438e-05,-0.008751586079597473,0.040996041148900986,0.23595786094665527
5625,2768.599187850952,3.24475513480138e-05,0.025310225784778595,0.039417047053575516,0.23827150464057922
5626,2769.5904293060303,3.4218646760564297e-06,0.03269773721694946,0.03865067660808563,0.24012240767478943
5627,2770.07497549057,2.409810622339137e-05,-0.02096148021519184,0.038902174681425095,0.24104787409305573
5628,2770.5617859363556,5.931575651629828e-05,0.005514570511877537,0.038891956210136414,0.24135635793209076
5629,2771.0461337566376,3.531581751303747e-05,0.02094309777021408,0.03885682672262192,0.23765453696250916
5630,2771.532156944275,7.000830464676255e-06,0.019760480150580406,0.03879586607217789,0.2388884723186493
5631,2772.017017364502,9.999165740737226e-06,0.06293457001447678,0.03924105688929558,0.2370375692844391
5632,2772.5027940273285,0.0001371338003082201,0.019904613494873047,0.04381606727838516,0.24644635617733002
5633,2772.98880982399,1.938910827448126e-06,0.01687033846974373,0.04068170487880707,0.24428696930408478
5634,2773.4739367961884,9.155109728453681e-05,-0.02733924612402916,0.03958948329091072,0.2407393902540207
5635,2773.9601242542267,1.5280244269888499e-06,0.017568843439221382,0.04255736991763115,0.2344154417514801
5636,2774.444370508194,5.72908429603558e-05,-0.00024589805980212986,0.03902451694011688,0.2379630208015442
5637,2774.93075466156,2.78243805951206e-05,-0.00401725759729743,0.039064209908246994,0.2371918112039566
5638,2775.4144027233124,0.00039600383024662733,-0.011927793733775616,0.04430162161588669,0.24891424179077148
5639,2775.9003159999847,1.7241278328583576e-05,-0.04106820374727249,0.04345903918147087,0.24891424179077148
5640,2776.385412454605,1.456974587199511e-05,-0.018825002014636993,0.0399695485830307,0.24382422864437103
5641,2776.870846271515,3.933713014703244e-05,0.03999493643641472,0.03988128527998924,0.2416648417711258
5642,2777.3572914600372,4.694301878771512e-06,0.03416045010089874,0.03997919335961342,0.24366998672485352
5643,2777.8425204753876,6.804399163229391e-05,0.03784354031085968,0.04224909842014313,0.2351866513490677
5644,2778.327140569687,1.031172268994851e-05,0.0033195940777659416,0.039570726454257965,0.2407393902540207
5645,2778.814017534256,2.3004655304248445e-05,-0.04261951893568039,0.039416760206222534,0.24027664959430695
5646,2779.299792289734,8.465610881103203e-05,0.004875894635915756,0.039561718702316284,0.24120211601257324
5647,2779.785612821579,0.00030953221721574664,-0.019536539912223816,0.03996632993221283,0.2370375692844391
5648,2780.2722475528717,2.1081859813421033e-06,-0.013274742290377617,0.039121367037296295,0.2398139238357544
5649,2780.7569749355316,1.9574281395762227e-05,-0.012513935565948486,0.03938702493906021,0.2398139238357544
5650,2781.242574453354,6.112142000347376e-05,0.02225668914616108,0.03896550461649895,0.23857998847961426
5651,2781.7268097400665,2.5494888177490793e-05,-0.0426262803375721,0.03860950097441673,0.23935119807720184
5652,2782.211861848831,0.00011373713641660288,0.02106017805635929,0.0393216647207737,0.24151059985160828
5653,2782.696712732315,1.9625780623755418e-05,0.008363650180399418,0.03962657228112221,0.24043090641498566
5654,2783.183226585388,7.49014361645095e-05,-0.009203610941767693,0.043131399899721146,0.23379847407341003
5655,2783.6678988933563,1.8110307792085223e-05,0.02030816301703453,0.039108920842409134,0.23765453696250916
5656,2784.1538541316986,9.946376667357981e-05,0.003892251057550311,0.040236424654722214,0.2351866513490677
5657,2784.6401295661926,0.00042033192585222423,0.046661198139190674,0.051193635910749435,0.2548525631427765
5658,2785.12596988678,1.9383769540581852e-05,-0.004110815469175577,0.04211287200450897,0.24783454835414886
5659,2785.6116166114807,6.058914550521877e-06,0.005759315565228462,0.043372854590415955,0.24845151603221893
5660,2786.0971734523773,1.6190515452763066e-05,-0.010823386721313,0.041539035737514496,0.2462921142578125
5661,2786.5828247070312,2.4887069230317138e-05,-0.001202389015816152,0.041256848722696304,0.24598363041877747
5662,2787.0686190128326,4.2822059185709804e-05,-0.01217555534094572,0.04131888225674629,0.24474969506263733
5663,2787.5563881397247,0.0003231828741263598,0.011819226667284966,0.04180390387773514,0.23672908544540405
5664,2788.0416553020477,3.797716635745019e-05,-0.03269590064883232,0.04034506529569626,0.23642058670520782
5665,2788.526162624359,0.00015814861399121583,0.020343467593193054,0.03916872665286064,0.2379630208015442
5666,2789.0116999149323,1.896677349577658e-05,0.03410091996192932,0.039587173610925674,0.23780877888202667
5667,2789.49787068367,0.00012963212793692946,0.009237817488610744,0.04164328798651695,0.24382422864437103
5668,2789.9837188720703,6.471572305599693e-06,-0.014259644784033298,0.04041014239192009,0.24320726096630096
5669,2790.4686489105225,2.051090086752083e-05,0.009469802491366863,0.04050472378730774,0.23857998847961426
5670,2790.9538440704346,0.0001500845537520945,0.012377125211060047,0.042551394551992416,0.23456968367099762
5671,2791.439168691635,2.5805062250583433e-05,0.022303743287920952,0.0407869853079319,0.2427445352077484
5672,2791.9243042469025,4.42401142208837e-06,0.01691281795501709,0.0394754484295845,0.24104787409305573
5673,2792.409726858139,9.202981891576201e-05,-0.012365235947072506,0.042725224047899246,0.24706332385540009
5674,2792.89484333992,7.428444223478436e-05,-0.02062779851257801,0.040348686277866364,0.24397847056388855
5675,2793.38041472435,0.00010063528316095471,-0.05595364421606064,0.04015587270259857,0.23827150464057922
5676,2793.866021156311,2.61266904999502e-05,-0.018689945340156555,0.039200883358716965,0.24151059985160828
5677,2794.3502559661865,1.3634016795549542e-05,-0.039448194205760956,0.039788618683815,0.2399681657552719
5678,2794.8355479240417,0.00015734837506897748,0.002207966987043619,0.0398438386619091,0.2416648417711258
5679,2795.3207273483276,7.696342436247505e-06,0.0101345619186759,0.039998773485422134,0.2425902932882309
5680,2795.8060097694397,0.00020928816229570657,0.009783994406461716,0.0392218641936779,0.23842574656009674
5681,2796.2913377285004,3.5306636618770426e-06,-0.018220501020550728,0.03884893283247948,0.24058514833450317
5682,2796.776964902878,8.280198380816728e-05,-0.004498314578086138,0.04282324016094208,0.23271876573562622
5683,2797.2627289295197,2.918420932473964e-06,0.01545567438006401,0.039144814014434814,0.23595786094665527
5684,2797.748448610306,9.451106961932965e-06,0.017170999199151993,0.038807645440101624,0.2371918112039566
5685,2798.2327148914337,7.762153836665675e-05,0.003913670778274536,0.03829433396458626,0.2351866513490677
5686,2798.718470096588,6.655886681983247e-05,0.03720163553953171,0.038582105189561844,0.2388884723186493
5687,2799.203693628311,3.909231600118801e-05,-0.009056134149432182,0.03856726363301277,0.23595786094665527
5688,2799.6895310878754,2.4592069166828878e-05,0.01953807845711708,0.039035022258758545,0.24058514833450317
5689,2800.174516916275,2.545450479374267e-05,0.00304040196351707,0.03859648108482361,0.23595786094665527
5690,2800.6611437797546,1.1611264199018478e-05,-0.008508262224495411,0.038769591599702835,0.23688332736492157
5691,2801.146068096161,1.6022335330490023e-05,-0.0375005304813385,0.0385463573038578,0.23919695615768433
5692,2801.62974524498,3.82869666282204e-06,-0.016234977170825005,0.0392945371568203,0.24104787409305573
5693,2802.1157698631287,1.3271245734358672e-05,0.06509868800640106,0.04046826437115669,0.24212756752967834
5694,2802.602625131607,2.2999536668066867e-05,0.005441630259156227,0.039207823574543,0.2408936321735382
5695,2803.086746454239,8.171766239684075e-06,0.0015559527091681957,0.03901403397321701,0.24058514833450317
5696,2803.5719265937805,6.400256825145334e-05,-0.005014731083065271,0.040871769189834595,0.23194755613803864
5697,2804.0579969882965,1.9353970856172964e-05,-0.009698714129626751,0.03845847770571709,0.23642058670520782
5698,2804.543955564499,9.18941054806055e-07,0.02077832818031311,0.03898162022233009,0.23395271599292755
5699,2805.0299961566925,5.45545008208137e-05,0.008747523650527,0.0389375239610672,0.2344154417514801
5700,2805.5173802375793,8.972533396445215e-05,-0.004263235256075859,0.03863099217414856,0.2361121028661728
5701,2806.003164768219,6.414027211576467e-06,0.00771207083016634,0.038950808346271515,0.23456968367099762
5702,2806.489112138748,1.5252631783368997e-05,0.021568549796938896,0.03921962156891823,0.23410695791244507
5703,2806.9751176834106,2.9914366677985527e-05,-0.03277282789349556,0.03857460618019104,0.23472392559051514
5704,2807.965352535248,1.746771886246279e-05,3.813355942838825e-05,0.03862805292010307,0.23780877888202667
5705,2808.449274778366,3.0928455089451745e-05,-0.015393657609820366,0.03960036113858223,0.2324102818965912
5706,2808.933026075363,9.883225720841438e-05,-0.0124937379732728,0.04240148887038231,0.22824573516845703
5707,2809.4174880981445,9.54001588979736e-05,0.019255496561527252,0.03952350839972496,0.22947968542575836
5708,2809.9034094810486,9.82809615379665e-06,0.009890315122902393,0.03818058595061302,0.23410695791244507
5709,2810.388040781021,8.18407570477575e-05,-0.011461297981441021,0.04237294942140579,0.2398139238357544
5710,2810.872629880905,0.00014650677621830255,-0.0010468399850651622,0.04714746028184891,0.24552090466022491
5711,2811.358782052994,1.1848126632685307e-05,-0.004835525527596474,0.04288167133927345,0.2427445352077484
5712,2811.8438050746918,7.152833131840453e-05,-0.027512041851878166,0.045560382306575775,0.24490393698215485
5713,2812.3288502693176,1.531211455585435e-05,0.005649343132972717,0.03868556767702103,0.23827150464057922
5714,2812.814659357071,1.5329493180615827e-05,0.0004070125287398696,0.03875046968460083,0.23734605312347412
5715,2813.3014426231384,0.0002492553030606359,0.006616133265197277,0.04068246856331825,0.23287300765514374
5716,2813.7872185707092,5.982816219329834e-06,0.02535773254930973,0.03873613476753235,0.2353408932685852
5717,2814.272692680359,0.00011187074414920062,0.04319722205400467,0.039940331131219864,0.24012240767478943
5718,2814.757887840271,0.0001220728299813345,0.006103503983467817,0.03914562612771988,0.23857998847961426
5719,2815.2433211803436,0.0001019664341583848,0.016813140362501144,0.04267173632979393,0.2445954531431198
5720,2815.7304224967957,6.239336471480783e-06,-0.01967157982289791,0.04177599772810936,0.23456968367099762
5721,2816.215054988861,0.00010174522321904078,-0.026971513405442238,0.03971382975578308,0.24135635793209076
5722,2816.7009015083313,6.579640285053756e-06,-0.009637173265218735,0.039421264082193375,0.2390427142381668
5723,2817.187299966812,5.256048552837456e-06,-0.015773948282003403,0.039991091936826706,0.23873423039913177
5724,2817.6740901470184,6.693461182294413e-05,-0.02040780894458294,0.03976225107908249,0.2379630208015442
5725,2818.1607530117035,0.0001676249667070806,-0.012093386612832546,0.04358638450503349,0.24582938849925995
5726,2818.6465349197388,0.00014216976705938578,0.010564638301730156,0.04096844047307968,0.23580361902713776
5727,2819.132663488388,0.0003157455939799547,-0.02012094482779503,0.040000706911087036,0.2362663447856903
5728,2819.618287563324,9.611489986127708e-06,0.010370111092925072,0.041402243077754974,0.23364423215389252
5729,2820.1033005714417,8.881006942829117e-05,-0.017896635457873344,0.04365389049053192,0.2297881692647934
5730,2820.5880908966064,7.067420028761262e-06,0.008075106889009476,0.03964321315288544,0.2325645238161087
5731,2821.0738546848297,2.2486176021629944e-05,-0.023097967728972435,0.04184785112738609,0.23148483037948608
5732,2821.5599896907806,1.3327736496648868e-06,-0.016943849623203278,0.03854020684957504,0.23765453696250916
5733,2822.046135187149,0.00012899098510388285,0.018657803535461426,0.03925492241978645,0.2316390722990036
5734,2822.531797170639,5.129684359417297e-05,0.008622734807431698,0.03976581618189812,0.23873423039913177
5735,2823.0163447856903,3.3709632134559797e-06,0.012479441240429878,0.03847365826368332,0.2362663447856903
5736,2823.502051591873,2.7372216209187172e-05,-0.0023725079372525215,0.03841438889503479,0.23487816751003265
5737,2823.9877297878265,0.00010490450222278014,0.014197200536727905,0.042300764471292496,0.2408936321735382
5738,2824.4737391471863,1.2423554835550021e-05,0.0032551747281104326,0.03843040019273758,0.23642058670520782
5739,2824.9583201408386,6.416904216166586e-05,0.03243039920926094,0.03913860023021698,0.23750029504299164
5740,2825.443417787552,2.172613312723115e-05,0.027963923290371895,0.038667600601911545,0.2371918112039566
5741,2825.9288489818573,1.2603307368408423e-05,-0.03974346071481705,0.03921811282634735,0.23333574831485748
5742,2826.4146490097046,9.163672075374052e-05,0.0193929485976696,0.038920674473047256,0.23503240942955017
5743,2826.8994810581207,3.2608134006295586e-06,0.0034147542901337147,0.038835491985082626,0.23410695791244507
5744,2827.3848094940186,1.3333057722775266e-05,-0.005611351691186428,0.038738690316677094,0.23734605312347412
5745,2827.8694458007812,4.7111293497437146e-06,-0.003878446761518717,0.039067525416612625,0.23487816751003265
5746,2828.353771209717,5.722601054003462e-05,0.007808859925717115,0.039059627801179886,0.23410695791244507
5747,2828.839518547058,2.074923031614162e-06,0.04913630336523056,0.03892569988965988,0.23395271599292755
5748,2829.324648141861,1.4468419067270588e-06,0.01320729125291109,0.039055123925209045,0.2381172627210617
5749,2829.80983877182,6.39312420389615e-05,-0.018854474648833275,0.03833737596869469,0.23564937710762024
5750,2830.294733285904,1.896176217996981e-05,-0.0174185149371624,0.03827100992202759,0.23580361902713776
5751,2830.7809720039368,9.073788532987237e-05,0.0002535500971134752,0.03869825229048729,0.23410695791244507
5752,2831.266708135605,1.7935863070306368e-05,-0.000238858163356781,0.038499463349580765,0.23487816751003265
5753,2831.751200914383,1.161409181804629e-05,0.006854912266135216,0.04094208404421806,0.23117634654045105
5754,2832.238366127014,1.1917646588699427e-05,0.016318099573254585,0.04181516170501709,0.23086786270141602
5755,2832.724109649658,6.480099273176165e-06,0.007850658148527145,0.03909778967499733,0.23379847407341003
5756,2833.2092859745026,9.897875861497596e-05,-0.005143293179571629,0.040766067802906036,0.23950543999671936
5757,2833.6947269439697,2.713062167458702e-05,0.024485889822244644,0.03989795595407486,0.23857998847961426
5758,2834.1810054779053,6.917452992638573e-05,-0.05434779077768326,0.03970206156373024,0.23086786270141602
5759,2834.6667943000793,0.00012302343384362757,0.049580641090869904,0.038485798984766006,0.23595786094665527
5760,2835.152621984482,8.461922334390692e-06,0.028102606534957886,0.039373528212308884,0.2388884723186493
5761,2835.6388850212097,4.846689262194559e-05,0.007001261692494154,0.04059453681111336,0.23919695615768433
5762,2836.1227567195892,0.00011972994252573699,-0.028541965410113335,0.03974319249391556,0.23117634654045105
5763,2836.6086146831512,4.486258603719762e-06,-0.004586776252835989,0.038463350385427475,0.2351866513490677
5764,2837.094539642334,0.00011522373097250238,-0.020943470299243927,0.04169188067317009,0.22732028365135193
5765,2837.5807662010193,0.00011362163058947772,0.01798894815146923,0.040451232343912125,0.23842574656009674
5766,2838.06583070755,0.00015598750906065106,-0.0580417700111866,0.04038049653172493,0.2381172627210617
5767,2838.5524995326996,3.6821111280005425e-06,0.05714409798383713,0.038097772747278214,0.23549513518810272
5768,2839.038661956787,4.321667347539915e-06,-0.02044953778386116,0.039486102759838104,0.23657482862472534
5769,2839.5235261917114,4.019368589069927e-06,-0.010155558586120605,0.04140859097242355,0.2381172627210617
5770,2840.008310317993,3.0573403364542173e-06,0.006018728017807007,0.03808977082371712,0.23318150639533997
5771,2840.4928150177,1.2925680493935943e-05,-0.014925995841622353,0.039862047880887985,0.23642058670520782
5772,2840.977833032608,1.9261571651441045e-05,0.03444577008485794,0.03818577155470848,0.23271876573562622
5773,2841.46262550354,1.1857600838993676e-05,0.006203874014317989,0.03890756145119667,0.23225603997707367
5774,2841.9471962451935,9.32561215449823e-06,-0.010349168442189693,0.038840945810079575,0.2351866513490677
5775,2842.433921813965,5.3721181757282466e-05,-0.05291444808244705,0.0382654182612896,0.23287300765514374
5776,2842.9180994033813,0.00029345432994887233,0.0006858402048237622,0.04732169583439827,0.2205336093902588
5777,2843.4031805992126,2.477240741427522e-05,0.011308908462524414,0.04031824320554733,0.22546936571598053
5778,2843.8901064395905,0.0001398424501530826,0.012587308883666992,0.03899186849594116,0.23333574831485748
5779,2844.3756823539734,5.882061941520078e-06,0.0012403071159496903,0.03940698504447937,0.23333574831485748
5780,2844.861612558365,3.949863457819447e-05,0.049922797828912735,0.03821977600455284,0.22947968542575836
5781,2845.3459119796753,7.296133844647557e-05,-0.015208159573376179,0.038273174315690994,0.2325645238161087
5782,2846.33837389946,1.2595322914421558e-05,0.019193027168512344,0.038087524473667145,0.2316390722990036
5783,2846.8242824077606,0.00010432643466629088,-0.027796931564807892,0.038567524403333664,0.23379847407341003
5784,2847.310535430908,0.000102695805253461,-0.0016198643716052175,0.04436195269227028,0.23965968191623688
5785,2847.79549741745,0.00018029168131761253,-0.023591551929712296,0.04194490239024162,0.23919695615768433
5786,2848.280862569809,1.3901150850870181e-05,0.017278028652071953,0.039140064269304276,0.23487816751003265
5787,2848.7671418190002,3.3099269785452634e-05,-0.003908318467438221,0.03946424275636673,0.2361121028661728
5788,2849.252802848816,1.090374371415237e-05,-0.0477948933839798,0.03870350494980812,0.2351866513490677
5789,2849.7382810115814,3.1328049772127997e-06,-0.02242339588701725,0.03882227838039398,0.233489990234375
5790,2850.223695039749,1.335830438620178e-05,-0.006948960479348898,0.04043978080153465,0.22917118668556213
5791,2850.709414958954,5.613272514892742e-05,-0.019560571759939194,0.03860783576965332,0.2325645238161087
5792,2851.1947753429413,6.428804044844583e-05,0.026270238682627678,0.040981363505125046,0.22855421900749207
5793,2851.680763244629,0.00019071261340286583,0.04075612872838974,0.04200812801718712,0.22546936571598053
5794,2852.1662685871124,7.945771358208731e-05,0.011185024864971638,0.039614081382751465,0.23503240942955017
5795,2852.6507654190063,8.985973067865416e-07,0.003298864234238863,0.03922797366976738,0.23487816751003265
5796,2853.136570453644,8.491285370837431e-06,-0.014986991882324219,0.03891169652342796,0.23318150639533997
5797,2853.622888326645,5.440102904685773e-05,-0.00511698704212904,0.0388050340116024,0.23271876573562622
5798,2854.108700990677,4.747952516481746e-06,0.016441710293293,0.03862127661705017,0.2316390722990036
5799,2854.5945360660553,1.2043377864756621e-05,0.043846845626831055,0.03890587389469147,0.233489990234375
5800,2855.0806798934937,3.3152682590298355e-05,-0.023971466347575188,0.03889242932200432,0.23009665310382843
5801,2855.5664908885956,0.00023530630278401077,0.02047039195895195,0.04120967909693718,0.23842574656009674
5802,2856.050970554352,2.7415828299126588e-05,-0.02811160311102867,0.03932802006602287,0.23503240942955017
5803,2856.5374569892883,1.0617983207339421e-05,0.013754875399172306,0.039927888661623,0.2379630208015442
5804,2857.024299621582,1.5014791188150411e-06,0.002610590774565935,0.0395858995616436,0.23688332736492157
5805,2857.5100479125977,4.345936395111494e-05,0.029917363077402115,0.039114806801080704,0.23379847407341003
5806,2857.996748447418,4.427318708621897e-05,0.02008858136832714,0.039602573961019516,0.2361121028661728
5807,2858.4834167957306,3.889549770974554e-05,-0.02074394002556801,0.0389847494661808,0.23503240942955017
5808,2858.9675800800323,1.3868949508832884e-06,0.01506751962006092,0.03935331106185913,0.23472392559051514
5809,2859.4533483982086,8.124001033138484e-05,0.009187215939164162,0.03974687308073044,0.23734605312347412
5810,2859.9396612644196,1.9893030184903182e-05,-0.0008618402061983943,0.03925924375653267,0.23657482862472534
5811,2860.4249262809753,0.00013538927305489779,0.0015612655552104115,0.03915264457464218,0.23179331421852112
5812,2860.9114921092987,1.7013198885251768e-05,0.0036777746863663197,0.03880392760038376,0.233489990234375
5813,2861.3965651988983,6.783746357541531e-05,0.028532395139336586,0.0393824465572834,0.23410695791244507
5814,2861.881053209305,2.9601651476696134e-05,-0.013486047275364399,0.04009002447128296,0.23487816751003265
5815,2862.3675348758698,2.271707126055844e-05,-0.006134350318461657,0.03917377069592476,0.23487816751003265
5816,2862.8538358211517,2.4953131287475117e-05,-0.031116606667637825,0.03935384750366211,0.23503240942955017
5817,2863.3393590450287,8.051391887420323e-06,-0.0009102415642701089,0.03998744860291481,0.23564937710762024
5818,2863.824357509613,9.026372026710305e-06,-0.049708835780620575,0.03950091078877449,0.2353408932685852
5819,2864.309873819351,7.613303750986233e-05,-0.03141603246331215,0.03915591910481453,0.23472392559051514
5820,2864.795113325119,6.301239864114905e-06,-0.005650529637932777,0.03956875205039978,0.23133058845996857
5821,2865.2805514335632,2.385271727689542e-06,0.01440295111387968,0.039297282695770264,0.2344154417514801
5822,2865.766013145447,1.3137216228642501e-05,-0.05501985549926758,0.03989555686712265,0.2316390722990036
5823,2866.2517709732056,2.1156494767637923e-05,-0.017956290394067764,0.039392754435539246,0.23564937710762024
5824,2866.7364406585693,3.766630470636301e-05,0.025299258530139923,0.03987615928053856,0.23734605312347412
5825,2867.220461130142,0.0003474955738056451,0.0372147299349308,0.039061788469552994,0.23117634654045105
5826,2867.7041568756104,3.3546868962730514e-06,0.05411042645573616,0.03894631937146187,0.23487816751003265
5827,2868.1897356510162,2.2933989384910092e-05,0.003784832777455449,0.039387427270412445,0.23040513694286346
5828,2868.6744005680084,1.4926040421414655e-05,-0.005516540724784136,0.040094856172800064,0.23009665310382843
5829,2869.160111427307,0.0002032539778156206,0.013683410361409187,0.0387815497815609,0.23009665310382843
5830,2869.6456978321075,0.00010893783473875374,-0.013797302730381489,0.04307715222239494,0.24027664959430695
5831,2870.13129901886,3.265214036218822e-05,-0.0016144108958542347,0.040353816002607346,0.2388884723186493
5832,2870.6153461933136,1.352179970126599e-05,-0.009495368227362633,0.03903750330209732,0.23688332736492157
5833,2871.1001970767975,1.2241831655046553e-06,0.02699602022767067,0.041236866265535355,0.2399681657552719
5834,2871.5849225521088,3.559354809112847e-05,-0.01113059651106596,0.0401734858751297,0.23857998847961426
5835,2872.06990647316,3.8931455492274836e-05,0.0014873372856527567,0.039035797119140625,0.23472392559051514
5836,2872.5566165447235,3.6852070479653776e-05,-0.08113637566566467,0.040259093046188354,0.23935119807720184
5837,2873.0434873104095,2.0806523934879806e-06,-0.00798579677939415,0.039565522223711014,0.23827150464057922
5838,2873.5290043354034,5.2099640015512705e-05,0.021292397752404213,0.043013934046030045,0.24336150288581848
5839,2874.0155684947968,0.00014885577547829598,0.021858327090740204,0.03885241225361824,0.2351866513490677
5840,2874.50137591362,2.4479864805471152e-05,0.03681518882513046,0.038461145013570786,0.23503240942955017
5841,2874.9863591194153,8.697603334439918e-06,-0.006991874892264605,0.03862269967794418,0.23456968367099762
5842,2875.471461057663,9.039205792760185e-07,0.017425499856472015,0.03858378902077675,0.23642058670520782
5843,2875.957452058792,7.558638753835112e-05,0.023973874747753143,0.038716234266757965,0.2324102818965912
5844,2876.442868709564,1.443265205125499e-06,0.005108077544718981,0.03916887193918228,0.23564937710762024
5845,2876.927981376648,2.4105305783450603e-05,-0.02223273739218712,0.0386841855943203,0.23395271599292755
5846,2877.4131379127502,2.871050310204737e-05,-0.04022986814379692,0.03859183192253113,0.23426119983196259
5847,2877.8989005088806,1.078835907719622e-06,0.008145762607455254,0.03921373188495636,0.23657482862472534
5848,2878.385012149811,3.6596949939848855e-05,-0.0066767046228051186,0.0381089448928833,0.2325645238161087
5849,2878.8709087371826,2.9309852834558114e-05,0.026109345257282257,0.03841991350054741,0.23364423215389252
5850,2879.3547055721283,4.986153271602234e-06,-0.007606200873851776,0.03892891854047775,0.23179331421852112
5851,2879.8408505916595,4.627439466275973e-06,-0.019257301464676857,0.039714265614748,0.22947968542575836
5852,2880.3263623714447,3.588133768062107e-05,0.020238121971488,0.03910223767161369,0.2362663447856903
5853,2880.8114006519318,8.817150228423998e-05,-0.0030297290068119764,0.039280399680137634,0.23765453696250916
5854,2881.2967245578766,0.00011265367356827483,0.0006134855793789029,0.03983819857239723,0.2399681657552719
5855,2881.7821288108826,7.597739022457972e-05,0.0044344342313706875,0.0389837771654129,0.23857998847961426
5856,2882.267744541168,1.242802227352513e-05,-0.009990298189222813,0.03876856341958046,0.2379630208015442
5857,2882.752155303955,0.00010246365127386525,0.018654897809028625,0.03985065966844559,0.24027664959430695
5858,2883.2369935512543,8.880447239789646e-06,-0.01234043575823307,0.0393122062087059,0.2398139238357544
5859,2883.721023082733,3.256374156990205e-06,0.0004430770641192794,0.03905091807246208,0.2362663447856903
5860,2884.7122445106506,1.4774241208215244e-06,-0.014430520124733448,0.038544025272130966,0.2390427142381668
5861,2885.198375225067,0.00011606851330725476,-0.049317214637994766,0.039227914065122604,0.233489990234375
5862,2885.6842210292816,5.70984193473123e-05,0.003357489127665758,0.03810117021203041,0.23672908544540405
5863,2886.169533252716,1.197313304146519e-05,0.0013222163543105125,0.03878813982009888,0.23919695615768433
5864,2886.6560804843903,5.596852861344814e-05,0.029543226584792137,0.03810957074165344,0.23672908544540405
5865,2887.1406564712524,0.0001117567517212592,-0.03717784211039543,0.03835393115878105,0.2351866513490677
5866,2887.6274523735046,7.892929716035724e-05,-0.012607723474502563,0.04021959751844406,0.2288627028465271
5867,2888.113708972931,1.3787742318527307e-05,0.04014884680509567,0.03801702335476875,0.23318150639533997
5868,2888.598851919174,0.00010322495654691011,-0.017743615433573723,0.03936643898487091,0.2297881692647934
5869,2889.0847005844116,2.606856241982314e-06,-0.018158314749598503,0.03955347463488579,0.22917118668556213
5870,2889.5694625377655,2.8362437660689466e-06,0.004946365021169186,0.038161326199769974,0.23333574831485748
5871,2890.055031299591,5.2943385526305065e-05,0.015890633687376976,0.0387912392616272,0.23009665310382843
5872,2890.5404965877533,0.00013573731121141464,0.029769292101264,0.04167807102203369,0.23919695615768433
5873,2891.025908946991,1.6956615809249342e-06,-0.015411040745675564,0.038333699107170105,0.23364423215389252
5874,2891.512172937393,3.459248910075985e-05,0.0008034699712879956,0.03845973685383797,0.23287300765514374
5875,2891.9973917007446,2.689080019990797e-06,0.014950424432754517,0.038439568132162094,0.2344154417514801
5876,2892.483502149582,4.9549694267625455e-06,-0.010365582071244717,0.03846967592835426,0.23333574831485748
5877,2892.968588590622,4.180065661785193e-05,0.03915581479668617,0.04061058908700943,0.23919695615768433
5878,2893.452390193939,1.0537511116126552e-05,-0.006020197179168463,0.03928392007946968,0.23750029504299164
5879,2893.9381008148193,5.682801202055998e-05,0.013961631804704666,0.040792785584926605,0.2399681657552719
5880,2894.422842025757,4.8069538024719805e-05,-0.05915230140089989,0.04068455472588539,0.2398139238357544
5881,2894.90869808197,0.00011510104377521202,-0.005263275932520628,0.040445830672979355,0.24043090641498566
5882,2895.3926990032196,0.00020179565763100982,-0.03542511537671089,0.03857995942234993,0.233489990234375
5883,2895.8784766197205,1.8969260054291226e-05,3.074407504755072e-05,0.038480862975120544,0.233489990234375
5884,2896.362993478775,0.00013493321603164077,0.01984010636806488,0.040081534534692764,0.2288627028465271
5885,2896.84942483902,3.0874940421199426e-05,-0.009253942407667637,0.04000649228692055,0.2370375692844391
5886,2897.3341813087463,2.3781660274835303e-05,0.015382090583443642,0.03863983601331711,0.23595786094665527
5887,2897.819033384323,5.7967379689216614e-05,-0.0014655250124633312,0.03821353614330292,0.233489990234375
5888,2898.3053410053253,9.94098445517011e-05,-0.04245553910732269,0.04155478626489639,0.23935119807720184
5889,2898.7904267311096,2.6946372599923052e-05,-0.031868137419223785,0.0400455966591835,0.23765453696250916
5890,2899.2760393619537,5.80087726120837e-06,-0.01704484038054943,0.04098379239439964,0.24043090641498566
5891,2899.760660171509,4.272824298823252e-05,-0.010616520419716835,0.039596669375896454,0.23780877888202667
5892,2900.247295856476,1.949562101799529e-05,-0.025674881413578987,0.039580460637807846,0.23827150464057922
5893,2900.7328062057495,8.892110599845182e-06,0.027248498052358627,0.04064224287867546,0.23919695615768433
5894,2901.217414855957,4.444253499968909e-05,0.026401693001389503,0.039980869740247726,0.23857998847961426
5895,2901.7030856609344,0.00011000992526533082,-0.010145124979317188,0.0427427776157856,0.2427445352077484
5896,2902.1889719963074,3.5475615732138976e-05,-0.003064526244997978,0.03909609839320183,0.2371918112039566
5897,2902.673871278763,0.00013260530249681324,-0.012788976542651653,0.038890767842531204,0.233489990234375
5898,2903.160571575165,7.695840031374246e-05,-0.005895540118217468,0.03892118111252785,0.23765453696250916
5899,2903.6455504894257,6.311396646196954e-06,-0.03632194921374321,0.03862646222114563,0.23487816751003265
5900,2904.1316912174225,4.7308702050941065e-05,-0.013475267216563225,0.038397107273340225,0.23364423215389252
5901,2904.6179463863373,2.242325535917189e-06,0.013409190811216831,0.03855535015463829,0.23395271599292755
5902,2905.1035487651825,1.4306827324617188e-05,0.0449458509683609,0.03848037123680115,0.23580361902713776
5903,2905.589948415756,4.329566581873223e-05,-0.00364851881749928,0.03894820809364319,0.23580361902713776
5904,2906.0747096538544,1.2588614481501281e-05,-0.007836150005459785,0.038566555827856064,0.23333574831485748
5905,2906.5608875751495,0.00020072527695447206,-0.0177204217761755,0.03890866041183472,0.23086786270141602
5906,2907.0466244220734,1.5185148185992148e-05,0.029101546853780746,0.03867362067103386,0.23487816751003265
5907,2907.53040099144,9.7512653155718e-05,-0.0011763905640691519,0.039874106645584106,0.23642058670520782
5908,2908.0165066719055,6.0216822021175176e-05,-0.0075104921124875546,0.039245374500751495,0.23102210462093353
5909,2908.5010933876038,3.1935194328980288e-06,-0.03535160794854164,0.03861008584499359,0.2324102818965912
5910,2908.9872663021088,0.0001037551774061285,0.04946599528193474,0.04009150713682175,0.227937251329422
5911,2909.4725253582,4.5435031097440515e-06,0.00324618024751544,0.039184778928756714,0.23487816751003265
5912,2909.9582052230835,1.3083930753055029e-05,-0.0012857542606070638,0.03846276178956032,0.2316390722990036
5913,2910.4424262046814,8.451444955426268e-06,-0.018480274826288223,0.038314174860715866,0.23210179805755615
5914,2910.9271738529205,6.850036879768595e-05,0.04528423771262169,0.039501965045928955,0.23642058670520782
5915,2911.413448572159,0.0002173924440285191,-0.02567315846681595,0.045954830944538116,0.24366998672485352
5916,2911.8986575603485,4.368343070382252e-06,-0.02822641283273697,0.04289621859788895,0.24135635793209076
5917,2912.384139060974,6.9966416049283e-05,0.06715801358222961,0.042060479521751404,0.2407393902540207
5918,2912.8702323436737,0.00013330193178262562,-0.002088060835376382,0.03992515802383423,0.23225603997707367
5919,2913.356529712677,8.208935469156131e-06,-0.017825642600655556,0.0404609851539135,0.23117634654045105
5920,2913.843124628067,1.1486918992886785e-05,0.013919143006205559,0.03940817713737488,0.23549513518810272
5921,2914.3298466205597,0.00013989517174195498,0.004444791469722986,0.04326087236404419,0.2425902932882309
5922,2914.8153467178345,8.348224218934774e-05,0.016604866832494736,0.03907712548971176,0.2344154417514801
5923,2915.3010325431824,7.572410686407238e-05,0.005103924311697483,0.04130851477384567,0.2408936321735382
5924,2915.786885023117,1.7056669321391382e-06,0.010594965890049934,0.039356645196676254,0.23780877888202667
5925,2916.273237466812,6.546979420818388e-05,0.003195710014551878,0.040999311953783035,0.24104787409305573
5926,2916.758831501007,5.4467607697006315e-05,0.007684210781008005,0.03966272622346878,0.2390427142381668
5927,2917.244594812393,1.6253894500550814e-05,0.006317870691418648,0.03981960564851761,0.23857998847961426
5928,2917.729796409607,0.00010817993461387232,0.017871873453259468,0.040188200771808624,0.2344154417514801
5929,2918.2151725292206,1.121558580052806e-05,-0.022155778482556343,0.03893648460507393,0.23595786094665527
5930,2918.69921875,4.7371081564051565e-06,0.0062036057934165,0.03889039158821106,0.2379630208015442
5931,2919.1834778785706,2.6618214178597555e-05,0.01637476496398449,0.03886646032333374,0.23642058670520782
5932,2919.6690735816956,3.5167745409125928e-06,0.0068796416744589806,0.03870460018515587,0.23672908544540405
5933,2920.155232191086,1.3472332284436561e-05,-0.0034947216045111418,0.03934647887945175,0.233489990234375
5934,2920.6402707099915,0.0001575534261064604,0.0013801389141008258,0.04411580413579941,0.22577786445617676
5935,2921.1251270771027,5.331269858288579e-05,-0.05376635864377022,0.039101626724004745,0.23009665310382843
5936,2921.6102674007416,7.556187483714893e-05,0.002038491889834404,0.03985580801963806,0.2288627028465271
5937,2922.095270872116,3.438771818764508e-05,0.020343856886029243,0.038341015577316284,0.2297881692647934
5938,2923.0860981941223,3.9441911212634295e-06,0.05235912278294563,0.03843323886394501,0.23287300765514374
5939,2923.5708632469177,1.9099295968771912e-05,-0.0546966977417469,0.03813660144805908,0.23086786270141602
5940,2924.055115222931,3.622501026256941e-05,0.003530060639604926,0.03921659663319588,0.23456968367099762
5941,2924.5418457984924,8.360629726666957e-05,0.006578624248504639,0.039958346635103226,0.22855421900749207
5942,2925.0278871059418,7.061999349389225e-05,0.002033017808571458,0.039398301392793655,0.22732028365135193
5943,2925.512850999832,2.077838325931225e-05,0.013246775604784489,0.03843168914318085,0.23040513694286346
5944,2925.998689889908,3.600837953854352e-05,0.014339981600642204,0.03843400627374649,0.23040513694286346
5945,2926.483321428299,1.6295569366775453e-05,-0.0021931517403572798,0.038428906351327896,0.23194755613803864
5946,2926.9690012931824,0.00015098281437531114,-0.013360298238694668,0.0399274080991745,0.22485239803791046
5947,2927.455556869507,5.811892697238363e-05,0.000714101770427078,0.040063127875328064,0.22392694652080536
5948,2927.942727804184,3.228337664040737e-05,0.009987477213144302,0.03877147659659386,0.2297881692647934
5949,2928.4287021160126,1.4470620044448879e-05,-0.03368715941905975,0.038603972643613815,0.2307136207818985
5950,2928.914457798004,8.2683029177133e-05,-0.006696948781609535,0.040646009147167206,0.23333574831485748
5951,2929.4002912044525,3.01106738334056e-05,-0.05579187348484993,0.0389469675719738,0.2324102818965912
5952,2929.8850083351135,2.8733689759974368e-05,-0.01762734167277813,0.03877803683280945,0.2316390722990036
5953,2930.370004415512,4.985991836292669e-05,0.01405089907348156,0.0384853258728981,0.2288627028465271
5954,2930.8564903736115,1.7700507669360377e-05,0.010323666967451572,0.038299232721328735,0.2297881692647934
5955,2931.3421819210052,3.629818820627406e-05,0.0009289747104048729,0.03811491280794144,0.22947968542575836
5956,2931.8267724514008,1.1328787877573632e-05,-0.009292248636484146,0.0390603207051754,0.227937251329422
5957,2932.313193798065,8.92823954927735e-05,0.025666382163763046,0.03976479917764664,0.23364423215389252
5958,2932.799086332321,1.3084181773592718e-05,-0.027382954955101013,0.0388953760266304,0.23395271599292755
5959,2933.2846450805664,1.222790979227284e-05,0.04087727889418602,0.0427531935274601,0.23950543999671936
5960,2933.7718057632446,9.059469448402524e-05,-0.024404095485806465,0.0413626953959465,0.23950543999671936
5961,2934.258512020111,1.6594703993177973e-05,0.003842283971607685,0.040526654571294785,0.23765453696250916
5962,2934.7438797950745,4.26703672928852e-06,-0.012804415076971054,0.039208512753248215,0.23549513518810272
5963,2935.2303404808044,0.00012281103408895433,0.023685473948717117,0.03847704455256462,0.233489990234375
5964,2935.716810464859,0.00013565848348662257,-0.048737719655036926,0.039367157965898514,0.22824573516845703
5965,2936.2024898529053,9.039982978720218e-05,0.017700549215078354,0.04126040264964104,0.2381172627210617
5966,2936.6876685619354,2.5532615381962387e-06,-0.0032649256754666567,0.03980919346213341,0.2361121028661728
5967,2937.172398328781,1.897708534670528e-05,0.03315366059541702,0.03903176635503769,0.2325645238161087
5968,2937.6593050956726,1.7450409359298646e-05,-0.03586113080382347,0.038557201623916626,0.23318150639533997
5969,2938.1464648246765,1.0769686923595145e-05,-0.025840500369668007,0.03831101208925247,0.23271876573562622
5970,2938.6318786144257,0.0001236923853866756,-0.03318972513079643,0.03937056288123131,0.22762876749038696
5971,2939.1184482574463,7.012623245827854e-05,-0.011547290720045567,0.040477585047483444,0.22392694652080536
5972,2939.6042108535767,0.00012191107089165598,0.039000414311885834,0.03828439116477966,0.227937251329422
5973,2940.0891726017,0.00011140086280647665,0.02340727113187313,0.0383133701980114,0.22855421900749207
5974,2940.574958562851,2.6255294869770296e-05,0.017077649012207985,0.03946145623922348,0.2251608818769455
5975,2941.06032204628,1.2367110684863292e-05,-0.007724664639681578,0.038364212960004807,0.22917118668556213
5976,2941.5457904338837,0.00015294871991500258,-0.011661303229629993,0.040232762694358826,0.23179331421852112
5977,2942.030633211136,6.219372039595328e-07,0.021989449858665466,0.03897927701473236,0.23040513694286346
5978,2942.5152654647827,0.00013676323578692973,0.07606469839811325,0.040918998420238495,0.2353408932685852
5979,2943.0003974437714,0.0001924646203406155,-0.046408042311668396,0.04149920493364334,0.2362663447856903
5980,2943.486841440201,0.0002403761463938281,-0.010930776596069336,0.043984487652778625,0.24012240767478943
5981,2943.9729619026184,0.00021564144117292017,-0.03142967447638512,0.03918611258268356,0.22917118668556213
5982,2944.4586083889008,0.0001866656239144504,-0.020510273054242134,0.03858176991343498,0.22917118668556213
5983,2944.943332195282,0.0005055617075413465,0.015412898734211922,0.055880747735500336,0.249068483710289
5984,2945.4309825897217,2.019308158196509e-05,-0.026080302894115448,0.04575272276997566,0.24336150288581848
5985,2945.9158957004547,4.451668428373523e-05,-0.009759471751749516,0.040111180394887924,0.23549513518810272
5986,2946.401305913925,0.00010664785804692656,-0.007920307107269764,0.039528798311948776,0.23564937710762024
5987,2946.88760304451,0.00012526105274446309,-0.04811388999223709,0.039201151579618454,0.23472392559051514
5988,2947.3731751441956,3.1758867407916114e-05,0.005696755368262529,0.03888935223221779,0.233489990234375
5989,2947.8582093715668,6.625999503739877e-06,-0.02451593056321144,0.038905613124370575,0.23379847407341003
5990,2948.343807697296,1.4528616702591535e-05,0.023620184510946274,0.0389743447303772,0.2351866513490677
5991,2948.829649925232,4.057299975102069e-06,0.002900026272982359,0.039032433182001114,0.2344154417514801
5992,2949.315936088562,2.109317392751109e-05,0.013154078274965286,0.03894002363085747,0.233489990234375
5993,2949.8035900592804,4.6276745706563815e-05,0.07620210200548172,0.039687879383563995,0.23642058670520782
5994,2950.2891006469727,8.231178981077392e-06,0.021047068759799004,0.03997045382857323,0.23688332736492157
5995,2950.7741639614105,8.316125604324043e-05,0.0582757331430912,0.04376862570643425,0.24120211601257324
5996,2951.2597002983093,4.8382380555267446e-06,-0.009506884962320328,0.039692848920822144,0.2371918112039566
5997,2951.7468650341034,8.881735993782058e-06,-0.0014672562247142196,0.04030729830265045,0.23842574656009674
5998,2952.2333641052246,2.575101825641468e-05,0.007565207779407501,0.039495255798101425,0.23688332736492157
5999,2952.7200231552124,0.00021739448129665107,0.04237911477684975,0.03889685124158859,0.23302724957466125
6000,2953.206461906433,4.078324855072424e-05,-0.003293004585430026,0.03879867494106293,0.23302724957466125


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m164_hc2-rpt5/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleFalse_VscaleFalse_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,1.582833766937255859e+00,1.562500000000000000e+00,-1.000000000000000000e+00,1.377450108528137207e+00,1.367187500000000000e+00
-9.591836929321289062e-01,1.545967578887939453e+00,1.531250000000000000e+00,-9.591836929321289062e-01,1.263567447662353516e+00,1.273437500000000000e+00
-9.183673262596130371e-01,1.507028460502624512e+00,1.492187500000000000e+00,-9.183673262596130371e-01,1.142997145652770996e+00,1.148437500000000000e+00
-8.775510191917419434e-01,1.465832352638244629e+00,1.453125000000000000e+00,-8.775510191917419434e-01,1.017491340637207031e+00,1.015625000000000000e+00
-8.367347121238708496e-01,1.422159433364868164e+00,1.414062500000000000e+00,-8.367347121238708496e-01,8.886709213256835938e-01,8.828125000000000000e-01
-7.959183454513549805e-01,1.375776767730712891e+00,1.367187500000000000e+00,-7.959183454513549805e-01,7.575829029083251953e-01,7.656250000000000000e-01
-7.551020383834838867e-01,1.326431632041931152e+00,1.320312500000000000e+00,-7.551020383834838867e-01,6.272740364074707031e-01,6.484375000000000000e-01
-7.142857313156127930e-01,1.273823261260986328e+00,1.273437500000000000e+00,-7.142857313156127930e-01,5.026326179504394531e-01,5.234375000000000000e-01
-6.734694242477416992e-01,1.217607498168945312e+00,1.210937500000000000e+00,-6.734694242477416992e-01,3.908185958862304688e-01,3.925781250000000000e-01
-6.326530575752258301e-01,1.157432794570922852e+00,1.164062500000000000e+00,-6.326530575752258301e-01,3.008557856082916260e-01,2.949218750000000000e-01
-5.918367505073547363e-01,1.092946887016296387e+00,1.109375000000000000e+00,-5.918367505073547363e-01,2.415178865194320679e-01,2.353515625000000000e-01
-5.510204434394836426e-01,1.023844480514526367e+00,1.039062500000000000e+00,-5.510204434394836426e-01,2.173279523849487305e-01,2.167968750000000000e-01
-5.102040767669677734e-01,9.500541687011718750e-01,9.687500000000000000e-01,-5.102040767669677734e-01,2.286092340946197510e-01,2.324218750000000000e-01
-4.693877696990966797e-01,8.718279600143432617e-01,8.632812500000000000e-01,-4.693877696990966797e-01,2.703200578689575195e-01,2.792968750000000000e-01
-4.285714328289031982e-01,7.891592979431152344e-01,7.539062500000000000e-01,-4.285714328289031982e-01,3.338339626789093018e-01,3.398437500000000000e-01
-3.877551257610321045e-01,6.989810466766357422e-01,6.523437500000000000e-01,-3.877551257610321045e-01,4.096398949623107910e-01,4.062500000000000000e-01
-3.469387888908386230e-01,5.919790863990783691e-01,5.703125000000000000e-01,-3.469387888908386230e-01,4.891424179077148438e-01,4.824218750000000000e-01
-3.061224520206451416e-01,4.646358191967010498e-01,5.117187500000000000e-01,-3.061224520206451416e-01,5.656546950340270996e-01,5.585937500000000000e-01
-2.653061449527740479e-01,3.617032468318939209e-01,4.531250000000000000e-01,-2.653061449527740479e-01,6.350888013839721680e-01,6.328125000000000000e-01
-2.244898080825805664e-01,3.619553744792938232e-01,3.789062500000000000e-01,-2.244898080825805664e-01,6.949474215507507324e-01,6.875000000000000000e-01
-1.836734861135482788e-01,4.057180285453796387e-01,2.597656250000000000e-01,-1.836734861135482788e-01,7.442722916603088379e-01,7.382812500000000000e-01
-1.428571641445159912e-01,3.005714714527130127e-01,1.201171875000000000e-01,-1.428571641445159912e-01,7.830513715744018555e-01,7.773437500000000000e-01
-1.020408347249031067e-01,-5.755764991044998169e-02,-3.936767578125000000e-03,-1.020408347249031067e-01,8.115209937095642090e-01,8.085937500000000000e-01
-6.122450903058052063e-02,-4.251128435134887695e-01,-5.688476562500000000e-02,-6.122450903058052063e-02,8.301237821578979492e-01,8.320312500000000000e-01
-2.040818333625793457e-02,-2.197774946689605713e-01,-5.200195312500000000e-02,-2.040818333625793457e-02,8.392598032951354980e-01,8.398437500000000000e-01
2.040818333625793457e-02,1.931623965501785278e-01,-1.196289062500000000e-02,2.040818333625793457e-02,8.391725420951843262e-01,8.437500000000000000e-01
6.122450903058052063e-02,3.448286652565002441e-01,4.028320312500000000e-02,6.122450903058052063e-02,8.299128413200378418e-01,8.320312500000000000e-01
1.020408347249031067e-01,1.987989246845245361e-01,8.984375000000000000e-02,1.020408347249031067e-01,8.113074302673339844e-01,8.125000000000000000e-01
1.428571641445159912e-01,-4.109759256243705750e-02,1.279296875000000000e-01,1.428571641445159912e-01,7.829935550689697266e-01,7.812500000000000000e-01
1.836734861135482788e-01,2.003315370529890060e-03,1.699218750000000000e-01,1.836734861135482788e-01,7.445523738861083984e-01,7.421875000000000000e-01
2.244898080825805664e-01,2.631518244743347168e-01,2.363281250000000000e-01,2.244898080825805664e-01,6.957317590713500977e-01,6.914062500000000000e-01
2.653061449527740479e-01,4.543398916721343994e-01,3.632812500000000000e-01,2.653061449527740479e-01,6.364868283271789551e-01,6.367187500000000000e-01
3.061224520206451416e-01,5.465527176856994629e-01,5.117187500000000000e-01,3.061224520206451416e-01,5.676849484443664551e-01,5.703125000000000000e-01
3.469387888908386230e-01,6.138037443161010742e-01,6.445312500000000000e-01,3.469387888908386230e-01,4.916374385356903076e-01,4.941406250000000000e-01
3.877551257610321045e-01,6.942308545112609863e-01,7.539062500000000000e-01,3.877551257610321045e-01,4.122142195701599121e-01,4.218750000000000000e-01
4.285714328289031982e-01,7.829326391220092773e-01,8.203125000000000000e-01,4.285714328289031982e-01,3.359263837337493896e-01,3.496093750000000000e-01
4.693877696990966797e-01,8.692839741706848145e-01,8.789062500000000000e-01,4.693877696990966797e-01,2.713656425476074219e-01,2.851562500000000000e-01
5.102040767669677734e-01,9.496422410011291504e-01,9.414062500000000000e-01,5.102040767669677734e-01,2.282511889934539795e-01,2.392578125000000000e-01
5.510204434394836426e-01,1.024024367332458496e+00,1.007812500000000000e+00,5.510204434394836426e-01,2.154578864574432373e-01,2.246093750000000000e-01
5.918367505073547363e-01,1.093150019645690918e+00,1.078125000000000000e+00,5.918367505073547363e-01,2.383334040641784668e-01,2.519531250000000000e-01
6.326530575752258301e-01,1.157548666000366211e+00,1.148437500000000000e+00,6.326530575752258301e-01,2.968197464942932129e-01,3.027343750000000000e-01
6.734694242477416992e-01,1.217643857002258301e+00,1.210937500000000000e+00,6.734694242477416992e-01,3.861650228500366211e-01,3.886718750000000000e-01
7.142857313156127930e-01,1.273822784423828125e+00,1.273437500000000000e+00,7.142857313156127930e-01,4.970569908618927002e-01,4.921875000000000000e-01
7.551020383834838867e-01,1.326432585716247559e+00,1.328125000000000000e+00,7.551020383834838867e-01,6.190713644027709961e-01,6.132812500000000000e-01
7.959183454513549805e-01,1.375771164894104004e+00,1.382812500000000000e+00,7.959183454513549805e-01,7.431873679161071777e-01,7.421875000000000000e-01
8.367347121238708496e-01,1.422146558761596680e+00,1.421875000000000000e+00,8.367347121238708496e-01,8.629518151283264160e-01,8.632812500000000000e-01
8.775510191917419434e-01,1.465831875801086426e+00,1.468750000000000000e+00,8.775510191917419434e-01,9.748930931091308594e-01,9.765625000000000000e-01
9.183673262596130371e-01,1.507029414176940918e+00,1.500000000000000000e+00,9.183673262596130371e-01,1.078740000724792480e+00,1.085937500000000000e+00
9.591836929321289062e-01,1.545968651771545410e+00,1.539062500000000000e+00,9.591836929321289062e-01,1.174871683120727539e+00,1.171875000000000000e+00
1.000000000000000000e+00,1.582831978797912598e+00,1.570312500000000000e+00,1.000000000000000000e+00,1.264267921447753906e+00,1.257812500000000000e+00


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m164_hc2-rpt5/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleFalse_VscaleFalse_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,1.582833766937255859e+00,5.510838031768798828e-01,5.905574560165405273e-01,1.582827806472778320e+00,1.377457261085510254e+00,5.152201056480407715e-01,5.175927877426147461e-01,1.264259576797485352e+00,1.570312500000000000e+00,5.507812500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.078125000000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,8.797425776720046997e-03,9.420631453394889832e-03
1.999999955296516418e-02,1.582460641860961914e+00,5.512696504592895508e-01,5.908195972442626953e-01,1.582617282867431641e+00,1.377391338348388672e+00,5.155799984931945801e-01,5.173278450965881348e-01,1.264506578445434570e+00,1.570312500000000000e+00,5.507812500000000000e-01,6.093750000000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.078125000000000000e-01,5.234375000000000000e-01,1.250000000000000000e+00,1.028371043503284454e-02,1.172450371086597443e-02
3.999999910593032837e-02,1.582608222961425781e+00,5.514031648635864258e-01,5.909043550491333008e-01,1.582263588905334473e+00,1.377242803573608398e+00,5.157518982887268066e-01,5.171081423759460449e-01,1.264559149742126465e+00,1.570312500000000000e+00,5.468750000000000000e-01,6.132812500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.078125000000000000e-01,5.234375000000000000e-01,1.250000000000000000e+00,1.127998903393745422e-02,1.413925085216760635e-02
5.999999865889549255e-02,1.582366347312927246e+00,5.517961382865905762e-01,5.909489989280700684e-01,1.582147479057312012e+00,1.377258300781250000e+00,5.158826708793640137e-01,5.169162750244140625e-01,1.264581799507141113e+00,1.562500000000000000e+00,5.468750000000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.230267714709043503e-02,1.255483459681272507e-02
7.999999821186065674e-02,1.582213640213012695e+00,5.514447093009948730e-01,5.911213159561157227e-01,1.582377076148986816e+00,1.377350568771362305e+00,5.159350633621215820e-01,5.171709060668945312e-01,1.264565706253051758e+00,1.562500000000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.125172618776559830e-02,1.245824433863162994e-02
9.999999403953552246e-02,1.582172274589538574e+00,5.512869358062744141e-01,5.910960435867309570e-01,1.582304596900939941e+00,1.377368688583374023e+00,5.157737135887145996e-01,5.170454382896423340e-01,1.264567852020263672e+00,1.562500000000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.219851057976484299e-02,1.251629833132028580e-02
1.199999973177909851e-01,1.582016229629516602e+00,5.513855218887329102e-01,5.910397768020629883e-01,1.582343220710754395e+00,1.377271652221679688e+00,5.156551599502563477e-01,5.171613693237304688e-01,1.264745116233825684e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.022624783217906952e-02,9.118737652897834778e-03
1.400000005960464478e-01,1.582194447517395020e+00,5.512468814849853516e-01,5.910081863403320312e-01,1.582256793975830078e+00,1.377271175384521484e+00,5.157274007797241211e-01,5.169739723205566406e-01,1.264531016349792480e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.023050490766763687e-02,9.139201603829860687e-03
1.599999964237213135e-01,1.582311153411865234e+00,5.509707331657409668e-01,5.910564661026000977e-01,1.582187652587890625e+00,1.377386927604675293e+00,5.159488320350646973e-01,5.168577432632446289e-01,1.264539480209350586e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.359375000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.257812500000000000e+00,1.123247761279344559e-02,1.138330344110727310e-02
1.799999922513961792e-01,1.582224011421203613e+00,5.510905385017395020e-01,5.908460617065429688e-01,1.582156777381896973e+00,1.377604007720947266e+00,5.158151388168334961e-01,5.168194174766540527e-01,1.264515519142150879e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.265625000000000000e+00,9.102408774197101593e-03,9.241857565939426422e-03
1.999999880790710449e-01,1.582535624504089355e+00,5.508978366851806641e-01,5.906153321266174316e-01,1.581899046897888184e+00,1.377911210060119629e+00,5.157765746116638184e-01,5.167474746704101562e-01,1.264309644699096680e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.265625000000000000e+00,1.016175467520952225e-02,9.969174861907958984e-03
2.199999988079071045e-01,1.582460522651672363e+00,5.509027838706970215e-01,5.906044840812683105e-01,1.581822395324707031e+00,1.377632498741149902e+00,5.157489776611328125e-01,5.167845487594604492e-01,1.264178156852722168e+00,1.562500000000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.265625000000000000e+00,1.207686308771371841e-02,1.261359918862581253e-02
2.399999946355819702e-01,1.582409739494323730e+00,5.506484508514404297e-01,5.906198024749755859e-01,1.581797361373901367e+00,1.378330230712890625e+00,5.157814025878906250e-01,5.169100761413574219e-01,1.263897061347961426e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.234375000000000000e-01,1.273437500000000000e+00,1.263364870101213455e-02,1.185230165719985962e-02
2.599999904632568359e-01,1.582137227058410645e+00,5.503849983215332031e-01,5.905188918113708496e-01,1.581889271736145020e+00,1.378318071365356445e+00,5.155757665634155273e-01,5.169389247894287109e-01,1.264108896255493164e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.132812500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.273437500000000000e+00,1.237381715327501297e-02,1.438709441572427750e-02
2.800000011920928955e-01,1.582138299942016602e+00,5.502124428749084473e-01,5.905309319496154785e-01,1.582136750221252441e+00,1.378240227699279785e+00,5.154192447662353516e-01,5.169500708580017090e-01,1.264270663261413574e+00,1.570312500000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.156250000000000000e-01,1.273437500000000000e+00,1.331256795674562454e-02,1.931741274893283844e-02
2.999999821186065674e-01,1.582138538360595703e+00,5.503800511360168457e-01,5.905895233154296875e-01,1.582271695137023926e+00,1.377883791923522949e+00,5.155758261680603027e-01,5.170298814773559570e-01,1.264287710189819336e+00,1.570312500000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.493144687265157700e-02,1.927875354886054993e-02
3.199999928474426270e-01,1.582404255867004395e+00,5.505122542381286621e-01,5.904866456985473633e-01,1.582189679145812988e+00,1.378226041793823242e+00,5.157865285873413086e-01,5.169954895973205566e-01,1.263870716094970703e+00,1.570312500000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.364075578749179840e-02,1.934215240180492401e-02
3.400000035762786865e-01,1.582221031188964844e+00,5.504818558692932129e-01,5.905523896217346191e-01,1.582261085510253906e+00,1.378556609153747559e+00,5.160540938377380371e-01,5.170466899871826172e-01,1.264131903648376465e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.250000000000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.462792512029409409e-02,2.177112922072410583e-02
3.599999845027923584e-01,1.582318425178527832e+00,5.504480600357055664e-01,5.904301404953002930e-01,1.581922531127929688e+00,1.378438711166381836e+00,5.160649418830871582e-01,5.171695351600646973e-01,1.264203310012817383e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.310327462852001190e-02,1.937891170382499695e-02
3.799999952316284180e-01,1.582146644592285156e+00,5.505425333976745605e-01,5.905425548553466797e-01,1.581987619400024414e+00,1.378261208534240723e+00,5.160983204841613770e-01,5.171753764152526855e-01,1.264212131500244141e+00,1.570312500000000000e+00,5.234375000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.453614793717861176e-02,1.930996403098106384e-02
3.999999761581420898e-01,1.582067966461181641e+00,5.502912402153015137e-01,5.904722809791564941e-01,1.581988215446472168e+00,1.378386378288269043e+00,5.161446928977966309e-01,5.169788599014282227e-01,1.264135837554931641e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.407079678028821945e-02,1.935534365475177765e-02
4.199999868869781494e-01,1.582221388816833496e+00,5.501428842544555664e-01,5.904109477996826172e-01,1.581933856010437012e+00,1.378880977630615234e+00,5.163399577140808105e-01,5.169746875762939453e-01,1.264291524887084961e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.315960660576820374e-02,1.939223147928714752e-02
4.399999976158142090e-01,1.581957936286926270e+00,5.500794053077697754e-01,5.903145074844360352e-01,1.581693291664123535e+00,1.378943443298339844e+00,5.165858268737792969e-01,5.169791579246520996e-01,1.264074802398681641e+00,1.562500000000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.463514845818281174e-02,1.945642195641994476e-02
4.599999785423278809e-01,1.582184791564941406e+00,5.496584177017211914e-01,5.902588963508605957e-01,1.581925511360168457e+00,1.378779411315917969e+00,5.164330601692199707e-01,5.171017050743103027e-01,1.263903856277465820e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.132812500000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.461395900696516037e-02,1.455098949372768402e-02
4.799999892711639404e-01,1.581924080848693848e+00,5.497470498085021973e-01,5.904120206832885742e-01,1.581985712051391602e+00,1.378941893577575684e+00,5.163620114326477051e-01,5.172111392021179199e-01,1.263954162597656250e+00,1.562500000000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.408218685537576675e-02,1.231724862009286880e-02
5.000000000000000000e-01,1.581969738006591797e+00,5.498409271240234375e-01,5.902015566825866699e-01,1.581935405731201172e+00,1.379149079322814941e+00,5.163986682891845703e-01,5.172607302665710449e-01,1.263965368270874023e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.316342968493700027e-02,1.228557340800762177e-02
5.199999809265136719e-01,1.582225441932678223e+00,5.498562455177307129e-01,5.901292562484741211e-01,1.581840991973876953e+00,1.379131555557250977e+00,5.164515972137451172e-01,5.173994302749633789e-01,1.264124274253845215e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.054687500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.169274002313613892e-02,1.222391705960035324e-02
5.400000214576721191e-01,1.582262039184570312e+00,5.498476624488830566e-01,5.899769067764282227e-01,1.581497669219970703e+00,1.379329919815063477e+00,5.164110660552978516e-01,5.175992846488952637e-01,1.264189004898071289e+00,1.562500000000000000e+00,5.390625000000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.263788715004920959e-02,1.248973887413740158e-02
5.600000023841857910e-01,1.582272171974182129e+00,5.498182773590087891e-01,5.900033116340637207e-01,1.581520676612854004e+00,1.379431605339050293e+00,5.164430737495422363e-01,5.175530910491943359e-01,1.264499664306640625e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.163916569203138351e-02,1.202111598104238510e-02
5.799999833106994629e-01,1.582106471061706543e+00,5.497902035713195801e-01,5.899903178215026855e-01,1.581542372703552246e+00,1.379764199256896973e+00,5.166131258010864258e-01,5.179075002670288086e-01,1.264802217483520508e+00,1.562500000000000000e+00,5.429687500000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.208783406764268875e-02,1.239263731986284256e-02
6.000000238418579102e-01,1.582006216049194336e+00,5.493757128715515137e-01,5.898721218109130859e-01,1.581559062004089355e+00,1.379632115364074707e+00,5.167604088783264160e-01,5.180634856224060059e-01,1.264858961105346680e+00,1.562500000000000000e+00,5.429687500000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.152671221643686295e-02,1.233005058020353317e-02
6.200000047683715820e-01,1.582084059715270996e+00,5.491327643394470215e-01,5.899254083633422852e-01,1.581717610359191895e+00,1.379799246788024902e+00,5.170844793319702148e-01,5.181425809860229492e-01,1.264906406402587891e+00,1.562500000000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.107460446655750275e-02,1.237864699214696884e-02
6.399999856948852539e-01,1.582035779953002930e+00,5.489714145660400391e-01,5.899888277053833008e-01,1.581606268882751465e+00,1.380268692970275879e+00,5.169986486434936523e-01,5.183562040328979492e-01,1.265228629112243652e+00,1.562500000000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.289062500000000000e+00,1.164373848587274551e-02,1.506531704217195511e-02
6.600000262260437012e-01,1.581924915313720703e+00,5.486806631088256836e-01,5.899492502212524414e-01,1.581476807594299316e+00,1.380165338516235352e+00,5.171120762825012207e-01,5.183418989181518555e-01,1.265255808830261230e+00,1.570312500000000000e+00,5.429687500000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.162598375231027603e-02,1.504919119179248810e-02
6.800000071525573730e-01,1.581888318061828613e+00,5.484042167663574219e-01,5.897268652915954590e-01,1.581500172615051270e+00,1.380733251571655273e+00,5.170690417289733887e-01,5.182363390922546387e-01,1.265224695205688477e+00,1.562500000000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.216349378228187561e-02,1.506920810788869858e-02
6.999999880790710449e-01,1.581931352615356445e+00,5.483289361000061035e-01,5.895687341690063477e-01,1.581696271896362305e+00,1.380503773689270020e+00,5.172137618064880371e-01,5.181735157966613770e-01,1.265166997909545898e+00,1.570312500000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.081392820924520493e-02,1.510527078062295914e-02
7.200000286102294922e-01,1.582002758979797363e+00,5.479691624641418457e-01,5.894814133644104004e-01,1.581720590591430664e+00,1.380254268646240234e+00,5.171697139739990234e-01,5.182083845138549805e-01,1.265482664108276367e+00,1.570312500000000000e+00,5.507812500000000000e-01,5.937500000000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.039062500000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.001923624426126480e-02,1.490505319088697433e-02
7.400000095367431641e-01,1.582249045372009277e+00,5.475266575813293457e-01,5.894951820373535156e-01,1.581557154655456543e+00,1.380188345909118652e+00,5.172923803329467773e-01,5.182383656501770020e-01,1.265262722969055176e+00,1.570312500000000000e+00,5.468750000000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.128094457089900970e-02,1.504173874855041504e-02
7.599999904632568359e-01,1.582161426544189453e+00,5.473513007164001465e-01,5.892381668090820312e-01,1.581542134284973145e+00,1.379949092864990234e+00,5.173516869544982910e-01,5.182599425315856934e-01,1.265029907226562500e+00,1.562500000000000000e+00,5.390625000000000000e-01,6.015625000000000000e-01,1.554687500000000000e+00,1.382812500000000000e+00,4.980468750000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.453033927828073502e-02,1.697338372468948364e-02
7.800000309944152832e-01,1.582180500030517578e+00,5.474581718444824219e-01,5.893151164054870605e-01,1.581345438957214355e+00,1.379657268524169922e+00,5.173929333686828613e-01,5.178141593933105469e-01,1.265319585800170898e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.554687500000000000e+00,1.375000000000000000e+00,4.960937500000000000e-01,5.078125000000000000e-01,1.296875000000000000e+00,1.587404124438762665e-02,1.994425617158412933e-02
8.000000119209289551e-01,1.582036495208740234e+00,5.473625063896179199e-01,5.890363454818725586e-01,1.581506609916687012e+00,1.379649639129638672e+00,5.174613595008850098e-01,5.180445909500122070e-01,1.265247702598571777e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.980468750000000000e-01,5.078125000000000000e-01,1.296875000000000000e+00,1.570017077028751373e-02,1.999150961637496948e-02
8.199999928474426270e-01,1.581921219825744629e+00,5.472138524055480957e-01,5.889393687248229980e-01,1.581567049026489258e+00,1.379435062408447266e+00,5.173639655113220215e-01,5.181423425674438477e-01,1.265462994575500488e+00,1.578125000000000000e+00,5.390625000000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.960937500000000000e-01,5.117187500000000000e-01,1.289062500000000000e+00,1.343082822859287262e-02,1.491825561970472336e-02
8.400000333786010742e-01,1.581971645355224609e+00,5.471965074539184570e-01,5.888148546218872070e-01,1.581790566444396973e+00,1.378982543945312500e+00,5.174636840820312500e-01,5.179985761642456055e-01,1.265726327896118164e+00,1.578125000000000000e+00,5.429687500000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.921875000000000000e-01,5.078125000000000000e-01,1.289062500000000000e+00,1.387304067611694336e-02,1.597764715552330017e-02
8.600000143051147461e-01,1.581988573074340820e+00,5.467656254768371582e-01,5.889356136322021484e-01,1.582036495208740234e+00,1.378980040550231934e+00,5.176469683647155762e-01,5.179243087768554688e-01,1.265938282012939453e+00,1.578125000000000000e+00,5.468750000000000000e-01,6.132812500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.941406250000000000e-01,5.078125000000000000e-01,1.281250000000000000e+00,1.262685004621744156e-02,1.538879610598087311e-02
8.799999952316284180e-01,1.582001805305480957e+00,5.470269918441772461e-01,5.890439152717590332e-01,1.581924557685852051e+00,1.379258513450622559e+00,5.177502632141113281e-01,5.180405378341674805e-01,1.266109704971313477e+00,1.578125000000000000e+00,5.468750000000000000e-01,6.171875000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.941406250000000000e-01,5.039062500000000000e-01,1.289062500000000000e+00,1.460341922938823700e-02,1.778985559940338135e-02
8.999999761581420898e-01,1.582090854644775391e+00,5.470407605171203613e-01,5.889422297477722168e-01,1.582339763641357422e+00,1.379075169563293457e+00,5.177019834518432617e-01,5.181170701980590820e-01,1.266250967979431152e+00,1.585937500000000000e+00,5.468750000000000000e-01,6.250000000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.921875000000000000e-01,5.039062500000000000e-01,1.289062500000000000e+00,1.585178449749946594e-02,2.278762869536876678e-02
9.200000166893005371e-01,1.582377076148986816e+00,5.469200015068054199e-01,5.888243913650512695e-01,1.582455277442932129e+00,1.379377245903015137e+00,5.179561972618103027e-01,5.181076526641845703e-01,1.266201734542846680e+00,1.585937500000000000e+00,5.507812500000000000e-01,6.171875000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.039062500000000000e-01,1.289062500000000000e+00,1.638149283826351166e-02,1.792348176240921021e-02
9.399999976158142090e-01,1.582335948944091797e+00,5.468177199363708496e-01,5.887927412986755371e-01,1.582616686820983887e+00,1.379302024841308594e+00,5.177651643753051758e-01,5.181005597114562988e-01,1.266102910041809082e+00,1.585937500000000000e+00,5.546875000000000000e-01,6.210937500000000000e-01,1.554687500000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.078125000000000000e-01,1.289062500000000000e+00,1.787075214087963104e-02,2.040987461805343628e-02
9.599999785423278809e-01,1.582302570343017578e+00,5.469867587089538574e-01,5.880381464958190918e-01,1.582649230957031250e+00,1.379161000251770020e+00,5.182506442070007324e-01,5.178095102310180664e-01,1.266208052635192871e+00,1.585937500000000000e+00,5.546875000000000000e-01,6.171875000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.078125000000000000e-01,1.289062500000000000e+00,1.647859439253807068e-02,1.841807551681995392e-02
9.800000190734863281e-01,1.582136034965515137e+00,5.471183061599731445e-01,5.883067846298217773e-01,1.582370877265930176e+00,1.379353880882263184e+00,5.188685059547424316e-01,5.174214839935302734e-01,1.266483783721923828e+00,1.585937500000000000e+00,5.625000000000000000e-01,6.210937500000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.039062500000000000e-01,1.281250000000000000e+00,1.741027273237705231e-02,2.072015218436717987e-02
1.000000000000000000e+00,1.582155704498291016e+00,5.465845465660095215e-01,5.884822607040405273e-01,1.582295894622802734e+00,1.379611015319824219e+00,5.187770128250122070e-01,5.174997448921203613e-01,1.266777157783508301e+00,1.593750000000000000e+00,5.664062500000000000e-01,6.250000000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.941406250000000000e-01,5.039062500000000000e-01,1.281250000000000000e+00,1.914963126182556152e-02,2.307895757257938385e-02


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_r0_log.csv <==
it,rt,mart_loss,g1_loss,rel_l1err,rel_linferr
0,0.8833272457122803,126.57317352294922,100.357421875,1.1277070045471191,1.251595139503479
1,1.2132298946380615,29.874391555786133,55.82438659667969,2.008755922317505,1.611083745956421
2,1.534029483795166,11.755952835083008,36.67538833618164,2.5388288497924805,1.7969976663589478
3,1.8538084030151367,8.2371826171875,25.02071189880371,3.0439510345458984,1.9977189302444458
4,2.1821579933166504,6.467307090759277,17.44942283630371,3.507276773452759,2.2066664695739746
5,2.510497808456421,4.153066635131836,12.430010795593262,3.902613878250122,2.3530943393707275
6,2.8382890224456787,2.429069995880127,9.592595100402832,4.205491542816162,2.4896507263183594
7,3.1662378311157227,1.4729657173156738,6.938808441162109,4.424810886383057,2.5686228275299072
8,3.4942214488983154,0.9602130055427551,5.033858776092529,4.608538627624512,2.6745288372039795
9,3.822296619415283,0.5184332728385925,3.4498839378356934,4.754778861999512,2.7662620544433594
10,4.150960206985474,0.3958050310611725,2.453477382659912,4.883113861083984,2.844715118408203
11,4.479259252548218,0.17746949195861816,2.13710880279541,4.947911262512207,2.8909246921539307
12,4.807171583175659,0.09490954875946045,1.1224069595336914,4.999105453491211,2.9171063899993896
13,5.135556936264038,0.07803070545196533,1.255766749382019,5.038322925567627,2.9538214206695557
14,5.463221788406372,0.0234687402844429,0.05402084067463875,5.051307678222656,2.963315963745117
15,5.791285514831543,0.014080004766583443,-0.4030434191226959,5.053973197937012,2.963315963745117
16,6.119524002075195,0.014786160551011562,-0.22583937644958496,5.047234535217285,2.9600255489349365
17,6.447742938995361,0.01379316858947277,-0.6504642963409424,5.0214715003967285,2.950011730194092
18,6.775747060775757,0.02622566930949688,-0.8379554748535156,4.977610111236572,2.9209160804748535
19,7.10364556312561,0.03813993185758591,-0.9997448325157166,4.920523166656494,2.8874919414520264
20,7.4316086769104,0.02979363314807415,-1.2275583744049072,4.874271392822266,2.8649775981903076
21,7.759552001953125,0.028272220864892006,-1.390512228012085,4.818797588348389,2.848005771636963
22,8.087819576263428,0.03394667059183121,-1.3294559717178345,4.7548699378967285,2.815619707107544
23,8.41596245765686,0.045537009835243225,-1.4285043478012085,4.675784587860107,2.780611515045166
24,8.744112491607666,0.04844127967953682,-1.319345474243164,4.6004509925842285,2.7411253452301025
25,9.072086572647095,0.05811259150505066,-1.135330080986023,4.500338554382324,2.6985981464385986
26,9.39977216720581,0.058923687785863876,-1.7060693502426147,4.394620418548584,2.670628786087036
27,9.730951070785522,0.043177518993616104,-1.2284610271453857,4.303693771362305,2.6525309085845947
28,10.062346935272217,0.05283471569418907,-1.8157466650009155,4.200412273406982,2.6212711334228516
29,10.3903169631958,0.055023979395627975,-1.5456409454345703,4.089454650878906,2.583430290222168
30,10.718177318572998,0.062318749725818634,-1.8813899755477905,3.9563024044036865,2.5422987937927246
31,11.046074628829956,0.06603040546178818,-1.6127524375915527,3.8081185817718506,2.502812623977661
32,11.374043703079224,0.05516618490219116,-1.7934011220932007,3.6771745681762695,2.460036039352417
33,11.702801704406738,0.05684925988316536,-1.653240442276001,3.5348992347717285,2.423840284347534
34,12.030933380126953,0.047717802226543427,-1.1923295259475708,3.395278215408325,2.3876447677612305
35,12.359500885009766,0.04487844929099083,-1.494722604751587,3.260313034057617,2.3530943393707275
36,12.687358856201172,0.04094644635915756,-1.1335915327072144,3.1057279109954834,2.315253496170044
37,13.015469312667847,0.033704113215208054,-1.2319741249084473,2.987762928009033,2.2872841358184814
38,13.344565629959106,0.030952291563153267,-1.3224892616271973,2.872206211090088,2.256024122238159
39,13.672129392623901,0.0302019901573658,-1.2593119144439697,2.7530086040496826,2.226409673690796
40,13.999659776687622,0.024231936782598495,-1.0104519128799438,2.6534335613250732,2.1967949867248535
41,14.327802419662476,0.0214972086250782,-0.6132476925849915,2.5394532680511475,2.170470714569092
42,14.655590057373047,0.020917367190122604,-0.5195361375808716,2.442692995071411,2.1425015926361084
43,14.983334064483643,0.013501058332622051,-0.6344777345657349,2.365433692932129,2.122758388519287
44,15.311544179916382,0.017221862450242043,-0.5553491711616516,2.2783260345458984,2.0997250080108643
45,15.63963532447815,0.015752596780657768,-1.1852613687515259,2.1994733810424805,2.0750460624694824
46,15.967912197113037,0.01307981088757515,-0.3167538344860077,2.1300182342529297,2.0487217903137207
47,16.29603862762451,0.010913369245827198,-0.870909571647644,2.0714917182922363,2.0306241512298584
48,16.625531911849976,0.0100721949711442,-0.7867491841316223,2.0174553394317627,2.014171600341797
49,16.95503878593445,0.01417755801230669,-0.6419764757156372,1.947344183921814,1.9878473281860352
50,17.282665729522705,0.009888333268463612,-0.5311570167541504,1.8951011896133423,1.9648138284683228
51,17.610729455947876,0.010136800818145275,-0.10887416452169418,1.8377301692962646,1.9434254169464111
52,17.938543558120728,0.00738712539896369,-0.1357612907886505,1.7956700325012207,1.92861807346344
53,18.26655602455139,0.006030503194779158,-0.2638774812221527,1.7583359479904175,1.9154560565948486
54,18.594287395477295,0.00963284820318222,-0.9005035161972046,1.709144949913025,1.8924225568771362
55,18.922380447387695,0.01133644301444292,-0.745055079460144,1.6604969501495361,1.866098403930664
56,19.250925064086914,0.011087184771895409,-0.6131983399391174,1.6132341623306274,1.8463553190231323
57,19.579585075378418,0.0048457179218530655,-0.4907287061214447,1.587193250656128,1.8315479755401611
58,19.90716814994812,0.006314727012068033,-0.5644769072532654,1.5609617233276367,1.8183860778808594
59,20.23538637161255,0.007363194599747658,-0.3886587917804718,1.5197155475616455,1.801110863685608
60,20.562909841537476,0.006732183508574963,0.05380205065011978,1.4828444719314575,1.7821903228759766
61,20.89110565185547,0.002367873676121235,-0.27546927332878113,1.4695414304733276,1.7739640474319458
62,21.219300508499146,0.005974050611257553,-0.38637882471084595,1.4451276063919067,1.7599793672561646
63,21.547358512878418,0.004072004463523626,-0.02388053759932518,1.4216456413269043,1.7492852210998535
64,21.87557077407837,0.003207510570064187,-0.10213441401720047,1.400969386100769,1.7394137382507324
65,22.203601837158203,0.0028152812737971544,0.15203595161437988,1.3862329721450806,1.731187343597412
66,22.531251907348633,0.0028954523149877787,0.20736730098724365,1.3681565523147583,1.722138524055481
67,22.859358310699463,0.0022930423729121685,-0.46694135665893555,1.35558021068573,1.7172027826309204
68,23.187612295150757,0.0040938048623502254,-0.428629070520401,1.3281203508377075,1.7023954391479492
69,23.51614546775818,0.0030734562315046787,0.15271134674549103,1.313186526298523,1.6966369152069092
70,23.8442964553833,0.0021446479950100183,-0.3736613392829895,1.3003206253051758,1.686765432357788
71,24.172123670578003,0.004255964420735836,-0.2581824064254761,1.2790652513504028,1.6736034154891968
72,24.502561807632446,0.0034291206393390894,-0.4496746063232422,1.2543463706970215,1.6579735279083252
73,24.830742120742798,0.0027907714247703552,-0.5496063828468323,1.2395330667495728,1.6472792625427246
74,25.158746004104614,0.0016970621654763818,-0.014992446638643742,1.2326323986053467,1.642343521118164
75,25.48657464981079,0.0023387218825519085,-0.03734718635678291,1.2243540287017822,1.6357625722885132
76,25.815033435821533,0.0024020473938435316,0.2969213128089905,1.2169005870819092,1.6365851163864136
77,26.14349913597107,0.004251466598361731,-0.052862461656332016,1.2048203945159912,1.6258909702301025
78,26.47168779373169,0.0026118659880012274,-0.41997507214546204,1.1909170150756836,1.6184873580932617
79,27.568870067596436,0.0028412439860403538,0.10393184423446655,1.1777702569961548,1.6077930927276611
80,27.896612405776978,0.0016938019543886185,0.2333705872297287,1.1751809120178223,1.6119062900543213
81,28.224631309509277,0.0034405719488859177,0.547409176826477,1.1614004373550415,1.6003894805908203
82,28.55253791809082,0.0016821837052702904,0.10217803716659546,1.1558539867401123,1.5962764024734497
83,28.88035750389099,0.0018439965788275003,-0.11111325770616531,1.1525264978408813,1.5938085317611694
84,29.20821237564087,0.0027199978940188885,-0.13837721943855286,1.141873836517334,1.5855821371078491
85,29.536259412765503,0.0027557655703276396,-0.1923593431711197,1.1331008672714233,1.5740654468536377
86,29.864299058914185,0.001801332808099687,-0.42122530937194824,1.1264874935150146,1.570774793624878
87,30.192604064941406,0.00268200202845037,0.009765737690031528,1.1176581382751465,1.5559674501419067
88,30.52070689201355,0.0019626477733254433,0.42508426308631897,1.1095296144485474,1.5436280965805054
89,30.84854483604431,0.003020335454493761,0.18801555037498474,1.0980675220489502,1.5312886238098145
90,31.176594972610474,0.0015173271531239152,0.09510943293571472,1.0950491428375244,1.5325225591659546
91,31.50417184829712,0.0025760531425476074,-0.27924644947052,1.0866928100585938,1.5234736204147339
92,31.832273960113525,0.0016227345913648605,-0.2785700261592865,1.0804945230484009,1.5156587362289429
93,32.16047930717468,0.0020103997085243464,-0.21954619884490967,1.077217936515808,1.5144248008728027
94,32.48845815658569,0.0007655414519831538,-0.15310487151145935,1.0736881494522095,1.5136021375656128
95,32.81658434867859,0.001834660186432302,-0.12373668700456619,1.0672688484191895,1.5061984062194824
96,33.14458632469177,0.0020341514609754086,0.11431229114532471,1.059619665145874,1.4959156513214111
97,33.473142862319946,0.0011951640481129289,0.017739802598953247,1.0567289590835571,1.4971495866775513
98,33.80095958709717,0.0012169013498350978,0.4436371624469757,1.051674246788025,1.4942704439163208
99,34.12881588935852,0.0015278118662536144,-0.16168248653411865,1.0470812320709229,1.4922138452529907
100,34.457162618637085,0.002017169026657939,0.40075841546058655,1.0417637825012207,1.4864553213119507
101,34.78490090370178,0.0018175345612689853,0.13586343824863434,1.0364153385162354,1.4823423624038696
102,35.112812519073486,0.001311468775384128,-0.2996666431427002,1.0323114395141602,1.4774065017700195
103,35.440892696380615,0.0022753996308892965,0.0028626155108213425,1.0256972312927246,1.4732933044433594
104,35.769129037857056,0.0009306161082349718,-0.00021964787447359413,1.0225656032562256,1.474527359008789
105,36.09746766090393,0.0014697303995490074,0.0010115420445799828,1.0186327695846558,1.4663010835647583
106,36.42568516731262,0.00033417195663787425,-0.29187411069869995,1.0158411264419556,1.462599277496338
107,36.753785133361816,0.0032382356002926826,-0.08394791185855865,1.008206844329834,1.448203206062317
108,37.081900119781494,0.0011276814620941877,-0.2747204601764679,1.0046789646148682,1.441622257232666
109,37.410173416137695,0.0011284127831459045,0.015287642367184162,1.0012452602386475,1.447380542755127
110,37.738359689712524,0.0014767782995477319,0.08986075222492218,0.9959431886672974,1.4412108659744263
111,38.06609892845154,0.00026816746685653925,0.3027176558971405,0.9924163222312927,1.4375090599060059
112,38.39617419242859,0.0009767069714143872,-0.055500954389572144,0.9880424737930298,1.4461466073989868
113,38.72427940368652,0.000999520649202168,-0.279180109500885,0.9851595163345337,1.435863733291626
114,39.05237913131714,0.0011175989639014006,-0.029596921056509018,0.9812684655189514,1.4370976686477661
115,39.38041806221008,0.0008154629031196237,-0.4157264530658722,0.9767454862594604,1.435863733291626
116,39.708678245544434,0.0012310044839978218,0.044836778193712234,0.9719904661178589,1.4362751245498657
117,40.0365149974823,0.002513409126549959,0.06586375832557678,0.9655303955078125,1.4189999103546143
118,40.364723205566406,0.0012871032813563943,-0.37707847356796265,0.9612041115760803,1.4078943729400635
119,40.69290280342102,0.0007844358333386481,0.4022543132305145,0.9587056040763855,1.400079369544983
120,41.02114415168762,0.0008945308509282768,-0.05639083683490753,0.9557555913925171,1.4017246961593628
121,41.3491473197937,0.001690806238912046,-0.14000684022903442,0.9512104392051697,1.3902078866958618
122,41.67724919319153,0.00172258703969419,0.048065394163131714,0.9442619681358337,1.3772515058517456
123,42.005099058151245,0.0015208534896373749,-0.19350388646125793,0.9376850128173828,1.3638838529586792
124,42.33316659927368,0.000649494759272784,0.28855273127555847,0.9318982362747192,1.3659403324127197
125,42.66113591194153,0.0015125056961551309,0.1762057989835739,0.9275664687156677,1.3562744855880737
126,42.989262342453,0.0012383311986923218,-0.5566376447677612,0.9289571046829224,1.3529397249221802
127,43.317190408706665,0.0012029892532154918,0.1939452886581421,0.9223591685295105,1.3575084209442139
128,43.6454553604126,0.0009870696812868118,-0.1612807810306549,0.9178881645202637,1.3628555536270142
129,43.97369861602783,0.0017126949969679117,-0.42672038078308105,0.9115422368049622,1.348253846168518
130,44.302998304367065,0.0010472245048731565,0.11240401864051819,0.9064189195632935,1.3443464040756226
131,44.630810499191284,0.0013884694781154394,-0.13983507454395294,0.9044215679168701,1.3320069313049316
132,44.95874834060669,0.000750565726775676,0.29561322927474976,0.8994645476341248,1.332373857498169
133,45.28765320777893,0.0017724267672747374,-0.3819836974143982,0.8945330381393433,1.314276099205017
134,45.61548972129822,0.0006703130784444511,0.19342048466205597,0.8883224725723267,1.3188449144363403
135,45.94337487220764,0.0006516579887829721,-0.028043853119015694,0.88376384973526,1.3185365200042725
136,46.271795988082886,0.0010503772646188736,0.06077045202255249,0.8804453611373901,1.3107213973999023
137,46.59979557991028,0.0006357693346217275,0.4251597225666046,0.8754367828369141,1.3114413022994995
138,46.92795252799988,0.0010485111270099878,0.13721005618572235,0.8739760518074036,1.2928292751312256
139,47.25538945198059,0.0002454655186738819,-0.1653595119714737,0.871468186378479,1.2912425994873047
140,47.583799600601196,0.0015630262205377221,0.07026843726634979,0.8665347695350647,1.2849699258804321
141,47.91171383857727,0.0008300498011521995,0.42235109210014343,0.8579540848731995,1.291551113128662
142,48.239619970321655,0.0003103800700046122,0.31426873803138733,0.8551942706108093,1.2911839485168457
143,48.56769299507141,0.0008989585912786424,-0.28261029720306396,0.8513269424438477,1.283735990524292
144,48.8958694934845,7.574662595288828e-05,-0.12862423062324524,0.8472245931625366,1.2851755619049072
145,49.22404861450195,0.00020384382514748722,0.4056793451309204,0.8429719805717468,1.2906255722045898
146,49.551878452301025,0.00082845997530967,-0.05266328528523445,0.8384861350059509,1.283993124961853
147,49.88029766082764,0.0006624213419854641,-0.15542608499526978,0.8396216630935669,1.2725205421447754
148,50.20828127861023,0.0009354848298244178,-0.009981036186218262,0.835990846157074,1.259931206703186
149,50.536683797836304,0.00023924607376102358,0.3026919960975647,0.832921028137207,1.2606252431869507
150,50.864537715911865,0.0006312424084171653,-0.16583770513534546,0.8319604396820068,1.2480159997940063
151,51.19244170188904,0.0006118912133388221,-0.6208427548408508,0.8265291452407837,1.2492884397506714
152,51.520984411239624,0.00021969102090224624,0.030621148645877838,0.8197116851806641,1.2530218362808228
153,51.8486692905426,0.0014889779267832637,-0.35771068930625916,0.8143872618675232,1.2449824810028076
154,52.17645978927612,0.0001468552218284458,-0.10008063167333603,0.8126315474510193,1.250303864479065
155,52.504615783691406,0.0006431977963075042,0.22115108370780945,0.8072129487991333,1.2454837560653687
156,52.83317494392395,0.0009382261196151376,-0.37211909890174866,0.8020280599594116,1.2366276979446411
157,53.92634057998657,0.00046832687803544104,0.20295412838459015,0.7961668968200684,1.2396353483200073
158,54.25445318222046,0.0004936985787935555,0.07189815491437912,0.7952879071235657,1.2335556745529175
159,54.58264470100403,0.00025128849665634334,-0.25379160046577454,0.792033851146698,1.2349438667297363
160,54.91083025932312,0.0002744157682172954,0.012757968157529831,0.7893373966217041,1.228002905845642
161,55.238595485687256,6.666608533123508e-05,-0.09171388298273087,0.78709477186203,1.2316789627075195
162,55.56687378883362,5.885008704353822e-06,-0.3078901469707489,0.785417914390564,1.2377458810806274
163,55.89469242095947,0.0006959394086152315,-0.3432536721229553,0.7829084396362305,1.2299823760986328
164,56.22239136695862,0.0014820767100900412,0.057879652827978134,0.7822839617729187,1.2127842903137207
165,56.55001759529114,0.0003483488399069756,0.11635722219944,0.7779190540313721,1.2118074893951416
166,56.87822461128235,0.00011374407768016681,-0.07422322034835815,0.7755691409111023,1.2113447189331055
167,57.206228256225586,0.000398246047552675,-0.2287202924489975,0.7716039419174194,1.2123730182647705
168,57.53392457962036,0.0004034403245896101,0.11514478176832199,0.7664915323257446,1.2124757766723633
169,57.86207413673401,0.00021907425252720714,0.3076002895832062,0.7630859613418579,1.2195196151733398
170,58.19014811515808,0.0006200141506269574,-0.3429645597934723,0.7634005546569824,1.2034269571304321
171,58.51791524887085,0.0005745829548686743,-0.42994630336761475,0.7579244375228882,1.1947892904281616
172,58.845659255981445,0.0001495209289714694,0.12769758701324463,0.7537949085235596,1.1994166374206543
173,59.173524618148804,0.00016553908062633127,-0.6119993329048157,0.7525272965431213,1.1990052461624146
174,59.501445293426514,5.432566467789002e-05,-0.33800968527793884,0.751776933670044,1.196126103401184
175,59.82953882217407,0.0002545915776863694,0.15139305591583252,0.7503294348716736,1.1905733346939087
176,60.15770244598389,0.0006283510592766106,0.13538718223571777,0.7493817806243896,1.1929384469985962
177,60.486026763916016,0.0002268335229018703,-0.08330009132623672,0.7476838827133179,1.1907789707183838
178,60.81412625312805,0.001015464891679585,-0.1592104136943817,0.7421074509620667,1.1766914129257202
179,61.14224147796631,0.0002837143838405609,0.2478439211845398,0.7339879274368286,1.1856375932693481
180,61.47032189369202,0.0010905396193265915,-0.16092276573181152,0.7284340858459473,1.1722698211669922
181,61.798136949539185,0.00014863074466120452,-0.25244295597076416,0.7280733585357666,1.1667615175247192
182,62.12651300430298,0.0003215879842173308,0.1586645245552063,0.7215249538421631,1.170830249786377
183,62.4544141292572,0.0004371285031083971,-0.02712472900748253,0.7169042229652405,1.1685680150985718
184,62.78197646141052,0.00040492150583304465,0.1598454862833023,0.7188460826873779,1.1608558893203735
185,63.10991287231445,0.0005666363867931068,0.15860046446323395,0.7177851796150208,1.1505730152130127
186,63.4379768371582,0.00024553912226110697,0.19938422739505768,0.712224006652832,1.1542749404907227
187,63.765576124191284,0.0005684409406967461,0.48417791724205017,0.7106346487998962,1.1487221717834473
188,64.09335231781006,0.0001568063162267208,-0.25447121262550354,0.7014331221580505,1.1557143926620483
189,64.42169547080994,0.00027729940484277904,-0.05008712783455849,0.7070945501327515,1.1466655731201172
190,64.75000381469727,0.00023552805942017585,0.22181139886379242,0.7046763896942139,1.143375039100647
191,65.07806372642517,0.00029775555594824255,0.0415995791554451,0.6979697942733765,1.1497503519058228
192,65.40576243400574,9.382591088069603e-05,-0.3522266745567322,0.695327877998352,1.144403338432312
193,65.73365139961243,0.00014274886052589864,0.16712893545627594,0.7027812600135803,1.1279507875442505
194,66.06137275695801,0.0003355049411766231,0.3181441128253937,0.7007288932800293,1.131858229637146
195,66.38926887512207,0.0003690915764309466,-0.16402503848075867,0.7045937180519104,1.1170508861541748
196,66.71722412109375,0.00241611385717988,-0.22605207562446594,0.7188975811004639,1.1170508861541748
197,67.04507684707642,0.00016856924048624933,0.06330063939094543,0.7111226916313171,1.1285676956176758
198,67.37277936935425,0.00039806863060221076,-0.005184330977499485,0.7122297286987305,1.1174622774124146
199,67.70073795318604,0.00019223656272515655,0.053363997489213943,0.707438588142395,1.109852910041809
200,68.02938342094421,0.0009459289722144604,0.09895141422748566,0.6904428601264954,1.1189018487930298
201,68.35725164413452,0.0005757555481977761,0.12344415485858917,0.6922623515129089,1.1040945053100586
202,68.68502449989319,0.0002944201114587486,-0.20320241153240204,0.6906133890151978,1.100187063217163
203,69.01339077949524,0.0003651638107839972,0.0005156242987141013,0.6932306885719299,1.088670253753662
204,69.34206223487854,0.001160715357400477,-0.07088018208742142,0.6937301158905029,1.0977191925048828
205,69.66952419281006,0.00015744469419587404,0.25556427240371704,0.6844039559364319,1.105739712715149
206,69.99738693237305,0.0005650316015817225,0.10549727082252502,0.6767807602882385,1.108824610710144
207,70.3251268863678,0.0010311688529327512,0.10745803266763687,0.6773712038993835,1.0925778150558472
208,70.65296387672424,0.0003758510574698448,0.07122790813446045,0.6681728363037109,1.097924828529358
209,70.98076438903809,0.0006631376454606652,-0.13147185742855072,0.667393684387207,1.0878475904464722
210,71.30908274650574,0.000665028695948422,0.20497725903987885,0.6592443585395813,1.0890815258026123
211,71.63649010658264,0.00013136044435668737,-0.14782696962356567,0.6561046242713928,1.0907268524169922
212,71.9649612903595,8.998060366138816e-05,0.2326337993144989,0.6585540175437927,1.0812666416168213
213,72.29262852668762,0.00012649707787204534,0.231497660279274,0.6542145013809204,1.0845571756362915
214,72.62108659744263,0.00024223723448812962,0.293343186378479,0.651017427444458,1.0954569578170776
215,72.94909715652466,0.0010575702181085944,0.1268398016691208,0.6484174132347107,1.0781817436218262
216,73.27692866325378,0.00034479176974855363,-0.16055499017238617,0.650915801525116,1.0744799375534058
217,73.60496497154236,0.00045712737482972443,-0.11213637888431549,0.6526778936386108,1.054736852645874
218,73.9331955909729,1.6596717614447698e-05,0.12546177208423615,0.6411730647087097,1.063374400138855
219,74.26099705696106,0.00033460097620263696,0.024051794782280922,0.6376096606254578,1.0604952573776245
220,74.58899712562561,0.00039277292671613395,0.09261088073253632,0.6348962187767029,1.0604952573776245
221,74.91690921783447,0.00020747940288856626,0.09095755964517593,0.6350164413452148,1.0489784479141235
222,75.24470162391663,0.0002871762262657285,0.5249972343444824,0.6378141045570374,1.0354050397872925
223,75.5725908279419,2.4694087187526748e-05,0.3558664619922638,0.6287603378295898,1.041163444519043
224,75.90062880516052,0.00023083748237695545,-0.03845608979463577,0.6368646621704102,1.0378729104995728
225,76.22877407073975,0.0003379998670425266,0.09894919395446777,0.6235483884811401,1.0485671758651733
226,76.55643486976624,0.0011238886509090662,0.014915762469172478,0.6260889172554016,1.021009087562561
227,76.88470768928528,0.0002302321809111163,0.0035970830358564854,0.6156260967254639,1.032525897026062
228,77.21252036094666,0.0006444143946282566,-0.27088022232055664,0.6134688854217529,1.0148394107818604
229,77.54063248634338,0.00042245356598868966,0.032974448055028915,0.6160451173782349,1.0033226013183594
230,77.86884641647339,0.00035198984551243484,0.34461408853530884,0.6051387786865234,1.0090810060501099
231,78.19691300392151,0.0002843709953594953,-0.13181105256080627,0.5964452028274536,1.019775152206421
232,78.52473592758179,1.4210818335413933e-05,-0.14743466675281525,0.6017375588417053,1.0012660026550293
233,78.8526725769043,0.00010000595648307353,0.33012115955352783,0.5972489714622498,0.998386800289154
234,79.18164563179016,0.00010153825860470533,0.13345158100128174,0.5969109535217285,0.998386800289154
235,80.2818591594696,0.0002753041626419872,0.010883147828280926,0.5944185853004456,0.987692654132843
236,80.60982346534729,0.00036464130971580744,0.062712162733078,0.5920054316520691,0.9782323837280273
237,80.93775248527527,0.0006089903763495386,-0.11200509965419769,0.5841178297996521,0.9807003140449524
238,81.26564955711365,0.00036365381674841046,0.17137782275676727,0.5617083311080933,1.0024999380111694
239,81.59387230873108,0.0005952913779765368,-0.17824700474739075,0.565609872341156,0.9757645130157471
240,81.92193293571472,0.0003799514379352331,0.29550856351852417,0.5530423521995544,0.9881039261817932
241,82.25007820129395,0.00028902702615596354,0.3119039535522461,0.5486302375793457,0.9798776507377625
242,82.57804131507874,0.00013919282355345786,0.180404931306839,0.5468863844871521,0.9712400436401367
243,82.90607690811157,0.00024476245744153857,0.13731876015663147,0.5424676537513733,0.9712400436401367
244,83.2346122264862,6.352978380164132e-05,-0.010890140198171139,0.5381802916526794,0.9712400436401367
245,83.56276226043701,7.952463784022257e-05,-0.18774251639842987,0.5374289751052856,0.9667156338691711
246,83.89099550247192,0.0001691828656475991,-0.09153973311185837,0.5341081023216248,0.9671269059181213
247,84.21972489356995,9.299021621700376e-05,0.29810407757759094,0.5306633114814758,0.9732966423034668
248,84.547372341156,6.231503357412294e-05,0.17572715878486633,0.5292850136756897,0.9782323837280273
249,84.87499260902405,0.00038209103513509035,0.37805643677711487,0.5295181274414062,0.9593119621276855
250,85.20323991775513,0.0004293682286515832,-0.15278774499893188,0.537148118019104,0.9412141442298889
251,85.53104138374329,3.574901711544953e-05,0.05111667513847351,0.5417353510856628,0.9309313297271729
252,85.85960912704468,0.0001012124412227422,0.19481918215751648,0.5286263823509216,0.9346331357955933
253,86.18766450881958,0.00016739439161028713,0.1494019329547882,0.5132303237915039,0.9482064843177795
254,86.51558828353882,3.884149555233307e-05,-0.08674672991037369,0.504926323890686,0.9519083499908447
255,86.84369730949402,0.0003640981740318239,0.07309968769550323,0.5097395777702332,0.9453272819519043
256,87.17208671569824,0.00021651681163348258,0.008489602245390415,0.4972569942474365,0.9486178159713745
257,87.50002598762512,4.9388359002477955e-06,-0.3254348337650299,0.5013959407806396,0.9387462735176086
258,87.8279721736908,0.00022985048417467624,-0.22894446551799774,0.4984455108642578,0.9379236102104187
259,88.15605592727661,0.0005973089137114584,0.1675519496202469,0.5052728056907654,0.9165352582931519
260,88.48456120491028,0.000282388849882409,-0.03200336545705795,0.5071264505386353,0.9153013229370117
261,88.81280779838562,0.0004291475925128907,0.04352455213665962,0.5143879055976868,0.8885658979415894
262,89.14090871810913,0.00019536227046046406,0.3004440665245056,0.4942740201950073,0.8996713757514954
263,89.46874451637268,7.609488966409117e-05,0.03458051010966301,0.48372939229011536,0.9120107889175415
264,89.79653835296631,4.792120193997107e-07,0.2308090329170227,0.48871177434921265,0.9054297804832458
265,90.12468457221985,7.411494880216196e-05,0.011464912444353104,0.4834025204181671,0.9153013229370117
266,90.45242524147034,0.00027459318516775966,-0.02769462577998638,0.4796382188796997,0.9206483960151672
267,90.7804434299469,3.5046519769821316e-05,-0.1458354890346527,0.47418808937072754,0.9268181324005127
268,91.10870289802551,7.78353787609376e-05,-0.06512557715177536,0.4715803861618042,0.9280520677566528
269,91.43695950508118,7.657995411136653e-06,0.09330243617296219,0.47399571537971497,0.9222937226295471
270,91.76464819908142,0.00029611989157274365,0.08524475991725922,0.47815996408462524,0.898026168346405
271,92.09278631210327,0.00018095673294737935,-0.04965642839670181,0.4839670658111572,0.8782830834388733
272,92.42073607444763,0.00018911143706645817,0.14381542801856995,0.469071626663208,0.8926790952682495
273,92.74855899810791,0.00018722792447078973,-0.05876957252621651,0.47029608488082886,0.884864091873169
274,93.07644176483154,0.00019751119543798268,0.11457755416631699,0.46750620007514954,0.8819848895072937
275,93.40421438217163,4.114317198400386e-05,0.09264704585075378,0.4706380367279053,0.862241804599762
276,93.73205304145813,0.0007113523897714913,-0.14737826585769653,0.4796615242958069,0.8589512705802917
277,94.06118083000183,8.890105164027773e-06,0.012526330538094044,0.4617576003074646,0.8774604201316833
278,94.38875579833984,4.7257140977308154e-05,-0.14305394887924194,0.46123701333999634,0.8749925494194031
279,94.71693325042725,0.0001112266254494898,-0.05841255933046341,0.46327435970306396,0.8655323386192322
280,95.04495477676392,3.8157450035214424e-05,-0.000588054652325809,0.46049612760543823,0.8700567483901978
281,95.37282252311707,6.870218203403056e-05,0.04109784960746765,0.4549839496612549,0.875403881072998
282,95.70088720321655,1.1890504538314417e-05,-0.026859328150749207,0.4541630744934082,0.8791057467460632
283,96.02968859672546,0.0004266394826117903,-0.10808789730072021,0.45746782422065735,0.8499023914337158
284,96.35767650604248,0.00016737224359530956,0.07170240581035614,0.45148199796676636,0.8548381924629211
285,96.68568396568298,8.774555681156926e-06,0.10996673256158829,0.45402804017066956,0.8556607961654663
286,97.01386451721191,8.379426435567439e-05,-0.042726386338472366,0.45787313580513,0.8638870716094971
287,97.34164619445801,0.00025471675326116383,-0.09410984069108963,0.4569106101989746,0.8449666500091553
288,97.66990923881531,0.00010520609066588804,-0.04305514320731163,0.4498696029186249,0.84003084897995
289,97.99801111221313,0.00012490626249928027,0.19735173881053925,0.4378848671913147,0.8597739338874817
290,98.3258044719696,5.0653321522986516e-05,0.09518218040466309,0.4414846897125244,0.8593626618385315
291,98.65370512008667,0.00011377745977370068,-0.09440687298774719,0.4408535659313202,0.8515475988388062
292,98.98206353187561,0.00013727493933402002,-0.09486296772956848,0.43962740898132324,0.8684115409851074
293,99.31044602394104,0.0002559953718446195,0.2192690074443817,0.4441007077693939,0.8671776056289673
294,99.6385669708252,0.001072737737558782,0.14567996561527252,0.4467785954475403,0.8610078692436218
295,99.96633172035217,1.627764868317172e-05,-0.09675522893667221,0.44360819458961487,0.8626531362533569
296,100.2943983078003,0.00019926852837670594,-0.12455777078866959,0.4430810511112213,0.8383856415748596
297,100.62270879745483,0.00016057401080615819,-0.03592092916369438,0.42772606015205383,0.8556607961654663
298,100.95089316368103,0.000250072218477726,0.13835977017879486,0.4275788962841034,0.8408535122871399
299,101.2789077758789,0.00026602690923027694,0.03054896369576454,0.42983776330947876,0.8235782980918884
300,101.60783195495605,8.23592345113866e-05,-0.07556532323360443,0.42217156291007996,0.8367403149604797
301,101.93571281433105,0.0001563995610922575,0.04334047809243202,0.4308791756629944,0.8182311654090881
302,102.26365923881531,7.6175688263901975e-06,-0.09986890852451324,0.4226762652397156,0.8235782980918884
303,102.59174513816833,7.794139673933387e-05,0.008604592643678188,0.41758978366851807,0.8297480344772339
304,102.91971945762634,9.644477540859953e-05,0.055550508201122284,0.41709575057029724,0.8276914358139038
305,103.24765086174011,8.102045831037685e-05,-0.16715598106384277,0.4150170385837555,0.8244009017944336
306,103.57632040977478,0.0004559227963909507,0.10587237775325775,0.4174509048461914,0.8293366432189941
307,103.90463376045227,0.0001080326983355917,0.26488038897514343,0.4138314127922058,0.8231669664382935
308,104.23301911354065,0.00014565486344508827,-0.227449432015419,0.41096729040145874,0.8219330310821533
309,104.56131148338318,1.473331758461427e-05,0.05588729307055473,0.4129885733127594,0.7980768084526062
310,104.88974976539612,0.00022732673096470535,0.2511638104915619,0.4098256528377533,0.7902618646621704
311,105.21724224090576,2.698904245335143e-05,-0.04644018039107323,0.4070640802383423,0.7923184037208557
312,105.54525208473206,0.00019458269525785,-0.06776057183742523,0.4032287299633026,0.7820355892181396
313,106.64322876930237,0.00010019609180744737,0.10696592181921005,0.40020376443862915,0.7853261232376099
314,106.97145462036133,0.00012268946738913655,0.01903996616601944,0.38807663321495056,0.8034238815307617
315,107.29948902130127,0.00010311527148587629,-0.09937188774347305,0.3849606215953827,0.8001334071159363
316,107.62736749649048,0.00010121826926479116,0.19053135812282562,0.3794710040092468,0.7919071316719055
317,107.95586633682251,0.00034690237953327596,-0.16665036976337433,0.37815991044044495,0.7717527151107788
318,108.28379917144775,0.00026559887919574976,0.13264217972755432,0.37573328614234924,0.7565340399742126
319,108.61174893379211,7.340450247284025e-05,0.08766195178031921,0.38824179768562317,0.7125235199928284
320,108.93987965583801,0.00014746029046364129,-0.0058270166628062725,0.3733520209789276,0.7236289978027344
321,109.2686038017273,3.951848339056596e-05,0.09538154304027557,0.37232792377471924,0.719104528427124
322,109.59675025939941,5.981664071441628e-05,0.08989688009023666,0.36286333203315735,0.7219836711883545
323,109.9250283241272,6.87135934640537e-06,-0.06724488735198975,0.35435542464256287,0.7347344756126404
324,110.25309491157532,0.0001749923249008134,0.14725956320762634,0.35288938879966736,0.7310326099395752
325,110.58098673820496,6.000870780553669e-05,0.019608639180660248,0.3547112047672272,0.727742075920105
326,110.90890741348267,8.512079512001947e-05,0.1270626187324524,0.35309597849845886,0.7219836711883545
327,111.23722434043884,0.00016844678611960262,-0.050272878259420395,0.3520876467227936,0.717047929763794
328,111.56528091430664,9.886946645565331e-05,0.14658412337303162,0.3492571711540222,0.7203384637832642
329,111.89337873458862,1.673046972427983e-05,0.0051335617899894714,0.345788836479187,0.717047929763794
330,112.22141432762146,0.00013096386101096869,-0.07301913946866989,0.3445623219013214,0.7211610674858093
331,112.54923701286316,0.00024127123469952494,-0.1110001727938652,0.3539043664932251,0.7133460640907288
332,112.8770923614502,0.00022909700055606663,-0.030559174716472626,0.35587188601493835,0.7260968685150146
333,113.20606565475464,4.282630834495649e-05,-0.18543179333209991,0.3535456657409668,0.7215723991394043
334,113.53400993347168,1.1960933989030309e-05,0.031569261103868484,0.35116392374038696,0.7182818651199341
335,113.86177730560303,0.00017334221047349274,0.09243372082710266,0.3524453341960907,0.7129347920417786
336,114.1900098323822,8.727738168090582e-05,-0.012829828076064587,0.35416144132614136,0.7322666049003601
337,114.51822113990784,0.00012099747254978865,-0.05719246715307236,0.3524262309074402,0.7273308038711548
338,114.84614109992981,9.41773469094187e-05,0.11832910031080246,0.3526390790939331,0.7010066509246826
339,115.17409229278564,0.0003678455832414329,-0.04759669303894043,0.35120123624801636,0.7038859128952026
340,115.50183463096619,0.000488883932121098,0.13578669726848602,0.35964664816856384,0.7215723991394043
341,115.82964754104614,0.00017876065976452082,0.03138667345046997,0.3523091673851013,0.6927804350852966
342,116.15792751312256,0.00028031738474965096,0.1532818228006363,0.3497624695301056,0.7001840472221375
343,116.48596739768982,8.664546476211399e-05,0.08478406816720963,0.34549105167388916,0.7100555896759033
344,116.81404638290405,0.0003340571711305529,0.22288036346435547,0.3518233597278595,0.7079989910125732
345,117.14217472076416,4.0543291106587276e-05,-0.09417387843132019,0.36048081517219543,0.7042971849441528
346,117.47082281112671,4.550920857582241e-05,-0.13989496231079102,0.3630909323692322,0.7104669213294983
347,117.79883193969727,5.0507893320173025e-05,-0.0014042520197108388,0.36664479970932007,0.6907238364219666
348,118.1270604133606,5.86801206736709e-06,-0.07164476811885834,0.36330291628837585,0.6829088926315308
349,118.45488810539246,2.18442492041504e-05,-0.14088712632656097,0.358646035194397,0.6775617599487305
350,118.78319954872131,0.00012053627870045602,0.16575056314468384,0.3519608974456787,0.6812635660171509
351,119.11169815063477,0.00013171204773243517,0.12987975776195526,0.35364001989364624,0.6775617599487305
352,119.43960428237915,0.00021717167692258954,0.0554763488471508,0.3516220152378082,0.6820862293243408
353,119.7683756351471,7.178853411460295e-05,0.11111783981323242,0.34823986887931824,0.6750938892364502
354,120.09564089775085,0.00012236689508426934,0.25040203332901,0.34859368205070496,0.671392023563385
355,120.42421984672546,7.523650128860027e-05,0.007921097800135612,0.34534239768981934,0.6569960713386536
356,120.75204801559448,3.943056799471378e-05,-0.0012924527982249856,0.3417995274066925,0.6697468161582947
357,121.08043193817139,2.710446551645873e-06,0.2186821550130844,0.33654066920280457,0.6676902174949646
358,121.40869164466858,5.667186269420199e-05,0.039032548666000366,0.33908507227897644,0.6738598942756653
359,121.7367331981659,8.150096846293309e-07,-0.04781575873494148,0.33705881237983704,0.6516489386558533
360,122.06499338150024,5.1020877435803413e-05,-0.04193573817610741,0.33382001519203186,0.6537055373191833
361,122.39326190948486,0.0001351621322100982,0.012029881589114666,0.34178730845451355,0.6652223467826843
362,122.72109317779541,0.00016439094906672835,-0.04349866881966591,0.3392721116542816,0.6755052208900452
363,123.04949045181274,4.0191749576479197e-05,0.18679878115653992,0.33676567673683167,0.671392023563385
364,123.37741470336914,4.911206633551046e-05,-0.17253747582435608,0.3313610851764679,0.6598752737045288
365,123.70576024055481,0.0006241315859369934,0.2574228346347809,0.3478566110134125,0.6413661241531372
366,124.0338683128357,3.1355637474916875e-05,0.021372126415371895,0.34425950050354004,0.6463019251823425
367,124.36207413673401,8.611378143541515e-05,0.15569666028022766,0.34185823798179626,0.6475358605384827
368,124.69020962715149,6.553870480274782e-05,0.029730647802352905,0.3380811810493469,0.649181067943573
369,125.01807045936584,5.929838880547322e-05,-0.007012954913079739,0.336718887090683,0.649181067943573
370,125.3462827205658,5.72012213524431e-05,0.017394836992025375,0.32928571105003357,0.649181067943573
371,125.67392778396606,0.0009646940743550658,0.1481410712003708,0.34884417057037354,0.6479471325874329
372,126.00168108940125,0.0006824256852269173,-0.08163854479789734,0.35165080428123474,0.660286545753479
373,126.32971739768982,0.00017549340554978698,0.05347716063261032,0.3460489511489868,0.6664562821388245
374,126.65767312049866,3.683242539409548e-05,-0.09430543333292007,0.34472084045410156,0.6639883518218994
375,126.98553323745728,9.179682820104063e-06,0.04058900102972984,0.3458976447582245,0.6635770797729492
376,127.31341218948364,9.985385986510664e-05,0.28999942541122437,0.3374137282371521,0.6372529864311218
377,127.64164543151855,7.364308112300932e-05,-0.041542861610651016,0.33147746324539185,0.638075590133667
378,127.96980023384094,0.0002526938624214381,-0.06632989645004272,0.33429497480392456,0.6413661241531372
379,128.29810214042664,7.17605507816188e-05,0.02086723782122135,0.3343265652656555,0.6351963877677917
380,128.626079082489,0.00016378232976421714,0.0157081987708807,0.330841600894928,0.6319058537483215
381,128.95382618904114,0.00011606888438109308,0.07860765606164932,0.3193160891532898,0.6302606463432312
382,129.28188061714172,3.3522897865623236e-05,-0.012377360835671425,0.32296374440193176,0.6310833096504211
383,129.6098816394806,4.0232804167317227e-05,0.04514889791607857,0.316119521856308,0.6294379830360413
384,129.93818473815918,0.00011356620962033048,-0.01634935475885868,0.30711519718170166,0.6195664405822754
385,130.2659149169922,1.5400468328152783e-05,-0.11724691092967987,0.30638766288757324,0.6133967638015747
386,130.59391975402832,5.341820724424906e-05,0.14720426499843597,0.30743974447250366,0.6166872978210449
387,130.92215251922607,0.000656734686344862,0.005368821322917938,0.3175791800022125,0.6125741600990295
388,131.25049304962158,1.7367461623507552e-05,-0.05356263369321823,0.31575894355773926,0.6092836260795593
389,131.578462600708,7.08789739292115e-05,-0.008658623322844505,0.31642669439315796,0.6072270274162292
390,131.90758156776428,3.7330177292460576e-05,0.09288838505744934,0.30929166078567505,0.607638418674469
391,133.00247025489807,0.00013368001964408904,-0.2805711030960083,0.308610737323761,0.6092836260795593
392,133.33043670654297,0.000281167944194749,-0.028011126443743706,0.3124847710132599,0.6150420308113098
393,133.65810751914978,2.92500817522523e-06,0.09617799520492554,0.31104832887649536,0.61627596616745
394,133.98596715927124,4.451299901120365e-05,0.12617163360118866,0.31663230061531067,0.6022912859916687
395,134.31398367881775,5.386080374591984e-06,0.12228618562221527,0.3093184232711792,0.6092836260795593
396,134.64204740524292,0.00021712318994104862,0.05929635092616081,0.31266334652900696,0.6183325052261353
397,134.96994304656982,0.00013170967577025294,0.014597292058169842,0.30597764253616333,0.6133967638015747
398,135.29798078536987,7.774821278871968e-05,0.2450282871723175,0.3141978979110718,0.5977668762207031
399,135.62561321258545,4.598794021148933e-06,0.28701576590538025,0.3144369423389435,0.6064044237136841
400,135.95403790473938,0.0006772778579033911,0.15215811133384705,0.32492274045944214,0.6055818200111389
401,136.2814908027649,9.715738087834325e-06,0.0011839293874800205,0.3168940246105194,0.5915971398353577
402,136.60938501358032,0.0003355906519573182,0.046471379697322845,0.31954920291900635,0.5878953337669373
403,136.93692350387573,1.998405423364602e-05,0.020148441195487976,0.3069505989551544,0.5924197435379028
404,137.26527667045593,1.5007275578682311e-05,0.07351747900247574,0.3084416091442108,0.5858387351036072
405,137.59299898147583,0.0003444650792516768,0.02944273315370083,0.30450913310050964,0.5969442129135132
406,137.92140316963196,6.219860370038077e-05,-0.0011860942468047142,0.3017915189266205,0.5965328812599182
407,138.24947500228882,9.695545304566622e-05,-0.0733981505036354,0.30357879400253296,0.5907622575759888
408,138.57784986495972,0.0003031122905667871,0.1836550533771515,0.30631232261657715,0.593242347240448
409,138.90591168403625,0.000193541738553904,0.07786283642053604,0.30133551359176636,0.5940650105476379
410,139.2335286140442,0.0001467434922233224,-0.06386937201023102,0.298073947429657,0.6168807148933411
411,139.5612232685089,6.004490387567785e-06,0.15688195824623108,0.29294002056121826,0.6168807148933411
412,139.8888864517212,8.075529331108555e-05,-0.0826212465763092,0.29730910062789917,0.6135902404785156
413,140.2169153690338,9.510812378721312e-05,-0.07985524088144302,0.2947857677936554,0.5837699174880981
414,140.54480719566345,0.001103837974369526,0.007729823235422373,0.33041760325431824,0.6100940108299255
415,140.87252521514893,4.930353952659061e-06,-0.09491230547428131,0.3344035744667053,0.6092714071273804
416,141.2003161907196,0.00033608468947932124,0.19934962689876556,0.3348424732685089,0.6358011960983276
417,141.52911233901978,3.6938185075996444e-05,-0.1019664853811264,0.33055320382118225,0.6302484273910522
418,141.85674715042114,0.0001404149952577427,-0.0916808694601059,0.31667816638946533,0.6238730549812317
419,142.18541884422302,0.0008401916129514575,0.12956468760967255,0.34439876675605774,0.6590403914451599
420,142.51362204551697,0.00010572425526333973,0.21157240867614746,0.3415291905403137,0.6390916705131531
421,142.84125924110413,0.00012131492258049548,0.08914896100759506,0.34430599212646484,0.639503002166748
422,143.16923594474792,0.0009183605434373021,0.16938428580760956,0.343891441822052,0.6571894884109497
423,143.497389793396,0.00012068567593814805,-0.0038032482843846083,0.35138311982154846,0.6475236415863037
424,143.82514929771423,2.916900848504156e-05,0.12072066217660904,0.33723247051239014,0.6534876823425293
425,144.15282726287842,0.00012376741506159306,0.08006053417921066,0.3386012315750122,0.6573951840400696
426,144.48052096366882,0.0002790647267829627,0.09648483246564865,0.34893175959587097,0.6754929423332214
427,144.80825328826904,0.0001390793186146766,0.05374382808804512,0.34778067469596863,0.6925625205039978
428,145.13617515563965,0.0002358159690629691,0.14733576774597168,0.3403776288032532,0.685775876045227
429,145.46392846107483,0.00024431533529423177,0.12811912596225739,0.33658114075660706,0.6750816702842712
430,145.79183077812195,0.0009196002501994371,0.05975256860256195,0.3532026708126068,0.7357504963874817
431,146.1197361946106,0.00044161840924061835,0.033064644783735275,0.3574211299419403,0.7514832615852356
432,146.44795107841492,0.0004781241877935827,0.06297887861728668,0.35332614183425903,0.7567275166511536
433,146.7763216495514,0.00010071074211737141,-0.010883932001888752,0.3568442761898041,0.762280285358429
434,147.10368967056274,0.0002879551611840725,-0.01260531134903431,0.3619706630706787,0.7624859809875488
435,147.43144249916077,0.00010074496094603091,0.14271894097328186,0.34846028685569763,0.7749282121658325
436,147.75918316841125,0.00021076876146253198,0.03588982671499252,0.343818724155426,0.7895298004150391
437,148.08733582496643,0.0004531872400548309,0.17546874284744263,0.34200403094291687,0.801457941532135
438,148.41523790359497,0.0003079507441725582,0.06445718556642532,0.34318456053733826,0.7970877289772034
439,148.74354648590088,0.0008799415663816035,0.02464587241411209,0.3642789125442505,0.8524481058120728
440,149.07199716567993,0.0005854491610080004,0.12792211771011353,0.37891480326652527,0.8646782040596008
441,149.40007734298706,0.0003231616865377873,0.11396513879299164,0.3809329569339752,0.7753394842147827
442,149.72786617279053,0.00013301031140144914,-0.14428256452083588,0.3574187755584717,0.7867020964622498
443,150.0558376312256,0.00014241490862332284,0.09675497561693192,0.36237025260925293,0.7931288480758667
444,150.38392782211304,8.921205881051719e-05,0.180557519197464,0.3604511320590973,0.822897732257843
445,150.71187686920166,0.0027506703045219183,-0.06604308634996414,0.4143070876598358,0.9205848574638367
446,151.03980040550232,3.76855387003161e-05,0.21992015838623047,0.40350541472435,0.9259833097457886
447,151.36787819862366,6.387731991708279e-05,0.2845877707004547,0.4024863839149475,0.9044921398162842
448,151.69632983207703,4.641808118321933e-06,0.09249449521303177,0.4018504023551941,0.8862400650978088
449,152.02459621429443,0.0003365318407304585,-0.055800821632146835,0.40228262543678284,0.905263364315033
450,152.35234761238098,0.00026846054242923856,-0.09494905173778534,0.4042787551879883,0.9168829917907715
451,152.6805455684662,0.0004804454219993204,0.180251345038414,0.38487088680267334,0.9260861277580261
452,153.0081615447998,9.673245222074911e-05,0.0820223018527031,0.3763312101364136,0.918425440788269
453,153.33633422851562,0.0005214622360654175,0.1242818683385849,0.3764026165008545,0.9026926755905151
454,153.6644163131714,0.00011840164370369166,0.0909818783402443,0.38098567724227905,0.9081425070762634
455,153.99244046211243,0.0002201324823545292,0.24008186161518097,0.3897220194339752,0.9442867636680603
456,154.3203730583191,0.00017647905042394996,0.08452382683753967,0.389728307723999,0.9307648539543152
457,154.64906764030457,0.0006781139527447522,-0.08142663538455963,0.39293381571769714,0.9487084150314331
458,154.97697186470032,9.292196045862511e-05,0.01817265711724758,0.38459154963493347,0.9500452280044556
459,155.30519771575928,0.00014150829520076513,0.10254543274641037,0.3964810371398926,0.9442867636680603
460,155.6329264640808,2.9317721782717854e-05,0.17577171325683594,0.39201581478118896,0.942230224609375
461,155.96128869056702,0.0003478416765574366,0.09112179279327393,0.40936604142189026,0.9662920832633972
462,156.28889560699463,0.0006548105739057064,0.21092163026332855,0.40670475363731384,0.9949812293052673
463,156.6172456741333,0.0010039042681455612,-0.10098632425069809,0.42337653040885925,1.0171408653259277
464,156.9453001022339,0.0009591434500180185,0.01292494311928749,0.43028056621551514,1.0284520387649536
465,157.2729606628418,0.00022584456019103527,0.19650672376155853,0.421355277299881,1.0317424535751343
466,157.60107231140137,0.0005718498723581433,0.31397661566734314,0.4195979833602905,1.0276036262512207
467,157.9292242527008,3.7416764826048166e-05,0.4668514132499695,0.42276686429977417,1.0215624570846558
468,158.25738072395325,0.0003648826095741242,0.0888511911034584,0.39449965953826904,1.0419995784759521
469,159.3583197593689,2.8909658794873394e-05,0.21752706170082092,0.39376136660575867,1.0225906372070312
470,159.68652176856995,0.00010871955601032823,0.18847398459911346,0.38808420300483704,1.0463955402374268
471,160.01479935646057,0.0003168949333485216,0.15178391337394714,0.3845556378364563,1.0134903192520142
472,160.3431477546692,0.00014468991139438003,0.19044820964336395,0.3808215260505676,1.028014898300171
473,160.67154169082642,0.0003743843699339777,0.18295012414455414,0.3838438391685486,1.011510968208313
474,160.999929189682,6.617051985813305e-05,-0.0888478085398674,0.378776490688324,0.9820248484611511
475,161.32786870002747,0.001014327397570014,0.016974754631519318,0.3877728581428528,0.9836186766624451
476,161.65612196922302,0.0005993612576276064,-0.02144760638475418,0.39884722232818604,1.0165752172470093
477,161.98421359062195,0.0005855180788785219,0.11518789827823639,0.43670451641082764,1.020585536956787
478,162.3119649887085,6.1478694988181815e-06,0.05447094887495041,0.42855289578437805,0.97071373462677
479,162.64000034332275,0.0015184653457254171,0.0316789373755455,0.46072983741760254,1.009120225906372
480,162.96829175949097,0.0005070066545158625,0.16768258810043335,0.4792686998844147,1.0167038440704346
481,163.29647064208984,0.0015657051699236035,0.2744552493095398,0.4788462519645691,1.038169264793396
482,163.62499141693115,0.0004478301852941513,-0.009414252825081348,0.4785676598548889,1.0636531114578247
483,163.95337009429932,0.0005854186601936817,0.16677024960517883,0.46517619490623474,1.0331050157546997
484,164.28106331825256,0.00010619941895129159,0.15857791900634766,0.45860370993614197,1.010508418083191
485,164.60948157310486,0.00021040042338427156,0.11805810779333115,0.4553937613964081,1.0066008567810059
486,164.93771290779114,0.0002361137158004567,-0.04541468992829323,0.45556640625,1.0065494775772095
487,165.26602053642273,9.253740427084267e-05,-0.011111506260931492,0.45689696073532104,1.0060867071151733
488,165.5939335823059,5.796864570584148e-05,0.19579534232616425,0.44809553027153015,1.016729474067688
489,165.92210388183594,3.1417607715411577e-06,0.28398382663726807,0.44046512246131897,0.9833616614341736
490,166.25009632110596,0.00011375367466825992,0.3253753185272217,0.43478530645370483,0.9735929369926453
491,166.5781750679016,0.00014561631542164832,0.3598526418209076,0.4324650168418884,0.9837729334831238
492,166.9061074256897,0.00022400131274480373,-0.07400202751159668,0.43108683824539185,0.9628987312316895
493,167.23445343971252,0.0007841423503123224,-0.10356470197439194,0.44000840187072754,0.9957524538040161
494,167.5625925064087,0.00023476364731322974,0.16884197294712067,0.4397147297859192,0.9713307023048401
495,167.89071345329285,0.0004950183792971075,-0.19840934872627258,0.4143211841583252,0.9766777753829956
496,168.21919798851013,0.0005629020743072033,0.15945221483707428,0.38980892300605774,0.988091766834259
497,168.54722499847412,0.00043010659283027053,0.10271693766117096,0.39468470215797424,0.987474799156189
498,168.87504506111145,0.00027974304975941777,0.04644784703850746,0.3929232060909271,1.011742353439331
499,169.20324993133545,0.00014721890329383314,0.2962442636489868,0.3899339735507965,1.0016651153564453
500,169.53135514259338,0.0006722970283590257,0.08300706744194031,0.3897649943828583,0.9861380457878113
501,169.8592836856842,3.6808389268117025e-05,0.2701042890548706,0.38500097393989563,0.9827960729598999
502,170.1871838569641,0.00021659163758158684,0.2996216416358948,0.3920029103755951,0.9801225662231445
503,170.51533389091492,1.5166822777246125e-05,0.06428246200084686,0.3933609127998352,0.9647496342658997
504,170.844566822052,2.5995586838689633e-06,0.15756404399871826,0.38474041223526,0.9755980968475342
505,171.1724693775177,3.905632911482826e-05,0.05800542235374451,0.37181076407432556,0.9512791633605957
506,171.5005600452423,0.00073573540430516,-0.20972101390361786,0.37618863582611084,0.9640812873840332
507,171.82856702804565,2.9507667932193726e-05,0.30673685669898987,0.38348495960235596,0.9680401682853699
508,172.15609669685364,0.0001352967374259606,0.37335413694381714,0.38146692514419556,0.9746726155281067
509,172.48376035690308,0.0009325325372628868,-0.07319679111242294,0.38790363073349,1.02574622631073
510,172.81146430969238,2.215253516624216e-05,0.10152973979711533,0.38635745644569397,1.0282591581344604
511,173.13972353935242,0.0008215161506086588,0.05811687931418419,0.41578006744384766,1.0419610738754272
512,173.46767926216125,0.0001612865162314847,-0.20161959528923035,0.4305706322193146,1.023760437965393
513,173.79534435272217,5.576659896178171e-05,0.27678123116493225,0.41718748211860657,1.0350908041000366
514,174.12407326698303,0.0003133326245006174,0.10802856087684631,0.4184248745441437,1.0569097995758057
515,174.4516875743866,9.260810475097969e-05,0.0812038704752922,0.4221991300582886,1.069840431213379
516,174.77946972846985,0.0005250770482234657,-0.17418146133422852,0.45986586809158325,1.0872827768325806
517,175.10731267929077,0.0004516878107097,0.2950523793697357,0.4797700345516205,1.1138125658035278
518,175.4353973865509,0.0014400037471204996,0.39677149057388306,0.5238329768180847,1.1859339475631714
519,175.76305961608887,0.0007566669373773038,0.10012970864772797,0.5464682579040527,1.165419578552246
520,176.0909571647644,0.0001877502800198272,0.10624633729457855,0.5730277895927429,1.1747255325317383
521,176.41904973983765,0.0005531683564186096,0.1221492737531662,0.567255437374115,1.1617177724838257
522,176.74749207496643,0.0003142175264656544,0.11242980509996414,0.5176570415496826,1.1875791549682617
523,177.0746247768402,0.0002427858125884086,-0.07086580991744995,0.5365678668022156,1.170406699180603
524,177.40249514579773,0.00015101800090633333,0.22803592681884766,0.5296248197555542,1.1454708576202393
525,177.73011112213135,6.29684654995799e-05,-0.05129299685359001,0.5460442900657654,1.1297380924224854
526,178.0579652786255,0.001017297152429819,-0.020717401057481766,0.5659564733505249,1.0974434614181519
527,178.38596177101135,0.0017182319425046444,0.06498681753873825,0.5961883664131165,1.0882468223571777
528,178.713520526886,0.00031070952536538243,0.09011916071176529,0.5784925818443298,1.0706373453140259
529,179.04087114334106,8.320968481712043e-05,0.002423257799819112,0.5661647319793701,1.0539277791976929
530,179.3683488368988,0.0011455799685791135,0.08722315728664398,0.5857678055763245,1.054133415222168
531,179.69643306732178,7.39025381335523e-07,0.09382490813732147,0.5582733750343323,1.0646605491638184
532,180.02421045303345,0.0001899774360936135,0.053445443511009216,0.5484198331832886,1.0824882984161377
533,180.35166764259338,0.0019888589158654213,-0.16747567057609558,0.5929033756256104,1.121743083000183
534,180.67941069602966,4.252068538335152e-05,0.12304313480854034,0.5440582036972046,1.1175528764724731
535,181.0073230266571,0.0001732280943542719,-0.012836556881666183,0.51177978515625,1.0983834266662598
536,181.33560371398926,0.0001322422904195264,0.07272545993328094,0.5020634531974792,1.0954399108886719
537,181.66337656974792,0.0001483061641920358,-0.0414985828101635,0.509942352771759,1.0860342979431152
538,181.99105834960938,0.0017986590974032879,-0.014175388030707836,0.5123152732849121,1.1096993684768677
539,182.31821250915527,0.00046404299791902304,0.0003028011124115437,0.5086184144020081,1.0961323976516724
540,182.64630675315857,1.441165750293294e-06,0.24316154420375824,0.48856574296951294,1.1075913906097412
541,182.973703622818,0.0013868446694687009,0.17225046455860138,0.5039539933204651,1.1466532945632935
542,183.30166602134705,0.0007506912224926054,-0.002820608438923955,0.5152271389961243,1.1248537302017212
543,183.62956404685974,0.00025311310309916735,-0.33167311549186707,0.48113059997558594,1.1010103225708008
544,183.95761513710022,0.0001931783917825669,0.3274826407432556,0.47043755650520325,1.0388890504837036
545,184.28516960144043,0.0002472705964464694,-0.13417205214500427,0.4307038187980652,1.01436448097229
546,184.61425280570984,0.00030096923001110554,-0.0848722904920578,0.42987707257270813,1.0176292657852173
547,185.72153973579407,8.881451503839344e-05,0.014388983137905598,0.40920698642730713,1.007333517074585
548,186.04943323135376,0.0005061444244347513,-0.03837175667285919,0.4224626123905182,1.0521795749664307
549,186.37715935707092,0.00021198355534579605,0.18853972852230072,0.4391431510448456,1.0421282052993774
550,186.70488834381104,0.00021915673278272152,0.07617823034524918,0.4540553689002991,1.035290002822876
551,187.03340196609497,0.00011281706247245893,0.3487754762172699,0.44608044624328613,1.036575436592102
552,187.36134457588196,0.00018858893599826843,-0.05316180735826492,0.4398321211338043,1.0013823509216309
553,187.6888346672058,0.00029397025355137885,-0.011905543506145477,0.44623205065727234,0.9863821864128113
554,188.0172655582428,8.772814180701971e-05,-0.2126467227935791,0.4284835159778595,0.9822754859924316
555,188.34548687934875,6.990632391534746e-05,-0.016974933445453644,0.4126605987548828,0.9823591113090515
556,188.67311882972717,0.00017699900490697473,0.38348647952079773,0.3944252133369446,0.9607264995574951
557,189.0010747909546,0.0006200464558787644,0.05152240768074989,0.3991791903972626,0.9688756465911865
558,189.32895851135254,0.0001737706334097311,-0.04022681713104248,0.3915148675441742,0.9481943249702454
559,189.65706610679626,1.2574456377478782e-05,-0.041589997708797455,0.3865446448326111,0.8817814588546753
560,189.98505926132202,0.00016283709555864334,0.14193463325500488,0.37372952699661255,0.8755864500999451
561,190.3130965232849,0.0006269623409025371,-0.11220508068799973,0.3874979615211487,0.8798582553863525
562,190.64108991622925,0.0006730458117090166,0.36126652359962463,0.37996339797973633,0.9023327231407166
563,190.96875715255737,0.0004851695557590574,0.21407605707645416,0.34997203946113586,0.8690805435180664
564,191.2965476512909,0.00038208658224903047,0.04458492249250412,0.3274158537387848,0.8785760998725891
565,191.62418961524963,6.948155350983143e-05,-0.08295644819736481,0.3262825906276703,0.8369337916374207
566,191.9521758556366,0.00014236761489883065,0.18625207245349884,0.3261752426624298,0.8135403394699097
567,192.27985644340515,0.00021130318054929376,0.0898507758975029,0.3278734087944031,0.8005325198173523
568,192.6073501110077,0.0003421056317165494,0.10905597358942032,0.36217477917671204,0.7761621475219727
569,192.93545150756836,0.0006445349426940084,0.30569952726364136,0.37981662154197693,0.7886043787002563
570,193.26300477981567,0.00018456671386957169,0.015574721619486809,0.3640018105506897,0.7840799689292908
571,193.59101247787476,0.00030975649133324623,0.0030037665273994207,0.36408737301826477,0.7820233702659607
572,193.91898941993713,0.0005170793156139553,0.0932677611708641,0.3469928205013275,0.8082446455955505
573,194.24661898612976,0.0005291840643621981,0.15166550874710083,0.33408939838409424,0.8146200180053711
574,194.57452535629272,0.0004810077662114054,0.08627661317586899,0.3267252445220947,0.817807674407959
575,194.9026174545288,0.00019878345483448356,0.13870009779930115,0.30483508110046387,0.812563419342041
576,195.23046469688416,0.00010542407108005136,0.2401418387889862,0.3083933889865875,0.8185788989067078
577,195.5592885017395,3.7713380152126774e-05,0.19001026451587677,0.306851863861084,0.8059824109077454
578,195.8875014781952,0.00011212143726879731,0.07821224629878998,0.30487415194511414,0.7749282121658325
579,196.21504616737366,5.330283966031857e-05,0.04390846937894821,0.3021080791950226,0.7664963006973267
580,196.54252815246582,0.00027835709624923766,0.09984415024518967,0.31481191515922546,0.7752366662025452
581,196.87005305290222,6.007169577060267e-05,-0.17769747972488403,0.3057965934276581,0.7589897513389587
582,197.19761538505554,5.7400506193516776e-05,0.0749007910490036,0.30015918612480164,0.7528200149536133
583,197.52546072006226,2.5318347979919054e-05,0.16807320713996887,0.3154098391532898,0.7384240627288818
584,197.8534495830536,9.206672257278115e-05,0.12883184850215912,0.3155674338340759,0.7501465678215027
585,198.18093585968018,9.438097185920924e-05,0.06016399711370468,0.3264356851577759,0.7636170387268066
586,198.50909757614136,0.0003025397891178727,0.17640183866024017,0.344002902507782,0.7168300747871399
587,198.83657670021057,0.0004426262457855046,0.010122520849108696,0.3557891547679901,0.6923568844795227
588,199.16450476646423,5.277878881315701e-05,0.06770825386047363,0.33410829305648804,0.7036679983139038
589,199.49227213859558,4.952080416842364e-05,0.10364969074726105,0.3254276514053345,0.6952360272407532
590,199.82010698318481,3.144423681078479e-05,0.16455583274364471,0.3348243534564972,0.6970869302749634
591,200.14789867401123,0.00023219581635203212,0.07153142988681793,0.3293505907058716,0.7069584727287292
592,200.4762818813324,5.099950067233294e-05,-0.01893489621579647,0.32625269889831543,0.6946190595626831
593,200.80407571792603,0.00015884741151239723,0.0797082781791687,0.31019076704978943,0.6909172534942627
594,201.13189554214478,3.047566133318469e-05,0.08172791451215744,0.309097021818161,0.7036679983139038
595,201.45982837677002,2.745216443145182e-05,-0.03346581757068634,0.31512564420700073,0.7042849659919739
596,201.78841257095337,0.0001948334538610652,0.08129913359880447,0.32598772644996643,0.7086037993431091
597,202.11627459526062,7.78673347667791e-05,0.15541808307170868,0.32797005772590637,0.7359561920166016
598,202.44391870498657,0.0005612968816421926,0.36317312717437744,0.30913540720939636,0.7378070950508118
599,202.77187514305115,0.000311731273541227,-0.021447759121656418,0.3120952844619751,0.7086037993431091
600,203.10005950927734,6.129915709607303e-05,-0.003981491085141897,0.30539265275001526,0.7022283673286438
601,203.42765045166016,9.017874981509522e-05,0.1256583034992218,0.29613223671913147,0.6929738521575928
602,203.75602507591248,1.4700791325594764e-05,0.17744922637939453,0.3051943778991699,0.6703515648841858
603,204.08414387702942,2.0810603018617257e-05,0.2732829451560974,0.3056579530239105,0.6845419406890869
604,204.4123568534851,1.084286213881569e-05,0.2036171704530716,0.30627793073654175,0.6678836941719055
605,204.73993396759033,3.244962135795504e-05,0.1142214685678482,0.2895587980747223,0.671379804611206
606,205.0677285194397,0.00037037880974821746,-0.16366511583328247,0.2854858636856079,0.6759043335914612
607,205.39545059204102,0.0005868779262527823,0.0032813416328281164,0.2899925708770752,0.6522537469863892
608,205.72432112693787,0.00013926305109634995,0.1383747011423111,0.28914347290992737,0.6236674189567566
609,206.0516653060913,6.602919893339276e-05,0.06889760494232178,0.28853294253349304,0.6170863509178162
610,206.3796398639679,0.0005799318896606565,-0.08805135637521744,0.3163833022117615,0.6444388031959534
611,206.70846557617188,3.70708221453242e-05,0.1629810482263565,0.3287566006183624,0.6417652368545532
612,207.03628754615784,5.598988718702458e-05,-0.0143133495002985,0.3258363604545593,0.6390916705131531
613,207.3640832901001,0.00012526361388154328,0.01109682023525238,0.31003862619400024,0.6323049664497375
614,207.691969871521,8.222125325119123e-05,0.060251735150814056,0.3003849685192108,0.6532819867134094
615,208.01931428909302,7.053223089314997e-05,0.08619342744350433,0.3052001893520355,0.6761099100112915
616,208.34748673439026,5.7137356634484604e-05,0.03648047894239426,0.2965000569820404,0.682896614074707
617,208.6755244731903,6.872575613670051e-05,0.03175768256187439,0.2917029559612274,0.6687062382698059
618,209.0028522014618,0.00027916079852730036,0.2744080722332001,0.2908673584461212,0.616263747215271
619,209.3306384086609,2.9990877010277472e-05,0.1717507541179657,0.30309098958969116,0.6082431077957153
620,209.65828490257263,0.0008686568471603096,0.15039776265621185,0.3227762281894684,0.6518424153327942
621,209.98584079742432,2.847429277608171e-05,0.2457442730665207,0.3232528269290924,0.6378577351570129
622,210.3137011528015,4.768147846334614e-05,0.06498633325099945,0.3284320533275604,0.6351842284202576
623,210.64128851890564,6.598988693440333e-05,-0.05495526269078255,0.31507399678230286,0.5847982168197632
624,210.96936798095703,0.0001091949816327542,-0.153554305434227,0.3068290054798126,0.6150298118591309
625,212.07493019104004,6.872397352708504e-05,0.2248918116092682,0.3035026490688324,0.6228448152542114
626,212.4025754928589,4.5829587179468945e-05,0.24373014271259308,0.30496934056282043,0.594052791595459
627,212.73026132583618,4.0402377635473385e-05,-0.2008724957704544,0.30145618319511414,0.6016620993614197
628,213.05976843833923,0.0004391371621750295,0.12787294387817383,0.3176436126232147,0.6226391196250916
629,213.38688373565674,2.7996291464660317e-05,-0.0521833635866642,0.32829898595809937,0.6168807148933411
630,213.71443223953247,3.107251541223377e-05,0.016076384112238884,0.3208419382572174,0.6189372539520264
631,214.04200148582458,0.0002203113544965163,0.07284252345561981,0.3125622868537903,0.6288087964057922
632,214.3696732521057,0.00012847168545704335,0.1565929800271988,0.30659225583076477,0.6265466213226318
633,214.69769740104675,0.0001585378631716594,-0.023541726171970367,0.3143874704837799,0.6068035364151001
634,215.0251169204712,0.000251782446866855,-0.13066530227661133,0.31385698914527893,0.638886034488678
635,215.3528573513031,3.748389644897543e-05,-0.031064044684171677,0.30997294187545776,0.6253126859664917
636,215.6800138950348,0.00013727866462431848,0.17954044044017792,0.2996060252189636,0.6281918287277222
637,216.0082151889801,0.00023547065211459994,-0.013339214026927948,0.30315837264060974,0.6179090142250061
638,216.33560800552368,7.482734417862957e-06,0.08151675015687943,0.308490127325058,0.6181146502494812
639,216.6634485721588,0.00016149159637279809,-0.030500080436468124,0.30027100443840027,0.6053639054298401
640,216.99091362953186,0.0004279137938283384,-0.09477092325687408,0.3089444041252136,0.6351842284202576
641,217.31863808631897,0.0017017679056152701,0.10281520336866379,0.3612036108970642,0.7141565084457397
642,217.64633679389954,0.00010906632815022022,0.10710418224334717,0.353825181722641,0.7207375168800354
643,217.9737310409546,7.706490578129888e-05,0.0502898208796978,0.35567182302474976,0.7248507142066956
644,218.3011336326599,0.0002952780050691217,-0.2064599245786667,0.3767850399017334,0.7379099130630493
645,218.6290192604065,0.0002374965843046084,0.1628677099943161,0.3702060282230377,0.7287581562995911
646,218.9570128917694,0.0013213899219408631,0.05321083962917328,0.373075008392334,0.6960586905479431
647,219.28490948677063,0.0006205517565831542,0.09540865570306778,0.37675604224205017,0.6907116174697876
648,219.61283135414124,0.0007235868251882493,0.07822398096323013,0.39984217286109924,0.71806401014328
649,219.94041061401367,0.0010426727822050452,0.3342069089412689,0.4239884912967682,0.6863928437232971
650,220.26806354522705,0.00039924035081639886,0.14495156705379486,0.4021536409854889,0.6308653950691223
651,220.59549045562744,0.00041852748836390674,0.06778734922409058,0.4023367166519165,0.6509875655174255
652,220.92271542549133,0.000246676238020882,-0.03316343575716019,0.3771975338459015,0.6574657559394836
653,221.2505180835724,9.281379607273266e-05,0.09657364338636398,0.370796263217926,0.6558204889297485
654,221.5787103176117,0.00013970605505164713,0.05451768636703491,0.37910982966423035,0.6327163577079773
655,221.9054412841797,0.0005127319018356502,0.1782970428466797,0.36875656247138977,0.6372407078742981
656,222.23299527168274,1.2070566299371421e-05,0.042216889560222626,0.35410869121551514,0.6399848461151123
657,222.56055331230164,0.00014966641901992261,0.13996614515781403,0.35037922859191895,0.6560261249542236
658,222.88831448554993,0.00013190177560318261,0.13384994864463806,0.33765432238578796,0.6438924074172974
659,223.21594738960266,0.0003689048462547362,-0.0523359589278698,0.34015434980392456,0.5962827801704407
660,223.54321694374084,0.00013610436872113496,0.10125835239887238,0.32980483770370483,0.628673791885376
661,223.87055468559265,0.0005652509280480444,0.11943120509386063,0.33897149562835693,0.6144834160804749
662,224.19915318489075,0.0004230608756188303,-0.04107575863599777,0.3445558249950409,0.5985450148582458
663,224.5276427268982,2.7043832233175635e-05,-0.05950702354311943,0.3393124043941498,0.5883135199546814
664,224.85506749153137,0.00034203636460006237,-0.059983570128679276,0.3313537538051605,0.5764882564544678
665,225.18279480934143,0.0005327918916009367,0.09561366587877274,0.35813018679618835,0.5663596987724304
666,225.51053833961487,0.00034160955692641437,0.37258413434028625,0.31915193796157837,0.6044062376022339
667,225.83821177482605,8.242439071182162e-05,-0.10347118973731995,0.32447925209999084,0.6236351132392883
668,226.1657600402832,0.00014899001689627767,-0.0552191324532032,0.3226754367351532,0.6193485856056213
669,226.4931342601776,0.0004869301919825375,0.07894088327884674,0.3228661119937897,0.6222278475761414
670,226.82107663154602,0.00011450603051343933,-0.14321865141391754,0.3206360638141632,0.616263747215271
671,227.14828729629517,0.0004148318839725107,-0.009058723226189613,0.32431215047836304,0.6504733562469482
672,227.4761471748352,0.00015997934679035097,-0.11749090254306793,0.3156895339488983,0.6461545825004578
673,227.80359840393066,0.0003614070301409811,0.21755683422088623,0.3213180899620056,0.661990225315094
674,228.13172388076782,0.0001895749883260578,0.10365144163370132,0.3125656247138977,0.6166428327560425
675,228.45958828926086,0.0003890782536473125,-0.14272460341453552,0.3227507472038269,0.6053639054298401
676,228.7872998714447,0.00025812635431066155,0.2678769528865814,0.3207852244377136,0.6068035364151001
677,229.115247964859,3.783677675528452e-05,-0.171010822057724,0.3181884288787842,0.60474693775177
678,229.4426634311676,0.00012169353431090713,0.0681023821234703,0.31613728404045105,0.6057752370834351
679,229.7707235813141,0.0002559942367952317,-0.0600907988846302,0.32254713773727417,0.6115336418151855
680,230.0987937450409,0.00047575050848536193,0.011148464865982533,0.31987595558166504,0.6454670429229736
681,230.42663192749023,0.0003304748679511249,-0.11882960051298141,0.3231525123119354,0.6549273133277893
682,230.75427198410034,5.7717137678992e-05,0.04579087719321251,0.3157249093055725,0.6781665086746216
683,231.08201003074646,0.00010038389882538468,0.03407259285449982,0.311618834733963,0.6921511888504028
684,231.4104323387146,1.5811898265383206e-05,0.2126784324645996,0.3088955581188202,0.6798117756843567
685,231.73811841011047,1.3036304153501987e-05,-0.05269140750169754,0.3059883415699005,0.6588347554206848
686,232.06580209732056,0.0002676733711268753,-0.1433054357767105,0.31361567974090576,0.649580180644989
687,232.39340090751648,0.0001959612127393484,-0.06466798484325409,0.31073519587516785,0.6627422571182251
688,232.72106170654297,0.000531060853973031,-0.11042466759681702,0.31402480602264404,0.6318936944007874
689,233.04874968528748,3.577913957997225e-05,-0.08797134459018707,0.3161548972129822,0.6135902404785156
690,233.376070022583,0.00021036627003923059,-0.05373106896877289,0.3092942535877228,0.5847982168197632
691,233.70354104042053,6.793874490540475e-05,-0.033938899636268616,0.3024434447288513,0.5685513019561768
692,234.0311896800995,0.000372891197912395,-0.34960058331489563,0.3207643926143646,0.593024492263794
693,234.3593955039978,0.00029272641404531896,-0.21280281245708466,0.2935318052768707,0.5580627918243408
694,234.68741011619568,1.853507819760125e-05,0.1055029109120369,0.2948828935623169,0.5654664635658264
695,235.01513361930847,1.590870124346111e-05,-0.12042510509490967,0.289745956659317,0.5778058767318726
696,235.34284353256226,1.3704876664633048e-06,-0.10578867048025131,0.28795552253723145,0.5551835894584656
697,235.67081093788147,0.00017122860299423337,-0.0612359419465065,0.28322234749794006,0.5568288564682007
698,235.999187707901,2.8946436941623688e-05,0.014490103349089622,0.2839250862598419,0.5510704517364502
699,236.32695627212524,9.689513717603404e-06,-0.12219534814357758,0.2929396331310272,0.5667003989219666
700,236.6552369594574,7.033424481051043e-05,-0.17520727217197418,0.2866303622722626,0.5588854551315308
701,236.982439994812,1.3358398064156063e-05,-0.031119922176003456,0.28927886486053467,0.5457233786582947
702,237.310040473938,0.0005058864480815828,-0.07378672063350677,0.2958146333694458,0.593024492263794
703,237.63782000541687,0.00018911305232904851,-0.03730893135070801,0.2960023283958435,0.5887057185173035
704,238.73835468292236,0.00034017820144072175,0.16337791085243225,0.29658228158950806,0.626340925693512
705,239.06597805023193,0.00044138997327536345,-0.0979863703250885,0.2907625138759613,0.6288087964057922
706,239.39366006851196,0.00018777053628582507,0.011251471005380154,0.28794264793395996,0.6320993304252625
707,239.72106838226318,3.640430441009812e-05,-0.119343601167202,0.2888331413269043,0.6362124681472778
708,240.04882097244263,7.93941489973804e-06,0.008490553125739098,0.2860002815723419,0.6249013543128967
709,240.37664651870728,0.00021799604292027652,0.003254073206335306,0.2806064188480377,0.6181146502494812
710,240.70418667793274,0.00035155596560798585,-0.1088966429233551,0.2808835804462433,0.6508141160011292
711,241.03169894218445,1.303221438320179e-06,-0.1527792066335678,0.2832469344139099,0.660068690776825
712,241.35949397087097,0.00020189232600387186,-0.13651660084724426,0.2799873650074005,0.6045413017272949
713,241.68820214271545,1.1695553439494688e-05,-0.04603061079978943,0.27783042192459106,0.6010451316833496
714,242.01621103286743,8.620441076345742e-05,-0.11369262635707855,0.2834204435348511,0.5551835894584656
715,242.34418439865112,9.435450192540884e-05,0.11768344789743423,0.27776554226875305,0.5473686456680298
716,242.67213821411133,3.306502549094148e-05,0.01373081374913454,0.27753880620002747,0.5424328446388245
717,242.9997456073761,0.00022961599461268634,-0.21431660652160645,0.2903060019016266,0.539553701877594
718,243.3273367881775,0.00036931040813215077,0.14568433165550232,0.29453015327453613,0.525568962097168
719,243.6551353931427,0.0002103102597175166,0.16763122379779816,0.29233282804489136,0.5128182172775269
720,243.982253074646,0.00025981004000641406,-0.20031936466693878,0.29235634207725525,0.5062372088432312
721,244.30992650985718,2.377195232838858e-05,-0.03500926494598389,0.2931617200374603,0.5161087512969971
722,244.63739800453186,1.0813022527145222e-05,-0.10188887268304825,0.2714378833770752,0.5185766816139221
723,244.96475076675415,0.0001905210519907996,0.008187925443053246,0.26802992820739746,0.5420215725898743
724,245.2925832271576,7.745968105155043e-06,-0.08613163977861404,0.2669681906700134,0.536674439907074
725,245.62061619758606,8.171596164174844e-06,-0.09109081327915192,0.2695889472961426,0.5379084348678589
726,245.94795632362366,2.2761494619771838e-05,-0.04289032891392708,0.2660987079143524,0.5457233786582947
727,246.2757179737091,6.70501685817726e-05,0.12177310883998871,0.2656073272228241,0.5362631678581238
728,246.60391283035278,0.00010552842286415398,-0.2752635180950165,0.2575755715370178,0.5346179008483887
729,246.9319052696228,4.7955680201994255e-05,-0.14336448907852173,0.2554565668106079,0.5292708277702332
730,247.25995135307312,3.298969386378303e-05,0.061184633523225784,0.25422799587249756,0.5231010913848877
731,247.5879888534546,4.041646025143564e-05,0.03641071915626526,0.25232601165771484,0.5247463583946228
732,247.9162881374359,1.5120231182663701e-06,-0.0974583625793457,0.24916556477546692,0.5222784876823425
733,248.24477338790894,0.00024790229508653283,-0.1937926858663559,0.2525078356266022,0.5317386984825134
734,248.57214975357056,0.00010672209464246407,-0.01017056405544281,0.25559428334236145,0.5198106169700623
735,248.90034317970276,5.0695929530775174e-05,0.07195470482110977,0.2552095651626587,0.538731038570404
736,249.2274730205536,0.00010509787534829229,-0.14500145614147186,0.24691560864448547,0.5399649739265442
737,249.55580163002014,0.00036766714765690267,-0.19509567320346832,0.25405266880989075,0.538731038570404
738,249.88371801376343,9.312196198152378e-05,-0.05785984918475151,0.26086142659187317,0.5329726338386536
739,250.2114770412445,0.00018471475050318986,-0.007899779826402664,0.2864759862422943,0.5568288564682007
740,250.53903579711914,0.00011790009011747316,-0.10860822349786758,0.2720460295677185,0.5572401881217957
741,250.8668909072876,4.865329174208455e-06,0.04772568494081497,0.2636508345603943,0.5000675320625305
742,251.19514179229736,0.0001088246499421075,-0.0821899026632309,0.2676972448825836,0.528036892414093
743,251.52374935150146,0.00033055251697078347,-0.1538095772266388,0.27772703766822815,0.5264397859573364
744,251.85251355171204,0.0003869938082061708,0.1394638568162918,0.27819913625717163,0.5215040445327759
745,252.1802716255188,0.00014615640975534916,-0.13706813752651215,0.268175333738327,0.5046401619911194
746,252.50836896896362,0.0001632640341995284,-0.09765396267175674,0.26279228925704956,0.49949875473976135
747,252.83599400520325,4.726182669401169e-05,-0.186336487531662,0.26078489422798157,0.5064910650253296
748,253.16363620758057,1.81451287062373e-05,0.020205730572342873,0.26048997044563293,0.5250002145767212
749,253.491393327713,9.076330024981871e-05,-0.16775743663311005,0.2598761320114136,0.5194474458694458
750,253.81907558441162,0.00026919340598396957,-0.0010445452062413096,0.26651835441589355,0.5293189883232117
751,254.14617824554443,0.0003803203289862722,-0.007598745636641979,0.2675063908100128,0.523149311542511
752,254.4734182357788,2.8386246412992477e-05,-0.09697997570037842,0.26645898818969727,0.5482394695281982
753,254.80096817016602,0.00030086704646237195,0.030537931248545647,0.26773858070373535,0.523766279220581
754,255.128591299057,2.8770047720172442e-05,-0.09301333874464035,0.26934200525283813,0.522737979888916
755,255.4561688899994,0.00016452062118332833,0.012757153250277042,0.27613356709480286,0.5398074984550476
756,255.7835955619812,2.745297933870461e-05,-0.0895160436630249,0.27314087748527527,0.5566713809967041
757,256.1115531921387,3.55837146344129e-05,-0.049044787883758545,0.2720376253128052,0.5585222840309143
758,256.4389901161194,6.104882777435705e-05,-0.012893623672425747,0.27101752161979675,0.5640750527381897
759,256.7665436267853,6.38114579487592e-05,-0.13047105073928833,0.27369391918182373,0.5861831903457642
760,257.0944449901581,8.37801126181148e-05,-0.19499780237674713,0.26797109842300415,0.5711702108383179
761,257.4223518371582,0.0001109044169425033,-0.10101547092199326,0.26493194699287415,0.5490620732307434
762,257.7496659755707,0.00014439398364629596,-0.08257288485765457,0.26557138562202454,0.5387791991233826
763,258.0772099494934,1.9723956938832998e-05,-0.02721325308084488,0.2637311518192291,0.5391905307769775
764,258.4044644832611,4.7723249736009166e-05,0.04255553334951401,0.2630540728569031,0.5502960085868835
765,258.73240208625793,0.00023976888041943312,-0.04225434362888336,0.26593607664108276,0.5689080357551575
766,259.0599591732025,9.278451761929318e-05,-0.11698302626609802,0.26479941606521606,0.5640750527381897
767,259.38757586479187,0.0006307255825959146,-0.0965600535273552,0.2730914354324341,0.5918387770652771
768,259.71489572525024,0.0001981446985155344,-0.06614810973405838,0.2753768265247345,0.5899878144264221
769,260.04283261299133,9.90486514638178e-05,-0.29950472712516785,0.2834063172340393,0.5976999998092651
770,260.37026357650757,0.0006163964280858636,-0.15531843900680542,0.2822492718696594,0.6260806322097778
771,260.6975939273834,1.3332691196410451e-05,0.047018326818943024,0.2996866703033447,0.6178543567657471
772,261.02528619766235,7.193699275376275e-05,-0.1379595845937729,0.3052762746810913,0.5803219676017761
773,261.35277223587036,0.00016776561096776277,0.061579007655382156,0.28523680567741394,0.5739465951919556
774,261.68035769462585,3.504227788653225e-05,-0.040389832109212875,0.2791268527507782,0.5467998385429382
775,262.00788497924805,0.0002919450344052166,-0.16380241513252258,0.28263187408447266,0.5488564372062683
776,262.33544850349426,4.02292498620227e-05,-0.16807974874973297,0.28735172748565674,0.5505017042160034
777,262.6630892753601,1.594872446730733e-05,0.03702916204929352,0.2720010578632355,0.5505017042160034
778,262.99099111557007,0.0005176427657715976,-0.05379553139209747,0.27151158452033997,0.5445376634597778
779,263.31817078590393,3.3325555705232546e-05,-0.0872054398059845,0.26450005173683167,0.5587279796600342
780,263.64560651779175,0.00011469778110040352,-0.06757225096225739,0.2558869421482086,0.5433037281036377
781,263.97278475761414,0.00031731597846373916,0.018987249583005905,0.25653213262557983,0.5377509593963623
782,265.07904982566833,0.00015244315727613866,-0.05437580868601799,0.2586894631385803,0.5097815990447998
783,265.40771317481995,0.00011188739881617948,-0.19984303414821625,0.259008526802063,0.5044345259666443
784,265.7347731590271,0.0007986081764101982,0.03785919025540352,0.2693084180355072,0.5245888829231262
785,266.0622079372406,0.00026555804652161896,-0.23601579666137695,0.2635381519794464,0.4857197105884552
786,266.3898012638092,0.0001999051310122013,-0.0015687369741499424,0.2635573744773865,0.4742029309272766
787,266.7177472114563,0.00018672767328098416,-0.05797027796506882,0.27000167965888977,0.49579691886901855
788,267.04509592056274,9.33410701691173e-05,0.05702432990074158,0.2694399058818817,0.49764782190322876
789,267.37248849868774,0.0001381228503305465,-0.059014420956373215,0.25971323251724243,0.49579691886901855
790,267.7000970840454,0.00031860615126788616,-0.04261693358421326,0.26485055685043335,0.5097815990447998
791,268.028222322464,7.595710940222489e-06,-0.10255353897809982,0.2656037509441376,0.5132777690887451
792,268.35612988471985,0.00019141373923048377,-0.1695416271686554,0.2573900520801544,0.47749343514442444
793,268.68356108665466,3.064597331103869e-05,0.02820684388279915,0.26438120007514954,0.4749773442745209
794,269.0106146335602,0.0002335158351343125,-0.17993731796741486,0.2552570104598999,0.45692774653434753
795,269.33839178085327,0.0004927787813358009,0.0824146643280983,0.25049546360969543,0.43837040662765503
796,269.665908575058,1.2272598723939154e-05,-0.12409830093383789,0.24479146301746368,0.4227404296398163
797,269.9935953617096,5.1443417760310695e-05,0.00011962890130234882,0.2519121766090393,0.4412977695465088
798,270.3210291862488,9.449126810068265e-05,-0.10128752142190933,0.25360384583473206,0.4186273217201233
799,270.6491870880127,7.86974051152356e-05,-0.04193423315882683,0.24927657842636108,0.4054652452468872
800,270.97620606422424,1.062333831214346e-05,-0.0777987390756607,0.24575494229793549,0.3994354009628296
801,271.3035430908203,1.1889617780980188e-05,0.09739314019680023,0.24397440254688263,0.3997068703174591
802,271.6313054561615,5.0988950533792377e-05,-0.11131452023983002,0.24151279032230377,0.40998971462249756
803,271.95918917655945,8.496936789015308e-05,0.028627650812268257,0.23755507171154022,0.4116349518299103
804,272.28675508499146,2.6406323740957305e-06,-0.0029599491972476244,0.23767203092575073,0.4165707230567932
805,272.6146912574768,1.1211810488021001e-05,0.0021406454034149647,0.22989216446876526,0.4239743649959564
806,272.94252586364746,0.0001241694117197767,0.1366804987192154,0.22932009398937225,0.43425723910331726
807,273.27017164230347,1.9221270122216083e-05,-0.027932357043027878,0.22311843931674957,0.4502984881401062
808,273.5976502895355,6.132129783509299e-05,-0.039509668946266174,0.2237924039363861,0.4449513852596283
809,273.9253685474396,0.00010142026440007612,-0.12326176464557648,0.21962855756282806,0.45112112164497375
810,274.25281739234924,0.0001437765167793259,-0.07356566190719604,0.22382907569408417,0.4116349518299103
811,274.5806121826172,1.2910292753076646e-05,0.0012186336098238826,0.216526597738266,0.43466857075691223
812,274.9083116054535,0.0004755287372972816,-0.049395207315683365,0.22187590599060059,0.4593474268913269
813,275.23556184768677,8.646385686006397e-05,0.057563550770282745,0.22970819473266602,0.4523550570011139
814,275.563928604126,7.319077849388123e-05,-0.0432555191218853,0.22639228403568268,0.44906455278396606
815,275.8913595676422,0.00021797706722281873,0.195945605635643,0.2418467402458191,0.4478306174278259
816,276.21860671043396,4.8192126996582374e-05,0.027293965220451355,0.2328917533159256,0.4412495791912079
817,276.54605317115784,8.792458174866624e-06,-0.04225614294409752,0.2285291701555252,0.4502984881401062
818,276.87336897850037,0.00010715458483900875,0.004809797741472721,0.23026029765605927,0.45070981979370117
819,277.2013318538666,3.5086501156911254e-05,0.07716729491949081,0.2293095737695694,0.44207221269607544
820,277.52881956100464,0.00015132810221984982,0.06047632545232773,0.2332661747932434,0.4523550570011139
821,277.8561246395111,4.538312350632623e-05,0.02957383170723915,0.23233136534690857,0.45317772030830383
822,278.18381929397583,0.0005373043823055923,-0.08870738744735718,0.23691421747207642,0.4338459074497223
823,278.5144236087799,0.0005464794812723994,0.05945977196097374,0.25098681449890137,0.45197832584381104
824,278.84260988235474,0.00011925075523322448,-0.02979116700589657,0.25547993183135986,0.46222659945487976
825,279.17278957366943,8.42197478050366e-05,0.0600895956158638,0.2526378035545349,0.47213271260261536
826,279.5004458427429,3.7088841054355726e-05,0.1596297174692154,0.2533947229385376,0.479125052690506
827,279.8292717933655,7.857186574256048e-05,0.1691272258758545,0.2501949965953827,0.48114705085754395
828,280.158328294754,8.137365512084216e-05,0.011021303944289684,0.2536464333534241,0.4984535574913025
829,280.4873950481415,0.00020239833975210786,-0.008794751018285751,0.2536701560020447,0.503061056137085
830,280.815949678421,0.0001823706115828827,0.04262414947152138,0.24580857157707214,0.4840262532234192
831,281.14532017707825,2.3416489057126455e-05,-0.0056660412810742855,0.23988895118236542,0.4778565466403961
832,281.4740912914276,8.439270459348336e-05,0.2132289707660675,0.23956887423992157,0.47333207726478577
833,281.80371618270874,8.654258999740705e-05,0.09284446388483047,0.24819058179855347,0.4540316164493561
834,282.1325316429138,4.614747376763262e-05,0.09548439085483551,0.25808560848236084,0.4507443904876709
835,282.46122789382935,0.00018290436128154397,0.16294734179973602,0.2639857828617096,0.43190374970436096
836,282.79031133651733,1.4317010027298238e-05,-0.012651014141738415,0.2675110697746277,0.4165707230567932
837,283.1188859939575,0.0001013959918054752,0.10577281564474106,0.28105881810188293,0.45033302903175354
838,283.4472966194153,9.308520384365693e-05,-0.18202979862689972,0.26600515842437744,0.43757906556129456
839,283.77656745910645,0.0005214788252487779,0.02832992561161518,0.2748062014579773,0.44577404856681824
840,284.1047999858856,4.173050547251478e-05,0.1025528684258461,0.25710541009902954,0.44166091084480286
841,284.43339490890503,0.0004797480651177466,0.06633825600147247,0.27091842889785767,0.454000324010849
842,284.7621569633484,3.9127022319007665e-05,0.07214319705963135,0.27180108428001404,0.44207221269607544
843,285.0907075405121,6.517819565488026e-05,0.12045373022556305,0.26126742362976074,0.43590250611305237
844,285.4190397262573,7.07787912688218e-05,-0.1173841580748558,0.2614370584487915,0.4186273217201233
845,285.7470552921295,0.0001471153664169833,-0.20694054663181305,0.27638018131256104,0.44042694568634033
846,286.0757875442505,0.00016064647934399545,0.09661706537008286,0.2626286745071411,0.4301441013813019
847,286.40448665618896,4.6735967771383e-05,-0.12511873245239258,0.266965389251709,0.43837040662765503
848,286.73293685913086,0.00024028583720792085,-0.11117860674858093,0.2593923807144165,0.4725094735622406
849,287.06098794937134,0.0002776105247903615,0.10173934698104858,0.2505797743797302,0.44947588443756104
850,287.38906145095825,0.0003036255366168916,-0.0136974286288023,0.2703121602535248,0.4198612570762634
851,287.7175784111023,1.0135321645066142e-05,0.03458333760499954,0.26184114813804626,0.41369155049324036
852,288.0456781387329,2.5168032152578235e-05,0.042051468044519424,0.2598441243171692,0.3931258022785187
853,288.37498354911804,7.488397386623546e-05,0.17740507423877716,0.25989025831222534,0.4021747410297394
854,288.70300245285034,0.00018010874919127673,-0.10668077319860458,0.2685852348804474,0.4478306174278259
855,289.0318441390991,0.0008129491470754147,-0.045093949884176254,0.27225977182388306,0.43220070004463196
856,289.36019802093506,9.995158325182274e-05,0.028551166877150536,0.2658754885196686,0.4387816786766052
857,289.6883726119995,0.00028055888833478093,-0.09754543751478195,0.26657745242118835,0.4367251396179199
858,290.01692509651184,8.003351103980094e-05,-0.054378945380449295,0.26244643330574036,0.4276762008666992
859,290.345773935318,0.0002838448854163289,-0.016442956402897835,0.26618969440460205,0.4184372127056122
860,291.4472644329071,0.00047282330342568457,-0.10946890711784363,0.286599338054657,0.3748379647731781
861,291.77564573287964,0.00018119026208296418,0.003653825493529439,0.26817864179611206,0.3785397708415985
862,292.10380005836487,0.00012623121438082308,0.07446866482496262,0.26248955726623535,0.4106222689151764
863,292.4315574169159,1.5471898223040625e-05,-0.15409588813781738,0.27077949047088623,0.4369463622570038
864,292.75957894325256,7.562810060335323e-05,-0.0005830127047374845,0.25341877341270447,0.43488985300064087
865,293.08836579322815,7.999702938832343e-05,-0.17785347998142242,0.2668474018573761,0.45893609523773193
866,293.4171018600464,8.511388296028599e-05,0.07162143290042877,0.2702747583389282,0.4618152976036072
867,293.7446234226227,0.00012602722563315183,-0.008851326070725918,0.2714027166366577,0.46017003059387207
868,294.0732388496399,7.504966197302565e-05,-0.021454758942127228,0.2717113494873047,0.476211279630661
869,294.4019968509674,0.00011581878061406314,0.0010850857943296432,0.269549161195755,0.4930751621723175
870,294.7302746772766,2.152959132217802e-05,0.13152439892292023,0.25809183716773987,0.4951317608356476
871,295.05784940719604,6.678653790004319e-07,0.08830804377794266,0.24958042800426483,0.5037693381309509
872,295.38625168800354,5.293255890137516e-05,-0.004709201864898205,0.23778508603572845,0.48279231786727905
873,295.7154321670532,0.00022380173322744668,-0.07333631813526154,0.2400323897600174,0.47538867592811584
874,296.04359102249146,1.9194499145669397e-06,0.22410307824611664,0.23573605716228485,0.45852476358413696
875,296.371301651001,0.00040893672849051654,0.027235981076955795,0.25326448678970337,0.4280875325202942
876,296.69890117645264,9.634091111365706e-05,0.0510655902326107,0.2418406754732132,0.4145141541957855
877,297.0272307395935,7.358223228948191e-05,-0.1250050663948059,0.238324373960495,0.420683890581131
878,297.3549873828888,7.339599687838927e-05,-0.09807074069976807,0.2349776029586792,0.4461853504180908
879,297.6831486225128,2.5929217372322455e-05,0.08216630667448044,0.23555657267570496,0.45153242349624634
880,298.0109956264496,1.6245210645138286e-05,-0.05258261039853096,0.24073490500450134,0.45276638865470886
881,298.3392901420593,3.968114106100984e-05,-0.08201632648706436,0.23672311007976532,0.4556455910205841
882,298.66741490364075,0.00011587833432713524,-0.06422431021928787,0.24003148078918457,0.4712755084037781
883,298.9954102039337,0.000197697983821854,-0.016788145527243614,0.2406618744134903,0.480735719203949
884,299.32354164123535,5.368806887418032e-05,0.0413191132247448,0.238851860165596,0.49060726165771484
885,299.65227150917053,0.0006239740177989006,0.21277080476284027,0.23423093557357788,0.5173426866531372
886,299.9805006980896,4.740858275908977e-05,0.04707822576165199,0.2379668802022934,0.5185766816139221
887,300.30911803245544,0.0007667522877454758,-0.031655292958021164,0.26343753933906555,0.4967769682407379
888,300.6369559764862,0.00041011275607161224,0.01602276600897312,0.26020586490631104,0.4911330044269562
889,300.9649705886841,3.354007640155032e-05,-0.00225685047917068,0.2563590109348297,0.500700056552887
890,301.2928922176361,0.0009386250749230385,0.010635904967784882,0.28211259841918945,0.5718574523925781
891,301.6210684776306,3.339991963002831e-05,-0.054522138088941574,0.2792358994483948,0.558695375919342
892,301.9487180709839,0.00024949779617600143,-0.0281391479074955,0.2795795500278473,0.5776157975196838
893,302.2774910926819,0.00011994420492555946,0.033622100949287415,0.2755495607852936,0.5887212753295898
894,302.6056296825409,0.00016892232815735042,-0.06806542724370956,0.2758987247943878,0.581728994846344
895,302.93345952033997,6.842789298389107e-05,0.13728280365467072,0.2726597487926483,0.5952210426330566
896,303.2608292102814,0.0007045070524327457,0.11054813861846924,0.28342539072036743,0.6276699900627136
897,303.5888569355011,0.00010260620911139995,0.022784849628806114,0.2771010100841522,0.5968214273452759
898,303.91695404052734,1.7195683540194295e-05,-0.11840774118900299,0.2739485502243042,0.6186210513114929
899,304.24490118026733,8.303539652843028e-05,-0.07066544145345688,0.2740854024887085,0.6046363711357117
900,304.57302927970886,0.00022447004448622465,-0.04034246504306793,0.2758391201496124,0.5659728646278381
901,304.9027533531189,2.351187140448019e-05,0.008552586659789085,0.26854485273361206,0.5231961607933044
902,305.23037934303284,4.5411987230181694e-05,-0.09201312810182571,0.2606513798236847,0.5005739331245422
903,305.5581433773041,5.0127146096201614e-05,0.29042598605155945,0.2601180970668793,0.491841197013855
904,305.88612365722656,3.197774640284479e-05,-0.032912757247686386,0.2517509162425995,0.4860828220844269
905,306.2143108844757,0.00015268423885572702,-0.13870202004909515,0.23765696585178375,0.4823809862136841
906,306.5420958995819,4.152123801759444e-05,-0.054090194404125214,0.23638981580734253,0.4819696843624115
907,306.8704092502594,0.000191234314115718,0.2308976650238037,0.24539560079574585,0.4803244471549988
908,307.1980414390564,0.0007212384371086955,0.062497787177562714,0.25504425168037415,0.46062955260276794
909,307.5269105434418,5.5337946832878515e-05,0.0944305807352066,0.2571337819099426,0.4667992889881134
910,307.85450291633606,0.000251533929258585,-0.1531820297241211,0.2512200176715851,0.44001564383506775
911,308.1824760437012,4.8816759772307705e-06,-0.2044052630662918,0.2554464042186737,0.4412495791912079
912,308.5104036331177,1.9626711946330033e-05,0.05816285312175751,0.24725989997386932,0.45523425936698914
913,308.8385362625122,0.0002581954177003354,0.07309214770793915,0.24865221977233887,0.4445401132106781
914,309.1670060157776,0.00022831435489933938,0.04252493754029274,0.2435530424118042,0.4387816786766052
915,309.4952208995819,9.594325092621148e-05,-0.09662285447120667,0.24076002836227417,0.44988715648651123
916,309.82321882247925,9.881649020826444e-05,-0.022364649921655655,0.23520362377166748,0.47004157304763794
917,310.15119218826294,0.00011915960203623399,-0.023688703775405884,0.24051697552204132,0.465105801820755
918,310.47947812080383,0.0005030838074162602,0.020082388073205948,0.25554049015045166,0.4614039659500122
919,310.80770540237427,7.291497604455799e-05,-0.01788697950541973,0.25245532393455505,0.46757370233535767
920,311.1358017921448,0.00014090327022131532,0.1654602587223053,0.24881017208099365,0.4387816786766052
921,311.46435499191284,0.000199351561604999,0.004011583048850298,0.24454297125339508,0.43841859698295593
922,311.7920980453491,6.787868915125728e-05,0.0714244693517685,0.24502359330654144,0.43430545926094055
923,312.12035512924194,0.00010115483746631071,0.03295873478055,0.24107231199741364,0.4330233037471771
924,312.4482228755951,1.573491545059369e-06,0.03855147957801819,0.24005457758903503,0.43261197209358215
925,312.7760601043701,0.0006480421870946884,-0.0821533203125,0.25389596819877625,0.4292455315589905
926,313.10430097579956,1.1987469406449236e-05,-0.010247166268527508,0.24690553545951843,0.42389845848083496
927,313.4323992729187,6.12772346357815e-05,0.07077047973871231,0.2446160614490509,0.42242419719696045
928,313.7605128288269,4.014587375422707e-06,0.11478530615568161,0.24154607951641083,0.43171340227127075
929,314.08860969543457,1.1776029168686364e-05,0.008777028881013393,0.23905037343502045,0.4391930103302002
930,314.4166944026947,0.00023001545923762023,0.1624167561531067,0.2323586791753769,0.45070981979370117
931,314.7443745136261,0.00023962986597325653,0.1531805545091629,0.22812296450138092,0.45276638865470886
932,315.0721821784973,8.602078742114827e-05,-0.15326212346553802,0.2256699502468109,0.46798500418663025
933,315.400603055954,0.00011784966045524925,-0.09842853248119354,0.22490036487579346,0.454000324010849
934,315.728333234787,0.0002703028148971498,-0.01561419665813446,0.23277096450328827,0.44947588443756104
935,316.05583000183105,0.000551228818949312,-0.028216298669576645,0.2360093742609024,0.487728089094162
936,316.38375663757324,9.282230894314125e-05,-0.038311123847961426,0.2278953641653061,0.4572908282279968
937,316.71250557899475,4.907685797661543e-05,-0.024179333820939064,0.2284775972366333,0.4692189693450928
938,317.80916261672974,0.00010102006490342319,0.01973952166736126,0.2271745502948761,0.44988715648651123
939,318.1373596191406,4.714347960543819e-05,-0.1494010090827942,0.22721083462238312,0.4227404296398163
940,318.4655816555023,0.00026750643155537546,0.10341940820217133,0.23128512501716614,0.4366491734981537
941,318.7934501171112,0.00020248765940777957,0.1451384723186493,0.22694069147109985,0.4162076413631439
942,319.12159276008606,0.00023321363551076502,-0.007563435938209295,0.2325524538755417,0.4466448724269867
943,319.44984793663025,3.675932384794578e-05,0.038475070148706436,0.22354629635810852,0.4338459074497223
944,319.7778899669647,0.00032331544207409024,-0.03657335788011551,0.23270195722579956,0.4404751658439636
945,320.10610461235046,0.0002306922251591459,-0.07027945667505264,0.23129220306873322,0.43224889039993286
946,320.43371963500977,1.7212365492014214e-05,0.12236566096544266,0.22731395065784454,0.43965253233909607
947,320.76209330558777,0.00013891253911424428,0.03011709451675415,0.24112237989902496,0.4265373945236206
948,321.09061336517334,0.0002250576944788918,0.07442744076251984,0.2522916793823242,0.43837040662765503
949,321.4187767505646,0.00017968376050703228,0.0578114315867424,0.2436690479516983,0.4469320774078369
950,321.74686455726624,7.271963841049e-05,0.007899370975792408,0.2387680560350418,0.46428319811820984
951,322.07512378692627,0.00013788329670205712,0.03980836644768715,0.23477648198604584,0.46062955260276794
952,322.4034593105316,1.6025911463657394e-05,-0.17983195185661316,0.23834459483623505,0.47867918014526367
953,322.73149037361145,6.690101872663945e-05,-0.06416592746973038,0.2318475842475891,0.46551713347435
954,323.0592770576477,5.972437793388963e-05,-0.017094409093260765,0.2335423231124878,0.46551713347435
955,323.38730573654175,0.00010637580999173224,-0.004694866947829723,0.2249973565340042,0.4556455910205841
956,323.7154417037964,1.7750800907379016e-05,-0.0523492805659771,0.23086506128311157,0.47209814190864563
957,324.04362750053406,1.591862201166805e-05,-0.00868942216038704,0.22086118161678314,0.4745660126209259
958,324.37146496772766,4.451410859473981e-05,-0.12239164113998413,0.21845708787441254,0.4951317608356476
959,324.699835062027,5.182070890441537e-05,-0.18703196942806244,0.21646293997764587,0.5082938075065613
960,325.02746534347534,4.001495472039096e-05,0.20786860585212708,0.2379208654165268,0.5181653499603271
961,325.3558487892151,8.673588126839604e-06,-0.04696129634976387,0.22947530448436737,0.5181653499603271
962,325.68354892730713,8.779367817624006e-06,-0.14620426297187805,0.22409550845623016,0.5173426866531372
963,326.01188802719116,0.00020606658654287457,-0.10671702772378922,0.23051434755325317,0.5346179008483887
964,326.3403251171112,0.00012728730507660657,-0.0500800684094429,0.21995782852172852,0.5087051391601562
965,326.66858315467834,6.224271783139557e-05,-0.009919678792357445,0.20600737631320953,0.4971882998943329
966,326.9964671134949,0.0002241847396362573,-0.04380020871758461,0.20914404094219208,0.487316757440567
967,327.32488465309143,0.00032641872530803084,0.018588963896036148,0.198526069521904,0.4688076376914978
968,327.6530113220215,0.0001250541245099157,0.08601253479719162,0.20544135570526123,0.46592840552330017
969,327.9813666343689,2.314664379809983e-05,-0.051799267530441284,0.1956600844860077,0.44536271691322327
970,328.3099298477173,0.00011611518857534975,-0.08314825594425201,0.19430704414844513,0.43590250611305237
971,328.6379313468933,0.00016981565568130463,0.15498031675815582,0.19155457615852356,0.4523550570011139
972,328.96577548980713,1.4907741388014983e-05,0.01219748705625534,0.1915208101272583,0.44906455278396606
973,329.29445219039917,5.042733027948998e-05,-0.041743744164705276,0.1935204118490219,0.44207221269607544
974,329.62232875823975,5.555581083172001e-06,-0.023627743124961853,0.20205441117286682,0.43220070004463196
975,329.9503092765808,1.3016581760894042e-05,-0.015125892125070095,0.1988983452320099,0.40916708111763
976,330.2782802581787,7.737624400760978e-05,0.013920692726969719,0.19423717260360718,0.40669918060302734
977,330.6065790653229,0.0001259638083865866,0.008543555624783039,0.1997627317905426,0.41944992542266846
978,330.93442368507385,3.8329486415022984e-05,-0.1070670485496521,0.2083507776260376,0.4021747410297394
979,331.26250076293945,0.0001325596822425723,-0.03431473299860954,0.19758638739585876,0.41369155049324036
980,331.5902347564697,2.4932827727752738e-05,-0.09729236364364624,0.1985950767993927,0.4239743649959564
981,331.91803216934204,2.4432425561826676e-05,0.1100287213921547,0.19826428592205048,0.4350798726081848
982,332.24570298194885,8.604064350947738e-05,-0.07000177353620529,0.19318309426307678,0.4149254858493805
983,332.57424211502075,0.00040778203401714563,-0.04039439931511879,0.23526759445667267,0.45893609523773193
984,332.9020428657532,1.629468533792533e-05,-0.006026049144566059,0.24900370836257935,0.4235630929470062
985,333.2300260066986,7.973366882652044e-05,0.025196097791194916,0.23700571060180664,0.40464261174201965
986,333.5581543445587,0.0001335821143584326,0.010200874879956245,0.23805975914001465,0.4075218439102173
987,333.88599038124084,0.00030128518119454384,-0.12203763425350189,0.21994410455226898,0.39148059487342834
988,334.2140636444092,6.202546501299366e-05,0.004313530866056681,0.2196204513311386,0.3774958848953247
989,334.54253578186035,8.258566231233999e-05,0.027244875207543373,0.20892806351184845,0.3853108882904053
990,334.87030506134033,0.00012370158219709992,-0.11127496510744095,0.2060282826423645,0.3910692632198334
991,335.1990156173706,2.3602633518748917e-05,-0.0032375024165958166,0.20420444011688232,0.3980615735054016
992,335.52700567245483,0.00017419423966202885,-0.041250504553318024,0.2055698186159134,0.4017634093761444
993,335.8550374507904,0.00025956518948078156,0.023117603734135628,0.20850230753421783,0.442483514547348
994,336.18322682380676,6.77170610288158e-05,-0.020447520539164543,0.20151497423648834,0.43220070004463196
995,336.511647939682,0.00013234943617135286,0.04682159796357155,0.21218229830265045,0.43631380796432495
996,336.83948612213135,0.0001306733611272648,-0.027619652450084686,0.21118007600307465,0.44371744990348816
997,337.1674816608429,0.00012522055476438254,-0.03602936491370201,0.2151082158088684,0.44166091084480286
998,337.49496388435364,6.414286326617002e-05,-0.0688086599111557,0.2087302953004837,0.43096673488616943
999,337.8233308792114,7.174692291300744e-05,-0.10669435560703278,0.20646215975284576,0.43055540323257446
1000,338.151309967041,5.277495347399963e-06,-0.13655820488929749,0.2085486352443695,0.4350798726081848
1001,338.47953271865845,5.700429937860463e-06,-0.019218457862734795,0.21095752716064453,0.44741928577423096
1002,338.8071165084839,4.215608350932598e-05,0.08133509755134583,0.20918729901313782,0.4523550570011139
1003,339.13612127304077,0.00015613912546541542,-0.1350778043270111,0.21517853438854218,0.45687952637672424
1004,339.4646716117859,0.0005361782968975604,-0.014264383353292942,0.23442406952381134,0.4618152976036072
1005,339.79274892807007,0.00018268221174366772,-0.035889122635126114,0.24667364358901978,0.47333207726478577
1006,340.1204023361206,1.4576678950106725e-05,-0.0583748035132885,0.2364496886730194,0.46592840552330017
1007,340.4486937522888,5.7129760534735397e-05,-0.01929498091340065,0.25020259618759155,0.4749773442745209
1008,340.7768409252167,5.575439445237862e-06,0.01232550572603941,0.2335273176431656,0.46428319811820984
1009,341.105042219162,0.00011430844460846856,0.14490099251270294,0.22853486239910126,0.4560568928718567
1010,341.4332253932953,2.1611211195704527e-05,-0.020974665880203247,0.22502239048480988,0.45317772030830383
1011,341.7607276439667,0.0001047634650603868,-0.018985910341143608,0.22246770560741425,0.46263793110847473
1012,342.0882565975189,3.5365885651117424e-06,0.09237424284219742,0.20596057176589966,0.43055540323257446
1013,342.4158582687378,2.4903914891183376e-05,-0.025517551228404045,0.21278038620948792,0.42685359716415405
1014,342.74357867240906,5.863755177415442e-06,-0.02861418016254902,0.2087629735469818,0.4219178259372711
1015,343.0718252658844,4.5195956772658974e-05,0.06093556806445122,0.20712827146053314,0.420272558927536
1016,344.165988445282,2.911347837653011e-05,-0.1335633397102356,0.19989162683486938,0.42109519243240356
1017,344.49405455589294,6.11195428064093e-05,-0.015561489388346672,0.20386987924575806,0.4169820547103882
1018,344.8221368789673,8.819991307973396e-06,-0.09052413702011108,0.19357703626155853,0.4186273217201233
1019,345.14949083328247,1.680904097156599e-05,-0.05056380480527878,0.1990620493888855,0.4465966820716858
1020,345.47717928886414,0.00011639723379630595,0.033945269882678986,0.2058527022600174,0.4470079839229584
1021,345.8050608634949,5.0270635256310925e-05,0.15268154442310333,0.21515950560569763,0.4165707230567932
1022,346.13288736343384,9.429063356947154e-05,-0.03831185773015022,0.22153043746948242,0.44330617785453796
1023,346.46062660217285,1.7551494238432497e-05,0.14377588033676147,0.2071821689605713,0.4334346354007721
1024,346.78857803344727,3.0165470889187418e-05,-0.14614304900169373,0.19732530415058136,0.4301441013813019
1025,347.1168761253357,4.0871065721148625e-05,0.013903283514082432,0.2073829174041748,0.43261197209358215
1026,347.4444468021393,0.00022557021293323487,-0.006629807874560356,0.21292062103748322,0.45358899235725403
1027,347.7721972465515,7.56496820031316e-06,0.059300221502780914,0.19699588418006897,0.4556455910205841
1028,348.100031375885,0.0001483421219745651,-0.06151312589645386,0.20238879323005676,0.4560568928718567
1029,348.42798256874084,0.00021249450219329447,-0.039464205503463745,0.21807661652565002,0.44330617785453796
1030,348.7558014392853,8.229978266172111e-05,0.008584039285779,0.21845398843288422,0.4350798726081848
1031,349.0846724510193,2.304331610503141e-05,-0.0042430926114320755,0.20920929312705994,0.4190385937690735
1032,349.4128077030182,1.3035989923082525e-06,-0.009382328018546104,0.20243912935256958,0.4153367877006531
1033,349.74033308029175,4.896841710433364e-05,0.13286249339580536,0.20619772374629974,0.4075218439102173
1034,350.06806206703186,6.663060776190832e-05,0.033943548798561096,0.19617216289043427,0.39929553866386414
1035,350.3961253166199,0.00013626969303004444,-0.012745642103254795,0.18890856206417084,0.4112236499786377
1036,350.7243688106537,1.86770466825692e-05,-0.004314532037824392,0.181195929646492,0.40299734473228455
1037,351.0525679588318,0.0003017745038960129,-0.09544091671705246,0.1847703605890274,0.38983532786369324
1038,351.3800733089447,6.900848529767245e-05,0.0008403777610510588,0.18753065168857574,0.38613349199295044
1039,351.70851731300354,2.5513340006000362e-05,-0.020599016919732094,0.18831650912761688,0.3960050344467163
1040,352.0365688800812,0.0006429294589906931,-0.06673450022935867,0.24097976088523865,0.39353713393211365
1041,352.3646104335785,7.067684055073187e-05,0.10128853470087051,0.23341897130012512,0.3927145302295685
1042,352.6923797130585,0.0005890883621759713,0.04600434750318527,0.264167845249176,0.4186273217201233
1043,353.0204756259918,0.00010505538375582546,-0.05472699925303459,0.26175031065940857,0.4149254858493805
1044,353.3485085964203,0.0004652922507375479,0.08242404460906982,0.29340261220932007,0.40309247374534607
1045,353.6761066913605,3.4710817999439314e-05,-0.03172378987073898,0.29273998737335205,0.420272558927536
1046,354.0043568611145,6.575101724592969e-05,-0.03580912575125694,0.2849259376525879,0.4149254858493805
1047,354.332839012146,9.606157254893333e-05,0.1406579464673996,0.27388879656791687,0.4198612570762634
1048,354.6611328125,0.0001569193264003843,-0.037952255457639694,0.28000354766845703,0.44166091084480286
1049,354.98909163475037,0.0005060394178144634,0.10953277349472046,0.29869452118873596,0.4371364414691925
1050,355.31670212745667,5.9086520195705816e-05,0.1715102344751358,0.3005484342575073,0.42849886417388916
1051,355.64467668533325,0.00010238779213977978,0.049422383308410645,0.2920607626438141,0.40720558166503906
1052,355.9722900390625,1.1508454917930067e-05,0.04914071410894394,0.27067798376083374,0.40720558166503906
1053,356.3005418777466,0.00011319226905470714,-0.11446204036474228,0.2471378743648529,0.4103250801563263
1054,356.62895584106445,9.047208550327923e-06,0.16834373772144318,0.24899838864803314,0.3841719627380371
1055,356.95670223236084,0.00042589916847646236,0.03656623139977455,0.2759718596935272,0.3948661684989929
1056,357.2846670150757,0.0001410872209817171,-0.10959699749946594,0.2654261291027069,0.40099653601646423
1057,357.6122841835022,0.00021490483777597547,-0.07998821139335632,0.2544165253639221,0.41320428252220154
1058,357.9403820037842,0.00017194061365444213,-0.08508668839931488,0.2647530138492584,0.42060792446136475
1059,358.2679765224457,0.00010011489212047309,-0.14408154785633087,0.2612481713294983,0.4288342297077179
1060,358.59601521492004,5.973123188596219e-05,0.037887390702962875,0.2552556097507477,0.39729470014572144
1061,358.92434096336365,2.0608749764505774e-05,0.022190112620592117,0.2482444792985916,0.3898910582065582
1062,359.25216341018677,0.00014851003652438521,0.0350974015891552,0.24374280869960785,0.3857043385505676
1063,359.58005452156067,5.5474843975389376e-05,0.10282330214977264,0.2395855337381363,0.39034169912338257
1064,359.9080593585968,6.220363866304979e-05,0.026910701766610146,0.2329074889421463,0.39280956983566284
1065,360.2363922595978,1.5944802726153284e-05,-0.12564438581466675,0.22907836735248566,0.3710099458694458
1066,360.56380558013916,7.625015132362023e-05,-0.01961691305041313,0.22605086863040924,0.37800225615501404
1067,360.89215207099915,2.4447272153338417e-05,0.0051838490180671215,0.21519923210144043,0.3800588548183441
1068,361.22038412094116,0.00011809081479441375,0.039537396281957626,0.20441725850105286,0.3821154236793518
1069,361.54833722114563,4.776335117639974e-05,0.14224396646022797,0.20584215223789215,0.39445483684539795
1070,361.87614154815674,6.894612306496128e-05,-0.011663097888231277,0.19507107138633728,0.37388914823532104
1071,362.20428013801575,1.4649010154244024e-05,0.006132688373327255,0.19501467049121857,0.3689533770084381
1072,362.53227829933167,4.889979027211666e-05,0.14413140714168549,0.18538303673267365,0.3297696113586426
1073,362.8600776195526,6.753407069481909e-05,0.08089195936918259,0.17527812719345093,0.31819069385528564
1074,363.18805480003357,0.00020506471628323197,-0.06760591268539429,0.18321678042411804,0.32329750061035156
1075,363.51636576652527,0.00033251993590965867,0.013613755814731121,0.1901918649673462,0.34780532121658325
1076,363.8436369895935,0.00014058902161195874,0.009917404502630234,0.19344408810138702,0.35932213068008423
1077,364.17172718048096,0.0001081565860658884,-0.051944129168987274,0.19069220125675201,0.3825267553329468
1078,364.49991369247437,0.00010973270400427282,0.03254185989499092,0.19667428731918335,0.37947654724121094
1079,364.8280825614929,2.8740827474393882e-05,0.15801000595092773,0.1984676569700241,0.3893480598926544
1080,365.15526390075684,0.0001372446567984298,0.034160878509283066,0.20774397253990173,0.3613786995410919
1081,365.48294496536255,2.7764763217419386e-05,0.050744932144880295,0.20431168377399445,0.36764976382255554
1082,365.81122374534607,3.1835970730753615e-05,0.13314655423164368,0.21403761208057404,0.35018983483314514
1083,366.1389129161835,5.320650961948559e-05,-0.046167805790901184,0.19757024943828583,0.3345598578453064
1084,366.46691703796387,0.0002876833314076066,0.02171831950545311,0.20338445901870728,0.36764976382255554
1085,366.7951829433441,5.823488754685968e-05,0.10600735247135162,0.19786085188388824,0.36929500102996826
1086,367.1230583190918,0.00010370227391831577,0.04620448127388954,0.21006496250629425,0.3812231421470642
1087,367.4516899585724,0.0001895115856314078,-0.006604576949030161,0.2166564166545868,0.39191725850105286
1088,367.77905201911926,0.00018392100173514336,0.07151675969362259,0.22531142830848694,0.3853362500667572
1089,368.1066873073578,9.975716966437176e-05,-0.02503425069153309,0.2234538197517395,0.40878117084503174
1090,368.4343867301941,4.2339320316386875e-07,-0.03266722336411476,0.2230466604232788,0.4096038043498993
1091,368.7622220516205,0.000542766647413373,-0.02623903751373291,0.22677990794181824,0.41289427876472473
1092,369.08996534347534,9.241251245839521e-05,0.022165292873978615,0.22159631550312042,0.41618481278419495
1093,369.4183235168457,5.603034878731705e-05,0.02631746232509613,0.21423842012882233,0.4116603434085846
1094,370.511367559433,7.8890188888181e-05,-0.003744110930711031,0.21414147317409515,0.4107363820075989
1095,370.83911776542664,2.1158122763154097e-05,0.06057024002075195,0.20941632986068726,0.4103250801563263
1096,371.16769456863403,6.282171671045944e-05,0.08732978254556656,0.21807342767715454,0.40950244665145874
1097,371.49619722366333,0.00023529728059656918,0.035992734134197235,0.22726695239543915,0.41289427876472473
1098,371.8237509727478,7.725700561422855e-05,0.06615573912858963,0.21552279591560364,0.39932090044021606
1099,372.1524646282196,4.755259942612611e-05,-0.09997394680976868,0.20305050909519196,0.3746420741081238
1100,372.4800488948822,2.581990702310577e-05,-0.10314532369375229,0.19342899322509766,0.3717629015445709
1101,372.80801248550415,0.00020761933410540223,-0.053453367203474045,0.20152558386325836,0.3738194704055786
1102,373.13545179367065,7.38923336029984e-05,-0.08730857819318771,0.2010996788740158,0.3746420741081238
1103,373.46345615386963,0.0001339535810984671,-0.007217762526124716,0.21249790489673615,0.38615891337394714
1104,373.79105138778687,0.00015603560314048082,0.03910261020064354,0.20374290645122528,0.4137169420719147
1105,374.1191477775574,9.00613667909056e-05,0.08089505136013031,0.19388537108898163,0.39561909437179565
1106,374.4468147754669,3.923277108697221e-05,0.10561099648475647,0.19599829614162445,0.3762873709201813
1107,374.7749857902527,7.186974107753485e-05,-0.10811258107423782,0.18010006844997406,0.3749409019947052
1108,375.1026380062103,1.4253299923439045e-05,0.14465700089931488,0.18096627295017242,0.37821856141090393
1109,375.4307315349579,1.6335899999830872e-05,0.1670570969581604,0.1800117939710617,0.375712126493454
1110,375.7590970993042,0.00011627912317635491,-0.04947022721171379,0.1737622171640396,0.37195885181427
1111,376.0870933532715,8.975929085863754e-05,0.072008416056633,0.17981986701488495,0.3836183547973633
1112,376.41488337516785,6.481911987066269e-05,0.08453448861837387,0.18187636137008667,0.40233314037323
1113,376.7424097061157,3.194678356521763e-05,-0.042569998651742935,0.1872706115245819,0.4041699171066284
1114,377.07001996040344,0.00015984551282599568,-0.0004853653663303703,0.18610526621341705,0.4061377942562103
1115,377.3979709148407,9.883030725177377e-05,-0.07093311101198196,0.1787579506635666,0.3900965452194214
1116,377.7257978916168,9.130227408604696e-05,0.09720705449581146,0.18456436693668365,0.3921389877796173
1117,378.05342841148376,0.00012783937563654035,-0.034871168434619904,0.19134211540222168,0.4024089574813843
1118,378.3815248012543,6.518453301396221e-05,-0.10908818244934082,0.19101174175739288,0.4067290425300598
1119,378.70991039276123,0.00038166483864188194,0.057252444326877594,0.2010093778371811,0.3868831396102905
1120,379.03767561912537,1.6071451682364568e-05,-0.025110043585300446,0.17828649282455444,0.3682069182395935
1121,379.36542892456055,0.00030437411624006927,-0.013569335453212261,0.18307086825370789,0.3904564380645752
1122,379.6934595108032,7.62325907999184e-06,-0.03139872848987579,0.17851951718330383,0.3937726616859436
1123,380.02167534828186,0.00010880403715418652,0.0308860931545496,0.18659988045692444,0.4185543358325958
1124,380.3497722148895,5.404383409768343e-05,0.03993168845772743,0.18292087316513062,0.42043736577033997
1125,380.67765498161316,1.4964048205001745e-05,-0.004234925378113985,0.18271692097187042,0.39402973651885986
1126,381.00530099868774,0.00010179296805290505,-0.06250066310167313,0.185806006193161,0.397885799407959
1127,381.33313393592834,0.00022641777468379587,0.09992805123329163,0.19425605237483978,0.40816864371299744
1128,381.66098141670227,2.3189209969132207e-05,-0.00048720836639404297,0.18961551785469055,0.40422260761260986
1129,381.98926877975464,0.00012305998825468123,-0.09936255216598511,0.18877087533473969,0.424463152885437
1130,382.3168511390686,0.00028629053849726915,-0.0927266851067543,0.21187783777713776,0.4671279489994049
1131,382.6447124481201,0.0002588514471426606,-0.007075751665979624,0.2144697904586792,0.4763953983783722
1132,382.97245359420776,7.817561709089205e-05,-0.11179707944393158,0.21745286881923676,0.45575734972953796
1133,383.3007936477661,2.1740444822171412e-07,0.07404832541942596,0.2121923565864563,0.46499425172805786
1134,383.6284143924713,5.229384623817168e-05,-0.014446353539824486,0.20486979186534882,0.4616459310054779
1135,383.9566195011139,4.052898657391779e-05,-0.1267300695180893,0.18296267092227936,0.43259042501449585
1136,384.2840139865875,7.0831551965966355e-06,-0.03725430369377136,0.1842191219329834,0.4205144941806793
1137,384.61188554763794,8.820390212349594e-05,0.014301125891506672,0.18442820012569427,0.4278847575187683
1138,384.93935346603394,2.7748383217840455e-05,-0.026765059679746628,0.1814088076353073,0.4276546537876129
1139,385.26765275001526,0.0001238818367710337,-0.007422420661896467,0.18119698762893677,0.4190157949924469
1140,385.595739364624,9.737536311149597e-05,0.03604397550225258,0.1922398805618286,0.41954275965690613
1141,385.9235701560974,5.591884018940618e-06,0.1626550704240799,0.1742895245552063,0.4116121232509613
1142,386.25153493881226,4.8347639676649123e-05,-0.0175593513995409,0.16411255300045013,0.4007508456707001
1143,386.57950735092163,2.3890095690148883e-05,0.00726770143955946,0.16284580528736115,0.39996808767318726
1144,386.9076147079468,4.0173639717977494e-05,0.0029569314792752266,0.15941686928272247,0.40608635544776917
1145,387.2360029220581,7.515050674555823e-05,0.02288411557674408,0.15362368524074554,0.40332287549972534
1146,387.5636155605316,5.555497045861557e-05,-0.15575826168060303,0.15393802523612976,0.3966004252433777
1147,387.89107608795166,0.00010568253492238,0.037008870393037796,0.15626132488250732,0.39875051379203796
1148,388.21918654441833,3.717366053024307e-05,-0.005481743719428778,0.16033302247524261,0.40424832701683044
1149,388.5469994544983,4.8801051889313385e-05,-0.06042642891407013,0.151255801320076,0.38976234197616577
1150,388.87451934814453,5.7785709941526875e-05,0.004079490900039673,0.14635853469371796,0.39261582493782043
1151,389.2027955055237,3.256018680986017e-05,0.03955434635281563,0.14632463455200195,0.3914332985877991
1152,389.5310482978821,1.2138528290961403e-05,0.0926089808344841,0.14525939524173737,0.3757648169994354
1153,389.8588328361511,2.284922629769426e-05,0.04952535405755043,0.1499052345752716,0.3634350299835205
1154,390.1868987083435,0.00021961444872431457,0.13953229784965515,0.15095683932304382,0.37369537353515625
1155,390.5143795013428,4.805297066923231e-06,0.065658338367939,0.1497011035680771,0.3694729804992676
1156,390.8421468734741,0.00013743476301897317,-0.055326905101537704,0.15933799743652344,0.37258997559547424
1157,391.16983008384705,0.00010525829566176981,0.15179164707660675,0.15825459361076355,0.39214026927948
1158,391.4980237483978,3.618193295551464e-05,0.0506930872797966,0.15373468399047852,0.3829435408115387
1159,391.82585167884827,0.00015242092194966972,0.0672249048948288,0.15996567904949188,0.3840669095516205
1160,392.1536371707916,6.809342448832467e-05,0.16989634931087494,0.16906465590000153,0.3694440424442291
1161,392.48215532302856,6.285907875280827e-05,-0.07462514191865921,0.1661509871482849,0.4178988039493561
1162,392.8095006942749,6.489000952569768e-05,0.15152475237846375,0.17249269783496857,0.4119732975959778
1163,393.13710498809814,4.696623363997787e-05,0.042760442942380905,0.16619916260242462,0.3915618360042572
1164,393.46467638015747,8.662944310344756e-05,0.05421891063451767,0.16525988280773163,0.3951094448566437
1165,393.7921841144562,2.916183802881278e-05,0.05408680811524391,0.17354007065296173,0.3878600299358368
1166,394.12103962898254,1.9122742742183618e-05,0.10438365489244461,0.17937810719013214,0.3813689351081848
1167,394.44856429100037,0.00027932517696172,0.18136149644851685,0.1941988617181778,0.3926672339439392
1168,394.7763843536377,2.6957941372529604e-05,-0.012019455432891846,0.17406007647514343,0.39865702390670776
1169,395.10373854637146,2.454721470712684e-05,-0.015260283835232258,0.17071957886219025,0.38891398906707764
1170,395.4315872192383,0.0002053151256404817,0.036499686539173126,0.18309463560581207,0.38296282291412354
1171,395.7598464488983,0.00013096965267322958,0.014615682885050774,0.18315938115119934,0.37886250019073486
1172,396.85594868659973,5.0702721637208015e-05,-0.03630445525050163,0.18008218705654144,0.3562518060207367
1173,397.18401551246643,0.00021524092881008983,0.08502227813005447,0.19398808479309082,0.37620052695274353
1174,397.5118758678436,3.411278885323554e-05,-0.03213689848780632,0.19212786853313446,0.35928526520729065
1175,397.8398857116699,0.00011931677727261558,0.06267429143190384,0.18640974164009094,0.36730873584747314
1176,398.1676993370056,8.954803342930973e-05,0.07201049476861954,0.17412476241588593,0.38076484203338623
1177,398.49578738212585,3.8498768844874576e-05,0.10174686461687088,0.179728165268898,0.3750193119049072
1178,398.8237340450287,9.053686517290771e-05,0.09560401737689972,0.19777342677116394,0.35779422521591187
1179,399.1517753601074,6.727508298354223e-05,-0.0066522168926894665,0.17899583280086517,0.35890093445777893
1180,399.4808928966522,3.0070545108173974e-05,0.06671898812055588,0.17937345802783966,0.3595050275325775
1181,399.8081078529358,1.5557738151983358e-05,-0.007972977124154568,0.17483855783939362,0.35794976353645325
1182,400.1358768939972,3.5479442885844037e-06,0.03901517763733864,0.17593498528003693,0.3602505624294281
1183,400.4639847278595,1.1421549061196856e-05,0.06201888993382454,0.16701094806194305,0.35778266191482544
1184,400.7918338775635,0.00011881269165314734,0.10207828879356384,0.18657732009887695,0.3477054536342621
1185,401.1195478439331,2.5758843548828736e-05,0.019209621474146843,0.18848763406276703,0.3443635404109955
1186,401.4478187561035,4.755298141390085e-05,0.026720447465777397,0.17957574129104614,0.3524869680404663
1187,401.7753975391388,1.4953395293559879e-05,0.062120355665683746,0.1695549637079239,0.3562518060207367
1188,402.10307478904724,4.86603457829915e-05,0.08023003488779068,0.17520591616630554,0.3268428444862366
1189,402.43124508857727,5.489191971719265e-05,-0.023267356678843498,0.18514560163021088,0.3014069199562073
1190,402.7588586807251,3.978176664531929e-06,0.009327668696641922,0.1890600025653839,0.281561017036438
1191,403.0866537094116,0.00010638198000378907,0.020874861627817154,0.2018640786409378,0.26387450098991394
1192,403.41483449935913,6.817206303821877e-05,0.03162773698568344,0.20045073330402374,0.27554553747177124
1193,403.7425425052643,4.5335942559177056e-05,0.03881295025348663,0.20559388399124146,0.2711239159107208
1194,404.07041573524475,0.00010768861102405936,0.11777903139591217,0.21128517389297485,0.26773059368133545
1195,404.3983452320099,4.581769462674856e-05,0.07517038285732269,0.22252145409584045,0.27135902643203735
1196,404.72601222991943,7.75497974245809e-05,0.006532961968332529,0.21536067128181458,0.26395538449287415
1197,405.05397152900696,4.011957935290411e-05,0.05765678361058235,0.2256855070590973,0.25860828161239624
1198,405.38174319267273,0.00010034899605670944,-0.012231874279677868,0.23980316519737244,0.2650478184223175
1199,405.70937967300415,8.261453331215307e-05,0.08399456739425659,0.22048655152320862,0.25928938388824463
1200,406.0375397205353,6.421083526220173e-06,0.060825858265161514,0.21479840576648712,0.2565736770629883
1201,406.3648769855499,1.142698329203995e-05,0.12829813361167908,0.19698242843151093,0.2630004584789276
1202,406.6931719779968,9.185880117001943e-06,0.09924469143152237,0.2061653584241867,0.2717408835887909
1203,407.02101826667786,2.272096389788203e-05,0.034299273043870926,0.18669377267360687,0.2753913104534149
1204,407.3487985134125,0.0001365468924632296,-0.017977913841605186,0.17195329070091248,0.27621394395828247
1205,407.67651653289795,7.073705637594685e-05,-0.09218598902225494,0.1750292032957077,0.2654683589935303
1206,408.0046079158783,6.411389767890796e-05,0.10485351085662842,0.18155626952648163,0.26587966084480286
1207,408.3326756954193,9.320656681666151e-05,-0.044699523597955704,0.1934841275215149,0.24167640507221222
1208,408.66039991378784,2.4601300538051873e-05,0.02662556618452072,0.1782674789428711,0.2532574534416199
1209,408.9891130924225,0.0001401888148393482,0.024788813665509224,0.20095375180244446,0.24695922434329987
1210,409.3171422481537,1.7512844351585954e-05,0.09547456353902817,0.1738620102405548,0.2557111978530884
1211,409.64498710632324,2.143070196325425e-05,-0.13479560613632202,0.1749950498342514,0.23868151009082794
1212,409.9725420475006,6.804859822295839e-07,0.04213419184088707,0.1661492884159088,0.24237050116062164
1213,410.3000988960266,0.00011056094808736816,-0.09438379108905792,0.17939640581607819,0.2679349482059479
1214,410.6274964809418,4.144399554206757e-06,-0.12811142206192017,0.15756486356258392,0.2819710373878479
1215,410.95542073249817,5.639546361635439e-05,0.017506113275885582,0.16193081438541412,0.2909621000289917
1216,411.28398609161377,3.126225055893883e-05,-0.08158596605062485,0.1599065214395523,0.2949531376361847
1217,411.61206912994385,2.6471423552720807e-05,-0.04421892389655113,0.1565985530614853,0.28834640979766846
1218,411.9404835700989,3.303761695860885e-05,-0.01789722964167595,0.14460371434688568,0.2834748923778534
1219,412.268518447876,7.3417145358689595e-06,0.03219534456729889,0.146915465593338,0.2842172086238861
1220,412.5958409309387,7.353530963882804e-05,0.01676710695028305,0.1406392604112625,0.2790597081184387
1221,412.92471051216125,2.689944267331157e-05,0.023349305614829063,0.13564814627170563,0.29188114404678345
1222,413.2528340816498,3.102963819401339e-05,0.06361337751150131,0.1360933780670166,0.27624475955963135
1223,413.5803871154785,0.00010684649168979377,-0.08060170710086823,0.13667850196361542,0.2739745080471039
1224,413.908282995224,7.360386371146888e-05,-0.05270662531256676,0.14153221249580383,0.2786291241645813
1225,414.236412525177,2.3779846742399968e-05,-0.07192912697792053,0.1411956548690796,0.2947603166103363
1226,414.56396102905273,0.00011780133354477584,0.055814649909734726,0.13449272513389587,0.30095577239990234
1227,414.8917260169983,4.1641484131105244e-05,-0.08155039697885513,0.13987332582473755,0.2978709042072296
1228,415.2196044921875,4.831374099012464e-05,-0.01999720372259617,0.13989248871803284,0.28914332389831543
1229,415.5477616786957,0.00011790010466938838,-0.10629266500473022,0.13723203539848328,0.2794453203678131
1230,415.87566661834717,1.804359635571018e-05,0.04870825633406639,0.14377257227897644,0.28542062640190125
1231,416.20398712158203,7.19861127436161e-05,0.04638110101222992,0.14244487881660461,0.27485015988349915
1232,416.5325207710266,1.860417796706315e-05,0.05778553709387779,0.14573946595191956,0.2765725255012512
1233,416.86049604415894,2.6027086278190836e-05,-0.040814366191625595,0.1387520730495453,0.27410465478897095
1234,417.18862771987915,4.912136500934139e-05,0.05186641588807106,0.14238612353801727,0.28675898909568787
1235,417.5168979167938,3.43164756486658e-05,0.07452680170536041,0.1443624496459961,0.28663045167922974
1236,417.8446536064148,2.8113123335060664e-05,0.004981613717973232,0.1434447318315506,0.2731470465660095
1237,418.17341327667236,3.8897458580322564e-05,0.063515804708004,0.14485731720924377,0.27713167667388916
1238,418.5015392303467,9.661646618042141e-05,0.06489104777574539,0.14166253805160522,0.2801329791545868
1239,418.82964754104614,1.1519841791596264e-05,0.07425671070814133,0.14233584702014923,0.2739439904689789
1240,419.1575665473938,1.980732304218691e-05,-0.15836329758167267,0.13706158101558685,0.253423273563385
1241,419.4855453968048,2.4263219529530033e-05,0.10833520442247391,0.1381777673959732,0.2516494691371918
1242,419.8132176399231,0.00014281294716056436,0.051124896854162216,0.1395258605480194,0.2486160397529602
1243,420.14126086235046,4.369755697553046e-05,-0.011668173596262932,0.13801372051239014,0.24144373834133148
1244,420.4696967601776,3.2013587770052254e-05,0.038454387336969376,0.14184637367725372,0.23833318054676056
1245,420.7978184223175,4.545404590317048e-05,-0.03097659908235073,0.1422942727804184,0.2314179539680481
1246,421.1255304813385,0.00011352170986356214,0.03969036787748337,0.1568373590707779,0.23192198574543
1247,421.4534754753113,4.3682590330718085e-05,-0.06549635529518127,0.14468418061733246,0.23694081604480743
1248,421.78155279159546,2.719123767747078e-05,0.06822313368320465,0.13861067593097687,0.24055957794189453
1249,422.10952830314636,4.056668694829568e-05,-0.1129990816116333,0.13249050080776215,0.22276584804058075
1250,423.20996022224426,0.00010222586570307612,-0.1311667263507843,0.12913796305656433,0.22709916532039642
1251,423.53796553611755,9.761856927070767e-05,-0.03175155818462372,0.1357341855764389,0.22882257401943207
1252,423.86612606048584,3.704519258462824e-05,0.0071713682264089584,0.13724811375141144,0.22646766901016235
1253,424.19378900527954,4.980867015547119e-05,0.05254708603024483,0.14238736033439636,0.2284112423658371
1254,424.5219056606293,1.3826384019921534e-05,0.14925867319107056,0.13792037963867188,0.2199011743068695
1255,424.84997510910034,3.24110769724939e-05,-0.039982955902814865,0.13750849664211273,0.22687895596027374
1256,425.178111076355,0.00012670304568018764,0.023411760106682777,0.14265552163124084,0.2388070970773697
1257,425.5053939819336,5.295527898852015e-06,0.050546664744615555,0.14788514375686646,0.22583600878715515
1258,425.8331422805786,5.529134432435967e-05,0.06307124346494675,0.15834324061870575,0.2314034402370453
1259,426.16092014312744,2.9423594241961837e-05,0.15369154512882233,0.15119296312332153,0.2235884666442871
1260,426.488755941391,1.0678778380679432e-05,0.031728021800518036,0.14568525552749634,0.2153252810239792
1261,426.8165807723999,4.9494614358991385e-05,0.002388696651905775,0.14042368531227112,0.21735265851020813
1262,427.1444938182831,7.88178076618351e-05,-0.051948223263025284,0.13669005036354065,0.22365440428256989
1263,427.4721186161041,4.4417909521143883e-05,-0.006411474663764238,0.1384025365114212,0.22329451143741608
1264,427.8002779483795,2.1426909370347857e-05,0.099029541015625,0.14080825448036194,0.22551771998405457
1265,428.12830543518066,8.369897113880143e-05,0.010162639431655407,0.14492997527122498,0.2320987433195114
1266,428.4560616016388,8.73170283739455e-05,0.06976915150880814,0.16008371114730835,0.24875696003437042
1267,428.7839677333832,2.620139639475383e-05,-0.04204597696661949,0.1606605499982834,0.2514305114746094
1268,429.1117899417877,0.0001597382506588474,-0.0023829913698136806,0.16438965499401093,0.2438211888074875
1269,429.4402344226837,3.536909571266733e-05,-0.00908743403851986,0.14912284910678864,0.2265460044145584
1270,429.7685627937317,0.00011511875345604494,0.08167938143014908,0.14578743278980255,0.22983652353286743
1271,430.09675550460815,4.0216142224380746e-05,0.05974007397890091,0.15130409598350525,0.2323044091463089
1272,430.4243919849396,6.442487210733816e-05,-0.01817554049193859,0.14340123534202576,0.23704883456230164
1273,430.7522644996643,0.00023743597557768226,0.05348481982946396,0.16347092390060425,0.2773576080799103
1274,431.0796856880188,6.339386891340837e-05,-0.09312547743320465,0.1537456512451172,0.2678973972797394
1275,431.4074320793152,2.4420724002993666e-05,0.16553142666816711,0.1436014324426651,0.26666346192359924
1276,431.7355604171753,3.69157460227143e-05,0.16211654245853424,0.1314893215894699,0.23458094894886017
1277,432.0633487701416,4.17027622461319e-05,0.09485254436731339,0.13490331172943115,0.22059625387191772
1278,432.3910653591156,3.532653136062436e-05,-0.08314695954322815,0.13432525098323822,0.21771708130836487
1279,432.7189054489136,5.678332308889367e-05,0.022974379360675812,0.13246525824069977,0.21371692419052124
1280,433.0469124317169,2.350389513594564e-05,0.14426285028457642,0.12943100929260254,0.210565984249115
1281,433.37480425834656,9.915003829519264e-06,0.025488806888461113,0.13622961938381195,0.213496595621109
1282,433.70256996154785,2.2728614567313343e-05,0.12498678267002106,0.13383780419826508,0.22012902796268463
1283,434.03104543685913,1.7709673556964844e-05,0.04515328258275986,0.1301419585943222,0.21606729924678802
1284,434.3586263656616,1.9005003196070902e-05,0.03998451679944992,0.13015897572040558,0.226957306265831
1285,434.68627977371216,2.513511572033167e-05,0.09490898251533508,0.1300809532403946,0.21637578308582306
1286,435.0138442516327,2.7776839488069527e-05,0.03283952176570892,0.1304132640361786,0.21667446196079254
1287,435.34174036979675,1.917916733873426e-06,-0.020497335121035576,0.12808121740818024,0.22777993977069855
1288,435.6689553260803,3.806563199759694e-06,-0.0667208582162857,0.13401661813259125,0.22902369499206543
1289,435.99623131752014,1.1245940640947083e-06,0.09363535791635513,0.12939013540744781,0.2304534912109375
1290,436.32365441322327,8.49349016789347e-05,0.0518338605761528,0.1309412121772766,0.23765148222446442
1291,436.6513571739197,1.0439242032589391e-05,0.08309788256883621,0.12676005065441132,0.2333424985408783
1292,436.9795551300049,4.106128471903503e-05,0.07337556034326553,0.12348111718893051,0.22881802916526794
1293,437.30736541748047,5.253540075500496e-05,0.06361153721809387,0.12530896067619324,0.23200573027133942
1294,437.6351728439331,3.63608960469719e-05,0.028460804373025894,0.1226893961429596,0.23159439861774445
1295,437.9629023075104,6.0546120948856696e-05,0.060555651783943176,0.1217612624168396,0.23570755124092102
1296,438.2909080982208,8.336016617249697e-05,-0.015122782438993454,0.12622055411338806,0.24712152779102325
1297,438.61835741996765,1.9029745089937933e-05,0.1004849523305893,0.12796546518802643,0.25164595246315
1298,438.9461612701416,3.0173039704095572e-05,0.06168745830655098,0.13494201004505157,0.2506176829338074
1299,439.27387046813965,2.3536662411061116e-05,0.013503799214959145,0.13775566220283508,0.2471117079257965
1300,439.6017470359802,6.140449113445356e-05,-0.055948104709386826,0.12908202409744263,0.23353834450244904
1301,439.9285526275635,5.3677962569054216e-05,0.04916244000196457,0.12653373181819916,0.23292137682437897
1302,440.25635743141174,3.824180021183565e-05,-0.04614654928445816,0.12291603535413742,0.2267516702413559
1303,440.584579706192,2.431689244986046e-05,-0.013836197555065155,0.12362311780452728,0.22161023318767548
1304,440.9118993282318,5.152770972927101e-05,0.049058444797992706,0.12350105494260788,0.21502920985221863
1305,441.2393956184387,0.00012164366489741951,-0.017934732139110565,0.12757857143878937,0.22017061710357666
1306,441.5674378871918,3.163182918797247e-05,0.0753948837518692,0.1261020302772522,0.2230498343706131
1307,441.89480686187744,3.935985660064034e-05,-0.004907128866761923,0.1254061758518219,0.21174849569797516
1308,442.2222101688385,1.353793777525425e-06,0.03706679120659828,0.12568722665309906,0.215851828455925
1309,442.5501708984375,2.117384792654775e-05,-0.015335552394390106,0.1280158907175064,0.20876646041870117
1310,442.878071308136,2.653535921126604e-05,-0.08020809292793274,0.12382768094539642,0.20393353700637817
1311,443.2056653499603,2.7836376830236986e-05,-0.00807956513017416,0.12044399231672287,0.20820091664791107
1312,443.53359961509705,4.589909440255724e-05,-0.0251170601695776,0.11826605349779129,0.2168385088443756
1313,443.86134576797485,5.418778073362773e-06,-0.004811181221157312,0.12104254961013794,0.21894648671150208
1314,444.189236164093,3.9129874494392425e-05,0.09060132503509521,0.12196805328130722,0.2259388417005539
1315,444.5173215866089,2.9319169698283076e-05,0.07513795793056488,0.1192309707403183,0.22799541056156158
1316,444.8452854156494,6.102055704104714e-05,0.01432054489850998,0.11636887490749359,0.23488491773605347
1317,445.1720724105835,7.825344800949097e-05,0.09268733859062195,0.11583273112773895,0.23735280334949493
1318,445.5000855922699,1.2904072718811221e-05,0.07464784383773804,0.11984346061944962,0.24218575656414032
1319,445.8278193473816,3.8736965507268906e-05,0.04074909910559654,0.12552304565906525,0.24804697930812836
1320,446.15547585487366,8.999097917694598e-05,0.07585741579532623,0.14993618428707123,0.2756980359554291
1321,446.4830985069275,0.00011281409388175234,0.1329905092716217,0.1417752355337143,0.2775489389896393
1322,446.81231594085693,5.975553904136177e-06,0.025506291538476944,0.1455397754907608,0.27981117367744446
1323,447.1398799419403,9.95637401501881e-06,-0.03357527777552605,0.13351775705814362,0.27055662870407104
1324,447.46709966659546,1.5303226973628625e-05,0.016945714130997658,0.12849462032318115,0.2691170275211334
1325,447.79519987106323,1.2558383787109051e-05,0.029041241854429245,0.11804264783859253,0.26192882657051086
1326,448.1229135990143,4.168771192780696e-05,0.13493379950523376,0.1154254823923111,0.2633684277534485
1327,448.4505178928375,9.50150060816668e-05,0.14141730964183807,0.11761713027954102,0.2646023631095886
1328,448.77829456329346,0.00011437909415690228,-0.08536172658205032,0.11702018976211548,0.2652193307876587
1329,449.8791422843933,8.50104697747156e-05,0.024732841178774834,0.12958034873008728,0.2642938792705536
1330,450.2067756652832,3.448178540566005e-05,0.11414214223623276,0.11609026789665222,0.25308558344841003
1331,450.5347948074341,4.8333778977394104e-05,-0.0730745941400528,0.11520878225564957,0.25843265652656555
1332,450.8626186847687,2.4878470867406577e-05,-0.03639167174696922,0.1019662469625473,0.24424231052398682
1333,451.19050884246826,0.00010670795745681971,-0.024970969185233116,0.10794277489185333,0.2539082169532776
1334,451.5181655883789,5.8265653933631256e-05,0.08111034333705902,0.10645966231822968,0.263882577419281
1335,451.84593319892883,0.00022602456738241017,0.035143811255693436,0.11035165190696716,0.2756050229072571
1336,452.1735100746155,5.3784315241500735e-05,0.15088912844657898,0.11135176569223404,0.263882577419281
1337,452.501056432724,2.0373821826069616e-05,0.07639586925506592,0.1109263077378273,0.2652193307876587
1338,452.8291275501251,0.00010519064380787313,0.042047567665576935,0.11981353163719177,0.2742682695388794
1339,453.15660548210144,4.253496808814816e-05,0.10802269726991653,0.12910254299640656,0.27601632475852966
1340,453.48441648483276,9.496152051724494e-05,-0.01312272995710373,0.13451890647411346,0.27046358585357666
1341,453.8119215965271,9.244627290172502e-05,0.09192139655351639,0.13131706416606903,0.2668645977973938
1342,454.1401240825653,8.312981663038954e-05,0.021213240921497345,0.14949621260166168,0.2744739055633545
1343,454.46822237968445,5.806997432955541e-05,0.05809390917420387,0.14200828969478607,0.27416542172431946
1344,454.79611921310425,3.520129030221142e-05,0.015382432378828526,0.1451275646686554,0.2883557677268982
1345,455.12381291389465,8.099773549474776e-05,-0.10318296402692795,0.14311546087265015,0.28938403725624084
1346,455.45142221450806,4.2981799197150394e-05,0.0912889838218689,0.14328917860984802,0.2685098648071289
1347,455.7789692878723,3.7554814298346173e-06,-0.04271087422966957,0.14332064986228943,0.2740626037120819
1348,456.1062834262848,8.323592919623479e-05,0.07929643988609314,0.15730628371238708,0.2753993570804596
1349,456.43372225761414,5.294161383062601e-05,0.08144662529230118,0.15938632190227509,0.2726229727268219
1350,456.7612042427063,3.247087443014607e-05,0.0927007868885994,0.14397846162319183,0.2807464599609375
1351,457.08864569664,6.797732930863276e-05,0.04274976626038551,0.1371156871318817,0.28753313422203064
1352,457.41667675971985,3.841312718577683e-05,0.017741866409778595,0.1334351748228073,0.28218603134155273
1353,457.7435920238495,1.8306565152670373e-06,0.06913924217224121,0.1325189471244812,0.2751937210559845
1354,458.07164764404297,5.1767350669251755e-05,-0.001117973355576396,0.12227891385555267,0.2663504481315613
1355,458.3992419242859,6.151809793664142e-05,0.04498772695660591,0.12250107526779175,0.26491084694862366
1356,458.72644329071045,4.411839472595602e-05,0.02874581329524517,0.1194511279463768,0.26398539543151855
1357,459.0541887283325,4.4648273615166545e-05,0.04819370061159134,0.11418396979570389,0.26491084694862366
1358,459.38273429870605,5.049445462645963e-05,0.05797543376684189,0.11417025327682495,0.26604196429252625
1359,459.7098762989044,9.047600178746507e-05,0.03185402601957321,0.11538263410329819,0.2712862193584442
1360,460.03750133514404,4.133599213673733e-05,0.07021714001893997,0.11039844900369644,0.28012949228286743
1361,460.3654685020447,4.2809537262655795e-05,0.06229758262634277,0.10951019078493118,0.27714744210243225
1362,460.69347977638245,2.369816866121255e-05,-0.030360259115695953,0.10298843681812286,0.2763248085975647
1363,461.0208377838135,8.14554441603832e-05,0.05703924223780632,0.10784155130386353,0.2823916971683502
1364,461.3484618663788,3.279805969214067e-05,0.017642371356487274,0.1086089089512825,0.28198039531707764
1365,461.67626190185547,8.983607585832942e-06,0.023378806188702583,0.10340628027915955,0.2719031870365143
1366,462.00590324401855,7.249240297824144e-05,-0.024601971730589867,0.10003459453582764,0.27827855944633484
1367,462.3337514400482,8.228777733165771e-05,0.0032002031803131104,0.10126152634620667,0.2793068587779999
1368,462.66110849380493,8.114599768305197e-05,-0.034096550196409225,0.10116834938526154,0.2839341461658478
1369,462.9884855747223,6.249042780837044e-05,0.07956816256046295,0.09713142365217209,0.2765304744243622
1370,463.3166720867157,5.899292591493577e-05,-0.06276120990514755,0.10037077963352203,0.280232310295105
1371,463.6448121070862,5.775341560365632e-05,0.054118502885103226,0.10914313793182373,0.2870189845561981
1372,463.97259163856506,9.711169695947319e-05,-0.07302254438400269,0.11159161478281021,0.3063507676124573
1373,464.30012559890747,5.117537875776179e-05,0.05551362782716751,0.11423967033624649,0.3094356060028076
1374,464.62786078453064,4.3877982534468174e-05,0.07084555178880692,0.12259050458669662,0.325065553188324
1375,464.95520782470703,5.7759301853366196e-05,0.08487576246261597,0.13118202984333038,0.32588815689086914
1376,465.2826886177063,6.855611718492582e-05,0.04154306650161743,0.12540893256664276,0.32012978196144104
1377,465.61010909080505,6.382757874234812e-06,0.07341913133859634,0.1090874969959259,0.2879444360733032
1378,465.93806195259094,6.37031698715873e-05,0.035155944526195526,0.11219321191310883,0.28969255089759827
1379,466.2652802467346,0.00013226093142293394,-0.0009274196345359087,0.11343125998973846,0.2900010347366333
1380,466.5932412147522,2.7717076591216028e-05,0.09782540798187256,0.11439768224954605,0.2842426300048828
1381,466.9211149215698,7.163907866925001e-05,0.10951610654592514,0.11599291861057281,0.26789286732673645
1382,467.249388217926,4.833879938814789e-05,0.022919317707419395,0.1171865314245224,0.269435316324234
1383,467.5772051811218,0.00012798266834579408,-0.010128440335392952,0.11896752566099167,0.2712862193584442
1384,467.90476870536804,7.445218216162175e-05,-0.0030468010809272528,0.12098931521177292,0.2832143306732178
1385,468.232617855072,1.2715647244476713e-05,-0.020668186247348785,0.11965420097112656,0.27673614025115967
1386,468.5603358745575,4.9965445214184e-05,0.010734423995018005,0.12682074308395386,0.28126057982444763
1387,468.8882622718811,6.291020690696314e-05,0.031213006004691124,0.13443619012832642,0.27344563603401184
1388,469.2156147956848,5.336860704119317e-05,0.09661859273910522,0.11844208091497421,0.2670702338218689
1389,469.54366755485535,6.495870184153318e-05,-0.03857608884572983,0.11431419104337692,0.27200600504875183
1390,469.8714876174927,3.348844620632008e-05,0.11363599449396133,0.11318759620189667,0.26398539543151855
1391,470.1988456249237,6.443615711759776e-05,0.03384949639439583,0.11071828007698059,0.26192882657051086
1392,470.5267198085785,3.396338070160709e-05,0.06013872101902962,0.11355653405189514,0.2531884014606476
1393,470.85415267944336,5.964055526419543e-05,-0.04126334190368652,0.11001919209957123,0.23714713752269745
1394,471.1826078891754,6.892548844916746e-05,0.09612099081277847,0.10559194535017014,0.23108026385307312
1395,471.50998306274414,7.034870941424742e-05,-0.03475552797317505,0.10751605778932571,0.2359132021665573
1396,471.8375940322876,0.00012221529323142022,0.15701842308044434,0.11995665729045868,0.2446536421775818
1397,472.16521644592285,2.947778375528287e-05,0.011569633148610592,0.11712715029716492,0.2433168590068817
1398,472.49283385276794,9.953421249520034e-05,0.011095051653683186,0.12653514742851257,0.24773849546909332
1399,472.82046151161194,5.195872290642001e-05,0.11428973823785782,0.12154251337051392,0.22222720086574554
1400,473.148175239563,5.74845980736427e-05,-0.07212015241384506,0.11733140796422958,0.21276697516441345
1401,473.4755928516388,4.8805042752064764e-05,-0.04301324859261513,0.11233522742986679,0.22366680204868317
1402,473.8030261993408,8.60605578054674e-05,0.044181108474731445,0.11795084178447723,0.23107045888900757
1403,474.1307442188263,2.1727772036683746e-05,-0.033330392092466354,0.1181831806898117,0.22202153503894806
1404,474.4579770565033,7.991764869075269e-05,-0.06273536384105682,0.1147853434085846,0.2399137020111084
1405,474.78553891181946,9.623773075873032e-05,-0.02064947970211506,0.11305613070726395,0.23107045888900757
1406,475.11310505867004,0.00016900390619412065,-0.01866907812654972,0.1228487491607666,0.23559489846229553
1407,476.20619678497314,0.00010645683505572379,0.10160783678293228,0.11681024730205536,0.24114765226840973
1408,476.53378534317017,0.00010649738396750763,-0.02350747026503086,0.11746852099895477,0.23888541758060455
1409,476.86101937294006,5.777655678684823e-05,0.05152227729558945,0.11533185839653015,0.22983652353286743
1410,477.18824887275696,4.6297460357891396e-05,-0.04093172028660774,0.12147653847932816,0.22716297209262848
1411,477.5156328678131,2.62422672676621e-05,0.04757912456989288,0.11890861392021179,0.24011936783790588
1412,477.84315824508667,0.00011952827480854467,0.007889343425631523,0.11615066975355148,0.25184181332588196
1413,478.17033529281616,5.830145164509304e-05,0.026087157428264618,0.11787758767604828,0.24670039117336273
1414,478.4980640411377,0.00011753249418688938,-0.08191762864589691,0.12608793377876282,0.26664912700653076
1415,478.8259439468384,1.5666035324102268e-05,-0.0031261490657925606,0.12017536163330078,0.24834565818309784
1416,479.15367341041565,6.233608291950077e-05,0.06416082382202148,0.1209183931350708,0.23682884871959686
1417,479.48080468177795,8.794917812338099e-05,0.09460674226284027,0.1207636371254921,0.23909108340740204
1418,479.80793261528015,7.414544961648062e-05,-0.04786502569913864,0.11518361419439316,0.24690605700016022
1419,480.13563537597656,0.00010283289157086983,0.02401946485042572,0.11913860589265823,0.25348708033561707
1420,480.4632203578949,0.00012033079838147387,-0.012144302949309349,0.1249661073088646,0.2547210156917572
1421,480.791113615036,8.976007666205987e-05,0.01763678900897503,0.1300385445356369,0.24999091029167175
1422,481.1178185939789,4.33360728493426e-05,-0.056731585413217545,0.11857963353395462,0.2397080659866333
1423,481.4451367855072,5.4302265198202804e-05,-0.03761177882552147,0.12428978085517883,0.2512248456478119
1424,481.77277851104736,6.994552677497268e-05,0.0902043953537941,0.12606406211853027,0.24649474024772644
1425,482.1003999710083,8.45748363644816e-05,-0.029278403148055077,0.1333875209093094,0.25184181332588196
1426,482.4279799461365,5.613173561869189e-05,0.029705800116062164,0.13411211967468262,0.2543097138404846
1427,482.75534319877625,9.492766548646614e-05,-0.05627700313925743,0.13350766897201538,0.25801151990890503
1428,483.08254623413086,4.881015411228873e-05,-0.02080303058028221,0.14394289255142212,0.26891136169433594
1429,483.4101324081421,2.906630288634915e-05,0.08248735219240189,0.13417920470237732,0.2736414670944214
1430,483.73806262016296,3.887599450536072e-05,-0.03761757165193558,0.13132824003696442,0.2641812562942505
1431,484.06552815437317,9.004367893794551e-05,0.03446108102798462,0.12914907932281494,0.27076226472854614
1432,484.39338994026184,3.171067510265857e-05,-0.06832345575094223,0.1259564757347107,0.2658264935016632
1433,484.7207465171814,0.00013494484301190823,0.046292513608932495,0.1305951029062271,0.2641812562942505
1434,485.0478398799896,5.94596604059916e-05,-0.01780892163515091,0.12998156249523163,0.27240753173828125
1435,485.37581276893616,0.00013381744793150574,0.1050964891910553,0.1322774887084961,0.2717905640602112
1436,485.703218460083,6.679356010863557e-05,0.13809318840503693,0.1476510912179947,0.29071101546287537
1437,486.0306775569916,6.166364619275555e-05,0.07881014794111252,0.1312965750694275,0.2717905640602112
1438,486.3583164215088,5.344956662156619e-05,-0.0879426971077919,0.12991629540920258,0.28762614727020264
1439,486.68577003479004,5.674191561411135e-05,0.0936562642455101,0.12374866008758545,0.2808394730091095
1440,487.01306223869324,4.757891656481661e-05,0.03445703536272049,0.12239347398281097,0.27652066946029663
1441,487.3402187824249,7.061649375827983e-05,0.06863074749708176,0.1239863857626915,0.2898883819580078
1442,487.66720366477966,1.338470792688895e-05,0.0426175519824028,0.11931943148374557,0.2896827161312103
1443,487.9948194026947,3.0607159715145826e-05,0.06448399275541306,0.12053439021110535,0.2970863878726959
1444,488.32313895225525,3.886939521180466e-05,0.08777867257595062,0.11808318644762039,0.29461848735809326
1445,488.6497666835785,7.139095032471232e-06,0.08590110391378403,0.1200391948223114,0.297292023897171
1446,488.97761726379395,4.1001811041496694e-05,0.04142473265528679,0.11806199699640274,0.2888600826263428
1447,489.30579948425293,6.902439054101706e-05,-0.01476950105279684,0.11955834180116653,0.2923562526702881
1448,489.6331055164337,1.2225990758452099e-05,0.014104346744716167,0.11395937204360962,0.2756980359554291
1449,489.9603214263916,4.807658842764795e-05,0.0890563353896141,0.11857368797063828,0.2845412790775299
1450,490.2872574329376,8.634980622446164e-05,-0.021105660125613213,0.12238744646310806,0.29071101546287537
1451,490.61449098587036,5.020512253395282e-05,0.04934573173522949,0.1180945336818695,0.291739284992218
1452,490.9418444633484,6.412844231817871e-05,0.010161962360143661,0.11545932292938232,0.28351300954818726
1453,491.26929926872253,5.0096183258574456e-05,0.034374408423900604,0.11378130316734314,0.2896827161312103
1454,491.5976734161377,5.023584526497871e-05,0.016154173761606216,0.11964596807956696,0.275081068277359
1455,491.92551827430725,5.704991417587735e-05,0.019944990053772926,0.12767013907432556,0.24464382231235504
1456,492.25332593917847,6.39322679489851e-05,-0.026164142414927483,0.11927954107522964,0.24957959353923798
1457,492.5808138847351,6.2493585573975e-05,0.0511041060090065,0.11888465285301208,0.24608340859413147
1458,492.9082615375519,5.324283119989559e-05,0.0622236542403698,0.11554838716983795,0.25554364919662476
1459,493.2358236312866,2.9216118491603993e-05,-0.020132923498749733,0.11355087906122208,0.25924548506736755
1460,493.5635633468628,5.678957313648425e-05,0.039084985852241516,0.10955949872732162,0.24238158762454987
1461,493.89093804359436,5.7159322750521824e-05,0.0371524803340435,0.11179123818874359,0.23004215955734253
1462,494.21887707710266,6.990262772887945e-05,0.08266089856624603,0.11902938783168793,0.23703451454639435
1463,494.5465862751007,3.7161506043048576e-05,0.01687978021800518,0.1162920892238617,0.2532814145088196
1464,494.87404346466064,2.534306258894503e-05,0.039578501135110855,0.12033504247665405,0.2604794204235077
1465,495.2019429206848,8.715782314538956e-05,0.024898122996091843,0.11677727848291397,0.252870112657547
1466,495.5294198989868,4.2817180656129494e-05,7.63988500693813e-05,0.11991649866104126,0.2506078779697418
1467,495.85755252838135,3.5079145163763314e-05,0.07071053981781006,0.12202443182468414,0.25945115089416504
1468,496.1855010986328,6.161558121675625e-05,0.07168037444353104,0.12622135877609253,0.2473173588514328
1469,496.5138204097748,2.1438225303427316e-05,0.015600215643644333,0.13057288527488708,0.24978524446487427
1470,496.84095215797424,5.457765291794203e-05,-0.04098916053771973,0.12502843141555786,0.2588341534137726
1471,497.16889691352844,6.479362491518259e-05,0.10027209669351578,0.12871335446834564,0.24978524446487427
1472,497.4967715740204,5.021989272790961e-05,0.012988852337002754,0.12875501811504364,0.2625359892845154
1473,497.82399463653564,2.294387377332896e-05,0.061543550342321396,0.1281939297914505,0.24320422112941742
1474,498.1516511440277,6.782547279726714e-05,-0.06100774556398392,0.12618803977966309,0.24361552298069
1475,498.4786584377289,4.6009943616809323e-05,0.08773640543222427,0.1297774612903595,0.2617133557796478
1476,498.8061285018921,5.913185668759979e-05,-0.04596267268061638,0.13084670901298523,0.2571888864040375
1477,499.1334683895111,6.755383219569921e-05,0.01640055701136589,0.12684978544712067,0.2586285173892975
1478,499.4607455730438,5.041401891503483e-05,-0.07451021671295166,0.12860111892223358,0.25369274616241455
1479,499.78831481933594,0.000148539780639112,0.04466864466667175,0.14267529547214508,0.2565719187259674
1480,500.11618995666504,5.810002767248079e-05,-0.043163299560546875,0.14236105978488922,0.25554364919662476
1481,500.4440381526947,1.4616332009609323e-05,-0.015788981691002846,0.13998040556907654,0.24999091029167175
1482,500.7714042663574,6.22458101133816e-05,-0.05407080426812172,0.1330500990152359,0.2514305114746094
1483,501.09888553619385,0.00013847113586962223,-0.042502887547016144,0.13593743741512299,0.2654151916503906
1484,501.42647767066956,0.00015997431182768196,-0.023568207398056984,0.13290399312973022,0.26459255814552307
1485,502.5239882469177,0.0001243395236087963,0.04618661478161812,0.13548830151557922,0.2561606168746948
1486,502.8517236709595,0.00012022473674733192,0.052563004195690155,0.14752529561519623,0.2454664409160614
1487,503.1798779964447,0.00011439479567343369,0.027960943058133125,0.14523988962173462,0.2619190216064453
1488,503.5070836544037,9.537688310956582e-05,-0.05128669738769531,0.13933971524238586,0.2693226635456085
1489,503.8348844051361,6.389179907273501e-05,-0.041778504848480225,0.14907518029212952,0.28556957840919495
1490,504.1626753807068,4.315079058869742e-05,0.022607803344726562,0.14422212541103363,0.2804281711578369
1491,504.4902677536011,2.6097703084815294e-05,0.017933180555701256,0.14085549116134644,0.28742048144340515
1492,504.81789088249207,6.621961074415594e-05,0.010515263304114342,0.13619650900363922,0.2808394730091095
1493,505.14520049095154,0.00011008221190422773,-0.026958968490362167,0.13380828499794006,0.2863922119140625
1494,505.472487449646,0.00011241547326790169,0.02646810933947563,0.12741926312446594,0.2824847102165222
1495,505.7996392250061,2.2854148483020253e-05,0.0895601287484169,0.13792403042316437,0.302844762802124
1496,506.1267240047455,2.4651959392940626e-05,0.10653535276651382,0.1327885389328003,0.27590370178222656
1497,506.4541883468628,0.00010232931526843458,-0.0031471108086407185,0.13185766339302063,0.2584228515625
1498,506.7817294597626,1.2551294275908731e-05,0.003158066188916564,0.12988166511058807,0.25780585408210754
1499,507.1094477176666,5.693996718036942e-05,0.06326358765363693,0.12623588740825653,0.24875696003437042
1500,507.43702387809753,6.046874477760866e-05,-0.06606130301952362,0.12884525954723358,0.24834565818309784
1501,507.76460123062134,4.654798249248415e-05,0.028612947091460228,0.12264275550842285,0.24999091029167175
1502,508.09216570854187,0.00015706777048762888,0.04812063276767731,0.13196250796318054,0.24813999235630035
1503,508.4196443557739,5.701251211576164e-05,0.009315124712884426,0.12410115450620651,0.2586285173892975
1504,508.7471752166748,0.00012337512453086674,0.006557407323271036,0.12698441743850708,0.2660321593284607
1505,509.07472229003906,5.8448673371458426e-05,-0.04417576640844345,0.13529546558856964,0.25760021805763245
1506,509.4028015136719,6.929731171112508e-05,0.028948955237865448,0.1317208707332611,0.24361552298069
1507,509.73025131225586,7.527332491008565e-05,0.10778233408927917,0.1339721977710724,0.24999091029167175
1508,510.05720615386963,3.4142783988500014e-05,0.10569406300783157,0.13288506865501404,0.2598624527454376
1509,510.38434314727783,8.043558045756072e-05,-0.003327314741909504,0.12491556257009506,0.25204747915267944
1510,510.711847782135,7.810155511833727e-05,0.02360496297478676,0.1273120492696762,0.2682943642139435
1511,511.0393044948578,6.588298856513575e-05,0.020213641226291656,0.12754903733730316,0.28577524423599243
1512,511.3665363788605,7.17102739145048e-05,-0.03227322921156883,0.12227737158536911,0.2793998718261719
1513,511.6942503452301,0.0001453704753657803,-0.002402133774012327,0.14255891740322113,0.29832032322883606
1514,512.0221617221832,8.320155029650778e-05,-0.15523259341716766,0.14550676941871643,0.29646942019462585
1515,512.3494734764099,5.2537692681653425e-05,0.005055881571024656,0.13064371049404144,0.27096793055534363
1516,512.6768362522125,4.305529364501126e-05,0.03187328577041626,0.13298435509204865,0.28207340836524963
1517,513.0045173168182,5.8984660427086055e-05,0.0566585436463356,0.13888390362262726,0.28145644068717957
1518,513.3320479393005,9.501718886895105e-05,-0.04846435785293579,0.1351734846830368,0.27610936760902405
1519,513.6599688529968,0.00016506768588442355,0.04597616568207741,0.1505666822195053,0.2756980359554291
1520,513.9875917434692,0.00012325012357905507,0.013700265437364578,0.14807651937007904,0.2824847102165222
1521,514.3154039382935,9.13546682568267e-05,-0.012441148050129414,0.14713354408740997,0.28742048144340515
1522,514.6427624225616,5.748901457991451e-05,0.03159525617957115,0.14801949262619019,0.2919449508190155
1523,514.970817565918,6.76111230859533e-05,-0.0069497679360210896,0.1485338658094406,0.29667505621910095
1524,515.2978632450104,0.00012724772386718541,0.06922920793294907,0.13905395567417145,0.2956467866897583
1525,515.6256282329559,4.2546773329377174e-05,0.06289080530405045,0.1321268379688263,0.28577524423599243
1526,515.9532074928284,0.00010026878589997068,-0.0070950030349195,0.1389170140028,0.28721484541893005
1527,516.2809157371521,5.856950519955717e-05,-0.02825390361249447,0.13381341099739075,0.27796027064323425
1528,516.6083009243011,3.1171755836112425e-05,0.0393628291785717,0.1273326724767685,0.25780585408210754
1529,516.9358832836151,9.323014819528908e-05,-0.04558555409312248,0.12388987839221954,0.26520952582359314
1530,517.2641236782074,7.935358007671311e-05,0.011033906601369381,0.1236787810921669,0.27076226472854614
1531,517.5914196968079,2.876278813346289e-05,0.02272495999932289,0.12285096198320389,0.2693226635456085
1532,517.9184653759003,6.819600093876943e-05,-0.02864161878824234,0.12416712194681168,0.26150768995285034
1533,518.2458972930908,8.618539141025394e-05,0.008306190371513367,0.12616650760173798,0.2643868923187256
1534,518.5735023021698,4.391042239149101e-05,0.1113344132900238,0.12579168379306793,0.2584228515625
1535,518.9008173942566,9.48248416534625e-05,-0.001161253429017961,0.12962885200977325,0.28351300954818726
1536,519.2286653518677,2.043996937572956e-05,0.09907638281583786,0.12323242425918579,0.2617133557796478
1537,519.5564703941345,5.842058817506768e-05,0.003424727823585272,0.12851014733314514,0.2623303234577179
1538,519.8842086791992,7.65272561693564e-05,0.1309531033039093,0.13235072791576385,0.28145644068717957
1539,520.2113962173462,6.209434650372714e-05,0.018577374517917633,0.1339244544506073,0.2775489389896393
1540,520.5386250019073,8.296575106214732e-05,0.014916293323040009,0.13268442451953888,0.2793998718261719
1541,520.8661756515503,0.00010207302693743259,-0.08647812902927399,0.12884466350078583,0.28536394238471985
1542,521.1941463947296,0.00010680809646146372,0.1287146657705307,0.134098619222641,0.2880374491214752
1543,521.5218243598938,0.0001251166977453977,0.06839870661497116,0.13915733993053436,0.3071635663509369
1544,521.8493821620941,6.242924428079277e-05,0.07009302079677582,0.13450247049331665,0.2880374491214752
1545,522.1770236492157,6.658382335444912e-05,-0.020865660160779953,0.13267399370670319,0.297703355550766
1546,522.5040998458862,0.00011048450687667355,0.09443069994449615,0.13020706176757812,0.2756980359554291
1547,522.8316602706909,3.640729119069874e-05,0.1621621549129486,0.13028517365455627,0.24978524446487427
1548,523.1588842868805,7.102070958353579e-05,0.08900797367095947,0.12989473342895508,0.24649235606193542
1549,523.4867660999298,9.86393351922743e-05,-0.05564260482788086,0.1393739879131317,0.24834325909614563
1550,523.8142533302307,7.697918044868857e-05,0.028791198506951332,0.12671975791454315,0.25903981924057007
1551,524.1415510177612,0.0001110566226998344,0.019349757581949234,0.12016168236732483,0.2623303234577179
1552,524.4691090583801,0.00015359331155195832,0.07043683528900146,0.13305920362472534,0.2604794204235077
1553,524.7967627048492,9.244957618648186e-05,-0.02430097572505474,0.1314225196838379,0.26109638810157776
1554,525.1242952346802,6.519461021525785e-05,-0.07907986640930176,0.12528696656227112,0.2791942059993744
1555,525.451934337616,8.521811832906678e-05,0.041074857115745544,0.1293378621339798,0.28947705030441284
1556,525.7799880504608,5.460537795443088e-05,-0.00039406298310495913,0.13146473467350006,0.2902996838092804
1557,526.1078488826752,5.003059050068259e-05,0.048109427094459534,0.11719263345003128,0.26109638810157776
1558,526.4353713989258,0.00019488188263494521,-0.015280636958777905,0.12933552265167236,0.28577524423599243
1559,526.7629301548004,2.6642277589417063e-05,-0.021332623437047005,0.12283147126436234,0.26335862278938293
1560,527.0912575721741,6.973740528337657e-05,0.05128554254770279,0.12508746981620789,0.25965678691864014
1561,527.4179902076721,4.910937786917202e-05,0.06401804089546204,0.12186295539140701,0.26664912700653076
1562,527.7453501224518,9.851993672782555e-05,0.05259323865175247,0.11967629939317703,0.27405276894569397
1563,528.8433609008789,6.043157554813661e-05,-0.034173913300037384,0.11242494732141495,0.27425843477249146
1564,529.1706790924072,5.38151798537001e-05,0.03767158091068268,0.1158299371600151,0.2567775845527649
1565,529.4981958866119,9.779073297977448e-05,-0.04352409392595291,0.13372749090194702,0.2717905640602112
1566,529.8253972530365,5.172923920326866e-05,0.09233861416578293,0.1262945532798767,0.2713792324066162
1567,530.152827501297,4.247410470270552e-05,0.04388681799173355,0.12072546035051346,0.25554364919662476
1568,530.4805653095245,5.865351340617053e-05,0.045469559729099274,0.11153429746627808,0.24793432652950287
1569,530.807549238205,9.381621202919632e-05,0.030396632850170135,0.11443564295768738,0.24114765226840973
1570,531.1346089839935,8.650503878016025e-05,0.0068830824457108974,0.11548899114131927,0.23826844990253448
1571,531.4620387554169,5.271596091915853e-05,-0.06326259672641754,0.11046051979064941,0.2456721067428589
1572,531.7891767024994,4.1106010030489415e-05,0.015987439081072807,0.10699952393770218,0.26315295696258545
1573,532.1168746948242,5.439174856292084e-05,0.08454443514347076,0.11489672213792801,0.2674717605113983
1574,532.444013595581,7.413288403768092e-05,0.029411111027002335,0.1181776225566864,0.26109638810157776
1575,532.7717068195343,5.5142743804026395e-05,0.053480055183172226,0.11875230818986893,0.26294729113578796
1576,533.0997817516327,2.0765874069184065e-05,0.1417458951473236,0.11372116953134537,0.24608340859413147
1577,533.4268984794617,7.82367933425121e-05,-0.07677765190601349,0.1122153177857399,0.2543097138404846
1578,533.7541382312775,7.655338413314894e-05,0.0648030936717987,0.11798784881830215,0.26130205392837524
1579,534.0816802978516,3.3135333069367334e-05,-0.004166807048022747,0.1090993657708168,0.2588341534137726
1580,534.4093415737152,5.604979014606215e-05,-0.020270980894565582,0.10755757242441177,0.2608907222747803
1581,534.7368664741516,4.2242827476002276e-05,-0.07698045670986176,0.11095201224088669,0.2530757486820221
1582,535.0642614364624,0.0001479663624195382,-0.03330151364207268,0.10980359464883804,0.2598624527454376
1583,535.3918886184692,2.6399655325803906e-05,0.03311264514923096,0.11460552364587784,0.25595495104789734
1584,535.7191777229309,4.528622594079934e-05,-0.05315409600734711,0.10718885064125061,0.24402685463428497
1585,536.0466282367706,7.246687164297327e-05,0.1409296840429306,0.11166021227836609,0.23374399542808533
1586,536.3739433288574,4.673314106184989e-05,0.03278745338320732,0.11695054173469543,0.24299855530261993
1587,536.7009437084198,5.3631531045539305e-05,0.009166717529296875,0.1291663497686386,0.23353596031665802
1588,537.0282049179077,5.798614438390359e-05,-0.06102953478693962,0.12347233295440674,0.25119316577911377
1589,537.3560888767242,0.00013036499149166048,-0.0005260991747491062,0.12831681966781616,0.2600184381008148
1590,537.6832184791565,4.2909297917503864e-05,0.039132259786129,0.12644062936306,0.2489129602909088
1591,538.0106587409973,9.316575597040355e-05,0.0177146103233099,0.12608137726783752,0.24721015989780426
1592,538.3384041786194,3.240216392441653e-05,0.031998004764318466,0.11872366070747375,0.24546405673027039
1593,538.6654536724091,0.00010220387775916606,0.008255872875452042,0.11942549049854279,0.24258483946323395
1594,538.9931855201721,1.1345613529556431e-05,0.0881100445985794,0.12708385288715363,0.27261078357696533
1595,539.3203756809235,8.129594789352268e-05,0.10445703566074371,0.11743155866861343,0.2672636806964874
1596,539.6477098464966,6.555244908668101e-05,-0.015674389898777008,0.11272149533033371,0.2565695345401764
1597,539.9748356342316,7.488355913665146e-05,-0.025647154077887535,0.11122171580791473,0.24978284537792206
1598,540.3025870323181,8.54874451761134e-05,0.15742236375808716,0.11367618292570114,0.25369033217430115
1599,540.6300692558289,7.496609759982675e-05,0.006688808556646109,0.11455541849136353,0.23086239397525787
1600,540.9575545787811,0.00012868967314716429,0.038801390677690506,0.12176477909088135,0.2501941919326782
1601,541.2843141555786,7.846783410059288e-05,0.017250601202249527,0.1280277669429779,0.24423010647296906
1602,541.6121456623077,8.996971882879734e-05,0.02243053913116455,0.13051095604896545,0.24196787178516388
1603,541.9393935203552,6.971193215576932e-05,0.12646786868572235,0.1302025467157364,0.24957720935344696
1604,542.2665796279907,5.051961852586828e-05,0.018389936536550522,0.12201488018035889,0.22901147603988647
1605,542.5943531990051,1.8338456357014365e-05,0.054838936775922775,0.11928381770849228,0.2360038459300995
1606,542.921359539032,3.3579890441615134e-05,0.07993695884943008,0.11784408986568451,0.2378547489643097
1607,543.2484910488129,3.9550290239276364e-05,0.06497960537672043,0.11648830026388168,0.24443575739860535
1608,543.5759739875793,5.674815474776551e-05,0.08951689302921295,0.11825777590274811,0.24443575739860535
1609,543.9031405448914,8.404489199165255e-05,0.03286714106798172,0.12154271453619003,0.2557469308376312
1610,544.2304828166962,6.436085823224857e-05,0.018978113308548927,0.12200883775949478,0.2471093237400055
1611,544.5578107833862,3.6979399737901986e-05,-0.015960147604346275,0.12140757590532303,0.26479580998420715
1612,544.8851046562195,4.5091404899721965e-05,-0.040730319917201996,0.12810446321964264,0.2695259153842926
1613,545.2122581005096,8.131947106448933e-05,-0.10005492717027664,0.12574636936187744,0.26500147581100464
1614,545.5393631458282,9.142312774201855e-05,-0.02746734581887722,0.12074930220842361,0.26273924112319946
1615,545.8668396472931,6.98576623108238e-05,0.03831585869193077,0.12384182959794998,0.2652071416378021
1616,546.194009065628,6.858372216811404e-05,0.009843234904110432,0.12910465896129608,0.2730221152305603
1617,546.5214145183563,6.59147190162912e-05,0.03901367262005806,0.12555944919586182,0.26109397411346436
1618,546.8486664295197,9.239248902304098e-05,0.113636814057827,0.12763871252536774,0.29255950450897217
1619,547.1763973236084,0.00010653511708369479,0.0011175083927810192,0.12159426510334015,0.28165972232818604
1620,547.5041761398315,4.0637045458424836e-05,-0.04316316917538643,0.1237223818898201,0.28762373328208923
1621,547.8315451145172,0.00011423014802858233,-0.10258615016937256,0.12460018694400787,0.2524563670158386
1622,548.1588568687439,2.696486035347334e-06,0.0208177138119936,0.11998920142650604,0.24464143812656403
1623,548.486013174057,6.120866601122543e-05,0.032928720116615295,0.1143973097205162,0.2489602416753769
1624,548.8138728141785,3.47930435964372e-05,0.10292308777570724,0.10756760090589523,0.2545129656791687
1625,549.1407794952393,4.525346957962029e-05,-0.029160205274820328,0.11539141088724136,0.23497550189495087
1626,549.4676930904388,6.190081330714747e-05,0.09029216319322586,0.12082625925540924,0.23908869922161102
1627,549.7948634624481,3.5331824619788677e-05,0.022439688444137573,0.10713309049606323,0.2057722508907318
1628,550.1225190162659,6.551133265020326e-05,0.03987440839409828,0.11380888521671295,0.2191007286310196
1629,550.4502279758453,6.283211405389011e-05,0.00894194096326828,0.11108364164829254,0.21365083754062653
1630,550.7775521278381,5.560758290812373e-05,-0.06996206939220428,0.10767948627471924,0.22290539741516113
1631,551.1047158241272,5.9774516557808965e-05,0.07375282049179077,0.10902733355760574,0.21244259178638458
1632,551.4322283267975,1.776462704583537e-05,-0.0018612903077155352,0.09999571740627289,0.20478187501430511
1633,551.7594265937805,8.679994789417833e-05,-0.05181440711021423,0.09567131102085114,0.21401071548461914
1634,552.0869698524475,6.386341556208208e-05,0.10762620717287064,0.09169290959835052,0.21169708669185638
1635,552.415144443512,7.141764945117757e-05,0.030437301844358444,0.0936574637889862,0.1997946798801422
1636,552.7429702281952,8.576201071264222e-05,0.027987752109766006,0.09394964575767517,0.20227846503257751
1637,553.0719840526581,5.525851884158328e-05,-0.01983371004462242,0.09477443248033524,0.1987822949886322
1638,553.400768995285,7.10927924956195e-05,0.06328311562538147,0.09871824830770493,0.20885950326919556
1639,553.7293367385864,9.97028109850362e-05,-0.0033999918960034847,0.10120810568332672,0.20694127678871155
1640,554.0574300289154,3.018679672095459e-05,0.05739494785666466,0.09678409993648529,0.19300800561904907
1641,555.1552646160126,0.00010022717469837517,-0.06316111236810684,0.10141243040561676,0.19014470279216766
1642,555.4835820198059,2.1166222722968087e-05,0.019090816378593445,0.10016945004463196,0.1860315501689911
1643,555.8111760616302,9.845377462625038e-06,0.06301610171794891,0.09516632556915283,0.19158191978931427
1644,556.1394424438477,6.0387406847439706e-05,-0.00010790586384246126,0.100457102060318,0.19837096333503723
1645,556.467127084732,4.3034036934841424e-05,-0.08600062131881714,0.09710035473108292,0.20207281410694122
1646,556.7947397232056,5.37398736923933e-05,0.038105662912130356,0.10086358338594437,0.19538654386997223
1647,557.1225128173828,9.634915477363393e-05,0.008472989313304424,0.11179792135953903,0.20536088943481445
1648,557.4500632286072,5.810513175674714e-05,0.016689935699105263,0.10555734485387802,0.21605508029460907
1649,557.7775650024414,2.362100531172473e-05,0.0013817285653203726,0.09620130062103271,0.20967967808246613
1650,558.1053287982941,8.110034104902297e-05,0.019723623991012573,0.09825727343559265,0.21297022700309753
1651,558.4327213764191,6.702109385514632e-05,-0.07166317850351334,0.09479240328073502,0.2076231688261032
1652,558.7601091861725,5.05907810293138e-05,-0.08765596896409988,0.09448135644197464,0.20638921856880188
1653,559.0872910022736,3.877274502883665e-05,-0.006074128206819296,0.09178812056779861,0.21852296590805054
1654,559.414909362793,7.919791096355766e-05,-0.046556439250707626,0.08935874700546265,0.19652006030082703
1655,559.7425980567932,6.112321716500446e-05,0.06052059680223465,0.09193893522024155,0.2191399335861206
1656,560.0699729919434,9.010826033772901e-05,0.018299059942364693,0.09707974642515182,0.19847139716148376
1657,560.3977046012878,7.404390635201707e-05,0.008201449178159237,0.09743928164243698,0.2010420858860016
1658,560.7249989509583,3.7282257835613564e-05,0.09681377559900284,0.09528446197509766,0.19775399565696716
1659,561.052197933197,5.756029349868186e-05,0.05625319853425026,0.09237828105688095,0.19795723259449005
1660,561.3796091079712,6.977438897592947e-05,-0.00866294838488102,0.09603161364793777,0.20001623034477234
1661,561.7070636749268,3.8677248085150495e-05,0.028603529557585716,0.08975253254175186,0.20330436527729034
1662,562.0349667072296,8.120120037347078e-05,0.10051307082176208,0.0958598330616951,0.20741748809814453
1663,562.3624837398529,3.320125688333064e-05,-0.044482409954071045,0.0983864888548851,0.2150268256664276
1664,562.6901309490204,6.150324043119326e-05,0.03824343532323837,0.11065564304590225,0.21646636724472046
1665,563.0170917510986,1.9670305846375413e-05,0.06665932387113571,0.10244438797235489,0.1960035115480423
1666,563.3449087142944,8.589342178311199e-05,-0.04387243092060089,0.11350987106561661,0.20721180737018585
1667,563.6722943782806,8.242675539804623e-05,0.08641096949577332,0.12506160140037537,0.23353596031665802
1668,564.0001647472382,4.006408198620193e-05,0.03002985566854477,0.11472109705209732,0.2248983532190323
1669,564.3273160457611,7.430009281961247e-05,0.025792134925723076,0.10556407272815704,0.21348439157009125
1670,564.6553919315338,4.5186017814558e-05,-0.026731237769126892,0.10956217348575592,0.20515528321266174
1671,564.9825239181519,5.321208300301805e-05,0.02829195000231266,0.10267576575279236,0.21060514450073242
1672,565.309713602066,3.804338484769687e-05,-0.028342360630631447,0.10070168226957321,0.22736623883247375
1673,565.6371920108795,3.9694754377705976e-05,0.01984035223722458,0.09876026958227158,0.22407570481300354
1674,565.9644663333893,3.9377639041049406e-05,-0.009313848800957203,0.09231217205524445,0.213998481631279
1675,566.2922205924988,6.551932165166363e-05,-0.11304038763046265,0.09332524240016937,0.19795966148376465
1676,566.61985206604,9.241396037396044e-05,-0.007180333137512207,0.09993725270032883,0.20741988718509674
1677,566.9473910331726,9.550178947392851e-05,0.03788308426737785,0.09834010154008865,0.20310109853744507
1678,567.2748219966888,5.988294287817553e-05,0.0036848329473286867,0.11786015331745148,0.2140009105205536
1679,567.6020746231079,3.6684286897070706e-05,0.06726790219545364,0.10056018084287643,0.21256132423877716
1680,567.9294192790985,6.590541306650266e-05,-0.029047766700387,0.10368527472019196,0.213589608669281
1681,568.2575118541718,1.1070694199588615e-05,0.10593097656965256,0.09887266159057617,0.2191440910100937
1682,568.585727930069,3.8224985473789275e-05,-0.010678453370928764,0.09772703796625137,0.2106350213289261
1683,568.9131252765656,9.560697799315676e-05,0.023688333109021187,0.10944032669067383,0.2154405117034912
1684,569.2402834892273,6.150255649117753e-05,0.013941915705800056,0.10356836766004562,0.21873103082180023
1685,569.5674800872803,5.45671719009988e-05,0.011588327586650848,0.09785141050815582,0.21163760125637054
1686,569.89497590065,8.892425103113055e-05,0.0003472041862551123,0.12392798066139221,0.21235565841197968
1687,570.222341299057,0.0001126282149925828,-0.0064305877313017845,0.1266907900571823,0.20556898415088654
1688,570.5500826835632,8.947932656155899e-05,-0.06597641110420227,0.12559212744235992,0.20865383744239807
1689,570.877313375473,0.00012126654473831877,-0.0784890428185463,0.1395975798368454,0.21339888870716095
1690,571.2045252323151,7.380808528978378e-05,-0.03781777620315552,0.11409621685743332,0.2018945962190628
1691,571.5318596363068,9.2582922661677e-05,-0.012141120620071888,0.11791084706783295,0.197357639670372
1692,571.8591275215149,4.378855010145344e-05,-0.06006212532520294,0.1110348328948021,0.19795966148376465
1693,572.186897277832,7.838042074581608e-05,-0.02654804103076458,0.10883191972970963,0.2121499925851822
1694,572.5143959522247,6.481077434727922e-05,0.026218680664896965,0.10255590081214905,0.20310109853744507
1695,572.8420445919037,0.00010942765220534056,-0.013639898039400578,0.11185430735349655,0.20408613979816437
1696,573.1694869995117,8.112566138152033e-05,0.08827991038560867,0.10291335731744766,0.22860433161258698
1697,573.4968390464783,6.364857108565047e-05,0.013012589886784554,0.1005399152636528,0.23017245531082153
1698,573.824625492096,0.0001361836475552991,-0.08296279609203339,0.11449571698904037,0.20188212394714355
1699,574.1521770954132,9.14858901523985e-05,0.0400286540389061,0.1114540845155716,0.20737022161483765
1700,574.4797217845917,6.031569864717312e-05,-0.016376346349716187,0.10645075142383575,0.2065700888633728
1701,574.8071749210358,8.13374063000083e-05,0.008949763141572475,0.12001422047615051,0.22839687764644623
1702,575.1361951828003,7.83127179602161e-05,0.04780520498752594,0.1052638366818428,0.21482351422309875
1703,575.4636387825012,8.644651097711176e-05,0.012532002292573452,0.09961993992328644,0.19776897132396698
1704,575.7910966873169,8.050560427363962e-05,0.02523108385503292,0.1029859334230423,0.20393867790699005
1705,576.1192812919617,0.00012194336159154773,-0.02818782813847065,0.12015142291784286,0.22304977476596832
1706,576.4478735923767,6.283551920205355e-05,0.012095260433852673,0.11229560524225235,0.2172914296388626
1707,576.7753295898438,7.886533421697095e-05,-0.06257635354995728,0.10322794318199158,0.2228441685438156
1708,577.1031007766724,6.262357783271e-05,0.04272817447781563,0.10077058523893356,0.21050475537776947
1709,577.4305396080017,0.00010944680980173871,0.007164570968598127,0.1017070934176445,0.21708576381206512
1710,577.758190870285,6.947013753233477e-05,0.012699629180133343,0.11607973277568817,0.2323044091463089
1711,578.0860085487366,2.485997902113013e-05,0.08857839554548264,0.10185888409614563,0.21790839731693268
1712,578.4137508869171,6.86712737660855e-05,-0.03233078122138977,0.11000373214483261,0.22181589901447296
1713,578.7409064769745,9.338805102743208e-05,-0.03703613206744194,0.12302008271217346,0.23312701284885406
1714,579.0687222480774,6.333723285933957e-05,-0.03627829626202583,0.11773475259542465,0.22901389002799988
1715,579.3964331150055,5.506982051883824e-05,0.03325212001800537,0.10476982593536377,0.221404567360878
1716,579.7237184047699,6.472408858826384e-05,-0.03438620641827583,0.095973901450634,0.21071040630340576
1717,580.0514633655548,7.502930202463176e-06,0.0034145591780543327,0.08908534049987793,0.1969313770532608
1718,580.3792855739594,3.8472651795018464e-05,0.03165707364678383,0.09311208128929138,0.20166148245334625
1719,581.4788708686829,7.187467417679727e-05,-0.014226225204765797,0.09185205399990082,0.2174970954656601
1720,581.8066940307617,8.355454338015988e-05,-0.03856514021754265,0.09888573735952377,0.22901389002799988
1721,582.134149312973,4.857398016611114e-05,0.07721482962369919,0.09861075133085251,0.23107045888900757
1722,582.4613075256348,4.733526657219045e-05,-0.0508916936814785,0.09505509585142136,0.21790839731693268
1723,582.7888684272766,5.911209882469848e-05,0.0011837159981951118,0.09491769224405289,0.2195536494255066
1724,583.1172482967377,0.0001071095175575465,-0.12458253651857376,0.10082606226205826,0.2228441685438156
1725,583.4446678161621,9.525066707283258e-05,0.038463156670331955,0.0976264476776123,0.21050475537776947
1726,583.7719030380249,7.340403681155294e-05,0.023477010428905487,0.09733954817056656,0.20783120393753052
1727,584.0997602939606,8.141867874655873e-05,-0.11472009122371674,0.10116622596979141,0.21029908955097198
1728,584.4283082485199,3.3916756365215406e-05,-0.021638967096805573,0.10064064711332321,0.20865383744239807
1729,584.7555940151215,5.609258005279116e-05,0.008646354079246521,0.10328049957752228,0.20104451477527618
1730,585.08296251297,0.00017048168228939176,-0.06182284653186798,0.1221594586968422,0.2121649533510208
1731,585.4100761413574,8.586343028582633e-05,0.008030720055103302,0.10281442105770111,0.22592902183532715
1732,585.7374384403229,5.265029540169053e-05,0.0988030955195427,0.10185929387807846,0.21523486077785492
1733,586.0654995441437,6.48047644062899e-05,0.0018463134765625,0.09290953725576401,0.215851828455925
1734,586.3927381038666,5.3942105296300724e-05,-0.0026712261606007814,0.08992871642112732,0.2286025732755661
1735,586.7202587127686,5.680182221112773e-05,0.007392210885882378,0.09198297560214996,0.23127610981464386
1736,587.048225402832,9.371822670800611e-05,0.014261707663536072,0.0966787189245224,0.22819125652313232
1737,587.375661611557,8.539134432794526e-05,0.018058989197015762,0.09708155691623688,0.22531205415725708
1738,587.7034068107605,5.578871787292883e-05,0.04564507678151131,0.09005913883447647,0.2177027463912964
1739,588.0310595035553,5.696067455573939e-05,0.028966784477233887,0.08872044086456299,0.21811406314373016
1740,588.3586604595184,9.419710113434121e-05,-0.004526119213551283,0.09789741039276123,0.24032503366470337
1741,588.6865229606628,0.00011344741506036371,-0.03712661564350128,0.09946389496326447,0.23909108340740204
1742,589.0138020515442,4.617584636434913e-05,-0.014720010571181774,0.08642523735761642,0.22921954095363617
1743,589.3417861461639,5.0764654588419944e-05,0.08727439492940903,0.08931034803390503,0.2251063883304596
1744,589.6694300174713,6.336153455777094e-05,-0.01801702193915844,0.09188437461853027,0.22222720086574554
1745,589.9967310428619,9.900092118186876e-05,-0.010999560356140137,0.10968992859125137,0.24258725345134735
1746,590.3238604068756,4.6562752686440945e-05,0.0825088769197464,0.1000048890709877,0.21071040630340576
1747,590.6514115333557,9.619024058338255e-05,-0.016849109902977943,0.09571561962366104,0.20495200157165527
1748,590.9793126583099,5.985104507999495e-05,0.0198499858379364,0.09521590918302536,0.20042754709720612
1749,591.3070683479309,5.6480195780750364e-05,-0.04565268009901047,0.09964222460985184,0.2045406997203827
1750,591.6340572834015,0.00011456356878625229,-0.013987192884087563,0.10375986248254776,0.20844817161560059
1751,591.961523771286,0.0001037396359606646,0.01891040988266468,0.1006099134683609,0.20392373204231262
1752,592.2889482975006,6.14196906099096e-05,-0.016210345551371574,0.10023868829011917,0.19960491359233856
1753,592.6164448261261,0.0001008318504318595,0.03577820584177971,0.1011071503162384,0.20865383744239807
1754,592.9435062408447,5.717447857023217e-05,0.09616760164499283,0.09945561736822128,0.19795966148376465
1755,593.2713623046875,6.783670687582344e-05,0.026329437270760536,0.10056298226118088,0.1948748081922531
1756,593.5991570949554,5.9833171690115705e-05,-0.04273936524987221,0.09798794239759445,0.20145584642887115
1757,593.9266817569733,3.191476207575761e-05,-0.011660551652312279,0.09287059307098389,0.19549177587032318
1758,594.2537693977356,7.500211359001696e-05,-0.02983321063220501,0.09566672891378403,0.20598028600215912
1759,594.5811960697174,4.410236579133198e-05,-0.02001376636326313,0.09928642213344574,0.21317829191684723
1760,594.9084961414337,0.00019392800459172577,-0.11189873516559601,0.1391572654247284,0.252870112657547
1761,595.2359886169434,7.894659938756377e-05,0.011372246779501438,0.13438694179058075,0.2545153796672821
1762,595.5633118152618,7.15510977897793e-05,0.1058206558227539,0.13977757096290588,0.25389838218688965
1763,595.8911595344543,3.36337361659389e-05,0.041745785623788834,0.11933746188879013,0.22757427394390106
1764,596.21919465065,8.01177739049308e-05,0.14444997906684875,0.11208638548851013,0.22037628293037415
1765,596.5465152263641,5.026624785386957e-05,-0.028922298923134804,0.1045062392950058,0.2193480134010315
1766,596.8733730316162,6.463472527684644e-05,-0.015402030199766159,0.10153365135192871,0.22078759968280792
1767,597.2013916969299,5.414808038040064e-05,-0.009260191582143307,0.1038815900683403,0.21873103082180023
1768,597.5287947654724,0.00010648617899278179,0.06730499863624573,0.11163526773452759,0.23950240015983582
1769,597.8558664321899,9.728164877742529e-05,0.03601114824414253,0.11213310062885284,0.2362118810415268
1770,598.1833245754242,7.774477853672579e-05,0.0944838672876358,0.10796579718589783,0.22963085770606995
1771,598.5110831260681,3.5733417462324724e-05,0.07369743287563324,0.10576704889535904,0.22346115112304688
1772,598.8394215106964,0.00012690620496869087,-0.03368694707751274,0.10758908092975616,0.23333267867565155
1773,599.1671147346497,4.003696813015267e-05,-0.054449956864118576,0.1032392755150795,0.22243286669254303
1774,599.4945948123932,7.036184979369864e-05,-0.029894083738327026,0.10942510515451431,0.232510045170784
1775,599.8229494094849,5.4972082580206916e-05,0.03856100142002106,0.10841770470142365,0.23312701284885406
1776,600.1509191989899,5.774674718850292e-05,-0.0056643434800207615,0.10519499331712723,0.21893668174743652
1777,600.47820353508,4.689444540417753e-05,-0.056090958416461945,0.10477713495492935,0.21276697516441345
1778,600.8060998916626,4.0570237615611404e-05,0.044100966304540634,0.11189866811037064,0.21235565841197968
1779,601.1338231563568,4.958306817570701e-05,0.058444347232580185,0.10492993891239166,0.2119443565607071
1780,601.4615466594696,7.531318988185376e-05,-0.016369374468922615,0.10227950662374496,0.20947647094726562
1781,601.7886762619019,0.00011410418665036559,0.036490652710199356,0.10829813033342361,0.2251063883304596
1782,602.1162676811218,6.99266092851758e-05,0.05624615401029587,0.11627885699272156,0.21461787819862366
1783,602.4435546398163,2.837159081536811e-05,0.04337296262383461,0.11479906737804413,0.22366680204868317
1784,602.7710101604462,2.1749092411482707e-05,-0.03641486540436745,0.11974028497934341,0.24320422112941742
1785,603.098699092865,9.12701289053075e-05,-0.023491472005844116,0.11436743289232254,0.20927080512046814
1786,603.4258921146393,8.159840217558667e-05,0.10825379937887192,0.12549878656864166,0.2172914296388626
1787,603.7531363964081,7.43760319892317e-05,-0.03559074178338051,0.12241300940513611,0.2339496612548828
1788,604.0807435512543,5.3511732403421775e-05,0.06262146681547165,0.11289358139038086,0.23004215955734253
1789,604.4081225395203,0.0001079606226994656,-0.03220338374376297,0.11635374277830124,0.23909108340740204
1790,604.7351286411285,7.715648098383099e-05,-0.06221458315849304,0.10856952518224716,0.2454664409160614
1791,605.0631713867188,3.715735147125088e-05,-0.050231680274009705,0.11195041984319687,0.2378571480512619
1792,605.3909528255463,7.819889287929982e-05,0.08056893944740295,0.13210146129131317,0.24484947323799133
1793,605.7183861732483,5.167683775653131e-05,0.0018210220150649548,0.1221272423863411,0.23847411572933197
1794,606.0458717346191,4.990201341570355e-05,-0.03499123081564903,0.11985204368829727,0.24464382231235504
1795,606.3734440803528,0.00010610295430524275,-0.02261742576956749,0.1270567625761032,0.25760021805763245
1796,606.7012755870819,7.031272980384529e-05,0.10419932007789612,0.11436428129673004,0.24690605700016022
1797,607.802374124527,3.490414746920578e-05,0.04239378869533539,0.11270008981227875,0.23374399542808533
1798,608.1296768188477,7.056311733322218e-05,0.049423567950725555,0.11265747249126434,0.2399137020111084
1799,608.4571416378021,7.125799311324954e-05,0.06746712327003479,0.11303337663412094,0.2304534912109375
1800,608.7842419147491,0.00010007085802499205,-0.004045099951326847,0.10656871646642685,0.2232554852962494
1801,609.1120026111603,9.617596515454352e-05,-0.0069254254922270775,0.11623869836330414,0.23333267867565155
1802,609.4394445419312,5.7266548537882045e-05,-0.004661683924496174,0.10551618784666061,0.2249007523059845
1803,609.7668447494507,0.00010963393287966028,-0.047067124396562576,0.1307206004858017,0.2571888864040375
1804,610.0945892333984,6.294201739365235e-05,-0.008664204739034176,0.11592589318752289,0.22798560559749603
1805,610.4225327968597,7.91370912338607e-05,-0.0718517079949379,0.13898707926273346,0.2438211888074875
1806,610.7500185966492,7.815958088031039e-05,-0.020452840253710747,0.13263458013534546,0.25040221214294434
1807,611.0770792961121,2.782523188216146e-05,0.003142100526019931,0.12318240851163864,0.23909108340740204
1808,611.4044919013977,4.791847459273413e-05,0.06420457363128662,0.11429822444915771,0.22777993977069855
1809,611.7323322296143,7.805913628544658e-05,0.11726663261651993,0.11044482886791229,0.2265460044145584
1810,612.0602309703827,5.6777571444399655e-05,0.05493985861539841,0.11416719108819962,0.221404567360878
1811,612.3876211643219,3.901686068275012e-05,0.04237237945199013,0.11914978176355362,0.21790839731693268
1812,612.7148251533508,7.922971417428926e-05,-0.040495216846466064,0.12107203155755997,0.21420657634735107
1813,613.0425541400909,2.4674140149727464e-05,0.03672199323773384,0.1162949651479721,0.22161023318767548
1814,613.3701853752136,6.910656520631164e-05,0.03611404076218605,0.12577563524246216,0.22572337090969086
1815,613.6975202560425,6.104275234974921e-05,0.04769379645586014,0.12388883531093597,0.23374399542808533
1816,614.0253462791443,6.488357757916674e-05,-0.042658787220716476,0.12296447157859802,0.2456721067428589
1817,614.3521564006805,6.400915299309418e-05,-0.0814909040927887,0.12050069123506546,0.23271571099758148
1818,614.6796765327454,9.559464524500072e-05,-0.07105850428342819,0.11316612362861633,0.22634033858776093
1819,615.0067963600159,5.5333755881292745e-05,0.04954984039068222,0.11067339777946472,0.22716297209262848
1820,615.3341362476349,2.2004540369380265e-05,-0.01630665734410286,0.10454519838094711,0.2306591421365738
1821,615.6613962650299,9.006421896629035e-05,-0.04565278813242912,0.1043897271156311,0.23826844990253448
1822,615.9893794059753,5.2731458708876744e-05,0.0030841112602502108,0.10800769925117493,0.2267516702413559
1823,616.3168840408325,6.775578367523849e-05,-0.04670003429055214,0.10648011416196823,0.23641753196716309
1824,616.6442728042603,6.258352368604392e-05,0.03554712235927582,0.10430151224136353,0.23867976665496826
1825,616.9720122814178,0.00010811429092427716,0.008728725835680962,0.10838062316179276,0.23682884871959686
1826,617.2993140220642,9.319962555309758e-05,0.020647376775741577,0.10641878098249435,0.22716297209262848
1827,617.6268734931946,0.00013406341895461082,0.04556729272007942,0.10905447602272034,0.2232554852962494
1828,617.9541430473328,7.805959467077628e-05,-0.05812313035130501,0.10646175593137741,0.23847411572933197
1829,618.2816829681396,9.528872033115476e-05,0.058583345264196396,0.1058172732591629,0.2339496612548828
1830,618.6090109348297,4.674462616094388e-05,0.039186738431453705,0.10340376943349838,0.2137952744960785
1831,618.9366102218628,4.64991717308294e-05,-0.008740697056055069,0.10173550248146057,0.20495200157165527
1832,619.2640671730042,3.69052795576863e-05,-0.011350278742611408,0.09814299643039703,0.20351240038871765
1833,619.591649055481,4.822169285034761e-05,-0.0009306025458499789,0.10036955773830414,0.20844817161560059
1834,619.9193506240845,0.00011322597856633365,-0.02693905681371689,0.12007398903369904,0.22326529026031494
1835,620.2462129592896,4.174347850494087e-05,0.09333741664886475,0.1048334464430809,0.19981057941913605
1836,620.5734219551086,5.135187893756665e-05,-0.013511309400200844,0.10054497420787811,0.1971370279788971
1837,620.9008891582489,2.2906329832039773e-05,0.11840920895338058,0.0919649749994278,0.19281822443008423
1838,621.2283074855804,1.5059832549013663e-05,-0.021084241569042206,0.08899843692779541,0.1823297142982483
1839,621.5556054115295,3.2431311410618946e-05,-0.003786335000768304,0.08876548707485199,0.1950804740190506
1840,621.883386850357,7.267235196195543e-05,0.013110055588185787,0.0957416445016861,0.19446349143981934
1841,622.2113780975342,4.7996647481340915e-05,0.017217040061950684,0.09254080802202225,0.19261258840560913
1842,622.5392479896545,3.774814467760734e-05,-0.008729812689125538,0.09339949488639832,0.20023171603679657
1843,622.866322517395,6.360076076816767e-05,0.0034736727830022573,0.09676600247621536,0.19117297232151031
1844,623.1938171386719,2.0692623365903273e-05,0.01801573671400547,0.08778921514749527,0.20577463507652283
1845,623.5213937759399,4.9588219553697854e-05,-0.022227926179766655,0.08575096726417542,0.21605749428272247
1846,623.8490927219391,9.018441778607666e-05,0.002954468596726656,0.09163593500852585,0.22798560559749603
1847,624.1764669418335,3.0486220566672273e-05,0.020818185061216354,0.0909091979265213,0.20351240038871765
1848,624.504236459732,3.50897062162403e-05,0.012156320735812187,0.08972392976284027,0.20351240038871765
1849,624.8312699794769,4.4950840674573556e-05,0.08709201961755753,0.08532494306564331,0.19844983518123627
1850,625.1586637496948,3.4075808798661456e-05,0.028054973110556602,0.08466411381959915,0.19754835963249207
1851,625.4860892295837,5.674034764524549e-05,-0.019957775250077248,0.08520273119211197,0.2063916176557541
1852,625.8140532970428,4.32615852332674e-05,0.03971678763628006,0.0906197652220726,0.1858258992433548
1853,626.1416871547699,3.578387259040028e-05,0.0044218203984200954,0.09213121235370636,0.2008388489484787
1854,626.4690775871277,5.95002384216059e-05,-0.04481049254536629,0.09088101983070374,0.2154405117034912
1855,626.7961976528168,8.378177881240845e-05,0.042056936770677567,0.09055108577013016,0.20721423625946045
1856,627.1232326030731,8.077958773355931e-05,-0.0481882281601429,0.08770912140607834,0.21050475537776947
1857,627.4503998756409,5.2780054829781875e-05,-0.015319833531975746,0.08601392060518265,0.2121499925851822
1858,627.7785711288452,8.432016329606995e-06,0.03856015205383301,0.08789125829935074,0.18459196388721466
1859,628.1060087680817,6.386525637935847e-05,-0.05441923439502716,0.08503399044275284,0.20042754709720612
1860,628.4334509372711,9.705879347166047e-05,-0.0005141544388607144,0.08996579796075821,0.208036869764328
1861,628.7606384754181,5.4559237469220534e-05,0.042146824300289154,0.08412807434797287,0.19590307772159576
1862,629.0884277820587,4.7570127208018675e-05,0.006517989560961723,0.08340558409690857,0.19569744169712067
1863,629.4157299995422,5.684114876203239e-05,-0.09710022807121277,0.08957292139530182,0.2119443565607071
1864,629.7431726455688,0.00011558874393813312,0.09134804457426071,0.08148787915706635,0.19631440937519073
1865,630.0706844329834,7.01123644830659e-05,-0.033503592014312744,0.08870269358158112,0.21523486077785492
1866,630.3983204364777,2.451611180731561e-05,-0.0020403205417096615,0.08011426031589508,0.20474635064601898
1867,630.7254362106323,6.555220170412213e-05,0.015710430219769478,0.07950010895729065,0.20927080512046814
1868,631.0539398193359,3.7597732443828136e-05,-0.05568099021911621,0.08015599101781845,0.21071040630340576
1869,631.3804304599762,4.366194116300903e-05,0.0634847953915596,0.0777367651462555,0.2006332129240036
1870,631.7080745697021,3.337789166835137e-05,-0.023449517786502838,0.07679031044244766,0.2063916176557541
1871,632.0358204841614,4.93517036375124e-05,0.04530330374836922,0.0759013369679451,0.19795966148376465
1872,632.363507270813,3.1767634936841205e-05,-0.02332378551363945,0.08005218207836151,0.20207281410694122
1873,632.6909203529358,6.063434557290748e-05,0.038739901036024094,0.09206078201532364,0.20906513929367065
1874,633.0185203552246,4.053178054164164e-05,-0.0029515265487134457,0.0871386006474495,0.1934351921081543
1875,633.3461973667145,9.264326217817143e-05,0.007908179424703121,0.08490107208490372,0.20865383744239807
1876,634.4456744194031,2.866882277885452e-05,0.027938732877373695,0.08711101859807968,0.2195536494255066
1877,634.7730541229248,5.246626096777618e-05,-0.04876096546649933,0.08973148465156555,0.2249007523059845
1878,635.100869178772,4.000401168013923e-05,0.0146973030641675,0.08524185419082642,0.21153302490711212
1879,635.4283328056335,7.023399666650221e-05,0.019187597557902336,0.088548444211483,0.22346115112304688
1880,635.7553853988647,6.289051088970155e-05,0.0554252453148365,0.08057988435029984,0.21029908955097198
1881,636.0833587646484,0.00010229873441858217,0.02361413836479187,0.08406095206737518,0.21235565841197968
1882,636.4109764099121,6.11449868301861e-05,-0.011627568863332272,0.09137997031211853,0.2100934386253357
1883,636.7393765449524,8.243698539445177e-05,0.04137652739882469,0.09116814285516739,0.20073778927326202
1884,637.0667934417725,3.679143264889717e-05,0.032698724418878555,0.08382170647382736,0.18993903696537018
1885,637.3947265148163,5.138366759638302e-05,0.013221361674368382,0.08245936781167984,0.20186714828014374
1886,637.7221596240997,4.3798936530947685e-05,0.043085385113954544,0.08519447594881058,0.22078759968280792
1887,638.0499975681305,5.386575503507629e-05,0.1051345244050026,0.08059950172901154,0.2006332129240036
1888,638.3778057098389,2.0871433662250638e-05,0.05928926169872284,0.08380613476037979,0.20371806621551514
1889,638.7058081626892,8.025491115404293e-05,0.033158160746097565,0.08594405651092529,0.20330676436424255
1890,639.0335621833801,3.510483293212019e-05,0.03544297441840172,0.08388201147317886,0.19397680461406708
1891,639.3603558540344,0.00011873689800268039,-0.02157444879412651,0.10422957688570023,0.1967274695634842
1892,639.6887345314026,3.398962871870026e-05,0.0667714774608612,0.10010842978954315,0.21451681852340698
1893,640.0161855220795,3.238333738408983e-05,0.018511362373828888,0.09801306575536728,0.20760159194469452
1894,640.3450009822845,3.981269765063189e-05,-0.037590548396110535,0.09058929979801178,0.20361697673797607
1895,640.6716275215149,4.819553214474581e-05,-0.1082754135131836,0.08852402120828629,0.20158611238002777
1896,640.9987030029297,8.493275527143851e-05,-0.026222795248031616,0.0902424231171608,0.19816532731056213
1897,641.3259994983673,7.82887073000893e-05,-0.009762735106050968,0.09483056515455246,0.20122620463371277
1898,641.6535143852234,3.634023232734762e-05,-0.015233268029987812,0.09040039032697678,0.20130333304405212
1899,641.9810931682587,3.955533975386061e-05,0.11096946150064468,0.08853168785572052,0.21461963653564453
1900,642.3095700740814,4.9224458052776754e-05,-0.08831916749477386,0.09103777259588242,0.207087442278862
1901,642.6370844841003,6.308434240054339e-05,0.026674842461943626,0.09726856648921967,0.20166148245334625
1902,642.9643342494965,4.167542647337541e-05,0.02764764241874218,0.09189330786466599,0.22055798768997192
1903,643.2916741371155,4.0612780139781535e-05,-0.003297027200460434,0.08924773335456848,0.2158021628856659
1904,643.6195974349976,8.815867477096617e-05,0.02143370546400547,0.09804198145866394,0.21091605722904205
1905,643.9472868442535,5.2332870836835355e-05,-0.031354330480098724,0.0914832204580307,0.20577463507652283
1906,644.274521112442,7.747461495455354e-05,-0.03848052769899368,0.09628889709711075,0.21708576381206512
1907,644.601793050766,6.185944221215323e-05,0.008762168698012829,0.0819435864686966,0.20865383744239807
1908,644.9293217658997,4.7467314288951457e-05,0.038716379553079605,0.07576625794172287,0.19531358778476715
1909,645.2573637962341,9.44962739595212e-05,-0.012006375938653946,0.09661193192005157,0.20906513929367065
1910,645.5846982002258,2.7669746486935765e-05,0.041784778237342834,0.08116703480482101,0.1913786381483078
1911,645.9121441841125,6.881519948365167e-05,-0.011650304310023785,0.08310254663228989,0.19199560582637787
1912,646.2400665283203,4.896738028037362e-05,0.02284342795610428,0.07628558576107025,0.19865550100803375
1913,646.5672676563263,3.694888073368929e-05,-0.010383586399257183,0.08469559997320175,0.19610874354839325
1914,646.8947279453278,7.26253492757678e-05,0.015183553099632263,0.08562643826007843,0.2093612402677536
1915,647.2226493358612,5.346425314201042e-05,-0.015863237902522087,0.08239094167947769,0.20977254211902618
1916,647.5502994060516,5.536300886888057e-05,0.0806826651096344,0.08669237792491913,0.22559818625450134
1917,647.8786299228668,5.305186641635373e-05,-0.0029725516214966774,0.0882493332028389,0.23659923672676086
1918,648.2080235481262,2.1218140318524092e-05,0.02143530361354351,0.08471393585205078,0.21644484996795654
1919,648.5349824428558,4.1332736145704985e-05,0.013884439133107662,0.08721397817134857,0.23127464950084686
1920,648.8623871803284,7.377425936283544e-05,-0.028840722516179085,0.0934971272945404,0.2422933727502823
1921,649.1901969909668,4.8963742301566526e-05,-0.032154615968465805,0.08201659470796585,0.22870473563671112
1922,649.5177550315857,3.659202775452286e-05,0.022291211411356926,0.08387371152639389,0.20924684405326843
1923,649.8460204601288,4.252423605066724e-05,0.008217967115342617,0.0898803323507309,0.21317829191684723
1924,650.1732473373413,5.314332156558521e-05,0.002036686986684799,0.08579637855291367,0.20844817161560059
1925,650.5009253025055,2.9294787964317948e-05,0.0562453456223011,0.08413860946893692,0.20598028600215912
1926,650.8284955024719,5.652368054143153e-05,0.008112426847219467,0.07805273681879044,0.19755010306835175
1927,651.1569502353668,5.735685772378929e-05,0.034255027770996094,0.08667764067649841,0.19775575399398804
1928,651.4842970371246,2.6931056709145196e-05,-0.01912478730082512,0.08931136131286621,0.20582778751850128
1929,651.8111174106598,5.2275903726695105e-05,-0.0006849122000858188,0.08284272998571396,0.19184312224388123
1930,652.1390883922577,5.466529182740487e-05,-0.019708838313817978,0.08487840741872787,0.19837096333503723
1931,652.4673452377319,6.457168638007715e-05,0.029816459864377975,0.0871652290225029,0.20104451477527618
1932,652.7957644462585,4.57898058812134e-05,0.009286373853683472,0.08919490873813629,0.1969313770532608
1933,653.1232116222382,4.83503463328816e-05,0.026649605482816696,0.09050505608320236,0.19734269380569458
1934,653.4512276649475,4.675838863477111e-05,0.025499491021037102,0.08918847143650055,0.19281822443008423
1935,653.7789554595947,5.1547693146858364e-05,-0.024383438751101494,0.09101459383964539,0.19716449081897736
1936,654.1067199707031,3.428476702538319e-05,0.00749253248795867,0.08649387955665588,0.20387405157089233
1937,654.4343826770782,2.8194188416819088e-05,-0.012930106371641159,0.0775730088353157,0.19850125908851624
1938,654.7617723941803,2.997105366375763e-05,0.001438569976016879,0.08735833317041397,0.19425784051418304
1939,655.0905437469482,5.1128452469129115e-05,0.06370609253644943,0.07741176337003708,0.2006092369556427
1940,655.4165799617767,5.43727983313147e-05,-0.039161719381809235,0.08098039776086807,0.1874711513519287
1941,655.7444317340851,4.690645801019855e-05,-0.021712495014071465,0.08037742227315903,0.17826975882053375
1942,656.0727627277374,4.456898386706598e-05,-0.06787685304880142,0.07968024164438248,0.18438629806041718
1943,656.3991060256958,4.991738387616351e-05,0.04941971227526665,0.08451434969902039,0.18130318820476532
1944,656.7274081707001,2.7515430701896548e-05,0.03603538125753403,0.08578917384147644,0.18161167204380035
1945,657.0545761585236,5.605256592389196e-05,0.054960958659648895,0.0817514955997467,0.17796127498149872
1946,657.3820383548737,6.12940639257431e-05,0.010740888305008411,0.08869472146034241,0.16875635087490082
1947,657.709000825882,2.6618548872647807e-05,0.0021386086009442806,0.07950744777917862,0.18032631278038025
1948,658.0372042655945,3.372696664882824e-05,-0.04262032359838486,0.08494766801595688,0.18775568902492523
1949,658.3645303249359,6.722505349898711e-05,0.08424793928861618,0.0838279277086258,0.18310268223285675
1950,658.6919665336609,3.174546691298019e-06,0.06856758892536163,0.08115225285291672,0.18901532888412476
1951,659.0193588733673,7.013593858573586e-05,-0.023952122777700424,0.07454095780849457,0.17693297564983368
1952,659.3468708992004,4.606671063811518e-05,0.024152535945177078,0.07886866480112076,0.17970934510231018
1953,659.6740355491638,4.0857805288396776e-05,-0.055851563811302185,0.0780731663107872,0.17718830704689026
1954,660.7780337333679,6.168095569591969e-05,0.024418393149971962,0.08227033913135529,0.18500500917434692
1955,661.1056101322174,9.572230919729918e-05,-0.04748256877064705,0.08448395878076553,0.1819184124469757
1956,661.4328620433807,6.410831701941788e-05,0.002430505584925413,0.09653326123952866,0.1750306487083435
1957,661.7602868080139,5.5569315009051934e-05,0.05278482288122177,0.10274124890565872,0.18757572770118713
1958,662.0876219272614,3.129765173071064e-05,-0.028920184820890427,0.10050068795681,0.1894780546426773
1959,662.4155926704407,2.919782855315134e-05,-0.04322962835431099,0.08402595669031143,0.18629038333892822
1960,662.7427649497986,0.00011316229938529432,-0.006770422216504812,0.08094339817762375,0.20019793510437012
1961,663.0703568458557,5.101958231534809e-05,0.07737486064434052,0.08292949199676514,0.18749859929084778
1962,663.3980166912079,6.436978583224118e-05,0.0592869333922863,0.08015371859073639,0.19593055546283722
1963,663.7257189750671,2.8020025638397783e-05,-0.05321108177304268,0.08721739798784256,0.1818687468767166
1964,664.0538222789764,8.283752686111256e-05,-0.019969284534454346,0.09842155873775482,0.1837693154811859
1965,664.3810720443726,0.0001145764981629327,-0.04659249261021614,0.12434694916009903,0.2068384289741516
1966,664.7086298465729,5.221175524638966e-05,0.006538268178701401,0.10382360219955444,0.1911313831806183
1967,665.0369234085083,3.083713454543613e-05,0.04471161216497421,0.09435377269983292,0.17670968174934387
1968,665.3637549877167,4.431950583239086e-05,0.016186626628041267,0.09349585324525833,0.18581001460552216
1969,665.6911563873291,6.915535777807236e-05,-0.04691470414400101,0.09688754379749298,0.1916712373495102
1970,666.0187084674835,6.195392779773101e-05,0.07287687063217163,0.08555135875940323,0.18094328045845032
1971,666.3462176322937,4.8720994527684525e-05,0.016593579202890396,0.08598315715789795,0.1846965253353119
1972,666.6749432086945,5.129447890794836e-05,0.015762249007821083,0.08548885583877563,0.19143179059028625
1973,667.0005850791931,6.096476499806158e-05,0.021204939112067223,0.0860818400979042,0.19045493006706238
1974,667.3279948234558,3.503128027659841e-05,0.0017041944665834308,0.08388563245534897,0.19122615456581116
1975,667.6558439731598,5.753212462877855e-05,-0.08389244973659515,0.08194790780544281,0.19644469022750854
1976,667.9831283092499,5.286608575261198e-05,0.08886347711086273,0.0811324343085289,0.20091772079467773
1977,668.310542345047,0.00010352747631259263,0.014950552023947239,0.08256879448890686,0.19703595340251923
1978,668.6382579803467,5.224652340984903e-05,0.057099856436252594,0.07880666851997375,0.19747298955917358
1979,668.9666323661804,9.194968151859939e-05,-0.01981886848807335,0.0863395482301712,0.19531358778476715
1980,669.2939765453339,3.105398718616925e-05,-0.04737769067287445,0.09831926226615906,0.22916345298290253
1981,669.6214394569397,4.463356526684947e-05,-0.005824236664921045,0.09243255108594894,0.2415478676557541
1982,669.9496853351593,4.1090199374593794e-05,0.013001665472984314,0.0901719480752945,0.2389642894268036
1983,670.2779648303986,2.2547361368197016e-05,0.027841418981552124,0.08461130410432816,0.22781060636043549
1984,670.6050543785095,4.3100546463392675e-05,0.01184077002108097,0.09242714196443558,0.21323144435882568
1985,670.9327962398529,8.007651194930077e-05,-0.03576328977942467,0.09386598318815231,0.2043350338935852
1986,671.2599744796753,3.743777051568031e-05,-0.020186947658658028,0.08104504644870758,0.21055790781974792
1987,671.5874423980713,3.487452704575844e-05,0.005068562924861908,0.07579167932271957,0.22534595429897308
1988,671.91628074646,8.576829714002088e-05,0.03146859258413315,0.07979848980903625,0.22543591260910034
1989,672.2431457042694,6.0350444982759655e-05,0.030445976182818413,0.0823412537574768,0.21472245454788208
1990,672.5708291530609,1.642265669943299e-05,-0.02101973071694374,0.10122928023338318,0.21048077940940857
1991,672.8985781669617,7.653734064660966e-05,0.00822681374847889,0.0819781944155693,0.21973535418510437
1992,673.2259476184845,7.585081038996577e-05,-0.027112731710076332,0.09471726417541504,0.19533927738666534
1993,673.5535328388214,3.2995867513818666e-05,-0.04849650710821152,0.11386261880397797,0.20104451477527618
1994,673.8812856674194,6.24555759713985e-05,0.041231244802474976,0.09370379149913788,0.18664851784706116
1995,674.2087032794952,5.463360866997391e-05,0.012176509015262127,0.08680849522352219,0.19611050188541412
1996,674.5363276004791,5.188945578993298e-05,0.0017527674790471792,0.07613220810890198,0.19832131266593933
1997,674.8638129234314,6.346953159663826e-05,0.005197478458285332,0.0723661556839943,0.21459393203258514
1998,675.191615819931,6.871551886433735e-05,-0.023106679320335388,0.07329543679952621,0.2020745426416397
1999,675.52099609375,5.871309622307308e-05,-0.04362610727548599,0.07729411125183105,0.2018945962190628
2000,675.8469698429108,4.620531399268657e-05,0.02047424204647541,0.07753778994083405,0.1926143318414688
2001,676.1743855476379,7.115717744454741e-05,-0.05210047587752342,0.08603954315185547,0.18438804149627686
2002,676.5020978450775,6.281500827753916e-05,0.022740045562386513,0.08416494727134705,0.18536491692066193
2003,676.830766916275,7.955550972837955e-05,0.02907644398510456,0.07869723439216614,0.20068636536598206
2004,677.157552242279,0.00010197775554843247,0.029959091916680336,0.09528893232345581,0.18587905168533325
2005,677.4848251342773,2.8104530429118313e-05,-0.047117311507463455,0.08343838900327682,0.2028200626373291
2006,677.8128504753113,5.901050099055283e-05,0.03445186838507652,0.08032764494419098,0.20112338662147522
2007,678.1411867141724,2.192222746089101e-05,0.008230180479586124,0.08429159224033356,0.17425943911075592
2008,678.4685978889465,6.887945346534252e-06,-0.023321934044361115,0.0784582644701004,0.19122615456581116
2009,678.7963066101074,2.9425063985399902e-05,-0.06690094619989395,0.08185099810361862,0.17641884088516235
2010,679.1239001750946,8.621304914413486e-06,-0.09526275098323822,0.08795280009508133,0.1691676378250122
2011,679.4529547691345,7.128997822292149e-05,0.009935930371284485,0.09485187381505966,0.1728695034980774
2012,679.7796101570129,2.9384744266280904e-05,0.07510602474212646,0.08065544813871384,0.17143164575099945
2013,680.107578754425,7.334211841225624e-05,-0.05315186455845833,0.08541328459978104,0.16988922655582428
2014,680.4354376792908,5.915464134886861e-05,-0.030841296538710594,0.07856332510709763,0.1915346384048462
2015,680.7633490562439,3.6685887607745826e-05,0.042380452156066895,0.07568838447332382,0.19832131266593933
2016,681.0911071300507,2.2767688278690912e-05,-0.022308362647891045,0.07662051916122437,0.20793578028678894
2017,681.4182291030884,1.4315182852442376e-05,0.10407465696334839,0.08282703161239624,0.21384842693805695
2018,681.7462346553802,4.226449891575612e-05,0.08188646286725998,0.07885919511318207,0.18197157979011536
2019,682.0743670463562,5.211881216382608e-05,-0.03338069096207619,0.08065463602542877,0.17677873373031616
2020,682.4019153118134,1.8621369235916063e-05,0.05988497659564018,0.08358476310968399,0.17703580856323242
2021,682.7292447090149,5.190995580051094e-05,-0.0385698601603508,0.08342872560024261,0.17235711216926575
2022,683.0566673278809,7.348447979893535e-05,0.05683448538184166,0.07854405045509338,0.18233147263526917
2023,683.3847043514252,4.209297912893817e-05,0.018270326778292656,0.08116919547319412,0.17235711216926575
2024,683.7124207019806,3.389206176507287e-05,-0.05760055035352707,0.07864055037498474,0.17369386553764343
2025,684.0403535366058,1.7817857951740734e-05,-0.007501177489757538,0.08266531676054001,0.19343695044517517
2026,684.3678767681122,3.681980524561368e-05,0.05584883689880371,0.07612671703100204,0.18829552829265594
2027,684.6955060958862,6.157011375762522e-05,-0.010665979236364365,0.07130748778581619,0.1846965253353119
2028,685.0228967666626,3.414896855247207e-05,-0.04472668841481209,0.07173154503107071,0.18073764443397522
2029,685.3505427837372,6.322597619146109e-05,0.07369828969240189,0.07116172462701797,0.18582765758037567
2030,685.6783215999603,3.6476725654210895e-05,0.0296101663261652,0.07275262475013733,0.1921001821756363
2031,686.0064058303833,6.689137808280066e-05,0.03292091190814972,0.07666865736246109,0.1876271367073059
2032,687.1022129058838,6.73013273626566e-05,0.00023369073460344225,0.08061772584915161,0.18737007677555084
2033,687.4297635555267,7.153086698963307e-06,0.05049007758498192,0.07822997868061066,0.18927238881587982
2034,687.7571251392365,4.613415148924105e-05,-0.018486076965928078,0.08370402455329895,0.1837710738182068
2035,688.0844442844391,6.200716597959399e-05,0.01631925068795681,0.07939381897449493,0.19312846660614014
2036,688.4116835594177,7.390091195702553e-05,-0.04573092237114906,0.08421792089939117,0.1833597719669342
2037,688.7397372722626,4.10314642067533e-05,0.000278124789474532,0.07869891077280045,0.1881926953792572
2038,689.0669314861298,5.5551827244926244e-05,0.05139080062508583,0.07927357405424118,0.1917402744293213
2039,689.3948261737823,4.7106481360970065e-05,0.00583619112148881,0.08069237321615219,0.19091767072677612
2040,689.7220859527588,4.569882730720565e-05,0.07749780267477036,0.08400798588991165,0.18767856061458588
2041,690.0493783950806,7.3200513725169e-05,-0.022366590797901154,0.08964955806732178,0.1869073510169983
2042,690.3766827583313,4.199987233732827e-05,-0.025116214528679848,0.08262359350919724,0.18778139352798462
2043,690.7042245864868,2.477324778737966e-05,-0.005236462224274874,0.08882921934127808,0.19528786838054657
2044,691.0312032699585,0.00010242762073175982,0.0009114790009334683,0.09495628625154495,0.20156042277812958
2045,691.3587365150452,5.345053068595007e-05,0.036618366837501526,0.0932537317276001,0.19677889347076416
2046,691.6863555908203,8.3618113421835e-05,-5.025863356422633e-05,0.09400046616792679,0.19441382586956024
2047,692.0141732692719,6.760988617315888e-05,0.002820453606545925,0.10249029844999313,0.19178995490074158
2048,692.3417274951935,9.155071893474087e-05,-0.00353660574182868,0.0884690135717392,0.1691676825284958
2049,692.6694440841675,6.858289270894602e-05,-0.07885821908712387,0.08414480090141296,0.17142990231513977
2050,692.9969320297241,3.771504998439923e-05,-0.04004896059632301,0.07390578091144562,0.1743108481168747
2051,693.3240737915039,9.724029951030388e-05,-0.0008817577036097646,0.08385790884494781,0.15847525000572205
2052,693.6516532897949,5.223379412200302e-05,0.035001132637262344,0.08520142734050751,0.15436036884784698
2053,693.9805943965912,8.83092507137917e-05,-0.0674908384680748,0.08535222709178925,0.15004156529903412
2054,694.3065190315247,1.917229383252561e-05,0.07225911319255829,0.07925984263420105,0.14567409455776215
2055,694.6342434883118,2.5946152163669467e-05,0.04458160698413849,0.07978224754333496,0.14603300392627716
2056,694.9616599082947,4.909342897008173e-05,0.01518310233950615,0.07500047236680984,0.15384797751903534
2057,695.289069890976,8.697674638824537e-05,0.013880457729101181,0.08011755347251892,0.15312641859054565
2058,695.6164584159851,5.684384814230725e-05,0.042115919291973114,0.07370299845933914,0.15590453147888184
2059,695.9444720745087,3.019848736585118e-05,0.011717338114976883,0.07564293593168259,0.16197142004966736
2060,696.2716031074524,2.550959470681846e-05,0.0248428825289011,0.07767146825790405,0.16433648765087128
2061,696.5993552207947,3.0007975510670803e-05,0.004099988844245672,0.07421067357063293,0.15878373384475708
2062,696.9268867969513,2.972102265630383e-05,0.081313356757164,0.08251870423555374,0.1574469655752182
2063,697.2539744377136,1.8359231034992263e-05,-0.024464035406708717,0.0795171707868576,0.15597502887248993
2064,697.5816841125488,3.442587694735266e-05,-0.057979390025138855,0.08940957486629486,0.18161267042160034
2065,697.9087884426117,4.7426136006833985e-05,-0.011447403579950333,0.07626061886548996,0.1679878830909729
2066,698.2370865345001,6.907546048751101e-05,0.052949946373701096,0.07695057988166809,0.15968449413776398
2067,698.5631291866302,8.880822133505717e-05,0.02073509432375431,0.07554652541875839,0.1566414088010788
2068,698.890487909317,4.945557884639129e-05,0.02471802569925785,0.07169432193040848,0.15405362844467163
2069,699.2178201675415,5.856965435668826e-05,0.00802577007561922,0.07312606275081635,0.15253950655460358
2070,699.5452959537506,3.496514182188548e-05,0.029306521639227867,0.07315914332866669,0.1524093747138977
2071,699.8727581501007,5.1075428928015754e-05,0.034633785486221313,0.08256592601537704,0.16365624964237213
2072,700.2000839710236,4.617111699189991e-05,-0.005886274855583906,0.07279031723737717,0.14951731264591217
2073,700.5279822349548,6.725211278535426e-05,-0.10759234428405762,0.07672473788261414,0.15371400117874146
2074,700.8553478717804,5.329887426341884e-05,-0.05224177613854408,0.0737609937787056,0.15333206951618195
2075,701.1829056739807,6.720601231791079e-05,-0.002358145546168089,0.0674758031964302,0.14757542312145233
2076,701.5103347301483,5.575050454353914e-05,-0.025880247354507446,0.07391352206468582,0.15374340116977692
2077,701.8381321430206,4.257639739080332e-05,0.0561273954808712,0.06614243239164352,0.15590453147888184
2078,702.1658079624176,4.272617297829129e-05,-0.018721772357821465,0.06458090245723724,0.1489122062921524
2079,702.4948840141296,1.2649913514906075e-05,-0.07535256445407867,0.0652654692530632,0.16451741755008698
2080,702.821026802063,5.399748624768108e-05,-0.03765811771154404,0.06354695558547974,0.16279229521751404
2081,703.148553609848,3.918277070624754e-05,0.014422466047108173,0.06503564119338989,0.16114705801010132
2082,703.4761176109314,6.245007534744218e-05,-0.03241027891635895,0.07774101942777634,0.1878824532032013
2083,703.8035881519318,7.771058881189674e-05,0.02124314196407795,0.07551348954439163,0.18335801362991333
2084,704.1313257217407,2.7730980946216732e-05,0.040303561836481094,0.07000645250082016,0.1763656735420227
2085,704.4588887691498,4.439209442352876e-05,-0.020251616835594177,0.07042272388935089,0.16382057964801788
2086,704.78631067276,6.260740337893367e-05,0.04473786801099777,0.06861605495214462,0.1821240782737732
2087,705.1135277748108,4.958281715516932e-05,0.009206396527588367,0.07011512666940689,0.18911640346050262
2088,705.4414947032928,7.057227776385844e-05,0.011033377610147,0.08040058612823486,0.2026897817850113
2089,705.7687561511993,4.530024671112187e-05,0.0188777856528759,0.07307223975658417,0.1913786381483078
2090,706.0960073471069,8.98011785466224e-05,-0.00780237652361393,0.07153277099132538,0.1932295560836792
2091,706.4234869480133,7.196852675406262e-05,-0.052778199315071106,0.06662463396787643,0.17698264122009277
2092,706.751752614975,6.821631541242823e-05,4.79841219203081e-05,0.07286621630191803,0.17366917431354523
2093,707.0791568756104,4.142745819990523e-05,-0.036413826048374176,0.07730069011449814,0.18161267042160034
2094,707.4070069789886,4.643844295060262e-05,0.0764070525765419,0.07975371927022934,0.17765377461910248
2095,707.7353649139404,5.612620952888392e-05,0.02126605436205864,0.07624973356723785,0.16549429297447205
2096,708.0630345344543,6.534507701871917e-05,0.0450868159532547,0.08018389344215393,0.15796110033988953
2097,708.390988111496,8.949337643571198e-05,-0.030296020209789276,0.09019295126199722,0.16507013142108917
2098,708.7186343669891,5.887281440664083e-05,0.03886059671640396,0.10222972184419632,0.1670367270708084
2099,709.046624660492,3.67932952940464e-05,-0.03059748187661171,0.09075506776571274,0.18420909345149994
2100,709.3744080066681,3.539019962772727e-05,-0.028707124292850494,0.08335831016302109,0.18084146082401276
2101,709.7022438049316,5.824646359542385e-05,0.029805321246385574,0.08801191300153732,0.15826958417892456
2102,710.0296332836151,2.9653752790181898e-05,-0.06362910568714142,0.08177332580089569,0.16310253739356995
2103,710.3571343421936,4.277895641280338e-05,-0.029620077461004257,0.07864852994680405,0.15826958417892456
2104,710.6846127510071,8.021435496630147e-05,0.0216530654579401,0.086179718375206,0.16135269403457642
2105,711.0122215747833,3.683354952954687e-05,0.00548941595479846,0.0842348262667656,0.16402798891067505
2106,711.3396489620209,4.9454683903604746e-05,0.03261777386069298,0.08517541736364365,0.1600176841020584
2107,711.6673436164856,8.481708937324584e-05,0.025082223117351532,0.08778438717126846,0.16135269403457642
2108,711.9946415424347,7.74126237956807e-05,0.08814594894647598,0.08573301881551743,0.1597074419260025
2109,712.3220353126526,2.1686593754566275e-05,-0.02885311469435692,0.08281508833169937,0.17019595205783844
2110,713.4215486049652,7.529457070631906e-05,-0.018495755270123482,0.08158255368471146,0.18459196388721466
2111,713.749532699585,7.675788947381079e-05,-0.013349466025829315,0.08573143184185028,0.1728695034980774
2112,714.0771615505219,5.876493378309533e-05,0.01926041953265667,0.07657753676176071,0.1708129346370697
2113,714.4046449661255,3.142006971756928e-05,-0.00022698401880916208,0.0763479471206665,0.1617640256881714
2114,714.7323591709137,5.4022799304220825e-05,-0.005610194057226181,0.07652240991592407,0.16608281433582306
2115,715.0602025985718,2.0358214896987192e-05,0.06532678753137589,0.07405181974172592,0.15559430420398712
2116,715.3874900341034,2.796813532768283e-05,-0.015342642553150654,0.07160843163728714,0.16238099336624146
2117,715.7151398658752,5.966794560663402e-05,0.04566294699907303,0.07077214866876602,0.1671110987663269
2118,716.0427994728088,3.790778646362014e-05,0.021341996267437935,0.0724860429763794,0.17163556814193726
2119,716.3708205223083,6.609616684727371e-05,0.01828600838780403,0.07365801185369492,0.17718830704689026
2120,716.6989617347717,9.263137326342985e-05,0.019460057839751244,0.08134796470403671,0.17965619266033173
2121,717.0266170501709,3.569897307897918e-05,-0.007585945073515177,0.07213851064443588,0.16957898437976837
2122,717.3542439937592,3.164982990710996e-05,-0.013167452067136765,0.06696390360593796,0.15950177609920502
2123,717.6821091175079,4.032720244140364e-05,0.04738885909318924,0.07016843557357788,0.160428985953331
2124,718.009672164917,4.8190260713454336e-05,-0.023512311279773712,0.07143814861774445,0.1634092777967453
2125,718.3369855880737,6.929487426532432e-05,0.0038355302531272173,0.06903984397649765,0.16094139218330383
2126,718.6646344661713,5.053340282756835e-05,-0.006686787586659193,0.0690314844250679,0.16011875867843628
2127,718.9921913146973,6.76746858516708e-05,-0.07297687232494354,0.07359705865383148,0.16402624547481537
2128,719.3202006816864,4.820206231670454e-05,0.049800097942352295,0.07540905475616455,0.15559430420398712
2129,719.6488802433014,6.539221794810146e-05,0.04513465613126755,0.07474986463785172,0.17184120416641235
2130,719.9761788845062,5.166719711269252e-05,0.023154564201831818,0.07104939222335815,0.16855069994926453
2131,720.3038649559021,4.0131508285412565e-05,-0.01826329715549946,0.0721733495593071,0.1749260574579239
2132,720.6310720443726,4.134124537813477e-05,0.06430389732122421,0.06967534124851227,0.16094139218330383
2133,720.9589405059814,3.646486220532097e-05,-0.006063675973564386,0.06647376716136932,0.15682825446128845
2134,721.2861933708191,0.00010557577479630709,0.03313884139060974,0.07442890107631683,0.17019595205783844
2135,721.6148772239685,8.679662278154865e-05,0.04137095436453819,0.07216960191726685,0.1691676825284958
2136,721.9419236183167,3.799817568506114e-05,-0.08168333023786545,0.0715639665722847,0.15867917239665985
2137,722.2700424194336,7.51146289985627e-05,-0.022406382486224174,0.07088030129671097,0.1578565388917923
2138,722.5971283912659,5.8007946790894493e-05,-0.042414017021656036,0.07123535871505737,0.15538865327835083
2139,722.9253005981445,7.476072642020881e-05,0.0676947757601738,0.06801619380712509,0.1520998775959015
2140,723.2529604434967,6.011739242239855e-05,-0.07550587505102158,0.07140684127807617,0.1599131077528
2141,723.5807583332062,7.746718620182946e-05,0.033799827098846436,0.07479126751422882,0.17605893313884735
2142,723.9081628322601,7.303731399588287e-05,-0.022594882175326347,0.08001940697431564,0.1704033762216568
2143,724.2360553741455,4.514391548582353e-05,0.03945942968130112,0.0742238387465477,0.17441368103027344
2144,724.5642900466919,2.7773543479270302e-05,-0.04040905460715294,0.07166349142789841,0.18212582170963287
2145,724.8929679393768,4.174550122115761e-05,-0.009362311102449894,0.0719834491610527,0.17369386553764343
2146,725.2202558517456,5.639825758407824e-05,-0.06678498536348343,0.07302427291870117,0.17194579541683197
2147,725.5488166809082,3.2322797778761014e-05,0.05022658780217171,0.07348880171775818,0.16341102123260498
2148,725.8766434192657,3.922909309039824e-05,-0.062386758625507355,0.07304223626852036,0.15681171417236328
2149,726.2041919231415,2.9400667699519545e-05,-0.046844031661748886,0.07112415134906769,0.16834679245948792
2150,726.5317056179047,6.65200495859608e-05,-0.03522074967622757,0.07599444687366486,0.16474778950214386
2151,726.8592350482941,7.67796955187805e-05,-0.032998885959386826,0.08722268044948578,0.14808815717697144
2152,727.1868681907654,6.062992542865686e-05,-0.02033088728785515,0.07704165577888489,0.1461358368396759
2153,727.5147914886475,5.5510783568024635e-05,0.0296518225222826,0.07777021080255508,0.14937753975391388
2154,727.8427546024323,5.2265571866882965e-05,-0.002141337376087904,0.07150635123252869,0.1482395976781845
2155,728.1703927516937,4.085872569703497e-05,-0.04634787514805794,0.07218905538320541,0.15126460790634155
2156,728.4982028007507,7.382193143712357e-05,0.0216378141194582,0.07438970357179642,0.15539120137691498
2157,728.8260235786438,1.9482429706840776e-05,-0.026930633932352066,0.07532601803541183,0.153983935713768
2158,729.1533577442169,3.851200744975358e-05,0.003880503121763468,0.08224323391914368,0.15857265889644623
2159,729.4813249111176,2.2621461539529264e-05,0.056825488805770874,0.07547864317893982,0.1530253291130066
2160,729.809033870697,4.019550033262931e-05,-0.029237201437354088,0.07471930235624313,0.16730664670467377
2161,730.1366195678711,6.538454908877611e-05,0.05148708075284958,0.07190316170454025,0.16157396137714386
2162,730.4639494419098,3.2917851058300585e-05,-0.038176629692316055,0.07388072460889816,0.1648387610912323
2163,730.7917218208313,2.8393338652676903e-05,-0.0033450983464717865,0.07429246604442596,0.1518942266702652
2164,731.1196908950806,5.883710764464922e-05,-0.005389723461121321,0.07036735862493515,0.15305687487125397
2165,731.4472029209137,5.796864934382029e-05,0.07319243997335434,0.07603379338979721,0.16752515733242035
2166,731.7750225067139,7.32777698431164e-05,-0.006593513302505016,0.07670197635889053,0.16713954508304596
2167,732.1031086444855,1.9965911633335054e-05,0.056277528405189514,0.07525957375764847,0.1606677919626236
2168,732.4303913116455,5.1772003644146025e-05,0.01749408058822155,0.07080143690109253,0.15313559770584106
2169,732.7580049037933,3.719366213772446e-05,0.017264727503061295,0.06774894893169403,0.15450932085514069
2170,733.0861551761627,6.914593541296199e-05,0.07011067122220993,0.0734299048781395,0.1590922325849533
2171,733.4138557910919,8.275479194708169e-05,-0.011110999621450901,0.06952787935733795,0.15227922797203064
2172,733.7414634227753,6.366511661326513e-05,0.049441225826740265,0.07304616272449493,0.1541285365819931
2173,734.0691623687744,6.874545942991972e-05,0.024088751524686813,0.06986988335847855,0.1583724319934845
2174,734.39675116539,8.640452870167792e-05,0.024146277457475662,0.0766979530453682,0.1655704230070114
2175,734.7250552177429,6.666770059382543e-05,-0.00042057037353515625,0.0719592347741127,0.17184296250343323
2176,735.0533180236816,4.261205322109163e-05,0.05683942511677742,0.07234129309654236,0.16865527629852295
2177,735.3810255527496,7.127415301511064e-05,-0.016788730397820473,0.07141528278589249,0.1613544523715973
2178,735.7088253498077,5.555369716603309e-05,0.02705703116953373,0.07645290344953537,0.15709449350833893
2179,736.0370061397552,5.289909313432872e-05,-0.00426451675593853,0.07063353061676025,0.15594731271266937
2180,736.3651704788208,1.7144322555395775e-05,-0.016540169715881348,0.07545198500156403,0.1709313541650772
2181,736.6929030418396,5.2458559366641566e-05,0.06414591521024704,0.06788220256567001,0.1653914749622345
2182,737.0211338996887,7.088551501510665e-05,-0.028710421174764633,0.06798474490642548,0.15047170221805573
2183,737.3485198020935,8.326051465701312e-05,0.01780880242586136,0.07076917588710785,0.1570495069026947
2184,737.6755590438843,5.124185554450378e-05,0.025784894824028015,0.06985078006982803,0.15745438635349274
2185,738.0028553009033,7.684806769248098e-05,0.03527653589844704,0.07209011167287827,0.16999304294586182
2186,738.3310973644257,3.5329489037394524e-05,0.0220622681081295,0.0723157674074173,0.1766768991947174
2187,738.6586599349976,7.255175296450034e-05,0.024068279191851616,0.07564643025398254,0.1805844008922577
2188,739.760308265686,6.168909021653235e-05,-0.06249523162841797,0.07552225887775421,0.16455598175525665
2189,740.086749792099,5.943182259215973e-05,-0.0019175529014319181,0.07909074425697327,0.15532070398330688
2190,740.414600610733,7.868218381190673e-05,0.0019040786428377032,0.07991787791252136,0.1592988818883896
2191,740.7426662445068,8.641699969302863e-05,-0.03444135934114456,0.08752717077732086,0.1600315421819687
2192,741.0704278945923,6.320097600109875e-05,0.05003340542316437,0.07568668574094772,0.15843768417835236
2193,741.3979279994965,4.535050902632065e-05,0.04383235052227974,0.07500787824392319,0.1454160213470459
2194,741.7255308628082,4.3278076191199943e-05,0.04235402122139931,0.07557709515094757,0.16793549060821533
2195,742.0532155036926,5.769266135757789e-05,-0.011173615232110023,0.07432182878255844,0.1613544523715973
2196,742.3805227279663,4.318432183936238e-05,0.11042653024196625,0.07460195571184158,0.16310253739356995
2197,742.7083806991577,5.2308329031802714e-05,-0.06826360523700714,0.07778678834438324,0.165465846657753
2198,743.0361289978027,8.34969396237284e-05,-0.08115779608488083,0.10614714026451111,0.19133703410625458
2199,743.3641312122345,2.1475312678376213e-05,-0.11255665868520737,0.08920001983642578,0.18698546290397644
2200,743.6919031143188,4.9626360123511404e-05,-0.011585220694541931,0.07343734800815582,0.1659383922815323
2201,744.0194363594055,2.8396665584295988e-05,0.0019134711474180222,0.0837167352437973,0.16588696837425232
2202,744.3472499847412,1.366784272249788e-05,0.015621433034539223,0.07857843488454819,0.15456776320934296
2203,744.6752471923828,5.561734360526316e-05,0.05122252181172371,0.0795595794916153,0.15434446930885315
2204,745.0034728050232,4.6280187234515324e-05,0.03947058692574501,0.08166971802711487,0.15748073160648346
2205,745.3314387798309,3.5878558264812455e-05,-0.019571851938962936,0.0758383646607399,0.15884338319301605
2206,745.6591899394989,2.1163550627534278e-05,-0.07468758523464203,0.0710715800523758,0.1576092690229416
2207,745.9871459007263,1.774828888301272e-05,0.003123199800029397,0.06429798901081085,0.15169662237167358
2208,746.3154826164246,4.386740329209715e-05,-0.057114727795124054,0.06957843154668808,0.1659383922815323
2209,746.6429765224457,3.9506343455286697e-05,-0.09281982481479645,0.0703696683049202,0.16329056024551392
2210,746.9707133769989,4.176512811682187e-05,-0.012760953977704048,0.07001914083957672,0.15784063935279846
2211,747.298143863678,7.345507765421644e-05,0.04818567633628845,0.07537506520748138,0.17172248661518097
2212,747.6259980201721,5.948865145910531e-05,-0.018000248819589615,0.07633055746555328,0.1688947081565857
2213,747.9533104896545,6.98778239893727e-05,-0.05678921565413475,0.08063708245754242,0.15678663551807404
2214,748.2808454036713,6.961247709114105e-05,-0.05789924040436745,0.07565955072641373,0.15152953565120697
2215,748.6088955402374,6.260319787543267e-05,0.0026803421787917614,0.06992458552122116,0.15477342903614044
2216,748.9365074634552,5.917220187257044e-05,0.0009400224662385881,0.07576458156108856,0.1537451446056366
2217,749.2647938728333,3.7013312976341695e-05,-0.07540328800678253,0.07995171844959259,0.16834679245948792
2218,749.5927896499634,3.504263804643415e-05,0.013166258111596107,0.08164947479963303,0.15723955631256104
2219,749.9206871986389,4.8417663492728025e-05,-0.03311382234096527,0.0790884718298912,0.15909047424793243
2220,750.2485954761505,4.563143738778308e-05,-0.02447756752371788,0.07475109398365021,0.15826784074306488
2221,750.5763199329376,4.644189903046936e-05,-0.005276920739561319,0.07184510678052902,0.15847350656986237
2222,750.9041452407837,9.495746780885383e-05,-0.013562736101448536,0.07221498340368271,0.16084031760692596
2223,751.23215675354,5.100825728732161e-05,0.09774324297904968,0.0650792196393013,0.16063465178012848
2224,751.5599055290222,2.2438971427618526e-05,-0.02842131070792675,0.068186916410923,0.15785828232765198
2225,751.88738489151,4.25001053372398e-05,0.009093096479773521,0.07153814285993576,0.1609431356191635
2226,752.2150132656097,0.00010945368558168411,0.022558674216270447,0.0812290757894516,0.15853473544120789
2227,752.5426795482635,6.218087946763262e-05,0.018987245857715607,0.07286250591278076,0.16012857854366302
2228,752.8707473278046,6.673509778920561e-05,2.8064250727766193e-05,0.07293915003538132,0.16217708587646484
2229,753.1984326839447,2.2553982489625923e-05,0.0075299846939742565,0.0719715878367424,0.1613544523715973
2230,753.5267643928528,4.492805237532593e-05,0.040909767150878906,0.07096027582883835,0.1613111048936844
2231,753.8553900718689,4.388809247757308e-05,-0.07812390476465225,0.07605079561471939,0.16793373227119446
2232,754.1837339401245,2.866920294763986e-05,-0.001372861792333424,0.07617729902267456,0.171018585562706
2233,754.5124852657318,3.429019852774218e-05,0.009940910153090954,0.07418491691350937,0.1673167645931244
2234,754.8394210338593,8.818563219392672e-05,0.011467776261270046,0.06886056810617447,0.16402798891067505
2235,755.16712641716,4.032529250252992e-05,0.04067958891391754,0.0728338435292244,0.1687580943107605
2236,755.4947588443756,2.7645173759083264e-05,0.049441345036029816,0.08297254890203476,0.18978653848171234
2237,755.8227713108063,3.965139694628306e-05,0.06826668232679367,0.07847949862480164,0.1796579360961914
2238,756.1498334407806,3.970653051510453e-05,0.08517885208129883,0.07243642210960388,0.17482499778270721
2239,756.4775309562683,3.844403545372188e-05,0.04480273649096489,0.07906817644834518,0.16443930566310883
2240,756.8060760498047,4.213282227283344e-05,-0.02362227439880371,0.07066697627305984,0.15415646135807037
2241,757.1338744163513,3.910914892912842e-05,0.05653497576713562,0.07477469742298126,0.15847350656986237
2242,757.4614298343658,4.719294884125702e-05,-0.018390225246548653,0.0811508372426033,0.14983589947223663
2243,757.7888162136078,2.227270852017682e-05,0.011102628894150257,0.08277289569377899,0.15035179257392883
2244,758.1181302070618,5.566704930970445e-05,0.03914685174822807,0.08884497731924057,0.15312638878822327
2245,758.4449365139008,4.480475399759598e-05,-0.0322558619081974,0.09838470816612244,0.16135266423225403
2246,758.7726111412048,2.1716767150792293e-05,-0.005737814586609602,0.07957185059785843,0.15662434697151184
2247,759.100448846817,7.760801236145198e-05,0.02477680891752243,0.08775551617145538,0.14858607947826385
2248,759.4278585910797,5.288153261062689e-05,-0.020583849400281906,0.07884253561496735,0.15415646135807037
2249,759.75590467453,3.823902807198465e-05,0.04875104874372482,0.08904265612363815,0.1483219414949417
2250,760.0830340385437,6.538952584378421e-05,0.014571194536983967,0.09152056276798248,0.1642417162656784
2251,760.4108099937439,8.17133259261027e-05,0.03247891366481781,0.08266984671354294,0.1515497863292694
2252,760.7386898994446,3.986942829214968e-05,-0.00560136791318655,0.08576935529708862,0.15021847188472748
2253,761.06605219841,5.1563893066486344e-05,-0.02222483605146408,0.08332836627960205,0.16141392290592194
2254,761.39359998703,8.943265856942162e-05,-0.0905395895242691,0.07870827615261078,0.15789784491062164
2255,761.7211048603058,1.3007072993787006e-05,0.038151346147060394,0.0792219266295433,0.1585405170917511
2256,762.0484282970428,5.046895967097953e-05,-0.02871621958911419,0.0778159350156784,0.15990300476551056
2257,762.3761641979218,4.613336568581872e-05,0.06001174822449684,0.08365892618894577,0.16321343183517456
2258,762.7037942409515,3.353481588419527e-05,0.04915551096200943,0.08319620043039322,0.15693382918834686
2259,763.0321140289307,2.530035089876037e-05,-0.01697005145251751,0.07528479397296906,0.15384797751903534
2260,763.3598973751068,3.514076161081903e-05,0.05657651275396347,0.08226994425058365,0.15617868304252625
2261,763.6879501342773,8.08763870736584e-05,-0.036519549787044525,0.07940451055765152,0.16118256747722626
2262,764.0156672000885,1.7573705918039195e-05,0.04055960103869438,0.07438899576663971,0.15600736439228058
2263,764.3432500362396,3.273607217124663e-05,0.04298535734415054,0.08161518722772598,0.15991486608982086
2264,764.671037197113,3.8874866731930524e-05,-0.016783980652689934,0.08125308156013489,0.15804630517959595
2265,764.998701095581,6.334311183309183e-05,-0.011020409874618053,0.0825732946395874,0.15678663551807404
2266,766.098938703537,4.8423153202747926e-05,-0.012875031679868698,0.08212910592556,0.16156010329723358
2267,766.4262483119965,5.0578568334458396e-05,-0.06835340708494186,0.07873529195785522,0.16454213857650757
2268,766.7545278072357,3.484534317976795e-05,-0.044611912220716476,0.07912413030862808,0.16104596853256226
2269,767.0821058750153,3.783121064770967e-05,0.009519643150269985,0.08290611207485199,0.1629997193813324
2270,767.4107687473297,3.760285471798852e-05,0.0747520923614502,0.08048222959041595,0.15693283081054688
2271,767.7382605075836,5.2723040425917134e-05,0.009506287053227425,0.08052906394004822,0.15960636734962463
2272,768.065598487854,4.6385637688217685e-05,-0.05817174166440964,0.08043406903743744,0.17019771039485931
2273,768.3928141593933,4.0696166252018884e-05,-0.014362668618559837,0.08159737288951874,0.15403598546981812
2274,768.7198777198792,4.638556856662035e-05,-0.008648061193525791,0.08278485387563705,0.16773788630962372
2275,769.0480217933655,5.182134918868542e-05,0.021870318800210953,0.08241510391235352,0.16570702195167542
2276,769.3761909008026,7.324577745748684e-05,-0.01813061349093914,0.09231357276439667,0.16699238121509552
2277,769.7036156654358,6.757751543773338e-05,-0.04542350023984909,0.08543211966753006,0.15132388472557068
2278,770.0311009883881,6.970442336751148e-05,-0.005979037377983332,0.0834161564707756,0.16711285710334778
2279,770.3590838909149,4.140992678003386e-05,0.03403891623020172,0.08349339663982391,0.15375320613384247
2280,770.6866092681885,3.0033723305677995e-05,0.0198957622051239,0.0756411924958229,0.15549321472644806
2281,771.0146307945251,6.948808731976897e-05,0.010789336636662483,0.08120541274547577,0.15343664586544037
2282,771.3420968055725,8.119302947307006e-05,0.03623076528310776,0.0829584002494812,0.16258838772773743
2283,771.6699161529541,4.421238190843724e-05,0.004228138830512762,0.08612746000289917,0.17852681875228882
2284,771.9976198673248,3.552330963429995e-05,0.0388764888048172,0.08340898901224136,0.17533914744853973
2285,772.325112581253,1.0440774531161878e-05,0.07626959681510925,0.09663362801074982,0.1958020180463791
2286,772.6523098945618,4.7265923058148474e-05,0.038930051028728485,0.08244329690933228,0.18551915884017944
2287,772.9796893596649,4.1395582229597494e-05,-0.0068534729070961475,0.07698971033096313,0.16321343183517456
2288,773.3069062232971,5.9152505855308846e-05,0.011980785988271236,0.07702778279781342,0.15861184895038605
2289,773.6344265937805,5.015442002331838e-05,-0.020568685606122017,0.08752676844596863,0.1720309853553772
2290,773.9620134830475,2.9817543691024184e-05,0.04076387733221054,0.0754067674279213,0.1542988419532776
2291,774.2890334129333,4.693401569966227e-05,-0.00709143141284585,0.07482048869132996,0.1481923907995224
2292,774.6167521476746,4.525170515989885e-05,-0.060537490993738174,0.07119277119636536,0.14505134522914886
2293,774.943966627121,3.784053114941344e-05,0.02077847346663475,0.06815625727176666,0.1501542031764984
2294,775.2714908123016,4.382132465252653e-05,0.023424219340085983,0.07888941466808319,0.159820094704628
2295,775.5994830131531,4.2720133933471516e-05,-0.04615171253681183,0.0839187502861023,0.15994861721992493
2296,775.9266963005066,2.9962313419673592e-05,-0.03774135559797287,0.07838505506515503,0.15230554342269897
2297,776.2540445327759,3.787938112509437e-05,0.0047339340671896935,0.08777560293674469,0.1583290696144104
2298,776.581221818924,7.227805781440111e-06,0.0822683721780777,0.09337259829044342,0.1794089376926422
2299,776.908928155899,3.0104722100077197e-05,0.032551124691963196,0.08903752267360687,0.16753223538398743
2300,777.2370274066925,2.722989665926434e-05,0.05838228017091751,0.07986287027597427,0.15107965469360352
2301,777.5645771026611,4.057781188748777e-05,-0.06427597254514694,0.08500678837299347,0.1555269956588745
2302,777.893726348877,2.707909698074218e-05,0.04788712039589882,0.08189830183982849,0.15450449287891388
2303,778.2211921215057,5.7587993069319054e-05,-0.0037925434298813343,0.07395955920219421,0.14582733809947968
2304,778.5494945049286,6.295603816397488e-05,-0.06812822818756104,0.07736863940954208,0.15940071642398834
2305,778.8778758049011,5.9863170463358983e-05,-0.000554344616830349,0.07702653855085373,0.15055744349956512
2306,779.2052323818207,2.6657564376364462e-05,-0.01839025504887104,0.07985015213489532,0.1509687751531601
2307,779.5332117080688,2.758426489890553e-05,-0.02048005536198616,0.07881680876016617,0.15226219594478607
2308,779.8617808818817,6.19901911704801e-05,-0.02792874351143837,0.08304394036531448,0.1599131077528
2309,780.1898145675659,6.970026151975617e-05,-0.03735808655619621,0.08278954774141312,0.15847350656986237
2310,780.5172600746155,3.262249083491042e-05,-0.005817527417093515,0.08103112876415253,0.15611019730567932
2311,780.8451874256134,3.185730747645721e-05,0.019788598641753197,0.07887453585863113,0.1539507955312729
2312,781.1730115413666,1.7424856196157634e-05,-0.008535756729543209,0.08344549685716629,0.1590922325849533
2313,781.501266002655,1.6404483176302165e-05,-0.009810643270611763,0.07612090557813644,0.15312816202640533
2314,781.8284974098206,3.2618248951621354e-05,0.032694295048713684,0.07394339889287949,0.1544649451971054
2315,782.1559913158417,7.372002437477931e-05,-0.013570885173976421,0.06417011469602585,0.1500433087348938
2316,782.4831659793854,2.88772407657234e-05,-0.004168727435171604,0.06813675910234451,0.1516885757446289
2317,782.8107390403748,3.302878758404404e-05,-0.002840750152245164,0.07256324589252472,0.15894603729248047
2318,783.1379718780518,8.17591862869449e-05,-0.024770040065050125,0.06857149302959442,0.1605398952960968
2319,783.4667570590973,4.895177698927e-05,0.022366391494870186,0.0728839859366417,0.16084837913513184
2320,783.7945103645325,3.381832721061073e-05,-0.019531115889549255,0.07943768799304962,0.16587716341018677
2321,784.1220586299896,3.324111821711995e-05,0.04227885976433754,0.07152007520198822,0.1597074419260025
2322,784.449470281601,5.982119546388276e-05,0.018371853977441788,0.07959724962711334,0.16586126387119293
2323,784.7770705223083,7.77376553742215e-05,-0.027767108753323555,0.07135059684515,0.16203799843788147
2324,785.1042914390564,3.5852001019520685e-05,-0.08903241902589798,0.07722589373588562,0.16772806644439697
2325,785.4321281909943,4.4139618694316596e-05,0.02593318372964859,0.0664399117231369,0.1613544523715973
2326,785.7596111297607,3.64266088581644e-05,0.04983211308717728,0.06662091612815857,0.1639251708984375
2327,786.0877141952515,1.1483393791422714e-05,-0.05431561917066574,0.06880441308021545,0.17585326731204987
2328,786.4152555465698,3.033645225514192e-05,0.041931431740522385,0.06684643030166626,0.17564763128757477
2329,786.7430195808411,3.268751606810838e-05,0.04096856340765953,0.06676854938268661,0.17050619423389435
2330,787.07111287117,8.495140355080366e-05,-0.036073267459869385,0.07266394793987274,0.17081467807292938
2331,787.3987655639648,2.6651727239368483e-05,0.007635910529643297,0.06519676744937897,0.1743108481168747
2332,787.7257905006409,2.7301539375912398e-05,-0.024898070842027664,0.06671648472547531,0.1704033762216568
2333,788.0533409118652,3.428411946515553e-05,-0.022565606981515884,0.06747502833604813,0.16474778950214386
2334,788.3817939758301,5.427539144875482e-05,-0.02129511348903179,0.07431267946958542,0.16916942596435547
2335,788.7095448970795,3.4828237403417006e-05,-0.0032569479662925005,0.07271108031272888,0.1645279973745346
2336,789.0373084545135,4.4392225390765816e-05,0.06759803742170334,0.06855300813913345,0.16474778950214386
2337,789.3647339344025,7.231865311041474e-05,-0.014048690907657146,0.07243897020816803,0.161148801445961
2338,789.6919164657593,6.790420593461022e-05,-0.0029417823534458876,0.07239658385515213,0.15898939967155457
2339,790.0199356079102,2.8402439056662843e-05,-0.015056385658681393,0.06686155498027802,0.1687580943107605
2340,790.3471887111664,6.138523167464882e-05,0.06219284236431122,0.08453287929296494,0.1677636057138443
2341,790.6750919818878,2.9545248253270984e-05,0.024849731475114822,0.07113254815340042,0.15136244893074036
2342,791.0022649765015,2.7808198865386657e-05,-0.005716938991099596,0.06826062500476837,0.15919505059719086
2343,791.3297564983368,4.260346031514928e-05,-0.05552632734179497,0.0664326474070549,0.15621303021907806
2344,792.4319913387299,3.6062163417227566e-05,0.015359682962298393,0.06830418854951859,0.15271684527397156
2345,792.7596259117126,4.3912168621318415e-05,-0.058236557990312576,0.06823982298374176,0.1507454663515091
2346,793.0873997211456,3.621895666583441e-05,0.030147194862365723,0.06807269901037216,0.15415646135807037
2347,793.4153714179993,6.810517515987158e-05,0.006678049452602863,0.08658646792173386,0.15136244893074036
2348,793.7431344985962,4.179218376521021e-05,0.020896047353744507,0.07144248485565186,0.16341102123260498
2349,794.071124792099,7.973011088324711e-05,-0.019309496507048607,0.1024753600358963,0.16190236806869507
2350,794.3985588550568,2.936662349384278e-05,-0.04056549817323685,0.08766621351242065,0.1629997193813324
2351,794.7263174057007,2.5655135686974972e-05,-0.007554831448942423,0.0856633186340332,0.16145728528499603
2352,795.0538411140442,2.821088673954364e-05,0.08673396706581116,0.08009254932403564,0.166701540350914
2353,795.3813064098358,1.1774071026593447e-05,0.03458807244896889,0.08105513453483582,0.15506777167320251
2354,795.7089495658875,4.128279397264123e-05,0.003151001874357462,0.08809184283018112,0.15969155728816986
2355,796.0365400314331,6.338296952890232e-05,0.05880698561668396,0.08594173938035965,0.15809769928455353
2356,796.3640673160553,1.8356950022280216e-05,-0.04090695455670357,0.08410079032182693,0.1563158482313156
2357,796.6918978691101,1.4838235074421391e-05,-0.024905726313591003,0.08062466979026794,0.1657760888338089
2358,797.0194010734558,5.0113358156522736e-05,0.01349112018942833,0.08254244178533554,0.1641308218240738
2359,797.3471496105194,2.965853491332382e-05,0.0011501359986141324,0.07795075327157974,0.1674213409423828
2360,797.6745715141296,5.8970887039322406e-05,0.0737946555018425,0.08396261185407639,0.16341102123260498
2361,798.0024650096893,4.0796898247208446e-05,0.0008539151749573648,0.0797993540763855,0.16176576912403107
2362,798.3302285671234,3.672672755783424e-05,0.049275629222393036,0.08124242722988129,0.1620742529630661
2363,798.6580679416656,4.263289156369865e-05,0.03757406771183014,0.07539135217666626,0.15425927937030792
2364,798.9852843284607,2.6275054551661015e-05,-0.022613171488046646,0.08381911367177963,0.14920304715633392
2365,799.3130619525909,4.6957688027760014e-05,0.014833173714578152,0.08625394105911255,0.1518942266702652
2366,799.640349149704,5.766283720731735e-05,0.016493583098053932,0.08654564619064331,0.16567324101924896
2367,799.9678876399994,4.211122723063454e-05,-0.02000475861132145,0.08993738889694214,0.17359104752540588
2368,800.2966165542603,8.752802216349664e-08,0.01087076123803854,0.09407845139503479,0.17307689785957336
2369,800.6243524551392,2.8829022994614206e-05,-0.10404298454523087,0.09263943135738373,0.15754979848861694
2370,800.9530618190765,1.2773826711054426e-05,0.05940047279000282,0.0831485167145729,0.1489122062921524
2371,801.2808723449707,1.574810448801145e-05,0.020105985924601555,0.07899957150220871,0.1600176841020584
2372,801.6082005500793,3.5015775210922584e-05,0.002746298210695386,0.07896900177001953,0.16824397444725037
2373,801.9362573623657,3.6448705031943973e-06,0.03619818016886711,0.07630951702594757,0.1650562733411789
2374,802.2643060684204,4.784769407706335e-05,0.02723858691751957,0.0736546441912651,0.15220271050930023
2375,802.5921211242676,2.8265985747566447e-05,-0.02157372236251831,0.07812978327274323,0.1451059728860855
2376,802.9195461273193,1.876536407507956e-05,0.019284039735794067,0.07471448183059692,0.14159855246543884
2377,803.2478454113007,3.3774616895243526e-05,0.06186860799789429,0.07364717125892639,0.14076466858386993
2378,803.5755829811096,3.637338522821665e-05,-0.03562889248132706,0.0714910700917244,0.14318756759166718
2379,803.9028289318085,4.4876251195091754e-05,0.03858586400747299,0.07176961749792099,0.14526985585689545
2380,804.231020450592,6.573789505637251e-06,-0.017119254916906357,0.06679421663284302,0.14325663447380066
2381,804.5586907863617,2.8401074814610183e-05,0.029968002811074257,0.07115724682807922,0.14952917397022247
2382,804.8866045475006,1.099240944313351e-05,-0.01886388286948204,0.07772734761238098,0.14526903629302979
2383,805.2143750190735,5.943335054325871e-05,0.08096893876791,0.06991380453109741,0.14880937337875366
2384,805.5421688556671,3.5100383684039116e-05,-0.07961158454418182,0.06589508801698685,0.1609431356191635
2385,805.870236158371,3.5075743653578684e-05,-0.04907231405377388,0.06746028363704681,0.15847525000572205
2386,806.1980638504028,4.344509943621233e-05,0.04668421670794487,0.0712364986538887,0.14901502430438995
2387,806.5255165100098,8.707052984391339e-06,-0.0011896538781002164,0.07597854733467102,0.14274248480796814
2388,806.8530011177063,2.5683943022158928e-05,0.04658196493983269,0.07268377393484116,0.16053183376789093
2389,807.1804740428925,2.5336756152682938e-05,-0.016964949667453766,0.07479457557201385,0.14459340274333954
2390,807.5081527233124,3.268622458563186e-05,0.030476175248622894,0.07483651489019394,0.158166766166687
2391,807.8360166549683,4.2456507799215615e-05,-0.0395638681948185,0.08327513188123703,0.14551711082458496
2392,808.1636829376221,1.0040394954557996e-05,-0.035809312015771866,0.08410254865884781,0.1494215428829193
2393,808.4920525550842,4.611707117874175e-05,0.055961769074201584,0.08116493374109268,0.15394903719425201
2394,808.8199381828308,5.5859396525193006e-05,-0.07563751190900803,0.08110348135232925,0.15271510183811188
2395,809.1477677822113,3.883251702063717e-05,-0.02693089470267296,0.07758907228708267,0.15312641859054565
2396,809.475504398346,6.514406413771212e-05,-0.04327482730150223,0.07549550384283066,0.15004156529903412
2397,809.8033237457275,6.456594564951956e-05,-0.05131954699754715,0.07491905987262726,0.14428316056728363
2398,810.1313071250916,3.379357076482847e-05,0.08510279655456543,0.08012542128562927,0.13749825954437256
2399,810.4589242935181,9.597113967174664e-05,-0.05142965167760849,0.08377273380756378,0.14017340540885925
2400,810.787791967392,1.6993642930174246e-05,-0.0699722021818161,0.08215191960334778,0.1442849189043045
2401,811.1160156726837,3.128269236185588e-05,-0.011705068871378899,0.07912331074476242,0.14952917397022247
2402,811.4440565109253,3.593575456761755e-05,0.017328470945358276,0.07693762332201004,0.1516885757446289
2403,811.7713856697083,1.9293227524030954e-05,0.09820675849914551,0.07000897079706192,0.15590453147888184
2404,812.0991914272308,2.0590610802173615e-05,-0.020266203209757805,0.0730496272444725,0.15888656675815582
2405,812.4276990890503,3.785857552429661e-05,-0.03246476873755455,0.07091114670038223,0.152614027261734
2406,812.7551119327545,1.0499835298105609e-05,0.0701107308268547,0.07292881608009338,0.14294813573360443
2407,813.0826711654663,2.9814465960953385e-05,0.013885597698390484,0.07379791140556335,0.14963024854660034
2408,813.4106531143188,5.6385164498351514e-05,0.00403251638635993,0.08086010068655014,0.16587716341018677
2409,813.7381300926208,1.7190472135553136e-05,0.005830264184623957,0.07316677272319794,0.15312641859054565
2410,814.0656702518463,1.9688071915879846e-05,-0.02633250690996647,0.07138530910015106,0.15250945091247559
2411,814.3932976722717,3.084290074184537e-05,-0.000618545978795737,0.08340194076299667,0.17050619423389435
2412,814.7208499908447,4.203618300380185e-05,-0.04181598871946335,0.08126233518123627,0.16886094212532043
2413,815.0486991405487,3.254272814956494e-05,0.006049088202416897,0.07931734621524811,0.172254279255867
2414,815.3763082027435,1.3573566320701502e-05,0.04593786969780922,0.07738831639289856,0.15364231169223785
2415,815.7038719654083,4.91823666379787e-05,-0.03560004010796547,0.06941469013690948,0.15929614007472992
2416,816.0314812660217,2.7480939024826512e-05,-0.06088660657405853,0.07349877804517746,0.1708129346370697
2417,816.3591604232788,3.713121259352192e-05,0.017375148832798004,0.07089969515800476,0.16484887897968292
2418,816.6866466999054,3.0323639293783344e-05,-0.04254261776804924,0.07241914421319962,0.16320361196994781
2419,817.0143301486969,2.9143573556211777e-05,0.05614972114562988,0.07344365864992142,0.16073572635650635
2420,817.3421862125397,2.4113247491186485e-05,0.002166612073779106,0.0702161118388176,0.15641692280769348
2421,817.6699206829071,4.08919331675861e-05,-0.011534678749740124,0.07158610224723816,0.15394903719425201
2422,818.774585723877,3.063719123019837e-05,0.02337033860385418,0.07186750322580338,0.13759930431842804
2423,819.1023933887482,6.679187208646908e-05,-0.03055638261139393,0.07350017875432968,0.16053007543087006
2424,819.4300618171692,5.1370952860452235e-05,-0.021821046248078346,0.06829988956451416,0.16875635087490082
2425,819.7577047348022,5.320280615705997e-05,0.061403121799230576,0.07305474579334259,0.17410345375537872
2426,820.0853731632233,6.961006874917075e-05,0.023571614176034927,0.07277106493711472,0.16443754732608795
2427,820.4132239818573,3.210736031178385e-05,0.03594660013914108,0.0739392638206482,0.16238099336624146
2428,820.7407166957855,1.3516854778572451e-05,-0.02906046248972416,0.07698188722133636,0.16567149758338928
2429,821.068678855896,2.6619070922606625e-05,-0.026068227365612984,0.07229924947023392,0.1615583598613739
2430,821.3965973854065,3.481334351818077e-05,0.05302371829748154,0.07272157818078995,0.17163556814193726
2431,821.7242820262909,4.7319121222244576e-05,0.0027794933412224054,0.07723325490951538,0.17410345375537872
2432,822.0520973205566,2.3463453544536605e-05,-0.005614736117422581,0.07756423950195312,0.16793373227119446
2433,822.3801867961884,3.4635751944733784e-05,0.011356827802956104,0.079571433365345,0.1576508730649948
2434,822.7076122760773,5.8654211898101494e-05,-0.021660778671503067,0.08452261984348297,0.1821240782737732
2435,823.0353715419769,6.690715963486582e-05,-0.07812398672103882,0.08630814403295517,0.1800674945116043
2436,823.363166809082,3.68221226381138e-05,-0.05020995810627937,0.07410284131765366,0.17759960889816284
2437,823.6907284259796,6.72714231768623e-05,-0.008545102551579475,0.07590548694133759,0.17513172328472137
2438,824.0183746814728,3.2059557270258665e-05,0.030767401680350304,0.07968185096979141,0.18294668197631836
2439,824.3469619750977,3.2302708859788254e-05,-0.07849492132663727,0.0775831863284111,0.17945052683353424
2440,824.674613237381,4.4894411985296756e-05,-0.06941483169794083,0.0719723254442215,0.16957898437976837
2441,825.0024468898773,3.4222866815980524e-05,0.007517614401876926,0.07107162475585938,0.16053007543087006
2442,825.33047747612,3.972201011492871e-05,0.04528218135237694,0.07200057804584503,0.14346052706241608
2443,825.6583530902863,1.7396938346792012e-05,0.11000702530145645,0.0690779834985733,0.14798499643802643
2444,825.9860346317291,2.1795218344777822e-05,0.00011756419553421438,0.06283774226903915,0.15950177609920502
2445,826.3137419223785,3.429711432545446e-05,0.028072038665413857,0.06225259602069855,0.16258664429187775
2446,826.641058921814,3.9555867260787636e-05,0.027192730456590652,0.06488163024187088,0.16813938319683075
2447,826.9691514968872,3.081822796957567e-05,-0.0038250077050179243,0.06433183699846268,0.1675224006175995
2448,827.2965428829193,4.048801929457113e-05,0.06064369156956673,0.06680354475975037,0.1617640256881714
2449,827.6243734359741,2.565285103628412e-05,-0.014742445200681686,0.06702826172113419,0.1523037850856781
2450,827.9522633552551,6.1444217863027e-05,0.009773723781108856,0.06891024857759476,0.165465846657753
2451,828.2804288864136,3.802179708145559e-05,-0.02096777781844139,0.06771273165941238,0.1580621898174286
2452,828.6081893444061,5.584955943049863e-05,-0.02030331641435623,0.08076558262109756,0.17369212210178375
2453,828.9362413883209,5.38145650352817e-05,-0.06196214631199837,0.09467237442731857,0.20001623034477234
2454,829.263834476471,2.7590147510636598e-05,-0.0357980914413929,0.07532785087823868,0.1804787963628769
2455,829.591676235199,5.128241173224524e-05,0.007387914694845676,0.0765463262796402,0.18294668197631836
2456,829.9197018146515,5.471353870234452e-05,-0.0168722253292799,0.07780168205499649,0.18150709569454193
2457,830.2479650974274,9.619813499739394e-05,0.006109008565545082,0.07797987014055252,0.1804787963628769
2458,830.5755250453949,3.356129673193209e-05,0.04243961721658707,0.06704898923635483,0.17163556814193726
2459,830.9035866260529,2.1778711015940644e-05,0.013357729651033878,0.06673887372016907,0.16957898437976837
2460,831.2313513755798,5.480877007357776e-05,-0.025907447561621666,0.06290288269519806,0.15518298745155334
2461,831.5591230392456,5.682142364094034e-05,-0.004853606224060059,0.06979227811098099,0.16834504902362823
2462,831.8868625164032,2.2143134629004635e-05,0.03858749568462372,0.07186653465032578,0.17163556814193726
2463,832.2145013809204,3.4726304875221103e-05,-0.017353637143969536,0.06504276394844055,0.1615583598613739
2464,832.5425117015839,4.380633617984131e-05,-0.09058050811290741,0.07571522891521454,0.17060726881027222
2465,832.870418548584,2.8493193894973956e-05,-0.02608516626060009,0.08521217107772827,0.1874711513519287
2466,833.1981225013733,7.585727144032717e-05,-0.04039861634373665,0.09455738961696625,0.19446349143981934
2467,833.5257365703583,6.134119757916778e-05,-0.05528353899717331,0.09040332585573196,0.1786278933286667
2468,833.8533165454865,4.337150676292367e-05,-0.0005047684535384178,0.0910215824842453,0.17595435678958893
2469,834.1807782649994,8.986424404611171e-07,-0.06815645843744278,0.08235310018062592,0.1671110987663269
2470,834.5085563659668,3.234663381590508e-05,0.048177365213632584,0.07879313826560974,0.1595035344362259
2471,834.8362274169922,1.5367044397862628e-05,0.026367515325546265,0.07412688434123993,0.17903921008110046
2472,835.1637687683105,4.050901043228805e-05,0.008140052668750286,0.06814597547054291,0.1708129346370697
2473,835.4914026260376,5.4378670029109344e-05,0.03102840855717659,0.07067473232746124,0.1784222424030304
2474,835.819399356842,8.578658889746293e-05,0.027331151068210602,0.06631281971931458,0.17142990231513977
2475,836.1472935676575,4.2768420826178044e-05,-0.026130037382245064,0.06275984644889832,0.16772806644439697
2476,836.4751780033112,1.8442309738020413e-05,-0.03244985640048981,0.0592985674738884,0.15940071642398834
2477,836.8028264045715,5.383134703151882e-05,-0.039388757199048996,0.06735596060752869,0.17245817184448242
2478,837.1302902698517,3.303847915958613e-05,-0.037669695913791656,0.07824736833572388,0.18479759991168976
2479,837.4584958553314,4.355570126790553e-05,-0.04309394210577011,0.07107585668563843,0.176571324467659
2480,837.7853147983551,2.675874020496849e-05,-0.028181569650769234,0.07617887109518051,0.18623720109462738
2481,838.1132242679596,6.498668881249614e-06,0.04315827786922455,0.06574247777462006,0.16834504902362823
2482,838.4406578540802,1.687876647338271e-05,0.013770675286650658,0.06672760844230652,0.17359104752540588
2483,838.7691261768341,2.3881679226178676e-05,0.002852595876902342,0.06421519815921783,0.1671110987663269
2484,839.0972287654877,2.3492779291700572e-05,-0.07415732741355896,0.06637182086706161,0.1708129346370697
2485,839.4250199794769,2.2437343432102352e-05,0.022026652470231056,0.06648177653551102,0.17040161788463593
2486,839.7528584003448,3.045924677280709e-05,-0.0007415151339955628,0.06445736438035965,0.17554304003715515
2487,840.0808393955231,4.989971421309747e-05,0.010971341282129288,0.06633869558572769,0.17801092565059662
2488,840.4086089134216,4.352426913101226e-05,0.034667931497097015,0.0693965032696724,0.1708129346370697
2489,840.736643075943,2.4856197342160158e-05,0.004733099602162838,0.07358971238136292,0.1585780829191208
2490,841.0644857883453,3.257114076404832e-05,-0.03728780895471573,0.06801833212375641,0.16217532753944397
2491,841.3926260471344,5.721346678910777e-05,0.031238248571753502,0.07193070650100708,0.15888480842113495
2492,841.7208180427551,4.188840102870017e-05,0.028570745140314102,0.06776902079582214,0.1617640256881714
2493,842.0485727787018,3.9706741517875344e-05,0.011040875688195229,0.06627816706895828,0.16793373227119446
2494,842.3765408992767,4.897575854556635e-05,0.03410201892256737,0.06724832206964493,0.16196966171264648
2495,842.7044494152069,2.8819764338550158e-05,-0.044007495045661926,0.06888275593519211,0.16433648765087128
2496,843.0326418876648,4.509856807999313e-05,-0.01175454817712307,0.06641699373722076,0.16515912115573883
2497,843.3600642681122,3.002158337039873e-05,-0.004465973470360041,0.06504668295383453,0.16289687156677246
2498,843.6878478527069,4.020873529952951e-05,0.05106441676616669,0.06632497906684875,0.16855069994926453
2499,844.0159599781036,3.4585566027089953e-05,0.04817622900009155,0.0650261715054512,0.16752415895462036
2500,844.343855381012,7.890933375165332e-06,0.045015573501586914,0.06762026250362396,0.17878387868404388
2501,845.440366268158,9.483297617407516e-06,-0.030090268701314926,0.062354955822229385,0.16443930566310883
2502,845.7680194377899,2.6666872145142406e-05,0.025424931198358536,0.06476537883281708,0.15415646135807037
2503,846.0954909324646,3.12203228531871e-05,-0.04390498623251915,0.06382041424512863,0.15682825446128845
2504,846.423050403595,4.7871482820482925e-05,0.008039913140237331,0.06514847278594971,0.15641868114471436
2505,846.7506942749023,1.0703884072427172e-05,-0.026318468153476715,0.07298740744590759,0.15518298745155334
2506,847.0786309242249,3.744593050214462e-05,0.038728468120098114,0.06896107643842697,0.1617640256881714
2507,847.4068465232849,4.108767825528048e-05,0.03018871694803238,0.07130423188209534,0.1652601808309555
2508,847.7350842952728,7.752444071229547e-05,-0.04071692377328873,0.08591485023498535,0.1784222424030304
2509,848.0627954006195,4.621483458322473e-05,0.014616717584431171,0.07313068956136703,0.16238099336624146
2510,848.3909647464752,1.5948508007568307e-05,0.006519830785691738,0.06862743943929672,0.1520998775959015
2511,848.7185773849487,5.0815713620977476e-05,0.00859128963202238,0.06935185939073563,0.15867917239665985
2512,849.0466089248657,2.8952894354006276e-05,-0.021498307585716248,0.07067275792360306,0.15641692280769348
2513,849.3745908737183,3.726605427800678e-05,0.005053267348557711,0.06790021806955338,0.1580621898174286
2514,849.7024450302124,6.513248808914796e-05,-0.027462998405098915,0.07899037003517151,0.17903921008110046
2515,850.0301203727722,3.7491205148398876e-05,-0.03969190642237663,0.07743268460035324,0.18130144476890564
2516,850.3583271503448,2.886821675929241e-05,-0.0031231974717229605,0.07159633934497833,0.1671110987663269
2517,850.6858284473419,3.742109765880741e-05,-0.0009049868094734848,0.07451383769512177,0.1800674945116043
2518,851.013914346695,1.677446016401518e-05,0.0024130535311996937,0.06801331043243408,0.1675224006175995
2519,851.3415293693542,4.6507826482411474e-05,-0.02585982345044613,0.07367869466543198,0.17348822951316833
2520,851.669835805893,3.557567470124923e-05,-0.08640781044960022,0.06891956180334091,0.16196966171264648
2521,851.9994840621948,3.0393945053219795e-05,0.022623224183917046,0.06916294246912003,0.17369212210178375
2522,852.3274345397949,2.7711395887308754e-05,-0.025728706270456314,0.06591696292161942,0.16484887897968292
2523,852.6551892757416,2.544818926253356e-05,-0.039036862552165985,0.06973683089017868,0.1767769753932953
2524,852.9837443828583,8.399556099902838e-05,0.008520936593413353,0.0809171199798584,0.1800674945116043
2525,853.3121426105499,6.614154699491337e-05,-0.076718270778656,0.07574418187141418,0.16957898437976837
2526,853.6405613422394,6.515562563436106e-05,-0.051900558173656464,0.08410385251045227,0.18068446218967438
2527,853.9679045677185,1.9564618924050592e-05,-0.02285904437303543,0.07127174735069275,0.165465846657753
2528,854.2955558300018,5.305925878928974e-05,0.01824452541768551,0.06681310385465622,0.16844961047172546
2529,854.6235983371735,2.712918103497941e-05,0.041364364326000214,0.06570521742105484,0.17122597992420197
2530,854.9515025615692,3.625882527558133e-05,0.03138284012675285,0.07429445534944534,0.16834504902362823
2531,855.2794580459595,4.27593186032027e-05,0.026727227494120598,0.07144109159708023,0.16402624547481537
2532,855.6074750423431,3.897336500813253e-05,0.08324474096298218,0.06847228854894638,0.16258664429187775
2533,855.935693025589,4.911862561129965e-05,-0.04664348438382149,0.07078798115253448,0.16834504902362823
2534,856.2638511657715,1.7355758245685138e-05,-0.04675215482711792,0.0681123360991478,0.1617640256881714
2535,856.5919010639191,1.542461905046366e-05,-0.03679775074124336,0.06721672415733337,0.15189248323440552
2536,856.9200932979584,4.160168464295566e-05,-0.012557792477309704,0.0625448077917099,0.14407749474048615
2537,857.2487258911133,6.997942546149716e-05,-0.04041992127895355,0.06471316516399384,0.1557999551296234
2538,857.5762686729431,7.336850103456527e-06,-0.027569187805056572,0.06480296701192856,0.14572277665138245
2539,857.9038779735565,3.93262853322085e-05,0.04498710483312607,0.06422824412584305,0.14222659170627594
2540,858.2323491573334,3.224109605071135e-05,-0.05935357138514519,0.06689728796482086,0.15353773534297943
2541,858.5601196289062,3.928469232050702e-05,-0.014192387461662292,0.06553620100021362,0.1465453803539276
2542,858.8879914283752,6.361240230035037e-05,-0.0011714911088347435,0.06754917651414871,0.15497733652591705
2543,859.2154817581177,1.931687438627705e-05,-0.030898265540599823,0.07390784472227097,0.1675224006175995
2544,859.5431079864502,1.6606745703029446e-05,-0.012074260041117668,0.07207199931144714,0.16032440960407257
2545,859.870813369751,4.612465272657573e-05,0.014728742651641369,0.07346689701080322,0.16402624547481537
2546,860.1989240646362,4.7263743908843026e-05,-0.050072114914655685,0.07331924885511398,0.16875635087490082
2547,860.5267839431763,3.551014015101828e-05,0.018626445904374123,0.07515797764062881,0.15353773534297943
2548,860.8547670841217,4.170973625150509e-05,-0.009540712460875511,0.06946348398923874,0.16217532753944397
2549,861.1826882362366,4.446351886144839e-05,-0.018340330570936203,0.06998002529144287,0.17369212210178375
2550,861.5105030536652,2.141788172593806e-05,-0.09674188494682312,0.06859665364027023,0.17142990231513977
2551,861.838376045227,5.075860826764256e-05,0.09810026735067368,0.069581039249897,0.17698264122009277
2552,862.1664319038391,4.448884283192456e-06,-0.07837747037410736,0.07078783959150314,0.16402624547481537
2553,862.493705034256,4.7365767386509106e-05,0.0457485131919384,0.06672746688127518,0.1557999551296234
2554,862.8212940692902,2.533698352635838e-05,-0.022363867610692978,0.06348525732755661,0.1597074419260025
2555,863.1491794586182,1.8905901015386917e-05,0.06747722625732422,0.06249750778079033,0.16320361196994781
2556,863.4771912097931,8.072577475104481e-05,0.036385927349328995,0.06459948420524597,0.16217532753944397
2557,863.8043205738068,2.8260203180252574e-05,0.06273304671049118,0.08173594623804092,0.15590453147888184
2558,864.1324956417084,2.0488398149609566e-05,0.04146404191851616,0.0771617740392685,0.14901502430438995
2559,864.4603364467621,2.011338983720634e-05,0.04644777998328209,0.07930715382099152,0.14994047582149506
2560,864.7884185314178,1.4574720808013808e-05,0.0035609137266874313,0.07464991509914398,0.15662258863449097
2561,865.1167206764221,8.422764949500561e-05,0.08581144362688065,0.08617060631513596,0.1615583598613739
2562,865.4448595046997,5.64017282158602e-05,0.031114205718040466,0.09009314328432083,0.16793373227119446
2563,865.7725071907043,1.9221461116103455e-05,-0.09771595150232315,0.0809841901063919,0.15929614007472992
2564,866.1011860370636,2.361244878557045e-05,-0.015952736139297485,0.0694446712732315,0.1636149287223816
2565,866.428736448288,2.2881244149175473e-05,0.020639285445213318,0.06917262077331543,0.16135269403457642
2566,866.7571096420288,2.7195601433049887e-05,0.005573649425059557,0.07063861936330795,0.17616000771522522
2567,867.0852210521698,2.071573180728592e-05,-0.00747676333412528,0.07288843393325806,0.17945052683353424
2568,867.4132616519928,5.079006587038748e-05,-0.004785706754773855,0.07627866417169571,0.18315234780311584
2569,867.7407586574554,2.3761391275911592e-05,-0.026134289801120758,0.07448102533817291,0.1708129346370697
2570,868.0684385299683,2.4912911612773314e-05,0.004346432629972696,0.07115703076124191,0.17574869096279144
2571,868.3959753513336,2.116147334163543e-05,0.04828464239835739,0.06775543838739395,0.16238099336624146
2572,868.723700761795,3.362288771313615e-05,-0.0573568232357502,0.07006866484880447,0.15744522213935852
2573,869.0518155097961,5.970942584099248e-05,0.040145471692085266,0.06890685111284256,0.17184120416641235
2574,869.3798649311066,7.008603279246017e-05,-0.011305666528642178,0.07812664657831192,0.17718830704689026
2575,869.7075371742249,5.205851994105615e-05,-0.03736221790313721,0.08109522610902786,0.17986182868480682
2576,870.0353267192841,4.365338099887595e-06,-0.03040911629796028,0.06562811881303787,0.15250945091247559
2577,870.3636560440063,4.89588055643253e-05,-0.0018432175274938345,0.07793078571557999,0.1749260574579239
2578,870.6909563541412,2.215099084423855e-05,0.015363406389951706,0.06351149827241898,0.16669979691505432
2579,871.7924847602844,1.8251041183248162e-05,-0.06252650916576385,0.06975150853395462,0.17945052683353424
2580,872.1208324432373,6.229560676729307e-05,-0.015782905742526054,0.07267788052558899,0.18130144476890564
2581,872.4482002258301,2.8192062018206343e-05,0.00820416770875454,0.06855904310941696,0.17513172328472137
2582,872.7759952545166,5.955724554951303e-05,0.035490915179252625,0.0703546479344368,0.17410345375537872
2583,873.104029417038,4.239224654156715e-05,-0.0014271759428083897,0.07270093262195587,0.18150709569454193
2584,873.4314270019531,8.065409929258749e-06,0.0839996188879013,0.07107478380203247,0.17595435678958893
2585,873.7591450214386,3.909563383786008e-05,-0.04018068686127663,0.07703070342540741,0.18685418367385864
2586,874.0870487689972,5.3844334615860134e-05,0.021466512233018875,0.0675487294793129,0.16649413108825684
2587,874.4154341220856,5.034380956203677e-05,-0.035131510347127914,0.0712493285536766,0.16484887897968292
2588,874.7427439689636,7.22066979506053e-05,-0.01797841116786003,0.07726140320301056,0.1726638376712799
2589,875.0703430175781,7.699248817516491e-05,-0.03873486816883087,0.07398558408021927,0.17040161788463593
2590,875.3982572555542,3.943288902519271e-05,0.0007381629548035562,0.07327202707529068,0.16793373227119446
2591,875.7255342006683,6.540119647979736e-05,-0.04075930640101433,0.08177904784679413,0.17348647117614746
2592,876.0531702041626,6.036720151314512e-05,-0.03729790076613426,0.08296623080968857,0.17163556814193726
2593,876.3815803527832,3.715056664077565e-05,0.027170700952410698,0.07900667190551758,0.16813938319683075
2594,876.7094056606293,0.00012030924699502066,0.029060645028948784,0.08106359094381332,0.16114705801010132
2595,877.0368282794952,5.1657720177900046e-05,-0.031501349061727524,0.08292628824710846,0.16608281433582306
2596,877.3643414974213,0.00010783821198856458,-0.017220716923475266,0.08823540061712265,0.15888480842113495
2597,877.691876411438,3.113532511633821e-05,-0.00983631145209074,0.07930316776037216,0.15559430420398712
2598,878.020229101181,4.532569437287748e-05,0.025815337896347046,0.07575667649507523,0.1650545299053192
2599,878.3476622104645,4.0147508116206154e-05,0.004440107382833958,0.08034335821866989,0.16978465020656586
2600,878.6749277114868,4.6633991587441415e-05,0.0003774017095565796,0.07323842495679855,0.1599131077528
2601,879.0028834342957,2.617350037326105e-05,0.025538699701428413,0.07176636904478073,0.14798499643802643
2602,879.3307633399963,3.4983073419425637e-05,0.08368506282567978,0.07449261099100113,0.14921893179416656
2603,879.6582462787628,2.3438449716195464e-05,-0.07273070514202118,0.06906607002019882,0.14777933061122894
2604,879.9863691329956,3.910936720785685e-05,-0.03142353892326355,0.07906395196914673,0.14716236293315887
2605,880.3141484260559,4.866694507654756e-05,-0.07896631211042404,0.08586612343788147,0.1557999551296234
2606,880.6416697502136,1.2447784683899954e-05,-0.007261262740939856,0.07405192404985428,0.15189248323440552
2607,880.9694998264313,3.483526597847231e-05,0.061330147087574005,0.07305251806974411,0.1467510461807251
2608,881.296984910965,4.1320428863400593e-05,-0.03103950433433056,0.08001766353845596,0.14386944472789764
2609,881.6254413127899,5.618287104880437e-05,-0.05579068884253502,0.0778706967830658,0.1389360874891281
2610,881.9531669616699,3.4933840652229264e-05,0.006088733673095703,0.0764545202255249,0.14352239668369293
2611,882.2808501720428,7.631871267221868e-05,0.02586202137172222,0.07788512110710144,0.15533486008644104
2612,882.6084921360016,1.4105973605182953e-05,-0.0016019725007936358,0.07830750197172165,0.15345817804336548
2613,882.9362080097198,5.925023651798256e-05,-0.030257824808359146,0.08417335897684097,0.16010990738868713
2614,883.2639744281769,6.904401288920781e-06,0.04296322911977768,0.0905047282576561,0.16656242311000824
2615,883.5918934345245,1.1108356375189032e-05,-0.019054245203733444,0.08205290138721466,0.1570700854063034
2616,883.9203102588654,2.4393761123064905e-05,0.07260555028915405,0.08211588859558105,0.16366878151893616
2617,884.2482872009277,4.111616362934001e-05,0.03676319122314453,0.08128128945827484,0.17240436375141144
2618,884.5762188434601,4.000057379016653e-05,0.039386678487062454,0.08006338775157928,0.17230156064033508
2619,884.9037308692932,1.1256469406362157e-05,0.09979261457920074,0.07752833515405655,0.16658328473567963
2620,885.2317962646484,4.677163815358654e-05,0.06984495371580124,0.07686411589384079,0.17144675552845
2621,885.5602304935455,1.8003962395596318e-05,0.011133132502436638,0.07458943128585815,0.1635868400335312
2622,885.8880770206451,6.286111602094024e-05,-0.030060162767767906,0.0737711489200592,0.1569029688835144
2623,886.2157347202301,3.267111969762482e-05,0.008695053867995739,0.07382447272539139,0.15349674224853516
2624,886.5441854000092,1.592482476553414e-05,0.025544699281454086,0.07310838252305984,0.15001213550567627
2625,886.8727221488953,2.369309549976606e-05,-0.05810140073299408,0.07601271569728851,0.15248002111911774
2626,887.1993553638458,5.048271304985974e-06,0.045553822070360184,0.07283325493335724,0.14222659170627594
2627,887.526852607727,2.2102043658378534e-05,0.04187316820025444,0.07280553132295609,0.14750702679157257
2628,887.8543825149536,4.3382300646044314e-05,0.03785126283764839,0.0750652477145195,0.1449001431465149
2629,888.1826076507568,5.6819913879735395e-05,-0.022139815613627434,0.07483550906181335,0.14243225753307343
2630,888.5106959342957,1.8927485143649392e-05,-0.05026766285300255,0.07883454859256744,0.1465453803539276
2631,888.8381187915802,4.554735278361477e-05,-0.12111426889896393,0.07813724875450134,0.14346052706241608
2632,889.1659681797028,5.995200262987055e-05,0.024810876697301865,0.07834773510694504,0.148396298289299
2633,889.4936971664429,6.505887722596526e-05,0.014615699648857117,0.0812448263168335,0.15353773534297943
2634,889.821305513382,3.2606163586024195e-05,-0.045088671147823334,0.0832899734377861,0.15374340116977692
2635,890.148809671402,3.245614061597735e-05,-0.04269465431571007,0.07945273816585541,0.1560056209564209
2636,890.476686000824,5.0806494982680306e-05,-0.03200945258140564,0.08222716301679611,0.1580621898174286
2637,890.8047811985016,1.4721967090736143e-05,-0.03500562161207199,0.07926789671182632,0.1502472162246704
2638,891.1333863735199,1.8984814232680947e-05,-0.010670012794435024,0.07643034309148788,0.14490188658237457
2639,891.4613959789276,2.062964631477371e-05,-0.012969722039997578,0.0766756534576416,0.15847350656986237
2640,891.7889382839203,6.515361019410193e-05,0.003230728441849351,0.07920283824205399,0.15909047424793243
2641,892.1168344020844,3.838559860014357e-05,-0.059789009392261505,0.07150113582611084,0.1578565388917923
2642,892.4444563388824,1.2024963325529825e-05,-0.014538957737386227,0.07089944928884506,0.1523037850856781
2643,892.7716794013977,3.269842272857204e-05,0.009482085704803467,0.0705861821770668,0.1504528820514679
2644,893.0999145507812,4.65122502646409e-05,-0.0068887826055288315,0.07333429902791977,0.1541547030210495
2645,893.4277727603912,6.016719635226764e-05,0.027488265186548233,0.07660073041915894,0.1541547030210495
2646,893.7559382915497,3.4272161428816617e-05,0.07443331927061081,0.0723986104130745,0.14572277665138245
2647,894.0834777355194,1.0512333574297372e-05,-0.01897953636944294,0.07365897297859192,0.14880762994289398
2648,894.4114606380463,4.998977965442464e-05,0.048663653433322906,0.07635091245174408,0.15292076766490936
2649,894.7392067909241,6.672401650575921e-05,-0.06816115975379944,0.06799399852752686,0.14952917397022247
2650,895.0666394233704,1.93450123333605e-05,-0.03297366574406624,0.07596835494041443,0.15333206951618195
2651,895.394237279892,7.822111911082175e-06,-0.056754037737846375,0.07686487585306168,0.15497733652591705
2652,895.7223079204559,4.786996214534156e-05,-0.008007565513253212,0.08094911277294159,0.16484887897968292
2653,896.0501487255096,5.371927181840874e-05,-0.011920541524887085,0.0776357427239418,0.1576508730649948
2654,896.3777508735657,3.57354565494461e-06,0.06319668889045715,0.07522368431091309,0.14963024854660034
2655,896.7057354450226,3.001437653438188e-05,-0.0645999163389206,0.07468505948781967,0.15168681740760803
2656,897.0335235595703,4.043036824441515e-05,0.051678065210580826,0.07851096987724304,0.15621128678321838
2657,898.1304516792297,3.231758819310926e-05,0.056125953793525696,0.07376977056264877,0.15271510183811188
2658,898.458530664444,6.471674169006292e-06,-0.02097022719681263,0.06948696821928024,0.14942459762096405
2659,898.7866027355194,6.051525269867852e-05,0.011940598487854004,0.07721792906522751,0.15436036884784698
2660,899.1143746376038,1.7768581528798677e-05,-0.07719484716653824,0.07535039633512497,0.1541547030210495
2661,899.4418530464172,3.882108649122529e-05,-0.04689816012978554,0.07727362215518951,0.15867917239665985
2662,899.7709641456604,6.832978397142142e-05,0.012831974774599075,0.07939019054174423,0.15353773534297943
2663,900.09921002388,4.248774530424271e-06,0.06412667781114578,0.07591161876916885,0.1557999551296234
2664,900.4267671108246,2.8369577194098383e-05,0.03017599508166313,0.07625097781419754,0.16053007543087006
2665,900.7541677951813,3.220924918423407e-05,0.07708140462636948,0.07586243748664856,0.1617640256881714
2666,901.0825839042664,4.057229307363741e-05,0.03174223005771637,0.07667472958564758,0.1617640256881714
2667,901.4097003936768,5.8809135225601494e-05,0.015280675143003464,0.07363582402467728,0.1557999551296234
2668,901.7374708652496,5.749695446866099e-06,-0.01493971049785614,0.08183442056179047,0.16690543293952942
2669,902.0654852390289,4.067289046361111e-05,0.040073130279779434,0.08417511731386185,0.1747204214334488
2670,902.3932557106018,3.2107378501677886e-05,0.015481614507734776,0.0810694620013237,0.17410345375537872
2671,902.7212882041931,3.6873174394713715e-05,-0.05827854946255684,0.08182113617658615,0.1747204214334488
2672,903.0490860939026,3.189624840160832e-05,-0.015458773821592331,0.08016835153102875,0.16978465020656586
2673,903.376161813736,3.234330142731778e-05,-0.005509636364877224,0.07800222933292389,0.1693733185529709
2674,903.7043290138245,3.075745917158201e-05,-0.03286740556359291,0.07528379559516907,0.15826784074306488
2675,904.0318517684937,4.603915294865146e-05,-0.015271835029125214,0.07694195210933685,0.16690543293952942
2676,904.3592581748962,5.613302710116841e-05,-0.03517907112836838,0.0836707130074501,0.17616000771522522
2677,904.6872365474701,2.0674562620115466e-05,0.0021136808209121227,0.08213333040475845,0.17184120416641235
2678,905.0155558586121,3.8878781197126955e-05,-0.01371079869568348,0.091690793633461,0.19405217468738556
2679,905.3432464599609,4.512031591730192e-05,-0.023526761680841446,0.07850402593612671,0.18109577894210815
2680,905.6717259883881,3.984913928434253e-05,0.015004300512373447,0.07462151348590851,0.17780527472496033
2681,905.9996919631958,3.502965046209283e-05,-0.03102368302643299,0.08048421889543533,0.19199560582637787
2682,906.3281602859497,4.8193338443525136e-05,-0.07164359092712402,0.08453617990016937,0.19816532731056213
2683,906.6558818817139,2.2663911295239814e-05,-0.07891581207513809,0.07194830477237701,0.18315234780311584
2684,906.9833204746246,2.0546191080939025e-05,-0.016451265662908554,0.07400648295879364,0.1874711513519287
2685,907.3102774620056,3.564103099051863e-05,-0.08472970873117447,0.08412118256092072,0.19117297232151031
2686,907.6381804943085,2.199512891820632e-05,-0.035012830048799515,0.07520850747823715,0.17924486100673676
2687,907.9658398628235,1.1571054528758395e-05,0.00611656391993165,0.06961764395236969,0.1691676825284958
2688,908.2933535575867,2.5816349079832435e-05,0.028302736580371857,0.07157585024833679,0.17307515442371368
2689,908.621036529541,2.4195371224777773e-05,-0.03335237130522728,0.07241405546665192,0.17060726881027222
2690,908.948915719986,3.157724677294027e-06,-0.01709648035466671,0.07631638646125793,0.17554304003715515
2691,909.2765245437622,2.8069580366718583e-05,0.04354022815823555,0.07447826862335205,0.17389778792858124
2692,909.6047668457031,2.7038782718591392e-05,0.02153477631509304,0.07568827271461487,0.16094139218330383
2693,909.9324624538422,1.9346036424394697e-05,0.01952965371310711,0.07713180035352707,0.15754979848861694
2694,910.2603750228882,8.59405736264307e-06,0.06644491851329803,0.06974438577890396,0.1576508730649948
2695,910.5879125595093,2.3549460820504464e-05,0.03631095215678215,0.0664018988609314,0.1523037850856781
2696,910.9155013561249,2.303681685589254e-05,-0.02637527883052826,0.06102140620350838,0.15436036884784698
2697,911.2431375980377,3.5160101106157526e-05,-0.04252966493368149,0.05823700129985809,0.1599131077528
2698,911.571394443512,5.66949020139873e-05,-0.03925633430480957,0.0790470689535141,0.1749260574579239
2699,911.8991386890411,0.00011224992340430617,-0.030715040862560272,0.09488659352064133,0.18089012801647186
2700,912.2270390987396,1.4968974028306548e-05,-0.028980905190110207,0.07068822532892227,0.16999028623104095
2701,912.5551233291626,6.110600952524692e-05,0.0007025432423688471,0.06650755554437637,0.16628846526145935
2702,912.8831577301025,2.6143337890971452e-05,0.012308884412050247,0.05650846287608147,0.15559430420398712
2703,913.2108097076416,5.682423579855822e-05,0.036563385277986526,0.06314723193645477,0.16608281433582306
2704,913.538360118866,4.377322329673916e-05,-0.01834898814558983,0.06335147470235825,0.16279229521751404
2705,913.8660972118378,3.959218520321883e-05,0.017258714884519577,0.06757111847400665,0.16834504902362823
2706,914.1936717033386,6.80268494761549e-05,-0.022711247205734253,0.07608000934123993,0.16813938319683075
2707,914.5214142799377,2.4598070012871176e-05,-0.05850460007786751,0.06988750398159027,0.16628846526145935
2708,914.8499011993408,3.102599657722749e-05,0.039117760956287384,0.0714704617857933,0.1673167645931244
2709,915.1773548126221,7.336650742217898e-05,-0.005673677194863558,0.08453361690044403,0.1726638376712799
2710,915.5057876110077,4.897523467661813e-05,0.009773380123078823,0.07220828533172607,0.1650545299053192
2711,915.8335402011871,4.852934580412693e-05,0.02607506513595581,0.06636776775121689,0.15538865327835083
2712,916.1609373092651,7.436481246259063e-05,-0.0759354680776596,0.08408384770154953,0.1726638376712799
2713,916.4887640476227,4.577237632474862e-05,-0.001342019997537136,0.0739193707704544,0.16217532753944397
2714,916.8166716098785,1.8429476256187627e-07,-0.0514485165476799,0.06345682591199875,0.13441163301467896
2715,917.1440734863281,1.614178836462088e-05,-0.017041664570569992,0.06176724657416344,0.14366619288921356
2716,917.4720168113708,3.3590196835575625e-05,-0.08191768825054169,0.06771080940961838,0.1504528820514679
2717,917.7994742393494,1.809276727726683e-05,-0.026829876005649567,0.06727927923202515,0.14921893179416656
2718,918.1276707649231,2.9026077754679136e-05,0.018859991803765297,0.06395241618156433,0.15127551555633545
2719,918.4552023410797,2.8576014301506802e-06,0.020580386742949486,0.06399043649435043,0.15168681740760803
2720,918.7830591201782,1.0545657460170332e-05,0.04435049742460251,0.06253290176391602,0.1504528820514679
2721,919.1107003688812,4.030964191770181e-05,-0.07164090126752853,0.06679636240005493,0.15741579234600067
2722,919.4387271404266,1.2431783943611663e-05,-0.04976218566298485,0.05872594192624092,0.16114705801010132
2723,919.7663261890411,2.7362793844076805e-05,0.05712912976741791,0.057930462062358856,0.14983589947223663
2724,920.0940465927124,2.5985380489146337e-05,0.05531034991145134,0.055740565061569214,0.15703389048576355
2725,920.4217710494995,3.8490186852868646e-05,-0.02365393564105034,0.058557454496622086,0.15929614007472992
2726,920.7493917942047,2.266897718072869e-05,-0.017589159309864044,0.05730884522199631,0.1541547030210495
2727,921.0770835876465,2.7251084247836843e-05,0.029475510120391846,0.057875003665685654,0.16094139218330383
2728,921.4045436382294,4.139928933000192e-05,-0.07380907982587814,0.058743350207805634,0.15621128678321838
2729,921.7338876724243,9.297026736021508e-06,0.05488721653819084,0.05919892340898514,0.15312641859054565
2730,922.0606398582458,2.9854048989363946e-05,-0.003497533733025193,0.05973101034760475,0.16628846526145935
2731,922.3881618976593,1.690072713245172e-05,0.02591264247894287,0.05979982763528824,0.15250945091247559
2732,922.7155487537384,3.280805321992375e-05,-0.018853452056646347,0.06494028866291046,0.15189248323440552
2733,923.0433156490326,2.571936602180358e-05,0.022073892876505852,0.06393781304359436,0.16053007543087006
2734,923.3712165355682,2.5248653400922194e-05,-0.02655072882771492,0.06246936321258545,0.16834504902362823
2735,924.4753067493439,1.357082055619685e-05,0.07591982185840607,0.06466550379991531,0.17595435678958893
2736,924.8027729988098,1.907649675558787e-05,0.02468440681695938,0.06222987547516823,0.17307515442371368
2737,925.1304111480713,3.303501580376178e-05,0.066460520029068,0.06203830987215042,0.17718830704689026
2738,925.4581134319305,3.670925070764497e-05,0.004301838576793671,0.05948656052350998,0.16628846526145935
2739,925.7857682704926,2.349094211240299e-05,0.05472451075911522,0.06345207989215851,0.16382057964801788
2740,926.113189458847,2.473932363500353e-05,0.09568388015031815,0.06702741235494614,0.16793373227119446
2741,926.4407839775085,2.606820453365799e-05,-0.04758442938327789,0.0624128021299839,0.17945052683353424
2742,926.7686512470245,4.294631798984483e-05,-0.045612383633852005,0.06060825288295746,0.17780527472496033
2743,927.0961668491364,3.118496897513978e-05,-0.010327834635972977,0.06089689955115318,0.17595435678958893
2744,927.4239494800568,2.7721825972548686e-05,0.018847595900297165,0.062407467514276505,0.1763656735420227
2745,927.7517366409302,7.405650649161544e-06,-0.02667010761797428,0.06534743309020996,0.17040161788463593
2746,928.079568862915,3.690931771416217e-05,0.005120971240103245,0.06629693508148193,0.16669979691505432
2747,928.4072382450104,2.2004349375492893e-05,-0.024489762261509895,0.07360059767961502,0.16999028623104095
2748,928.7351927757263,4.362988329376094e-05,-0.07879325747489929,0.08302108198404312,0.18356366455554962
2749,929.0629730224609,5.793750096927397e-05,-0.00019444226927589625,0.08128897100687027,0.18130144476890564
2750,929.3909311294556,1.5230710232572164e-05,0.01209504809230566,0.07168886065483093,0.17142990231513977
2751,929.7182631492615,1.3995165318192448e-05,0.06991423666477203,0.07029900699853897,0.16608281433582306
2752,930.0458989143372,4.416338924784213e-05,0.025580186396837234,0.07009851932525635,0.17698264122009277
2753,930.3733870983124,3.2674463000148535e-05,-0.018337735906243324,0.06462203711271286,0.16567149758338928
2754,930.7009928226471,9.217030310537666e-06,-0.03794659674167633,0.06727603822946548,0.16957898437976837
2755,931.0283923149109,3.554442446329631e-05,0.03970950469374657,0.06646112352609634,0.165465846657753
2756,931.3560481071472,1.8434873709338717e-05,-0.01395990140736103,0.06164924427866936,0.1652601808309555
2757,931.6835978031158,4.1078867070609704e-05,-0.015967240557074547,0.06528232991695404,0.16978465020656586
2758,932.011063337326,6.793904321966693e-05,-0.04142666608095169,0.06429531425237656,0.17430908977985382
2759,932.3382942676544,2.8520593332359567e-05,0.028730541467666626,0.05936010181903839,0.16875635087490082
2760,932.6669809818268,4.360304956207983e-05,-0.01920957677066326,0.06401495635509491,0.17616000771522522
2761,932.9946458339691,6.630148618569365e-06,-0.03229672461748123,0.06298165023326874,0.1689620167016983
2762,933.3226914405823,4.7368281229864806e-05,0.015202777460217476,0.06558787822723389,0.18356366455554962
2763,933.6505877971649,4.265349707566202e-05,0.04253460839390755,0.06964004784822464,0.18664851784706116
2764,933.9787216186523,4.702615115093067e-05,-0.0918969213962555,0.0657300278544426,0.17718830704689026
2765,934.3062472343445,9.372491149406414e-06,-0.004945972003042698,0.06193739175796509,0.16196966171264648
2766,934.6338047981262,2.494642831152305e-05,-0.016830530017614365,0.05902845785021782,0.16032440960407257
2767,934.9610188007355,7.539463695138693e-05,0.016647333279252052,0.05917689576745033,0.16238099336624146
2768,935.2891752719879,2.4974104235298e-05,-0.010535621084272861,0.06389760971069336,0.1671110987663269
2769,935.6172542572021,9.111070539802313e-06,-0.02836775779724121,0.061406392604112625,0.16320361196994781
2770,935.9450764656067,3.6881028790958226e-05,0.012010921724140644,0.06082330271601677,0.15929614007472992
2771,936.2727491855621,4.450178676052019e-05,-0.011556274257600307,0.061226215213537216,0.1597074419260025
2772,936.6007206439972,2.3548767785541713e-05,-0.036367446184158325,0.06923384219408035,0.16999028623104095
2773,936.9277226924896,3.773014759644866e-05,-0.016386164352297783,0.07392580062150955,0.176571324467659
2774,937.25563788414,4.9579426558921114e-05,0.021071782335639,0.07991427183151245,0.1858258992433548
2775,937.5828850269318,3.3361146051902324e-05,-0.06902791559696198,0.08131126314401627,0.19096732139587402
2776,937.9107322692871,3.659443973447196e-05,-0.0035330485552549362,0.07317651808261871,0.18870508670806885
2777,938.2383649349213,1.6226189472945407e-05,-0.05446619912981987,0.07442137598991394,0.19096732139587402
2778,938.5659341812134,3.560748154995963e-05,-0.036096639931201935,0.07322482764720917,0.19035033881664276
2779,938.8934698104858,3.77078031306155e-05,-0.021379580721259117,0.06888855248689651,0.18644286692142487
2780,939.2208163738251,1.0589551493467297e-05,-0.053802814334630966,0.0689966231584549,0.1860315501689911
2781,939.5483112335205,2.0539424440357834e-05,0.062137898057699203,0.06930357217788696,0.1800674945116043
2782,939.8758690357208,2.7076544938609004e-05,0.008368241600692272,0.0687829926609993,0.1728695034980774
2783,940.2038171291351,2.816122469084803e-05,0.040467556565999985,0.06297624111175537,0.17574869096279144
2784,940.5309867858887,3.872740126098506e-05,0.05134236812591553,0.06281137466430664,0.16258664429187775
2785,940.8584613800049,2.9082413675496355e-05,0.017572710290551186,0.0634436383843422,0.15662258863449097
2786,941.1855201721191,6.211498657648917e-06,-0.026353133842349052,0.061526358127593994,0.16484887897968292
2787,941.5132594108582,2.0506255168584175e-05,-0.01896543987095356,0.06267986446619034,0.16423191130161285
2788,941.840500831604,2.6215864636469632e-05,-0.08699028939008713,0.06294062733650208,0.16813938319683075
2789,942.1682317256927,4.2370043956907466e-05,0.07442184537649155,0.07031397521495819,0.15353773534297943
2790,942.4957327842712,4.2680218030000106e-05,0.032890912145376205,0.06382283568382263,0.16690543293952942
2791,942.8231530189514,4.513703242992051e-05,-0.05012919008731842,0.06575718522071838,0.17903921008110046
2792,943.1503956317902,1.4190321962814778e-05,0.017900675535202026,0.06319327652454376,0.16999028623104095
2793,943.4782471656799,6.318878149613738e-05,-0.0403965525329113,0.07178060710430145,0.1819184124469757
2794,943.8056356906891,3.0998431611806154e-05,0.05915890634059906,0.06947588175535202,0.1784222424030304
2795,944.1332035064697,2.521289025025908e-05,0.05861790478229523,0.06712765991687775,0.1802731603384018
2796,944.4611477851868,5.258247256278992e-05,-0.005070390645414591,0.06880433857440948,0.18274104595184326
2797,944.7884397506714,1.3575760021922179e-05,-0.021567925810813904,0.06287921220064163,0.1767769753932953
2798,945.1173377037048,5.4521158745046705e-05,0.03615919128060341,0.06770263612270355,0.1819184124469757
2799,945.4450569152832,2.670128560566809e-05,0.07241795212030411,0.06475832313299179,0.1578565388917923
2800,945.7727053165436,2.1651187125826254e-05,0.091196708381176,0.06404336541891098,0.1580621898174286
2801,946.1003882884979,2.174351720896084e-05,-0.021806681528687477,0.06227489933371544,0.16423191130161285
2802,946.4278047084808,1.4796601135458332e-05,0.007799694314599037,0.06761757284402847,0.17122423648834229
2803,946.7560606002808,2.862922519852873e-05,-0.04438517615199089,0.07471036911010742,0.17410345375537872
2804,947.084080696106,6.421156285796314e-05,-0.03974291682243347,0.07587681710720062,0.17163556814193726
2805,947.4118139743805,7.314824870263692e-06,-0.03488164022564888,0.07557209581136703,0.1821240782737732
2806,947.7396593093872,1.6440730178146623e-05,0.046276822686195374,0.07473034411668777,0.18109577894210815
2807,948.0670447349548,2.8906395527883433e-05,-0.0510927252471447,0.07891355454921722,0.18315234780311584
2808,948.3949382305145,2.3301035980693996e-05,-0.07713031768798828,0.07202326506376266,0.1837693154811859
2809,948.7230713367462,4.484538658289239e-05,-0.07364610582590103,0.0728752538561821,0.17142990231513977
2810,949.0507678985596,3.9180384192150086e-05,-0.0263010635972023,0.07444359362125397,0.17965619266033173
2811,949.3785729408264,4.265909592504613e-05,0.04896610602736473,0.07334324717521667,0.171018585562706
2812,949.7060058116913,5.243218765826896e-05,-0.009661693125963211,0.06872477382421494,0.1673167645931244
2813,950.8058636188507,3.553634087438695e-05,-0.08353830873966217,0.06773466616868973,0.15641692280769348
2814,951.1337847709656,1.9157912902301177e-05,0.0035634373780339956,0.06381314247846603,0.15168681740760803
2815,951.4614284038544,3.4813088859664276e-05,0.018313245847821236,0.068406842648983,0.15497733652591705
2816,951.789229631424,3.5699915315490216e-05,0.03572002053260803,0.06565020978450775,0.15456601977348328
2817,952.1166367530823,9.452242011320777e-06,0.006423592567443848,0.0640580952167511,0.15096703171730042
2818,952.4449074268341,4.453762448974885e-05,-0.0559418722987175,0.06278587132692337,0.15312641859054565
2819,952.7725167274475,4.5854765630792826e-05,-0.007058316376060247,0.06562826037406921,0.16464321315288544
2820,953.0999963283539,2.2728081603418104e-05,-0.020171552896499634,0.06863650679588318,0.16464321315288544
2821,953.4275963306427,3.387391188880429e-05,0.01386223267763853,0.07197282463312149,0.17245817184448242
2822,953.7554733753204,2.3815922759240493e-05,-0.019985508173704147,0.07207748293876648,0.15312641859054565
2823,954.0840237140656,1.9198672816855833e-05,-0.007738194428384304,0.07565392553806305,0.16258664429187775
2824,954.4111626148224,2.8726122764055617e-05,0.013078749179840088,0.07120712846517563,0.15394903719425201
2825,954.7383332252502,2.7084352041129023e-05,0.020747512578964233,0.06837338209152222,0.15518298745155334
2826,955.0662224292755,4.081617953488603e-05,-0.06461003422737122,0.06775124371051788,0.1467510461807251
2827,955.3938393592834,4.984275437891483e-05,-0.062214240431785583,0.06861603260040283,0.1481906622648239
2828,955.721697807312,4.245321179041639e-05,0.020174546167254448,0.07035723328590393,0.15148115158081055
2829,956.0496189594269,2.618904909468256e-05,-0.023894386366009712,0.06362616270780563,0.15004156529903412
2830,956.3777163028717,4.9511902034282684e-05,-0.0426672101020813,0.05959702655673027,0.142843559384346
2831,956.7053894996643,1.5230315511871595e-05,0.013348274864256382,0.059852492064237595,0.13492576777935028
2832,957.0327482223511,1.0495100468688179e-05,0.0548689030110836,0.0671127513051033,0.13564732670783997
2833,957.3603146076202,3.614683009800501e-05,-0.003733153222128749,0.06447796523571014,0.13389922678470612
2834,957.6879527568817,2.2402406102628447e-05,0.007599582429975271,0.06273365020751953,0.13112285733222961
2835,958.01567029953,2.031997973972466e-05,0.018585165962576866,0.0592849999666214,0.1304030567407608
2836,958.3438429832458,3.1557494367007166e-05,0.03259126469492912,0.06775791943073273,0.13955479860305786
2837,958.6719386577606,7.14496263753972e-06,-0.013836030848324299,0.06394059956073761,0.1396576315164566
2838,958.9997169971466,2.728205618041102e-05,0.040320247411727905,0.058213163167238235,0.13513317704200745
2839,959.3272898197174,2.2213664124137722e-05,1.620292641746346e-05,0.057339735329151154,0.13585123419761658
2840,959.6550009250641,1.1981311217823531e-05,0.06629206985235214,0.059371717274188995,0.148396298289299
2841,959.9826452732086,2.2580865334020928e-05,0.05054982006549835,0.059793636202812195,0.142843559384346
2842,960.3107054233551,1.2085999514965806e-05,0.010201582685112953,0.06542094051837921,0.13297201693058014
2843,960.6383874416351,3.893961547873914e-06,0.013403169810771942,0.07153932750225067,0.14880762994289398
2844,960.9667530059814,2.320640123798512e-05,-0.02374386228621006,0.08280334621667862,0.14811691641807556
2845,961.2945935726166,2.2631320462096483e-05,0.044442277401685715,0.07592116296291351,0.13855868577957153
2846,961.622077703476,1.975890700123273e-05,0.04209684208035469,0.06773640215396881,0.13441163301467896
2847,961.9501073360443,2.3578362743137404e-05,0.05600092187523842,0.06590067595243454,0.1271107941865921
2848,962.2779686450958,2.4814873540890403e-05,0.009718893095850945,0.06744664162397385,0.1333833485841751
2849,962.6053476333618,4.563616312225349e-05,-0.01915069855749607,0.06333838403224945,0.12402594089508057
2850,962.9337391853333,2.6962436095345765e-05,0.04227267950773239,0.061710651963949203,0.13225223124027252
2851,963.2616596221924,3.242993261665106e-05,0.021858517080545425,0.06305017322301865,0.13245789706707
2852,963.5893979072571,3.229179128538817e-05,0.01793334260582924,0.05951854586601257,0.13317768275737762
2853,963.916984796524,3.258240030845627e-05,-0.016341697424650192,0.05900615453720093,0.1300928294658661
2854,964.2445504665375,1.8414204532746226e-05,-0.033050261437892914,0.06371083110570908,0.12598949670791626
2855,964.5720210075378,2.0504397980403155e-05,0.032174333930015564,0.06277423352003098,0.1224835067987442
2856,964.8999755382538,2.264469367219135e-05,-0.028496889397501945,0.064337819814682,0.12311030179262161
2857,965.2276046276093,2.0996616513002664e-05,0.04128597304224968,0.06584751605987549,0.12422855943441391
2858,965.5559022426605,2.574621612438932e-05,0.10237537324428558,0.06698326021432877,0.12397212535142899
2859,965.8836443424225,1.8406022718409076e-05,0.037992894649505615,0.06754641234874725,0.12304666638374329
2860,966.2116215229034,2.8899165045004338e-05,0.028370609506964684,0.07318858802318573,0.12656722962856293
2861,966.5391020774841,1.0870086043723859e-05,0.06079734489321709,0.07213892787694931,0.12397212535142899
2862,966.8676514625549,5.3088813729118556e-05,0.0104666193947196,0.07382859289646149,0.1306803822517395
2863,967.1949820518494,2.164435136364773e-05,0.01852153241634369,0.07632110267877579,0.13109168410301208
2864,967.5223758220673,2.2142212401377037e-05,0.03330564126372337,0.07830436527729034,0.14260847866535187
2865,967.8498539924622,4.428636748343706e-05,-0.011884784325957298,0.0750180035829544,0.13560396432876587
2866,968.177962064743,1.5217675354506355e-05,0.010863722302019596,0.06466346979141235,0.13348373770713806
2867,968.5057082176208,1.3709773156733718e-05,-0.05384476110339165,0.06020243465900421,0.13225223124027252
2868,968.8331823348999,2.9143666324671358e-05,0.08247767388820648,0.05839565396308899,0.13019564747810364
2869,969.1608030796051,3.690985613502562e-05,-0.013041779398918152,0.05652802810072899,0.14572277665138245
2870,969.4890644550323,2.1502486561075784e-05,-0.04732412099838257,0.05677896365523338,0.15456601977348328
2871,969.8165154457092,2.0304023564676754e-05,-0.03217363357543945,0.05656331777572632,0.14253507554531097
2872,970.1437811851501,3.5501414004102116e-06,0.08630098402500153,0.06262199580669403,0.1486019641160965
2873,970.4714367389679,2.5969549824367277e-05,-0.010753611102700233,0.06075022369623184,0.15477167069911957
2874,970.7991797924042,9.439897439733613e-06,0.07041079550981522,0.06429419666528702,0.1580621898174286
2875,971.1269299983978,3.8535206840606406e-05,-0.044375572353601456,0.06374382227659225,0.16279229521751404
2876,971.4544591903687,2.1101923266542144e-05,-0.042344167828559875,0.06616851687431335,0.14777933061122894
2877,971.7831466197968,2.4159231543308124e-05,-0.04816395044326782,0.06636655330657959,0.15312641859054565
2878,972.1113457679749,2.819312248902861e-05,0.046850528568029404,0.06534986943006516,0.14047852158546448
2879,972.4391098022461,4.4227446778677404e-05,0.04338353872299194,0.06143278628587723,0.140272855758667
2880,972.7672407627106,3.9768834540154785e-05,0.0529983788728714,0.06565456837415695,0.14633974432945251
2881,973.0950031280518,3.2818465115269646e-05,-0.021013204008340836,0.06706777960062027,0.15538865327835083
2882,973.4237518310547,2.5673147320048884e-05,-0.004571422468870878,0.058254145085811615,0.15436036884784698
2883,973.7514691352844,1.3631150977744255e-05,0.014242786914110184,0.057510487735271454,0.15086418390274048
2884,974.0798318386078,2.270283584948629e-05,-0.00174565555062145,0.060960233211517334,0.15271510183811188
2885,974.4070901870728,2.3101405531633645e-05,0.0554472878575325,0.06644561141729355,0.15312641859054565
2886,974.7349905967712,4.3232179450569674e-05,-0.044184960424900055,0.056938838213682175,0.15127551555633545
2887,975.0626952648163,1.5525965864071622e-05,0.04157531261444092,0.05458041653037071,0.14695671200752258
2888,975.3904404640198,3.364351505297236e-05,-0.05013320967555046,0.05398453399538994,0.14448882639408112
2889,975.7181415557861,3.9293914596783e-05,0.012466687709093094,0.05981641635298729,0.15189248323440552
2890,976.0460133552551,1.2651329598156735e-05,0.023786216974258423,0.055650744587183,0.14510579407215118
2891,977.1369409561157,1.4613429812015966e-05,0.004382641054689884,0.05873055011034012,0.14572277665138245
2892,977.464762210846,3.873594687320292e-05,0.025837566703557968,0.0644497275352478,0.14263790845870972
2893,977.7925002574921,4.450633059605025e-05,-0.01326042227447033,0.05696403980255127,0.1391417384147644
2894,978.1200034618378,6.272855898714624e-06,0.008033654652535915,0.05734767019748688,0.1326635330915451
2895,978.4477865695953,2.2799751604907215e-05,0.019640875980257988,0.05539602041244507,0.13574838638305664
2896,978.7751135826111,5.058999886387028e-05,0.04298945516347885,0.062300316989421844,0.13759930431842804
2897,979.10316157341,3.526597356540151e-05,0.08271133899688721,0.06891543418169022,0.13945196568965912
2898,979.4310429096222,1.037327092490159e-05,0.05638362467288971,0.06245576962828636,0.13996437191963196
2899,979.7588562965393,1.9479310140013695e-05,-0.022821148857474327,0.06685518473386765,0.14088982343673706
2900,980.0870199203491,3.3076616091420874e-05,0.04566582664847374,0.05918851122260094,0.14921893179416656
2901,980.4151105880737,5.614842302748002e-05,-0.021722234785556793,0.057262122631073,0.15518298745155334
2902,980.7429337501526,2.3267044525709935e-05,0.019691133871674538,0.0603647418320179,0.1504528820514679
2903,981.0703339576721,3.9179798477562144e-05,-0.0038431810680776834,0.06742723286151886,0.16135269403457642
2904,981.3983235359192,3.514282070682384e-05,-0.05478270351886749,0.06650342792272568,0.16032440960407257
2905,981.7260165214539,2.0146853785263374e-05,0.0017703616758808494,0.05716149881482124,0.1523037850856781
2906,982.0538787841797,7.1661893343843985e-06,-0.024777395650744438,0.057497091591358185,0.14901326596736908
2907,982.3820769786835,2.7011181373381987e-05,0.0023865459952503443,0.056553687900304794,0.13595405220985413
2908,982.7098321914673,3.006554652529303e-05,0.0053615570068359375,0.056321773678064346,0.14202094078063965
2909,983.0373773574829,3.136082523269579e-05,0.01231945026665926,0.05389678478240967,0.1335889846086502
2910,983.365339756012,2.5639978048275225e-05,0.0007230698829516768,0.05509265884757042,0.13996437191963196
2911,983.6935603618622,2.5669440219644457e-05,0.06826990097761154,0.05298710614442825,0.14222659170627594
2912,984.0211818218231,2.8261183615541086e-06,0.05191471800208092,0.05351851135492325,0.1374964863061905
2913,984.3485717773438,3.5981833207188174e-05,-0.05537617579102516,0.05313757061958313,0.1391417384147644
2914,984.6760904788971,2.5099496269831434e-05,-0.056330859661102295,0.053266290575265884,0.1356455683708191
2915,985.0040879249573,2.3595255697728135e-05,0.003953142091631889,0.053724560886621475,0.13605687022209167
2916,985.3318815231323,2.6758829335449263e-05,0.019033357501029968,0.05740400776267052,0.14407749474048615
2917,985.6595554351807,5.9110065194545314e-05,-0.04251899942755699,0.05770895630121231,0.14551711082458496
2918,985.9871890544891,9.814954864850733e-06,-0.012978505343198776,0.05964456498622894,0.14130112528800964
2919,986.3152766227722,1.4280552022682969e-05,-0.04063904285430908,0.05554314702749252,0.12507688999176025
2920,986.6429660320282,1.7720309188007377e-05,0.03636142984032631,0.05491086095571518,0.12721364200115204
2921,986.970803976059,2.1798390662297606e-05,0.048933662474155426,0.056852616369724274,0.13309109210968018
2922,987.2989842891693,2.2571526642423123e-05,0.06279737502336502,0.05527893826365471,0.13889126479625702
2923,987.626743555069,1.4043002920516301e-05,0.02178688533604145,0.055546730756759644,0.14452113211154938
2924,987.9541442394257,1.3518580090021715e-05,0.017233263701200485,0.0566873662173748,0.14909377694129944
2925,988.2819311618805,1.065203719008423e-06,-0.001235589967109263,0.05633516237139702,0.14108601212501526
2926,988.6098465919495,1.5064172657730523e-05,-0.012783527374267578,0.05591752007603645,0.14634793996810913
2927,988.9376056194305,7.189443294919329e-06,-0.03310565650463104,0.05450301244854927,0.14623387157917023
2928,989.2653138637543,1.4720078979735263e-05,0.034468863159418106,0.05244012176990509,0.1428292840719223
2929,989.5931808948517,2.4582674086559564e-05,0.020749852061271667,0.054710566997528076,0.13562004268169403
2930,989.9214522838593,4.437084498931654e-05,-0.014739473350346088,0.05523144081234932,0.12910005450248718
2931,990.2492959499359,2.0321716874605045e-05,0.0007446360541507602,0.05704854056239128,0.12933142483234406
2932,990.5771315097809,3.780494807870127e-05,0.04046862944960594,0.05542060360312462,0.12975558638572693
2933,990.9053075313568,1.5995859939721413e-05,-0.06311804801225662,0.055731162428855896,0.12771187722682953
2934,991.2327947616577,3.2999847462633625e-05,0.009682617150247097,0.049307454377412796,0.12790468335151672
2935,991.5603594779968,2.205987948400434e-05,0.07218941301107407,0.05540839210152626,0.1205395832657814
2936,991.8879396915436,5.672667157341493e-06,0.03134225681424141,0.058649517595767975,0.1235087588429451
2937,992.2156896591187,4.358120713732205e-05,0.025317678228020668,0.05313926935195923,0.12543679773807526
2938,992.5439012050629,1.871376298367977e-05,0.030611228197813034,0.05171471834182739,0.13062964379787445
2939,992.8720269203186,3.145284790662117e-05,0.022550096735358238,0.05120338127017021,0.13456283509731293
2940,993.1999497413635,5.855959534528665e-05,0.002010288182646036,0.05597095564007759,0.140272855758667
2941,993.5279982089996,2.1119217308296356e-06,0.0003339958202559501,0.06143198162317276,0.1337946504354477
2942,993.8557169437408,1.8522301616030745e-05,0.01434460561722517,0.05698810890316963,0.13924457132816315
2943,994.183108329773,1.546116800454911e-05,0.03946742042899132,0.05487475544214249,0.12655505537986755
2944,994.5109910964966,2.2774607714382e-05,-0.01840067282319069,0.060878608375787735,0.1220739558339119
2945,994.8393044471741,1.7983491488848813e-05,0.04954836145043373,0.06100951135158539,0.1246013194322586
2946,995.1670603752136,1.15360198833514e-05,-0.01109232660382986,0.055380210280418396,0.12746766209602356
2947,995.494874715805,5.021946708438918e-05,0.027972616255283356,0.05309288576245308,0.1338815838098526
2948,995.8228356838226,1.4103912690188736e-05,-0.026694754138588905,0.05471627414226532,0.12858591973781586
2949,996.1505405902863,2.268732714583166e-05,0.02971399948000908,0.05032378062605858,0.13598957657814026
2950,996.4785351753235,2.0218732970533893e-05,-0.03827027231454849,0.05075277015566826,0.13588032126426697
2951,996.8064386844635,2.0947158191120252e-05,0.04184161126613617,0.05141233280301094,0.13358595967292786
2952,997.1348938941956,2.5269999241572805e-05,0.06683148443698883,0.04958578199148178,0.1376669704914093
2953,997.4627685546875,2.4061118892859668e-05,0.012815937399864197,0.05062786862254143,0.14120490849018097
2954,997.7905972003937,1.3760079127678182e-05,0.012061333283782005,0.05144757777452469,0.1305653601884842
2955,998.1187155246735,4.151794928475283e-05,-0.051765326410532,0.05128587409853935,0.13142959773540497
2956,998.4464213848114,3.269827357144095e-05,0.036611396819353104,0.05338304862380028,0.13163524866104126
2957,998.7742803096771,4.182545671937987e-05,0.08694609254598618,0.05312319099903107,0.13797545433044434
2958,999.1020081043243,1.4454031770583242e-05,0.030618902295827866,0.052487604320049286,0.12811033427715302
2959,999.4299638271332,2.4341246898984537e-05,-0.006508776918053627,0.053299158811569214,0.13585461676120758
2960,999.758465051651,6.440520792239113e-06,0.03868468105792999,0.05564557760953903,0.13873042166233063
2961,1000.0869264602661,4.534285108093172e-05,-0.07740187644958496,0.054115962237119675,0.14223319292068481
2962,1000.4149811267853,3.4708653402049094e-05,-0.012602876871824265,0.056714896112680435,0.13757216930389404
2963,1000.7428860664368,1.713739038677886e-05,0.009096253663301468,0.054076626896858215,0.13605687022209167
2964,1001.070629119873,2.2431626348407008e-05,-0.013371712528169155,0.05509115010499954,0.13640089333057404
2965,1001.3990435600281,1.933380372065585e-05,0.0435129813849926,0.05403885245323181,0.13892661035060883
2966,1001.7266571521759,2.522738213883713e-05,-0.0015676449984312057,0.05382448434829712,0.13348956406116486
2967,1002.054363489151,1.643137693463359e-05,-0.009312686510384083,0.05197722837328911,0.12762494385242462
2968,1002.3820462226868,9.1913980213576e-06,0.09107290208339691,0.05517400801181793,0.1374964863061905
2969,1003.4791839122772,4.017913670395501e-05,-0.0019623266998678446,0.059394221752882004,0.14448882639408112
2970,1003.8069775104523,2.109748311340809e-05,-0.040149200707674026,0.06543264538049698,0.1467510461807251
2971,1004.1348559856415,3.472679964033887e-06,0.04213176667690277,0.05521375313401222,0.14315204322338104
2972,1004.4627907276154,3.418854976189323e-05,0.005304162390530109,0.05682273209095001,0.13718800246715546
2973,1004.7908322811127,1.1903581253136508e-05,0.04594298079609871,0.05477790907025337,0.14325489103794098
2974,1005.1190071105957,5.796186451334506e-05,-0.021155426278710365,0.05846017971634865,0.1502472162246704
2975,1005.4472756385803,2.1848420146852732e-05,0.022328099235892296,0.05613352730870247,0.1467510461807251
2976,1005.7749691009521,1.0963870408886578e-05,-0.05399191379547119,0.05670475214719772,0.1481906622648239
2977,1006.1029961109161,1.553812762722373e-05,0.008682128973305225,0.05693846195936203,0.14202094078063965
2978,1006.4307954311371,2.051740557362791e-05,0.014458083547651768,0.05612872913479805,0.12855039536952972
2979,1006.7592461109161,2.1488440324901603e-05,-0.05388667434453964,0.053855106234550476,0.13873042166233063
2980,1007.0868418216705,5.760816748079378e-06,0.027336742728948593,0.05571528524160385,0.137290820479393
2981,1007.4145393371582,3.521556209307164e-05,0.05602242425084114,0.054952748119831085,0.1365710198879242
2982,1007.7423350811005,2.7945967303821817e-05,0.02154557593166828,0.05409063771367073,0.13646820187568665
2983,1008.0700025558472,2.3108013920136727e-05,-0.012048055417835712,0.05625251680612564,0.1335889846086502
2984,1008.3980219364166,2.3524613425252028e-05,0.014006583020091057,0.053965821862220764,0.13873042166233063
2985,1008.7261188030243,7.385433036688482e-06,-0.026488451287150383,0.057941414415836334,0.14757367968559265
2986,1009.0535960197449,3.48887151631061e-05,0.03059409372508526,0.05364879593253136,0.13362452387809753
2987,1009.3810622692108,2.2435961000155658e-05,-0.03114926815032959,0.05317946895956993,0.12488409131765366
2988,1009.7084167003632,2.7314781618770212e-05,-0.0010383408516645432,0.05191398411989212,0.13088670372962952
2989,1010.0359025001526,4.431384240888292e-06,-0.021896373480558395,0.05160895362496376,0.13602814078330994
2990,1010.3633618354797,1.7424270481569692e-05,0.023116985335946083,0.05397402495145798,0.1377633661031723
2991,1010.6905555725098,2.603807661216706e-05,-0.009674100205302238,0.05485839769244194,0.13569393754005432
2992,1011.0182757377625,3.0761209927732125e-05,0.04774122312664986,0.05365026742219925,0.1364651471376419
2993,1011.3462193012238,1.8790222384268418e-05,0.03553513064980507,0.051430754363536835,0.1340486854314804
2994,1011.6744878292084,3.7299269024515525e-05,-0.015864407643675804,0.05375956743955612,0.13770215213298798
2995,1012.0018770694733,1.3048104847257491e-05,0.021291019394993782,0.05113010108470917,0.1351669430732727
2996,1012.3298873901367,3.910309533239342e-05,-0.027507761493325233,0.05229819193482399,0.13586103916168213
2997,1012.6573927402496,8.531685125490185e-06,0.016474289819598198,0.04974042996764183,0.1306087225675583
2998,1012.9851067066193,2.2194086341187358e-05,-0.05854363366961479,0.04915882274508476,0.13311037421226501
2999,1013.3127899169922,1.5561035979771987e-05,-0.0446229912340641,0.052369557321071625,0.13659369945526123
3000,1013.6404156684875,2.479822978784796e-05,-0.004785953555256128,0.04927728325128555,0.13410009443759918
3001,1013.9677133560181,3.600832133088261e-05,0.06444090604782104,0.05489674583077431,0.14255131781101227
3002,1014.295392036438,3.814719821093604e-05,0.00047265528701245785,0.05509825423359871,0.14100246131420135
3003,1014.6232073307037,1.693883677944541e-05,-0.03358066454529762,0.052287355065345764,0.14190220832824707
3004,1014.9510886669159,3.3020973205566406e-05,-0.012609871104359627,0.05258507654070854,0.13452427089214325
3005,1015.2786588668823,2.7011012207367457e-05,0.029750118032097816,0.05106619372963905,0.12988892197608948
3006,1015.607043504715,1.7547081370139495e-05,0.01838325336575508,0.05248900502920151,0.13677668571472168
3007,1015.9346258640289,1.069541849574307e-05,0.022728370502591133,0.054440028965473175,0.1301974058151245
3008,1016.2625617980957,1.8138493032893166e-05,0.024930136278271675,0.05148179829120636,0.13276638090610504
3009,1016.5903704166412,4.0322847780771554e-05,0.031024228781461716,0.05606789141893387,0.13667385280132294
3010,1016.9182600975037,1.0728442248364445e-05,0.032990168780088425,0.05645236372947693,0.13019564747810364
3011,1017.2455244064331,1.4413099961529952e-05,-0.0041262623853981495,0.05586819350719452,0.12865322828292847
3012,1017.573707818985,1.4198270037013572e-05,0.025814257562160492,0.06635325402021408,0.13574838638305664
3013,1017.9014835357666,6.391818169504404e-05,-0.025202684104442596,0.07332063466310501,0.14420300722122192
3014,1018.229266166687,2.997554292960558e-05,-0.06577777117490768,0.06344079971313477,0.14169655740261078
3015,1018.5567827224731,3.0357008654391393e-05,-0.016895264387130737,0.06117060035467148,0.14066185057163239
3016,1018.8843309879303,3.743290653801523e-05,0.024878377094864845,0.06140640005469322,0.14366315305233002
3017,1019.2118484973907,5.053231507190503e-05,0.027863480150699615,0.055490270256996155,0.13903890550136566
3018,1019.5394365787506,2.225527714472264e-05,-0.00206990959122777,0.05580378696322441,0.13550113141536713
3019,1019.8672490119934,2.2578653442906216e-05,0.006345593836158514,0.05674290284514427,0.13759930431842804
3020,1020.1951735019684,4.328606519266032e-05,-0.06855284422636032,0.056264784187078476,0.13780497014522552
3021,1020.5222964286804,3.765074143302627e-05,0.03710193932056427,0.055754877626895905,0.13550113141536713
3022,1020.8498449325562,4.818740126211196e-05,-0.0021539770532399416,0.07261908054351807,0.14709505438804626
3023,1021.1777737140656,2.6172030629822984e-05,-0.055935297161340714,0.06480107456445694,0.14407749474048615
3024,1021.5049877166748,5.455598511616699e-06,0.015141100622713566,0.05826350301504135,0.14531144499778748
3025,1021.8327279090881,3.265811028541066e-05,-0.005161075387150049,0.0582919642329216,0.1440616101026535
3026,1022.160539150238,3.529916284605861e-05,-0.006263823248445988,0.05933457612991333,0.1411983072757721
3027,1022.4880678653717,2.8838234356953762e-05,0.008521752431988716,0.06689658015966415,0.15271510183811188
3028,1022.8164439201355,3.2608804758638144e-05,-0.030350252985954285,0.0651545599102974,0.14633974432945251
3029,1023.1433207988739,4.50640800409019e-05,0.019943075254559517,0.06221702694892883,0.14058133959770203
3030,1023.47119140625,1.3811240023642313e-05,0.011861643753945827,0.06006103381514549,0.1446944773197174
3031,1023.7993259429932,8.993164556159172e-06,-0.0059782215394079685,0.059018172323703766,0.14150679111480713
3032,1024.127069234848,4.3859079596586525e-05,-0.03766403719782829,0.062271129339933395,0.1378067135810852
3033,1024.4548959732056,3.9117890992201865e-05,0.014508823864161968,0.06698764115571976,0.15065854787826538
3034,1024.7828254699707,4.025873749924358e-06,0.06563879549503326,0.06635349988937378,0.14346052706241608
3035,1025.1109464168549,1.6981131921056658e-05,-0.0035526608116924763,0.06133096292614937,0.140272855758667
3036,1025.4385273456573,2.51380552072078e-05,0.1021459549665451,0.060170549899339676,0.13400031626224518
3037,1025.766682624817,3.9325077523244545e-05,-0.03142237663269043,0.060600023716688156,0.1407870054244995
3038,1026.094417333603,2.4608523744973354e-05,-0.004076404497027397,0.05909381061792374,0.13276812434196472
3039,1026.4220652580261,8.922928827814758e-06,0.0402180515229702,0.05460544675588608,0.13811345398426056
3040,1026.7497985363007,4.3007803469663486e-05,-0.07460726052522659,0.059169888496398926,0.13965588808059692
3041,1027.0779020786285,3.715214552357793e-05,-0.047398295253515244,0.05747171491384506,0.13626253604888916
3042,1027.4058883190155,1.9354853066033684e-05,-0.01697179302573204,0.05420292541384697,0.13163524866104126
3043,1027.733992099762,7.807836482243147e-06,0.014082645066082478,0.054746415466070175,0.1241287812590599
3044,1028.061562538147,1.8766273569781333e-05,-0.004227032419294119,0.052409589290618896,0.1283464878797531
3045,1028.3896334171295,1.8686148905544542e-05,-0.003963060677051544,0.05637671798467636,0.12052977085113525
3046,1028.717966079712,1.9201617760700174e-05,-0.014143175445497036,0.062484219670295715,0.13307660818099976
3047,1029.8130311965942,1.875634006864857e-05,0.013609547168016434,0.06390012055635452,0.13554449379444122
3048,1030.140667438507,1.8864311641664244e-05,-0.020734455436468124,0.06009009853005409,0.1313285231590271
3049,1030.468569278717,5.1893730415031314e-05,0.032383378595113754,0.059737514704465866,0.1283464878797531
3050,1030.797058582306,3.1420160667039454e-05,-0.026378335431218147,0.06694492697715759,0.1335889846086502
3051,1031.1248610019684,3.4561420761747286e-05,-0.07664085924625397,0.06823407858610153,0.1345144510269165
3052,1031.453048467636,4.2164298065472394e-05,-0.013247826136648655,0.06664182245731354,0.13770215213298798
3053,1031.7810027599335,3.763199129025452e-05,0.02607262320816517,0.06424523890018463,0.12721364200115204
3054,1032.1091513633728,2.763494740065653e-05,0.017873072996735573,0.07027313113212585,0.13931798934936523
3055,1032.4373860359192,3.102344271610491e-05,-0.045875586569309235,0.06772306561470032,0.13191433250904083
3056,1032.7656788825989,3.267162901465781e-05,0.024710291996598244,0.06080726534128189,0.1269785612821579
3057,1033.0932703018188,3.4228556614834815e-05,0.01077802013605833,0.061158884316682816,0.12947586178779602
3058,1033.421413898468,3.587649916880764e-05,0.04776138812303543,0.05489816889166832,0.12423159927129745
3059,1033.7494666576385,1.5557408914901316e-05,0.08989927172660828,0.04968953877687454,0.12937477231025696
3060,1034.077445268631,1.795237767510116e-05,-0.03385869786143303,0.05093646049499512,0.12402769178152084
3061,1034.4054880142212,2.173004213545937e-05,-0.03523565083742142,0.04784458130598068,0.1301974058151245
3062,1034.7344224452972,2.1530731828534044e-05,-0.03316506743431091,0.04818212240934372,0.12536446750164032
3063,1035.061764240265,4.63575315734488e-06,0.023348629474639893,0.04896026849746704,0.12254474312067032
3064,1035.3896718025208,4.160969547228888e-05,-0.010942623019218445,0.050369635224342346,0.11960607022047043
3065,1035.7176904678345,9.543408850731794e-06,0.04215162247419357,0.05409712344408035,0.1276266872882843
3066,1036.045310497284,5.0383805501041934e-05,-0.04063984006643295,0.050338264554739,0.12094283103942871
3067,1036.3734438419342,1.4845522855466697e-05,0.03171604126691818,0.05362587422132492,0.12508974969387054
3068,1036.7020518779755,2.446602775307838e-05,-0.052852705121040344,0.06488598883152008,0.14425376057624817
3069,1037.0293941497803,2.406364910712e-05,-0.06713949888944626,0.05738772824406624,0.13487131893634796
3070,1037.3574104309082,2.9936998544144444e-05,-0.07440081983804703,0.05100385472178459,0.12655505537986755
3071,1037.6850345134735,3.0194252758519724e-05,0.028092676773667336,0.051201969385147095,0.13136228919029236
3072,1038.012755870819,4.683678344008513e-05,0.07499253749847412,0.05001299828290939,0.12272468954324722
3073,1038.3404514789581,2.6456546038389206e-05,-0.03637509420514107,0.05808715522289276,0.13440857827663422
3074,1038.668185710907,1.6426931779278675e-06,0.014065496623516083,0.051826562732458115,0.12408716976642609
3075,1038.9966168403625,7.875642040744424e-06,0.054583609104156494,0.05230347067117691,0.11628437042236328
3076,1039.324291229248,1.9800476366071962e-05,-0.04612771049141884,0.05296854302287102,0.12023109942674637
3077,1039.6519293785095,1.2830535524699371e-05,-0.0006347560556605458,0.04976390302181244,0.119048573076725
3078,1039.9802601337433,1.8355578504269943e-05,0.051955413073301315,0.04672379046678543,0.11826929450035095
3079,1040.307742357254,1.4619698049500585e-05,0.05122745782136917,0.04670809954404831,0.12061670422554016
3080,1040.635880947113,1.3188763659854885e-05,0.016191305592656136,0.0486845038831234,0.11662403494119644
3081,1040.9635989665985,2.028695917033474e-06,-0.0031697540543973446,0.05001161992549896,0.11866296827793121
3082,1041.2910823822021,5.374196916818619e-05,0.05852515622973442,0.05129814147949219,0.1290351152420044
3083,1041.6190872192383,8.056327715166844e-06,0.05539526417851448,0.05041912570595741,0.13087384402751923
3084,1041.9470665454865,1.727371636661701e-05,-0.009937592782080173,0.049480728805065155,0.1312851756811142
3085,1042.2748396396637,3.6507715321931755e-06,-0.00035243629827164114,0.05151539668440819,0.1281488984823227
3086,1042.6028230190277,1.5481993614230305e-05,0.014758076518774033,0.0551050528883934,0.12709490954875946
3087,1042.9308111667633,2.4875052986317314e-05,0.023483140394091606,0.054753031581640244,0.1307453215122223
3088,1043.2596004009247,2.2786613044445403e-05,-0.030947132036089897,0.05897196754813194,0.13326461613178253
3089,1043.5869479179382,1.827837695600465e-05,-0.03771843761205673,0.05822066217660904,0.13736490905284882
3090,1043.9145302772522,5.214379052631557e-05,0.017510030418634415,0.05995805561542511,0.1420179009437561
3091,1044.242416858673,3.2381925848312676e-05,0.02797120437026024,0.05637628212571144,0.13544972240924835
3092,1044.5698568820953,3.851919245789759e-05,0.004319877363741398,0.06295652687549591,0.13214939832687378
3093,1044.8976390361786,9.383663382322993e-06,0.03617715835571289,0.0659574344754219,0.12145522981882095
3094,1045.2254226207733,4.921667277812958e-05,0.06480950862169266,0.06923730671405792,0.12402594089508057
3095,1045.5532069206238,4.860221906710649e-06,0.06528761237859726,0.06893101334571838,0.127421036362648
3096,1045.8818383216858,7.252155228343327e-06,0.023564819246530533,0.07030925899744034,0.1257757842540741
3097,1046.2092595100403,4.3404026655480266e-05,0.017878735437989235,0.07659486681222916,0.13235679268836975
3098,1046.5368659496307,8.983183761301916e-07,0.07262888550758362,0.06742428243160248,0.13050588965415955
3099,1046.8644261360168,1.998915831791237e-05,-0.005427171941846609,0.0652344822883606,0.12937477231025696
3100,1047.1921215057373,2.940338890766725e-05,0.013409914448857307,0.06781283766031265,0.1350303441286087
3101,1047.5198514461517,3.235545227653347e-05,0.030597342178225517,0.07394362986087799,0.135955810546875
3102,1047.8475682735443,3.2604901207378134e-05,0.05481834337115288,0.06985487043857574,0.13790954649448395
3103,1048.1757135391235,8.509620784025174e-06,-0.01033360231667757,0.06365843117237091,0.13040131330490112
3104,1048.5036704540253,2.3555734514957294e-05,-0.0028580676298588514,0.06394015997648239,0.1306087225675583
3105,1048.8314051628113,1.3976089576317463e-05,0.0029741262551397085,0.06011732295155525,0.12762494385242462
3106,1049.1590707302094,2.8959977498743683e-05,0.03152042627334595,0.057671595364809036,0.13770215213298798
3107,1049.486735343933,2.770369428617414e-05,-0.029745277017354965,0.05810244008898735,0.13502860069274902
3108,1049.8150038719177,7.977015229698736e-06,-0.03300182893872261,0.057662300765514374,0.1306069791316986
3109,1050.142910003662,1.9483435607980937e-05,-0.019870847463607788,0.0641372874379158,0.1298871636390686
3110,1050.4712331295013,3.4805936593329534e-05,-0.002837583888322115,0.05974792689085007,0.13163524866104126
3111,1050.7992436885834,4.133943548367824e-06,0.012465949170291424,0.06683275103569031,0.13513317704200745
3112,1051.1276454925537,1.8302920580026694e-05,0.04403102770447731,0.060722146183252335,0.12947586178779602
3113,1051.4553668498993,1.3628631677420344e-05,0.007944691926240921,0.06039101257920265,0.13873042166233063
3114,1051.783432006836,1.8531562091084197e-05,0.026508597657084465,0.0545705184340477,0.13955305516719818
3115,1052.1112177371979,1.530575354991015e-05,0.01710071973502636,0.05592997744679451,0.1391417384147644
3116,1052.4386358261108,2.7959313229075633e-05,0.0035106211435049772,0.05699555203318596,0.14757367968559265
3117,1052.7661426067352,4.402674312586896e-05,-0.012111521326005459,0.0582575723528862,0.14633974432945251
3118,1053.0940203666687,2.1480091163539328e-05,0.005696516018360853,0.05601242929697037,0.14263790845870972
3119,1053.4217102527618,1.1887256732734386e-05,-0.02748558670282364,0.06178519129753113,0.1374964863061905
3120,1053.7497437000275,5.01009253639495e-06,-0.021053247153759003,0.05657697096467018,0.13173808157444
3121,1054.0774943828583,3.605054735089652e-05,0.026143569499254227,0.05781316012144089,0.13585123419761658
3122,1054.4063804149628,1.0533221939112991e-05,0.020291108638048172,0.055280234664678574,0.12844757735729218
3123,1054.7334928512573,3.5963155823992565e-05,0.04504228010773659,0.05649953708052635,0.13348616659641266
3124,1055.0609776973724,4.7909346903907135e-05,-0.023769626393914223,0.06459780782461166,0.148396298289299
3125,1055.38925075531,1.4288470083556604e-05,-0.006073322147130966,0.06031374633312225,0.1430492252111435
3126,1056.4794690608978,1.256621180800721e-05,0.02015717141330242,0.05862728878855705,0.1449001431465149
3127,1056.8074414730072,4.503525633481331e-05,0.0033998775761574507,0.05826139450073242,0.1430492252111435
3128,1057.1351585388184,2.3560043700854294e-05,-0.005451822187751532,0.06430219858884811,0.14572277665138245
3129,1057.463093996048,3.1960775231709704e-05,-0.018411358818411827,0.05782793462276459,0.13204656541347504
3130,1057.790640115738,2.1162035409361124e-05,-0.015834102407097816,0.057150181382894516,0.12803800404071808
3131,1058.1184549331665,4.6847544581396505e-05,-0.009170477278530598,0.05970187485218048,0.12577402591705322
3132,1058.4465625286102,2.5234890927094966e-05,0.08709798008203506,0.05887942016124725,0.1300928294658661
3133,1058.7740035057068,2.0801397113245912e-05,-0.054275691509246826,0.05799349024891853,0.13163524866104126
3134,1059.1015222072601,1.925286414916627e-05,0.005259492434561253,0.05920414254069328,0.1264955699443817
3135,1059.4292523860931,2.808106000884436e-05,0.04069683328270912,0.061965156346559525,0.127421036362648
3136,1059.7572445869446,3.6926150642102584e-05,0.0695786252617836,0.0638895258307457,0.12474574893712997
3137,1060.0848608016968,3.9851944166002795e-05,-0.02425447851419449,0.0640154480934143,0.13677668571472168
3138,1060.4123976230621,2.3511038307333365e-05,0.02730483002960682,0.06599055975675583,0.13348616659641266
3139,1060.740317106247,2.68464664259227e-05,-0.003954651299864054,0.06741926819086075,0.13554275035858154
3140,1061.0683240890503,8.140700629155617e-06,-0.009189522825181484,0.06137406826019287,0.12885887920856476
3141,1061.3960616588593,1.807072840165347e-05,0.025727733969688416,0.06556499004364014,0.13677668571472168
3142,1061.7236666679382,2.6662828531698324e-05,0.03623434156179428,0.06324896961450577,0.1306069791316986
3143,1062.051569700241,2.2467360395239666e-05,-0.021143388003110886,0.059805989265441895,0.12999001145362854
3144,1062.379522562027,2.8530768759083003e-05,0.029277343302965164,0.05868221074342728,0.1300928294658661
3145,1062.7073242664337,2.27754790103063e-05,-0.06242069974541664,0.0589752234518528,0.13287094235420227
3146,1063.0349638462067,2.311277603439521e-05,-0.03857719898223877,0.05795140191912651,0.12999001145362854
3147,1063.3628587722778,3.405325333005749e-05,-0.004842028487473726,0.060963720083236694,0.13646820187568665
3148,1063.6910438537598,4.152469409746118e-05,-0.006461272016167641,0.05422685295343399,0.13461902737617493
3149,1064.019231081009,1.5601386621710844e-05,0.05981823801994324,0.05850660055875778,0.1285521537065506
3150,1064.3470966815948,8.68684674060205e-06,-0.003287200815975666,0.053929101675748825,0.1304030567407608
3151,1064.6748898029327,2.350659815419931e-05,-0.0022265624720603228,0.052174996584653854,0.13102003931999207
3152,1065.0030109882355,1.7036454664776102e-05,0.015753716230392456,0.05635695159435272,0.12978434562683105
3153,1065.3301513195038,2.6135572625207715e-05,0.033250924199819565,0.053257592022418976,0.13050588965415955
3154,1065.6584923267365,4.200552575639449e-05,0.09337762743234634,0.055289432406425476,0.1306069791316986
3155,1065.9866497516632,3.1112602300709113e-05,-0.006302508991211653,0.05600569024682045,0.13225223124027252
3156,1066.3148946762085,8.013497790670954e-06,-0.0011188756907358766,0.05274393782019615,0.12742909789085388
3157,1066.6433687210083,1.4184238352754619e-05,0.007458431646227837,0.056775543838739395,0.1380123794078827
3158,1066.971472978592,2.163550743716769e-05,0.013511578552424908,0.051553331315517426,0.12958042323589325
3159,1067.2991676330566,2.3845892428653315e-05,-0.024257201701402664,0.05284330993890762,0.1361597180366516
3160,1067.6268062591553,3.0270877687144093e-05,0.008878973312675953,0.05610109120607376,0.14068415760993958
3161,1067.954632282257,8.702914783498272e-06,0.04629385471343994,0.05599517375230789,0.14017002284526825
3162,1068.282770872116,1.373755276290467e-05,-0.011752564460039139,0.058568984270095825,0.14202094078063965
3163,1068.6106135845184,1.0907647265412379e-05,-0.06772563606500626,0.05551932379603386,0.1363653689622879
3164,1068.9394237995148,8.520029950886965e-06,0.022797878831624985,0.05597797781229019,0.13297201693058014
3165,1069.2668313980103,2.6409006750327535e-05,0.03183053061366081,0.047358982264995575,0.12917718291282654
3166,1069.5946333408356,1.8211445421911776e-05,0.03128160908818245,0.0476665124297142,0.12928001582622528
3167,1069.9225125312805,1.5554519450233784e-06,-0.014040853828191757,0.04863220453262329,0.13461728394031525
3168,1070.2504279613495,6.432953341573011e-06,-0.015587653033435345,0.0538734495639801,0.14068113267421722
3169,1070.578281402588,2.0206618501106277e-05,0.032748933881521225,0.05400353670120239,0.13993561267852783
3170,1070.9062852859497,1.5929381333990023e-05,-0.06708042323589325,0.06115731596946716,0.14192792773246765
3171,1071.2346377372742,3.6555131373461336e-05,-0.023507386445999146,0.06887411326169968,0.14601536095142365
3172,1071.5626714229584,1.2862902565302647e-07,-0.027339071035385132,0.06126277521252632,0.138010635972023
3173,1071.8903377056122,3.0243674700614065e-05,0.023223821073770523,0.058459293097257614,0.13650371134281158
3174,1072.2180700302124,2.3180265998234972e-05,0.03059576265513897,0.0645667091012001,0.14222659170627594
3175,1072.5463364124298,3.657282286440022e-05,-0.02465675212442875,0.06207282096147537,0.1363653689622879
3176,1072.8744456768036,3.6986268241889775e-05,-0.007857134565711021,0.06050881743431091,0.13715924322605133
3177,1073.2026295661926,2.9411967261694372e-05,0.0163179412484169,0.05866773799061775,0.14181527495384216
3178,1073.530544757843,4.276828622096218e-05,-0.0597359836101532,0.06511019915342331,0.14868247509002686
3179,1073.8588070869446,1.1405296390876174e-05,-0.0007525348337367177,0.05068645998835564,0.13975566625595093
3180,1074.186223268509,1.0763459613372106e-05,-0.02362314611673355,0.050755925476551056,0.13688932359218597
3181,1074.5138807296753,1.2128877642680891e-05,-0.0015954136615619063,0.04927816241979599,0.1250542402267456
3182,1074.8417298793793,2.037066951743327e-05,-0.091170534491539,0.04912983253598213,0.12269092351198196
3183,1075.1695477962494,6.506737463496393e-06,-0.010564013384282589,0.04621213674545288,0.1264955699443817
3184,1075.4977848529816,3.0053097361815162e-05,-0.0051994179375469685,0.04880627617239952,0.12155980616807938
3185,1075.825522184372,1.9318766135256737e-05,-0.045106954872608185,0.05228298529982567,0.12622086703777313
3186,1076.153112411499,4.8780035285744816e-05,0.007559437770396471,0.0547635592520237,0.1283288449048996
3187,1076.4813013076782,1.8526627172832377e-05,0.0012855430832132697,0.04891905188560486,0.12010256201028824
3188,1076.8092749118805,3.624262535595335e-05,0.04141760617494583,0.05613623559474945,0.12254474312067032
3189,1077.1370737552643,1.0249501428916119e-05,-0.008004078641533852,0.05023695155978203,0.11969124525785446
3190,1077.4644770622253,1.2502550816861913e-06,0.041819825768470764,0.052546605467796326,0.1277633011341095
3191,1077.7919921875,2.58787113125436e-05,-0.0026469992008060217,0.05157311633229256,0.11857777833938599
3192,1078.1196718215942,2.9879434805479832e-05,0.06624751538038254,0.05253944918513298,0.12249332666397095
3193,1078.4475266933441,2.7059166313847527e-05,-0.011886106804013252,0.05098314210772514,0.122999407351017
3194,1078.7757906913757,8.645064554002602e-06,-0.02292538993060589,0.049613144248723984,0.1255701184272766
3195,1079.10395860672,4.728693238575943e-05,-0.059643786400556564,0.05110280588269234,0.11960607022047043
3196,1079.4322066307068,1.8273094610776752e-05,-0.027953501790761948,0.04665074497461319,0.12587860226631165
3197,1079.7596909999847,9.104826858674642e-06,0.027862191200256348,0.04958750307559967,0.1264955699443817
3198,1080.087410211563,1.8715987607720308e-05,0.020403951406478882,0.05169907584786415,0.1269068866968155
3199,1080.4152417182922,4.358169826446101e-05,0.052590083330869675,0.053578078746795654,0.13389922678470612
3200,1080.7431330680847,3.9702258618490305e-06,-0.020220553502440453,0.04757849872112274,0.127421036362648
3201,1081.0703711509705,1.36090638989117e-05,0.018300747498869896,0.047670748084783554,0.13235679268836975
3202,1081.3987007141113,1.3143365322321188e-05,0.09843114018440247,0.05094025284051895,0.12529541552066803
3203,1081.726991891861,8.216047717723995e-06,-0.014608792960643768,0.049595583230257034,0.1255524754524231
3204,1082.8303337097168,4.4579122914001346e-05,0.0826595202088356,0.056355271488428116,0.1297941505908966
3205,1083.1581552028656,7.758731044305023e-06,-0.006545374169945717,0.05870112404227257,0.1325705200433731
3206,1083.4858770370483,2.8034817660227418e-05,-0.06204698979854584,0.05027497932314873,0.12447277456521988
3207,1083.8133940696716,3.266111889388412e-05,-0.0074452185072004795,0.05751361325383186,0.13359880447387695
3208,1084.1408534049988,1.2135214092268143e-05,-0.06778041273355484,0.056597426533699036,0.1327633261680603
3209,1084.4684760570526,1.7989113985095173e-05,0.0009437613189220428,0.06235151365399361,0.14012841880321503
3210,1084.7964737415314,1.634508589631878e-05,-0.005577697418630123,0.05384962260723114,0.12845738232135773
3211,1085.1243295669556,6.496292826341232e-06,-0.05544953793287277,0.04871150106191635,0.12413051724433899
3212,1085.451587677002,2.6128764147870243e-05,0.08665085583925247,0.04797762259840965,0.12793518602848053
3213,1085.7796964645386,1.615583460079506e-05,0.005474140401929617,0.05232836678624153,0.135235995054245
3214,1086.1079597473145,1.7682987163425423e-05,0.05608872324228287,0.047756608575582504,0.1322539746761322
3215,1086.435210466385,1.9001263353857212e-05,0.12063722312450409,0.050647735595703125,0.12262186408042908
3216,1086.7633171081543,3.50805748894345e-05,-0.0335947722196579,0.04902667924761772,0.11940040439367294
3217,1087.0911552906036,4.68209191240021e-06,0.060215216130018234,0.05273711308836937,0.1268378347158432
3218,1087.419101715088,2.500700247765053e-05,-0.0013773703249171376,0.057163797318935394,0.13601528108119965
3219,1087.747080564499,3.446147275099065e-06,0.012990717776119709,0.0528583787381649,0.12344449758529663
3220,1088.074720621109,1.9402690668357536e-05,-0.028930239379405975,0.05720607191324234,0.12097661197185516
3221,1088.4022088050842,1.8951413949253038e-05,-0.021909333765506744,0.05324793979525566,0.1255524754524231
3222,1088.7298719882965,3.7018577131675556e-05,0.06351694464683533,0.05780281126499176,0.1290486454963684
3223,1089.0572791099548,1.571940811118111e-05,0.08788269013166428,0.054623305797576904,0.12637510895729065
3224,1089.3847134113312,1.4375115824805107e-05,-0.01663636416196823,0.04835200682282448,0.12676072120666504
3225,1089.7127540111542,1.0471892892383039e-05,-0.0006497263675555587,0.047665294259786606,0.12323883175849915
3226,1090.0405275821686,1.9216382497688755e-05,0.030527610331773758,0.04852362722158432,0.12124956399202347
3227,1090.368158340454,2.570928472778178e-06,0.06462228298187256,0.052779991179704666,0.13184265792369843
3228,1090.6958546638489,1.6900155969779007e-05,-0.016170624643564224,0.04859723523259163,0.12135239690542221
3229,1091.023306131363,2.4549957743147388e-05,-0.026169370859861374,0.048765476793050766,0.12083826214075089
3230,1091.350685119629,1.7127969840657897e-05,0.05302109941840172,0.053205933421850204,0.12464290857315063
3231,1091.6791110038757,2.6043853722512722e-05,-0.03815725818276405,0.05834435671567917,0.12423159927129745
3232,1092.0084660053253,1.1147371878905687e-05,0.0020712947007268667,0.05135532096028328,0.11909016966819763
3233,1092.335402727127,2.656204014783725e-05,-0.0031195657793432474,0.04909107834100723,0.12084806710481644
3234,1092.6630792617798,5.292834612191655e-05,-0.034647341817617416,0.053684331476688385,0.1229560598731041
3235,1092.9909121990204,3.121949339401908e-05,0.053676165640354156,0.05328434333205223,0.1212850958108902
3236,1093.318734884262,1.8621563867782243e-05,-0.04064612463116646,0.05254228040575981,0.12336737662553787
3237,1093.6465768814087,7.874396033002995e-07,-0.01864011585712433,0.04591626673936844,0.11682970076799393
3238,1093.9744379520416,3.5411470889812335e-05,0.019658129662275314,0.052152667194604874,0.12001562118530273
3239,1094.3025670051575,4.337869540904649e-06,0.06336898356676102,0.052164144814014435,0.12848308682441711
3240,1094.6300616264343,3.523582199704833e-05,-0.016460703685879707,0.05703691393136978,0.13079673051834106
3241,1094.9584031105042,2.7917460101889446e-05,0.015104656107723713,0.053068533539772034,0.1296815127134323
3242,1095.2864663600922,1.5649136912543327e-05,-0.04275044426321983,0.05267336219549179,0.1280362457036972
3243,1095.6142332553864,9.931349268299527e-06,-0.016054976731538773,0.05215798318386078,0.12669949233531952
3244,1095.9418966770172,3.59733821824193e-05,-0.0017817448824644089,0.06019209325313568,0.13605687022209167
3245,1096.2701587677002,1.878585862868931e-05,0.011200017295777798,0.04962911456823349,0.13043683767318726
3246,1096.5980775356293,3.0742932722205296e-05,-0.09113030880689621,0.05091085657477379,0.1278306096792221
3247,1096.925307750702,1.2493622307374608e-05,-0.002507617464289069,0.05308439955115318,0.12822602689266205
3248,1097.2527883052826,2.1820458641741425e-05,0.012596125714480877,0.052720192819833755,0.12753193080425262
3249,1097.581181526184,1.7876465790322982e-05,-0.0590752474963665,0.049863170832395554,0.1250126212835312
3250,1097.90988945961,2.0426468836376444e-05,0.06247597560286522,0.05569009855389595,0.12838026881217957
3251,1098.2370204925537,1.2409276678226888e-05,0.0065466128289699554,0.04985358938574791,0.12556836009025574
3252,1098.5661296844482,4.339990027801832e-06,-0.0036599300801753998,0.046218618750572205,0.12145522981882095
3253,1098.8940501213074,3.486482091830112e-05,-0.035147249698638916,0.06002534180879593,0.13112109899520874
3254,1099.2218616008759,7.631666449015029e-06,-0.006263465620577335,0.04795154556632042,0.12649382650852203
3255,1099.5492868423462,2.8079000912839547e-05,0.0013957404298707843,0.04611615464091301,0.1283464878797531
3256,1099.8769574165344,1.276145326301048e-06,-0.005735564045608044,0.04546787962317467,0.12680405378341675
3257,1100.2053818702698,3.046415986318607e-05,-0.05528993904590607,0.046025969088077545,0.12886063754558563
3258,1100.5324006080627,1.3417270565696526e-05,-0.08764707297086716,0.04626546800136566,0.12793342769145966
3259,1100.85994887352,4.827083830605261e-05,0.0660083070397377,0.04904542118310928,0.12896345555782318
3260,1101.1874821186066,4.518405330600217e-05,-0.04176396131515503,0.05519747734069824,0.14037743210792542
3261,1101.5152173042297,1.522441380075179e-05,0.03837483003735542,0.055067796260118484,0.13698408007621765
3262,1101.8431351184845,1.5547040675301105e-05,0.0761621817946434,0.054185111075639725,0.12937477231025696
3263,1102.1711473464966,6.360764359669702e-07,0.02544410154223442,0.05259520187973976,0.1333850920200348
3264,1102.4988887310028,9.654497262090445e-06,-0.047731176018714905,0.05054326727986336,0.135955810546875
3265,1102.8266186714172,4.575310958898626e-05,0.021333783864974976,0.05629655346274376,0.1389378309249878
3266,1103.1540501117706,1.6398093066527508e-05,-0.0007180452230386436,0.05926758423447609,0.1389378309249878
3267,1103.48198056221,2.536221109039616e-05,0.0023060296662151814,0.061623651534318924,0.1354399025440216
3268,1103.8096430301666,1.641911148908548e-05,0.02960960380733013,0.062151238322257996,0.1361597180366516
3269,1104.1378753185272,1.0131048838957213e-05,-0.005539832171052694,0.05734696239233017,0.1289617121219635
3270,1104.4656784534454,2.4246081011369824e-05,0.0006568145472556353,0.052659377455711365,0.1333833485841751
3271,1104.793426990509,6.158048108773073e-06,-0.06363408267498016,0.060327231884002686,0.13070979714393616
3272,1105.1206634044647,5.2346655138535425e-05,0.04889833182096481,0.06325434893369675,0.129167377948761
3273,1105.448266029358,4.134227492613718e-05,-0.03079451061785221,0.06145823374390602,0.13163524866104126
3274,1105.7760393619537,8.584220267948695e-06,0.01794622279703617,0.0580095611512661,0.1300928294658661
3275,1106.103762626648,4.435064329300076e-05,-0.007174283731728792,0.06111248582601547,0.1278306096792221
3276,1106.4312829971313,4.058625108882552e-06,-0.0258500874042511,0.06232386827468872,0.1313285231590271
3277,1106.759022474289,5.147249248693697e-05,0.015331619419157505,0.06795049458742142,0.13307660818099976
3278,1107.086413860321,2.207834222645033e-05,-0.014460518024861813,0.06971126049757004,0.1331794410943985
3279,1107.4140694141388,2.015841891989112e-05,-0.0182340145111084,0.07052069902420044,0.13276812434196472
3280,1107.7419192790985,3.2052601454779506e-05,-0.02030887082219124,0.06879652291536331,0.13163524866104126
3281,1108.0700905323029,9.813263204705436e-06,0.020874464884400368,0.056924812495708466,0.12680231034755707
3282,1109.164713382721,4.838825043407269e-05,-0.010666819289326668,0.050375256687402725,0.12700797617435455
3283,1109.4926707744598,2.0699493688880466e-05,-0.1012234166264534,0.051606398075819016,0.1280362457036972
3284,1109.821007013321,3.4119391784770414e-05,0.05670982226729393,0.06101105362176895,0.13173808157444
3285,1110.1486294269562,2.7440813937573694e-05,-0.05952904745936394,0.05756770446896553,0.13513141870498657
3286,1110.476179599762,1.0440799087518826e-05,-0.03110647201538086,0.05420463904738426,0.13163524866104126
3287,1110.8043205738068,1.4757981261936948e-05,0.04408801347017288,0.05163996294140816,0.13276638090610504
3288,1111.1322138309479,2.418507938273251e-05,0.06758037209510803,0.04713362827897072,0.13122394680976868
3289,1111.4599471092224,6.3576599131920375e-06,0.003186516696587205,0.04607885330915451,0.12608250975608826
3290,1111.7875764369965,1.4627745258621871e-05,0.05521686375141144,0.04570590704679489,0.12361638247966766
3291,1112.1154608726501,1.9608352886280045e-05,0.014822229743003845,0.04892479255795479,0.12382028996944427
3292,1112.443125486374,1.2604555195139255e-05,0.04717593640089035,0.052877359092235565,0.11796887964010239
3293,1112.7715756893158,1.3674503861693665e-05,-0.06982718408107758,0.050999049097299576,0.11765056848526001
3294,1113.0992317199707,3.795389420702122e-05,-0.01124669797718525,0.047558512538671494,0.12351354956626892
3295,1113.4270288944244,2.1056550394860096e-05,0.05009433627128601,0.05030791461467743,0.11785797774791718
3296,1113.754650592804,3.500173625070602e-05,0.011139568872749805,0.056950487196445465,0.12310048192739487
3297,1114.0827889442444,4.801195700565586e-06,-0.032540541142225266,0.057494089007377625,0.12293034791946411
3298,1114.4101221561432,2.2120484572951682e-05,0.037619225680828094,0.05863765999674797,0.1190742775797844
3299,1114.7378294467926,1.2612424598046346e-06,0.036435529589653015,0.050990741699934006,0.1174033135175705
3300,1115.065857410431,2.053595017059706e-05,0.010205311700701714,0.049582261592149734,0.12205631285905838
3301,1115.393427848816,3.361522249178961e-05,-0.026735400781035423,0.049623336642980576,0.11902286857366562
3302,1115.7208876609802,2.3141146812122315e-05,0.020878180861473083,0.05083850026130676,0.1155957579612732
3303,1116.0492238998413,2.290908196300734e-05,0.029849199578166008,0.05199747532606125,0.1153467521071434
3304,1116.3769145011902,6.015767667122418e-06,0.07071579992771149,0.05525476112961769,0.1232767328619957
3305,1116.7044405937195,4.883854217041517e-06,-0.07356855273246765,0.046463824808597565,0.12526969611644745
3306,1117.0316188335419,4.4626933231484145e-05,-0.015529188327491283,0.052107926458120346,0.13667385280132294
3307,1117.3598597049713,2.86501399386907e-05,-0.020306795835494995,0.057872224599123,0.14346052706241608
3308,1117.6878554821014,4.2609994125086814e-05,-0.0021775078494101763,0.0638977587223053,0.14315204322338104
3309,1118.015688419342,1.2293147847231012e-05,-0.0554877445101738,0.060555219650268555,0.13862760365009308
3310,1118.3426682949066,2.18647674046224e-05,0.017438411712646484,0.054471615701913834,0.13369183242321014
3311,1118.6705524921417,2.5957790512620704e-06,-0.019566185772418976,0.054156672209501266,0.12772776186466217
3312,1118.9985616207123,2.7711590519174933e-05,0.020352467894554138,0.052891120314598083,0.12906454503536224
3313,1119.3265862464905,2.517661187084741e-06,0.05572114512324333,0.052618805319070816,0.1345144510269165
3314,1119.654386997223,2.0316803784226067e-05,-0.021342620253562927,0.05142053961753845,0.12649382650852203
3315,1119.9821276664734,7.53467611502856e-06,-0.06381780654191971,0.05179820582270622,0.11867886036634445
3316,1120.3094387054443,2.0852919988101348e-05,-0.05803951993584633,0.05064978078007698,0.12114674597978592
3317,1120.637173652649,3.240602745790966e-05,0.04863693192601204,0.050677590072155,0.12596379220485687
3318,1120.9644663333893,1.6443407730548643e-05,-6.850242789369076e-05,0.054910995066165924,0.12095090001821518
3319,1121.292679309845,1.3176676475268323e-05,-0.04791082441806793,0.05583292245864868,0.12371744960546494
3320,1121.620112657547,2.1982421458233148e-05,-0.028172869235277176,0.05893711745738983,0.12371744960546494
3321,1121.9484467506409,2.0274239432183094e-05,-0.006404101848602295,0.06657598167657852,0.1374964863061905
3322,1122.2761449813843,2.6064984922413714e-05,-0.05797403305768967,0.062167003750801086,0.1278306096792221
3323,1122.6040806770325,1.9714927475433797e-05,-0.052596814930438995,0.06301657110452652,0.12999001145362854
3324,1122.9318079948425,1.8250240827910602e-05,0.03464335948228836,0.06078466400504112,0.12813909351825714
3325,1123.2595794200897,2.9232478482299484e-05,-0.03603017330169678,0.07060053199529648,0.13513141870498657
3326,1123.5873017311096,1.8395217921352014e-05,0.014858392998576164,0.06586817651987076,0.12834472954273224
3327,1123.9150216579437,2.8408410798874684e-05,-0.04175502061843872,0.06047464907169342,0.129167377948761
3328,1124.2428979873657,1.2062541827617679e-05,0.008841519244015217,0.06253465265035629,0.12741927802562714
3329,1124.5706939697266,2.1000192646170035e-05,-0.0847625806927681,0.07400193810462952,0.14572277665138245
3330,1124.8982923030853,1.5370284017990343e-05,-0.005704886745661497,0.07760031521320343,0.14140397310256958
3331,1125.2258837223053,1.4127387657936197e-05,0.004967492073774338,0.06671471148729324,0.13873042166233063
3332,1125.5540142059326,1.985144081118051e-05,-0.08467547595500946,0.05791715532541275,0.1273164600133896
3333,1125.8816149234772,1.0297526387148537e-05,-0.03747851401567459,0.05812086910009384,0.12577402591705322
3334,1126.2091624736786,1.9665145373437554e-05,-0.07087957859039307,0.055274661630392075,0.1243344247341156
3335,1126.5369057655334,6.931303687451873e-06,0.033918675035238266,0.0541527085006237,0.12351180613040924
3336,1126.8647766113281,2.9363459361775313e-06,-0.018378648906946182,0.05341816321015358,0.1165212094783783
3337,1127.1921010017395,6.068106813472696e-06,0.030363520607352257,0.04863780364394188,0.11395049840211868
3338,1127.5195796489716,2.615803396111005e-06,0.036857958883047104,0.05203639715909958,0.12402769178152084
3339,1127.847179889679,8.519467883161269e-06,0.03254644200205803,0.05093146860599518,0.1239248663187027
3340,1128.1749606132507,2.01317343453411e-05,0.01094756368547678,0.05031714215874672,0.12546730041503906
3341,1128.502767086029,1.5996030924725346e-05,0.07029757648706436,0.04886516183614731,0.1220739558339119
3342,1128.8309092521667,1.9425136997597292e-05,0.08029158413410187,0.048416223376989365,0.12104566395282745
3343,1129.1588678359985,1.8156062651542015e-05,-0.021401353180408478,0.05018611624836922,0.12258809059858322
3344,1129.4866206645966,5.713703217224975e-07,0.004736525937914848,0.058356307446956635,0.13842369616031647
3345,1129.814167022705,2.8559568818309344e-05,-0.07532856613397598,0.05502132326364517,0.12906628847122192
3346,1130.1420695781708,9.696620509203058e-06,0.012141830287873745,0.05459422245621681,0.12639275193214417
3347,1130.4702138900757,1.9961700672865845e-05,0.03859683498740196,0.0523199588060379,0.12227960675954819
3348,1130.7979755401611,1.6345391486538574e-05,0.0825822725892067,0.052666258066892624,0.12155980616807938
3349,1131.1258239746094,2.6487636205274612e-05,-0.07476930320262909,0.049637529999017715,0.11621097475290298
3350,1131.4529960155487,2.82336441159714e-05,0.01959819719195366,0.05208980292081833,0.11888626217842102
3351,1131.7809009552002,2.6817382604349405e-05,-0.008589665405452251,0.05538463965058327,0.12227786332368851
3352,1132.1090652942657,5.547295131691499e-06,-0.011521920561790466,0.04961734637618065,0.11909016966819763
3353,1132.4368340969086,3.2303756597684696e-05,0.016666732728481293,0.050260599702596664,0.11816471070051193
3354,1132.7643976211548,2.629617665661499e-05,-0.023015687242150307,0.055669233202934265,0.12176371365785599
3355,1133.0918662548065,2.1867172108613886e-05,-0.034434664994478226,0.04932675510644913,0.11641662567853928
3356,1133.419507265091,1.988122494367417e-05,-0.015454382635653019,0.05161753669381142,0.1224835067987442
3357,1133.7472205162048,3.9236027078004554e-05,-0.035491593182086945,0.05055767297744751,0.11919300258159637
3358,1134.074558019638,1.4141925021249335e-05,-0.027994122356176376,0.04728695750236511,0.11212050169706345
3359,1134.4025716781616,2.640065213199705e-05,0.006190299987792969,0.04916955530643463,0.11508160829544067
3360,1135.4953389167786,3.674541585496627e-05,-0.011908319778740406,0.04841237515211105,0.11287886649370193
3361,1135.8231353759766,4.97181317768991e-05,0.022309988737106323,0.0527363084256649,0.1159122958779335
3362,1136.150727033615,1.0506318176339846e-05,-0.02758820541203022,0.05442708730697632,0.12022128701210022
3363,1136.4783177375793,5.299710664985469e-06,-0.05626285448670387,0.05016150325536728,0.11240806430578232
3364,1136.805781841278,1.4891969840391539e-05,0.06612920761108398,0.0548878088593483,0.1164778620004654
3365,1137.1340763568878,1.738717037369497e-05,-0.003332166699692607,0.05419955030083656,0.11611796170473099
3366,1137.4614751338959,2.3768801838741638e-05,0.04079043120145798,0.05548221245408058,0.1103595569729805
3367,1137.789530992508,5.710722689400427e-06,0.007923106662929058,0.05691859871149063,0.11093731224536896
3368,1138.1190237998962,5.79060179006774e-06,0.013807644136250019,0.05812719464302063,0.11230523884296417
3369,1138.4463331699371,2.1334113625925966e-05,-0.01696186326444149,0.05485230311751366,0.1135391816496849
3370,1138.7742676734924,1.6788044376880862e-05,-0.03975726664066315,0.05116809532046318,0.11847319453954697
3371,1139.102209329605,1.640727714402601e-05,0.07869365811347961,0.05002640187740326,0.11621272563934326
3372,1139.430093050003,9.832065188675188e-06,0.03011489287018776,0.05088648572564125,0.11919300258159637
3373,1139.7574112415314,1.2728053661703598e-05,-0.0041276547126472,0.04970763251185417,0.11826754361391068
3374,1140.0855813026428,3.615830428316258e-05,-0.03191567212343216,0.05244331806898117,0.1271107941865921
3375,1140.4134304523468,4.657844328903593e-06,-0.05897684022784233,0.057358525693416595,0.12392311543226242
3376,1140.7417333126068,2.36402024711424e-06,-0.04197952523827553,0.051850300282239914,0.12258634716272354
3377,1141.068909406662,1.2416102435963694e-05,0.035510845482349396,0.055082160979509354,0.12258634716272354
3378,1141.3965375423431,9.896347364701796e-06,0.014370839111506939,0.051255661994218826,0.12125131487846375
3379,1141.724450826645,2.1174852008698508e-05,-0.02203158102929592,0.04908866062760353,0.12618708610534668
3380,1142.0519862174988,9.782838787941728e-06,-0.013569097965955734,0.049669038504362106,0.12916912138462067
3381,1142.3799846172333,2.3962706109159626e-05,-0.0017578863771632314,0.05348291993141174,0.13276812434196472
3382,1142.707762002945,3.732376717380248e-05,0.022633492946624756,0.05111837759613991,0.1278323531150818
3383,1143.0353672504425,1.6905407392187044e-05,0.02607014589011669,0.053746528923511505,0.12793342769145966
3384,1143.363422870636,2.2843387341708876e-05,-0.06185184791684151,0.053195446729660034,0.1306069791316986
3385,1143.6912140846252,1.4249025070967036e-06,0.0391634926199913,0.05105027183890343,0.1300928294658661
3386,1144.0193405151367,2.505747579562012e-05,-0.03253837302327156,0.05091971158981323,0.12402594089508057
3387,1144.347173690796,1.686999348748941e-05,0.08470586687326431,0.0510973185300827,0.12351354956626892
3388,1144.6745359897614,3.1219678930938244e-05,-0.07259276509284973,0.04932675510644913,0.11816471070051193
3389,1145.0020971298218,1.1188831194886006e-05,0.0011128401383757591,0.05135977640748024,0.12731820344924927
3390,1145.3302550315857,4.189327228232287e-06,-0.02521376498043537,0.049746401607990265,0.1267012357711792
3391,1145.6574828624725,6.765876605641097e-06,0.023898687213659286,0.05012005195021629,0.12515880167484283
3392,1145.9858846664429,1.051556955644628e-05,0.05785755068063736,0.04850158095359802,0.12382028996944427
3393,1146.3144094944,5.88260672884644e-06,-0.03955993428826332,0.048417020589113235,0.12443726509809494
3394,1146.6419396400452,2.0213903553667478e-05,-0.004400428384542465,0.05269387736916542,0.1289617121219635
3395,1146.9697017669678,3.9178736187750474e-05,0.025924157351255417,0.06099074333906174,0.13214939832687378
3396,1147.297458410263,1.9701623386936262e-05,0.06458605825901031,0.06160659343004227,0.1328691989183426
3397,1147.6251566410065,1.8333537809667177e-05,-0.0674397274851799,0.06276657432317734,0.1335889846086502
3398,1147.9532492160797,7.438560714945197e-06,-0.0022071432322263718,0.06261925399303436,0.1271107941865921
3399,1148.281203508377,1.0780221600725781e-05,-0.10073620826005936,0.06227587163448334,0.12556836009025574
3400,1148.6086490154266,3.0486504329019226e-05,0.021022124215960503,0.06594142317771912,0.13191433250904083
3401,1148.9366817474365,2.7903233785764314e-05,-0.015434019267559052,0.06490380316972733,0.1263909935951233
3402,1149.2647967338562,2.038207821897231e-05,-0.02372729778289795,0.06524431705474854,0.12906454503536224
3403,1149.5924587249756,9.648545528762043e-06,0.023199591785669327,0.057710397988557816,0.12762494385242462
3404,1149.920979976654,1.2038048225804232e-05,0.021517587825655937,0.05829673632979393,0.12495139241218567
3405,1150.2490150928497,1.970855191757437e-05,-0.019576141610741615,0.06040696054697037,0.13513141870498657
3406,1150.5769579410553,1.4294907487055752e-05,-0.03359384089708328,0.065901018679142,0.13996437191963196
3407,1150.905348777771,3.845700848614797e-05,-0.0533505342900753,0.07211164385080338,0.14592841267585754
3408,1151.2333009243011,2.143711935786996e-05,-0.06834528595209122,0.07194113731384277,0.14531144499778748
3409,1151.5609407424927,2.427348772471305e-05,-0.05352293699979782,0.05531264469027519,0.1345144510269165
3410,1151.8885488510132,3.861857476294972e-05,-0.05167951434850693,0.05973539501428604,0.13718800246715546
3411,1152.216266155243,2.1728863430325873e-05,0.0019655299838632345,0.05583667382597923,0.1370851695537567
3412,1152.5438060760498,2.2341548174154013e-05,0.06042233482003212,0.055787570774555206,0.13533708453178406
3413,1152.871575832367,2.761418727459386e-05,0.04888390377163887,0.05583833530545235,0.137290820479393
3414,1153.199383020401,1.01724408523296e-05,-0.05295174568891525,0.053461622446775436,0.12906454503536224
3415,1153.5268886089325,2.5176803319482133e-05,-0.043006476014852524,0.05472986027598381,0.12978434562683105
3416,1153.8554978370667,2.788348638205207e-06,0.005515286698937416,0.05719176307320595,0.13143134117126465
3417,1154.1837010383606,8.087466085271444e-06,0.00775392260402441,0.059697460383176804,0.1326635330915451
3418,1154.5113348960876,1.763239015417639e-05,0.0201633982360363,0.0598478801548481,0.13276812434196472
3419,1154.8390324115753,1.7550068150740117e-05,0.037106629461050034,0.05675389617681503,0.13091546297073364
3420,1155.1665935516357,1.1222629836993292e-05,-0.022157959640026093,0.05576391890645027,0.13410313427448273
3421,1155.4947617053986,1.9938970581279136e-05,-0.06196262314915657,0.06104785203933716,0.1368812620639801
3422,1155.8223123550415,3.2721231946197804e-06,-0.010265633463859558,0.05972333997488022,0.1354399025440216
3423,1156.1508493423462,2.7288800993119366e-05,-0.010664892382919788,0.05609970912337303,0.13554275035858154
3424,1156.4784650802612,1.087649889086606e-05,0.003534109564498067,0.05647467076778412,0.13163524866104126
3425,1156.806523323059,1.7451604435336776e-05,0.007804651279002428,0.05422687530517578,0.13842369616031647
3426,1157.1342170238495,9.135413165495265e-06,-0.017637966200709343,0.050565533339977264,0.1350303441286087
3427,1157.4625535011292,1.198325480800122e-05,0.0027337437495589256,0.05468926578760147,0.12844932079315186
3428,1157.7897899150848,2.8280908736633137e-05,-0.000576343503780663,0.054852791130542755,0.13235504925251007
3429,1158.1175050735474,9.84532448455866e-07,-0.0348716676235199,0.05405716598033905,0.13081437349319458
3430,1158.4449756145477,1.402385805704398e-05,0.0267456267029047,0.05352118983864784,0.13050588965415955
3431,1158.7728412151337,1.574714588059578e-05,0.00026410818099975586,0.05607564002275467,0.12865322828292847
3432,1159.1002054214478,3.119070242973976e-06,-0.05832226201891899,0.057141076773405075,0.12741927802562714
3433,1159.4278914928436,1.5337144532168168e-06,0.019959699362516403,0.051258210092782974,0.12320506572723389
3434,1159.7562952041626,9.676764420873951e-06,-0.004521989729255438,0.05181669443845749,0.13163700699806213
3435,1160.0838968753815,4.118082870263606e-05,-0.03716721758246422,0.05568859726190567,0.1248503252863884
3436,1160.4116365909576,2.1355679564294405e-05,0.02994721569120884,0.05076724663376808,0.1313285231590271
3437,1160.7396852970123,7.855786861910019e-06,0.013452042825520039,0.051043979823589325,0.12248525768518448
3438,1161.8339943885803,3.0990813684184104e-05,0.07640065997838974,0.05124529451131821,0.1269068866968155
3439,1162.1617546081543,1.976729981834069e-05,0.012106637470424175,0.05351001024246216,0.1239248663187027
3440,1162.4895870685577,7.212716354842996e-06,-0.01591208390891552,0.049026407301425934,0.12916912138462067
3441,1162.8169083595276,2.8984341042814776e-05,-0.03468560054898262,0.0518261194229126,0.12752386927604675
3442,1163.1442482471466,1.9926967070205137e-05,0.014784406870603561,0.054454363882541656,0.12042869627475739
3443,1163.4719650745392,8.199381227314007e-06,0.005525893997400999,0.05316149443387985,0.12084001302719116
3444,1163.8001565933228,1.3181472240830772e-05,-0.11225609481334686,0.05122387781739235,0.12084001302719116
3445,1164.127682209015,2.6633089873939753e-05,0.036748580634593964,0.04998641833662987,0.12659840285778046
3446,1164.4551606178284,4.691228696174221e-06,-0.09095604717731476,0.05069463700056076,0.12227960675954819
3447,1164.783076286316,2.2579533833777532e-05,0.023532116785645485,0.0554717518389225,0.12567120790481567
3448,1165.111130952835,4.273635113349883e-06,-0.04322277382016182,0.055356502532958984,0.1241287812590599
3449,1165.439245223999,2.928327739937231e-05,-0.008388826623558998,0.05293674394488335,0.12114674597978592
3450,1165.7667565345764,2.6706709832069464e-05,0.048284828662872314,0.05375894159078598,0.12474574893712997
3451,1166.0944199562073,1.6748159396229312e-05,0.04469318315386772,0.053349487483501434,0.1259796917438507
3452,1166.4219553470612,1.4173623640090227e-05,-0.047292135655879974,0.049339741468429565,0.12145522981882095
3453,1166.749743461609,9.945198144123424e-06,0.005798410624265671,0.04788479208946228,0.1169307678937912
3454,1167.0773561000824,2.022575972659979e-05,0.011896658688783646,0.05202021077275276,0.117446668446064
3455,1167.4052584171295,2.1173895220272243e-05,0.024577006697654724,0.04986340552568436,0.11312612146139145
3456,1167.7330930233002,1.1875107702508103e-05,-0.017617495730519295,0.0489799864590168,0.11939865350723267
3457,1168.0611789226532,1.4485849533230066e-05,0.06048458442091942,0.04931461066007614,0.11621097475290298
3458,1168.3886103630066,1.0126467486770707e-06,-0.08989623934030533,0.05182978883385658,0.1183721274137497
3459,1168.7163634300232,4.138598796998849e-06,-0.006964871194213629,0.05082136020064354,0.11970888823270798
3460,1169.0435316562653,1.2569767932291143e-05,0.03601929545402527,0.050635527819395065,0.12402594089508057
3461,1169.3712368011475,7.769197623019863e-07,0.012852448038756847,0.04993275925517082,0.12402594089508057
3462,1169.6987681388855,8.930476724344771e-06,0.03630508854985237,0.05345240607857704,0.12556836009025574
3463,1170.0267667770386,1.5432013242389075e-05,-0.021900858730077744,0.055110443383455276,0.12865322828292847
3464,1170.3543694019318,1.1778897714975756e-05,0.08283347636461258,0.05526469275355339,0.12094108015298843
3465,1170.6821496486664,4.289414391678292e-06,-0.016919858753681183,0.053147200495004654,0.12258634716272354
3466,1171.0096797943115,2.1172076230868697e-05,-0.03668522089719772,0.05334009975194931,0.12207220494747162
3467,1171.3371806144714,1.7413081877748482e-05,-0.03329652175307274,0.0534217469394207,0.12176371365785599
3468,1171.6646962165833,2.1971871319692582e-05,-0.0026992654893547297,0.05575433745980263,0.12289483845233917
3469,1171.9925408363342,1.1478771739348304e-05,-0.036919739097356796,0.05321836844086647,0.12166088074445724
3470,1172.319566488266,1.2801474440493621e-05,-0.009015262126922607,0.05468794330954552,0.12135239690542221
3471,1172.6474568843842,1.979531953111291e-05,0.0449540838599205,0.05800711363554001,0.1234089657664299
3472,1172.9750640392303,3.149265830870718e-05,-0.034896135330200195,0.05368220433592796,0.11723925173282623
3473,1173.302790403366,1.0999634469044395e-05,0.017010832205414772,0.052383627742528915,0.12217502295970917
3474,1173.6306719779968,4.302346133044921e-05,-0.015086116269230843,0.05890487879514694,0.12135239690542221
3475,1173.9586906433105,2.2325306417769752e-05,-0.03746360167860985,0.062412846833467484,0.12536272406578064
3476,1174.2863388061523,5.2653875172836706e-05,-0.07227683067321777,0.06197265163064003,0.12402594089508057
3477,1174.614092350006,1.0060130080091767e-05,0.01947738602757454,0.06359516084194183,0.12163146585226059
3478,1174.9418981075287,2.171811047446681e-06,0.0723973736166954,0.05779794603586197,0.11168651282787323
3479,1175.2701342105865,1.8894567119787098e-06,0.04954519495368004,0.055694084614515305,0.11281763017177582
3480,1175.5974061489105,2.6914362024399452e-05,-0.010029496625065804,0.051315952092409134,0.11970888823270798
3481,1175.925199508667,1.3490051060216501e-05,0.030582960695028305,0.05000845342874527,0.1202230378985405
3482,1176.2527277469635,1.9010205505765043e-05,0.06035398319363594,0.05276207625865936,0.12413051724433899
3483,1176.5808746814728,1.528134998807218e-05,0.042191971093416214,0.053468186408281326,0.12731820344924927
3484,1176.9081401824951,2.758263326541055e-05,0.0937015488743782,0.05292558670043945,0.12865497171878815
3485,1177.2354154586792,9.63435013545677e-06,-0.009853234514594078,0.059338752180337906,0.1313285231590271
3486,1177.5632314682007,2.0928493540850468e-05,0.08655361831188202,0.05455026775598526,0.12536446750164032
3487,1177.8912553787231,7.0058367782621644e-06,-0.014224466867744923,0.052738167345523834,0.1220739558339119
3488,1178.2187025547028,1.2422560757840984e-05,-0.0209035687148571,0.05258851498365402,0.11991455405950546
3489,1178.5458827018738,1.645919110160321e-05,-0.04705807566642761,0.053768426179885864,0.12310223281383514
3490,1178.873746395111,1.8917547777164145e-06,-0.0027656173333525658,0.05626966804265976,0.127421036362648
3491,1179.201806306839,1.4081469998927787e-05,-0.0043266103602945805,0.05229642242193222,0.12351354956626892
3492,1179.529712677002,9.414778105565347e-06,0.036454346030950546,0.05198732018470764,0.12042869627475739
3493,1179.857417345047,3.044761569981347e-06,-0.017916586250066757,0.051269255578517914,0.11703535169363022
3494,1180.1852412223816,2.835696068359539e-05,-0.05800584703683853,0.0508941113948822,0.11950323730707169
3495,1180.5132279396057,2.0115998268011026e-05,0.06919926404953003,0.05213439464569092,0.11713643372058868
3496,1180.8402261734009,2.1324967747204937e-05,-0.04395183548331261,0.051566652953624725,0.11806363612413406
3497,1181.1684076786041,7.715160791121889e-06,-0.019863558933138847,0.05157047510147095,0.11857777833938599
3498,1181.4964063167572,2.523060356907081e-05,0.059280071407556534,0.05132552981376648,0.11682794988155365
3499,1181.82403922081,6.92212461217423e-06,-0.04845206066966057,0.05187436193227768,0.11980997025966644
3500,1182.1519994735718,1.8770962924463674e-05,-0.01965998113155365,0.05205003544688225,0.1197071373462677
3501,1182.4796779155731,1.6283484001178294e-05,0.006090898532420397,0.055293209850788116,0.12135414779186249
3502,1182.8072094917297,1.5684097888879478e-05,0.029709335416555405,0.05502474680542946,0.12124956399202347
3503,1183.134826183319,2.6215300749754533e-05,-0.03354889899492264,0.05374346300959587,0.12166088074445724
3504,1183.4623625278473,5.516112196346512e-06,-0.05595827102661133,0.05450376495718956,0.1280362457036972
3505,1183.790113210678,1.4786061910854187e-05,0.032829441130161285,0.05515647307038307,0.12515705823898315
3506,1184.118010044098,1.2309115845710039e-05,-0.04787726700305939,0.05632215365767479,0.12258809059858322
3507,1184.4462265968323,6.638421837124042e-06,-0.0395316444337368,0.05551059544086456,0.11991455405950546
3508,1184.774745464325,4.359474132797914e-06,0.05276702344417572,0.05584898963570595,0.12351180613040924
3509,1185.102825641632,9.616774150345009e-07,0.010633876547217369,0.05442534014582634,0.11867886036634445
3510,1185.4308080673218,1.8604114302434027e-05,-0.0324995219707489,0.05313156172633171,0.12217502295970917
3511,1185.7590413093567,1.1839195394713897e-05,-0.0042032115161418915,0.05422845482826233,0.1263909935951233
3512,1186.08686709404,1.5971894754329696e-05,-0.050460685044527054,0.05164472758769989,0.12135239690542221
3513,1186.414516210556,3.02850403386401e-05,-0.06077231094241142,0.05889316648244858,0.12721364200115204
3514,1186.7416987419128,3.192703297827393e-05,0.004089913330972195,0.05527414008975029,0.12454008311033249
3515,1187.0695216655731,3.059971641050652e-05,-0.04379458725452423,0.06041036173701286,0.12780117988586426
3516,1188.1682670116425,2.2125861505628563e-05,-0.03803911432623863,0.050910819321870804,0.113228939473629
3517,1188.4958636760712,2.1050167561043054e-05,-0.03878534957766533,0.049565043300390244,0.11590424180030823
3518,1188.8237478733063,2.5252669729525223e-05,-0.02937338687479496,0.049461811780929565,0.11724100261926651
3519,1189.1516494750977,3.7962960050208494e-05,0.0070534273982048035,0.04996578395366669,0.12341071665287018
3520,1189.479786157608,1.8610387996886857e-05,-0.04300696775317192,0.051059529185295105,0.12341071665287018
3521,1189.8075304031372,1.7994860172620974e-05,0.019917258992791176,0.05144946277141571,0.11703535169363022
3522,1190.135957479477,4.0675662603462115e-05,0.0770103856921196,0.05095358565449715,0.11662403494119644
3523,1190.4637427330017,4.995878043700941e-06,-0.001468238770030439,0.05539519712328911,0.1158730760216713
3524,1190.7911150455475,2.7827572921523824e-05,-0.08663078397512436,0.060018789023160934,0.12204279005527496
3525,1191.1203479766846,2.3817179680918343e-05,0.026223858818411827,0.05381923168897629,0.11086388677358627
3526,1191.4478073120117,1.0113714779436123e-05,0.006425964646041393,0.05215001851320267,0.11436006426811218
3527,1191.7755341529846,1.8245036699227057e-05,-0.04352448880672455,0.05591922998428345,0.1215580552816391
3528,1192.103101015091,3.096088767051697e-05,0.0033240197226405144,0.05543776601552963,0.12289483845233917
3529,1192.4306509494781,1.884430821519345e-05,-0.055941589176654816,0.055107902735471725,0.12402594089508057
3530,1192.7586045265198,5.409302048065001e-06,0.03222332149744034,0.05022682622075081,0.12341071665287018
3531,1193.0863564014435,2.6491603421163745e-05,-0.004391546361148357,0.053342923521995544,0.12166088074445724
3532,1193.4140572547913,7.421574537147535e-06,-0.000941053032875061,0.05230676755309105,0.12639275193214417
3533,1193.7417860031128,1.2718373909592628e-06,-0.04502444714307785,0.05580153316259384,0.13214939832687378
3534,1194.0696241855621,3.295976421213709e-05,-0.003267211839556694,0.06095932051539421,0.13492576777935028
3535,1194.3977980613708,1.2580716429511085e-05,-0.057318177074193954,0.055598217993974686,0.13040131330490112
3536,1194.7254462242126,5.165470611245837e-06,-0.007581391371786594,0.055877845734357834,0.13204656541347504
3537,1195.0529658794403,1.4233133697416633e-05,-0.015031624585390091,0.052862364798784256,0.12495139241218567
3538,1195.380936384201,2.2954352971282788e-05,-0.05898270383477211,0.05279090255498886,0.1241287812590599
3539,1195.7098789215088,1.777624675014522e-05,-0.06269006431102753,0.05366475135087967,0.1234089657664299
3540,1196.0383605957031,8.948023605626076e-06,-0.012822276912629604,0.050155896693468094,0.1183721274137497
3541,1196.3658757209778,2.2157606508699246e-05,0.029386863112449646,0.05018133297562599,0.1197071373462677
3542,1196.6932272911072,2.383856372034643e-05,-0.035396695137023926,0.05248373746871948,0.12186653912067413
3543,1197.0211961269379,1.6728774426155724e-05,-0.013666186481714249,0.055486321449279785,0.12813909351825714
3544,1197.3492002487183,1.3345160368771758e-05,-0.017464635893702507,0.05376093089580536,0.12032411247491837
3545,1197.676628112793,1.4220157027011737e-05,-0.03829299658536911,0.05424831062555313,0.11960431933403015
3546,1198.004203081131,7.122722308849916e-06,0.02590840309858322,0.05773536115884781,0.12001562118530273
3547,1198.3318622112274,6.17385694567929e-06,0.0057356045581400394,0.05523457005620003,0.11929582804441452
3548,1198.659717798233,1.369015717500588e-05,-0.06035361811518669,0.0548957921564579,0.11456571519374847
3549,1198.987191915512,1.0743754046416143e-06,0.04016026481986046,0.05604615807533264,0.11463914066553116
3550,1199.3153765201569,1.8939794244943187e-05,0.06914879381656647,0.05229700729250908,0.1165212094783783
3551,1199.6428554058075,2.355586002522614e-05,-0.019728396087884903,0.057103320956230164,0.12186653912067413
3552,1199.9708149433136,1.4269152416090947e-05,0.03465024009346962,0.05589684098958969,0.11744491755962372
3553,1200.2989311218262,6.119842055340996e-06,0.0020633290987461805,0.05668354779481888,0.11724100261926651
3554,1200.6267805099487,2.1375861251726747e-05,0.009591145440936089,0.062451936304569244,0.12124956399202347
3555,1200.954668521881,9.600068551662844e-06,0.011402249336242676,0.06326261907815933,0.12451067566871643
3556,1201.2821156978607,4.1865160937959445e-07,-0.0293793436139822,0.05772697553038597,0.11888451129198074
3557,1201.6103212833405,1.193711159430677e-05,-0.01850997470319271,0.05480208992958069,0.11682794988155365
3558,1201.9376485347748,3.3829492167569697e-06,-0.023447798565030098,0.05237849801778793,0.11539009213447571
3559,1202.265502691269,1.6339014109689742e-05,-0.030604077503085136,0.05207429453730583,0.1160053089261055
3560,1202.593162536621,7.569474291813094e-06,-0.038219477981328964,0.05335088446736336,0.11528551578521729
3561,1202.9209468364716,1.706477632978931e-05,0.018819255754351616,0.05330836400389671,0.11600705981254578
3562,1203.2484469413757,1.3766055417363532e-05,0.01771717518568039,0.05474533885717392,0.1146702989935875
3563,1203.5762305259705,1.1151742000947706e-05,0.0343230776488781,0.054493989795446396,0.11076105386018753
3564,1203.9036462306976,1.726841765048448e-05,-0.02352827973663807,0.057459987699985504,0.11703360080718994
3565,1204.2314960956573,3.520821701386012e-05,0.010820005089044571,0.06009238213300705,0.12114674597978592
3566,1204.558970451355,8.941016858443618e-06,-0.045878853648900986,0.061747584491968155,0.12217502295970917
3567,1204.8864829540253,8.779729228081123e-07,0.03211259841918945,0.06236087903380394,0.12145522981882095
3568,1205.214162826538,2.327727634110488e-05,-0.03830317035317421,0.05050138011574745,0.12258809059858322
3569,1205.5417747497559,1.2437995792424772e-05,-0.10269353538751602,0.051352135837078094,0.12927193939685822
3570,1205.86918258667,4.067038025823422e-05,0.02184872515499592,0.05129014328122139,0.12341071665287018
3571,1206.1969540119171,7.134125553420745e-06,0.0008945691515691578,0.052032534033060074,0.12495139241218567
3572,1206.5241158008575,1.315987992711598e-05,0.008412659168243408,0.04962402209639549,0.12186653912067413
3573,1206.8521389961243,2.3743590645608492e-05,0.01789778284728527,0.05327647179365158,0.12813909351825714
3574,1207.1798021793365,8.895955033949576e-06,-0.060433272272348404,0.057721465826034546,0.1298871636390686
3575,1207.5077230930328,6.210967967490433e-06,-0.010655204765498638,0.06199783831834793,0.1374964863061905
3576,1207.8350958824158,1.2760865786276554e-07,-0.010595221072435379,0.058057915419340134,0.13492576777935028
3577,1208.1628859043121,8.651684765936807e-06,-0.018106935545802116,0.05694263055920601,0.13420596718788147
3578,1208.4908604621887,3.878168627124978e-06,-0.018630733713507652,0.05451025441288948,0.12495139241218567
3579,1208.8187363147736,1.8899712586062378e-06,-0.023773396387696266,0.05098674073815346,0.12351180613040924
3580,1209.1463103294373,1.62100786837982e-05,-0.04084280878305435,0.05373500660061836,0.13173808157444
3581,1209.4739215373993,7.1743561420589685e-06,-0.02321534976363182,0.052531562745571136,0.12762494385242462
3582,1209.801584482193,2.3135033188736998e-05,0.025027312338352203,0.05356169119477272,0.12649382650852203
3583,1210.1292216777802,9.775150829227641e-06,-0.03732137382030487,0.05503720045089722,0.12587684392929077
3584,1210.4566903114319,1.6323788258887362e-06,0.04086597263813019,0.053372740745544434,0.12608250975608826
3585,1210.7846121788025,2.0077553926967084e-05,-0.028720710426568985,0.05367612838745117,0.12464290857315063
3586,1211.112288236618,5.047867261964711e-07,-0.022822527214884758,0.05270685255527496,0.12176371365785599
3587,1211.440054655075,1.9955083189415745e-05,0.017871009185910225,0.053679194301366806,0.12351180613040924
3588,1211.7687060832977,2.3494874767493457e-05,0.03344006463885307,0.05312270671129227,0.11837037652730942
3589,1212.0967140197754,4.601478394761216e-06,0.018597206100821495,0.05669962614774704,0.1192975789308548
3590,1212.4243140220642,2.6120613256352954e-05,-0.049578722566366196,0.05777955427765846,0.1287560611963272
3591,1212.7518155574799,1.4935980289010331e-05,0.029577316716313362,0.054472945630550385,0.12227786332368851
3592,1213.0796859264374,2.581498165454832e-06,-0.024994665756821632,0.05279077962040901,0.11754774302244186
3593,1213.4074189662933,2.130092980223708e-06,-0.029345549643039703,0.05450000241398811,0.12084001302719116
3594,1214.5025823116302,4.51868399977684e-05,0.031096069142222404,0.05665648356080055,0.11960431933403015
3595,1214.8300874233246,1.126598635892151e-05,0.018889712169766426,0.05656794086098671,0.11744491755962372
3596,1215.1588129997253,4.001778506790288e-06,-0.03882915526628494,0.05130704119801521,0.1211484968662262
3597,1215.4865617752075,1.7184296666528098e-05,0.002050003968179226,0.05146828666329384,0.12341071665287018
3598,1215.8140325546265,1.8478318679626682e-06,0.030620770528912544,0.05264279246330261,0.11898909509181976
3599,1216.1416623592377,1.1824242392322049e-05,0.059423577040433884,0.05657433345913887,0.12443900853395462
3600,1216.469476699829,8.632302524347324e-06,0.02787497453391552,0.05514222010970116,0.12423335015773773
3601,1216.7970459461212,1.2338709893811028e-05,0.008689931593835354,0.05475597456097603,0.12608426809310913
3602,1217.124413728714,2.1239318812149577e-05,-0.0069579933770000935,0.054318055510520935,0.12186829000711441
3603,1217.4522047042847,1.2626638635993004e-05,-0.0859583392739296,0.051775768399238586,0.12628991901874542
3604,1217.7796697616577,2.8259013561182655e-05,-0.052066318690776825,0.052372220903635025,0.12012020498514175
3605,1218.1069586277008,2.7056601538788527e-05,0.0001647782337386161,0.05084708333015442,0.11960607022047043
3606,1218.435016155243,5.0322537390457e-06,-0.06485960632562637,0.05706499144434929,0.13030023872852325
3607,1218.7624490261078,2.6909834559774026e-05,-0.03133533522486687,0.057012222707271576,0.13287094235420227
3608,1219.0906269550323,2.9022317903582007e-05,-0.03338780254125595,0.0524730458855629,0.12197112292051315
3609,1219.4183323383331,3.7891684314672602e-06,-0.008352971635758877,0.051606930792331696,0.11970888823270798
3610,1219.7461521625519,2.8687140911642928e-06,0.051176976412534714,0.04979843273758888,0.12341071665287018
3611,1220.0737183094025,1.8771354007185437e-05,0.04375515878200531,0.052093442529439926,0.1202230378985405
3612,1220.4012768268585,3.917109552276088e-06,-0.0215079914778471,0.05138694867491722,0.12032586336135864
3613,1220.7287065982819,8.727426575205754e-06,0.05031387507915497,0.05084127560257912,0.11775515228509903
3614,1221.0559437274933,1.0949968782369979e-05,-0.02810254693031311,0.04978490248322487,0.12238243967294693
3615,1221.3834435939789,1.481798699387582e-05,-0.014532472938299179,0.049798741936683655,0.12999173998832703
3616,1221.711194038391,1.0591526006464846e-05,-0.021067271009087563,0.050474461168050766,0.12587860226631165
3617,1222.0387136936188,8.223730219469871e-06,0.023278312757611275,0.05059824883937836,0.12515880167484283
3618,1222.3664920330048,2.1622618078254163e-05,0.06841402500867844,0.050475575029850006,0.12330789864063263
3619,1222.694103717804,1.4829975953034591e-05,0.010542955249547958,0.05336392670869827,0.12166263908147812
3620,1223.023252248764,7.058086453071155e-07,0.050782717764377594,0.05184457078576088,0.12413051724433899
3621,1223.3510031700134,1.3208994005253771e-06,-0.012104948051273823,0.05537980794906616,0.11610989272594452
3622,1223.6780877113342,9.420523383596446e-06,0.06707121431827545,0.05295034125447273,0.12135414779186249
3623,1224.0065562725067,1.8512829456085456e-06,0.009177903644740582,0.05340253561735153,0.12238243967294693
3624,1224.3346388339996,8.048119525483344e-06,-0.08902224153280258,0.052962034940719604,0.11672686785459518
3625,1224.6622762680054,6.196394679136574e-06,-0.025959214195609093,0.05329813435673714,0.1192975789308548
3626,1224.9900834560394,2.25459170906106e-05,0.039176538586616516,0.053373318165540695,0.11580140888690948
3627,1225.318000793457,1.8385671864962205e-05,-0.03168504312634468,0.053822509944438934,0.11580140888690948
3628,1225.64586186409,1.1712039849953726e-05,0.0015663193771615624,0.05336355045437813,0.11127695441246033
3629,1225.9738142490387,7.222671683848603e-06,0.030224403366446495,0.05262145400047302,0.1135391816496849
3630,1226.3014934062958,1.1954876754316501e-05,-0.0434533953666687,0.05515207350254059,0.11960607022047043
3631,1226.6292407512665,1.37012993945973e-05,-0.016415102407336235,0.05722954496741295,0.11724100261926651
3632,1226.957436323166,1.607386911928188e-05,0.002149391220882535,0.05900038406252861,0.11425898224115372
3633,1227.2856628894806,2.3588998374179937e-05,0.012493256479501724,0.05760527029633522,0.11312612146139145
3634,1227.6133980751038,2.6121926566702314e-05,-0.017889708280563354,0.059392280876636505,0.11590249091386795
3635,1227.941171169281,1.3648183994519059e-05,0.027556143701076508,0.06106436252593994,0.11713643372058868
3636,1228.2686331272125,7.345719495788217e-06,-0.012384876608848572,0.057853203266859055,0.11867886036634445
3637,1228.5963809490204,4.437599272932857e-05,-0.016024932265281677,0.05974205210804939,0.12042694538831711
3638,1228.9239089488983,7.780281521263532e-06,-0.012611422687768936,0.056760940700769424,0.11456746608018875
3639,1229.2520427703857,3.704814298544079e-05,-0.03930973261594772,0.05627497658133507,0.1150798574090004
3640,1229.5796110630035,2.686263178475201e-05,0.012859205715358257,0.053066544234752655,0.11456746608018875
3641,1229.9078738689423,9.829597729549278e-06,0.03093837760388851,0.05285017564892769,0.11940040439367294
3642,1230.2355325222015,3.839835699182004e-06,0.029823660850524902,0.05436393618583679,0.12320506572723389
3643,1230.56311917305,2.4906252292566933e-05,-0.016027256846427917,0.05114273726940155,0.117446668446064
3644,1230.8910074234009,2.0951201804564334e-05,-0.05077020451426506,0.051034875214099884,0.11796081066131592
3645,1231.2187116146088,9.293547009292524e-06,0.00281742331571877,0.0525163970887661,0.11569857597351074
3646,1231.546448469162,2.9171012556616915e-06,0.03263652324676514,0.05148790031671524,0.1128193810582161
3647,1231.8741323947906,1.921939110616222e-05,-0.07704783231019974,0.054746389389038086,0.11292220652103424
3648,1232.2029178142548,8.179295036825351e-06,-0.02321247011423111,0.054019391536712646,0.11052598059177399
3649,1232.530303478241,3.4246531868120655e-06,-0.001880729105323553,0.054223787039518356,0.11189392954111099
3650,1232.8580145835876,5.097867415315704e-06,-0.013070275075733662,0.055080194026231766,0.117446668446064
3651,1233.1865527629852,5.005863386031706e-06,0.06646507233381271,0.05454498901963234,0.11682970076799393
3652,1233.5144410133362,1.209656875289511e-05,-0.047790758311748505,0.0542786680161953,0.11816646158695221
3653,1233.8420369625092,2.1428910258691758e-05,0.036379363387823105,0.0522100068628788,0.11528726667165756
3654,1234.1699850559235,1.812370646803174e-05,0.004531292710453272,0.05093652382493019,0.11168826371431351
3655,1234.4985074996948,5.778088052466046e-07,0.015731612220406532,0.050504058599472046,0.11395049840211868
3656,1234.8263294696808,1.8696291590458713e-05,-0.007030272390693426,0.05009910464286804,0.11258254200220108
3657,1235.1543900966644,2.026135007326957e-05,-0.05677716061472893,0.050476204603910446,0.10970336943864822
3658,1235.4816946983337,8.3044378698105e-06,-0.02890060655772686,0.04913700744509697,0.11127695441246033
3659,1235.8094055652618,1.95307147805579e-05,-0.014518270269036293,0.05281180515885353,0.11621272563934326
3660,1236.1368460655212,9.632758519728668e-06,1.641273411223665e-05,0.05284750834107399,0.11888626217842102
3661,1236.46444272995,9.105133358389139e-07,-0.04549334570765495,0.05099464952945709,0.11868061125278473
3662,1236.792766571045,3.265201712565613e-06,0.025797780603170395,0.05323697626590729,0.12382203340530396
3663,1237.1205492019653,1.5423958757310174e-05,-0.020355166867375374,0.05174349620938301,0.12382203340530396
3664,1237.4483697414398,9.159898581856396e-06,-0.03878796100616455,0.049895308911800385,0.12094283103942871
3665,1237.7758541107178,3.816805019596359e-06,0.09113359451293945,0.048697445541620255,0.11569857597351074
3666,1238.1038811206818,1.6501075151609257e-05,0.027353042736649513,0.049894772469997406,0.12166263908147812
3667,1238.432362794876,2.7508143830345944e-05,0.0019143103854730725,0.04998093470931053,0.11384591460227966
3668,1238.759803533554,2.079759042317164e-06,-0.012792923487722874,0.05001363158226013,0.11405157297849655
3669,1239.0877349376678,1.4295173969003372e-05,-0.05013543367385864,0.050904981791973114,0.11970888823270798
3670,1239.4154689311981,1.8349253878113814e-05,-0.009289374575018883,0.04918989911675453,0.11826929450035095
3671,1239.7435836791992,2.2921494746697135e-05,-0.002229830017313361,0.04849380999803543,0.11651945859193802
3672,1240.8460474014282,2.3543178031104617e-05,0.03026512637734413,0.05245887115597725,0.12361638247966766
3673,1241.1737897396088,1.0638786989147775e-05,-0.05689505487680435,0.05583354830741882,0.12824366986751556
3674,1241.5013704299927,2.110791865561623e-05,-0.048145584762096405,0.058085404336452484,0.12937477231025696
3675,1241.8284304141998,1.5756007996969856e-05,0.020804256200790405,0.06185058131814003,0.13184265792369843
3676,1242.1558644771576,5.041460462962277e-05,-0.03694227710366249,0.060760509222745895,0.13091720640659332
3677,1242.4834952354431,3.3949694625334814e-05,-0.04293438047170639,0.058586642146110535,0.1331794410943985
3678,1242.8112208843231,3.793858013523277e-06,0.007992750033736229,0.054555200040340424,0.12639275193214417
3679,1243.1387209892273,6.155264600238297e-06,-0.046108048409223557,0.0533224418759346,0.1259814351797104
3680,1243.4664072990417,8.731605703360401e-06,0.0019415688002482057,0.05175163596868515,0.12268917262554169
3681,1243.794128894806,4.823938070330769e-05,-0.06628140062093735,0.0552712045609951,0.12978434562683105
3682,1244.1219511032104,9.733797014632728e-06,-0.0017025279812514782,0.04988647624850273,0.12289483845233917
3683,1244.4494462013245,1.9110793800791726e-05,-0.03277958929538727,0.04907318577170372,0.12196937203407288
3684,1244.7769784927368,1.0904103874054272e-05,0.03290532901883125,0.05565505847334862,0.13019564747810364
3685,1245.104451417923,2.294575097039342e-05,-0.06296516954898834,0.04791857302188873,0.1197071373462677
3686,1245.4320969581604,1.4373138583323453e-05,-0.02163277193903923,0.048713166266679764,0.12536272406578064
3687,1245.7593958377838,1.7074324205168523e-05,-0.007173778954893351,0.0501636303961277,0.1273164600133896
3688,1246.0876026153564,2.971145477204118e-06,0.0492960549890995,0.04667696729302406,0.12135239690542221
3689,1246.4151816368103,2.9194306989666075e-05,0.048299640417099,0.0449494831264019,0.12104391306638718
3690,1246.742957830429,7.247936082421802e-06,0.03626012057065964,0.0442667193710804,0.12166088074445724
3691,1247.070182800293,1.7083193597500212e-05,-0.07132872194051743,0.043970249593257904,0.1232033222913742
3692,1247.3980560302734,3.0227372462832136e-06,-0.013364998623728752,0.0434715673327446,0.12608250975608826
3693,1247.7262661457062,1.3355926057556644e-05,-0.04224144667387009,0.04267174005508423,0.12443726509809494
3694,1248.054027080536,3.2698512768547516e-06,-0.02465454302728176,0.04400388523936272,0.12022128701210022
3695,1248.3818464279175,2.6810079361894168e-05,-0.03359001502394676,0.045565322041511536,0.12094108015298843
3696,1248.7088634967804,2.3451798369933385e-06,-0.004656751174479723,0.04375196993350983,0.1224835067987442
3697,1249.0369045734406,2.8385218229232123e-06,0.0032171725761145353,0.046692006289958954,0.12145522981882095
3698,1249.3648161888123,8.599637112638447e-06,-0.03222211077809334,0.047201767563819885,0.11980997025966644
3699,1249.6925885677338,7.250722774188034e-06,0.03283198922872543,0.04872201010584831,0.12032411247491837
3700,1250.0197234153748,1.8082851966028102e-05,0.06180684268474579,0.04761192575097084,0.12299765646457672
3701,1250.3487606048584,8.560004062019289e-06,-0.03525353595614433,0.04918401688337326,0.12114674597978592
3702,1250.6760087013245,1.6495287127327174e-05,0.042037494480609894,0.04547445848584175,0.12145522981882095
3703,1251.0038492679596,1.3433203093882184e-05,0.030021565034985542,0.0436737947165966,0.12114674597978592
3704,1251.3312757015228,1.0434206160425674e-05,0.027490677312016487,0.046802256256341934,0.12145522981882095
3705,1251.6588296890259,7.275548341567628e-06,-0.018653109669685364,0.04751524701714516,0.12145522981882095
3706,1251.986601114273,5.5060168051568326e-06,-0.04325462877750397,0.0459379181265831,0.11898734420537949
3707,1252.314394235611,1.959920882654842e-05,-0.040562696754932404,0.048264577984809875,0.11857602745294571
3708,1252.6429152488708,1.53942692122655e-05,0.009572911076247692,0.049504805356264114,0.12484857439994812
3709,1252.971293926239,6.614180165342987e-06,0.012130835093557835,0.04639250785112381,0.12258634716272354
3710,1253.2987756729126,3.323933924548328e-06,0.07643745094537735,0.04543020948767662,0.1287560611963272
3711,1253.6263751983643,1.3459331967169419e-05,-0.02042759768664837,0.045799095183610916,0.13091546297073364
3712,1253.9539108276367,1.4506435945804697e-05,-0.004925037734210491,0.04704076051712036,0.12865322828292847
3713,1254.2815055847168,1.8973244095832342e-06,0.009463958442211151,0.05221603810787201,0.13410313427448273
3714,1254.6087005138397,2.350584509258624e-06,-0.09259487688541412,0.04684332385659218,0.1328691989183426
3715,1254.9367308616638,1.3364534424908925e-05,0.023314423859119415,0.04476812854409218,0.12330614030361176
3716,1255.2645392417908,2.4415290681645274e-05,-0.01159163098782301,0.04527492821216583,0.12484857439994812
3717,1255.5922122001648,1.7342454157187603e-05,0.037453893572092056,0.04459259286522865,0.11549117416143417
3718,1255.9196519851685,4.972430815541884e-06,-0.03235584869980812,0.04429815337061882,0.11826754361391068
3719,1256.247234582901,8.222480573749635e-06,-0.06054173409938812,0.04686957597732544,0.1187816858291626
3720,1256.5745537281036,1.437786704627797e-05,0.06903722882270813,0.04494762793183327,0.11919300258159637
3721,1256.902621269226,1.3831816431775223e-05,0.0358356349170208,0.04597386717796326,0.12392311543226242
3722,1257.2299995422363,1.0397097867098637e-05,0.09354286640882492,0.04801998287439346,0.13040131330490112
3723,1257.5574927330017,2.34259005083004e-05,0.00997818075120449,0.05185267701745033,0.1352342665195465
3724,1257.8852324485779,1.8004995581577532e-05,0.021787654608488083,0.04677169397473335,0.13204656541347504
3725,1258.2130541801453,7.429566267092014e-06,-0.009766878560185432,0.04981677234172821,0.13461728394031525
3726,1258.540771484375,2.4297748950630194e-06,-0.03200015053153038,0.04598378762602806,0.13245789706707
3727,1258.8683185577393,1.6357093045371585e-05,-0.017194809392094612,0.04358290508389473,0.13317768275737762
3728,1259.1959691047668,8.431807145825587e-06,-0.015898026525974274,0.04504774883389473,0.12669949233531952
3729,1259.5237159729004,3.1828233204578282e-06,0.013494987040758133,0.04460363835096359,0.13163524866104126
3730,1259.8520820140839,4.536160759016639e-06,-0.0215136781334877,0.04377051442861557,0.1308126151561737
3731,1260.1798858642578,1.8840099073713645e-05,-0.0045408341102302074,0.04421963542699814,0.1319437474012375
3732,1260.5067479610443,1.6132386235767626e-06,0.0004118061042390764,0.047713033854961395,0.12700797617435455
3733,1260.8347222805023,9.216507805831498e-07,-0.009537679143249989,0.04737231507897377,0.12958042323589325
3734,1261.162795305252,1.2536018402897753e-05,0.03301697224378586,0.05065753683447838,0.1324596256017685
3735,1261.4906859397888,1.24892067105975e-05,0.00763575779274106,0.043674517422914505,0.13029849529266357
3736,1261.8182752132416,5.117923501529731e-05,-0.004108502995222807,0.049295682460069656,0.13029849529266357
3737,1262.1458921432495,7.771125638100784e-06,0.035675644874572754,0.04698261618614197,0.13019564747810364
3738,1262.4737343788147,2.183005381084513e-05,0.013601190410554409,0.042506784200668335,0.12454008311033249
3739,1262.800712108612,1.914401764224749e-05,-0.05121344327926636,0.043163642287254333,0.12382028996944427
3740,1263.127993106842,1.1499249012558721e-05,-0.013235787861049175,0.04279189556837082,0.1224835067987442
3741,1263.4561541080475,4.964700110576814e-06,0.01375783421099186,0.04450151324272156,0.1282419115304947
3742,1263.7834584712982,1.1059705684601795e-05,-0.01481469627469778,0.04547350853681564,0.13091546297073364
3743,1264.1107053756714,2.5154718969133683e-05,-0.04668808728456497,0.04537130519747734,0.1306069791316986
3744,1264.4376919269562,5.12724511736451e-07,-0.003393802559003234,0.04863998666405678,0.13646820187568665
3745,1264.7653331756592,6.843609753559576e-06,-0.001575710717588663,0.04687497019767761,0.13420596718788147
3746,1265.0925862789154,1.1783675290644169e-05,0.028567036613821983,0.04733900725841522,0.13595405220985413
3747,1265.420871257782,2.3829652491258457e-05,-0.03389199823141098,0.046377912163734436,0.13667385280132294
3748,1265.747722864151,3.4353540740994504e-06,-0.0355277881026268,0.04745564982295036,0.13400031626224518
3749,1266.075287103653,2.5346387701574713e-05,-0.008075136691331863,0.046755820512771606,0.12423159927129745
3750,1266.4028635025024,4.681827249441994e-06,-0.0037141370121389627,0.04352853074669838,0.12227786332368851
3751,1267.5092015266418,7.463087058567908e-06,-0.030608713626861572,0.044563546776771545,0.12515880167484283
3752,1267.837495803833,2.485623917891644e-05,0.02086014300584793,0.04545760899782181,0.12495314329862595
3753,1268.1650140285492,1.2218355550430715e-05,-0.019836273044347763,0.04392088204622269,0.1215580552816391
3754,1268.4923436641693,1.792591137927957e-05,-0.05975858122110367,0.04589924216270447,0.12145698070526123
3755,1268.820247411728,2.132716508640442e-05,0.017193319275975227,0.04657837748527527,0.12145698070526123
3756,1269.1488897800446,1.259290729649365e-05,-0.009909264743328094,0.045865777879953384,0.12032586336135864
3757,1269.4769163131714,3.5670720535563305e-05,0.021765489131212234,0.04336365684866905,0.1252598762512207
3758,1269.8039422035217,3.1765081075718626e-05,0.05041727051138878,0.043258655816316605,0.1241287812590599
3759,1270.131984949112,8.172640377779317e-07,0.0037319038528949022,0.04343607276678085,0.12454008311033249
3760,1270.4593093395233,2.2336193069349974e-05,0.03500539809465408,0.04495357722043991,0.12443900853395462
3761,1270.78728556633,1.352251274511218e-05,-0.03654176741838455,0.045474328100681305,0.1248503252863884
3762,1271.1150329113007,8.887002877600025e-06,0.03224533796310425,0.044807400554418564,0.12371744960546494
3763,1271.442789554596,1.6255112313956488e-06,-0.07048540562391281,0.04582132026553154,0.12556836009025574
3764,1271.7708022594452,1.2556116416817531e-05,-0.007486802991479635,0.047873515635728836,0.13122569024562836
3765,1272.0988972187042,7.3503501880622935e-06,-0.040438249707221985,0.05206749588251114,0.13143134117126465
3766,1272.4266262054443,9.667553968029097e-06,0.03316133841872215,0.046168405562639236,0.12495314329862595
3767,1272.7539989948273,1.5466574041056447e-05,0.05300690978765488,0.04612988233566284,0.1296815127134323
3768,1273.0816020965576,4.7937151066435035e-06,0.003630900289863348,0.04631921648979187,0.1300928294658661
3769,1273.4088203907013,2.5981633370975032e-05,0.02890557236969471,0.04657050967216492,0.13317768275737762
3770,1273.7366638183594,1.1554038792382926e-05,0.00033417969825677574,0.04610540345311165,0.13256071507930756
3771,1274.0641813278198,1.0338603715354111e-05,-0.03522079437971115,0.04804427921772003,0.13595405220985413
3772,1274.3918588161469,1.283898927795235e-05,-0.004038090817630291,0.047229599207639694,0.1310182809829712
3773,1274.7194442749023,6.698376637359615e-06,0.04058389738202095,0.04804529994726181,0.12628817558288574
3774,1275.046659231186,2.074576150334906e-05,0.0008740389021113515,0.045262716710567474,0.13173808157444
3775,1275.3748109340668,6.182425295264693e-06,-0.01713915728032589,0.046412449330091476,0.12999001145362854
3776,1275.7024981975555,2.1602802007691935e-05,-0.02812611125409603,0.04424568638205528,0.13112109899520874
3777,1276.029699087143,1.3853390555595979e-05,-0.003641705494374037,0.044683489948511124,0.13112109899520874
3778,1276.3574967384338,3.9907490645418875e-06,-0.029001453891396523,0.04556833952665329,0.13256071507930756
3779,1276.6849792003632,7.820814062142745e-06,-0.02893020026385784,0.047609537839889526,0.1354399025440216
3780,1277.013001203537,2.6698955480242148e-05,0.0013507509138435125,0.047085199505090714,0.1356455683708191
3781,1277.3403420448303,1.9317873011459596e-05,-0.02428732067346573,0.048724617809057236,0.14325489103794098
3782,1277.6679153442383,1.7373014998156577e-05,-0.023454641923308372,0.05220688879489899,0.14160962402820587
3783,1277.9956967830658,4.740419626614312e-06,-0.04168984666466713,0.052818119525909424,0.1393473893404007
3784,1278.3235218524933,1.3067025975033175e-05,0.021123608574271202,0.05239208787679672,0.13718800246715546
3785,1278.651090145111,7.565300620626658e-06,-0.08880762755870819,0.04854298755526543,0.13307486474514008
3786,1278.978420972824,2.60980650637066e-05,-0.03424295037984848,0.05101461336016655,0.13348616659641266
3787,1279.306153535843,1.754610457282979e-05,0.014123995788395405,0.05006827041506767,0.1306803822517395
3788,1279.6337723731995,7.0680630415154155e-06,-0.021776864305138588,0.04527599364519119,0.1280362457036972
3789,1279.9611608982086,3.3266637728956994e-06,0.008763022720813751,0.04498746618628502,0.12402594089508057
3790,1280.289495229721,2.767826572380727e-06,-0.011681444011628628,0.045177098363637924,0.1254655420780182
3791,1280.6165611743927,2.229484925919678e-05,-0.022445188835263252,0.04635697975754738,0.12649382650852203
3792,1280.945013999939,1.5547588191111572e-05,-0.01708381064236164,0.04567170888185501,0.12587684392929077
3793,1281.2728552818298,1.4913051927578636e-05,-0.022095637395977974,0.046468544751405716,0.12371744960546494
3794,1281.6006047725677,2.7693533411365934e-05,0.038820166140794754,0.04874289408326149,0.12163146585226059
3795,1281.9280500411987,3.0229618914745515e-06,0.00507871899753809,0.04770864546298981,0.12001562118530273
3796,1282.255741596222,1.3113574823364615e-05,-0.021012578159570694,0.048180852085351944,0.1215580552816391
3797,1282.5833098888397,1.8359674868406728e-05,-0.0014629983343183994,0.049522075802087784,0.12484857439994812
3798,1282.911334514618,4.446842012839625e-06,0.032324548810720444,0.04767332971096039,0.1241287812590599
3799,1283.2392733097076,1.9081177015323192e-05,0.03975455462932587,0.04817955940961838,0.12659665942192078
3800,1283.5672993659973,2.286609924340155e-05,0.014788776636123657,0.05487648770213127,0.129167377948761
3801,1283.8949372768402,1.0946736438199878e-05,0.004824151750653982,0.05264664813876152,0.1282419115304947
3802,1284.2227685451508,2.045582004939206e-05,-0.048990897834300995,0.05492258071899414,0.12680231034755707
3803,1284.5512285232544,9.901821613311768e-06,-0.049893930554389954,0.053929004818201065,0.12885887920856476
3804,1284.8789200782776,1.886791142169386e-05,0.023450659587979317,0.052104003727436066,0.13070979714393616
3805,1285.2066366672516,9.878423952613957e-06,-0.028128627687692642,0.053835220634937286,0.12906454503536224
3806,1285.5345208644867,2.545939241827e-05,0.013713598251342773,0.05309755355119705,0.13204656541347504
3807,1285.8626699447632,8.145966603478882e-06,0.041124094277620316,0.05335642024874687,0.13400031626224518
3808,1286.1907050609589,1.57195063366089e-05,0.024484140798449516,0.053848497569561005,0.1393473893404007
3809,1286.5183103084564,1.730385520204436e-05,0.013914577662944794,0.05306803807616234,0.12813909351825714
3810,1286.8457458019257,9.283258805226069e-06,0.017781559377908707,0.05514717474579811,0.13400031626224518
3811,1287.1736640930176,5.226489520282485e-06,0.029362162575125694,0.05721849948167801,0.13554275035858154
3812,1287.5018501281738,1.642506686039269e-05,0.030767275020480156,0.053485047072172165,0.13677668571472168
3813,1287.8297638893127,1.7249892607651418e-06,0.014432428404688835,0.049035727977752686,0.1361597180366516
3814,1288.1579055786133,2.8002343697153265e-06,-0.010371329262852669,0.05353088676929474,0.13759930431842804
3815,1288.4855749607086,1.3571973795478698e-05,0.06720535457134247,0.05177019536495209,0.13533708453178406
3816,1288.813354253769,1.1935501788684633e-05,-0.008043918758630753,0.05218254774808884,0.13150300085544586
3817,1289.1411452293396,9.744609087647405e-06,0.05562892183661461,0.049148838967084885,0.12862379848957062
3818,1289.4685950279236,1.1196592595297261e-06,-0.04142173379659653,0.047674838453531265,0.12772776186466217
3819,1289.7961196899414,1.3547101843869314e-05,0.026531144976615906,0.04958963766694069,0.12382028996944427
3820,1290.1238605976105,1.698495907476172e-05,0.03260849043726921,0.04691513255238533,0.1269051432609558
3821,1290.4518537521362,1.6391750250477344e-05,-0.012315367348492146,0.04660702496767044,0.1250542402267456
3822,1290.77907538414,9.829682312556542e-06,0.019209997728466988,0.04620469734072685,0.12073542922735214
3823,1291.1068811416626,2.970474497487885e-06,0.025467993691563606,0.0465131513774395,0.12094108015298843
3824,1291.4343132972717,1.8826385712600313e-05,0.05639972910284996,0.046250119805336,0.11960431933403015
3825,1291.7617309093475,1.1226903552596923e-05,-0.041468262672424316,0.05024734511971474,0.11381648480892181
3826,1292.0892295837402,1.3699818737222813e-05,0.0698990523815155,0.05437527596950531,0.10970336943864822
3827,1292.4167568683624,1.974587758013513e-05,0.0579768531024456,0.05877039209008217,0.1128193810582161
3828,1292.7446966171265,1.513381994300289e-05,0.01567918062210083,0.05310574173927307,0.11052598059177399
3829,1293.8402588367462,5.784937457065098e-06,-0.004863185808062553,0.04852437600493431,0.11422780901193619
3830,1294.1687667369843,1.0198037671216298e-05,0.01435472909361124,0.04688180983066559,0.11273298412561417
3831,1294.4962837696075,2.3604547095601447e-05,0.00914737954735756,0.04599501192569733,0.11463914066553116
3832,1294.823669910431,1.2593847031894256e-06,0.045600466430187225,0.04919016361236572,0.11093731224536896
3833,1295.1516871452332,1.3962911907583475e-05,-0.0025627659633755684,0.04700157046318054,0.11520086228847504
3834,1295.4798810482025,2.8350913794383814e-07,-0.0047872113063931465,0.04947914555668831,0.12163146585226059
3835,1295.807545185089,4.21699951402843e-07,0.0192559827119112,0.0494861975312233,0.1253332942724228
3836,1296.1354932785034,8.945710760599468e-06,0.06264511495828629,0.04837765917181969,0.11998619884252548
3837,1296.463119983673,1.4189475223247427e-05,-0.04041604325175285,0.04721458628773689,0.12245407700538635
3838,1296.7913076877594,1.75507775566075e-05,0.04386097937822342,0.04828402400016785,0.12574462592601776
3839,1297.1190030574799,1.4421769265027251e-05,-0.009875030256807804,0.04647589474916458,0.12013663351535797
3840,1297.4467930793762,1.735580553940963e-05,-0.029420608654618263,0.045589495450258255,0.11340519785881042
3841,1297.774332523346,1.1514112884469796e-05,-0.0008362543303519487,0.04775169864296913,0.12204279005527496
3842,1298.1022322177887,6.793879947508685e-06,-0.06013809144496918,0.048407647758722305,0.1130232885479927
3843,1298.4300746917725,2.8892202408314915e-07,0.03663831949234009,0.04661955311894417,0.12145522981882095
3844,1298.7573668956757,1.9940622223657556e-05,-0.009639301337301731,0.052447348833084106,0.1327369511127472
3845,1299.0849516391754,1.178098773380043e-05,-0.022589048370718956,0.05083266273140907,0.12985773384571075
3846,1299.4125616550446,3.873053174174856e-06,-0.025671910494565964,0.050895534455776215,0.13109168410301208
3847,1299.7410807609558,2.006457361858338e-05,-0.022940954193472862,0.05601111799478531,0.13767272233963013
3848,1300.0680639743805,5.653754215018125e-06,0.03542915731668472,0.04764259234070778,0.1250724047422409
3849,1300.395601272583,1.0639524589350913e-05,-0.06345808506011963,0.04892077296972275,0.12589502334594727
3850,1300.7230682373047,1.593022716406267e-05,7.73906685935799e-06,0.049297209829092026,0.12423159927129745
3851,1301.050632238388,1.7488067896920256e-05,0.03749094530940056,0.044366948306560516,0.11980997025966644
3852,1301.3784968852997,4.680172878579469e-06,-0.006541709881275892,0.042667925357818604,0.1206325963139534
3853,1301.7063241004944,3.206282826795359e-06,0.010781262069940567,0.04376519098877907,0.11672511696815491
3854,1302.0341243743896,6.190078238432761e-06,0.02197926864027977,0.046620916575193405,0.11559400707483292
3855,1302.3619616031647,9.321279321738984e-06,0.01447077002376318,0.0448545478284359,0.11950148642063141
3856,1302.689429283142,1.9691304260049947e-05,0.11375274509191513,0.047434043139219284,0.1150798574090004
3857,1303.0168464183807,1.464692013541935e-05,-0.07159329205751419,0.0453057736158371,0.11682794988155365
3858,1303.3448729515076,1.1563831321836915e-05,0.004388336557894945,0.04466269537806511,0.11672511696815491
3859,1303.6725544929504,8.23889331513783e-06,-0.02790549211204052,0.04783393815159798,0.11765231937170029
3860,1304.0001680850983,1.850144144555088e-05,-0.020867738872766495,0.04640818387269974,0.11806363612413406
3861,1304.3275771141052,5.123958999320166e-06,0.047108907252550125,0.050843220204114914,0.11970888823270798
3862,1304.6552097797394,2.4851890429999912e-06,-0.019562605768442154,0.048302192240953445,0.117446668446064
3863,1304.9826939105988,2.526464595575817e-05,0.0013543486129492521,0.04588301107287407,0.11682794988155365
3864,1305.3099491596222,1.2035786312480923e-05,-0.0025701760314404964,0.0450650118291378,0.11950148642063141
3865,1305.6376535892487,6.825149739597691e-06,0.02648724429309368,0.04667407646775246,0.11651945859193802
3866,1305.9657135009766,3.7810398225701647e-06,-0.03193046525120735,0.04680897295475006,0.12052977085113525
3867,1306.2934703826904,4.180134965281468e-06,-0.03638209402561188,0.046624209731817245,0.11795905977487564
3868,1306.6209392547607,5.531444813300368e-08,0.07334070652723312,0.04459620639681816,0.12022128701210022
3869,1306.9486243724823,9.165314054371265e-07,0.09866157919168472,0.045324139297008514,0.1269051432609558
3870,1307.2763681411743,3.265425038989633e-05,-0.02823251485824585,0.04734698683023453,0.1243344247341156
3871,1307.6036822795868,1.5564499335596338e-05,-0.012815339490771294,0.0474587082862854,0.12587684392929077
3872,1307.9313299655914,7.293316230061464e-06,0.031270433217287064,0.0476924329996109,0.1234089657664299
3873,1308.2594468593597,1.3460173249768559e-05,-0.0003136885061394423,0.047098640352487564,0.12227786332368851
3874,1308.5870170593262,3.031406947684445e-07,-0.001150851254351437,0.04645966365933418,0.11960431933403015
3875,1308.9147844314575,2.2570820874534547e-05,0.009309657849371433,0.04541665315628052,0.12351180613040924
3876,1309.2425322532654,7.0921032602200285e-06,-0.010710570961236954,0.04720010608434677,0.12947586178779602
3877,1309.5707125663757,1.4816876500844955e-05,-0.09159839153289795,0.046770039945840836,0.12793342769145966
3878,1309.8985426425934,3.9533751987619326e-06,-0.007720991037786007,0.046714723110198975,0.1280362457036972
3879,1310.2264971733093,2.207072793680709e-05,0.007622895296663046,0.045543428510427475,0.12669949233531952
3880,1310.554272890091,2.042620053543942e-06,0.053508199751377106,0.04545023664832115,0.12762494385242462
3881,1310.8819966316223,6.7696591941057704e-06,0.04511507973074913,0.04724572226405144,0.13019564747810364
3882,1311.2098226547241,1.969192635442596e-05,-0.01569383405148983,0.04843200743198395,0.13677668571472168
3883,1311.5374870300293,6.812205811002059e-06,-0.019670147448778152,0.04935647174715996,0.13759930431842804
3884,1311.8646223545074,1.4549870684277266e-05,-0.057803429663181305,0.04927241429686546,0.13790778815746307
3885,1312.19225025177,1.6854231944307685e-05,-0.008040366694331169,0.049035221338272095,0.137290820479393
3886,1312.5200352668762,2.9290677048265934e-05,-0.021569084376096725,0.06292283535003662,0.14623689651489258
3887,1312.8475058078766,6.393480816768715e-06,-0.006834134925156832,0.06506933271884918,0.14592841267585754
3888,1313.1753747463226,6.8296826611913275e-06,0.006929659750312567,0.054573651403188705,0.13718800246715546
3889,1313.503201007843,1.1458257176855113e-05,0.007554992102086544,0.05153624340891838,0.13790778815746307
3890,1313.8306367397308,2.0157369817752624e-06,0.041036881506443024,0.04562002047896385,0.1384219378232956
3891,1314.1585800647736,3.235746362406644e-06,-0.04187675565481186,0.04168746992945671,0.12937302887439728
3892,1314.4869191646576,9.950798812496942e-06,0.0020045554265379906,0.04196586087346077,0.1300928294658661
3893,1314.8149452209473,1.061849616235122e-05,-0.025101542472839355,0.04302014037966728,0.12937302887439728
3894,1315.1433436870575,2.4549248337280005e-05,-0.0537821426987648,0.04242831841111183,0.13029849529266357
3895,1315.4714572429657,6.459219093812862e-06,-0.041850633919239044,0.04149961471557617,0.12855039536952972
3896,1315.7993268966675,6.698463948850986e-06,-0.006644200999289751,0.04167989268898964,0.1278306096792221
3897,1316.12717795372,2.0836134353885427e-05,-0.07838566601276398,0.041543956845998764,0.12721364200115204
3898,1316.4547560214996,2.772760490188375e-05,0.05167863890528679,0.04343113303184509,0.13142959773540497
3899,1316.7828328609467,1.3825383575749584e-05,-0.06647755205631256,0.04165443778038025,0.129167377948761
3900,1317.110359430313,6.1349001043708995e-06,-0.03684353828430176,0.04136769473552704,0.1206325963139534
3901,1317.4379634857178,5.9035728554590605e-06,-0.04623935744166374,0.04341427981853485,0.11909016966819763
3902,1317.7663507461548,2.3520924514741637e-05,0.014724439941346645,0.04132693260908127,0.11991280317306519
3903,1318.0944566726685,1.0456327800056897e-05,0.01843043603003025,0.040780723094940186,0.12330614030361176
3904,1318.4222059249878,2.505014435882913e-06,-0.01105630025267601,0.04178747162222862,0.12680231034755707
3905,1318.7498185634613,2.1777916117571294e-05,-0.0659034326672554,0.04098061844706535,0.12577402591705322
3906,1319.0780575275421,6.785767254768871e-06,0.008822323754429817,0.04277632012963295,0.11939865350723267
3907,1320.1767797470093,6.979540557949804e-06,-0.058885302394628525,0.04611031338572502,0.11950148642063141
3908,1320.5041298866272,2.3791376406734344e-06,0.015641197562217712,0.04564564302563667,0.1224835067987442
3909,1320.8323247432709,5.253100425761659e-06,0.07029417902231216,0.04911031574010849,0.12587684392929077
3910,1321.1602265834808,1.1075649126723874e-05,0.025464069098234177,0.04916493594646454,0.1306069791316986
3911,1321.4873061180115,9.415365639142692e-06,-0.037834759801626205,0.05031869560480118,0.1310182809829712
3912,1321.8150358200073,1.4563232980435714e-05,0.0005968027980998158,0.04888434335589409,0.1298871636390686
3913,1322.142996788025,9.308533890362014e-07,-0.00779678812250495,0.048286788165569305,0.12351180613040924
3914,1322.470687866211,8.146716936607845e-06,0.003501787083223462,0.050409261137247086,0.11950148642063141
3915,1322.7986071109772,1.9978111595264636e-05,0.004950188100337982,0.05276929959654808,0.12382028996944427
3916,1323.1263859272003,5.754842277383432e-06,0.05009246617555618,0.05299688130617142,0.12402594089508057
3917,1323.4537920951843,4.8553729357081465e-06,0.04089023917913437,0.052232492715120316,0.12680231034755707
3918,1323.7810597419739,4.195387646177551e-06,0.022266434505581856,0.05072685331106186,0.12680231034755707
3919,1324.1091339588165,2.334248165425379e-06,0.02289731241762638,0.05318298190832138,0.126185342669487
3920,1324.4363548755646,6.15639964962611e-06,0.053504712879657745,0.05307697877287865,0.12330614030361176
3921,1324.7639420032501,1.8657496184459887e-05,-0.0003932261315640062,0.051578693091869354,0.12289483845233917
3922,1325.0911991596222,1.0974617907777429e-05,0.06655764579772949,0.05323528125882149,0.1271107941865921
3923,1325.4186732769012,3.5423418012214825e-06,0.0027728008572012186,0.048095349222421646,0.12752212584018707
3924,1325.7467970848083,2.1778561858809553e-05,-0.012074149213731289,0.04931040108203888,0.1271107941865921
3925,1326.074337720871,2.5299523258581758e-06,0.02940484508872032,0.05096103250980377,0.12793342769145966
3926,1326.4019451141357,1.6371835442896554e-07,-0.009573101997375488,0.04731887951493263,0.12443726509809494
3927,1326.7295711040497,3.0263774988270598e-06,-0.023075465112924576,0.04830409958958626,0.11909016966819763
3928,1327.0575363636017,6.489666247944115e-06,0.00031310797203332186,0.04596885293722153,0.12052977085113525
3929,1327.3850002288818,1.0058076441055164e-05,-0.03144043684005737,0.0457647480070591,0.11271480470895767
3930,1327.7125973701477,8.332394827448297e-06,0.025715429335832596,0.048735667020082474,0.10921862721443176
3931,1328.040854692459,1.1028568223991897e-05,0.01886530965566635,0.04497607424855232,0.11775340139865875
3932,1328.3685026168823,2.005395344895078e-06,0.02512950822710991,0.04503951966762543,0.12166088074445724
3933,1328.6961333751678,6.317102815955877e-06,-0.001345813274383545,0.04595385491847992,0.1169307678937912
3934,1329.0237576961517,5.496293056239665e-07,0.003695582039654255,0.046198129653930664,0.113228939473629
3935,1329.3514649868011,1.1357184121152386e-05,-0.02104281634092331,0.04553275182843208,0.11538834124803543
3936,1329.67977309227,5.966627213638276e-06,-0.008977902121841908,0.04515863209962845,0.11497703194618225
3937,1330.0073421001434,1.260102067135449e-06,-0.013776879757642746,0.046115171164274216,0.11456571519374847
3938,1330.3356719017029,1.0470247957528045e-07,0.04964122176170349,0.04510076344013214,0.11754774302244186
3939,1330.6632561683655,7.556677701359149e-06,-0.0938057005405426,0.04571353644132614,0.11621097475290298
3940,1330.991409778595,3.7500167309190147e-06,0.05187934637069702,0.047029756009578705,0.11751831322908401
3941,1331.319239616394,3.904143795807613e-06,-0.04599616304039955,0.046226367354393005,0.11217125505208969
3942,1331.647557258606,8.653529221192002e-06,-0.0031034015119075775,0.045777399092912674,0.10929203778505325
3943,1331.9758093357086,1.4871454368403647e-05,0.003224461106583476,0.045571405440568924,0.11134859919548035
3944,1332.3032641410828,1.5881361832725815e-05,-0.03244694694876671,0.04678213968873024,0.10846942663192749
3945,1332.6304473876953,4.083022940903902e-05,0.03077840805053711,0.04797809198498726,0.11436006426811218
3946,1332.9580023288727,2.1578081941697747e-05,0.0022603212855756283,0.04900944605469704,0.11847319453954697
3947,1333.2859635353088,7.2169250415754505e-06,0.00047977446229197085,0.046444088220596313,0.11754774302244186
3948,1333.613823890686,2.247041447844822e-05,-0.025833137333393097,0.04588417708873749,0.11723925173282623
3949,1333.9416842460632,6.093215233704541e-06,-0.0032354306895285845,0.04488344117999077,0.11672511696815491
3950,1334.2694816589355,2.7900125587621005e-06,-0.023125315085053444,0.04444703459739685,0.11292045563459396
3951,1334.597531080246,9.57445809035562e-06,0.005868513602763414,0.04510711133480072,0.11240631341934204
3952,1334.925109386444,2.2792810341343284e-06,-0.012056245468556881,0.04453574866056442,0.11713643372058868
3953,1335.2526133060455,1.1507798262755387e-05,0.04158525541424751,0.042643364518880844,0.11682794988155365
3954,1335.5805203914642,1.0565457159827929e-05,0.0010580468224361539,0.04043923690915108,0.112097829580307
3955,1335.9077425003052,1.0796122296596877e-05,-0.04123219847679138,0.040389254689216614,0.112097829580307
3956,1336.2352230548859,1.778839941835031e-05,-0.11968861520290375,0.03956745192408562,0.112097829580307
3957,1336.5630202293396,3.849997028737562e-06,-0.0573267787694931,0.04464435204863548,0.10921862721443176
3958,1336.8908071517944,5.079436505184276e-06,-0.016096992418169975,0.047979772090911865,0.1126137226819992
3959,1337.2188367843628,1.6544196114409715e-05,0.04249103367328644,0.04331798106431961,0.10819210112094879
3960,1337.5468211174011,2.9809203624608926e-05,-0.04816875234246254,0.044926196336746216,0.11631380021572113
3961,1337.8745214939117,9.533058801025618e-06,0.04443785175681114,0.04711697995662689,0.1241287812590599
3962,1338.2022280693054,3.3655737752269488e-06,-0.015354840084910393,0.04439729079604149,0.12022128701210022
3963,1338.530919790268,1.1503498171805404e-05,-0.008582076989114285,0.04388916864991188,0.12176371365785599
3964,1338.8586084842682,1.6718944607418962e-05,-0.04118267819285393,0.04373091086745262,0.11754774302244186
3965,1339.1857800483704,2.9025368348811753e-06,-0.02931995317339897,0.04419013485312462,0.11744491755962372
3966,1339.5133078098297,8.674264790897723e-06,0.079493947327137,0.04291817545890808,0.11549117416143417
3967,1339.8410141468048,1.8435306401443086e-06,0.03507594019174576,0.04655018076300621,0.11271480470895767
3968,1340.1692824363708,5.7594975260144565e-06,0.0353754423558712,0.04421373829245567,0.11405157297849655
3969,1340.496508359909,4.484030341700418e-06,-0.011236823163926601,0.0430254265666008,0.11497703194618225
3970,1340.824358701706,9.013745511765592e-06,0.04648663476109505,0.044516630470752716,0.11312612146139145
3971,1341.1512322425842,1.5839454135857522e-05,0.015075089409947395,0.045634493231773376,0.11168651282787323
3972,1341.4789855480194,9.02159354154719e-06,0.011140811257064342,0.04242993891239166,0.11281763017177582
3973,1341.8067181110382,1.4019728951097932e-05,0.039777401834726334,0.04045657441020012,0.11261197179555893
3974,1342.1343507766724,1.2993080417800229e-05,-0.003228176152333617,0.040422696620225906,0.11014408618211746
3975,1342.462277173996,9.835670425673015e-06,0.030447831377387047,0.04250882938504219,0.10880906879901886
3976,1342.7900485992432,2.3116035663406365e-05,0.029483763501048088,0.04030903801321983,0.1102469190955162
3977,1343.1175184249878,1.0004396244767122e-05,0.017932696267962456,0.041792917996644974,0.10459134727716446
3978,1343.445142507553,5.94527864450356e-06,-0.08228926360607147,0.04173316806554794,0.1102469190955162
3979,1343.7728292942047,5.760033673141152e-06,-0.04170543700456619,0.04246935248374939,0.1056196317076683
3980,1344.1001734733582,1.0183663107454777e-05,0.0024693035520613194,0.04160497337579727,0.1028432622551918
3981,1344.4285576343536,2.0358180336188525e-05,0.03274591267108917,0.04106190800666809,0.10559021681547165
3982,1344.7560641765594,8.979121957963798e-06,-0.005742816720157862,0.04131845384836197,0.11052598059177399
3983,1345.083424091339,1.2562432857521344e-05,-0.008530409075319767,0.04131295531988144,0.11086388677358627
3984,1345.4111585617065,1.3160493836039677e-05,-0.07410309463739395,0.040134869515895844,0.11374308913946152
3985,1346.5102438926697,2.186126948799938e-05,0.020390253514051437,0.04161272570490837,0.11641662567853928
3986,1346.8381638526917,9.172869681606244e-07,-0.026260828599333763,0.04045797511935234,0.11199499666690826
3987,1347.1661400794983,4.241947408445412e-06,0.03549334034323692,0.039961591362953186,0.10962994396686554
3988,1347.4932169914246,1.3775182196695823e-05,0.04999089986085892,0.0399356409907341,0.10911580920219421
3989,1347.820850610733,1.8568920495454222e-05,-0.020112421363592148,0.041157495230436325,0.10777903348207474
3990,1348.1492009162903,9.926273378368933e-06,-0.02582751214504242,0.04169455170631409,0.11436006426811218
3991,1348.4762580394745,1.511868140369188e-05,0.010549896396696568,0.041433900594711304,0.11898734420537949
3992,1348.8037323951721,7.674334483454004e-06,0.08175864070653915,0.041482046246528625,0.11713643372058868
3993,1349.1310222148895,7.838948477001395e-06,-0.029853064566850662,0.04194095358252525,0.12104391306638718
3994,1349.4590425491333,7.856082788748608e-07,-0.04846995323896408,0.03986060619354248,0.11631380021572113
3995,1349.7866985797882,3.6529911540128523e-06,0.006828417535871267,0.03973552957177162,0.1169307678937912
3996,1350.1154415607452,2.5161757548630703e-06,-0.05229128152132034,0.03937286138534546,0.11682794988155365
3997,1350.4434978961945,1.0651320735632908e-05,0.04137728735804558,0.04065532982349396,0.11744491755962372
3998,1350.7717089653015,1.9833731130347587e-05,0.029337044805288315,0.041104067116975784,0.11867886036634445
3999,1351.0993349552155,6.90216438670177e-06,0.037762247025966644,0.04016081988811493,0.11919300258159637
4000,1351.42671084404,8.712083399586845e-06,0.05621672421693802,0.0408746600151062,0.12032411247491837
4001,1351.754727602005,1.0856526387215126e-05,0.005658348556607962,0.040538813918828964,0.11436006426811218
4002,1352.0827157497406,1.0004509022110142e-05,-0.020948009565472603,0.04225786775350571,0.11127520352602005
4003,1352.4099588394165,1.529614564788062e-05,-0.019250832498073578,0.04053402692079544,0.11734208464622498
4004,1352.73788523674,3.9265721341052995e-08,-0.024049976840615273,0.04039738327264786,0.11919300258159637
4005,1353.0656650066376,5.341300038708141e-06,-0.025714382529258728,0.041112180799245834,0.11816471070051193
4006,1353.3942303657532,6.677257260889746e-06,-0.019501326605677605,0.04623406007885933,0.11086563766002655
4007,1353.721518278122,1.927745188368135e-06,0.01628855988383293,0.04849234223365784,0.1126137226819992
4008,1354.0490217208862,1.31137721837149e-05,-0.004962615668773651,0.0501410998404026,0.11240806430578232
4009,1354.3765783309937,5.792916908831103e-06,0.006816737353801727,0.05309571325778961,0.11446463316679001
4010,1354.704187631607,6.801422841817839e-06,0.07469259947538376,0.045813534408807755,0.10993842780590057
4011,1355.031572341919,1.537836214993149e-05,0.015281856060028076,0.04635924845933914,0.11497703194618225
4012,1355.359637260437,1.746344605635386e-05,-0.004132973961532116,0.045937441289424896,0.11497703194618225
4013,1355.687002658844,1.3787945135845803e-05,0.02197791449725628,0.04817544296383858,0.1123034879565239
4014,1356.0148088932037,1.4392967386811506e-06,-0.013804304413497448,0.046688687056303024,0.1113780289888382
4015,1356.341744184494,1.3789397144137183e-06,0.004877137951552868,0.04401006922125816,0.10901297628879547
4016,1356.6693274974823,1.0146132808586117e-05,-0.025352975353598595,0.046131640672683716,0.11065823584794998
4017,1356.9966111183167,1.3347915228223428e-05,-0.0067025707103312016,0.044220931828022,0.11538834124803543
4018,1357.3246111869812,1.448865259590093e-05,0.021279847249388695,0.043461982160806656,0.11487419903278351
4019,1357.6528236865997,6.4607966123730876e-06,0.012380765751004219,0.044976647943258286,0.11795905977487564
4020,1357.9798374176025,2.9555957326010684e-07,-0.024088004603981972,0.04340435564517975,0.11888451129198074
4021,1358.3074963092804,2.116156611009501e-05,-0.013610121794044971,0.044349584728479385,0.11754774302244186
4022,1358.635243654251,3.7454562971106498e-06,-0.022383028641343117,0.0444038100540638,0.11806188523769379
4023,1358.9633295536041,1.439058905816637e-06,0.012432265095412731,0.045000407844781876,0.11065823584794998
4024,1359.2910799980164,1.3682622920896392e-05,-0.05994776636362076,0.04781380295753479,0.11446288228034973
4025,1359.618510723114,1.3838871382176876e-06,-0.0702168345451355,0.048051998019218445,0.1197071373462677
4026,1359.94655251503,5.228855570749147e-06,0.06507983803749084,0.04988580197095871,0.1224835067987442
4027,1360.27437210083,2.2052747226553038e-05,0.055983636528253555,0.05182057246565819,0.1243344247341156
4028,1360.6015512943268,1.3670199223270174e-05,0.022867750376462936,0.0491718091070652,0.1215580552816391
4029,1360.9291167259216,6.225998731679283e-06,0.02942558005452156,0.04797825217247009,0.11590249091386795
4030,1361.2570593357086,1.70617181538546e-06,-0.0053644608706235886,0.04650069773197174,0.11713643372058868
4031,1361.5848350524902,1.8000127965933643e-05,0.03578165918588638,0.04548659175634384,0.11456571519374847
4032,1361.9122598171234,1.0861183909582905e-05,-0.051297564059495926,0.0458325631916523,0.11929582804441452
4033,1362.2397735118866,1.251914000022225e-06,-0.012456459924578667,0.049255628138780594,0.12083826214075089
4034,1362.567735671997,1.3653680071001872e-05,-0.010004667565226555,0.048161234706640244,0.12207220494747162
4035,1362.8950262069702,4.18918534705881e-06,0.03264673799276352,0.04698404297232628,0.11960431933403015
4036,1363.2227985858917,1.370607606077101e-05,-0.0010484671220183372,0.046649426221847534,0.12299765646457672
4037,1363.5509843826294,1.4727901316291536e-06,-0.08197427541017532,0.0457431823015213,0.12135239690542221
4038,1363.8790156841278,6.260076588660013e-06,-0.026520222425460815,0.04588831588625908,0.11929582804441452
4039,1364.2072768211365,1.0522878255869728e-05,-0.00862568523734808,0.04527759179472923,0.1113780289888382
4040,1364.5350329875946,3.7506897569983266e-06,0.0478648841381073,0.04591432213783264,0.10962994396686554
4041,1364.8622663021088,6.423273589462042e-06,0.005073969252407551,0.04503609240055084,0.10819210112094879
4042,1365.19007229805,1.4703604392707348e-05,-0.015035510063171387,0.04721793904900551,0.1104525700211525
4043,1365.5179011821747,2.0874376787105575e-05,-0.04441693052649498,0.047190453857183456,0.11538834124803543
4044,1365.845381975174,2.417273776700313e-07,0.05968013033270836,0.04731433838605881,0.1139487475156784
4045,1366.1732997894287,8.836662345856894e-06,0.009410574100911617,0.04774372652173042,0.11559400707483292
4046,1366.5013868808746,1.9253144273534417e-05,0.06897645443677902,0.04409442096948624,0.12032411247491837
4047,1366.8286333084106,4.323200300859753e-06,0.017437351867556572,0.044555842876434326,0.1169307678937912
4048,1367.1562237739563,7.364856628555572e-06,0.0389341376721859,0.047116585075855255,0.11271480470895767
4049,1367.484258890152,6.168800609884784e-06,-0.01934199593961239,0.04658353328704834,0.11148086190223694
4050,1367.812080860138,5.3655267038266174e-06,0.04738481715321541,0.04903271794319153,0.11806188523769379
4051,1368.1399374008179,9.244075016567876e-08,0.0480913445353508,0.04571680724620819,0.12382028996944427
4052,1368.467711687088,2.5416961761948187e-06,-0.00028172970633022487,0.04305673763155937,0.12423159927129745
4053,1368.795790195465,4.0179293137043715e-06,-0.027357401326298714,0.04203158989548683,0.1187816858291626
4054,1369.123948097229,4.51855066785356e-06,-0.013908354565501213,0.04297013580799103,0.11754774302244186
4055,1369.4516661167145,6.925444722583052e-06,-0.060803577303886414,0.043924301862716675,0.12094108015298843
4056,1369.7790985107422,2.2733474906999618e-05,0.07423391938209534,0.04261239245533943,0.12001562118530273
4057,1370.1069567203522,8.658328169985907e-07,-0.04654460400342941,0.042737048119306564,0.11909016966819763
4058,1370.4352633953094,1.1082124729000498e-05,-0.014778023585677147,0.042754609137773514,0.11898734420537949
4059,1370.7629153728485,7.496608759538503e-06,-0.030136458575725555,0.04125424847006798,0.11518268287181854
4060,1371.090560913086,2.819059773173649e-05,0.004813859239220619,0.042164988815784454,0.11929582804441452
4061,1371.418236732483,2.3723407139186747e-05,-0.043201103806495667,0.04065881669521332,0.11888451129198074
4062,1371.7463583946228,2.3808096827337977e-08,-0.07247328013181686,0.03992108255624771,0.1178562268614769
4063,1372.8420989513397,1.034399974741973e-05,-0.08010106533765793,0.042485903948545456,0.12042694538831711
4064,1373.169873714447,5.448115985018376e-07,-0.017152555286884308,0.04282583296298981,0.11806188523769379
4065,1373.497407913208,2.5324201487819664e-05,-0.02472636103630066,0.04084685072302818,0.11682794988155365
4066,1373.8247079849243,2.0875079371762695e-06,-0.0022249692119657993,0.04196181893348694,0.11857602745294571
4067,1374.152426481247,1.4764722436666489e-05,-0.04564554989337921,0.04155517369508743,0.12052977085113525
4068,1374.4797015190125,1.4323685718409251e-05,-0.008140716701745987,0.04445868358016014,0.11672511696815491
4069,1374.8075940608978,1.5341289326897822e-05,-0.02389727346599102,0.046158481389284134,0.12268917262554169
4070,1375.1350734233856,1.2315557796682697e-05,0.07544007152318954,0.04189401865005493,0.1241287812590599
4071,1375.463491678238,2.694994145713281e-05,0.01460811123251915,0.041748713701963425,0.11919300258159637
4072,1375.79168343544,2.325794639546075e-06,0.01061302237212658,0.039260003715753555,0.1160053089261055
4073,1376.1190464496613,3.821208792942343e-06,-0.023629462346434593,0.03887376934289932,0.11436006426811218
4074,1376.4465947151184,1.8306260244571604e-05,0.015937769785523415,0.04012373462319374,0.11384591460227966
4075,1376.7742114067078,6.916162419656757e-06,-0.015764785930514336,0.044380273669958115,0.11919300258159637
4076,1377.1019484996796,9.284628504246939e-06,-0.008821200579404831,0.04423827305436134,0.11816471070051193
4077,1377.4295935630798,6.048371687938925e-06,0.021607376635074615,0.0408887080848217,0.11148086190223694
4078,1377.7572917938232,2.8524686968012247e-06,-0.040380291640758514,0.040542177855968475,0.11528551578521729
4079,1378.0844328403473,5.727798907173565e-06,0.01229528896510601,0.0416971780359745,0.11754774302244186
4080,1378.412649154663,6.975896837957407e-08,-0.013995978981256485,0.04051768034696579,0.11579965800046921
4081,1378.7399892807007,7.152783041419752e-07,0.009155713953077793,0.04252336919307709,0.1197071373462677
4082,1379.0678451061249,1.3491171557689086e-05,-0.02986203134059906,0.04353664070367813,0.11651945859193802
4083,1379.3962316513062,8.649280971440021e-06,0.004896411672234535,0.045051150023937225,0.11734208464622498
4084,1379.7237200737,1.299762607231969e-05,-0.053565606474876404,0.04431058093905449,0.11888451129198074
4085,1380.0517089366913,2.9872640880057588e-05,0.003102333517745137,0.043723803013563156,0.11384591460227966
4086,1380.379650592804,2.409713670203928e-05,-0.02108965441584587,0.043234068900346756,0.11477136611938477
4087,1380.7078092098236,1.282297307625413e-05,0.058274731040000916,0.0451800711452961,0.1160053089261055
4088,1381.0354957580566,2.6739238819573075e-05,0.00345897045917809,0.044743865728378296,0.11806188523769379
4089,1381.3626871109009,7.740824912616517e-06,-0.009790978394448757,0.04431262984871864,0.11569682508707047
4090,1381.690104484558,1.959127257578075e-05,0.006418125703930855,0.04383385553956032,0.11569682508707047
4091,1382.0180113315582,3.855579961964395e-06,0.06268272548913956,0.04256206005811691,0.11672511696815491
4092,1382.3456559181213,3.824299255938968e-06,-0.05318367853760719,0.042822860181331635,0.10572246462106705
4093,1382.6733071804047,1.061143211700255e-05,-0.008765886537730694,0.04461348429322243,0.106545090675354
4094,1383.001496553421,7.925474164949264e-06,-0.027002744376659393,0.043541114777326584,0.1083960011601448
4095,1383.3291172981262,1.2196456737001427e-05,-0.007178115658462048,0.043271347880363464,0.10993842780590057
4096,1383.6572785377502,1.5731238818261772e-05,-0.005700209178030491,0.045465316623449326,0.11281763017177582
4097,1383.9846367835999,1.725114998407662e-05,0.011050560511648655,0.04790486767888069,0.11487419903278351
4098,1384.3118069171906,2.533186943765031e-06,0.010486366227269173,0.04464704915881157,0.11806188523769379
4099,1384.6397409439087,4.470545718504582e-06,-0.017542917281389236,0.04446008428931236,0.11569682508707047
4100,1384.9671623706818,1.6718098777346313e-05,0.009688315913081169,0.04268183559179306,0.11466854810714722
4101,1385.2945137023926,1.0055633538286202e-05,-0.01880183443427086,0.04311355948448181,0.10819035023450851
4102,1385.6219215393066,1.3448301615426317e-05,-0.050772275775671005,0.0439411997795105,0.106545090675354
4103,1385.9499714374542,5.745505859522382e-06,-0.039148811250925064,0.04803325608372688,0.10068386048078537
4104,1386.2779471874237,3.304075107735116e-06,0.028155483305454254,0.04255158454179764,0.10500266402959824
4105,1386.6066014766693,2.1984276372677414e-06,0.01811428740620613,0.04205094277858734,0.10387155413627625
4106,1386.9340431690216,1.216687451233156e-06,-0.02041666768491268,0.04127852991223335,0.10911580920219421
4107,1387.2619733810425,1.1099647963419557e-05,0.02401542104780674,0.04014650732278824,0.10891014337539673
4108,1387.5895929336548,1.0103716476805857e-06,-0.015123066492378712,0.03948557376861572,0.1086016595363617
4109,1387.917155265808,5.003756086807698e-06,0.008666361682116985,0.040244415402412415,0.10623660683631897
4110,1388.2443721294403,1.832995258155279e-05,0.012993534095585346,0.040770355612039566,0.10798468440771103
4111,1388.5721139907837,3.1145184493652778e-06,0.002992308000102639,0.042274102568626404,0.11096671968698502
4112,1388.9000751972198,1.0481026038178243e-05,-0.0038125759456306696,0.04153697192668915,0.113228939473629
4113,1389.2276425361633,1.4511615518131293e-05,0.003369376063346863,0.043684206902980804,0.11672511696815491
4114,1389.5563764572144,6.7314003899809904e-06,0.01867208257317543,0.04677469655871391,0.1206325963139534
4115,1389.8838148117065,5.144317469785165e-07,-0.03051331453025341,0.04380616173148155,0.11538834124803543
4116,1390.2117013931274,2.113051596097648e-05,-0.05496741086244583,0.04445503652095795,0.1169307678937912
4117,1390.5388283729553,1.03591173683526e-05,0.005370156839489937,0.044730037450790405,0.11888451129198074
4118,1390.8662309646606,8.876527317625005e-06,-0.06362979114055634,0.045370493084192276,0.11662228405475616
4119,1391.1942069530487,2.0083064100617776e-06,-0.02197183109819889,0.04561150074005127,0.1250542402267456
4120,1391.5223426818848,2.2749231902707834e-06,0.011840744875371456,0.044155899435281754,0.12299765646457672
4121,1391.8496956825256,3.965302312280983e-06,-0.0011833333410322666,0.04517645016312599,0.12361463159322739
4122,1392.177226305008,1.7695821270535816e-06,-0.006056556478142738,0.04312705621123314,0.12166088074445724
4123,1392.5057106018066,4.237156645103823e-06,0.009410004131495953,0.04556356742978096,0.1206325963139534
4124,1392.8336153030396,6.954309696993732e-07,0.007288286462426186,0.04463798925280571,0.11898734420537949
4125,1393.1613931655884,7.987416211108211e-06,0.010522207245230675,0.04284685477614403,0.11631380021572113
4126,1393.4886441230774,7.218634436867433e-06,0.05505947023630142,0.04239499568939209,0.11857602745294571
4127,1393.8160381317139,1.7713294937493629e-06,-0.05148281529545784,0.04254503548145294,0.11980997025966644
4128,1394.144151210785,1.988068106584251e-06,-0.012775861658155918,0.04358814284205437,0.12268917262554169
4129,1394.471803188324,1.2465513464121614e-05,-0.033628061413764954,0.04454720765352249,0.1206325963139534
4130,1394.7992033958435,2.0814299205085263e-05,-0.07120431959629059,0.04517308622598648,0.11960431933403015
4131,1395.1272039413452,1.2550957762869075e-05,-0.01891324296593666,0.04663488641381264,0.12310048192739487
4132,1395.455138206482,1.211080416396726e-05,-0.036821939051151276,0.042932216078042984,0.11662228405475616
4133,1395.7825362682343,8.289783181680832e-06,0.012745522893965244,0.045753516256809235,0.1130232885479927
4134,1396.1101911067963,6.005671821185388e-06,-0.03572160005569458,0.04602997750043869,0.10736771672964096
4135,1396.4386339187622,9.12980885914294e-06,-0.011464380659162998,0.04592625051736832,0.11456571519374847
4136,1396.7662539482117,1.0364520676375832e-05,0.004967391490936279,0.04720936343073845,0.1141543984413147
4137,1397.0935895442963,4.797281690116506e-06,-0.017846764996647835,0.04637685418128967,0.11487419903278351
4138,1397.4212274551392,3.7786865050293272e-06,-0.02682957984507084,0.04525167495012283,0.11240631341934204
4139,1397.7501420974731,8.983098496173625e-07,-0.029944609850645065,0.0445239320397377,0.11004126071929932
4140,1398.0785558223724,9.383775250171311e-06,-0.022950872778892517,0.04464641958475113,0.11477136611938477
4141,1399.1765475273132,1.2074449841747992e-05,0.030724618583917618,0.04716206341981888,0.11292045563459396
4142,1399.5043487548828,2.8434405976440758e-06,0.02422153204679489,0.04517064616084099,0.11250914633274078
4143,1399.831594467163,7.346474831138039e-06,-0.05015850439667702,0.043136462569236755,0.1095271110534668
4144,1400.1591725349426,4.170974989392562e-06,-0.02795534022152424,0.04533407464623451,0.11549117416143417
4145,1400.48646402359,1.9291669559606817e-06,0.009607193060219288,0.04521690681576729,0.11096671968698502
4146,1400.8147916793823,3.5693692552740686e-06,0.030297616496682167,0.044368814677000046,0.10901297628879547
4147,1401.1422159671783,1.1675630958052352e-05,0.010432683862745762,0.04453881084918976,0.10860341042280197
4148,1401.4696662425995,4.902582531940425e-06,-0.0037430357187986374,0.0461256168782711,0.10695815831422806
4149,1401.7972829341888,9.413065527041908e-06,0.011525345034897327,0.04797804355621338,0.11189392954111099
4150,1402.124916791916,3.1960805557673666e-08,-0.018199799582362175,0.04655907675623894,0.10757512599229813
4151,1402.452386856079,3.0758469620195683e-06,0.041812606155872345,0.0480019636452198,0.10387330502271652
4152,1402.7802903652191,6.990114343352616e-06,0.020356521010398865,0.047592174261808395,0.10284501314163208
4153,1403.107263803482,1.3268006114230957e-05,-0.007055198773741722,0.04743708670139313,0.1039743721485138
4154,1403.4348208904266,9.374371074954979e-06,0.01885838620364666,0.04421870782971382,0.10870449244976044
4155,1403.762927532196,5.3572034630633425e-06,-0.037736888974905014,0.04303247109055519,0.1102469190955162
4156,1404.0898532867432,8.103296750050504e-06,0.009937508031725883,0.04273940995335579,0.11199499666690826
4157,1404.4179594516754,1.8656843167264014e-05,-0.003513460047543049,0.041734687983989716,0.11281763017177582
4158,1404.746217250824,1.8913398889708333e-05,-0.012683289125561714,0.041894495487213135,0.1083960011601448
4159,1405.07363986969,6.109503374318592e-06,-0.005808203015476465,0.04563188552856445,0.11014408618211746
4160,1405.4011192321777,1.0365600246586837e-05,-0.028944648802280426,0.0442684143781662,0.10849883407354355
4161,1405.7286477088928,6.757425126124872e-06,-0.04350515082478523,0.042481765151023865,0.11168651282787323
4162,1406.0569677352905,8.307411007990595e-06,0.03003300353884697,0.04176528379321098,0.11148086190223694
4163,1406.384637594223,3.3682206321827834e-06,-0.004612458869814873,0.04247148707509041,0.10973277688026428
4164,1406.7121481895447,2.123179456248181e-06,0.014152944087982178,0.0404195562005043,0.11364025622606277
4165,1407.0396254062653,4.782051291840617e-06,-0.01625015027821064,0.04178396612405777,0.11795905977487564
4166,1407.3672585487366,6.837839919171529e-06,0.026322394609451294,0.04316841810941696,0.1169307678937912
4167,1407.6949739456177,1.4916508007445373e-05,0.03193826973438263,0.04186835512518883,0.11919300258159637
4168,1408.0221953392029,2.803896904879366e-06,-0.024878770112991333,0.041632793843746185,0.11590249091386795
4169,1408.3498094081879,5.991903890389949e-06,0.04773339256644249,0.04834548011422157,0.12124956399202347
4170,1408.6775562763214,2.6709285521064885e-06,-0.014716166071593761,0.04317003861069679,0.11888451129198074
4171,1409.0050928592682,1.1052339687012136e-05,-0.030343877151608467,0.04357915744185448,0.1215580552816391
4172,1409.3327589035034,1.033311946230242e-05,0.011163081973791122,0.04340213164687157,0.12011845409870148
4173,1409.6603751182556,1.070055895979749e-05,-0.01785169169306755,0.042537491768598557,0.11898734420537949
4174,1409.9883799552917,6.441730988626659e-07,-0.03473963588476181,0.04260459542274475,0.11631380021572113
4175,1410.3157706260681,4.418878063461307e-07,0.013973411172628403,0.041140783578157425,0.112097829580307
4176,1410.6432421207428,2.3759946543577826e-06,0.048382971435785294,0.04101378470659256,0.11446288228034973
4177,1410.9714641571045,1.7203533388965297e-06,-0.048724688589572906,0.03983325883746147,0.11405157297849655
4178,1411.2990097999573,6.376525561790913e-06,0.012792963534593582,0.04047156125307083,0.10921862721443176
4179,1411.6266131401062,5.51630091649713e-06,0.007312620058655739,0.03895070031285286,0.10993842780590057
4180,1411.953980922699,8.095331395452376e-06,0.03812199458479881,0.03866221383213997,0.11106954514980316
4181,1412.2818822860718,2.4054170353338122e-06,0.0195809043943882,0.039643775671720505,0.11189217865467072
4182,1412.60986161232,7.4900353865814395e-06,-0.01742163673043251,0.039546720683574677,0.11374308913946152
4183,1412.9375252723694,1.975078157556709e-05,-0.06643130630254745,0.039518874138593674,0.112097829580307
4184,1413.2648253440857,1.1354726666468196e-05,0.06368253380060196,0.0403701588511467,0.11217125505208969
4185,1413.592230796814,6.161140845506452e-06,0.03342006728053093,0.03976752609014511,0.11158368736505508
4186,1413.9206006526947,1.6957117622951046e-05,0.06062610447406769,0.042352087795734406,0.11158368736505508
4187,1414.2480828762054,7.792325959599111e-06,-0.0359167642891407,0.04325791820883751,0.11463914066553116
4188,1414.5757443904877,8.378520760743413e-06,0.03279364854097366,0.04326051473617554,0.11505042761564255
4189,1414.9033422470093,1.811803667806089e-05,-0.013588322326540947,0.0440257266163826,0.11374308913946152
4190,1415.2307405471802,7.856903721403796e-06,0.017876073718070984,0.04464443773031235,0.11505042761564255
4191,1415.5585644245148,3.390365691302577e-06,-0.03221624717116356,0.040713682770729065,0.10829316824674606
4192,1415.8859856128693,1.0101558473252226e-05,0.03818725794553757,0.04051441326737404,0.1113780289888382
4193,1416.2135639190674,3.496126623758755e-07,-0.026113340631127357,0.03996733948588371,0.11178934574127197
4194,1416.5412266254425,4.654425083572278e-06,-0.0017036973731592298,0.04284031689167023,0.1141543984413147
4195,1416.8690886497498,6.688700523227453e-06,-0.008561493828892708,0.04292677342891693,0.11497703194618225
4196,1417.196275472641,4.763500783155905e-06,0.006015277002006769,0.04317527636885643,0.113228939473629
4197,1417.5238361358643,8.571571925131138e-06,-0.0463506318628788,0.04399823769927025,0.11559400707483292
4198,1417.8519837856293,9.741815119923558e-06,0.0058151246048510075,0.04114009067416191,0.11384591460227966
4199,1418.1795716285706,1.2782254998455755e-05,-0.07306964695453644,0.0408095046877861,0.11425723135471344
4200,1418.5072095394135,1.0186915460508317e-05,-0.029426133260130882,0.04009626805782318,0.11220066249370575
4201,1418.8349173069,9.348525964014698e-06,0.024238161742687225,0.03929883614182472,0.11199499666690826
4202,1419.1624364852905,1.3092849258100614e-05,-0.007713161408901215,0.04009483382105827,0.11579965800046921
4203,1419.4904220104218,5.1637784963531885e-06,0.00977381132543087,0.04032998904585838,0.11703360080718994
4204,1419.81822514534,4.366296707303263e-06,-0.004758460912853479,0.041363827884197235,0.12186653912067413
4205,1420.1457631587982,7.975451808306389e-06,-0.04770592600107193,0.04371083155274391,0.1232033222913742
4206,1420.4740743637085,8.453356713289395e-06,-0.05039006099104881,0.04269032180309296,0.11950148642063141
4207,1420.8012998104095,1.5491585145355202e-05,0.013853081502020359,0.04336610063910484,0.12258634716272354
4208,1421.1292135715485,1.1478421583888121e-05,0.044671401381492615,0.04214004427194595,0.12124956399202347
4209,1421.4565649032593,3.095728288826649e-06,-0.027055438607931137,0.04181743413209915,0.11549117416143417
4210,1421.7842299938202,2.023380829996313e-06,-0.018558034673333168,0.04017536714673042,0.11353742331266403
4211,1422.1119430065155,3.759754463317222e-06,-0.04150620475411415,0.03953000530600548,0.11271480470895767
4212,1422.439332485199,1.055433585861465e-05,0.014081652276217937,0.03957190737128258,0.11220066249370575
4213,1422.7673978805542,6.29766691417899e-06,-0.05969842150807381,0.04049386829137802,0.1067507416009903
4214,1423.095092535019,1.5724990589660592e-05,-0.08725487440824509,0.03943167254328728,0.10685357451438904
4215,1423.4223942756653,8.855393389239907e-06,-0.0208018496632576,0.03849484398961067,0.1093214601278305
4216,1423.750274181366,5.966466687823413e-06,0.032264746725559235,0.038091253489255905,0.1102469190955162
4217,1424.0781781673431,1.0141148777620401e-05,-0.030026735737919807,0.038905009627342224,0.11011465638875961
4218,1424.4057259559631,5.936959951213794e-06,7.02667239238508e-05,0.03797997906804085,0.11117237061262131
4219,1425.5008630752563,4.60944193036994e-06,0.012294729240238667,0.040357522666454315,0.11299386620521545
4220,1425.8287334442139,2.566675902926363e-05,0.03403244912624359,0.043890342116355896,0.11998619884252548
4221,1426.1567459106445,1.871501444838941e-05,-0.04440915957093239,0.04408204182982445,0.1195749044418335
4222,1426.4841856956482,1.4154333030091948e-06,0.0031797385308891535,0.04184960201382637,0.11628437042236328
4223,1426.8125677108765,5.7287402341899e-06,-0.05280425772070885,0.03833236172795296,0.11217125505208969
4224,1427.1402237415314,4.303427431295859e-06,-0.004406932275742292,0.03897356241941452,0.1139487475156784
4225,1427.4681029319763,4.619902938429732e-06,0.051797397434711456,0.04005902260541916,0.11834096163511276
4226,1427.795791387558,6.577311069122516e-07,-0.0012997459853067994,0.04466129094362259,0.12383846193552017
4227,1428.1233050823212,7.463037491106661e-06,-0.015621394850313663,0.04314849525690079,0.1253332942724228
4228,1428.4511406421661,8.114481715892907e-06,-0.00897762831300497,0.04296211153268814,0.1232767328619957
4229,1428.779145002365,3.148082043935574e-07,0.016930468380451202,0.039058033376932144,0.11875225603580475
4230,1429.1065108776093,5.046432306698989e-06,0.054800987243652344,0.03929495811462402,0.11834096163511276
4231,1429.4342484474182,1.7996582755586132e-05,-0.010685082525014877,0.04052793234586716,0.1197253093123436
4232,1429.7624294757843,2.812508000715752e-06,0.03243754804134369,0.03684588149189949,0.1119103655219078
4233,1430.0896728038788,1.2429686648829374e-05,0.013419777154922485,0.036607906222343445,0.11422780901193619
4234,1430.4169356822968,3.4423194392729783e-06,0.062231387943029404,0.038335882127285004,0.11520086228847504
4235,1430.7445821762085,8.723452538106358e-07,-0.09553077816963196,0.03930974006652832,0.11505042761564255
4236,1431.0721547603607,1.86617598956218e-05,-0.0098872110247612,0.04237687960267067,0.12039752304553986
4237,1431.3997406959534,1.2098139450245071e-05,0.0007592355832457542,0.04175315797328949,0.11682794988155365
4238,1431.7273406982422,9.911817869578954e-06,-0.0070302472449839115,0.040976934134960175,0.11628437042236328
4239,1432.0554201602936,5.4272281886369456e-06,-0.017657050862908363,0.040889300405979156,0.11703360080718994
4240,1432.383241891861,7.304489827220095e-06,-0.05333282798528671,0.039662595838308334,0.11662228405475616
4241,1432.7112896442413,8.305135452246759e-06,-0.05270765349268913,0.0404837429523468,0.11765056848526001
4242,1433.0386748313904,5.153787242306862e-06,0.003047347068786621,0.04291265457868576,0.11808007955551147
4243,1433.3660206794739,1.5861396605032496e-05,0.03203066438436508,0.04832584038376808,0.12245407700538635
4244,1433.6942937374115,5.95271694692201e-06,-0.05069822072982788,0.050212789326906204,0.12409935146570206
4245,1434.0219511985779,2.584228423074819e-05,-0.0255751833319664,0.05157042667269707,0.1253332942724228
4246,1434.3495309352875,6.279432909650495e-06,-0.04648575186729431,0.04872475191950798,0.1234271377325058
4247,1434.6776456832886,1.4543361430696677e-05,-0.0800701379776001,0.04793892055749893,0.12032411247491837
4248,1435.0054137706757,1.359454108751379e-05,-0.0677940770983696,0.04515932500362396,0.11991280317306519
4249,1435.3327946662903,9.27068049350055e-06,0.039352476596832275,0.044126246124506,0.12052977085113525
4250,1435.6606245040894,1.00129518614267e-05,-0.006032447796314955,0.041428327560424805,0.11353742331266403
4251,1435.98805809021,2.642218817072717e-07,-0.004092717077583075,0.04411473497748375,0.11919300258159637
4252,1436.3158297538757,7.359129085671157e-06,-0.005403776187449694,0.04263737425208092,0.12011845409870148
4253,1436.6436386108398,1.73504558915738e-05,-0.029460515826940536,0.04417671263217926,0.11898734420537949
4254,1436.971432685852,9.517214039078681e-07,-0.01846393570303917,0.04334130883216858,0.1178562268614769
4255,1437.29905128479,9.158498869510368e-06,-0.003139328910037875,0.0444047711789608,0.11847319453954697
4256,1437.6267993450165,2.875489826692501e-06,-0.013619045726954937,0.043793607503175735,0.11641662567853928
4257,1437.9543509483337,1.0415632459626067e-05,-0.01964147575199604,0.043040186166763306,0.11281763017177582
4258,1438.2818908691406,6.210675564943813e-06,-0.006252298131585121,0.04382563754916191,0.11549117416143417
4259,1438.6098952293396,6.238638889044523e-06,-0.04359724372625351,0.042028266936540604,0.11826754361391068
4260,1438.9387109279633,6.809003707530792e-07,-0.029887951910495758,0.04287034273147583,0.11857602745294571
4261,1439.2666182518005,6.469102117989678e-06,0.04115904122591019,0.04290778934955597,0.11610814183950424
4262,1439.594558954239,1.4802897112531355e-06,-0.008269533514976501,0.04479252174496651,0.11754774302244186
4263,1439.9228265285492,2.0831157598877326e-05,-0.040357425808906555,0.04126342758536339,0.11158368736505508
4264,1440.2516520023346,3.881230441038497e-06,0.031729184091091156,0.04154006019234657,0.11353742331266403
4265,1440.5790598392487,8.33332433103351e-06,0.0046742018312215805,0.040590621531009674,0.11518268287181854
4266,1440.9065475463867,2.1868845578865148e-05,-0.05888780951499939,0.04143007472157478,0.11610814183950424
4267,1441.23397898674,1.8423737628836534e-06,-0.03851742297410965,0.041865862905979156,0.11744491755962372
4268,1441.562054157257,7.676993845961988e-06,-0.001101390109397471,0.04084458202123642,0.11662228405475616
4269,1441.889229297638,1.4688304872834124e-05,-0.016035916283726692,0.040772922337055206,0.11631380021572113
4270,1442.2170343399048,1.8734135664999485e-07,0.01672707311809063,0.041494764387607574,0.11651945859193802
4271,1442.5453789234161,7.576122698083054e-07,0.03150217980146408,0.044170673936605453,0.12166088074445724
4272,1442.8725941181183,3.350110273458995e-05,0.033483028411865234,0.04806704819202423,0.12556836009025574
4273,1443.2000896930695,2.0212726667523384e-05,0.07142709195613861,0.04683331400156021,0.12659665942192078
4274,1443.5275449752808,7.334061592700891e-06,-9.448527634958737e-06,0.04690711945295334,0.12484857439994812
4275,1443.855153799057,1.4375848422787385e-06,-0.01906082034111023,0.04453861713409424,0.11898734420537949
4276,1444.1829121112823,8.194602401090378e-07,0.005717137828469276,0.044749993830919266,0.11816471070051193
4277,1444.5104393959045,8.235429049818777e-07,0.08287061750888824,0.043505046516656876,0.1160053089261055
4278,1444.838142633438,4.042359705636045e-06,-0.01847037672996521,0.043732158839702606,0.11651945859193802
4279,1445.1661520004272,7.654341970919631e-06,0.04265889897942543,0.04320690780878067,0.11117237061262131
4280,1445.4947731494904,2.2598858777200803e-05,0.047755736857652664,0.043959468603134155,0.11189217865467072
4281,1445.8218820095062,9.625117627365398e-07,-0.05080730468034744,0.04331613704562187,0.11014408618211746
4282,1446.1495537757874,6.833397492300719e-06,0.030758559703826904,0.043767474591732025,0.10921862721443176
4283,1446.4775404930115,1.4370943972608075e-05,0.049382131546735764,0.04442041367292404,0.11148086190223694
4284,1446.8054559230804,1.850334410846699e-05,-0.033910855650901794,0.04444565996527672,0.11343460530042648
4285,1447.133276462555,5.020084472562303e-07,0.0494096465408802,0.044522739946842194,0.11271480470895767
4286,1447.4608035087585,1.196958328364417e-05,0.059682149440050125,0.04501315578818321,0.1095271110534668
4287,1447.7882716655731,5.514791610039538e-07,0.00925676990300417,0.04382865130901337,0.10983560234308243
4288,1448.1163234710693,1.613136760170164e-06,0.05010621249675751,0.04238065332174301,0.11004126071929932
4289,1448.4438378810883,1.147246530308621e-05,-0.046176109462976456,0.04215209558606148,0.1067507416009903
4290,1448.7714455127716,1.5657509720767848e-05,0.00034637091448530555,0.03984028846025467,0.10253477841615677
4291,1449.0991876125336,5.284420240059262e-06,0.02867809310555458,0.03930933028459549,0.10592811554670334
4292,1449.4269773960114,1.1553586318768794e-06,-0.06396666169166565,0.03878013417124748,0.1095271110534668
4293,1449.7545840740204,1.0751792615337763e-05,-0.01404211949557066,0.03886502981185913,0.10993842780590057
4294,1450.0825879573822,1.4879593436489813e-05,-0.05726857855916023,0.03854864090681076,0.10788186639547348
4295,1450.410801410675,1.6587240679655224e-05,-0.02561727911233902,0.03885011747479439,0.10788186639547348
4296,1450.7391612529755,4.918674221698893e-06,-0.021412672474980354,0.03878776729106903,0.107676200568676
4297,1451.8343415260315,3.513131377985701e-05,0.027942318469285965,0.039426952600479126,0.11250914633274078
4298,1452.1632797718048,1.6241387129412033e-05,-0.03752962127327919,0.04013693705201149,0.11651945859193802
4299,1452.4909195899963,6.576657597179292e-06,-0.0462791807949543,0.04115883633494377,0.11672511696815491
4300,1452.8189601898193,3.4510464956838405e-06,0.025900229811668396,0.042210932821035385,0.11343460530042648
4301,1453.1468954086304,1.2122968655603472e-05,-0.08407454937696457,0.042749881744384766,0.11888451129198074
4302,1453.475171804428,4.730462478619302e-06,-0.013684272766113281,0.04325280711054802,0.1178562268614769
4303,1453.8031985759735,7.297292995644966e-06,0.020353754982352257,0.044087063521146774,0.12042694538831711
4304,1454.1308889389038,5.250704816717189e-06,-0.005123760551214218,0.0429648794233799,0.11651945859193802
4305,1454.4589259624481,1.9753144442802295e-05,0.02689925581216812,0.043702006340026855,0.11775340139865875
4306,1454.7870407104492,8.317613719555084e-06,0.018378522247076035,0.043451011180877686,0.1141543984413147
4307,1455.1150133609772,5.362137471820461e-06,-0.06587112694978714,0.042574938386678696,0.11312612146139145
4308,1455.4426171779633,1.5562123735435307e-05,-0.004925396293401718,0.042778607457876205,0.11014408618211746
4309,1455.770140171051,3.875918991980143e-06,-0.09440825134515762,0.04228748381137848,0.11281763017177582
4310,1456.0978093147278,7.908782208687626e-06,0.04356560483574867,0.04225655272603035,0.11004126071929932
4311,1456.426174879074,6.2736962718190625e-06,0.03006652556359768,0.04221365228295326,0.11168651282787323
4312,1456.7540333271027,6.075928013160592e-06,0.013026280328631401,0.04187852516770363,0.11281763017177582
4313,1457.0824213027954,4.206349331070669e-06,0.02128654345870018,0.04226955771446228,0.11466854810714722
4314,1457.4106712341309,3.046576011911384e-06,0.010207042098045349,0.04215918108820915,0.11816471070051193
4315,1457.7390458583832,1.3357070201891474e-05,-0.0009426426840946078,0.042320720851421356,0.1169307678937912
4316,1458.0669631958008,8.457029252895154e-06,0.0014619015855714679,0.04220455139875412,0.11929582804441452
4317,1458.3945524692535,2.078310359365787e-07,-0.009320025332272053,0.043165188282728195,0.11929582804441452
4318,1458.722244501114,2.0866276827291586e-05,-0.051674630492925644,0.04304450377821922,0.11538834124803543
4319,1459.0502395629883,1.1165905561938416e-05,0.014455985277891159,0.04150579497218132,0.11281763017177582
4320,1459.378068447113,2.229478195658885e-05,0.03459329530596733,0.04324883595108986,0.1178562268614769
4321,1459.705400943756,3.25093901665241e-06,-0.11207558214664459,0.041553907096385956,0.11672511696815491
4322,1460.0335988998413,2.488634663677658e-06,-0.035953033715486526,0.043614741414785385,0.11713643372058868
4323,1460.3613777160645,1.7759459296939895e-05,0.016747748479247093,0.04270914942026138,0.11775340139865875
4324,1460.689169883728,2.5288009055657312e-06,0.05625980347394943,0.04471650347113609,0.1206325963139534
4325,1461.0167887210846,1.712613993731793e-06,-0.009444021619856358,0.041794415563344955,0.11364025622606277
4326,1461.3444194793701,2.0998863874410745e-06,0.00434424402192235,0.04390638694167137,0.11713643372058868
4327,1461.672694683075,5.802137366117677e-06,-0.06900488585233688,0.04510809853672981,0.11713643372058868
4328,1461.9999551773071,1.082245580619201e-05,0.00592536898329854,0.04612588882446289,0.11651945859193802
4329,1462.3282325267792,3.993669906776631e-06,-0.030186805874109268,0.04724263399839401,0.11795905977487564
4330,1462.6561019420624,2.8108138394600246e-06,0.018978247418999672,0.04650963842868805,0.11888451129198074
4331,1462.9834744930267,1.0621526598697528e-05,0.03899779170751572,0.046631794422864914,0.11888451129198074
4332,1463.3111283779144,2.9293649276951328e-05,-0.034928545355796814,0.04681510478258133,0.11991280317306519
4333,1463.6385724544525,5.263548246148275e-06,0.06965308636426926,0.0490630567073822,0.12279199808835983
4334,1463.9669511318207,3.1056652005645446e-06,0.04577422887086868,0.044169455766677856,0.12022128701210022
4335,1464.2940595149994,2.9998830086697126e-06,0.019304415211081505,0.042906761169433594,0.11837037652730942
4336,1464.6214835643768,1.4838228707958478e-05,-0.020932329818606377,0.0416739322245121,0.11631380021572113
4337,1464.949429512024,2.6717477794591105e-06,8.738994074519724e-05,0.04060423746705055,0.11199499666690826
4338,1465.2776947021484,1.3897509916205308e-06,0.009821674786508083,0.04365509748458862,0.11384591460227966
4339,1465.6059827804565,1.6083808986877557e-06,0.04031034931540489,0.04305320978164673,0.11466854810714722
4340,1465.933147907257,1.3016217508265981e-06,-0.015327545814216137,0.04448527842760086,0.1160053089261055
4341,1466.2610795497894,4.761737727676518e-06,0.024313397705554962,0.0454951673746109,0.11816471070051193
4342,1466.5894355773926,6.125657819211483e-06,-0.03981973975896835,0.04581991210579872,0.11837037652730942
4343,1466.9168934822083,1.8702728993957862e-05,0.012632093392312527,0.04749000817537308,0.12258634716272354
4344,1467.2446038722992,4.047481070301728e-06,-0.004028756637126207,0.0442206971347332,0.11765056848526001
4345,1467.572914838791,2.4315695554832928e-05,0.015665203332901,0.04404238238930702,0.11795905977487564
4346,1467.9009704589844,8.489317224302795e-06,-0.033750150352716446,0.042397771030664444,0.11086388677358627
4347,1468.2286128997803,1.135053298639832e-05,-0.000523513532243669,0.042818859219551086,0.11456571519374847
4348,1468.55619430542,1.6360017980332486e-05,-0.04940001294016838,0.04383322224020958,0.11168826371431351
4349,1468.884307384491,5.633849013975123e-06,-0.008203491568565369,0.044578228145837784,0.11220066249370575
4350,1469.2122659683228,2.5858357730612624e-06,-0.006151765584945679,0.04428409785032272,0.11168651282787323
4351,1469.5401511192322,7.956706213008147e-06,-0.044717058539390564,0.04355883598327637,0.11127695441246033
4352,1469.8674659729004,6.426649434843057e-08,0.021991485729813576,0.04355312138795853,0.11240806430578232
4353,1470.195648431778,1.422046625521034e-05,0.00047702400479465723,0.04431538283824921,0.11631555110216141
4354,1470.523087978363,6.863846010674024e-06,-0.049957893788814545,0.04875505343079567,0.11898909509181976
4355,1470.851598739624,1.1708366400853265e-05,0.0228734128177166,0.045427292585372925,0.11518444120883942
4356,1471.1789984703064,4.934114713250892e-06,0.026139726862311363,0.04186062887310982,0.10634118318557739
4357,1471.506587266922,1.9371750568097923e-06,-0.005108773708343506,0.03850795701146126,0.1067507416009903
4358,1471.8345103263855,1.6542953744647093e-05,-0.0351170152425766,0.03899656608700752,0.10911580920219421
4359,1472.1624977588654,1.7744465367286466e-05,-0.050129108130931854,0.04020308703184128,0.1102469190955162
4360,1472.4904668331146,7.549056135758292e-06,-0.009373345412313938,0.039705704897642136,0.10993842780590057
4361,1472.8183407783508,1.062688352249097e-05,0.050607070326805115,0.03840266168117523,0.10726489126682281
4362,1473.146579027176,8.981503924587741e-06,0.004595418926328421,0.038216084241867065,0.10387330502271652
4363,1473.4745569229126,1.854806578194257e-05,-0.004207329824566841,0.03840276971459389,0.10541398078203201
4364,1473.8017971515656,2.902835149143357e-06,-0.01659860648214817,0.03796194866299629,0.10551679879426956
4365,1474.1300132274628,1.03889733509277e-05,0.031624145805835724,0.03920000419020653,0.10962994396686554
4366,1474.4583282470703,1.735229716359754e-06,-0.058356236666440964,0.03807249292731285,0.10685357451438904
4367,1474.7862677574158,1.2042926300637191e-06,-0.02059781178832054,0.03840060904622078,0.10880731791257858
4368,1475.1137523651123,9.149794095719699e-06,-0.027744140475988388,0.038904864341020584,0.10808751732110977
4369,1475.4414501190186,5.9265835261612665e-06,-0.024766677990555763,0.038596220314502716,0.11076105386018753
4370,1475.7692408561707,2.001311941057793e-06,-0.022401779890060425,0.038589537143707275,0.10942429304122925
4371,1476.0973627567291,2.7577468699746532e-06,-0.04494522884488106,0.038261398673057556,0.10829316824674606
4372,1476.424949645996,7.1609424594498705e-06,0.020962169393897057,0.03851885348558426,0.11086388677358627
4373,1476.7525346279144,4.122709469811525e-06,0.014759489335119724,0.04051375016570091,0.1139487475156784
4374,1477.0810039043427,3.2226766961684916e-06,0.04620850458741188,0.038857027888298035,0.10476759821176529
4375,1477.4092495441437,1.0795488378789742e-05,-0.016984814777970314,0.03882434964179993,0.10387155413627625
4376,1478.5105061531067,9.537166079098824e-07,-0.07211226969957352,0.0408601351082325,0.09934884309768677
4377,1478.83833360672,2.008973524425528e-06,0.030473148450255394,0.03826160728931427,0.10435627400875092
4378,1479.1660726070404,2.091453552566236e-06,0.016576817259192467,0.03788881376385689,0.10641282796859741
4379,1479.493819952011,1.0788738109113183e-05,0.02333149127662182,0.03803832083940506,0.10695640742778778
4380,1479.8215849399567,2.085762571368832e-05,0.05974792316555977,0.03859615698456764,0.10819035023450851
4381,1480.1494193077087,1.314112978434423e-06,-0.03178434446454048,0.03877999261021614,0.10970336943864822
4382,1480.4770274162292,4.352001724328147e-06,0.0035077689681202173,0.03835930675268173,0.10438568890094757
4383,1480.8055400848389,3.701778405229561e-05,0.018750818446278572,0.038893040269613266,0.10572246462106705
4384,1481.1330814361572,3.6169290069665294e-06,0.030995121225714684,0.03973209857940674,0.10962994396686554
4385,1481.4603860378265,5.6226852507279546e-08,0.012006928212940693,0.04012015089392662,0.11446288228034973
4386,1481.7887692451477,2.146977521988447e-06,-0.011620561592280865,0.039981942623853683,0.11549117416143417
4387,1482.1169700622559,1.0146495696972124e-05,-0.04215994104743004,0.03920706361532211,0.11106954514980316
4388,1482.444312095642,2.288086761836894e-05,-0.054605767130851746,0.039587728679180145,0.11096671968698502
4389,1482.7725896835327,1.8505546904634684e-05,0.01114049181342125,0.03850248083472252,0.10829316824674606
4390,1483.0999710559845,2.555949777161004e-06,0.027789704501628876,0.038607895374298096,0.1083960011601448
4391,1483.4278616905212,6.836180546088144e-06,-0.030594712123274803,0.038546688854694366,0.10993842780590057
4392,1483.7556867599487,3.2648172236804385e-06,0.011302635073661804,0.04038945585489273,0.11055540293455124
4393,1484.083618402481,2.18530203710543e-05,-0.033668503165245056,0.03922492638230324,0.10891014337539673
4394,1484.4109854698181,5.872319889022037e-06,-0.0541607141494751,0.0395960658788681,0.10963169485330582
4395,1484.7388715744019,6.6424181568436325e-06,0.0367497093975544,0.039105772972106934,0.10860341042280197
4396,1485.0661761760712,2.7442563350632554e-06,-0.006587269250303507,0.04026472195982933,0.10963169485330582
4397,1485.3941271305084,1.3659991054737475e-05,0.019074447453022003,0.0394788458943367,0.10963169485330582
4398,1485.7217454910278,4.135279141337378e-06,-0.0438031330704689,0.03912002965807915,0.11045432090759277
4399,1486.0494465827942,1.6175936252693646e-05,-0.026142487302422523,0.038625288754701614,0.11024866998195648
4400,1486.3773503303528,3.4412566947139567e-06,-0.0011444449191913009,0.0383610762655735,0.11055540293455124
4401,1486.7054216861725,1.9681290268636076e-06,-0.031051043421030045,0.038577187806367874,0.1095271110534668
4402,1487.0332276821136,4.1150342440232635e-06,-0.009056181646883488,0.03823286294937134,0.11034975200891495
4403,1487.3615005016327,9.14684460440185e-06,0.014584979973733425,0.03954670578241348,0.10911580920219421
4404,1487.6896014213562,4.389154582895571e-06,0.007543123792856932,0.04016174376010895,0.10901472717523575
4405,1488.0175635814667,4.003944923169911e-06,-0.02162206918001175,0.0388481542468071,0.10819210112094879
4406,1488.3456795215607,3.4684052252487163e-07,0.036528099328279495,0.03944392502307892,0.11292220652103424
4407,1488.6739094257355,1.8069077896143426e-06,0.01655585877597332,0.03967330604791641,0.10901472717523575
4408,1489.00195479393,6.848010229987267e-07,-0.05318016931414604,0.03953986614942551,0.10819035023450851
4409,1489.3303072452545,7.925305908429436e-06,0.00024783535627648234,0.04150916635990143,0.11251089721918106
4410,1489.6578843593597,9.735145795275457e-06,0.043307237327098846,0.040269386023283005,0.11107129603624344
4411,1489.9857246875763,1.7926870441442588e-06,-0.019525926560163498,0.0395795963704586,0.10942604392766953
4412,1490.313546180725,8.267827979580034e-06,0.023448143154382706,0.03862426057457924,0.107676200568676
4413,1490.6413373947144,8.279552332624007e-08,-0.04034828394651413,0.039313770830631256,0.10901472717523575
4414,1490.9692282676697,1.273596990358783e-05,-0.04352064058184624,0.03883988410234451,0.10778078436851501
4415,1491.2971024513245,7.2971556619449984e-06,0.02488878183066845,0.041775353252887726,0.11065998673439026
4416,1491.6246807575226,3.117161895715981e-06,0.043524596840143204,0.03907414898276329,0.10644225776195526
4417,1491.952134847641,1.0522824595682323e-05,0.05516171455383301,0.038146138191223145,0.10603094846010208
4418,1492.280170917511,7.2541943154647015e-06,-0.07628980278968811,0.03737904503941536,0.10983560234308243
4419,1492.6078333854675,1.7079977624234743e-05,-0.033365409821271896,0.038551345467567444,0.11004126071929932
4420,1492.9355871677399,1.3225097063696012e-05,-0.0621781088411808,0.03813209384679794,0.10901297628879547
4421,1493.2633135318756,2.69280576503661e-07,-0.031501006335020065,0.03702115640044212,0.10490158200263977
4422,1493.591470003128,2.345408347537159e-06,0.0050185490399599075,0.03727186843752861,0.1100430116057396
4423,1493.9197852611542,2.028699054790195e-05,0.012896598316729069,0.035789087414741516,0.10736946761608124
4424,1494.2470953464508,1.5768058801768348e-05,-0.006811702158302069,0.036794133484363556,0.10757512599229813
4425,1494.5754024982452,2.3296131530514685e-06,0.013825829140841961,0.0359896644949913,0.10695815831422806
4426,1494.9033811092377,1.639345100556966e-05,-0.03827671334147453,0.03692779317498207,0.10777903348207474
4427,1495.230997800827,6.736021077813348e-06,-0.057600997388362885,0.037334855645895004,0.1079864352941513
4428,1495.5583834648132,3.4392360248602927e-06,0.028720542788505554,0.0373879112303257,0.11086388677358627
4429,1495.885820865631,1.2939766236286232e-07,0.020673688501119614,0.037044353783130646,0.10973277688026428
4430,1496.213698387146,8.210774467443116e-06,0.01978861354291439,0.0369475856423378,0.10572246462106705
4431,1496.541499376297,1.086693191609811e-05,-0.018046127632260323,0.039505429565906525,0.10839775204658508
4432,1496.8691334724426,2.242904201921192e-06,0.01229838840663433,0.04122166708111763,0.10963169485330582
4433,1497.1968703269958,6.391023362084525e-06,-0.006162507459521294,0.03871195763349533,0.1061355248093605
4434,1497.5243408679962,1.3575120192399481e-06,-0.02049371972680092,0.038367703557014465,0.10449027270078659
4435,1497.8522799015045,1.111407527787378e-05,0.019054757431149483,0.03687902167439461,0.10520831495523453
4436,1498.1795635223389,1.9967264961451292e-05,0.02213462069630623,0.04001913219690323,0.10829316824674606
4437,1498.507340669632,1.2736823009618092e-05,0.02004273608326912,0.038667142391204834,0.10633943229913712
4438,1498.8355407714844,7.833342351659667e-06,-0.022703971713781357,0.03935939073562622,0.10993842780590057
4439,1499.1632611751556,2.7800042516901158e-06,-0.005456559360027313,0.03758339583873749,0.11014408618211746
4440,1499.491187095642,2.947754637716571e-06,-0.004886008333414793,0.03746498376131058,0.106545090675354
4441,1499.8188819885254,1.0551814284553984e-06,-0.004164047073572874,0.0377851203083992,0.10592986643314362
4442,1500.1472444534302,7.693731276958715e-06,-0.033342521637678146,0.03756488114595413,0.10716380923986435
4443,1500.4748067855835,4.7044168240972795e-06,0.006082660052925348,0.03726563602685928,0.10695815831422806
4444,1500.8022780418396,1.4990283489169087e-05,0.00667542265728116,0.03704819455742836,0.106545090675354
4445,1501.1302237510681,1.3258312719699461e-05,0.025253143161535263,0.037275079637765884,0.10551679879426956
4446,1501.4576585292816,6.2620811149827205e-06,-0.012549549341201782,0.037400539964437485,0.1061355248093605
4447,1501.7850425243378,2.3605536625836976e-05,-0.00732747046276927,0.03736383840441704,0.10592986643314362
4448,1502.1126952171326,1.1255846402491443e-05,-0.0029787016101181507,0.03778180480003357,0.10736946761608124
4449,1502.4407453536987,1.0292475963069592e-05,0.020140554755926132,0.0373045913875103,0.10551854968070984
4450,1502.7680633068085,5.134585990163032e-06,0.04234295338392258,0.03692403435707092,0.1061355248093605
4451,1503.0958976745605,3.3251812965318095e-06,-0.006162309553474188,0.03684644773602486,0.10572246462106705
4452,1503.423600435257,4.507471658143913e-06,-0.005740499589592218,0.03713155910372734,0.10716380923986435
4453,1503.7518181800842,8.410209375142585e-06,0.002811021637171507,0.03750938922166824,0.10613377392292023
4454,1504.851231098175,2.4964697331597563e-06,-0.00045220134779810905,0.03849764168262482,0.11004126071929932
4455,1505.1794955730438,2.009569107030984e-05,-0.029691603034734726,0.038634900003671646,0.1095271110534668
4456,1505.5071594715118,1.3988662431074772e-05,0.023305708542466164,0.03816409036517143,0.10582529008388519
4457,1505.8348498344421,9.407504876435269e-06,-0.001721710548736155,0.03776805102825165,0.10459134727716446
4458,1506.1625008583069,4.401182650326518e-06,-0.007882156409323215,0.03727048635482788,0.10449027270078659
4459,1506.4904856681824,1.89804165984242e-06,-0.029834233224391937,0.0382208526134491,0.10531114786863327
4460,1506.8178696632385,4.0287122260451724e-07,-0.019244875758886337,0.03750540688633919,0.10418003797531128
4461,1507.1456015110016,5.206338300922653e-06,-0.054422006011009216,0.03871407359838486,0.10387155413627625
4462,1507.4733481407166,1.7849282812676392e-05,0.06695103645324707,0.043254971504211426,0.11168651282787323
4463,1507.80176115036,2.2833089587948052e-06,-0.0327596589922905,0.03931083157658577,0.10705922544002533
4464,1508.1286098957062,7.6125543273519725e-06,0.0022107004188001156,0.03889046981930733,0.10520831495523453
4465,1508.456035375595,7.5772113632410765e-06,-0.06249086186289787,0.037052981555461884,0.10229971259832382
4466,1508.7835965156555,1.2560040886455681e-05,-0.033984843641519547,0.03710316866636276,0.10353365540504456
4467,1509.111272096634,2.308833245479036e-06,0.027349356561899185,0.03638830408453941,0.10531289875507355
4468,1509.439917087555,1.3808952417093678e-06,-0.0446433424949646,0.0355137400329113,0.10353365540504456
4469,1509.7679352760315,3.252093847549986e-06,-0.013129506260156631,0.03603070229291916,0.10551854968070984
4470,1510.0953426361084,1.2099952073185705e-05,0.018535172566771507,0.036257676780223846,0.10778078436851501
4471,1510.4231760501862,3.281028853052703e-07,0.005436148028820753,0.036152616143226624,0.10675249248743057
4472,1510.7503900527954,3.3275164241786115e-06,-0.014420254155993462,0.03777232766151428,0.10551679879426956
4473,1511.0779268741608,8.370138857571874e-06,0.029615214094519615,0.03726595640182495,0.10387330502271652
4474,1511.4052426815033,9.647761544329114e-06,0.01613621413707733,0.03635314479470253,0.10592986643314362
4475,1511.7341680526733,1.628063546377234e-05,-0.06348728388547897,0.03633216768503189,0.10500266402959824
4476,1512.0616886615753,4.133572929276852e-06,0.0559694766998291,0.03774577006697655,0.10839775204658508
4477,1512.3902552127838,1.6057481843745336e-05,-0.06904830038547516,0.038694869726896286,0.1095271110534668
4478,1512.7177035808563,1.0558979965935578e-06,-0.043468035757541656,0.037847850471735,0.1086016595363617
4479,1513.0456347465515,1.3285623936099e-05,0.00969076156616211,0.03892509639263153,0.10726489126682281
4480,1513.3736288547516,1.9270046323072165e-06,-0.01952941156923771,0.0392090305685997,0.10736771672964096
4481,1513.701271057129,1.9071725546382368e-05,0.005530490539968014,0.04277590662240982,0.11271480470895767
4482,1514.0288343429565,4.543140676105395e-06,-0.0012718605576083064,0.042548418045043945,0.11292045563459396
4483,1514.3570249080658,7.771547643642407e-06,0.004587536212056875,0.042242441326379776,0.11292045563459396
4484,1514.6851789951324,4.2281550349798636e-07,-0.022355953231453896,0.04569338634610176,0.11178934574127197
4485,1515.0137977600098,1.3344701073947363e-05,-0.08295890688896179,0.04076753556728363,0.11055540293455124
4486,1515.3414375782013,7.070420451782411e-06,0.005383660551160574,0.04033190384507179,0.107676200568676
4487,1515.6691823005676,1.2458152923500165e-05,-0.052582547068595886,0.04011162742972374,0.10829316824674606
4488,1515.9976937770844,9.525514883534925e-07,-0.016653532162308693,0.038581911474466324,0.10849883407354355
4489,1516.3249289989471,4.920020273857517e-06,-0.02921464294195175,0.0389394611120224,0.10644225776195526
4490,1516.6525671482086,1.99480837181909e-05,0.006661804858595133,0.03962124511599541,0.1083960011601448
4491,1516.9813559055328,1.7639251382206567e-05,0.005833997391164303,0.03829113394021988,0.10716205835342407
4492,1517.3084874153137,1.9196899302187376e-05,0.009250973351299763,0.04001405090093613,0.10891014337539673
4493,1517.636084318161,1.1307848581054714e-05,-0.008178889751434326,0.041531212627887726,0.11240631341934204
4494,1517.9638783931732,4.683185579779092e-06,-0.04226642847061157,0.04207129776477814,0.11086388677358627
4495,1518.292056798935,1.1578790690691676e-05,0.009466967545449734,0.04216744378209114,0.10798468440771103
4496,1518.6204760074615,1.5983968637556245e-07,-0.01855233497917652,0.041071031242609024,0.10891014337539673
4497,1518.9479625225067,2.122178193530999e-05,-0.0064225769601762295,0.040469877421855927,0.10849883407354355
4498,1519.275606393814,1.0318962267774623e-05,0.00636910879984498,0.039746444672346115,0.10808751732110977
4499,1519.6039168834686,8.702145350980572e-06,0.006255459506064653,0.040101487189531326,0.10983560234308243
4500,1519.9316601753235,1.3904901834393968e-06,0.02632220834493637,0.040175385773181915,0.11168651282787323
4501,1520.2597517967224,1.961413181561511e-05,-0.007678603753447533,0.04237108305096626,0.11364025622606277
4502,1520.5875036716461,1.4312617167888675e-05,-0.013308900408446789,0.04083479195833206,0.11281763017177582
4503,1520.915284395218,9.363761819258798e-06,-0.016887536272406578,0.041486140340566635,0.11374308913946152
4504,1521.242430448532,1.4342043868964538e-05,-0.0429227389395237,0.04241969808936119,0.1139487475156784
4505,1521.5702185630798,9.224916539096739e-06,-0.02438969723880291,0.04000762104988098,0.1104525700211525
4506,1521.8981428146362,1.3038114957453217e-05,-0.024195732548832893,0.038364700973033905,0.1086016595363617
4507,1522.2261962890625,5.89562660024967e-07,-0.0157859418541193,0.03715576231479645,0.1046941727399826
4508,1522.5539000034332,9.109693564823829e-06,-0.0418521985411644,0.03739079460501671,0.10346198827028275
4509,1522.8816602230072,1.1748817087209318e-05,0.037624698132276535,0.03707047551870346,0.10140541940927505
4510,1523.2097237110138,5.58184694909869e-07,-0.00640969630330801,0.036369480192661285,0.10356306284666061
4511,1523.5377881526947,2.6653184249880724e-05,0.04687706008553505,0.03661153092980385,0.10140541940927505
4512,1523.8655669689178,1.1496591696413816e-06,0.007209682371467352,0.036316826939582825,0.1024336963891983
4513,1524.1932063102722,8.290426194434986e-06,0.026857074350118637,0.03573660925030708,0.10435627400875092
4514,1524.5209171772003,7.415030268020928e-06,0.022598592564463615,0.03697323426604271,0.10805809497833252
4515,1524.8495478630066,3.259057621107786e-06,-0.022286124527454376,0.0365743450820446,0.10312233120203018
4516,1525.1773200035095,2.2491316485684365e-05,-0.03625745698809624,0.0365944430232048,0.10517888516187668
4517,1525.5049669742584,1.7966696077564848e-06,0.0007654309156350791,0.03762827441096306,0.10592986643314362
4518,1525.832512140274,1.973672169697238e-06,0.004861544352024794,0.03661465272307396,0.10353365540504456
4519,1526.1603710651398,9.998674613598268e-06,-0.02061494253575802,0.036904774606227875,0.10222804546356201
4520,1526.4878907203674,6.897338607814163e-06,0.007265246473252773,0.03712340071797371,0.10147705674171448
4521,1526.8154668807983,8.478036761516705e-06,0.013820962980389595,0.037358835339546204,0.10353365540504456
4522,1527.1433568000793,2.910763441832387e-06,0.009441224858164787,0.0367593877017498,0.10418003797531128
4523,1527.4711046218872,8.72922464623116e-06,-0.0008879160741344094,0.03621841222047806,0.10263936221599579
4524,1527.798846244812,6.903324901941232e-06,-0.058144740760326385,0.03647714853286743,0.10366763919591904
4525,1528.1267764568329,1.2586032426042948e-05,-0.044554080814123154,0.03638526052236557,0.10037712752819061
4526,1528.4545962810516,6.789049166400218e-06,-0.07221648842096329,0.03614663705229759,0.10078669339418411
4527,1528.782255411148,8.819673894322477e-06,0.011850569397211075,0.03730284050107002,0.10346022993326187
4528,1529.1098747253418,8.559355592296924e-06,0.0011721551418304443,0.03853669390082359,0.10685357451438904
4529,1529.4378547668457,1.3287058209243696e-05,0.019960151985287666,0.038030851632356644,0.10705922544002533
4530,1529.7651960849762,4.4150627331873693e-07,0.05746287852525711,0.0385139174759388,0.10274042934179306
4531,1530.0933711528778,1.912386096591945e-06,-0.03795044496655464,0.03920979052782059,0.10418003797531128
4532,1531.198450088501,6.029797077644616e-06,0.0006312417681328952,0.03874889016151428,0.10500266402959824
4533,1531.5260751247406,1.3693855180463288e-05,-0.031847160309553146,0.039535053074359894,0.107676200568676
4534,1531.8536214828491,1.78714481080533e-06,0.010093042626976967,0.03949375078082085,0.1093214601278305
4535,1532.1816396713257,2.0937911813234678e-06,0.026738647371530533,0.03974467143416405,0.1046941727399826
4536,1532.5090436935425,2.0309998944867402e-06,-0.06798116862773895,0.038984447717666626,0.10448852181434631
4537,1532.8371765613556,8.728358125154045e-07,0.013509504497051239,0.03800862655043602,0.10119800269603729
4538,1533.1642730236053,1.2176964446553029e-05,-0.009715366177260876,0.038432713598012924,0.10106576979160309
4539,1533.4918448925018,4.850944606005214e-07,-0.006817130371928215,0.039712291210889816,0.10037712752819061
4540,1533.81991314888,3.548769598182844e-07,-0.022752102464437485,0.03928685188293457,0.10140541940927505
4541,1534.1474540233612,7.3022101787501015e-06,-0.030539583414793015,0.03976685553789139,0.09976015985012054
4542,1534.4749388694763,5.638973107124912e-06,0.06157858297228813,0.03976457566022873,0.1005827859044075
4543,1534.8023805618286,2.9661928238056134e-06,0.024562396109104156,0.04107537120580673,0.10017147660255432
4544,1535.1303398609161,7.803112566762138e-06,0.03219733387231827,0.04059585556387901,0.10160931944847107
4545,1535.458339214325,1.3012388990318868e-05,0.014630177989602089,0.04133202135562897,0.1005827859044075
4546,1535.7855939865112,6.943827884242637e-06,-0.004841129761189222,0.042384251952171326,0.10325632989406586
4547,1536.1131029129028,3.1144545573624782e-06,0.04143640026450157,0.04113791882991791,0.10335740447044373
4548,1536.4412219524384,5.315431280905614e-06,0.028873763978481293,0.042987991124391556,0.10387330502271652
4549,1536.7691390514374,1.1876858479809016e-05,-0.032831113785505295,0.0442340224981308,0.10551854968070984
4550,1537.0967712402344,8.031282050069422e-06,0.028852123767137527,0.04582802206277847,0.11117412149906158
4551,1537.4247920513153,7.3613523454696406e-06,-0.03037227876484394,0.04627072811126709,0.11014583706855774
4552,1537.7525973320007,1.4536862181557808e-05,0.04217251390218735,0.04268661513924599,0.10654684156179428
4553,1538.0805568695068,1.2915113984490745e-05,-0.012678895145654678,0.041516777127981186,0.10325632989406586
4554,1538.4079751968384,1.3531091099139303e-05,-0.014174249954521656,0.042522259056568146,0.10644400864839554
4555,1538.7355871200562,1.0377924809290562e-05,-0.02656402997672558,0.04145456850528717,0.10592986643314362
4556,1539.0632753372192,9.396505447512027e-06,0.02688613161444664,0.04173034429550171,0.10449027270078659
4557,1539.3909184932709,1.4927577467460651e-05,0.015854666009545326,0.04126500338315964,0.10449027270078659
4558,1539.7182550430298,1.4363289665197954e-05,0.014593218453228474,0.041215721517801285,0.10654684156179428
4559,1540.0467312335968,1.1130250641144812e-06,0.00621827645227313,0.04174559935927391,0.1024336963891983
4560,1540.3747634887695,8.293286555272061e-06,0.013758080080151558,0.041673701256513596,0.10366588830947876
4561,1540.7026731967926,3.182493856002111e-06,-0.031913574784994125,0.04041966795921326,0.10284501314163208
4562,1541.0306611061096,2.8974629913136596e-06,-0.016139494255185127,0.04004855453968048,0.10335740447044373
4563,1541.358238697052,1.5833717270652414e-06,-0.05028738081455231,0.039655111730098724,0.10438568890094757
4564,1541.6857371330261,1.2347953088465147e-05,0.014240369200706482,0.039336659014225006,0.10993842780590057
4565,1542.0143682956696,4.807912318938179e-06,0.022579101845622063,0.040275681763887405,0.1095271110534668
4566,1542.342044353485,3.4151278214267222e-06,0.0139816515147686,0.03993600606918335,0.10942429304122925
4567,1542.6700999736786,8.930622357183893e-07,-0.03614562377333641,0.03811923414468765,0.10551679879426956
4568,1542.99707198143,8.516757588949986e-06,-0.103858083486557,0.03831205889582634,0.10705922544002533
4569,1543.3250081539154,2.192171996284742e-05,-0.008420824073255062,0.03864432871341705,0.10901297628879547
4570,1543.6528580188751,4.810955488210311e-06,-0.05556141212582588,0.03937891498208046,0.11134859919548035
4571,1543.9805986881256,4.715177055913955e-06,0.03202524036169052,0.037681903690099716,0.10697459429502487
4572,1544.3087286949158,2.9107150112395175e-06,0.010858169756829739,0.03757175803184509,0.10531114786863327
4573,1544.6367087364197,7.652702151972335e-06,0.0010775497648864985,0.037080127745866776,0.10685357451438904
4574,1544.964105606079,1.1302078746666666e-05,-0.021590858697891235,0.03764350339770317,0.10572421550750732
4575,1545.2920932769775,9.340769793197978e-06,-0.07927282154560089,0.03704036772251129,0.10449027270078659
4576,1545.6194412708282,4.765824087371584e-06,0.035064924508333206,0.03672963008284569,0.10572421550750732
4577,1545.9473841190338,4.2326705624873284e-06,-0.022227294743061066,0.03749339282512665,0.10675249248743057
4578,1546.2748017311096,1.0605670468066819e-05,-0.02331371419131756,0.03685635328292847,0.10435627400875092
4579,1546.6027500629425,2.0828438209719025e-06,-0.0008702087216079235,0.035965193063020706,0.10476759821176529
4580,1546.930733203888,4.731868102680892e-06,-0.01743825525045395,0.03584801033139229,0.10476759821176529
4581,1547.2585735321045,1.2009967576886993e-05,-0.021515777334570885,0.036920756101608276,0.10723548382520676
4582,1547.5860977172852,1.553927177155856e-05,0.0010378003353253007,0.03566896915435791,0.10517888516187668
4583,1547.913699388504,1.9939570847782306e-06,-0.020785020664334297,0.03756781667470932,0.10615193843841553
4584,1548.241168498993,1.662674912950024e-05,0.034588973969221115,0.0371248759329319,0.10723548382520676
4585,1548.5693545341492,1.2202342077216599e-05,-0.03679199889302254,0.03842060640454292,0.10929203778505325
4586,1548.8966612815857,1.4866180208628066e-05,0.017398688942193985,0.037243712693452835,0.1079864352941513
4587,1549.224377155304,4.545683623291552e-06,0.027624793350696564,0.037221528589725494,0.10757512599229813
4588,1549.55220079422,1.8201727698397008e-06,-0.006058611907064915,0.03664682060480118,0.10736946761608124
4589,1549.8801877498627,1.4299822396424133e-05,0.01073672715574503,0.037295155227184296,0.10675249248743057
4590,1550.2083430290222,1.5103045143405325e-06,0.05950460955500603,0.03859473392367363,0.10675249248743057
4591,1550.5359241962433,1.0446286978549324e-05,-0.06295149773359299,0.03880033642053604,0.10517888516187668
4592,1550.864082813263,3.0389472271963314e-07,0.07817117869853973,0.038768358528614044,0.10517888516187668
4593,1551.191688299179,1.3784148904960603e-05,-0.02652500756084919,0.0375283844769001,0.10476759821176529
4594,1551.5195960998535,1.0578723049547989e-05,0.06414961069822311,0.037559542804956436,0.10641282796859741
4595,1551.847068786621,7.770149750285782e-06,0.009299807250499725,0.04003863036632538,0.10970336943864822
4596,1552.1756796836853,8.237527254095767e-06,-0.024281296879053116,0.03776497021317482,0.10764677077531815
4597,1552.5032086372375,3.527877879605512e-06,0.04737742617726326,0.0376875102519989,0.10764677077531815
4598,1552.8310346603394,1.3444464457279537e-06,-0.034104399383068085,0.036850396543741226,0.10600154101848602
4599,1553.1592376232147,9.064394362212624e-06,-0.015156122855842113,0.037895526736974716,0.1045067086815834
4600,1553.4866864681244,7.2925890890473966e-06,-0.014621772803366184,0.03817957267165184,0.10353365540504456
4601,1553.813905954361,8.260693903139327e-06,0.030386358499526978,0.038743067532777786,0.10592986643314362
4602,1554.1417210102081,1.0151278729608748e-05,-0.024530505761504173,0.04024767130613327,0.10654684156179428
4603,1554.4700274467468,2.1186864614719525e-05,-0.0366889126598835,0.03990226984024048,0.10490158200263977
4604,1554.7979762554169,7.077998816384934e-06,0.023690346628427505,0.03991018608212471,0.10551854968070984
4605,1555.125606060028,1.8128705050912686e-05,-0.04269244894385338,0.03888998180627823,0.10592986643314362
4606,1555.4530594348907,1.4003288924868684e-05,0.018583213910460472,0.03882269188761711,0.10572421550750732
4607,1555.7805671691895,2.990659595525358e-06,-0.05279477313160896,0.038832973688840866,0.10860341042280197
4608,1556.1083216667175,8.6717186320584e-08,-0.006704237312078476,0.038773465901613235,0.10922037810087204
4609,1556.4361157417297,1.7834048776421696e-05,-0.061658553779125214,0.03955443948507309,0.11024866998195648
4610,1557.531611919403,7.191636541392654e-06,0.042030513286590576,0.039586734026670456,0.11220241338014603
4611,1557.861077785492,1.228880682901945e-05,-0.02062670886516571,0.04073047265410423,0.11065998673439026
4612,1558.1883780956268,1.0888417818932794e-05,0.014392836019396782,0.03915856406092644,0.10839775204658508
4613,1558.515831232071,4.083752173755784e-06,0.02422279864549637,0.039397839456796646,0.10963169485330582
4614,1558.8437831401825,1.732800683384994e-06,-0.024201473221182823,0.041475582867860794,0.10839775204658508
4615,1559.1719422340393,1.0509251296753064e-05,-0.009627999737858772,0.04095995053648949,0.10911756008863449
4616,1559.4993014335632,8.016967512958217e-06,0.020581360906362534,0.039948947727680206,0.10901472717523575
4617,1559.8264660835266,5.840182893734891e-06,0.0005895191570743918,0.040611278265714645,0.10932321101427078
4618,1560.1539053916931,3.7495749438676285e-06,-0.031057948246598244,0.04137227311730385,0.10654684156179428
4619,1560.4820322990417,5.641620646201773e-06,-0.02810698002576828,0.041376568377017975,0.10922037810087204
4620,1560.8094792366028,1.39229623528081e-05,0.016909174621105194,0.03923632577061653,0.10747230052947998
4621,1561.1369910240173,5.9515446082514245e-06,-0.007901757024228573,0.04057442769408226,0.10778078436851501
4622,1561.4645335674286,7.250046110129915e-06,-0.03252803161740303,0.03935842961072922,0.10592986643314362
4623,1561.7925350666046,3.2905163607210852e-06,0.029386278241872787,0.03913133218884468,0.11045432090759277
4624,1562.1201407909393,2.6590241759549826e-06,-0.012622412294149399,0.039589401334524155,0.10839775204658508
4625,1562.4476282596588,1.4233818319553393e-06,-0.014852132648229599,0.038709983229637146,0.10901472717523575
4626,1562.7758748531342,3.5242990747974545e-07,-0.011241626925766468,0.03910435736179352,0.10870624333620071
4627,1563.1039307117462,8.068366696534213e-06,-0.01600819081068039,0.04018811509013176,0.11055715382099152
4628,1563.4311218261719,9.930173291650135e-06,-0.03452735021710396,0.03989573195576668,0.108911894261837
4629,1563.7595756053925,2.4310538719873875e-06,-0.009478691965341568,0.04364638403058052,0.11600705981254578
4630,1564.0869517326355,8.592154699726962e-06,0.01614943891763687,0.04327976331114769,0.11826929450035095
4631,1564.4143798351288,1.7156620742753148e-05,0.058980297297239304,0.04300586134195328,0.11569857597351074
4632,1564.742136478424,1.0234815817966592e-05,0.03778703510761261,0.0417778454720974,0.1135391816496849
4633,1565.070173740387,5.935196440987056e-06,0.023956965655088425,0.0432974249124527,0.11497878283262253
4634,1565.3978900909424,6.247595592867583e-06,0.0034004657063633204,0.04352141544222832,0.11384766548871994
4635,1565.726300239563,4.133960828767158e-06,-0.03233199566602707,0.04010845720767975,0.11127695441246033
4636,1566.053771018982,1.0936997796306969e-06,0.0031043647322803736,0.0400555282831192,0.11189392954111099
4637,1566.3815014362335,1.7413437944924226e-06,-0.0017697811126708984,0.039174530655145645,0.11127695441246033
4638,1566.7090141773224,1.0306775948265567e-06,0.013819477520883083,0.03744088485836983,0.10469592362642288
4639,1567.0364336967468,3.497372290439671e-06,0.001948811928741634,0.037685733288526535,0.10654684156179428
4640,1567.364381313324,1.1138753507111687e-05,-0.012966682203114033,0.041014380753040314,0.11045432090759277
4641,1567.6919569969177,4.376864126243163e-06,-0.02306067943572998,0.03992116451263428,0.10757512599229813
4642,1568.0195395946503,4.821089532924816e-06,0.019651858136057854,0.04338235780596733,0.1126137226819992
4643,1568.3477368354797,1.5660338249290362e-05,0.023365244269371033,0.04183297976851463,0.10839775204658508
4644,1568.6750438213348,3.3530120617797365e-06,0.004750286228954792,0.04174639657139778,0.10839775204658508
4645,1569.0031068325043,6.336810656648595e-06,0.0012574339052662253,0.04143283888697624,0.10736946761608124
4646,1569.330492258072,3.91423282053438e-06,-0.00737163657322526,0.04260287433862686,0.10757512599229813
4647,1569.6593027114868,6.974301413720241e-06,0.0053952764719724655,0.04100373014807701,0.10963169485330582
4648,1569.9867160320282,1.8021539744950132e-06,0.026005391031503677,0.04053495079278946,0.10736946761608124
4649,1570.315200328827,1.983915581149631e-06,0.008279372937977314,0.04178308695554733,0.11220241338014603
4650,1570.6429255008698,3.4206964301120024e-06,-0.05572088062763214,0.04223952069878578,0.10901472717523575
4651,1570.9708127975464,7.191056283772923e-06,0.037174515426158905,0.04046957567334175,0.10819210112094879
4652,1571.2984964847565,1.3799336784359184e-06,0.020090226083993912,0.03875121846795082,0.10551854968070984
4653,1571.6265635490417,2.0778226826223545e-05,-0.021405883133411407,0.04012075811624527,0.10819035023450851
4654,1571.9551947116852,5.1936740419478156e-06,0.0211538877338171,0.03834804892539978,0.10407720506191254
4655,1572.2838387489319,2.6282759790774435e-05,0.030771559104323387,0.03913052752614021,0.10788186639547348
4656,1572.61168384552,1.1715765140252188e-05,0.034125953912734985,0.038120515644550323,0.10911580920219421
4657,1572.939279794693,7.3996475293824915e-06,-0.040243834257125854,0.040096428245306015,0.10788186639547348
4658,1573.266998052597,1.3321571714186575e-05,0.0016128676943480968,0.04030407965183258,0.10973452776670456
4659,1573.5949048995972,2.8838974230893655e-06,0.000616625533439219,0.0415692999958992,0.10685357451438904
4660,1573.9227783679962,5.144898295839084e-06,-0.06626316905021667,0.04137338325381279,0.10582529008388519
4661,1574.2505881786346,1.8610684492159635e-05,-0.0442967489361763,0.040424417704343796,0.10777903348207474
4662,1574.5783364772797,2.9712318792007864e-05,-0.04284864664077759,0.044193994253873825,0.10911756008863449
4663,1574.905787229538,2.3450993467122316e-06,0.04970868304371834,0.044197868555784225,0.10973452776670456
4664,1575.2333936691284,3.182360387654626e-06,0.00450764549896121,0.04263700917363167,0.1079864352941513
4665,1575.560801267624,7.005408406257629e-06,-0.021402955055236816,0.04144188016653061,0.10695815831422806
4666,1575.8885803222656,5.942175448581111e-06,0.06578893959522247,0.041407760232686996,0.10736946761608124
4667,1576.216809272766,4.4629559852182865e-06,0.009838510304689407,0.0388813242316246,0.10418003797531128
4668,1576.5444128513336,1.0112406016560271e-05,0.00430681137368083,0.03748956695199013,0.10479700565338135
4669,1576.87242770195,1.2204747690702789e-05,-0.04004868119955063,0.03686625137925148,0.10510549694299698
4670,1577.2000267505646,4.6725663196411915e-06,0.02124211937189102,0.03685825318098068,0.10428285598754883
4671,1577.5279369354248,4.076681761944201e-06,0.05618833377957344,0.03708098828792572,0.10716380923986435
4672,1577.8557920455933,1.4872602150717285e-05,0.029856009408831596,0.036337271332740784,0.10407895594835281
4673,1578.1834120750427,4.780328708875459e-06,0.01000580657273531,0.036415353417396545,0.1046941727399826
4674,1578.5112986564636,3.924077645933721e-06,-0.0746949166059494,0.03693131357431412,0.10449027270078659
4675,1578.8393743038177,4.848277967539616e-06,-0.0043450878001749516,0.03666513040661812,0.10325457900762558
4676,1579.1671996116638,7.072711014188826e-06,0.07083722203969955,0.036720387637615204,0.1039743721485138
4677,1579.4950609207153,1.3193011909606867e-05,-0.004207937512546778,0.03582316264510155,0.1046941727399826
4678,1579.8226413726807,8.53599703987129e-06,-0.04865196719765663,0.035864148288965225,0.10366588830947876
4679,1580.1507451534271,3.5014247259823605e-05,-0.032078199088573456,0.037373363971710205,0.10805809497833252
4680,1580.4780495166779,2.1154321530048037e-06,-0.03564119711518288,0.03654177486896515,0.10476759821176529
4681,1580.8060040473938,6.959479605939123e-07,-0.023811032995581627,0.03681998327374458,0.10394494235515594
4682,1581.133639574051,9.77558102022158e-06,0.006776399444788694,0.038079265505075455,0.10723548382520676
4683,1581.461672782898,1.2400148989399895e-05,-0.04040946811437607,0.04033306986093521,0.10888071358203888
4684,1581.7891490459442,6.844720132903603e-07,-0.03572011739015579,0.041215769946575165,0.10970336943864822
4685,1582.1169774532318,1.579923446115572e-05,-0.02903606742620468,0.043725576251745224,0.11463914066553116
4686,1582.4444742202759,7.395658485620515e-07,0.05916069075465202,0.04585370421409607,0.11628437042236328
4687,1582.7727732658386,1.5708975524830748e-06,-0.011719834990799427,0.0459720753133297,0.11628437042236328
4688,1583.8760397434235,2.6597370379022323e-05,-0.03025488369166851,0.04568539559841156,0.11669569462537766
4689,1584.2040257453918,1.6113181118271314e-05,-0.036258772015571594,0.04592140391469002,0.11849136650562286
4690,1584.532114982605,3.920751368013953e-08,-0.07152426242828369,0.044827479869127274,0.1158730760216713
4691,1584.8596889972687,5.363753643905511e-06,-0.010096692480146885,0.04686174914240837,0.11751831322908401
4692,1585.1878383159637,7.702458788116928e-06,0.0071859038434922695,0.04317626729607582,0.11463914066553116
4693,1585.5158424377441,1.463051262362569e-06,0.008863172493875027,0.04258474335074425,0.1158730760216713
4694,1585.8433196544647,3.7658023757103365e-06,0.01904962956905365,0.03889822959899902,0.11093731224536896
4695,1586.1713728904724,8.214031367970165e-06,0.0040917727164924145,0.041124023497104645,0.11505042761564255
4696,1586.4984579086304,3.406547875783872e-06,-0.03816608339548111,0.03753616288304329,0.11240631341934204
4697,1586.8267402648926,1.2553700798889622e-05,0.007661526091396809,0.03670947998762131,0.106545090675354
4698,1587.1544024944305,1.1950586667808238e-05,-0.012925644405186176,0.03763106092810631,0.10788186639547348
4699,1587.4820716381073,8.769645319262054e-06,-0.023598555475473404,0.03761806711554527,0.10623660683631897
4700,1587.809443473816,3.8939177215979726e-08,-0.047830596566200256,0.036702413111925125,0.10500266402959824
4701,1588.137043952942,2.153366949642077e-06,-0.00644867355003953,0.03969498723745346,0.11168651282787323
4702,1588.4662766456604,7.842946615710389e-06,0.019088374450802803,0.038566771894693375,0.11014408618211746
4703,1588.792573928833,7.28943587091635e-06,-0.05135791748762131,0.03737781569361687,0.10891014337539673
4704,1589.120150566101,1.7589183698873967e-05,0.0313262939453125,0.03726985678076744,0.10891014337539673
4705,1589.4478697776794,8.490338245792373e-07,-0.018175797536969185,0.03688589110970497,0.10613377392292023
4706,1589.7754547595978,8.813414751784876e-06,0.032140906900167465,0.0367296002805233,0.10510549694299698
4707,1590.1031866073608,8.674242053530179e-06,-0.0258630458265543,0.03625785931944847,0.10479700565338135
4708,1590.43092751503,1.6061529095168225e-05,0.06896479427814484,0.03642469644546509,0.10438568890094757
4709,1590.7587583065033,1.0840542472578818e-06,-0.02932945266366005,0.03588499128818512,0.10603094846010208
4710,1591.0866882801056,1.198102836497128e-05,-0.01721682772040367,0.03563176840543747,0.1045067086815834
4711,1591.4151611328125,2.2427818748838035e-06,-0.013578400015830994,0.03462330251932144,0.10418003797531128
4712,1591.7429583072662,1.2633944606932346e-05,-0.0367930568754673,0.03508663550019264,0.10633943229913712
4713,1592.0704748630524,1.2330999197729398e-05,-0.08585327863693237,0.03468090668320656,0.10407720506191254
4714,1592.3983294963837,6.327630217128899e-06,0.016827696934342384,0.03531963378190994,0.10623660683631897
4715,1592.7261772155762,1.8805596482707188e-05,0.0477391816675663,0.03561373054981232,0.10829316824674606
4716,1593.0538301467896,9.65019626164576e-06,-0.005135257262736559,0.03519968315958977,0.10664792358875275
4717,1593.381531715393,9.649907042330597e-06,0.03663010150194168,0.03614712134003639,0.10623660683631897
4718,1593.7088332176208,1.0618999112921301e-05,-0.02394780144095421,0.03549342602491379,0.10510549694299698
4719,1594.0368821620941,3.6618130252463743e-06,-0.05901569873094559,0.03640932962298393,0.10551679879426956
4720,1594.364488363266,5.494188826560276e-06,-0.0496450811624527,0.03795209154486656,0.10870449244976044
4721,1594.692391872406,1.0197355550189968e-05,0.006169857922941446,0.03908304497599602,0.10682415217161179
4722,1595.0198156833649,9.645180398365483e-06,-0.026305347681045532,0.03674454614520073,0.10438568890094757
4723,1595.3478617668152,3.7552892990788678e-06,0.04402061179280281,0.03641533851623535,0.1048998311161995
4724,1595.675330877304,5.311189852363896e-06,-0.0016232490306720138,0.03561084344983101,0.10654684156179428
4725,1596.0031549930573,6.041525466571329e-06,-0.03822234645485878,0.036510687321424484,0.10880906879901886
4726,1596.3308687210083,4.0752051972958725e-06,0.044231824576854706,0.037233997136354446,0.10901472717523575
4727,1596.6586601734161,7.645514870091574e-07,-0.041203830391168594,0.036319438368082047,0.10531289875507355
4728,1596.9862654209137,8.505685400450602e-06,-0.006648527458310127,0.03630592301487923,0.10449027270078659
4729,1597.3146669864655,1.1463979490144993e-06,0.014367694966495037,0.03630886599421501,0.10634118318557739
4730,1597.6425113677979,1.595112848917779e-06,-0.038254741579294205,0.03602436184883118,0.1056196317076683
4731,1597.9704866409302,1.5126535117815365e-06,-0.06890807300806046,0.03612852841615677,0.10541398078203201
4732,1598.2978310585022,1.91107301361626e-05,0.028346111997961998,0.037053778767585754,0.10623660683631897
4733,1598.6256656646729,5.7807260418485384e-06,-0.028235072270035744,0.036510270088911057,0.10476759821176529
4734,1598.9532625675201,2.671066795301158e-05,-0.018583424389362335,0.03823290765285492,0.108619824051857
4735,1599.2808830738068,3.784427690334269e-06,-0.026665281504392624,0.038100920617580414,0.10805809497833252
4736,1599.6084716320038,2.3361255898635136e-06,0.02129211463034153,0.037682391703128815,0.10641282796859741
4737,1599.936160326004,6.5487779465911444e-06,-0.029763469472527504,0.03730900585651398,0.10517888516187668
4738,1600.2642221450806,6.362216936395271e-06,-0.01807483658194542,0.03739895671606064,0.10559021681547165
4739,1600.591548204422,9.422507787348877e-07,-0.016477439552545547,0.036926548928022385,0.10394494235515594
4740,1600.9192099571228,4.840588644583477e-06,-0.024136699736118317,0.035142190754413605,0.1024336963891983
4741,1601.2469363212585,7.439472028636374e-06,0.013050543144345284,0.03729589655995369,0.10641282796859741
4742,1601.5745232105255,1.6397883655372425e-06,0.012426559813320637,0.03838873282074928,0.10764677077531815
4743,1601.902382850647,3.734052143045119e-06,-0.09093175083398819,0.03789505362510681,0.10394494235515594
4744,1602.2296612262726,7.429665402014507e-06,0.04318452626466751,0.03834053874015808,0.10435627400875092
4745,1602.5580582618713,2.6722054826677777e-06,-0.014299278147518635,0.03618219494819641,0.10315174609422684
4746,1602.8855919837952,8.500571311742533e-06,0.09563832730054855,0.03556254133582115,0.10222804546356201
4747,1603.2133116722107,2.5617190146931534e-08,-0.04918748140335083,0.035782091319561005,0.1024336963891983
4748,1603.5413129329681,2.3947306999616558e-06,-0.011924807913601398,0.03430654853582382,0.10161107033491135
4749,1603.86913728714,2.585888694284222e-07,0.009531443007290363,0.03420371934771538,0.10325457900762558
4750,1604.1971275806427,2.8978683896951907e-09,0.012936949729919434,0.03430934250354767,0.10274042934179306
4751,1604.52512717247,9.88405076896015e-07,-0.0049549005925655365,0.03539044037461281,0.10202063620090485
4752,1604.8530356884003,3.0126187766654766e-07,0.009542777203023434,0.03433858975768089,0.10106576979160309
4753,1605.1806995868683,1.029784107231535e-05,-0.029465429484844208,0.033480193465948105,0.10263936221599579
4754,1605.5079462528229,7.436691703333054e-06,0.0069190021604299545,0.03475475311279297,0.10271099954843521
4755,1605.8359558582306,2.9467746571754105e-06,-0.038940735161304474,0.0346052460372448,0.09955450147390366
4756,1606.163215637207,1.1494704267533962e-05,-0.04655429720878601,0.035035181790590286,0.10088951885700226
4757,1606.4916563034058,8.49154639581684e-06,-0.00578807108104229,0.035519957542419434,0.10024311393499374
4758,1606.8191974163055,1.900220559036825e-05,-0.03903225064277649,0.03581046313047409,0.1008048802614212
4759,1607.1467909812927,4.545580395642901e-06,0.07059840112924576,0.03527573123574257,0.09996405988931656
4760,1607.4744925498962,3.0131382118270267e-06,0.03451293334364891,0.03542398288846016,0.10346198827028275
4761,1607.8023278713226,6.626513822993729e-06,0.002770164515823126,0.03656192868947983,0.1028432622551918
4762,1608.1301944255829,3.427686010581965e-07,-0.014482583850622177,0.03523801639676094,0.10407895594835281
4763,1608.4579317569733,7.583016667922493e-07,0.05460819974541664,0.03617430478334427,0.1061355248093605
4764,1608.7857859134674,1.324403092439752e-05,0.00735037587583065,0.03728976100683212,0.10305066406726837
4765,1609.1135048866272,6.16180457768678e-08,0.009150465950369835,0.037530988454818726,0.10449027270078659
4766,1610.2123415470123,2.6892068490269594e-05,-0.008923928253352642,0.038355644792318344,0.10387330502271652
4767,1610.5398271083832,2.0923146166751394e-06,-0.005702876951545477,0.03689328953623772,0.10078844428062439
4768,1610.867304801941,4.798872851097258e-06,0.013462617993354797,0.03725757449865341,0.10284501314163208
4769,1611.195473909378,1.9710731066879816e-05,0.007893597707152367,0.03618010878562927,0.10263936221599579
4770,1611.524914741516,6.4289465626643505e-06,0.028684109449386597,0.03572091832756996,0.09996581077575684
4771,1611.8508985042572,1.4042652765056118e-06,-0.010874450206756592,0.036419641226530075,0.09983182698488235
4772,1612.1785616874695,1.75829677573347e-06,-0.04130593687295914,0.03722400963306427,0.10068386048078537
4773,1612.5061540603638,1.438787057850277e-05,-0.03664975240826607,0.03661958500742912,0.10017147660255432
4774,1612.83429813385,1.1563007319637109e-05,0.03481950983405113,0.037107549607753754,0.10150648653507233
4775,1613.1624081134796,9.83239988272544e-06,-0.03269549831748009,0.03863643854856491,0.10245011746883392
4776,1613.4898734092712,1.809531204344239e-05,0.023824257776141167,0.03840349614620209,0.10366588830947876
4777,1613.8175508975983,3.1855026918492513e-06,0.005539357662200928,0.039411142468452454,0.1019178032875061
4778,1614.145145893097,2.608959584904369e-05,-0.0683286264538765,0.0393967479467392,0.10232912003993988
4779,1614.473090171814,4.722414360003313e-06,-0.0007634818321093917,0.039851583540439606,0.10510549694299698
4780,1614.800387620926,6.9112911660340615e-06,-0.036368463188409805,0.04016301408410072,0.10181497037410736
4781,1615.1284532546997,5.818217232445022e-06,0.008450457826256752,0.0413375198841095,0.10644225776195526
4782,1615.4564204216003,1.1988940968876705e-05,-0.008979973383247852,0.0456334613263607,0.10644225776195526
4783,1615.7845933437347,6.658536904069479e-07,-0.04719526320695877,0.04594920575618744,0.10819035023450851
4784,1616.1125864982605,9.289438821724616e-06,0.0051252697594463825,0.0410974957048893,0.1039743721485138
4785,1616.4406068325043,5.089044861961156e-06,0.03195139765739441,0.04173915833234787,0.10428285598754883
4786,1616.7688026428223,1.4830771760898642e-05,0.03418458253145218,0.03849872574210167,0.10335740447044373
4787,1617.096926689148,1.9902819985873066e-05,0.035201288759708405,0.03848320618271828,0.10160931944847107
4788,1617.4252445697784,1.6448302631033584e-05,0.03080393187701702,0.039155639708042145,0.09975840896368027
4789,1617.7524919509888,4.722707217297284e-06,0.044721417129039764,0.039447296410799026,0.10356306284666061
4790,1618.08052110672,5.624555342365056e-06,0.009010222740471363,0.03974905610084534,0.1039743721485138
4791,1618.4084708690643,4.247063714046817e-07,-0.056328993290662766,0.039939574897289276,0.10202063620090485
4792,1618.7361316680908,5.078724370832788e-06,-0.007246806286275387,0.0405789315700531,0.10222629457712173
4793,1619.0635628700256,1.49187280840124e-05,-0.005276634357869625,0.039411913603544235,0.10171215236186981
4794,1619.3920667171478,1.1266296496614814e-05,-0.08147302269935608,0.038189101964235306,0.09900917112827301
4795,1619.7202470302582,1.0464276556376717e-06,-0.028766803443431854,0.0374431312084198,0.09883294999599457
4796,1620.047670841217,9.857942131930031e-06,-0.0024232123978435993,0.03668045625090599,0.09914318472146988
4797,1620.3751633167267,4.698053089668974e-06,-0.04974833503365517,0.03573558107018471,0.10017147660255432
4798,1620.7030236721039,5.417086413217476e-06,0.0013605761341750622,0.035242922604084015,0.10119975358247757
4799,1621.0313584804535,1.8430000636726618e-07,0.022378191351890564,0.03529655560851097,0.10140541940927505
4800,1621.3593246936798,1.1956973139604088e-05,-0.04021300747990608,0.03554718568921089,0.10037712752819061
4801,1621.6868879795074,9.704363947093952e-06,-0.020422054454684258,0.034474924206733704,0.1005827859044075
4802,1622.0148508548737,1.806094928724633e-06,-0.023275693878531456,0.033996280282735825,0.10407895594835281
4803,1622.3427069187164,1.9945142412325367e-05,0.019679365679621696,0.034134622663259506,0.10654684156179428
4804,1622.6701629161835,4.110279405722395e-06,0.017973879352211952,0.03423994407057762,0.10654684156179428
4805,1622.9978754520416,4.818289653485408e-06,0.019153717905282974,0.03594125062227249,0.11045432090759277
4806,1623.325716495514,8.304231414513197e-06,0.031037651002407074,0.034875545650720596,0.10140541940927505
4807,1623.65372300148,4.159986929153092e-06,-0.04480445757508278,0.03529146686196327,0.10140541940927505
4808,1623.9810559749603,3.726502427525702e-06,0.05802423879504204,0.03407039865851402,0.10181672126054764
4809,1624.3093347549438,2.0488141672103666e-05,-0.004525735508650541,0.03490636125206947,0.10325632989406586
4810,1624.636920928955,5.3111384659132455e-06,0.03791852667927742,0.03568282350897789,0.10407895594835281
4811,1624.9652271270752,1.5531087456110981e-06,0.05644039809703827,0.03560022637248039,0.10222804546356201
4812,1625.292568206787,8.263715244538616e-06,-0.026018595322966576,0.03625793382525444,0.10407895594835281
4813,1625.6202192306519,2.9878651730541606e-06,0.06324023753404617,0.03691015765070915,0.10325632989406586
4814,1625.9480667114258,1.9325379696510936e-07,-0.01134796254336834,0.03626367449760437,0.10325632989406586
4815,1626.2759521007538,6.555288223353273e-07,-0.026095790788531303,0.035761620849370956,0.10037712752819061
4816,1626.6042046546936,1.170691211882513e-05,0.0487518347799778,0.03628090023994446,0.09934884309768677
4817,1626.9318070411682,1.6401417042288813e-06,0.023450851440429688,0.037015773355960846,0.09976015985012054
4818,1627.2605590820312,3.7186334793659626e-06,-0.07854525744915009,0.037210863083601,0.10078844428062439
4819,1627.5887887477875,6.0453053265518975e-06,0.06517207622528076,0.0369664765894413,0.09934884309768677
4820,1627.9162275791168,5.5818654800532386e-06,-0.015107371844351292,0.03720947727560997,0.10024311393499374
4821,1628.2438476085663,6.3278243942477275e-06,-0.0013174378545954823,0.03693009912967682,0.09900917112827301
4822,1628.5715599060059,1.2318541848799214e-05,0.04038739204406738,0.03610192611813545,0.09832055866718292
4823,1628.899723291397,2.426051878501312e-06,-0.021595915779471397,0.03655394911766052,0.10024311393499374
4824,1629.2277901172638,1.047191381076118e-05,0.033430662006139755,0.03730987757444382,0.10188838839530945
4825,1629.5553731918335,1.4025270502315834e-05,0.028009261935949326,0.03683089464902878,0.10024311393499374
4826,1629.8832638263702,1.4257544535212219e-05,-0.022612137719988823,0.03614361211657524,0.09900917112827301
4827,1630.2115440368652,8.879231245373376e-06,0.0030834435019642115,0.0377306193113327,0.10353365540504456
4828,1630.5386662483215,2.3025320672331873e-07,-0.010767304338514805,0.03777853399515152,0.10188838839530945
4829,1630.8669803142548,3.533600647642743e-06,0.036148130893707275,0.03714962676167488,0.10312233120203018
4830,1631.194926738739,1.1045229257433675e-05,-0.03972228243947029,0.037007421255111694,0.10106576979160309
4831,1631.5233500003815,3.015755055457703e-06,0.019509827718138695,0.036404918879270554,0.09914318472146988
4832,1631.8507723808289,5.415277883003e-06,0.016842922195792198,0.03700719028711319,0.09955450147390366
4833,1632.1787858009338,1.2267275906197028e-06,0.008990786038339138,0.03683196008205414,0.10024311393499374
4834,1632.5064768791199,3.506863095026347e-06,0.003702087327837944,0.03754490241408348,0.10353365540504456
4835,1632.8349990844727,3.552183898136718e-06,-0.05519264191389084,0.03628316521644592,0.09983182698488235
4836,1633.1629140377045,5.230540409684181e-07,0.023828959092497826,0.037377748638391495,0.10188838839530945
4837,1633.4911007881165,6.794525233999593e-06,-0.017963076010346413,0.03978702425956726,0.10394494235515594
4838,1633.8189306259155,7.545856533397455e-06,0.017181359231472015,0.03935154154896736,0.10353365540504456
4839,1634.1471297740936,7.95811865828e-06,-0.00781739316880703,0.04021517559885979,0.1028614416718483
4840,1634.4748270511627,8.303632057504728e-06,-0.07756731659173965,0.03886628523468971,0.10353365540504456
4841,1634.802413225174,1.7397636611349299e-06,0.0034783552400767803,0.03926467522978783,0.10435627400875092
4842,1635.1303284168243,5.176879312784877e-06,-0.04730776697397232,0.04160444810986519,0.10738588124513626
4843,1635.458447933197,1.763630825735163e-05,0.025474514812231064,0.04223368316888809,0.1065632700920105
4844,1636.5589485168457,1.8771665963868145e-06,-0.044300202280282974,0.042277660220861435,0.10517888516187668
4845,1636.887083530426,7.16314798410167e-06,0.0222852174192667,0.03987322747707367,0.10229971259832382
4846,1637.2151417732239,1.77527806499711e-06,0.04125383868813515,0.03907568007707596,0.09983182698488235
4847,1637.5431940555573,5.691657861461863e-06,-0.06251537054777145,0.042124174535274506,0.10723548382520676
4848,1637.8708040714264,2.2800736587669235e-06,0.00034327266621403396,0.04078802838921547,0.10764677077531815
4849,1638.1989967823029,5.655714630847797e-06,0.010669978335499763,0.04009801894426346,0.10723548382520676
4850,1638.5267901420593,2.5483705030637793e-05,0.03968709707260132,0.04039028286933899,0.10682415217161179
4851,1638.854841709137,8.71403517521685e-06,-0.023351866751909256,0.03878010809421539,0.10705922544002533
4852,1639.1826095581055,1.0699708354877657e-06,-0.010748740285634995,0.03921022266149521,0.10623660683631897
4853,1639.5102987289429,1.8988779402207001e-06,-0.04968041181564331,0.03677143529057503,0.1048998311161995
4854,1639.8378567695618,1.5533846635662485e-06,-0.03310752660036087,0.03607873246073723,0.10232912003993988
4855,1640.1657555103302,1.676291140029207e-05,0.012820028699934483,0.03612888231873512,0.10253477841615677
4856,1640.4930684566498,4.2709330045909155e-06,-0.03559068962931633,0.03871802240610123,0.1056196317076683
4857,1640.8211512565613,2.934807298515807e-06,-0.03916474059224129,0.03757413476705551,0.10418003797531128
4858,1641.1484253406525,5.744018380937632e-06,-0.043403804302215576,0.03809671103954315,0.10551679879426956
4859,1641.475834608078,1.879694900708273e-05,0.0502680242061615,0.037087928503751755,0.10243194550275803
4860,1641.8034553527832,8.242385774792638e-06,-0.027665335685014725,0.038638681173324585,0.10520831495523453
4861,1642.131718635559,6.134202408247802e-07,0.025201432406902313,0.0393512062728405,0.10716205835342407
4862,1642.459323167801,1.9897202946594916e-05,0.009563698433339596,0.039734914898872375,0.1067507416009903
4863,1642.7874128818512,8.217572940338869e-06,-0.010814736597239971,0.03970792517066002,0.10664792358875275
4864,1643.115126132965,5.851525202160701e-06,-0.019105374813079834,0.03761772811412811,0.10356306284666061
4865,1643.442884683609,5.035412868892308e-06,0.034925010055303574,0.03800508752465248,0.10685357451438904
4866,1643.770426750183,2.0469504306674935e-05,-0.005984747316688299,0.03703033924102783,0.10294609516859055
4867,1644.09814119339,2.5152201033051824e-06,-0.05015651136636734,0.03687101975083351,0.10253477841615677
4868,1644.4257214069366,1.3510966709873173e-05,0.0029211114160716534,0.03676968440413475,0.1030489131808281
4869,1644.753521680832,7.648653991054744e-06,-0.05014645308256149,0.038407545536756516,0.10531114786863327
4870,1645.0808520317078,2.525639217765274e-07,-0.011243409477174282,0.0374203659594059,0.10644225776195526
4871,1645.4086337089539,5.812851668451913e-06,-0.0017160689458251,0.03653787821531296,0.10479700565338135
4872,1645.7359592914581,1.1828477909148205e-05,-0.014742703177034855,0.03679033741354942,0.1046941727399826
4873,1646.064011335373,3.3534197427798063e-06,-0.01084738690406084,0.03567212447524071,0.10315174609422684
4874,1646.3916246891022,9.89234285952989e-06,-0.016141118481755257,0.03547750413417816,0.10459134727716446
4875,1646.7190856933594,1.8134916217604768e-06,0.024364354088902473,0.03660980984568596,0.10387155413627625
4876,1647.0469708442688,6.700685844407417e-06,0.018262090161442757,0.037624116986989975,0.10271099954843521
4877,1647.3746099472046,1.330986742686946e-05,-0.0027653861325234175,0.038401030004024506,0.10520831495523453
4878,1647.7023530006409,1.260754834220279e-05,-0.050355665385723114,0.036537911742925644,0.10088951885700226
4879,1648.0297584533691,1.7584305169293657e-05,0.02208920381963253,0.036375876516103745,0.10212346166372299
4880,1648.3575825691223,4.169448857282987e-06,0.06314679235219955,0.036183152347803116,0.10253477841615677
4881,1648.684861421585,2.6991558570443885e-06,-0.050409767776727676,0.03442222997546196,0.10058103501796722
4882,1649.0126748085022,5.491321189765586e-06,-0.05217955633997917,0.03539889305830002,0.10058103501796722
4883,1649.3403837680817,6.043119810783537e-06,0.04829192906618118,0.03492850065231323,0.1030489131808281
4884,1649.6680917739868,1.2358094863884617e-05,0.01604923978447914,0.035408664494752884,0.10243194550275803
4885,1649.9963212013245,1.4217633179214317e-05,-0.042704228311777115,0.035876478999853134,0.10366588830947876
4886,1650.3241918087006,1.3629341992782429e-05,-0.002204188611358404,0.036171622574329376,0.10788186639547348
4887,1650.651905298233,1.7904897049447754e-06,0.03390755504369736,0.03687288984656334,0.10664792358875275
4888,1650.9793734550476,1.1292926501482725e-05,0.0313756950199604,0.03667861223220825,0.10829316824674606
4889,1651.3075459003448,2.5811661998886848e-06,-0.044172000139951706,0.036102812737226486,0.10479700565338135
4890,1651.636539697647,9.57746397034498e-06,-0.08674196898937225,0.03576785698533058,0.10623660683631897
4891,1651.9641749858856,8.856970453052782e-06,-0.0007324647740460932,0.03641169145703316,0.10993842780590057
4892,1652.29221200943,1.4791623470955528e-05,-0.039064593613147736,0.03450881689786911,0.10500266402959824
4893,1652.6202356815338,4.965999323758297e-06,-0.013506414368748665,0.03548557311296463,0.1037687212228775
4894,1652.9479434490204,1.4271457985159941e-05,0.04942432790994644,0.03455999121069908,0.10366763919591904
4895,1653.2751204967499,2.812808133967337e-06,0.02971935272216797,0.034745778888463974,0.10387330502271652
4896,1653.6022336483002,5.908668185838906e-07,-0.014869768172502518,0.035879094153642654,0.10346198827028275
4897,1653.9300503730774,8.584394208810409e-07,-0.022175375372171402,0.036099985241889954,0.10592811554670334
4898,1654.257604598999,6.710234288220818e-07,-0.06426983326673508,0.03658396378159523,0.10387330502271652
4899,1654.5852715969086,8.230946150433738e-06,0.016275253146886826,0.03769594803452492,0.10305066406726837
4900,1654.9128777980804,3.3650617297098506e-06,-0.0028029168024659157,0.03876406326889992,0.10325632989406586
4901,1655.2406134605408,4.200212515570456e-06,-0.004965609405189753,0.03889875113964081,0.10428285598754883
4902,1655.5683825016022,1.1725476269930368e-06,0.023248126730322838,0.038054000586271286,0.10438568890094757
4903,1655.8958497047424,2.9805767098878277e-06,0.026585033163428307,0.03650691360235214,0.10222804546356201
4904,1656.22323513031,2.101350219163578e-06,0.06570003926753998,0.03672168776392937,0.10202063620090485
4905,1656.5511538982391,9.745251190906856e-06,0.025602711364626884,0.037284139543771744,0.10078844428062439
4906,1656.8787791728973,1.893360422400292e-05,0.027765383943915367,0.03768396005034447,0.10253477841615677
4907,1657.2067906856537,1.0094307981489692e-05,0.07481648027896881,0.03597714751958847,0.10222629457712173
4908,1657.5343685150146,1.4109381481830496e-05,0.0008399224025197327,0.03542870655655861,0.10232912003993988
4909,1657.8618624210358,9.684292308520526e-06,-0.006917395628988743,0.03539874777197838,0.10243194550275803
4910,1658.1899905204773,1.255701863556169e-05,0.029093291610479355,0.036365803331136703,0.10366588830947876
4911,1658.5175964832306,7.312364687095396e-06,0.04135492071509361,0.036327626556158066,0.10202238708734512
4912,1658.8453857898712,4.874149453826249e-06,0.07667310535907745,0.03742590174078941,0.1042846068739891
4913,1659.1725885868073,7.579292287118733e-06,-0.010790912434458733,0.03651874512434006,0.10675249248743057
4914,1659.5001428127289,9.039687256517936e-07,0.023354938253760338,0.035832133144140244,0.10387330502271652
4915,1659.827651500702,1.4854599612590391e-05,0.008854619227349758,0.035481542348861694,0.10551854968070984
4916,1660.155481338501,7.457751394213119e-07,0.04954592138528824,0.035361263900995255,0.10325632989406586
4917,1660.4831976890564,2.0834718270634767e-06,0.05406700819730759,0.03566919267177582,0.1030489131808281
4918,1660.8108654022217,8.623681424069218e-06,-0.0018275893526151776,0.036967892199754715,0.10315174609422684
4919,1661.1382744312286,4.151755547354696e-06,0.024209195747971535,0.03528033569455147,0.10181672126054764
4920,1661.4658639431,1.56626276748284e-06,-0.0034984189551323652,0.035402290523052216,0.10161107033491135
4921,1661.7938253879547,1.1076002920162864e-05,-0.07048124074935913,0.03577641770243645,0.10202238708734512
4922,1662.892914533615,1.7162336689580115e-06,0.05849782004952431,0.03535526990890503,0.10099410265684128
4923,1663.2211027145386,2.1087375898787286e-06,0.023253655061125755,0.03497610241174698,0.10161107033491135
4924,1663.548700094223,2.1358489448175533e-06,0.031474802643060684,0.03471315652132034,0.10191955417394638
4925,1663.8767647743225,5.699154371541226e-06,-0.007686172612011433,0.033158645033836365,0.10366763919591904
4926,1664.2042150497437,4.744570560433203e-06,-0.015899047255516052,0.03388136997818947,0.10037712752819061
4927,1664.53222823143,6.143160135252401e-06,0.009789861738681793,0.03488854318857193,0.10171215236186981
4928,1664.859750509262,1.963961767614819e-05,0.0690363273024559,0.034592561423778534,0.10160931944847107
4929,1665.1874661445618,1.7407959603588097e-05,0.06012513116002083,0.03607245162129402,0.10592811554670334
4930,1665.5147540569305,6.924847639311338e-06,-0.004207543097436428,0.03589180111885071,0.1048998311161995
4931,1665.8424246311188,6.574225608346751e-06,-0.03381172940135002,0.03448531776666641,0.10428285598754883
4932,1666.1698286533356,4.038309270981699e-06,-0.009549770504236221,0.03401973843574524,0.10140541940927505
4933,1666.4978790283203,7.546480560449709e-07,-0.02232864871621132,0.03510177880525589,0.10130083560943604
4934,1666.8256056308746,1.3264890185382683e-05,-0.00777463847771287,0.03559622913599014,0.10109517723321915
4935,1667.1538009643555,1.2692681593762245e-05,0.008998275734484196,0.034813378006219864,0.1005827859044075
4936,1667.4812932014465,1.0937751540041063e-05,0.030268339440226555,0.03505085036158562,0.10305066406726837
4937,1667.808555841446,1.462215277570067e-05,-0.012866990640759468,0.03488432988524437,0.10366763919591904
4938,1668.1362731456757,1.7825051372710732e-06,-0.009953956119716167,0.035876818001270294,0.10325632989406586
4939,1668.4640679359436,1.2255673937033862e-05,-0.008705939166247845,0.03485410287976265,0.10222804546356201
4940,1668.7918033599854,3.2622706385154743e-06,0.038466136902570724,0.035130731761455536,0.1042846068739891
4941,1669.120034456253,5.353597316570813e-07,0.060982830822467804,0.035199157893657684,0.10490158200263977
4942,1669.4482154846191,5.526431323232828e-06,0.011478385888040066,0.035696566104888916,0.10490158200263977
4943,1669.775964975357,1.1603465281950776e-05,-0.01878836192190647,0.0352434478700161,0.10551854968070984
4944,1670.103716135025,9.576369848218746e-06,-0.008724330924451351,0.0370829738676548,0.10736946761608124
4945,1670.431911945343,2.7113692340208218e-06,0.058009471744298935,0.035746701061725616,0.10407895594835281
4946,1670.7597551345825,7.865260158723686e-06,0.006310703698545694,0.03559649735689163,0.10397612303495407
4947,1671.0874757766724,5.537166089197854e-06,0.04027227312326431,0.036846112459897995,0.10675249248743057
4948,1671.415720462799,1.273610359930899e-05,-0.0214117169380188,0.03528819605708122,0.10366763919591904
4949,1671.7430324554443,1.6462478015455417e-05,0.04668350890278816,0.03663412854075432,0.10222804546356201
4950,1672.070410490036,5.8604559853847604e-06,0.005509871058166027,0.03884414583444595,0.10808751732110977
4951,1672.3982110023499,1.0134219337487593e-05,0.0033147893846035004,0.03985215350985527,0.10819035023450851
4952,1672.7261984348297,1.4934162209101487e-05,0.0077521344646811485,0.03861504793167114,0.10315174609422684
4953,1673.0536320209503,1.3879352991352789e-05,0.009655374102294445,0.036838348954916,0.10232912003993988
4954,1673.3818945884705,6.633287739532534e-06,-0.021798601374030113,0.03907167911529541,0.10490158200263977
4955,1673.7100434303284,1.8705886759562418e-06,0.00589939346536994,0.03733961284160614,0.1042846068739891
4956,1674.0377442836761,7.559609002782963e-06,0.005144219379872084,0.03753870725631714,0.10407895594835281
4957,1674.3652489185333,3.8768462218286e-06,0.019550444558262825,0.03788362815976143,0.10551854968070984
4958,1674.693166255951,8.157474439940415e-06,-0.0007199239335022867,0.03817066177725792,0.10551854968070984
4959,1675.021122455597,2.4260459667857504e-06,0.014708290807902813,0.03728003054857254,0.10222804546356201
4960,1675.3492665290833,5.876592240383616e-06,-0.0347076877951622,0.03546784073114395,0.10263936221599579
4961,1675.6767511367798,5.1917118071287405e-06,0.016036996617913246,0.03556891158223152,0.10510724782943726
4962,1676.0041100978851,7.139012723200722e-06,-0.04584011062979698,0.036373648792505264,0.10294784605503082
4963,1676.33203458786,2.3726895506115397e-06,0.04139690473675728,0.034366145730018616,0.10767795145511627
4964,1676.6598269939423,4.839613438889501e-07,0.019030187278985977,0.03377843648195267,0.10407895594835281
4965,1676.9880232810974,1.2951612006872892e-05,-0.010991765186190605,0.03377813100814819,0.10222804546356201
4966,1677.3161787986755,7.5515690696192905e-06,0.028747085481882095,0.0328897088766098,0.10305066406726837
4967,1677.6436250209808,8.5371302702697e-06,0.03434477746486664,0.03454742953181267,0.10027254372835159
4968,1677.971445798874,1.2272409549041186e-05,0.034174125641584396,0.03413193300366402,0.09975840896368027
4969,1678.2990443706512,4.9154446060128976e-06,0.05187176540493965,0.033048104494810104,0.10366763919591904
4970,1678.626975774765,1.2928992418892449e-06,-0.056420616805553436,0.03356115520000458,0.10099410265684128
4971,1678.9549231529236,7.332445875363192e-06,0.07071944326162338,0.036069922149181366,0.10171215236186981
4972,1679.2821552753448,9.067083738045767e-06,-0.015369093045592308,0.03550735116004944,0.1028432622551918
4973,1679.6105179786682,3.178124643454794e-06,-0.017330743372440338,0.036151692271232605,0.10263761132955551
4974,1679.93798995018,8.256165529019199e-07,-0.03689489886164665,0.03418831154704094,0.10222804546356201
4975,1680.2658064365387,4.225567408866482e-06,-0.02501203678548336,0.035928547382354736,0.10160931944847107
4976,1680.5937082767487,1.1674957022478338e-05,-0.05445330590009689,0.03669308125972748,0.10119800269603729
4977,1680.921993970871,6.95346955126297e-07,-0.0399346686899662,0.03798047453165054,0.10150648653507233
4978,1681.2507531642914,5.044572617407539e-07,-0.003159347688779235,0.03859424963593483,0.1028432622551918
4979,1681.578953742981,4.244617684889818e-06,-0.059104278683662415,0.04172351583838463,0.10531114786863327
4980,1681.9066610336304,3.547937240000465e-06,-0.08561760932207108,0.03864683955907822,0.10078669339418411
4981,1682.2344179153442,1.113148573494982e-05,-0.07324202358722687,0.04259609431028366,0.10394494235515594
4982,1682.5619871616364,1.5241228538798168e-05,0.022668499499559402,0.04138011112809181,0.10438568890094757
4983,1682.8903005123138,6.6264847191632725e-06,-0.055344123393297195,0.03822842612862587,0.1028432622551918
4984,1683.2174830436707,4.473863100429298e-06,-0.038528211414813995,0.04062069207429886,0.10335740447044373
4985,1683.5457620620728,8.651755706523545e-06,-0.008023225702345371,0.04181147366762161,0.10559021681547165
4986,1683.87300157547,1.019396586343646e-05,0.024132506921887398,0.04238782823085785,0.10476759821176529
4987,1684.200917005539,1.3688573972103768e-06,0.02071334607899189,0.03730818256735802,0.10140366852283478
4988,1684.5283961296082,2.2752403765480267e-06,0.010999474674463272,0.034183453768491745,0.09955275058746338
4989,1684.8562169075012,7.108301815605955e-06,0.02965988591313362,0.03365990146994591,0.10150648653507233
4990,1685.18510556221,1.142975361290155e-05,-0.00975765660405159,0.03433343395590782,0.10253477841615677
4991,1685.5127294063568,1.4851622836431488e-05,-0.012444968335330486,0.03223351389169693,0.10058103501796722
4992,1685.840808391571,3.8725789863747195e-07,-0.029514160007238388,0.032166194170713425,0.10047820955514908
4993,1686.1688907146454,3.981283498433186e-06,0.013736503198742867,0.031169839203357697,0.10119975358247757
4994,1686.4960889816284,9.10479047888657e-06,0.005008593667298555,0.03054097853600979,0.10202238708734512
4995,1686.8242127895355,1.614756001799833e-05,-0.0187031589448452,0.031033899635076523,0.10119975358247757
4996,1687.1516256332397,1.691285979177337e-05,0.038501448929309845,0.031077057123184204,0.09996581077575684
4997,1687.4795062541962,3.919155005860375e-06,-0.0015588687965646386,0.03158169984817505,0.10037712752819061
4998,1687.8070735931396,2.595003707028809e-06,0.00854643527418375,0.0318809449672699,0.10171215236186981
4999,1688.1349794864655,9.323794643023575e-07,-0.04971746727824211,0.03312486782670021,0.1046941727399826
5000,1688.4625265598297,6.27484905635356e-06,0.013306035660207272,0.03296644240617752,0.10078669339418411
5001,1689.568751335144,6.056893653294537e-06,0.018578272312879562,0.034214604645967484,0.10407720506191254
5002,1689.8970606327057,2.4062270313152112e-05,0.016908589750528336,0.034508075565099716,0.10109517723321915
5003,1690.225035905838,1.018925104290247e-05,0.019935373216867447,0.033764228224754333,0.1037687212228775
5004,1690.5524578094482,8.68952429300407e-06,-0.04391006380319595,0.034702252596616745,0.10294609516859055
5005,1690.8807744979858,1.4268973700382048e-06,0.004590566270053387,0.0344887301325798,0.10274042934179306
5006,1691.2084188461304,1.0802451470226515e-05,-0.017929594963788986,0.034422051161527634,0.10366588830947876
5007,1691.5360751152039,9.845979548117612e-06,-0.06848122924566269,0.033562615513801575,0.10346022993326187
5008,1691.8645589351654,2.38863344748097e-06,0.03080793470144272,0.03384492173790932,0.10366588830947876
5009,1692.1930088996887,5.107448828312044e-07,0.007475289050489664,0.03288647159934044,0.10356306284666061
5010,1692.521214723587,2.0137101728323614e-06,-0.034501101821660995,0.03345103561878204,0.1039743721485138
5011,1692.848269701004,8.384738066524733e-06,-0.027881214395165443,0.032911937683820724,0.10130083560943604
5012,1693.1763577461243,2.040883600784582e-06,-0.017152070999145508,0.03331300988793373,0.1048998311161995
5013,1693.5042061805725,7.262317467393586e-06,0.04056617617607117,0.034325480461120605,0.10366588830947876
5014,1693.831901550293,2.904607072196086e-06,0.0033548998180776834,0.03583832085132599,0.1067507416009903
5015,1694.159831047058,1.161308887276391e-06,0.027253249660134315,0.03554302826523781,0.10695640742778778
5016,1694.487158536911,9.74401700659655e-06,0.025250190868973732,0.037798922508955,0.1123034879565239
5017,1694.8144028186798,2.5144152004941134e-07,-0.0024294310715049505,0.035445451736450195,0.10849883407354355
5018,1695.142406463623,5.457098268379923e-06,-0.06828365474939346,0.03545558825135231,0.10788186639547348
5019,1695.4702603816986,6.004442184348591e-06,0.06616778671741486,0.03675677254796028,0.10891014337539673
5020,1695.7977583408356,5.284957296680659e-06,-0.013684350997209549,0.03732500597834587,0.10911580920219421
5021,1696.1258161067963,1.0407869922346435e-05,0.007975809276103973,0.03766786679625511,0.1067507416009903
5022,1696.454129934311,8.420739504799712e-06,-0.03313511610031128,0.03577194735407829,0.1046941727399826
5023,1696.7820501327515,5.7071038099820726e-06,0.034141167998313904,0.03558291494846344,0.10613377392292023
5024,1697.109901189804,3.0802557375864126e-06,-0.0032306420616805553,0.037572287023067474,0.10623660683631897
5025,1697.4375309944153,8.037429324758705e-06,-0.0015498423017561436,0.03803332895040512,0.10901297628879547
5026,1697.7652380466461,7.236248166009318e-06,-0.0190401803702116,0.03637108579277992,0.10623660683631897
5027,1698.0935754776,5.525196684175171e-06,-0.028972363099455833,0.035316795110702515,0.106545090675354
5028,1698.4211254119873,1.1990345228696242e-05,0.0438862182199955,0.03653303161263466,0.10716205835342407
5029,1698.7487852573395,2.28145950131875e-06,0.04318024218082428,0.036174967885017395,0.10993842780590057
5030,1699.0763421058655,8.43318321130937e-06,-0.02935263328254223,0.039687883108854294,0.1123034879565239
5031,1699.404275894165,9.555869837640785e-07,0.00229309918358922,0.03877219185233116,0.10993842780590057
5032,1699.7312815189362,9.176617822959088e-06,-0.04280802607536316,0.03973032906651497,0.1104525700211525
5033,1700.0589470863342,1.8170213706980576e-06,-0.028579041361808777,0.03752296045422554,0.1093214601278305
5034,1700.3866772651672,6.039956588210771e-06,0.03777142986655235,0.037406302988529205,0.10500266402959824
5035,1700.7144927978516,6.087021120038116e-06,-0.017248859629034996,0.03539634868502617,0.10479700565338135
5036,1701.0422494411469,3.503346079014591e-06,-0.07341593503952026,0.0371415875852108,0.1093214601278305
5037,1701.3697464466095,1.861445707618259e-05,-0.025754259899258614,0.037322916090488434,0.10592811554670334
5038,1701.6975104808807,1.4727637562828022e-06,0.02680249698460102,0.036006078124046326,0.10510549694299698
5039,1702.0248889923096,5.109403900860343e-06,0.02043692022562027,0.03491216525435448,0.10315174609422684
5040,1702.3525183200836,4.520562470133882e-06,0.004756802227348089,0.03514754772186279,0.10294609516859055
5041,1702.6799130439758,1.512973085482372e-05,0.0214874055236578,0.03652983903884888,0.10592811554670334
5042,1703.0081942081451,3.0707101927873737e-07,-0.04018435254693031,0.03577781096100807,0.1048998311161995
5043,1703.3359537124634,9.679835784481838e-06,0.02633954957127571,0.035319551825523376,0.1048998311161995
5044,1703.663690328598,8.333212463185191e-06,-0.01174719538539648,0.034420669078826904,0.10510549694299698
5045,1703.991557598114,1.3745005162490997e-05,-0.02773411013185978,0.03463900834321976,0.10418003797531128
5046,1704.3195495605469,1.2472493153836695e-06,0.010798361152410507,0.03355906531214714,0.10438568890094757
5047,1704.6470215320587,4.71189650852466e-06,0.025688275694847107,0.034313227981328964,0.10428285598754883
5048,1704.9749374389648,1.131150474975584e-05,0.006657824385911226,0.03409164771437645,0.10572246462106705
5049,1705.3032705783844,6.684165896331251e-07,0.027384819462895393,0.03499719128012657,0.10551679879426956
5050,1705.6322665214539,1.4217308489605784e-05,0.002771437168121338,0.034509338438510895,0.10603094846010208
5051,1705.9599394798279,3.895411737175891e-06,0.011986436322331429,0.03484790772199631,0.10520831495523453
5052,1706.2882125377655,7.579884595543263e-07,-0.011014201678335667,0.03481845185160637,0.10644225776195526
5053,1706.6161499023438,5.048236744187307e-06,0.038229916244745255,0.035697318613529205,0.10685357451438904
5054,1706.944453239441,7.952664418553468e-06,-0.01908823288977146,0.035161156207323074,0.106545090675354
5055,1707.272691488266,6.293039405136369e-06,0.025877324864268303,0.03488324582576752,0.10582529008388519
5056,1707.599995136261,2.3404973035212606e-06,-0.010483678430318832,0.03569052368402481,0.10849883407354355
5057,1707.9276082515717,9.585174893800286e-07,0.012528757564723492,0.034895990043878555,0.10479700565338135
5058,1708.25537109375,1.4236267816158943e-05,-0.0070622507482767105,0.034901950508356094,0.10623660683631897
5059,1708.5833847522736,2.8458583756219014e-07,-0.00128893309738487,0.03469179570674896,0.10510549694299698
5060,1708.9109983444214,2.6391801384306746e-06,0.09673839062452316,0.03405904769897461,0.10335740447044373
5061,1709.2391064167023,9.397897883900441e-06,-0.03207763656973839,0.03260166943073273,0.10438568890094757
5062,1709.567137479782,4.970832378603518e-06,0.06432779133319855,0.03236448019742966,0.10274042934179306
5063,1709.8949222564697,2.172718950532726e-06,-0.02369912527501583,0.03287461772561073,0.1028432622551918
5064,1710.2232444286346,1.0236693924525753e-05,-0.03365635871887207,0.03248582035303116,0.1019178032875061
5065,1710.5512301921844,6.090054284868529e-06,-0.0036714004818350077,0.03256378695368767,0.10428285598754883
5066,1710.87868142128,6.1727464526484255e-06,-0.009035727009177208,0.032392315566539764,0.10335740447044373
5067,1711.2067155838013,6.999139259278309e-06,0.002964847022667527,0.033102475106716156,0.1048998311161995
5068,1711.5350744724274,9.292849426856264e-06,0.015570244751870632,0.03306243196129799,0.10438568890094757
5069,1711.862948179245,8.47205228637904e-06,-0.005334505811333656,0.0327339768409729,0.10294609516859055
5070,1712.191235780716,5.256039912637789e-06,0.02767886035144329,0.033548519015312195,0.10346022993326187
5071,1712.5186352729797,6.5364852162019815e-06,-0.008233410306274891,0.03427213430404663,0.10212346166372299
5072,1712.8463232517242,9.44729799812194e-06,0.03143655136227608,0.034170687198638916,0.10222629457712173
5073,1713.1740713119507,1.3190949175623246e-05,0.008181312121450901,0.03411934897303581,0.10346198827028275
5074,1713.5017511844635,1.811960646591615e-05,-0.03540273755788803,0.035332947969436646,0.10500441491603851
5075,1713.8290703296661,5.296423751133261e-06,0.0362086184322834,0.03567101061344147,0.10449027270078659
5076,1714.156822681427,1.4576010471500922e-05,0.01923368126153946,0.03440539166331291,0.10253477841615677
5077,1714.4854407310486,1.0519120223762002e-05,0.02107127197086811,0.035716768354177475,0.10551679879426956
5078,1714.8129642009735,3.321238182252273e-06,-0.032239411026239395,0.03473518788814545,0.10438568890094757
5079,1715.9164655208588,4.9638852033240255e-06,0.02336231805384159,0.03513646870851517,0.10644225776195526
5080,1716.2441198825836,6.120017133071087e-06,-0.018265200778841972,0.03521276265382767,0.10366588830947876
5081,1716.5721220970154,5.101886017655488e-06,-0.02519856207072735,0.035630300641059875,0.10582529008388519
5082,1716.8996381759644,9.770176802703645e-06,-0.0032659827265888453,0.03548894077539444,0.10613377392292023
5083,1717.2269883155823,1.6132638847921044e-05,0.01821768283843994,0.03678852319717407,0.10551679879426956
5084,1717.5546956062317,4.482571824837578e-08,-0.013664447702467442,0.03588712960481644,0.1074705496430397
5085,1717.8827948570251,9.503031833446585e-06,-0.013179149478673935,0.036972202360630035,0.10798468440771103
5086,1718.21027135849,1.0366383321525063e-05,0.058900702744722366,0.0373491570353508,0.1039743721485138
5087,1718.5380628108978,1.1175456165801734e-05,0.0760384202003479,0.038279104977846146,0.10335740447044373
5088,1718.8657793998718,8.804274330032058e-06,0.05657045170664787,0.0374874547123909,0.10531114786863327
5089,1719.1933298110962,1.1622713827819098e-05,-0.04847788065671921,0.03784686699509621,0.10695640742778778
5090,1719.5209436416626,1.5076218005560804e-05,0.016346599906682968,0.03764667734503746,0.1046941727399826
5091,1719.848196029663,1.0298378583684098e-05,0.04480389505624771,0.037504732608795166,0.10294609516859055
5092,1720.1765117645264,8.246278412116226e-06,0.016452869400382042,0.035753216594457626,0.10500266402959824
5093,1720.504142522812,2.028235712714377e-06,0.0333205945789814,0.03407694771885872,0.10428285598754883
5094,1720.8315513134003,1.4226688108465169e-05,-0.07438008487224579,0.034422386437654495,0.1039743721485138
5095,1721.1588802337646,1.6903885580177302e-06,0.004192905500531197,0.03454936668276787,0.10459134727716446
5096,1721.48637342453,1.5326279026339762e-05,0.08289439976215363,0.033836282789707184,0.10387155413627625
5097,1721.8143231868744,1.3703171362067224e-06,-0.0010307872435078025,0.033916961401700974,0.10253477841615677
5098,1722.1417875289917,1.1797275192293455e-06,-0.01661260426044464,0.034666676074266434,0.10027254372835159
5099,1722.4697649478912,6.596868843189441e-06,0.01572551392018795,0.03427010029554367,0.09883294999599457
5100,1722.7973721027374,2.7878538730874425e-06,-0.024236172437667847,0.03487251698970795,0.10027254372835159
5101,1723.125336408615,1.0366711649112403e-05,-0.05489605665206909,0.03298080340027809,0.100992351770401
5102,1723.4532086849213,2.194416310885572e-06,0.009892825968563557,0.03295460343360901,0.100992351770401
5103,1723.7811887264252,3.360366065408016e-07,0.07941508293151855,0.03277814760804176,0.10160931944847107
5104,1724.1090931892395,1.0295362926626694e-06,0.03045116551220417,0.033036570996046066,0.10037537664175034
5105,1724.4365758895874,7.867254225857323e-07,-0.004033755976706743,0.03315846621990204,0.09811490029096603
5106,1724.7645404338837,9.441370821150485e-06,0.02500109188258648,0.032933205366134644,0.09873011708259583
5107,1725.0925765037537,1.7890706658363342e-06,0.03516366705298424,0.03314894437789917,0.10171215236186981
5108,1725.4200851917267,1.2859511116403155e-05,0.049300022423267365,0.03354277089238167,0.09934884309768677
5109,1725.747989654541,2.1043781543994555e-06,-0.0018515753326937556,0.03391086310148239,0.10294609516859055
5110,1726.0755298137665,4.961063382324937e-07,-0.0028065512888133526,0.03430448845028877,0.100992351770401
5111,1726.4030086994171,1.2726288787234807e-06,-0.1010158509016037,0.03352687880396843,0.10037537664175034
5112,1726.730657339096,6.705409305141075e-06,-0.030188551172614098,0.03273097425699234,0.09996581077575684
5113,1727.0584785938263,3.581451892387122e-06,0.006686085369437933,0.032286982983350754,0.10119975358247757
5114,1727.386028289795,1.0321796253265347e-05,-0.02646009437739849,0.03225209563970566,0.09790924191474915
5115,1727.7134037017822,4.970781446900219e-06,0.03659309446811676,0.03280577436089516,0.0987318679690361
5116,1728.0409076213837,3.6454712244449183e-06,0.01589755341410637,0.03343040496110916,0.09862729907035828
5117,1728.3681509494781,3.514124955472653e-06,-0.004126983694732189,0.032763898372650146,0.10017147660255432
5118,1728.6956000328064,3.856787770928349e-06,-0.0046353647485375404,0.03281069174408913,0.10017147660255432
5119,1729.0229785442352,8.121878636302426e-06,0.009523523040115833,0.03240586817264557,0.0987318679690361
5120,1729.3507845401764,2.4662642772455e-06,0.0059326631017029285,0.0328269861638546,0.09996405988931656
5121,1729.6784896850586,1.3352915857467451e-06,0.020060788840055466,0.03343493491411209,0.10037712752819061
5122,1730.0068457126617,8.623471330793109e-06,0.030980490148067474,0.033018842339515686,0.09893753379583359
5123,1730.3346180915833,1.2142146488258732e-07,-0.024101438000798225,0.0341368243098259,0.09739335626363754
5124,1730.662981748581,1.6955777937255334e-06,0.04612649977207184,0.035465944558382034,0.09944991767406464
5125,1730.9905817508698,1.392248032061616e-05,0.021052055060863495,0.03744516149163246,0.10271099954843521
5126,1731.318032026291,5.547374257730553e-06,0.013656296767294407,0.03738483786582947,0.10106576979160309
5127,1731.6458480358124,3.1734207368572243e-06,-0.014478113502264023,0.03760569915175438,0.09983182698488235
5128,1731.9735324382782,9.179869266517926e-06,0.009248645044863224,0.03681406006217003,0.09983182698488235
5129,1732.301664352417,3.201619165338343e-06,0.05479443445801735,0.037839874625205994,0.10271099954843521
5130,1732.6298739910126,1.0437724085932132e-05,-0.03250126913189888,0.03626863285899162,0.1019178032875061
5131,1732.9575576782227,6.847928034403594e-06,-0.05061892047524452,0.036637354642152786,0.10065444558858871
5132,1733.2850575447083,8.134870768117253e-06,0.032726187258958817,0.03646541386842728,0.10065444558858871
5133,1733.612738609314,1.8594906578073278e-05,-0.04378549009561539,0.036043573170900345,0.10027254372835159
5134,1733.940336227417,7.0016549216234125e-06,-0.006467764265835285,0.03899810463190079,0.10394494235515594
5135,1734.267690896988,6.841980280114512e-07,0.0072737024165689945,0.040365070104599,0.10682415217161179
5136,1734.5953903198242,5.628289727610536e-06,0.006326948292553425,0.041817400604486465,0.1065632700920105
5137,1734.9231016635895,4.146595074416837e-06,-0.007210025563836098,0.03755073994398117,0.10188838839530945
5138,1735.2503771781921,3.941280738217756e-06,-0.009117569774389267,0.03687693923711777,0.10106576979160309
5139,1735.577956199646,5.4719721447327174e-06,-0.005717133637517691,0.036226145923137665,0.1000668928027153
5140,1735.9052727222443,9.612713256501593e-06,-0.02599947899580002,0.035751823335886,0.10037537664175034
5141,1736.2326192855835,1.3069076885585673e-05,-0.0240531824529171,0.03503808751702309,0.10037537664175034
5142,1736.5602807998657,1.058227826433722e-05,0.03920065611600876,0.03345377370715141,0.09749792516231537
5143,1736.8875637054443,6.396832759492099e-06,-0.013647837564349174,0.03294987604022026,0.09955450147390366
5144,1737.2149648666382,1.1326628523988802e-08,-0.02014164812862873,0.03351762890815735,0.10099410265684128
5145,1737.5427358150482,2.0035382419791858e-07,-0.028190918266773224,0.034591685980558395,0.09831880778074265
5146,1737.8708002567291,1.1251979685766855e-06,0.018279051408171654,0.03545977547764778,0.10016972571611404
5147,1738.1987400054932,6.348662736854749e-06,0.012314715422689915,0.038848649710416794,0.10253477841615677
5148,1738.5265369415283,1.8424478184897453e-05,0.023184141144156456,0.03984786197543144,0.10294609516859055
5149,1738.8544039726257,1.8395450751995668e-05,-0.04900365695357323,0.0399472713470459,0.10271099954843521
5150,1739.1813390254974,1.2500905540946405e-05,-0.062263768166303635,0.04171629250049591,0.10600154101848602
5151,1739.5084762573242,1.4736704542883672e-05,-0.020778682082891464,0.03825647383928299,0.10106576979160309
5152,1739.836490869522,5.6969147408381104e-06,-0.0485815592110157,0.03861086070537567,0.10078669339418411
5153,1740.1644911766052,6.5449808062112425e-06,-0.05043704807758331,0.0380823090672493,0.10229971259832382
5154,1740.4931297302246,6.7715777731791604e-06,0.07147429138422012,0.039424143731594086,0.10188838839530945
5155,1740.8208212852478,2.3358752514468506e-05,0.048934705555438995,0.04071776941418648,0.10517888516187668
5156,1741.148442029953,6.774910616513807e-06,0.00545953493565321,0.041050590574741364,0.10532932728528976
5157,1742.248236656189,1.6060683265095577e-05,-0.02603190392255783,0.03914022445678711,0.10147705674171448
5158,1742.5761818885803,1.3390782442002092e-05,0.003902948461472988,0.03962349146604538,0.10353365540504456
5159,1742.9033706188202,1.3461039088724647e-05,-0.045527275651693344,0.03919271007180214,0.10106576979160309
5160,1743.2309293746948,9.387214049638715e-06,-0.06429263204336166,0.03848699852824211,0.09983182698488235
5161,1743.5584847927094,3.64424465715274e-07,0.010252926498651505,0.03785867616534233,0.10065444558858871
5162,1743.8865640163422,5.004581453249557e-06,-0.022542381659150124,0.03782336413860321,0.1008048802614212
5163,1744.2144405841827,4.326760972617194e-06,-0.0072637698613107204,0.0358775295317173,0.09942050278186798
5164,1744.5427658557892,1.7999323972617276e-05,-0.027568334713578224,0.03570220619440079,0.09976015985012054
5165,1744.8707978725433,1.820467514335178e-05,0.03739207983016968,0.03599679097533226,0.09833699464797974
5166,1745.1989476680756,9.811292329686694e-06,0.007743391674011946,0.03682122752070427,0.10037712752819061
5167,1745.5267724990845,9.902203146339161e-07,0.00554902758449316,0.03705890104174614,0.0991596132516861
5168,1745.8545291423798,1.5516518033109605e-05,0.025246944278478622,0.038157008588314056,0.0991596132516861
5169,1746.1829204559326,4.520853508438449e-06,-0.03077991120517254,0.035846877843141556,0.10099410265684128
5170,1746.5106728076935,6.008975105942227e-06,0.09430268406867981,0.03694077581167221,0.09833699464797974
5171,1746.838824748993,1.676266833783302e-06,-0.02669910155236721,0.035793330520391464,0.0987318679690361
5172,1747.1667029857635,7.968224053911399e-07,0.028284382075071335,0.03542613983154297,0.09893753379583359
5173,1747.4941325187683,1.5306508430512622e-05,0.055429790169000626,0.0355704203248024,0.10037712752819061
5174,1747.8218159675598,7.3616329245851375e-06,-0.09370961040258408,0.03718535974621773,0.09996581077575684
5175,1748.1492280960083,9.476202649238985e-06,-0.04080830514431,0.03812350332736969,0.09983182698488235
5176,1748.477382183075,6.222441015779623e-07,0.03530003875494003,0.03960210084915161,0.10203882306814194
5177,1748.8047747612,5.517795216292143e-06,0.021207548677921295,0.03940150514245033,0.10271099954843521
5178,1749.1324970722198,2.2668750716547947e-06,0.029032845050096512,0.03859686478972435,0.10271099954843521
5179,1749.4598746299744,4.309727046347689e-07,-0.0015756440116092563,0.03893878310918808,0.10106576979160309
5180,1749.7876250743866,9.755288374435622e-06,-0.03369452804327011,0.04018006846308708,0.10271099954843521
5181,1750.1156690120697,3.2225627819570946e-06,0.040812715888023376,0.040864527225494385,0.10245011746883392
5182,1750.4437682628632,1.18665393529227e-05,-0.02923896722495556,0.043301790952682495,0.10409538447856903
5183,1750.7714128494263,4.050113147968659e-06,0.01105550117790699,0.04483525827527046,0.1065632700920105
5184,1751.09969997406,7.631499101989903e-06,-0.01628170907497406,0.04674667865037918,0.1065632700920105
5185,1751.4266698360443,4.157039711571997e-06,-0.034800730645656586,0.043764788657426834,0.10435627400875092
5186,1751.7544820308685,1.1262425687164068e-05,0.007738105952739716,0.03887804225087166,0.10065444558858871
5187,1752.0824735164642,6.0652519096038304e-06,-0.012472767382860184,0.03776511177420616,0.09792567044496536
5188,1752.4098579883575,1.96103940197645e-07,-0.009153378196060658,0.03769930079579353,0.0971030592918396
5189,1752.7376329898834,1.5456165556315682e-06,0.0035590289626270533,0.03709786757826805,0.09893753379583359
5190,1753.066350221634,5.537598553928547e-06,-0.07680654525756836,0.03636649623513222,0.09811490029096603
5191,1753.3941869735718,4.8077417886815965e-06,0.0013611211907118559,0.03645840287208557,0.1005827859044075
5192,1753.7219145298004,1.91674394045549e-06,0.01788952574133873,0.03640146926045418,0.09811490029096603
5193,1754.0492913722992,1.2939688076585298e-06,0.011422076262533665,0.03573562577366829,0.09749792516231537
5194,1754.3770353794098,1.3600151760329027e-05,0.0061795637011528015,0.035256799310445786,0.09770359098911285
5195,1754.7051887512207,8.310974408232141e-06,-0.08043316006660461,0.03390851616859436,0.10037712752819061
5196,1755.032372713089,1.3662211131304502e-05,0.02346057817339897,0.03373285010457039,0.10099410265684128
5197,1755.3600873947144,8.242146577686071e-06,0.0338757261633873,0.03318147733807564,0.10305066406726837
5198,1755.6878199577332,1.0390195711806882e-05,-0.05542059615254402,0.03289278224110603,0.10490158200263977
5199,1756.0156211853027,3.9766141526342835e-06,0.011261212639510632,0.03327507898211479,0.10356481373310089
5200,1756.3434669971466,1.3223667338024825e-05,-0.006375513970851898,0.0327545590698719,0.10366763919591904
5201,1756.6710107326508,2.2089143385528587e-06,0.03425923362374306,0.0329105444252491,0.1005827859044075
5202,1756.9990935325623,3.815707259491319e-06,0.028193214908242226,0.03290531039237976,0.10181672126054764
5203,1757.3262424468994,3.475944822639576e-06,0.076070137321949,0.03268228471279144,0.10377047210931778
5204,1757.6544659137726,4.641770374291809e-06,-0.07230523228645325,0.03282076120376587,0.10325632989406586
5205,1757.9821395874023,1.3253740007712622e-06,0.015022184699773788,0.033051736652851105,0.10366763919591904
5206,1758.3098957538605,1.0426682592878933e-06,0.07924952358007431,0.03423275798559189,0.10449027270078659
5207,1758.6376776695251,6.345775886984484e-07,-0.03616837039589882,0.034488048404455185,0.10078844428062439
5208,1758.9656872749329,1.0201027180301026e-05,-0.023286908864974976,0.03438872471451759,0.10346198827028275
5209,1759.2929229736328,6.328254585241666e-06,0.011020072735846043,0.0345318540930748,0.10212521255016327
5210,1759.621755361557,1.8702311308516073e-06,-0.0258604995906353,0.033745791763067245,0.10263936221599579
5211,1759.9490180015564,8.429516640262591e-08,0.006897583603858948,0.03355241194367409,0.10366763919591904
5212,1760.2767479419708,5.516324108612025e-06,-0.008336609229445457,0.03321804851293564,0.1042846068739891
5213,1760.6043605804443,1.158474879048299e-05,-0.044300470501184464,0.03336502984166145,0.10284501314163208
5214,1760.9318182468414,1.6680918633937836e-05,0.04906850680708885,0.03460332006216049,0.10140541940927505
5215,1761.25950217247,6.542939559039951e-07,0.02289714850485325,0.03484664857387543,0.10017147660255432
5216,1761.5878989696503,1.3061064237263054e-05,0.043724220246076584,0.03449634835124016,0.10119975358247757
5217,1761.9161372184753,5.539074209082173e-06,-0.03199853003025055,0.033998336642980576,0.10181672126054764
5218,1762.2430436611176,5.2822319958067965e-06,-0.0288151353597641,0.03389329835772514,0.10161107033491135
5219,1762.5706994533539,3.1209731332637602e-06,0.024714641273021698,0.03518714755773544,0.10191955417394638
5220,1762.898861169815,3.589752168409177e-06,0.03791498765349388,0.03512835502624512,0.10140541940927505
5221,1763.226998090744,8.679814527567942e-06,0.06216789036989212,0.03693084046244621,0.1039743721485138
5222,1763.5546329021454,7.232683401525719e-06,-0.07078006863594055,0.036424070596694946,0.10140541940927505
5223,1763.8820986747742,5.885337941435864e-06,0.005920657888054848,0.036408063024282455,0.10335740447044373
5224,1764.2096359729767,1.092241200240096e-05,-0.02156594768166542,0.03714030236005783,0.10520831495523453
5225,1764.5371751785278,8.855301530275028e-06,0.019896097481250763,0.03749696537852287,0.10366588830947876
5226,1764.8648064136505,1.0787150131363887e-05,-0.015077016316354275,0.0361846499145031,0.10099410265684128
5227,1765.1929535865784,7.189580173871946e-06,0.012139365077018738,0.03517017513513565,0.10017147660255432
5228,1765.520441532135,1.0289165402355138e-05,-0.017452644184231758,0.03583265841007233,0.10305066406726837
5229,1765.8485445976257,6.5108793023682665e-06,-0.014378564432263374,0.0354081355035305,0.09996581077575684
5230,1766.1765711307526,7.48486343127297e-07,0.01566670648753643,0.03486049920320511,0.10078844428062439
5231,1766.5039989948273,1.3780293556919787e-05,-0.052735380828380585,0.035023294389247894,0.10181672126054764
5232,1766.831874847412,1.881239199974516e-06,0.031237304210662842,0.03526066243648529,0.10284501314163208
5233,1767.1599125862122,8.910596989153419e-06,0.060003336519002914,0.035262588411569595,0.10284501314163208
5234,1767.4873931407928,4.2263128108288583e-08,0.005238530691713095,0.034527912735939026,0.10161107033491135
5235,1768.5832459926605,5.267010237730574e-06,-0.0025236934889107943,0.0342736653983593,0.10078844428062439
5236,1768.9116718769073,5.1245388021925464e-06,0.013557614758610725,0.03438467159867287,0.10305066406726837
5237,1769.2392427921295,3.309943167550955e-06,0.05154368653893471,0.033944271504879,0.10140541940927505
5238,1769.5668642520905,2.0181638319627382e-05,0.0045967111364007,0.03379053995013237,0.10130258649587631
5239,1769.8946299552917,1.1459688721515704e-05,0.023249663412570953,0.033586446195840836,0.10161107033491135
5240,1770.222820520401,5.7184952311217785e-06,0.007426820695400238,0.033744778484106064,0.10387330502271652
5241,1770.5499756336212,5.904063982598018e-06,0.003944160882383585,0.03383702412247658,0.10531289875507355
5242,1770.8779006004333,8.391672963625751e-06,0.049309976398944855,0.03381463885307312,0.10407895594835281
5243,1771.205377817154,5.020486241846811e-06,0.018967943266034126,0.034188102930784225,0.10305066406726837
5244,1771.5333964824677,6.7586165641841944e-06,0.06462698429822922,0.034599605947732925,0.10140541940927505
5245,1771.8606255054474,6.976482382015092e-06,0.02582465671002865,0.0337163582444191,0.10202238708734512
5246,1772.1884226799011,2.340708761039423e-06,0.019207924604415894,0.033971235156059265,0.10037712752819061
5247,1772.5158340930939,7.944353455968667e-06,0.011263261549174786,0.034569721668958664,0.1005827859044075
5248,1772.8434963226318,5.09353696998005e-07,-0.02980153262615204,0.03500666469335556,0.10078844428062439
5249,1773.1712126731873,8.5176370703266e-06,0.020465513691306114,0.03561960533261299,0.09976015985012054
5250,1773.4994871616364,7.636427881152485e-07,0.01965772546827793,0.035771775990724564,0.10017147660255432
5251,1773.8271098136902,2.529056246203254e-06,0.015722107142210007,0.03484848886728287,0.09934884309768677
5252,1774.1558635234833,2.8979968647036003e-06,-0.03569275885820389,0.03485694155097008,0.10119975358247757
5253,1774.4836099147797,1.0167410437134095e-05,0.05801374465227127,0.03542663902044296,0.0987318679690361
5254,1774.811529159546,2.5041333628905704e-06,-0.019862918183207512,0.03599190339446068,0.09811490029096603
5255,1775.1393122673035,1.5566267393296584e-05,0.009230862371623516,0.036354128271341324,0.09852621704339981
5256,1775.466965675354,1.288777912122896e-05,-0.0038876717444509268,0.0369844026863575,0.09893753379583359
5257,1775.7950630187988,1.7648731045483146e-06,0.010270299389958382,0.037747710943222046,0.09859788417816162
5258,1776.1230187416077,2.3790105387888616e-06,0.004209546837955713,0.03748149797320366,0.09751434624195099
5259,1776.4511651992798,3.7665909076167736e-06,0.005575775168836117,0.0378618948161602,0.09957093745470047
5260,1776.779014825821,9.871374459180515e-06,-0.07812277972698212,0.037662047892808914,0.09790924191474915
5261,1777.1068403720856,1.0227374332316685e-05,-0.043179918080568314,0.03804197907447815,0.10065444558858871
5262,1777.434728384018,3.273150468885433e-06,0.046242788434028625,0.037606336176395416,0.09942050278186798
5263,1777.7625842094421,3.7824704577360535e-06,0.02134024165570736,0.038056280463933945,0.0991596132516861
5264,1778.0902705192566,4.598824034474092e-06,-0.005140884313732386,0.03712000697851181,0.10017147660255432
5265,1778.4174704551697,6.050913270883029e-06,0.024855837225914,0.0378483384847641,0.09942050278186798
5266,1778.7449326515198,1.0041354471468367e-05,-0.020164277404546738,0.03758576139807701,0.09900917112827301
5267,1779.0726165771484,3.460385187281645e-06,0.038943491876125336,0.037831950932741165,0.09859788417816162
5268,1779.400265455246,1.3099072930344846e-05,0.01499192789196968,0.03688504546880722,0.09900917112827301
5269,1779.7281448841095,2.1734984329668805e-05,0.034606270492076874,0.03506995365023613,0.10191955417394638
5270,1780.0558886528015,6.388437213900033e-06,0.015396222472190857,0.03579217940568924,0.10161107033491135
5271,1780.3843553066254,4.922404059470864e-06,0.03553793206810951,0.03473132103681564,0.10078844428062439
5272,1780.7124116420746,2.502992174413521e-06,0.030900761485099792,0.035644955933094025,0.10181672126054764
5273,1781.040522813797,1.0908660442510154e-05,0.013318333774805069,0.0353306420147419,0.10068561136722565
5274,1781.3679082393646,5.672864972439129e-06,0.0074814697727561,0.034544892609119415,0.10449027270078659
5275,1781.695628643036,7.866994565119967e-06,0.05494409427046776,0.03574037551879883,0.09955450147390366
5276,1782.0234968662262,4.9285422392131295e-06,-0.057426538318395615,0.036646727472543716,0.1005827859044075
5277,1782.3512454032898,4.254117357049836e-06,-0.02958059310913086,0.03640959411859512,0.10181672126054764
5278,1782.6790313720703,8.281510417873506e-06,-0.003034189809113741,0.03574810177087784,0.10140541940927505
5279,1783.0064487457275,4.069984697707696e-06,-0.0012649798300117254,0.035209059715270996,0.10047996044158936
5280,1783.334575176239,8.854031875671353e-06,0.016030222177505493,0.035445164889097214,0.10119975358247757
5281,1783.662225484848,7.500460924347863e-06,0.02280230075120926,0.03555285930633545,0.10305066406726837
5282,1783.9899411201477,2.1225348973530345e-05,-0.007438079919666052,0.03592849522829056,0.10202238708734512
5283,1784.3173191547394,4.060339506395394e-06,-0.03875911608338356,0.037022922188043594,0.10119975358247757
5284,1784.6449522972107,6.049424882803578e-06,0.029018310829997063,0.03619595244526863,0.10479875653982162
5285,1784.973470211029,1.2285570846870542e-05,0.05400560423731804,0.03551405668258667,0.10510724782943726
5286,1785.3005211353302,4.329721377871465e-06,-0.0021626113448292017,0.03659963235259056,0.10305066406726837
5287,1785.628352880478,6.611840035475325e-06,-0.007961043156683445,0.037831567227840424,0.10202063620090485
5288,1785.9563298225403,7.488112260034541e-06,0.00048410892486572266,0.0376446358859539,0.10140541940927505
5289,1786.2841670513153,4.401979083468177e-07,-0.021654903888702393,0.03646353632211685,0.1024336963891983
5290,1786.6127362251282,1.2071879609720781e-05,-0.001713478472083807,0.037047792226076126,0.10212346166372299
5291,1786.9401099681854,8.315053491969593e-06,-0.03313035890460014,0.03805837035179138,0.10263761132955551
5292,1787.2682275772095,2.607238457130734e-06,0.03867509588599205,0.037089020013809204,0.10212346166372299
5293,1787.5956404209137,1.585740506016009e-06,-0.025533389300107956,0.03615662828087807,0.10140366852283478
5294,1787.9230592250824,1.2181659258203581e-05,-0.034328021109104156,0.0366082526743412,0.10181497037410736
5295,1788.2506935596466,1.3096629345454858e-06,-0.021228056401014328,0.035659801214933395,0.09944991767406464
5296,1788.578383922577,3.0637024792667944e-06,-0.07330243289470673,0.034151896834373474,0.10078844428062439
5297,1788.9057245254517,2.5262863800890045e-06,-0.0168132446706295,0.03501220792531967,0.09996581077575684
5298,1789.233605146408,6.132651833468117e-06,-0.08945022523403168,0.03530663996934891,0.103359155356884
5299,1789.5614080429077,2.424256535960012e-06,-0.03444153815507889,0.03501743823289871,0.10407895594835281
5300,1789.8889458179474,7.620355972903781e-06,0.07928447425365448,0.036295656114816666,0.103359155356884
5301,1790.2167801856995,4.270334102329798e-06,0.04168529063463211,0.03621267154812813,0.10387330502271652
5302,1790.5442876815796,1.2098960723960772e-05,0.018867583945393562,0.036373332142829895,0.10366763919591904
5303,1790.8725457191467,2.534970462875208e-06,0.05217375233769417,0.0357152596116066,0.10325632989406586
5304,1791.1999938488007,7.0949827204458416e-06,-0.0535842590034008,0.036035630851984024,0.10284501314163208
5305,1791.5271182060242,2.9535747216868913e-06,-0.008306870236992836,0.036417245864868164,0.1024336963891983
5306,1791.854653596878,8.820585208013654e-06,0.011764961294829845,0.036262396723032,0.103359155356884
5307,1792.1826169490814,2.9896489195380127e-06,-0.0009098529699258506,0.03591635450720787,0.10017147660255432
5308,1792.5106174945831,6.764450517948717e-06,0.02700553834438324,0.03666863590478897,0.10099410265684128
5309,1792.8383135795593,3.3040271318895975e-06,-0.061956245452165604,0.036848463118076324,0.10161107033491135
5310,1793.1665380001068,1.2149013855378143e-05,0.0014342480571940541,0.03630544990301132,0.10222804546356201
5311,1793.4940810203552,2.9305763291631592e-06,-0.03780961409211159,0.03603189438581467,0.10181672126054764
5312,1793.822161912918,1.3406240213953424e-05,0.02581310272216797,0.03635641187429428,0.10099410265684128
5313,1794.919712305069,8.989985076368612e-07,-0.04935102537274361,0.03661705181002617,0.10119975358247757
5314,1795.2472729682922,1.594441528141033e-05,0.02747168391942978,0.035421308130025864,0.10140541940927505
5315,1795.575332403183,5.557298209168948e-06,-0.0022693586070090532,0.035557765513658524,0.10017147660255432
5316,1795.90274310112,1.0413045856694225e-06,0.007203173357993364,0.03590721637010574,0.10017147660255432
5317,1796.2308847904205,1.160705869551748e-05,-0.03178500756621361,0.036638446152210236,0.09811490029096603
5318,1796.5589218139648,9.969592156267026e-07,0.051574308425188065,0.03688843175768852,0.09831880778074265
5319,1796.8865206241608,3.816788648691727e-06,-0.0029164075385779142,0.03706430643796921,0.09852621704339981
5320,1797.214388370514,7.104030714799592e-07,0.02378220483660698,0.03672470524907112,0.10068561136722565
5321,1797.5415580272675,4.001693469035672e-06,0.04982629790902138,0.03598393499851227,0.10089126974344254
5322,1797.8691492080688,2.596819683731155e-07,-0.00809959415346384,0.035925112664699554,0.10068561136722565
5323,1798.1966035366058,2.2680789868445572e-07,0.01148071140050888,0.03539413958787918,0.10140541940927505
5324,1798.523689031601,1.3685483281733468e-05,-0.01665865071117878,0.035468801856040955,0.10161107033491135
5325,1798.8515028953552,5.061416686658049e-06,0.010156990960240364,0.03555192053318024,0.10191955417394638
5326,1799.1792595386505,8.881283065420575e-06,0.02288518100976944,0.03670407831668854,0.1005827859044075
5327,1799.5067281723022,2.3225820768857375e-06,0.03247462585568428,0.03641173988580704,0.10047996044158936
5328,1799.8341982364655,1.821975274651777e-05,0.058032650500535965,0.03666745498776436,0.10140541940927505
5329,1800.1625938415527,7.274556992342696e-06,0.005947458557784557,0.036583829671144485,0.09976015985012054
5330,1800.491082906723,8.121592145471368e-06,-0.04475841298699379,0.03669346868991852,0.09749792516231537
5331,1800.8188707828522,1.012492248264607e-05,-0.03390109911561012,0.036662403494119644,0.09934884309768677
5332,1801.1461772918701,1.0477178875589743e-05,-0.01914178766310215,0.037424687296152115,0.10171390324831009
5333,1801.4747853279114,9.844425221672282e-06,0.07551165670156479,0.036931637674570084,0.10017147660255432
5334,1801.8037459850311,7.0363653321692254e-06,-0.004757269285619259,0.0368485301733017,0.1015082374215126
5335,1802.131686925888,2.4094681521091843e-06,-0.0012794517679139972,0.036803100258111954,0.10449027270078659
5336,1802.4593777656555,3.169724550389219e-06,-0.012946619652211666,0.03709237650036812,0.10212521255016327
5337,1802.7870581150055,3.846932031592587e-06,0.0470968559384346,0.03665071725845337,0.10078844428062439
5338,1803.1149833202362,7.9545279731974e-06,-0.0035143564455211163,0.03763161972165108,0.09811490029096603
5339,1803.4426009654999,1.2381132364680525e-05,-0.04499180242419243,0.03892924636602402,0.0991414338350296
5340,1803.7709476947784,2.0039310584252235e-06,0.05135444924235344,0.03769714757800102,0.09976015985012054
5341,1804.0988550186157,3.862608991767047e-06,-0.053997576236724854,0.03913335129618645,0.09770359098911285
5342,1804.426563501358,1.5983445109668537e-06,0.027953090146183968,0.039044301956892014,0.09749792516231537
5343,1804.7543017864227,2.8043100428476464e-06,-0.031112024560570717,0.03798333927989006,0.0987318679690361
5344,1805.0813646316528,1.4405697584152222e-05,0.03055565245449543,0.037232689559459686,0.0987318679690361
5345,1805.4085474014282,3.1618355933460407e-06,0.012012721039354801,0.038332536816596985,0.0987318679690361
5346,1805.7360780239105,5.584623977483716e-06,0.021359000355005264,0.0375467874109745,0.1005827859044075
5347,1806.063414812088,2.3842928840167588e-06,-0.03911818936467171,0.03746260330080986,0.10006864368915558
5348,1806.3909327983856,8.010637202460202e-07,0.025285856798291206,0.03766632452607155,0.10099410265684128
5349,1806.7181146144867,2.9891050417063525e-06,-0.010697581805288792,0.0377003476023674,0.10222804546356201
5350,1807.0458555221558,6.659569862677017e-06,0.03702322393655777,0.03776322677731514,0.1024336963891983
5351,1807.3738157749176,9.028153726831079e-06,0.015348179265856743,0.03720986843109131,0.10140541940927505
5352,1807.7014853954315,1.5159203030634671e-06,0.062273621559143066,0.03856421634554863,0.10274218022823334
5353,1808.0294063091278,1.0239649782306515e-05,0.041388146579265594,0.03756440803408623,0.10366763919591904
5354,1808.3567090034485,5.211457391851582e-06,0.010441417805850506,0.03814971446990967,0.103359155356884
5355,1808.6841387748718,3.420892198846559e-06,-0.017344899475574493,0.038231585174798965,0.10263936221599579
5356,1809.0120327472687,7.184522473835386e-06,-0.0589807964861393,0.03782903403043747,0.10490158200263977
5357,1809.3393731117249,5.581835011980729e-07,0.0344417579472065,0.03721185401082039,0.10366763919591904
5358,1809.6670746803284,5.72326189285377e-06,0.008214911445975304,0.03738846629858017,0.1042846068739891
5359,1809.9947800636292,1.3176734682929236e-05,-0.02584766410291195,0.037494953721761703,0.10469592362642288
5360,1810.322821855545,1.7989447087529697e-06,-0.0007733809761703014,0.037215329706668854,0.10366763919591904
5361,1810.6502349376678,9.898582902678754e-06,0.034843675792217255,0.03713354840874672,0.10346198827028275
5362,1810.9779787063599,3.350912720634369e-06,0.03266636282205582,0.037647049874067307,0.10181672126054764
5363,1811.3059396743774,3.5813839076581644e-06,-0.05194798856973648,0.03729560598731041,0.10253652930259705
5364,1811.6341660022736,5.0358730732114054e-06,0.020869994536042213,0.037428393959999084,0.10263936221599579
5365,1811.9618337154388,3.0660146421723766e-06,-0.021782007068395615,0.03786562755703926,0.10078844428062439
5366,1812.290461063385,5.31660305114201e-07,-0.018195854499936104,0.03807196021080017,0.10058103501796722
5367,1812.6187314987183,8.949115908762906e-06,0.018413111567497253,0.03869195654988289,0.10017147660255432
5368,1812.9468324184418,1.2763535778503865e-05,-0.01816372759640217,0.038644060492515564,0.10078844428062439
5369,1813.2741663455963,1.7690775848677731e-06,0.06491076946258545,0.038776982575654984,0.1005827859044075
5370,1813.6018815040588,1.8039153246718342e-06,-0.051782216876745224,0.03918128088116646,0.10140541940927505
5371,1813.9295508861542,5.763837634731317e-06,0.011223619803786278,0.03873720020055771,0.10037712752819061
5372,1814.2567801475525,2.1889532035856973e-06,0.029647542163729668,0.03918378800153732,0.09996581077575684
5373,1814.584438085556,7.021064448053949e-06,-0.09123397618532181,0.0380905419588089,0.10078844428062439
5374,1814.9122822284698,1.2389022231218405e-05,-0.016671592369675636,0.037124376744031906,0.10263936221599579
5375,1815.239842414856,1.2253429986230913e-06,-0.0583767294883728,0.03748396039009094,0.10263936221599579
5376,1815.5676219463348,5.495011464518029e-06,-0.09633442014455795,0.037339430302381516,0.10356481373310089
5377,1815.8953127861023,1.6234776012424845e-06,0.08299139142036438,0.036810778081417084,0.10449027270078659
5378,1816.22349858284,3.249430847063195e-06,0.028114523738622665,0.03664818033576012,0.1061355248093605
5379,1816.5510139465332,6.176577699079644e-06,-0.0041599939577281475,0.03656642511487007,0.10531289875507355
5380,1816.8788373470306,8.461256584268995e-06,-0.050045762211084366,0.036104749888181686,0.1052100658416748
5381,1817.2065651416779,7.384592663584044e-06,0.0029468582943081856,0.036190904676914215,0.10438743978738785
5382,1817.5344445705414,8.364778295799624e-06,-0.013956891372799873,0.037709977477788925,0.11065998673439026
5383,1817.861810684204,5.247778517514234e-06,0.017175918444991112,0.03776342794299126,0.10870624333620071
5384,1818.189526796341,9.907682851917343e-07,0.0024504505563527346,0.037506889551877975,0.1061355248093605
5385,1818.5169551372528,5.109439371153712e-06,0.012172248214483261,0.036964051425457,0.10716380923986435
5386,1818.8449804782867,6.056133315723855e-06,0.046787574887275696,0.037199292331933975,0.10757512599229813
5387,1819.1723983287811,1.8782834558805916e-06,0.026436928659677505,0.036870524287223816,0.10623835772275925
5388,1819.5001690387726,1.9784081814577803e-05,-0.007337064482271671,0.03721921518445015,0.10664967447519302
5389,1819.8281061649323,8.376373017426886e-08,-0.005697264336049557,0.037594154477119446,0.10757512599229813
5390,1820.1560318470001,2.182075832024566e-06,-0.050220031291246414,0.03751881793141365,0.10695815831422806
5391,1821.2565772533417,1.366562628390966e-06,0.011774446815252304,0.03815186768770218,0.10829491913318634
5392,1821.5844421386719,1.4219510376278777e-05,0.03273208811879158,0.03742316737771034,0.1070609837770462
5393,1821.9120650291443,6.915931294315669e-07,0.00158807507250458,0.03855455666780472,0.10736946761608124
5394,1822.2399475574493,6.5691465351847e-06,0.016557330265641212,0.03858998045325279,0.11107129603624344
5395,1822.5675065517426,1.6610600823696586e-06,0.015502257272601128,0.037485670298337936,0.10963169485330582
5396,1822.8953461647034,6.01054625803954e-06,-0.07735747843980789,0.037195269018411636,0.11035150289535522
5397,1823.2231304645538,2.4708413093321724e-06,0.0003376054810360074,0.037459127604961395,0.11168826371431351
5398,1823.5513203144073,1.5347917724284343e-05,0.09087549149990082,0.03835058957338333,0.11045432090759277
5399,1823.8794116973877,8.691979928698856e-06,-0.04105483740568161,0.037500787526369095,0.11209958046674728
5400,1824.2078430652618,8.544892807549331e-06,0.03142472356557846,0.03725504130125046,0.11127695441246033
5401,1824.5353927612305,2.7757309908338357e-06,0.007305637467652559,0.03740886598825455,0.10788361728191376
5402,1824.8640077114105,2.402788823019364e-06,-0.002326765563338995,0.037204887717962265,0.1070609837770462
5403,1825.191772699356,3.0590174446842866e-06,-0.014124851673841476,0.03816257789731026,0.10664967447519302
5404,1825.5197145938873,1.3447843230096623e-05,-0.006650223396718502,0.03945012763142586,0.1052100658416748
5405,1825.8477971553802,8.534841072105337e-06,-0.01932242326438427,0.039880335330963135,0.10490158200263977
5406,1826.1754546165466,5.354576842364622e-06,-0.07860571891069412,0.0382964201271534,0.1070609837770462
5407,1826.5029599666595,5.144538590684533e-06,-0.014928869903087616,0.03791223466396332,0.1070609837770462
5408,1826.8311522006989,5.57824432689813e-06,-0.01962163858115673,0.037316884845495224,0.10839775204658508
5409,1827.1586072444916,1.3457553222906427e-06,0.01902584917843342,0.037863872945308685,0.10654684156179428
5410,1827.4869499206543,1.3146200217306614e-07,0.06900849938392639,0.03773538023233414,0.10922037810087204
5411,1827.8147552013397,2.0235202100593597e-06,-0.03181394562125206,0.03686806932091713,0.11076280474662781
5412,1828.1425552368164,7.12618202669546e-06,-0.009426872245967388,0.03652632236480713,0.1098373532295227
5413,1828.4704213142395,2.2690962850901997e-06,-0.04355480521917343,0.03597431257367134,0.11096847057342529
5414,1828.7987821102142,1.2254835382918827e-05,0.02098933607339859,0.03718983381986618,0.10911756008863449
5415,1829.1263177394867,6.247146302484907e-06,-0.0044009448029100895,0.03783179074525833,0.10788361728191376
5416,1829.4543895721436,4.0115045862876286e-07,0.005987038370221853,0.03880038857460022,0.10592986643314362
5417,1829.7819590568542,7.21840751793934e-06,0.03895040228962898,0.03723079711198807,0.10767795145511627
5418,1830.109675168991,1.1158955430801143e-06,0.002434277441352606,0.036886781454086304,0.10963169485330582
5419,1830.43714261055,3.6668127449956955e-06,0.020250553265213966,0.03665236011147499,0.10644400864839554
5420,1830.7651064395905,8.880437235347927e-06,-0.04737688601016998,0.037569474428892136,0.10634118318557739
5421,1831.0925817489624,8.190647349692881e-06,0.009287319146096706,0.037178706377744675,0.1070609837770462
5422,1831.4203400611877,2.5262734197895043e-05,-0.0433228425681591,0.037612445652484894,0.10479875653982162
5423,1831.7476975917816,3.1852277970756404e-06,0.06580856442451477,0.03721282631158829,0.10623835772275925
5424,1832.075926065445,4.342260808698484e-07,0.056919164955616,0.036748241633176804,0.10788361728191376
5425,1832.4036302566528,1.1477752650534967e-06,0.034571707248687744,0.03693259134888649,0.10736946761608124
5426,1832.7313072681427,5.145061095390702e-06,-0.013859613798558712,0.03669356182217598,0.1052100658416748
5427,1833.0594992637634,1.2786621539362386e-07,0.019494034349918365,0.03737923130393028,0.1042846068739891
5428,1833.3871903419495,7.453500074916519e-06,-0.018421154469251633,0.037391070276498795,0.10315349698066711
5429,1833.714929819107,5.2423993111005984e-06,0.013041140511631966,0.03680747374892235,0.10037712752819061
5430,1834.0429368019104,1.2259333743713796e-05,0.013231812044978142,0.035923171788454056,0.10305066406726837
5431,1834.3713681697845,9.135921573033556e-06,-0.008600132539868355,0.035504914820194244,0.10366763919591904
5432,1834.69899892807,4.891655407845974e-06,0.019376344978809357,0.03495112061500549,0.10500441491603851
5433,1835.0276536941528,1.0770882909127977e-05,0.0035986113362014294,0.03542460501194,0.1024336963891983
5434,1835.355625152588,5.295737082633423e-06,-0.004895408637821674,0.035576604306697845,0.10191955417394638
5435,1835.6832706928253,1.6297388356179e-05,-0.0330396331846714,0.034905727952718735,0.10263936221599579
5436,1836.0112309455872,9.333643902209587e-06,0.02206188626587391,0.035309407860040665,0.10253652930259705
5437,1836.3392367362976,1.0721690159698483e-05,-0.041371021419763565,0.03395852819085121,0.10315349698066711
5438,1836.6673917770386,7.315391030715546e-06,-0.008947714231908321,0.035049185156822205,0.10305066406726837
5439,1836.994687795639,9.4327597253141e-06,-0.006480066105723381,0.03435265272855759,0.10449027270078659
5440,1837.3224897384644,4.969119345332729e-06,0.030315961688756943,0.0353594608604908,0.10366763919591904
5441,1837.6501939296722,1.958540451596491e-06,0.00646661501377821,0.03541647270321846,0.10459309816360474
5442,1837.9778578281403,5.717946805816609e-06,-0.06912665069103241,0.03512076288461685,0.10500441491603851
5443,1838.305167913437,4.119430741411634e-06,0.005729976575821638,0.034331340342760086,0.1070609837770462
5444,1838.6329526901245,6.970421964069828e-06,-0.016344087198376656,0.0346762090921402,0.10582704097032547
5445,1838.962008714676,8.592673111706972e-06,0.04252314567565918,0.034897007048130035,0.10654684156179428
5446,1839.2897546291351,3.022779537786846e-06,0.07564671337604523,0.035377226769924164,0.10572421550750732
5447,1839.6172032356262,4.457467639440438e-06,0.010544121265411377,0.03514228016138077,0.10788361728191376
5448,1839.9447045326233,1.1965090607191087e-06,0.05066229775547981,0.03596216067671776,0.1100430116057396
5449,1840.2724692821503,2.196778723373427e-06,-0.007474512793123722,0.03732537105679512,0.1079864352941513
5450,1840.5997731685638,5.080177743366221e-06,-0.017913348972797394,0.036953769624233246,0.10736946761608124
5451,1840.9275434017181,1.0309256140317302e-05,0.05145559832453728,0.0366264209151268,0.10716380923986435
5452,1841.256353378296,1.7699217096378561e-06,0.04245836287736893,0.03805561736226082,0.10572421550750732
5453,1841.583680152893,4.3593405507635907e-07,-0.03151422739028931,0.03813431039452553,0.10366763919591904
5454,1841.911140680313,1.00126953839208e-05,-0.027230724692344666,0.03831401467323303,0.10562138259410858
5455,1842.2386457920074,1.0689400369301438e-06,0.045337457209825516,0.03759128227829933,0.10685532540082932
5456,1842.5668470859528,2.1540090529015288e-05,0.02041792869567871,0.03651147335767746,0.10664967447519302
5457,1842.894861459732,5.910660547669977e-06,-0.02602798119187355,0.038295645266771317,0.10274218022823334
5458,1843.222497701645,1.4149512708172551e-06,-0.009986593388020992,0.038629017770290375,0.10325632989406586
5459,1843.5505211353302,1.2303862604312599e-06,0.017362885177135468,0.03823014348745346,0.10397612303495407
5460,1843.8783135414124,6.171776021801634e-06,0.01913384348154068,0.03805246204137802,0.10346198827028275
5461,1844.206265926361,1.0131664566870313e-05,-0.037598617374897,0.037451859563589096,0.10490158200263977
5462,1844.534422159195,6.275829946389422e-06,-0.04743630439043045,0.03804926574230194,0.10397612303495407
5463,1844.8617680072784,1.7572563137946418e-06,-0.07348769158124924,0.03703230619430542,0.10500441491603851
5464,1845.1896953582764,9.073539331438951e-06,0.02509080432355404,0.03774628788232803,0.103359155356884
5465,1845.5173635482788,1.0951834156003315e-05,-0.01153763011097908,0.03569408133625984,0.1061355248093605
5466,1845.844981431961,2.5089211703743786e-06,-0.041815806180238724,0.035559870302677155,0.10973452776670456
5467,1846.1725101470947,5.62544482818339e-06,0.01088666170835495,0.03512772545218468,0.11168826371431351
5468,1846.5013241767883,4.0818617890181486e-06,0.056525979191064835,0.0350307822227478,0.10932321101427078
5469,1847.5976531505585,5.6577064242446795e-06,0.03142493963241577,0.03542010858654976,0.10880906879901886
5470,1847.9256527423859,8.887815056368709e-06,-0.038801372051239014,0.03541700169444084,0.10870624333620071
5471,1848.2530443668365,1.2455745491024572e-05,-0.055528946220874786,0.035241253674030304,0.10778078436851501
5472,1848.580665588379,9.617779141990468e-07,-0.0047149681486189365,0.03505360335111618,0.10829491913318634
5473,1848.9085273742676,1.420045663280689e-07,-0.014596858061850071,0.034686099737882614,0.10736946761608124
5474,1849.2362370491028,3.5585933346737875e-06,-0.052964791655540466,0.03493228927254677,0.11086563766002655
5475,1849.5637652873993,9.42289534577867e-06,-0.04738830029964447,0.03512944281101227,0.11024866998195648
5476,1849.8925523757935,7.709327292104717e-06,0.0436917282640934,0.03506949916481972,0.11076280474662781
5477,1850.2206435203552,1.9108690594293876e-06,-0.015149476006627083,0.03491619974374771,0.10551854968070984
5478,1850.548573732376,1.0691520401451271e-05,0.004706432577222586,0.03502433001995087,0.10603269934654236
5479,1850.8774647712708,1.7521339032100514e-05,0.007723172660917044,0.03496744856238365,0.10829491913318634
5480,1851.2044405937195,8.720700861886144e-06,0.026906626299023628,0.03508004918694496,0.10623835772275925
5481,1851.531819820404,1.1484073183964938e-05,0.008588039316236973,0.035513486713171005,0.10644400864839554
5482,1851.8596861362457,1.3487814385371166e-06,0.008309821598231792,0.03544733300805092,0.10664967447519302
5483,1852.1875643730164,6.982229933782946e-06,-0.04969879984855652,0.035562604665756226,0.1070609837770462
5484,1852.5150074958801,6.198166829562979e-06,-0.05182557553052902,0.03578491881489754,0.1052100658416748
5485,1852.842806339264,5.633932687487686e-06,0.027204016223549843,0.0367167666554451,0.10572421550750732
5486,1853.170372247696,1.0256065252178814e-05,0.019042858853936195,0.03590322658419609,0.10623835772275925
5487,1853.4982206821442,5.685777068720199e-06,-0.016304604709148407,0.03598567470908165,0.10819210112094879
5488,1853.8266661167145,7.431952326442115e-06,0.09352787584066391,0.03669515252113342,0.1052100658416748
5489,1854.1546595096588,6.065986781322863e-06,-0.051838960498571396,0.03584224730730057,0.10510724782943726
5490,1854.4820852279663,1.1419885595387314e-05,-0.009271974675357342,0.03462207689881325,0.10695815831422806
5491,1854.8117332458496,1.2661097571253777e-05,0.025501281023025513,0.03460031747817993,0.11107129603624344
5492,1855.139494895935,2.459584493408329e-06,-0.003460040083155036,0.03483520448207855,0.11035150289535522
5493,1855.46728849411,3.969547378801508e-06,0.02217579074203968,0.03465184569358826,0.10901472717523575
5494,1855.7957129478455,4.107737368030939e-06,-0.03945004194974899,0.034598156809806824,0.10901472717523575
5495,1856.1233220100403,3.2112229746417142e-06,0.0026723502669483423,0.035502608865499496,0.11137977987527847
5496,1856.4511368274689,1.1097835340478923e-05,0.0329410694539547,0.03529045730829239,0.10963169485330582
5497,1856.778552055359,8.091526069620159e-06,0.0006724715349264443,0.03522006422281265,0.10922037810087204
5498,1857.1061947345734,8.547443030693103e-06,0.007862376980483532,0.03534727916121483,0.1061355248093605
5499,1857.4336669445038,9.573380339134019e-06,-0.011482388712465763,0.03570074960589409,0.11055715382099152
5500,1857.7610883712769,4.036146492580883e-06,0.07191728800535202,0.036288242787122726,0.11384766548871994
5501,1858.0890731811523,8.479129974148236e-06,-0.005403174553066492,0.03714856505393982,0.11199674755334854
5502,1858.416799545288,1.0665025911293924e-05,0.03884614259004593,0.036539480090141296,0.11076280474662781
5503,1858.744532585144,2.1562809706665576e-06,0.016813136637210846,0.03589043393731117,0.10952886193990707
5504,1859.0723223686218,2.4055048015725333e-06,-0.011857201345264912,0.035833269357681274,0.11076280474662781
5505,1859.4004323482513,6.290119927143678e-06,0.036232683807611465,0.035455260425806046,0.10850058495998383
5506,1859.7283177375793,7.775688573019579e-06,-0.013087577186524868,0.034965138882398605,0.10747230052947998
5507,1860.0555365085602,3.3785913728934247e-06,-0.014820274896919727,0.035416096448898315,0.10623835772275925
5508,1860.3832926750183,3.987633590440964e-06,0.006532001309096813,0.03584351763129234,0.10685532540082932
5509,1860.711368560791,1.4683448171126656e-05,-0.05508232116699219,0.03591013327240944,0.10839775204658508
5510,1861.0390040874481,1.8373375496594235e-05,0.03320085629820824,0.03649100661277771,0.10449027270078659
5511,1861.3669710159302,4.376468041300541e-06,-0.01826433837413788,0.0365309901535511,0.10356481373310089
5512,1861.694414138794,1.1010750313289464e-05,0.035287484526634216,0.036588285118341446,0.10305066406726837
5513,1862.0219564437866,5.016908289690036e-06,-0.04915989190340042,0.03650181367993355,0.10284501314163208
5514,1862.3496358394623,1.4786603969696444e-05,0.0269892830401659,0.03610777109861374,0.1042846068739891
5515,1862.6778826713562,5.279826382320607e-06,0.03255670890212059,0.03644000366330147,0.10767795145511627
5516,1863.0056564807892,8.06065509095788e-06,0.03546183928847313,0.036053795367479324,0.10469592362642288
5517,1863.333046913147,3.179101895511849e-06,-0.03979607671499252,0.035919126123189926,0.10716380923986435
5518,1863.6607594490051,5.917296221014112e-06,0.01840723678469658,0.036111634224653244,0.1079864352941513
5519,1863.9889664649963,2.1080090846226085e-06,-0.034959640353918076,0.03590348735451698,0.10562138259410858
5520,1864.3166382312775,2.6390755465399707e-06,0.009596939198672771,0.03608241304755211,0.10551854968070984
5521,1864.6440694332123,2.3688040528213605e-05,0.059903983026742935,0.037062421441078186,0.10140541940927505
5522,1864.9720165729523,2.6601172066875733e-05,0.03354900702834129,0.035773418843746185,0.1024336963891983
5523,1865.299887895584,5.923643129790435e-06,-0.02858789823949337,0.036071889102458954,0.103359155356884
5524,1865.627332687378,8.054035788518377e-06,-0.001221378450281918,0.03594638779759407,0.10233087092638016
5525,1865.9550149440765,7.953849490149878e-06,0.06300509721040726,0.035831425338983536,0.10356481373310089
5526,1866.2822895050049,1.0471992936800234e-05,-0.08929838240146637,0.03579025715589523,0.10078844428062439
5527,1866.6098318099976,2.5605925202398794e-06,-0.01455013733357191,0.0356941781938076,0.10078844428062439
5528,1866.9376595020294,6.200849043125345e-07,-0.022848546504974365,0.0357162170112133,0.10253652930259705
5529,1867.2654094696045,4.825018891096988e-07,0.027969473972916603,0.03634408861398697,0.10140541940927505
5530,1867.5942978858948,1.0952402362818248e-06,-0.006670672912150621,0.036245107650756836,0.1015082374215126
5531,1867.9218418598175,2.0285581285861554e-06,0.055451955646276474,0.03659516200423241,0.10089126974344254
5532,1868.249095916748,1.1923835927518667e-06,0.04219476133584976,0.03660581633448601,0.10078844428062439
5533,1868.57634806633,8.035238352022134e-06,0.01681346446275711,0.03683439642190933,0.10161107033491135
5534,1868.9041638374329,8.976113349490333e-06,0.04183081537485123,0.03753766044974327,0.09893753379583359
5535,1869.2317962646484,3.6073729461350013e-06,0.022424066439270973,0.036994386464357376,0.10140541940927505
5536,1869.5601217746735,1.5491114027099684e-05,-0.0027759599033743143,0.037378616631031036,0.10202238708734512
5537,1869.8882203102112,2.302795337527641e-06,0.014396753162145615,0.03754770755767822,0.1024336963891983
5538,1870.2164237499237,1.0252806532662362e-05,0.023822855204343796,0.03701307252049446,0.10109692811965942
5539,1870.543957233429,1.1678221198963001e-05,-0.017359934747219086,0.03849349915981293,0.09914318472146988
5540,1870.8716442584991,8.236714165832382e-06,0.03388514369726181,0.03779539093375206,0.09790924191474915
5541,1871.1999952793121,1.3887123714084737e-05,0.04441260173916817,0.038451287895441055,0.09667529910802841
5542,1871.5274305343628,9.134017091128044e-06,-0.007514807861298323,0.03866460919380188,0.09770359098911285
5543,1871.8548967838287,9.494663117948221e-07,0.008165720850229263,0.038265496492385864,0.10017147660255432
5544,1872.1828956604004,8.575698302593082e-06,-0.024511942639946938,0.03781044855713844,0.10233087092638016
5545,1872.5108737945557,5.957266239420278e-06,0.0439954474568367,0.037571486085653305,0.09976015985012054
5546,1872.8389382362366,9.533084266877268e-06,-0.01239846833050251,0.03753690421581268,0.10017147660255432
5547,1873.9437308311462,2.267422496515792e-05,0.026475301012396812,0.037772923707962036,0.09729227423667908
5548,1874.2715828418732,1.1743491995730437e-05,-0.027590248733758926,0.0374811515212059,0.09749792516231537
5549,1874.5992963314056,5.295188657328254e-06,0.02834734320640564,0.03704005852341652,0.09934884309768677
5550,1874.9268333911896,1.6655347280902788e-05,-0.023153135553002357,0.03635396808385849,0.10171390324831009
5551,1875.2549395561218,1.0597261280054227e-05,-0.03514658287167549,0.03682626038789749,0.09842338413000107
5552,1875.5820083618164,3.8103212318674196e-06,0.03001396171748638,0.037092868238687515,0.10006864368915558
5553,1875.909625530243,7.647808160982095e-06,-0.022832103073596954,0.036762554198503494,0.10202238708734512
5554,1876.2372002601624,9.55980249273125e-06,-0.01987375319004059,0.03734181821346283,0.09811490029096603
5555,1876.5647716522217,6.54859104542993e-06,0.017799019813537598,0.03703528642654419,0.10037712752819061
5556,1876.892648935318,3.278052190580638e-06,-0.029118353500962257,0.036583855748176575,0.09945166856050491
5557,1877.2203912734985,1.2399055776768364e-05,-0.044361405074596405,0.03698455169796944,0.09945166856050491
5558,1877.5481405258179,2.008676574405399e-06,-0.05795055255293846,0.037147071212530136,0.09832055866718292
5559,1877.875483751297,7.762952009215951e-06,0.022030534222722054,0.03680591285228729,0.09904035180807114
5560,1878.2029254436493,4.761062427860452e-06,-0.002548012649640441,0.03639866039156914,0.10078844428062439
5561,1878.5304412841797,6.232786745385965e-06,-0.011933826841413975,0.036345578730106354,0.10089126974344254
5562,1878.8582997322083,1.0239031325909309e-05,0.007136807776987553,0.036329235881567,0.10037712752819061
5563,1879.1856379508972,9.615320777811576e-06,0.061167921870946884,0.036992259323596954,0.10068561136722565
5564,1879.5134003162384,5.104757747176336e-06,-0.01985739730298519,0.037391990423202515,0.09996581077575684
5565,1879.8405747413635,3.2380760330852354e-06,0.017290323972702026,0.0380764901638031,0.09832055866718292
5566,1880.1685996055603,3.6364483548823046e-06,-0.0019975542090833187,0.03875798359513283,0.09832055866718292
5567,1880.496113538742,3.585504600778222e-06,0.048509374260902405,0.038949597626924515,0.0996573269367218
5568,1880.8258707523346,1.2872746083303355e-05,-0.02123982645571232,0.03802783787250519,0.10119975358247757
5569,1881.153472185135,1.1712059858837165e-05,0.02763538621366024,0.03807540610432625,0.1015082374215126
5570,1881.4805235862732,3.300416437923559e-06,0.07189277559518814,0.03805297985672951,0.10161107033491135
5571,1881.808189868927,3.6456883663049666e-06,-0.019943522289395332,0.0379180908203125,0.10161107033491135
5572,1882.1359894275665,7.975721928232815e-06,-0.004705572035163641,0.0379662960767746,0.10017147660255432
5573,1882.4635944366455,1.934931606228929e-05,0.03483042120933533,0.03810560703277588,0.10099410265684128
5574,1882.791158914566,1.037675428960938e-05,0.048362188041210175,0.03780423849821091,0.10191955417394638
5575,1883.1186654567719,2.3592833713337313e-06,0.10479707270860672,0.03818866237998009,0.10089126974344254
5576,1883.4470119476318,9.870711892290274e-07,0.01064645778387785,0.03810787573456764,0.10047996044158936
5577,1883.7748906612396,1.1156526852573734e-05,-0.03839651122689247,0.03870505094528198,0.09934884309768677
5578,1884.1028006076813,1.1879078556376044e-06,0.018110187724232674,0.03995130583643913,0.09832055866718292
5579,1884.4304370880127,8.611095836386085e-06,-0.02187759056687355,0.03904147818684578,0.09852621704339981
5580,1884.7582988739014,1.189658291878004e-06,0.058479297906160355,0.039611171931028366,0.10222804546356201
5581,1885.0862429141998,1.985329390663537e-06,-0.006620480678975582,0.03880693018436432,0.10366763919591904
5582,1885.4137058258057,6.566964657395147e-06,-0.01460499968379736,0.03871386870741844,0.10284501314163208
5583,1885.7410604953766,3.822787864038446e-09,0.014735372737050056,0.03880627080798149,0.10490158200263977
5584,1886.0687942504883,1.3321181540959515e-05,-0.061611395329236984,0.03818204626441002,0.10438743978738785
5585,1886.396407842636,2.830463756708923e-07,-0.004192201886326075,0.03865873068571091,0.10315349698066711
5586,1886.7235379219055,9.596758445695741e-07,0.008798417635262012,0.038994383066892624,0.10191955417394638
5587,1887.051016330719,4.819575224246364e-06,-0.03634974732995033,0.038469891995191574,0.10325632989406586
5588,1887.3786838054657,7.586560968775302e-06,-0.06500911712646484,0.03808872029185295,0.10377047210931778
5589,1887.7062516212463,6.385133474395843e-06,-0.026506837457418442,0.03808864951133728,0.10171390324831009
5590,1888.0338339805603,5.896708444197429e-06,-0.026120463386178017,0.038039714097976685,0.10551854968070984
5591,1888.361100435257,3.7097565837029833e-06,0.012428960762917995,0.03847941756248474,0.10479875653982162
5592,1888.6890392303467,4.086100489075761e-06,-0.0035491036251187325,0.03845330700278282,0.10387330502271652
5593,1889.0163209438324,6.696013770124409e-06,-0.08216585963964462,0.03845759481191635,0.10644400864839554
5594,1889.3438704013824,1.3571188901551068e-06,0.0231440681964159,0.03907991945743561,0.1052100658416748
5595,1889.671926498413,4.3164095586689655e-06,0.04250263422727585,0.03909449651837349,0.10397612303495407
5596,1889.999326467514,6.990626388869714e-07,0.023844925686717033,0.03848670423030853,0.1024336963891983
5597,1890.3268756866455,1.6521782526979223e-05,-0.002694029826670885,0.039223603904247284,0.1024336963891983
5598,1890.6563227176666,6.968552952457685e-06,0.009387609548866749,0.03988518938422203,0.10037712752819061
5599,1890.9844241142273,5.255615178612061e-06,-0.04610910266637802,0.03959653526544571,0.10099410265684128
5600,1891.3120477199554,1.7303443655691808e-06,0.007267728913575411,0.03972722962498665,0.10212521255016327
5601,1891.6396420001984,5.1667784646269865e-06,0.03829123452305794,0.03895037993788719,0.09996581077575684
5602,1891.9671397209167,6.357079769259144e-07,-0.008265001699328423,0.03933403640985489,0.10068561136722565
5603,1892.2955572605133,1.0113312782777939e-05,0.009113005362451077,0.03877582773566246,0.10068561136722565
5604,1892.6243815422058,8.51136792334728e-06,-0.043067567050457,0.03957974165678024,0.09832055866718292
5605,1892.952358007431,1.974856058950536e-05,-0.02477375976741314,0.03935709595680237,0.0996573269367218
5606,1893.2806935310364,1.0391469913884066e-05,0.05182178318500519,0.03906157240271568,0.10017147660255432
5607,1893.6080996990204,1.7730658328218851e-06,-0.02241615764796734,0.038573265075683594,0.09986298531293869
5608,1893.9366199970245,7.745733796582499e-07,-0.0012192833237349987,0.03836383670568466,0.10078844428062439
5609,1894.264535665512,9.349244464829098e-06,-0.00011146068572998047,0.03872862830758095,0.09893753379583359
5610,1894.5923845767975,4.772020020027412e-06,0.03669391945004463,0.03841952607035637,0.09852621704339981
5611,1894.9193596839905,4.447923402040033e-06,0.019985396414995193,0.03841080516576767,0.09893753379583359
5612,1895.2471854686737,5.513903715836932e-07,0.03366204723715782,0.03830304369330406,0.09986298531293869
5613,1895.574854850769,5.247038643574342e-07,-0.00843637902289629,0.037799011915922165,0.09976015985012054
5614,1895.902587890625,2.3320969830820104e-06,0.008943992666900158,0.03747923672199249,0.09646964818239212
5615,1896.2298564910889,5.0757257668010425e-06,0.0037406969349831343,0.037391308695077896,0.09852621704339981
5616,1896.5572233200073,1.4387231203727424e-05,-0.02196379192173481,0.03825930505990982,0.09770359098911285
5617,1896.8847568035126,9.211854376189876e-06,0.011418645270168781,0.03746974095702171,0.09749792516231537
5618,1897.212554693222,2.9457964956236538e-06,0.009937483817338943,0.03788796812295914,0.0978064090013504
5619,1897.5397658348083,4.661902039515553e-06,0.007915899157524109,0.037234827876091,0.09811490029096603
5620,1897.8674492835999,1.8472509282219107e-06,-0.024329623207449913,0.03640112280845642,0.09893753379583359
5621,1898.1951715946198,1.5792926205904223e-05,0.01938570849597454,0.03722946718335152,0.09729227423667908
5622,1898.5239779949188,2.3848897399147972e-06,-0.031105441972613335,0.036876700818538666,0.09770359098911285
5623,1898.8514585494995,1.23600866572815e-05,0.0013619231758639216,0.03630418702960014,0.09708661586046219
5624,1899.179113149643,1.0640636901371181e-05,-0.0009869474451988935,0.03562820702791214,0.09832055866718292
5625,1899.5094170570374,1.981751665880438e-05,0.003200153587386012,0.03540894761681557,0.09862904995679855
5626,1900.604950428009,2.4840630885591963e-06,0.014211667701601982,0.034898992627859116,0.09955450147390366
5627,1900.9324314594269,2.0992363261029823e-06,-0.027988620102405548,0.03536855801939964,0.09749792516231537
5628,1901.2598612308502,5.422144113254035e-06,-0.03279517963528633,0.03511450067162514,0.09821772575378418
5629,1901.588366985321,3.969636509282282e-06,0.033803995698690414,0.034893766045570374,0.09914318472146988
5630,1901.9158940315247,1.8875422028941102e-05,0.0801466628909111,0.035002682358026505,0.09821772575378418
5631,1902.2440996170044,3.7483782762137707e-06,0.09231160581111908,0.03479656204581261,0.09893753379583359
5632,1902.5718626976013,4.520331913226983e-06,-0.018245119601488113,0.034954167902469635,0.09914318472146988
5633,1902.899451494217,4.48562695964938e-06,0.014889534562826157,0.03534199669957161,0.09811490029096603
5634,1903.2269353866577,1.8341125951337744e-06,0.023769116029143333,0.035475388169288635,0.09790924191474915
5635,1903.5549321174622,1.9674109353218228e-05,-0.018935829401016235,0.03596341237425804,0.09749792516231537
5636,1903.8828885555267,2.66912616098125e-06,0.01398730929940939,0.03604275360703468,0.0968809574842453
5637,1904.210726261139,1.669889115873957e-06,-0.02320025861263275,0.03540623188018799,0.09862904995679855
5638,1904.5383257865906,1.8909604477812536e-05,0.01437452994287014,0.035449665039777756,0.09708661586046219
5639,1904.8675410747528,6.4228825067402795e-06,0.008243481628596783,0.03559563308954239,0.09883470088243484
5640,1905.1954391002655,8.827370947983582e-06,0.043129708617925644,0.035777054727077484,0.09811490029096603
5641,1905.522893667221,1.2264426004549023e-05,-0.023495854809880257,0.03558455780148506,0.09729227423667908
5642,1905.8514127731323,7.317182280530687e-06,-0.049281589686870575,0.03524937108159065,0.09667529910802841
5643,1906.1789860725403,4.089238700544229e-06,0.03641650453209877,0.03557981923222542,0.0968809574842453
5644,1906.5074722766876,4.709081622422673e-06,-0.02892601676285267,0.036031171679496765,0.09605833142995834
5645,1906.8353703022003,2.1426856164907804e-06,-0.011209879070520401,0.03655475750565529,0.09790924191474915
5646,1907.162927865982,5.151810000825208e-06,0.0007612061453983188,0.037078406661748886,0.09770359098911285
5647,1907.4916949272156,2.728299364207487e-07,-0.0507788360118866,0.03660222887992859,0.09657246619462967
5648,1907.819536447525,2.80948529507441e-06,0.008474091999232769,0.03605351224541664,0.09708661586046219
5649,1908.1468138694763,3.96267432734021e-06,0.02441391907632351,0.03632805123925209,0.09832055866718292
5650,1908.4745512008667,4.18805666413391e-06,-0.04333821311593056,0.03660891577601433,0.0950300395488739
5651,1908.8020460605621,3.326401383674238e-06,0.003434749785810709,0.036577578634023666,0.09760075807571411
5652,1909.1293818950653,6.196971298777498e-06,-0.02941102348268032,0.03658801317214966,0.09770359098911285
5653,1909.4566280841827,4.429738510225434e-06,0.029004070907831192,0.036797381937503815,0.09842338413000107
5654,1909.7841351032257,7.6987507782178e-06,0.026482924818992615,0.03633611649274826,0.09904035180807114
5655,1910.1118624210358,1.009668176266132e-05,-0.001528646913357079,0.03635798767209053,0.09718944132328033
5656,1910.4407122135162,2.8950712476216722e-06,-0.019766738638281822,0.03622206673026085,0.09821772575378418
5657,1910.7679598331451,3.279889597251895e-06,-0.027355827391147614,0.036209672689437866,0.09801207482814789
5658,1911.0962677001953,1.8129689124180004e-05,-0.019229866564273834,0.037147000432014465,0.09544135630130768
5659,1911.4241516590118,6.655716333625605e-06,0.0523301400244236,0.03783399239182472,0.09523570537567139
5660,1911.7536134719849,2.127777861460345e-06,0.000625641318038106,0.03911802917718887,0.09585092216730118
5661,1912.0799493789673,2.3050974050420336e-05,0.044996365904808044,0.03973110020160675,0.09718769043684006
5662,1912.4074568748474,1.0201961231359746e-05,-0.005167093593627214,0.038797806948423386,0.09420566260814667
5663,1912.7354338169098,7.207414455479011e-06,-0.04479885846376419,0.03816937282681465,0.09544135630130768
5664,1913.0629580020905,1.861951568571385e-05,0.002846846589818597,0.0381258986890316,0.09811314940452576
5665,1913.3907680511475,9.983720701711718e-06,-0.01152273640036583,0.03813762590289116,0.09667529910802841
5666,1913.7184545993805,5.679170840267034e-07,-0.011837935075163841,0.037732742726802826,0.0987318679690361
5667,1914.0463817119598,1.1900481695192866e-05,-0.05408027395606041,0.037123218178749084,0.09914318472146988
5668,1914.3744282722473,1.736139165586792e-05,-0.01944940723478794,0.03798436373472214,0.09883470088243484
5669,1914.7017636299133,1.2961246284248773e-05,0.04988687485456467,0.03797903656959534,0.10047996044158936
5670,1915.0295987129211,2.1429591470223386e-06,0.08522963523864746,0.0384809672832489,0.0987318679690361
5671,1915.356780052185,6.863232556497678e-06,0.06427448242902756,0.037506356835365295,0.09924601763486862
5672,1915.6849598884583,6.832897724962095e-06,-0.0140624875202775,0.03787878528237343,0.10068561136722565
5673,1916.012456893921,4.445202193892328e-06,0.04003916680812836,0.03863953426480293,0.09832055866718292
5674,1916.3402700424194,3.8017897168174386e-06,-0.012259437702596188,0.03898036107420921,0.09708661586046219
5675,1916.6680765151978,2.3810466700524557e-06,-0.05011719465255737,0.037866245955228806,0.09832055866718292
5676,1916.9956829547882,5.456789949676022e-06,-0.014550447463989258,0.038134463131427765,0.09811490029096603
5677,1917.3232760429382,4.826909844268812e-06,-0.004854040220379829,0.038440968841314316,0.09801207482814789
5678,1917.6507692337036,2.7769276584876934e-06,0.033377986401319504,0.03834473341703415,0.10140541940927505
5679,1917.9792776107788,4.931456714984961e-06,0.008683293126523495,0.03817538917064667,0.10181672126054764
5680,1918.306961774826,1.1692200132529251e-05,-0.04583389312028885,0.03833732008934021,0.09801207482814789
5681,1918.634567975998,1.4356217434396967e-05,0.026243628934025764,0.03817544877529144,0.09801207482814789
5682,1918.9624178409576,2.2730168893758673e-06,-0.035736944526433945,0.037549592554569244,0.09904035180807114
5683,1919.2900123596191,7.691277801313845e-07,-0.044354066252708435,0.03721248358488083,0.09893753379583359
5684,1919.6176674365997,8.844126568874344e-06,0.08470623940229416,0.0371888093650341,0.0996573269367218
5685,1919.9452104568481,3.180570729455212e-06,0.013199759647250175,0.036706503480672836,0.0996573269367218
5686,1920.2742493152618,1.5334613863160484e-06,-0.04197825491428375,0.03645474091172218,0.09904035180807114
5687,1920.601803779602,7.639476280019153e-06,-0.018275681883096695,0.03616621717810631,0.09801207482814789
5688,1920.9294383525848,1.0720757018134464e-05,0.02034875378012657,0.03584298864006996,0.09955450147390366
5689,1921.25678896904,3.734418442036258e-06,0.02837071195244789,0.03583948686718941,0.10099410265684128
5690,1921.584489107132,7.97575012256857e-06,0.025673218071460724,0.03531207516789436,0.09945166856050491
5691,1921.911987066269,1.0348968316975515e-05,0.015191080048680305,0.03564257174730301,0.09893753379583359
5692,1922.2397000789642,1.2675290008701268e-06,-0.059590261429548264,0.03628388047218323,0.09842338413000107
5693,1922.5671067237854,2.3020125183847995e-07,-0.03167951852083206,0.03600361570715904,0.10119975358247757
5694,1922.894573688507,1.1191696103196591e-05,0.034184955060482025,0.03647070378065109,0.09770359098911285
5695,1923.2223901748657,5.467694791150279e-06,-0.0017067736480385065,0.03809279575943947,0.09533853083848953
5696,1923.55011510849,7.303551228687866e-06,-0.026433642953634262,0.03770287334918976,0.09708661586046219
5697,1923.8774597644806,8.920392247091513e-06,0.005744738504290581,0.038390301167964935,0.09471980482339859
5698,1924.205040693283,5.260065336187836e-06,0.011172289960086346,0.037955980747938156,0.09585092216730118
5699,1924.532684803009,3.938577265216736e-06,-0.047514256089925766,0.03756043314933777,0.09544135630130768
5700,1924.8601500988007,4.93785319122253e-06,0.006880559958517551,0.03703807666897774,0.09585267305374146
5701,1925.1879680156708,4.2060563032464415e-07,-0.01513652317225933,0.0364668108522892,0.09646964818239212
5702,1925.51540350914,3.54940698343853e-06,0.012100485153496265,0.036445800215005875,0.09657246619462967
5703,1925.8436636924744,3.0893365874362644e-06,-0.06643705070018768,0.03589057922363281,0.09945166856050491
5704,1926.94247174263,5.175432761461707e-06,-0.012589525431394577,0.03581806272268295,0.09801207482814789
5705,1927.270230293274,1.5242073914123466e-06,-0.012650202959775925,0.035290371626615524,0.10017147660255432
5706,1927.597906589508,2.3285547285922803e-06,0.014165918342769146,0.03597234934568405,0.09729227423667908
5707,1927.9254043102264,2.643677817104617e-06,-0.01917576976120472,0.03629767894744873,0.09677813202142715
5708,1928.2531991004944,9.143601346295327e-06,0.028943728655576706,0.036175381392240524,0.09760075807571411
5709,1928.5806212425232,7.925921636342537e-06,-0.024707941338419914,0.036167725920677185,0.09667529910802841
5710,1928.908126115799,2.3475918169424403e-06,-0.01149897649884224,0.03670116141438484,0.09646964818239212
5711,1929.2357606887817,2.2639037524641026e-06,0.023279765620827675,0.03639242798089981,0.09698379039764404
5712,1929.5635077953339,7.842178320061066e-07,0.02205386385321617,0.03666330873966217,0.09708661586046219
5713,1929.8913860321045,5.047899321652949e-06,-0.018029361963272095,0.037228405475616455,0.09605833142995834
5714,1930.2192120552063,2.422592842776794e-06,-0.03832536190748215,0.03716475889086723,0.09657246619462967
5715,1930.5463621616364,1.112603285946534e-06,0.04570481553673744,0.03720301389694214,0.09564701467752457
5716,1930.8736760616302,1.89037382369861e-05,-0.025522742420434952,0.03653037175536156,0.10006864368915558
5717,1931.2019760608673,2.1790824575873557e-06,0.012624619528651237,0.03654717281460762,0.0987318679690361
5718,1931.529111623764,1.4557164149664459e-06,0.01414944976568222,0.03614610433578491,0.09904035180807114
5719,1931.8581714630127,8.948454706114717e-06,0.03934303671121597,0.036649469286203384,0.09605833142995834
5720,1932.185579776764,4.268996690370841e-06,-0.03545462340116501,0.036546893417835236,0.09821772575378418
5721,1932.5134496688843,5.06692686030874e-06,0.03527238219976425,0.036931462585926056,0.09646964818239212
5722,1932.8415915966034,9.98423456621822e-06,0.005731258075684309,0.03701004385948181,0.09574984759092331
5723,1933.1697101593018,8.417933713644743e-06,-0.021038074046373367,0.03735518455505371,0.09461873024702072
5724,1933.4976978302002,1.0026425115938764e-05,0.004960347432643175,0.036906953901052475,0.09564701467752457
5725,1933.825076341629,1.3802990906697232e-05,0.017967844381928444,0.036161452531814575,0.09585267305374146
5726,1934.1526918411255,6.993251190579031e-06,-0.02873826026916504,0.03557443618774414,0.09461873024702072
5727,1934.4807007312775,5.217183570493944e-06,0.023972660303115845,0.03568461537361145,0.09811490029096603
5728,1934.8097813129425,8.627619536127895e-06,-0.03571508824825287,0.035509560257196426,0.09708661586046219
5729,1935.1379776000977,5.333545800567663e-07,-0.047400329262018204,0.035252440720796585,0.09605833142995834
5730,1935.4663689136505,9.494245205132756e-06,0.018850544467568398,0.035087697207927704,0.0978064090013504
5731,1935.7938623428345,2.5809561066125752e-06,-0.019682463258504868,0.03515014424920082,0.09708661586046219
5732,1936.1218502521515,7.466067017958267e-06,-0.04938994348049164,0.03533594310283661,0.09554418921470642
5733,1936.4532923698425,4.159972831985215e-06,0.009019691497087479,0.035030536353588104,0.09533853083848953
5734,1936.781372308731,3.149732776819292e-07,-0.030309634283185005,0.03466419130563736,0.09461873024702072
5735,1937.1097724437714,5.539868652704172e-06,-0.05046407878398895,0.034978680312633514,0.09441307187080383
5736,1937.4376938343048,7.82953793532215e-06,0.056996267288923264,0.03488687053322792,0.09492722153663635
5737,1937.7658896446228,4.6121740524540655e-06,-0.006091127172112465,0.034131970256567,0.09924601763486862
5738,1938.0944781303406,1.6824877775434288e-06,-0.01431173924356699,0.03404650092124939,0.09914318472146988
5739,1938.4223160743713,1.972992322407663e-06,-0.006765798199921846,0.03417867049574852,0.09667529910802841
5740,1938.7499923706055,1.0707819456001744e-05,0.011273116804659367,0.03428759053349495,0.0950300395488739
5741,1939.0786709785461,9.258698810299393e-06,0.04977424815297127,0.034599535167217255,0.09605833142995834
5742,1939.4071695804596,9.339220923720859e-06,-0.012363612651824951,0.03574024513363838,0.09431024640798569
5743,1939.7350039482117,6.489393399533583e-06,0.04454607889056206,0.03633548319339752,0.09448473155498505
5744,1940.0632855892181,2.6482621251489036e-07,0.05009463056921959,0.03609263524413109,0.09379434585571289
5745,1940.3914031982422,7.241798812174238e-06,0.037254948168992996,0.03630981221795082,0.09489605575799942
5746,1940.7197008132935,6.322159151750384e-06,0.010680744424462318,0.03685339540243149,0.09612999856472015
5747,1941.047481060028,1.9097117842648004e-07,-0.08249150216579437,0.03691874444484711,0.09448473155498505
5748,1941.375010728836,4.782475571118994e-06,-0.0013683962170034647,0.03650914877653122,0.09400001168251038
5749,1941.7034006118774,1.62357282533776e-05,-0.008603389374911785,0.036620285362005234,0.09441132098436356
5750,1942.031935930252,6.505816145363497e-06,0.024906057864427567,0.03626449033617973,0.09379609674215317
5751,1942.3599071502686,1.3447825040202588e-05,-0.021235371008515358,0.035882044583559036,0.0945141538977623
5752,1942.6878869533539,1.1115994311694521e-05,0.01781972497701645,0.03588128089904785,0.09533677250146866
5753,1943.0159435272217,1.6872556443559006e-05,-0.006887044757604599,0.03618757799267769,0.0954396054148674
5754,1943.3436970710754,7.860205073484394e-07,0.057789139449596405,0.037614740431308746,0.09626223146915436
5755,1943.671290397644,4.202599484415259e-06,-0.02585344761610031,0.03694421425461769,0.09811314940452576
5756,1943.9987952709198,1.0603458576952107e-05,0.01484755240380764,0.03746141493320465,0.09801032394170761
5757,1944.3266108036041,6.219083388714353e-06,0.04508759081363678,0.03736495599150658,0.09687920659780502
5758,1944.654378414154,3.35201093548676e-06,-0.013933051377534866,0.03864045441150665,0.09718769043684006
5759,1944.9819676876068,2.669825789780589e-06,0.004564042203128338,0.039176568388938904,0.09955275058746338
5760,1945.3106582164764,5.416507974587148e-06,0.025287998840212822,0.03856661170721054,0.09934709221124649
5761,1945.638890504837,1.0090408295582165e-06,0.08852271735668182,0.03891782835125923,0.09831880778074265
5762,1945.966581106186,1.204309796776215e-06,0.012741182930767536,0.039146214723587036,0.09667354822158813
5763,1946.294687986374,8.91208492248552e-06,-0.014200680889189243,0.03909023478627205,0.09677638113498688
5764,1946.6227822303772,1.074858232641418e-06,0.04467940330505371,0.0382404588162899,0.09811314940452576
5765,1946.9517090320587,1.3703528566111345e-05,0.031647589057683945,0.03811250627040863,0.09749617427587509
5766,1947.279680967331,1.7970027329283766e-05,0.015122818760573864,0.0374104343354702,0.0945141538977623
5767,1947.607723236084,9.890493856801186e-06,0.013744477182626724,0.03747636079788208,0.09626223146915436
5768,1947.9360253810883,7.0420687734440435e-06,0.0022138094063848257,0.0381036140024662,0.09801032394170761
5769,1948.264434337616,4.133849813570123e-07,-0.05773986130952835,0.038256313651800156,0.0982159748673439
5770,1948.591977596283,6.575218776561087e-06,-0.003055310808122158,0.03808107227087021,0.09739335626363754
5771,1948.9192748069763,1.4329521945910528e-05,0.032071832567453384,0.03803161531686783,0.09657071530818939
5772,1949.2470126152039,6.113833478593733e-06,-0.0012119737220928073,0.038129378110170364,0.09749617427587509
5773,1949.575495481491,1.848228862399992e-06,0.058140091598033905,0.036982789635658264,0.09420741349458694
5774,1949.9031283855438,6.65171228320105e-06,-0.03340067341923714,0.038207102566957474,0.09739335626363754
5775,1950.23130941391,8.469700333080254e-06,0.01702367514371872,0.0380413644015789,0.09605658054351807
5776,1950.558588027954,1.923908939716057e-06,-0.0794513002038002,0.03689565509557724,0.09482263773679733
5777,1950.886756658554,1.8296776033821516e-05,0.024681150913238525,0.03698105737566948,0.09441307187080383
5778,1951.2143530845642,6.843788469268475e-06,-0.0074162851087749004,0.03812270238995552,0.09492722153663635
5779,1951.5420429706573,1.2689910363405943e-05,-0.06257941573858261,0.03825702518224716,0.09492722153663635
5780,1951.869794368744,5.33858064954984e-06,-0.048777785152196884,0.0384710393846035,0.09636681526899338
5781,1952.1975274085999,1.575762098582345e-06,0.021086744964122772,0.03896221145987511,0.09626223146915436
5782,1953.2966718673706,4.083436579094268e-06,0.036904577165842056,0.03877796605229378,0.09502828866243362
5783,1953.6241328716278,4.718897343991557e-06,-0.015788452699780464,0.038163088262081146,0.09677638113498688
5784,1953.9517362117767,1.3388178558670916e-05,0.032242536544799805,0.038890112191438675,0.09657071530818939
5785,1954.2791855335236,8.438079021289013e-06,-0.004081155173480511,0.03859267756342888,0.09441307187080383
5786,1954.6073923110962,1.3179284906073008e-05,-0.07656771689653397,0.03843940049409866,0.09615941345691681
5787,1954.9357187747955,5.74699640765175e-07,-0.0009112978004850447,0.03856050223112106,0.09687920659780502
5788,1955.2633497714996,3.052162185213092e-07,-0.009992996230721474,0.03793524205684662,0.09585092216730118
5789,1955.5909583568573,6.758104973414447e-06,0.04618030786514282,0.03750362619757652,0.09389717876911163
5790,1955.9209127426147,8.595198778493796e-06,-0.04949934780597687,0.037074800580739975,0.09698379039764404
5791,1956.2483537197113,5.39953907718882e-06,0.002927819499745965,0.036570776253938675,0.09441132098436356
5792,1956.5781288146973,8.193879693862982e-06,-0.0476774200797081,0.03599536418914795,0.09482438862323761
5793,1956.9054400920868,1.5100647942745127e-05,0.05577060207724571,0.0364622101187706,0.09554418921470642
5794,1957.2333300113678,2.661259941305616e-06,0.05971768870949745,0.03652285411953926,0.0950300395488739
5795,1957.5615906715393,3.8296388993330766e-06,0.004321024287492037,0.03644852712750435,0.09420566260814667
5796,1957.8901402950287,9.812507414608262e-06,-0.01377672329545021,0.03606760874390602,0.09595374763011932
5797,1958.2169618606567,1.978955333470367e-05,-0.017740856856107712,0.03563392162322998,0.09554243832826614
5798,1958.5448410511017,5.837887329107616e-06,-0.006671563256531954,0.03543731942772865,0.09338479489088058
5799,1958.873048067093,6.202536724231322e-07,0.0006714749033562839,0.036170702427625656,0.09502828866243362
5800,1959.2006673812866,1.2879834685008973e-05,0.008960887789726257,0.037284113466739655,0.0954396054148674
5801,1959.5281052589417,5.0694493438641075e-06,-0.06827002763748169,0.03672152757644653,0.09698203951120377
5802,1959.8557569980621,3.809033387369709e-06,-0.0013565468834713101,0.03640606999397278,0.09554243832826614
5803,1960.1836943626404,3.65649611921981e-07,0.03131150081753731,0.036298707127571106,0.09687920659780502
5804,1960.511158466339,1.1976452469752985e-06,-0.04206492379307747,0.03632820397615433,0.09667354822158813
5805,1960.8389959335327,3.027502089025802e-06,0.07259300351142883,0.03676711022853851,0.09615941345691681
5806,1961.1663472652435,5.55307224203716e-06,0.06524091213941574,0.0364210270345211,0.09502828866243362
5807,1961.4939699172974,4.476062713365536e-06,0.02124457247555256,0.03686508163809776,0.09698203951120377
5808,1961.821983575821,1.0286513315804768e-05,-0.05453832820057869,0.037593357264995575,0.09801032394170761
5809,1962.1493260860443,1.1612353773671202e-05,0.0008912515477277339,0.037002675235271454,0.09852446615695953
5810,1962.4768934249878,1.9842257188429357e-06,0.01608598604798317,0.03700370714068413,0.0963650643825531
5811,1962.8042430877686,5.09867550135823e-06,0.0038230775389820337,0.0372093990445137,0.09626223146915436
5812,1963.1322333812714,9.95812843029853e-06,0.015083660371601582,0.036479007452726364,0.09502828866243362
5813,1963.4596028327942,1.0686331734177656e-05,-0.01924152486026287,0.03638236224651337,0.09523395448923111
5814,1963.7871639728546,6.872926405776525e-07,0.017406167462468147,0.03643101081252098,0.09523395448923111
5815,1964.116733789444,1.142140263254987e-05,0.05263972282409668,0.03702985867857933,0.09687920659780502
5816,1964.4446861743927,9.785709153220523e-06,0.009728365577757359,0.037628404796123505,0.09831880778074265
5817,1964.7722754478455,1.3998215763422195e-05,0.027997147291898727,0.036687348037958145,0.09533677250146866
5818,1965.0999960899353,2.6938392693409696e-05,-0.0416441448032856,0.035865165293216705,0.09420566260814667
5819,1965.4283564090729,2.4405430849583354e-06,0.03435685858130455,0.03613998368382454,0.09297171980142593
5820,1965.7561099529266,5.320382115314715e-06,-0.02423555590212345,0.036286577582359314,0.09379434585571289
5821,1966.0835936069489,1.7912799421537784e-06,0.004776575602591038,0.03640391677618027,0.09461697936058044
5822,1966.4114384651184,5.2677687563118525e-06,0.03731926903128624,0.036425936967134476,0.09348586201667786
5823,1966.7391576766968,1.3755610780208372e-05,0.0263175331056118,0.037810903042554855,0.09842163324356079
5824,1967.0666875839233,1.0000961083278526e-05,-0.015970349311828613,0.03796951472759247,0.09708486497402191
5825,1967.3943858146667,1.3490276614902541e-05,-0.005296776071190834,0.039059221744537354,0.09883294999599457
5826,1967.7222065925598,5.586281076830346e-06,0.022650985047221184,0.03883039951324463,0.0982159748673439
5827,1968.0503458976746,1.341311690339353e-05,-0.02354920282959938,0.038721539080142975,0.09708486497402191
5828,1968.378468990326,3.406560153962346e-06,-0.020921897143125534,0.03767987713217735,0.09400001168251038
5829,1968.7061522006989,1.3843095985066611e-06,-0.04853261262178421,0.037327464669942856,0.0945141538977623
5830,1969.0339114665985,2.3251818674907554e-06,-0.01944475620985031,0.037552401423454285,0.09448473155498505
5831,1969.361958026886,4.309682935854653e-06,-0.027747657150030136,0.03726576268672943,0.09430849552154541
5832,1969.690078496933,1.765985757629096e-06,0.00612810580059886,0.0368071049451828,0.09317737817764282
5833,1970.0180487632751,1.9400118617340922e-05,-0.0441594198346138,0.03715069964528084,0.09328021109104156
5834,1970.3468086719513,2.0196614514134126e-06,-0.017005445435643196,0.03638743609189987,0.09286889433860779
5835,1970.6745250225067,4.030955096823163e-06,0.056063346564769745,0.03722863644361496,0.09283946454524994
5836,1971.0023226737976,9.177252309200412e-07,0.09669291973114014,0.03659801185131073,0.09448473155498505
5837,1971.329730272293,7.341891432588454e-06,-0.016407573595643044,0.036808859556913376,0.09695261716842651
5838,1971.6569435596466,2.3013557438389398e-05,-0.03969898819923401,0.036163330078125,0.09366211295127869
5839,1971.9851922988892,1.1941522188863019e-06,0.0464223213493824,0.03625765070319176,0.09695261716842651
5840,1972.3123784065247,9.88672036328353e-06,-0.036981251090765,0.03572726249694824,0.09407340735197067
5841,1972.640697479248,3.0258752303780057e-06,-0.056149210780858994,0.03545112535357475,0.09448473155498505
5842,1972.9682800769806,6.660414783254964e-06,0.024536872282624245,0.03573381528258324,0.09571867436170578
5843,1973.296154499054,5.879045602341648e-06,0.043582040816545486,0.035055723041296005,0.09448473155498505
5844,1973.623881816864,6.625884907407453e-06,-0.0519590750336647,0.035251956433057785,0.09325078874826431
5845,1973.951275587082,2.0988197775295703e-06,-0.03875138983130455,0.03564809262752533,0.09204801917076111
5846,1974.2792150974274,5.950299964752048e-06,-0.0271939467638731,0.036225270479917526,0.0953073501586914
5847,1974.6068658828735,3.5477989968057955e-07,0.036570753902196884,0.03576907888054848,0.09201684594154358
5848,1974.9345533847809,6.077867965359474e-06,0.04892929270863533,0.035637419670820236,0.09489605575799942
5849,1975.262720823288,2.4051857963058865e-06,-0.07640345394611359,0.03584830090403557,0.09571867436170578
5850,1975.590273141861,4.000099124823464e-06,0.007973632775247097,0.035600192844867706,0.09448473155498505
5851,1975.918154001236,2.331696123292204e-05,0.006013045087456703,0.035526130348443985,0.09571867436170578
5852,1976.2457492351532,6.593691068701446e-07,-0.05793270096182823,0.035680487751960754,0.09422384202480316
5853,1976.5731630325317,2.6216680453217123e-06,0.03387143835425377,0.03620215505361557,0.09777523577213287
5854,1976.9016535282135,5.096956670058717e-07,-0.0024796961806714535,0.036682434380054474,0.09736394137144089
5855,1977.2295906543732,4.191946914033906e-07,0.0015407311730086803,0.03698235750198364,0.09736394137144089
5856,1977.557363986969,1.038981008605333e-05,-0.010366073809564114,0.036793287843465805,0.09777523577213287
5857,1977.8844718933105,1.8667411495698616e-05,-0.012464269995689392,0.037011753767728806,0.09612999856472015
5858,1978.2125294208527,5.597504696197575e-06,-0.05099431425333023,0.037061020731925964,0.09859788417816162
5859,1978.54017496109,1.5342626511483104e-06,-0.009707135148346424,0.03657153248786926,0.09612999856472015
5860,1979.6455738544464,1.3033861705480376e-06,0.06251925975084305,0.036535561084747314,0.09612999856472015
5861,1979.9737238883972,1.3066699466435239e-05,-0.04998122528195381,0.03603248670697212,0.09571867436170578
5862,1980.3015151023865,5.071107125331764e-07,-0.031099431216716766,0.03612025827169418,0.09571867436170578
5863,1980.629192352295,1.3970437066745944e-05,0.0199782345443964,0.036045536398887634,0.09777523577213287
5864,1980.9577722549438,1.4946705277907313e-06,-0.0009958123555406928,0.03636443242430687,0.09695261716842651
5865,1981.2850456237793,4.6264449338195845e-06,-0.05630907788872719,0.037232205271720886,0.09777523577213287
5866,1981.6125144958496,6.21604021944222e-06,-0.04869132488965988,0.03758091852068901,0.09983182698488235
5867,1981.9404697418213,2.031530129897874e-05,-0.0027214311994612217,0.03817112371325493,0.09859788417816162
5868,1982.2678089141846,1.937046135935816e-06,0.038618192076683044,0.03823145106434822,0.09957093745470047
5869,1982.5959115028381,3.238848478304135e-07,-0.020157992839813232,0.038114044815301895,0.09942050278186798
5870,1982.9234414100647,8.950396477303002e-06,0.011648187413811684,0.03827837482094765,0.10024311393499374
5871,1983.2513718605042,8.992571565613616e-06,-0.001217260374687612,0.03870420902967453,0.10106576979160309
5872,1983.5789415836334,7.545462267444236e-06,-0.0909004732966423,0.038360532373189926,0.10106576979160309
5873,1983.9069428443909,9.338526069768704e-06,-0.06178980693221092,0.037760891020298004,0.10065444558858871
5874,1984.2342736721039,1.7652464521233924e-05,-0.03670652210712433,0.037227798253297806,0.10024311393499374
5875,1984.5625565052032,1.3513166777556762e-05,-0.00621005380526185,0.03648754209280014,0.09859788417816162
5876,1984.8907771110535,1.872347820608411e-05,-0.01638994924724102,0.03654897212982178,0.09736394137144089
5877,1985.2198481559753,3.466670932539273e-06,-0.016785861924290657,0.037048421800136566,0.09736394137144089
5878,1985.547506570816,8.745923878450412e-06,-0.023128492757678032,0.03633851185441017,0.09695261716842651
5879,1985.8753337860107,1.2122611224185675e-05,-0.009729059413075447,0.03669584542512894,0.09739335626363754
5880,1986.2030873298645,7.883477337600198e-06,0.0033821724355220795,0.03589603677392006,0.09667354822158813
5881,1986.5311980247498,9.220600986736827e-06,-0.0201138723641634,0.034903187304735184,0.09657071530818939
5882,1986.8588018417358,4.3210863509557385e-07,-0.04862036556005478,0.03515792265534401,0.09585092216730118
5883,1987.1867921352386,7.3285514190502e-06,-0.027803687378764153,0.03485466167330742,0.09574809670448303
5884,1987.5140273571014,4.652769803215051e-06,-0.03062240220606327,0.035690732300281525,0.09369152784347534
5885,1987.8421120643616,1.3215307035352453e-06,0.016645397990942,0.03487006202340126,0.09407340735197067
5886,1988.1697335243225,5.336093636287842e-06,-0.031016334891319275,0.03545035049319267,0.09204626828432083
5887,1988.496703863144,9.2042228061473e-07,-0.03674943000078201,0.03500978276133537,0.09119422733783722
5888,1988.8244516849518,7.080386694724439e-06,-0.0031649565789848566,0.0352875180542469,0.09184060990810394
5889,1989.1521553993225,9.933532055583782e-06,-0.05147044360637665,0.03568233922123909,0.09112256020307541
5890,1989.4800763130188,2.457104756103945e-06,-0.0035399848129600286,0.035188838839530945,0.09091515839099884
5891,1989.8078062534332,1.914331369334832e-05,-0.0014966594753786922,0.035481251776218414,0.09328021109104156
5892,1990.1351761817932,2.31043827625399e-06,0.044798459857702255,0.03516187518835068,0.09283946454524994
5893,1990.463877439499,5.715750830859179e-06,0.009996548295021057,0.03494936600327492,0.09283946454524994
5894,1990.7916498184204,2.163388671760913e-06,-0.04242254048585892,0.03531259670853615,0.09317737817764282
5895,1991.1197986602783,8.48895524541149e-06,-0.010564363561570644,0.0354921817779541,0.09482263773679733
5896,1991.4469912052155,8.11328504823905e-07,0.04768137261271477,0.03577603027224541,0.09461697936058044
5897,1991.7750039100647,1.9197254005121067e-05,-0.020403513684868813,0.035099633038043976,0.09283946454524994
5898,1992.103182554245,1.770603921613656e-05,-0.0321521982550621,0.035764098167419434,0.09448473155498505
5899,1992.4307630062103,6.625034075113945e-06,0.042248666286468506,0.035545364022254944,0.0953073501586914
5900,1992.7584147453308,5.365697688830551e-06,0.02601473778486252,0.03551226481795311,0.09612999856472015
5901,1993.0868139266968,3.654298836863745e-07,0.027893509715795517,0.03533016890287399,0.09654129296541214
5902,1993.414597272873,8.068731176535948e-07,-0.05205048993229866,0.034951064735651016,0.0953073501586914
5903,1993.741905927658,1.526328742329497e-05,-0.008000633679330349,0.03477753326296806,0.09366211295127869
5904,1994.069197177887,2.7801027044915827e-06,0.08825162798166275,0.034623753279447556,0.09489605575799942
5905,1994.3969089984894,2.157751441700384e-05,-4.348277798271738e-05,0.034748710691928864,0.09612999856472015
5906,1994.7248060703278,7.40959876566194e-06,-0.02342931181192398,0.03502960130572319,0.09489605575799942
5907,1995.0539908409119,3.961485163017642e-06,-0.022802723571658134,0.03504115715622902,0.09325078874826431
5908,1995.3810827732086,4.278147116565378e-06,0.041069090366363525,0.03485305979847908,0.0953073501586914
5909,1995.709044933319,7.011115030763904e-06,0.04926690459251404,0.035374633967876434,0.09571867436170578
5910,1996.0361063480377,5.874832368135685e-06,-0.032331038266420364,0.03516187518835068,0.0953073501586914
5911,1996.3640487194061,1.374008661514381e-06,-0.06674998253583908,0.035866376012563705,0.0953073501586914
5912,1996.6916916370392,1.1642233630482224e-06,-0.005400121212005615,0.03542455658316612,0.09612999856472015
5913,1997.0191659927368,1.1464429007901344e-05,-0.01825244352221489,0.034814510494470596,0.09325078874826431
5914,1997.3469686508179,1.1426652235968504e-05,0.023565148934721947,0.035842813551425934,0.09654129296541214
5915,1997.6745619773865,6.506603540401557e-07,0.02565438486635685,0.03674696758389473,0.09612999856472015
5916,1998.0025448799133,6.705568466713885e-06,0.041235726326704025,0.037573229521512985,0.09751434624195099
5917,1998.330370426178,8.834224900056142e-06,-0.05393598973751068,0.03841009363532066,0.10065444558858871
5918,1998.6584248542786,1.1741867638193071e-05,-0.028748132288455963,0.038874875754117966,0.09983182698488235
5919,1998.985999584198,7.813796543132412e-08,0.021781744435429573,0.03882038593292236,0.10065444558858871
5920,1999.314377784729,1.4320289665192831e-06,-0.032060615718364716,0.039104048162698746,0.10229971259832382
5921,1999.642202615738,4.3549766814976465e-06,-0.03457340598106384,0.038728971034288406,0.09983182698488235
5922,1999.9700281620026,7.315407515307015e-07,-0.05643853917717934,0.03834007307887077,0.09983182698488235
5923,2000.2980723381042,2.0118712200201117e-05,-0.0071642398834228516,0.039139118045568466,0.10065444558858871
5924,2000.6253762245178,9.802136446523946e-06,0.028050946071743965,0.03750781714916229,0.09859788417816162
5925,2000.9534068107605,5.795445758849382e-06,-0.02736624889075756,0.03779679909348488,0.10065444558858871
5926,2001.2811832427979,8.020871064218227e-06,-0.009870536625385284,0.03826017305254936,0.10024311393499374
5927,2001.6085829734802,2.100411984429229e-05,0.050302162766456604,0.03915588930249214,0.09859788417816162
5928,2001.9360928535461,2.943515937658958e-06,0.06085396558046341,0.03846590593457222,0.09942050278186798
5929,2002.26442694664,1.633234933251515e-05,0.00675069447606802,0.03728177025914192,0.09669172763824463
5930,2002.5920052528381,1.5958827134454623e-05,0.03064596652984619,0.03757413104176521,0.09859788417816162
5931,2002.920036315918,4.923770120512927e-06,-0.016729911789298058,0.03635072708129883,0.0953073501586914
5932,2003.2476754188538,3.025798378075706e-06,-6.482899334514514e-05,0.036960162222385406,0.09736394137144089
5933,2003.575455904007,6.685504558845423e-07,-0.040432486683130264,0.0372733436524868,0.09571867436170578
5934,2003.9032683372498,6.251180820981972e-06,-0.07071439176797867,0.03669509291648865,0.09448473155498505
5935,2004.232083082199,2.8992999432375655e-06,0.008428833447396755,0.03736570477485657,0.09654129296541214
5936,2004.558741569519,1.4306180673884228e-05,-0.0018657249165698886,0.03712465986609459,0.09695261716842651
5937,2004.8864727020264,2.1492982341442257e-05,-0.05215393379330635,0.03881964087486267,0.09777523577213287
5938,2005.9804902076721,1.2391552445478737e-05,-0.04185009375214577,0.039029721170663834,0.09654129296541214
5939,2006.3083069324493,5.561950274568517e-06,0.0013886141823604703,0.0389399379491806,0.09942050278186798
5940,2006.636402606964,7.909550845397462e-07,-0.0031715750228613615,0.03886575996875763,0.09900917112827301
5941,2006.9644093513489,3.1030108402774204e-06,-0.03098558448255062,0.03865048661828041,0.09818655997514725
5942,2007.2923991680145,1.7762464267434552e-05,-0.007106795907020569,0.03998661786317825,0.09859788417816162
5943,2007.6203575134277,6.9322227318480145e-06,0.029322898015379906,0.04020892456173897,0.09900917112827301
5944,2007.9478266239166,7.4966283136745915e-06,-0.018658701330423355,0.03949597850441933,0.09859788417816162
5945,2008.2763693332672,5.15141618961934e-06,-0.004788598977029324,0.03961119428277016,0.09942050278186798
5946,2008.6042973995209,1.8313136251890683e-06,-0.057508599013090134,0.03952754661440849,0.0991596132516861
5947,2008.93262052536,6.098872745496919e-06,-0.04945199936628342,0.039061035960912704,0.09571867436170578
5948,2009.2606287002563,1.2340959983703215e-05,-0.012168141081929207,0.03935983031988144,0.09818655997514725
5949,2009.5881893634796,3.405080178708886e-06,0.03203488886356354,0.04050617292523384,0.09942050278186798
5950,2009.915762424469,3.902066509908764e-06,0.025509843602776527,0.040095746517181396,0.09942050278186798
5951,2010.2444865703583,4.1285120460088365e-06,0.023665711283683777,0.04066157341003418,0.09942050278186798
5952,2010.5730497837067,9.487427632848267e-06,0.0177971962839365,0.04149851202964783,0.10106576979160309
5953,2010.900622844696,8.575219112572086e-07,-0.013321327976882458,0.040304649621248245,0.09818655997514725
5954,2011.2282783985138,1.429171061317902e-05,-0.04935622215270996,0.040358204394578934,0.09942050278186798
5955,2011.555716753006,7.02091767834645e-07,-0.06491315364837646,0.03849788382649422,0.09654129296541214
5956,2011.8837945461273,3.2189150260819588e-06,-0.011060335673391819,0.03881971165537834,0.09770184010267258
5957,2012.211871623993,2.5450967768847477e-06,0.014035911299288273,0.03887128084897995,0.09695261716842651
5958,2012.5394835472107,4.163782250543591e-06,-0.009887533262372017,0.038972821086645126,0.09818655997514725
5959,2012.8671145439148,3.4125262118323008e-06,0.02792683057487011,0.03941737487912178,0.09944991767406464
5960,2013.1951053142548,4.800282567885006e-06,-0.04251764342188835,0.03938297927379608,0.09942050278186798
5961,2013.5225765705109,3.6172278328194807e-07,-0.02279895730316639,0.039980318397283554,0.09900917112827301
5962,2013.8499970436096,1.441453059669584e-05,0.0018167018424719572,0.040055811405181885,0.10106576979160309
5963,2014.1780819892883,1.6273572782665724e-06,-0.02329614758491516,0.03889630734920502,0.10024311393499374
5964,2014.5063540935516,2.0958866571163526e-06,-0.0030136071145534515,0.037956058979034424,0.09900917112827301
5965,2014.834150314331,1.1900346180482302e-05,-0.02854539267718792,0.03811915963888168,0.09736394137144089
5966,2015.1626834869385,1.139262394644902e-06,-0.021895699203014374,0.03727252408862114,0.09942050278186798
5967,2015.4902374744415,2.5281053694925504e-06,0.022594990208745003,0.03692714124917984,0.09818655997514725
5968,2015.819079399109,1.1522206522229794e-09,0.011849976144731045,0.03587682917714119,0.09448473155498505
5969,2016.146665096283,1.846032660068886e-07,0.01145060732960701,0.03646525740623474,0.09612999856472015
5970,2016.473999261856,4.357108082331251e-06,-0.0717608705163002,0.03690572455525398,0.09612999856472015
5971,2016.8022136688232,4.2740836647681135e-07,0.05051279067993164,0.037180833518505096,0.09818655997514725
5972,2017.1296265125275,7.5386719800007995e-06,0.027997946366667747,0.03689224272966385,0.09571867436170578
5973,2017.4575986862183,4.6596614993177354e-06,-0.031688664108514786,0.03682733327150345,0.09695261716842651
5974,2017.7857518196106,4.974830972059863e-06,0.0016873073764145374,0.03640775382518768,0.09340120851993561
5975,2018.1135816574097,3.975382242060732e-06,-0.03218584880232811,0.03639786317944527,0.09489605575799942
5976,2018.4412052631378,8.374059689231217e-06,-0.023572126403450966,0.03633865714073181,0.0953073501586914
5977,2018.769528388977,2.5526585432089632e-06,0.0383683480322361,0.03730406239628792,0.0954577848315239
5978,2019.097064256668,5.099828740640078e-06,0.0014440941158682108,0.036715637892484665,0.09612999856472015
5979,2019.424860715866,1.3583015970652923e-05,0.07470918446779251,0.03747542202472687,0.09571867436170578
5980,2019.7526671886444,1.0361472959630191e-05,-0.05122394859790802,0.03677083179354668,0.09257857501506805
5981,2020.0804569721222,9.141356713371351e-06,0.006382165942341089,0.037403304129838943,0.09489605575799942
5982,2020.408442735672,7.521182396885706e-06,0.018676595762372017,0.03659798204898834,0.09448473155498505
5983,2020.7362189292908,5.044790214014938e-06,-0.0034259401727467775,0.03688941150903702,0.09325078874826431
5984,2021.0641906261444,1.0604377166600898e-05,-0.01707473210990429,0.036805566400289536,0.09325078874826431
5985,2021.391675710678,3.5652510632644407e-06,-0.0552852526307106,0.03611696511507034,0.09366211295127869
5986,2021.7193474769592,3.6589460705727106e-06,-0.008720512501895428,0.03626517206430435,0.09448473155498505
5987,2022.0474872589111,4.873002126259962e-06,0.020585011690855026,0.0362817645072937,0.09407340735197067
5988,2022.3747868537903,8.04091996542411e-06,0.023149818181991577,0.036468472331762314,0.09407340735197067
5989,2022.7029559612274,3.541272462825873e-06,-0.044623542577028275,0.036511123180389404,0.09283946454524994
5990,2023.0307199954987,6.811135335738072e-06,-0.025436652824282646,0.035344962030649185,0.09297347068786621
5991,2023.3582122325897,3.285430807409284e-07,-0.06061440706253052,0.03549904748797417,0.09235650300979614
5992,2023.6862881183624,1.232975409948267e-05,0.04321252554655075,0.035431139171123505,0.09256215393543243
5993,2024.013469696045,3.705749350046972e-06,-0.00011284589709248394,0.0353834368288517,0.09215085208415985
5994,2024.3409299850464,4.934586741001112e-06,-0.06837514042854309,0.03590132296085358,0.09256215393543243
5995,2024.6686367988586,1.0311850019206759e-05,0.02062399499118328,0.035748742520809174,0.09276781976222992
5996,2024.9963164329529,8.65425681695342e-06,0.04936954006552696,0.03537202998995781,0.09338479489088058
5997,2025.32395195961,3.02695980280987e-06,0.0908084437251091,0.0352206826210022,0.09359044581651688
5998,2025.6516642570496,6.843003575340845e-06,0.0002653372357599437,0.035609930753707886,0.09215085208415985
5999,2025.979201555252,3.3982709624069685e-07,-0.05063287541270256,0.035548996180295944,0.09194518625736237
6000,2026.3067739009857,8.528947546437848e-06,-0.03547198325395584,0.035714924335479736,0.09297347068786621


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,1.582828402519226074e+00,1.583333373069763184e+00,-1.000000000000000000e+00,1.377456903457641602e+00,1.375976562500000000e+00
-9.591836929321289062e-01,1.545973539352416992e+00,1.546875000000000000e+00,-9.591836929321289062e-01,1.263568162918090820e+00,1.318013548851013184e+00
-9.183673262596130371e-01,1.507032632827758789e+00,1.511718750000000000e+00,-9.183673262596130371e-01,1.143000006675720215e+00,1.212239623069763184e+00
-8.775510191917419434e-01,1.465829849243164062e+00,1.475260496139526367e+00,-8.775510191917419434e-01,1.017482042312622070e+00,1.071614623069763184e+00
-8.367347121238708496e-01,1.422152280807495117e+00,1.431640625000000000e+00,-8.367347121238708496e-01,8.886775970458984375e-01,9.251302480697631836e-01
-7.959183454513549805e-01,1.375775933265686035e+00,1.386718750000000000e+00,-7.959183454513549805e-01,7.575865983963012695e-01,7.812500000000000000e-01
-7.551020383834838867e-01,1.326433300971984863e+00,1.329752683639526367e+00,-7.551020383834838867e-01,6.272826194763183594e-01,6.367187500000000000e-01
-7.142857313156127930e-01,1.273814916610717773e+00,1.278727293014526367e+00,-7.142857313156127930e-01,5.026268959045410156e-01,5.094401240348815918e-01
-6.734694242477416992e-01,1.217604398727416992e+00,1.217936277389526367e+00,-6.734694242477416992e-01,3.908144533634185791e-01,4.088541865348815918e-01
-6.326530575752258301e-01,1.157438397407531738e+00,1.159179687500000000e+00,-6.326530575752258301e-01,3.008577823638916016e-01,3.234049677848815918e-01
-5.918367505073547363e-01,1.092949151992797852e+00,1.086914062500000000e+00,-5.918367505073547363e-01,2.415187954902648926e-01,2.649739682674407959e-01
-5.510204434394836426e-01,1.023845195770263672e+00,1.007161498069763184e+00,-5.510204434394836426e-01,2.173273265361785889e-01,2.392578125000000000e-01
-5.102040767669677734e-01,9.500570893287658691e-01,9.257812500000000000e-01,-5.102040767669677734e-01,2.286110967397689819e-01,2.412109375000000000e-01
-4.693877696990966797e-01,8.718385696411132812e-01,8.346354365348815918e-01,-4.693877696990966797e-01,2.703216075897216797e-01,2.840169370174407959e-01
-4.285714328289031982e-01,7.891677021980285645e-01,7.545573115348815918e-01,-4.285714328289031982e-01,3.338403105735778809e-01,3.389485776424407959e-01
-3.877551257610321045e-01,6.989769935607910156e-01,6.679687500000000000e-01,-3.877551257610321045e-01,4.096368551254272461e-01,4.331054687500000000e-01
-3.469387888908386230e-01,5.919816493988037109e-01,5.904948115348815918e-01,-3.469387888908386230e-01,4.891346096992492676e-01,5.084635615348815918e-01
-3.061224520206451416e-01,4.646321535110473633e-01,5.410156250000000000e-01,-3.061224520206451416e-01,5.656565427780151367e-01,5.878906250000000000e-01
-2.653061449527740479e-01,3.617059588432312012e-01,5.032552480697631836e-01,-2.653061449527740479e-01,6.350955963134765625e-01,6.389974355697631836e-01
-2.244898080825805664e-01,3.619572818279266357e-01,4.635416865348815918e-01,-2.244898080825805664e-01,6.949539184570312500e-01,6.816406250000000000e-01
-1.836734861135482788e-01,4.057137668132781982e-01,3.681640625000000000e-01,-1.836734861135482788e-01,7.442678809165954590e-01,7.194010615348815918e-01
-1.428571641445159912e-01,3.005673587322235107e-01,1.555989682674407959e-01,-1.428571641445159912e-01,7.830579280853271484e-01,7.617187500000000000e-01
-1.020408347249031067e-01,-5.756477639079093933e-02,-1.155802458524703979e-01,-1.020408347249031067e-01,8.115178942680358887e-01,7.936198115348815918e-01
-6.122450903058052063e-02,-4.251106381416320801e-01,-3.274739682674407959e-01,-6.122450903058052063e-02,8.301260471343994141e-01,8.118489980697631836e-01
-2.040818333625793457e-02,-2.197782099246978760e-01,-2.100016325712203979e-01,-2.040818333625793457e-02,8.392571210861206055e-01,8.294271230697631836e-01
2.040818333625793457e-02,1.931614875793457031e-01,1.406250000000000000e-01,2.040818333625793457e-02,8.391789793968200684e-01,8.255208730697631836e-01
6.122450903058052063e-02,3.448289930820465088e-01,3.160807490348815918e-01,6.122450903058052063e-02,8.299159407615661621e-01,8.209635615348815918e-01
1.020408347249031067e-01,1.987919360399246216e-01,2.190755307674407959e-01,1.020408347249031067e-01,8.113117218017578125e-01,8.092448115348815918e-01
1.428571641445159912e-01,-4.110042378306388855e-02,9.130859375000000000e-02,1.428571641445159912e-01,7.829904556274414062e-01,7.825521230697631836e-01
1.836734861135482788e-01,2.008076990023255348e-03,8.430989831686019897e-02,1.836734861135482788e-01,7.445540428161621094e-01,7.513021230697631836e-01
2.244898080825805664e-01,2.631493210792541504e-01,1.822916716337203979e-01,2.244898080825805664e-01,6.957318186759948730e-01,7.180989980697631836e-01
2.653061449527740479e-01,4.543491899967193604e-01,3.463541865348815918e-01,2.653061449527740479e-01,6.364885568618774414e-01,6.575521230697631836e-01
3.061224520206451416e-01,5.465474128723144531e-01,5.000000000000000000e-01,3.061224520206451416e-01,5.676789283752441406e-01,5.807291865348815918e-01
3.469387888908386230e-01,6.138057708740234375e-01,6.393229365348815918e-01,3.469387888908386230e-01,4.916357100009918213e-01,4.938151240348815918e-01
3.877551257610321045e-01,6.942237019538879395e-01,7.526041865348815918e-01,3.877551257610321045e-01,4.122140407562255859e-01,4.353841245174407959e-01
4.285714328289031982e-01,7.829314470291137695e-01,8.489583730697631836e-01,4.285714328289031982e-01,3.359229266643524170e-01,3.461914062500000000e-01
4.693877696990966797e-01,8.692848682403564453e-01,9.205729365348815918e-01,4.693877696990966797e-01,2.713728845119476318e-01,2.721354365348815918e-01
5.102040767669677734e-01,9.496449828147888184e-01,9.895833730697631836e-01,5.102040767669677734e-01,2.282545715570449829e-01,2.226562500000000000e-01
5.510204434394836426e-01,1.024025917053222656e+00,1.049479246139526367e+00,5.510204434394836426e-01,2.154646217823028564e-01,2.194010466337203979e-01
5.918367505073547363e-01,1.093149542808532715e+00,1.106119871139526367e+00,5.918367505073547363e-01,2.383337318897247314e-01,2.708333432674407959e-01
6.326530575752258301e-01,1.157548189163208008e+00,1.166666746139526367e+00,6.326530575752258301e-01,2.968180477619171143e-01,3.053385615348815918e-01
6.734694242477416992e-01,1.217650055885314941e+00,1.219401121139526367e+00,6.734694242477416992e-01,3.861660957336425781e-01,3.834635615348815918e-01
7.142857313156127930e-01,1.273823976516723633e+00,1.276041746139526367e+00,7.142857313156127930e-01,4.970530867576599121e-01,4.895833432674407959e-01
7.551020383834838867e-01,1.326427102088928223e+00,1.322916746139526367e+00,7.551020383834838867e-01,6.190735697746276855e-01,6.210937500000000000e-01
7.959183454513549805e-01,1.375776171684265137e+00,1.371744871139526367e+00,7.959183454513549805e-01,7.431763410568237305e-01,7.630208730697631836e-01
8.367347121238708496e-01,1.422146677970886230e+00,1.411132812500000000e+00,8.367347121238708496e-01,8.629648089408874512e-01,8.997396230697631836e-01
8.775510191917419434e-01,1.465825200080871582e+00,1.443847656250000000e+00,8.775510191917419434e-01,9.748968482017517090e-01,9.986979365348815918e-01
9.183673262596130371e-01,1.507033228874206543e+00,1.481608152389526367e+00,9.183673262596130371e-01,1.078731894493103027e+00,1.079101562500000000e+00
9.591836929321289062e-01,1.545974850654602051e+00,1.515380859375000000e+00,9.591836929321289062e-01,1.174869656562805176e+00,1.157063841819763184e+00
1.000000000000000000e+00,1.582831978797912598e+00,1.548583984375000000e+00,1.000000000000000000e+00,1.264264345169067383e+00,1.220540404319763184e+00


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,1.582833290100097656e+00,5.510783791542053223e-01,5.905592441558837891e-01,1.582834124565124512e+00,1.377459406852722168e+00,5.152161717414855957e-01,5.176036357879638672e-01,1.264265179634094238e+00,1.579427123069763184e+00,5.690104365348815918e-01,5.930989980697631836e-01,1.547729492187500000e+00,1.376302123069763184e+00,5.403646230697631836e-01,5.198568105697631836e-01,1.220214843750000000e+00,1.648638769984245300e-02,2.783004008233547211e-02
1.999999955296516418e-02,1.582694530487060547e+00,5.510123968124389648e-01,5.905010700225830078e-01,1.582610964775085449e+00,1.377637743949890137e+00,5.149952173233032227e-01,5.178208947181701660e-01,1.264016985893249512e+00,1.580729246139526367e+00,5.781250000000000000e-01,5.924479365348815918e-01,1.557210326194763184e+00,1.371744871139526367e+00,5.377604365348815918e-01,5.364583730697631836e-01,1.223307371139526367e+00,1.809614524245262146e-02,2.572171390056610107e-02
3.999999910593032837e-02,1.582696676254272461e+00,5.507414937019348145e-01,5.904862880706787109e-01,1.582797050476074219e+00,1.377462387084960938e+00,5.151101946830749512e-01,5.179223418235778809e-01,1.263824105262756348e+00,1.561197996139526367e+00,5.761718750000000000e-01,6.028646230697631836e-01,1.538574218750000000e+00,1.367838621139526367e+00,5.345052480697631836e-01,5.322265625000000000e-01,1.214518308639526367e+00,2.457812987267971039e-02,3.115105442702770233e-02
5.999999865889549255e-02,1.582766890525817871e+00,5.506103038787841797e-01,5.904214978218078613e-01,1.582822799682617188e+00,1.377356648445129395e+00,5.149486660957336426e-01,5.180913209915161133e-01,1.263982295989990234e+00,1.565104246139526367e+00,5.527343750000000000e-01,6.093750000000000000e-01,1.547037839889526367e+00,1.365559935569763184e+00,5.413411855697631836e-01,5.302734375000000000e-01,1.240234375000000000e+00,1.862478815019130707e-02,2.260831743478775024e-02
7.999999821186065674e-02,1.582452058792114258e+00,5.507044196128845215e-01,5.903639793395996094e-01,1.582845687866210938e+00,1.377540588378906250e+00,5.149199962615966797e-01,5.182830095291137695e-01,1.263735771179199219e+00,1.575520873069763184e+00,5.488281250000000000e-01,6.204427480697631836e-01,1.539469480514526367e+00,1.375976562500000000e+00,5.296224355697631836e-01,5.273437500000000000e-01,1.244791746139526367e+00,1.585467159748077393e-02,2.740393951535224915e-02
9.999999403953552246e-02,1.582579851150512695e+00,5.507345199584960938e-01,5.903369188308715820e-01,1.582696557044982910e+00,1.377528667449951172e+00,5.147995948791503906e-01,5.183753371238708496e-01,1.263988137245178223e+00,1.584635496139526367e+00,5.611979365348815918e-01,6.302083730697631836e-01,1.554036498069763184e+00,1.380371093750000000e+00,5.400390625000000000e-01,5.283203125000000000e-01,1.264160156250000000e+00,1.494159549474716187e-02,2.519210241734981537e-02
1.199999973177909851e-01,1.582721590995788574e+00,5.505733489990234375e-01,5.901802778244018555e-01,1.582579255104064941e+00,1.377716302871704102e+00,5.149414539337158203e-01,5.180907845497131348e-01,1.263904452323913574e+00,1.595052123069763184e+00,5.595703125000000000e-01,6.289062500000000000e-01,1.530761718750000000e+00,1.383138060569763184e+00,5.472005605697631836e-01,5.276693105697631836e-01,1.260253906250000000e+00,2.039680443704128265e-02,3.273951262235641479e-02
1.400000005960464478e-01,1.582695960998535156e+00,5.507910847663879395e-01,5.901594161987304688e-01,1.582384228706359863e+00,1.377765178680419922e+00,5.149801373481750488e-01,5.179777145385742188e-01,1.263843178749084473e+00,1.580729246139526367e+00,5.592448115348815918e-01,6.341146230697631836e-01,1.535807371139526367e+00,1.408528685569763184e+00,5.305989980697631836e-01,5.332031250000000000e-01,1.244303464889526367e+00,2.281784266233444214e-02,2.942880988121032715e-02
1.599999964237213135e-01,1.582432389259338379e+00,5.507032275199890137e-01,5.902882218360900879e-01,1.582296252250671387e+00,1.377968311309814453e+00,5.151011347770690918e-01,5.182414650917053223e-01,1.263712525367736816e+00,1.585937500000000000e+00,5.611979365348815918e-01,6.347656250000000000e-01,1.560709714889526367e+00,1.404622435569763184e+00,5.227864980697631836e-01,5.304362177848815918e-01,1.244303464889526367e+00,1.829491928219795227e-02,2.810698561370372772e-02
1.799999922513961792e-01,1.582230091094970703e+00,5.508365631103515625e-01,5.903055071830749512e-01,1.582379698753356934e+00,1.378017187118530273e+00,5.151504278182983398e-01,5.185332298278808594e-01,1.263932466506958008e+00,1.595052123069763184e+00,5.520833730697631836e-01,6.191406250000000000e-01,1.571614623069763184e+00,1.410156250000000000e+00,5.341796875000000000e-01,5.314127802848815918e-01,1.232910156250000000e+00,1.863576471805572510e-02,2.031058818101882935e-02
1.999999880790710449e-01,1.582355260848999023e+00,5.509597063064575195e-01,5.902227163314819336e-01,1.582512378692626953e+00,1.377659559249877930e+00,5.151216387748718262e-01,5.186646580696105957e-01,1.263755798339843750e+00,1.600260496139526367e+00,5.494791865348815918e-01,6.276041865348815918e-01,1.567057371139526367e+00,1.425781250000000000e+00,5.540364980697631836e-01,5.236002802848815918e-01,1.238444089889526367e+00,2.374390885233879089e-02,3.040841408073902130e-02
2.199999988079071045e-01,1.582399368286132812e+00,5.512036085128784180e-01,5.902169346809387207e-01,1.582090854644775391e+00,1.377687573432922363e+00,5.149932503700256348e-01,5.188937187194824219e-01,1.263423681259155273e+00,1.580729246139526367e+00,5.504557490348815918e-01,6.165364980697631836e-01,1.565104246139526367e+00,1.417317748069763184e+00,5.442708730697631836e-01,5.177409052848815918e-01,1.254720091819763184e+00,1.559826731681823730e-02,2.504435740411281586e-02
2.399999946355819702e-01,1.582413077354431152e+00,5.509408712387084961e-01,5.902366638183593750e-01,1.582129955291748047e+00,1.377842307090759277e+00,5.151678323745727539e-01,5.188104510307312012e-01,1.263724088668823242e+00,1.587239623069763184e+00,5.397135615348815918e-01,6.132812500000000000e-01,1.551757812500000000e+00,1.410807371139526367e+00,5.664062500000000000e-01,5.260416865348815918e-01,1.271809935569763184e+00,2.117347903549671173e-02,3.237992525100708008e-02
2.599999904632568359e-01,1.581953763961791992e+00,5.511381626129150391e-01,5.901805162429809570e-01,1.582153320312500000e+00,1.377673268318176270e+00,5.149666070938110352e-01,5.188527107238769531e-01,1.263971924781799316e+00,1.580729246139526367e+00,5.527343750000000000e-01,6.328125000000000000e-01,1.539713621139526367e+00,1.429687500000000000e+00,5.550130605697631836e-01,5.283203125000000000e-01,1.280273437500000000e+00,2.577685005962848663e-02,3.287559375166893005e-02
2.800000011920928955e-01,1.581969738006591797e+00,5.506495833396911621e-01,5.900738835334777832e-01,1.582196950912475586e+00,1.377871632575988770e+00,5.150020718574523926e-01,5.187802314758300781e-01,1.263960003852844238e+00,1.582031250000000000e+00,5.576171875000000000e-01,6.302083730697631836e-01,1.548828125000000000e+00,1.420898437500000000e+00,5.546875000000000000e-01,5.416666865348815918e-01,1.274902343750000000e+00,2.469436265528202057e-02,2.719434164464473724e-02
2.999999821186065674e-01,1.582328438758850098e+00,5.505998730659484863e-01,5.900413393974304199e-01,1.581975698471069336e+00,1.378032684326171875e+00,5.150606632232666016e-01,5.187372565269470215e-01,1.263967275619506836e+00,1.571614623069763184e+00,5.621744990348815918e-01,6.230468750000000000e-01,1.538411498069763184e+00,1.420898437500000000e+00,5.452474355697631836e-01,5.374349355697631836e-01,1.264973998069763184e+00,2.400968037545681000e-02,2.753170579671859741e-02
3.199999928474426270e-01,1.582132577896118164e+00,5.506684780120849609e-01,5.900360345840454102e-01,1.581987857818603516e+00,1.378109812736511230e+00,5.150802731513977051e-01,5.185260176658630371e-01,1.264031887054443359e+00,1.578125000000000000e+00,5.527343750000000000e-01,6.197916865348815918e-01,1.523763060569763184e+00,1.406575560569763184e+00,5.494791865348815918e-01,5.273437500000000000e-01,1.252115964889526367e+00,2.226058766245841980e-02,3.680146485567092896e-02
3.400000035762786865e-01,1.581961631774902344e+00,5.506083965301513672e-01,5.900115370750427246e-01,1.581777334213256836e+00,1.377856731414794922e+00,5.152289271354675293e-01,5.184435844421386719e-01,1.263962745666503906e+00,1.583333373069763184e+00,5.553385615348815918e-01,6.041666865348815918e-01,1.514485716819763184e+00,1.401367187500000000e+00,5.543619990348815918e-01,5.276693105697631836e-01,1.266276121139526367e+00,2.026745863258838654e-02,4.253682121634483337e-02
3.599999845027923584e-01,1.582229852676391602e+00,5.504375100135803223e-01,5.899096131324768066e-01,1.581675529479980469e+00,1.377925634384155273e+00,5.152956843376159668e-01,5.183484554290771484e-01,1.263987898826599121e+00,1.593750000000000000e+00,5.491536855697631836e-01,6.080729365348815918e-01,1.523112058639526367e+00,1.386718750000000000e+00,5.585937500000000000e-01,5.328776240348815918e-01,1.285481810569763184e+00,2.226181142032146454e-02,3.701325133442878723e-02
3.799999952316284180e-01,1.582215785980224609e+00,5.503711700439453125e-01,5.898256897926330566e-01,1.581647872924804688e+00,1.378053307533264160e+00,5.151975154876708984e-01,5.184158086776733398e-01,1.264158844947814941e+00,1.598958373069763184e+00,5.520833730697631836e-01,6.074218750000000000e-01,1.526041746139526367e+00,1.396158933639526367e+00,5.537109375000000000e-01,5.263671875000000000e-01,1.296061277389526367e+00,2.357552014291286469e-02,3.514446318149566650e-02
3.999999761581420898e-01,1.582117438316345215e+00,5.505245923995971680e-01,5.898333191871643066e-01,1.581193566322326660e+00,1.378351926803588867e+00,5.154188871383666992e-01,5.184016227722167969e-01,1.264071822166442871e+00,1.610677123069763184e+00,5.533854365348815918e-01,6.002604365348815918e-01,1.528157591819763184e+00,1.393554687500000000e+00,5.569661855697631836e-01,5.192057490348815918e-01,1.285644531250000000e+00,2.180606685578823090e-02,3.352214768528938293e-02
4.199999868869781494e-01,1.582146525382995605e+00,5.504067540168762207e-01,5.898534059524536133e-01,1.580952525138854980e+00,1.378224730491638184e+00,5.155925154685974121e-01,5.183595418930053711e-01,1.263592720031738281e+00,1.600260496139526367e+00,5.498046875000000000e-01,5.930989980697631836e-01,1.528971433639526367e+00,1.407226562500000000e+00,5.628255605697631836e-01,5.227864980697631836e-01,1.277994871139526367e+00,2.118109911680221558e-02,3.285478800535202026e-02
4.399999976158142090e-01,1.582313418388366699e+00,5.503057837486267090e-01,5.898463726043701172e-01,1.580953478813171387e+00,1.378268599510192871e+00,5.155646800994873047e-01,5.184212923049926758e-01,1.263563275337219238e+00,1.608072996139526367e+00,5.530599355697631836e-01,5.885416865348815918e-01,1.542317748069763184e+00,1.405273437500000000e+00,5.618489980697631836e-01,5.332031250000000000e-01,1.261230468750000000e+00,1.990891434252262115e-02,2.925104275345802307e-02
4.599999785423278809e-01,1.582174539566040039e+00,5.502479076385498047e-01,5.895527601242065430e-01,1.580801248550415039e+00,1.378386735916137695e+00,5.154794454574584961e-01,5.184057354927062988e-01,1.263526201248168945e+00,1.587239623069763184e+00,5.478515625000000000e-01,5.703125000000000000e-01,1.539388060569763184e+00,1.408528685569763184e+00,5.563151240348815918e-01,5.371093750000000000e-01,1.267740964889526367e+00,2.030574716627597809e-02,2.617485448718070984e-02
4.799999892711639404e-01,1.582308292388916016e+00,5.503278374671936035e-01,5.895744562149047852e-01,1.580962061882019043e+00,1.378239154815673828e+00,5.156239867210388184e-01,5.186074972152709961e-01,1.263459324836730957e+00,1.595052123069763184e+00,5.468750000000000000e-01,5.677083730697631836e-01,1.526367187500000000e+00,1.414062500000000000e+00,5.524088740348815918e-01,5.390625000000000000e-01,1.256184935569763184e+00,2.418758906424045563e-02,3.450331091880798340e-02
5.000000000000000000e-01,1.582495093345642090e+00,5.503300428390502930e-01,5.895475745201110840e-01,1.580913066864013672e+00,1.378094077110290527e+00,5.154572129249572754e-01,5.185485482215881348e-01,1.263143777847290039e+00,1.592447996139526367e+00,5.452474355697631836e-01,5.735677480697631836e-01,1.530924558639526367e+00,1.396809935569763184e+00,5.419921875000000000e-01,5.449218750000000000e-01,1.270507812500000000e+00,2.005282416939735413e-02,3.158841282129287720e-02
5.199999809265136719e-01,1.582503080368041992e+00,5.500609874725341797e-01,5.895518064498901367e-01,1.580910325050354004e+00,1.377595782279968262e+00,5.153731107711791992e-01,5.186013579368591309e-01,1.263490080833435059e+00,1.588541746139526367e+00,5.367838740348815918e-01,5.781250000000000000e-01,1.527994871139526367e+00,1.415364623069763184e+00,5.520833730697631836e-01,5.416666865348815918e-01,1.266601562500000000e+00,2.310252562165260315e-02,3.343782201409339905e-02
5.400000214576721191e-01,1.582371234893798828e+00,5.502145886421203613e-01,5.895615816116333008e-01,1.581230640411376953e+00,1.377806425094604492e+00,5.155018568038940430e-01,5.185253024101257324e-01,1.263743519783020020e+00,1.583333373069763184e+00,5.351562500000000000e-01,5.559896230697631836e-01,1.512695312500000000e+00,1.423177123069763184e+00,5.488281250000000000e-01,5.455729365348815918e-01,1.255859375000000000e+00,2.904597111046314240e-02,4.331178963184356689e-02
5.600000023841857910e-01,1.582363009452819824e+00,5.501977801322937012e-01,5.893442034721374512e-01,1.580892920494079590e+00,1.377828359603881836e+00,5.155742168426513672e-01,5.188403725624084473e-01,1.263783216476440430e+00,1.583333373069763184e+00,5.299479365348815918e-01,5.579427480697631836e-01,1.514811277389526367e+00,1.429687500000000000e+00,5.582682490348815918e-01,5.416666865348815918e-01,1.256673216819763184e+00,3.047977946698665619e-02,4.176136851310729980e-02
5.799999833106994629e-01,1.582343816757202148e+00,5.499961972236633301e-01,5.893929600715637207e-01,1.580895900726318359e+00,1.378131031990051270e+00,5.155549049377441406e-01,5.187640786170959473e-01,1.263557553291320801e+00,1.587239623069763184e+00,5.179036855697631836e-01,5.533854365348815918e-01,1.517252683639526367e+00,1.438151121139526367e+00,5.559896230697631836e-01,5.485026240348815918e-01,1.262207031250000000e+00,3.361262753605842590e-02,4.022085294127464294e-02
6.000000238418579102e-01,1.582346081733703613e+00,5.500927567481994629e-01,5.894960761070251465e-01,1.580930352210998535e+00,1.378437399864196777e+00,5.154154300689697266e-01,5.188110470771789551e-01,1.263411998748779297e+00,1.580729246139526367e+00,5.185546875000000000e-01,5.468750000000000000e-01,1.520019531250000000e+00,1.438151121139526367e+00,5.530599355697631836e-01,5.475260615348815918e-01,1.257324218750000000e+00,3.369467332959175110e-02,3.849399462342262268e-02
6.200000047683715820e-01,1.582379341125488281e+00,5.501540899276733398e-01,5.893507003784179688e-01,1.580525517463684082e+00,1.378356099128723145e+00,5.155658125877380371e-01,5.188813805580139160e-01,1.263276457786560059e+00,1.576822996139526367e+00,5.152994990348815918e-01,5.384114980697631836e-01,1.511230468750000000e+00,1.436197996139526367e+00,5.485026240348815918e-01,5.371093750000000000e-01,1.255778074264526367e+00,3.473718464374542236e-02,4.379167780280113220e-02
6.399999856948852539e-01,1.582140684127807617e+00,5.501148700714111328e-01,5.893117189407348633e-01,1.580505013465881348e+00,1.378251194953918457e+00,5.156899690628051758e-01,5.189096331596374512e-01,1.263202548027038574e+00,1.582031250000000000e+00,5.166015625000000000e-01,5.292968750000000000e-01,1.515136718750000000e+00,1.423828125000000000e+00,5.319010615348815918e-01,5.250651240348815918e-01,1.259033203125000000e+00,2.896905317902565002e-02,4.131636023521423340e-02
6.600000262260437012e-01,1.582146167755126953e+00,5.501805543899536133e-01,5.889883637428283691e-01,1.580468297004699707e+00,1.378493785858154297e+00,5.156363844871520996e-01,5.188390612602233887e-01,1.263003468513488770e+00,1.576822996139526367e+00,5.175781250000000000e-01,5.195312500000000000e-01,1.504557371139526367e+00,1.413411498069763184e+00,5.289713740348815918e-01,5.426432490348815918e-01,1.255371093750000000e+00,3.296452015638351440e-02,4.797971621155738831e-02
6.800000071525573730e-01,1.582350611686706543e+00,5.497139096260070801e-01,5.890642404556274414e-01,1.580608606338500977e+00,1.378856778144836426e+00,5.156939625740051270e-01,5.187228918075561523e-01,1.262951970100402832e+00,1.583333373069763184e+00,5.270182490348815918e-01,5.201823115348815918e-01,1.500000000000000000e+00,1.416666746139526367e+00,5.166015625000000000e-01,5.429687500000000000e-01,1.267008543014526367e+00,3.010655008256435394e-02,5.094231665134429932e-02
6.999999880790710449e-01,1.582301378250122070e+00,5.493505001068115234e-01,5.889685750007629395e-01,1.580801606178283691e+00,1.378654360771179199e+00,5.155040621757507324e-01,5.185148715972900391e-01,1.263060212135314941e+00,1.575520873069763184e+00,5.332031250000000000e-01,5.227864980697631836e-01,1.508789062500000000e+00,1.401041746139526367e+00,5.152994990348815918e-01,5.439453125000000000e-01,1.273600339889526367e+00,2.753926627337932587e-02,4.551126807928085327e-02
7.200000286102294922e-01,1.582334160804748535e+00,5.497139692306518555e-01,5.888243317604064941e-01,1.580890417098999023e+00,1.378725051879882812e+00,5.155751705169677734e-01,5.188432931900024414e-01,1.263120055198669434e+00,1.570312500000000000e+00,5.240885615348815918e-01,5.260416865348815918e-01,1.502278685569763184e+00,1.408854246139526367e+00,5.152994990348815918e-01,5.224609375000000000e-01,1.281087279319763184e+00,2.895843796432018280e-02,4.968086630105972290e-02
7.400000095367431641e-01,1.582127571105957031e+00,5.495951771736145020e-01,5.886976122856140137e-01,1.580824136734008789e+00,1.378377795219421387e+00,5.154336690902709961e-01,5.187730193138122559e-01,1.263100624084472656e+00,1.578125000000000000e+00,5.332031250000000000e-01,5.305989980697631836e-01,1.500651121139526367e+00,1.396484375000000000e+00,5.029296875000000000e-01,5.234375000000000000e-01,1.288248777389526367e+00,2.746538631618022919e-02,5.067417770624160767e-02
7.599999904632568359e-01,1.582128286361694336e+00,5.494835376739501953e-01,5.885131955146789551e-01,1.580700039863586426e+00,1.378506660461425781e+00,5.154973268508911133e-01,5.185101628303527832e-01,1.263062477111816406e+00,1.575520873069763184e+00,5.439453125000000000e-01,5.286458730697631836e-01,1.502278685569763184e+00,1.395182371139526367e+00,5.032552480697631836e-01,5.162760615348815918e-01,1.292724609375000000e+00,2.648416534066200256e-02,4.956700280308723450e-02
7.800000309944152832e-01,1.582117557525634766e+00,5.494329333305358887e-01,5.884400606155395508e-01,1.580791234970092773e+00,1.378526329994201660e+00,5.152569413185119629e-01,5.185804963111877441e-01,1.262966632843017578e+00,1.582031250000000000e+00,5.442708730697631836e-01,5.358073115348815918e-01,1.503255248069763184e+00,1.391927123069763184e+00,4.973958432674407959e-01,5.130208730697631836e-01,1.294515013694763184e+00,2.554966509342193604e-02,4.900772869586944580e-02
8.000000119209289551e-01,1.582046985626220703e+00,5.493924617767333984e-01,5.881991982460021973e-01,1.580691695213317871e+00,1.378273248672485352e+00,5.150867700576782227e-01,5.186700820922851562e-01,1.262929916381835938e+00,1.579427123069763184e+00,5.524088740348815918e-01,5.481771230697631836e-01,1.498372435569763184e+00,1.389973998069763184e+00,5.162760615348815918e-01,5.000000000000000000e-01,1.296386718750000000e+00,2.419906109571456909e-02,5.203338339924812317e-02
8.199999928474426270e-01,1.582049965858459473e+00,5.493186712265014648e-01,5.878658890724182129e-01,1.580774784088134766e+00,1.378371238708496094e+00,5.151239037513732910e-01,5.189269185066223145e-01,1.262659072875976562e+00,1.580729246139526367e+00,5.520833730697631836e-01,5.481771230697631836e-01,1.503255248069763184e+00,1.373697996139526367e+00,5.322265625000000000e-01,4.973958432674407959e-01,1.297088623046875000e+00,2.495648898184299469e-02,4.899942502379417419e-02
8.400000333786010742e-01,1.582141518592834473e+00,5.489497184753417969e-01,5.877852439880371094e-01,1.580757379531860352e+00,1.378832221031188965e+00,5.149492621421813965e-01,5.192049145698547363e-01,1.262664914131164551e+00,1.582031250000000000e+00,5.641276240348815918e-01,5.393880605697631836e-01,1.502929687500000000e+00,1.381510496139526367e+00,5.449218750000000000e-01,4.960937500000000000e-01,1.301473021507263184e+00,2.960184961557388306e-02,4.919135943055152893e-02
8.600000143051147461e-01,1.582048177719116211e+00,5.486043095588684082e-01,5.875425934791564941e-01,1.580713391304016113e+00,1.379092931747436523e+00,5.151085257530212402e-01,5.196318626403808594e-01,1.262736082077026367e+00,1.581380248069763184e+00,5.634765625000000000e-01,5.670573115348815918e-01,1.514973998069763184e+00,1.387369871139526367e+00,5.488281250000000000e-01,4.889323115348815918e-01,1.286458373069763184e+00,2.484907396137714386e-02,4.155334457755088806e-02
8.799999952316284180e-01,1.581911563873291016e+00,5.483368635177612305e-01,5.874563455581665039e-01,1.580914258956909180e+00,1.379181146621704102e+00,5.152171850204467773e-01,5.195043087005615234e-01,1.263119935989379883e+00,1.570963621139526367e+00,5.804036855697631836e-01,5.865885615348815918e-01,1.517903685569763184e+00,1.386718750000000000e+00,5.589193105697631836e-01,5.045573115348815918e-01,1.293439269065856934e+00,2.550254762172698975e-02,3.983191773295402527e-02
8.999999761581420898e-01,1.581440329551696777e+00,5.483209490776062012e-01,5.876866579055786133e-01,1.581131458282470703e+00,1.379096746444702148e+00,5.155411958694458008e-01,5.194601416587829590e-01,1.263218641281127930e+00,1.566406250000000000e+00,5.963541865348815918e-01,5.852864980697631836e-01,1.512695312500000000e+00,1.399739623069763184e+00,5.472005605697631836e-01,5.143229365348815918e-01,1.277526855468750000e+00,2.578409761190414429e-02,4.327456653118133545e-02
9.200000166893005371e-01,1.581759214401245117e+00,5.479159355163574219e-01,5.877362489700317383e-01,1.581387519836425781e+00,1.378806114196777344e+00,5.152252316474914551e-01,5.192666053771972656e-01,1.263209700584411621e+00,1.546223998069763184e+00,6.113281250000000000e-01,5.761718750000000000e-01,1.519531250000000000e+00,1.382812500000000000e+00,5.517578125000000000e-01,5.091146230697631836e-01,1.278340697288513184e+00,2.986593730747699738e-02,4.008965939283370972e-02
9.399999976158142090e-01,1.581766486167907715e+00,5.478489398956298828e-01,5.878073573112487793e-01,1.581251025199890137e+00,1.378407835960388184e+00,5.150812268257141113e-01,5.189042687416076660e-01,1.263459086418151855e+00,1.552083373069763184e+00,6.106771230697631836e-01,6.015625000000000000e-01,1.514973998069763184e+00,1.384765625000000000e+00,5.537109375000000000e-01,5.013021230697631836e-01,1.264078855514526367e+00,2.956324443221092224e-02,4.190063849091529846e-02
9.599999785423278809e-01,1.581615567207336426e+00,5.474922060966491699e-01,5.878676772117614746e-01,1.581119775772094727e+00,1.378281831741333008e+00,5.148771405220031738e-01,5.184688568115234375e-01,1.263603806495666504e+00,1.547526121139526367e+00,6.328125000000000000e-01,6.289062500000000000e-01,1.515299558639526367e+00,1.379557371139526367e+00,5.598958730697631836e-01,4.814453125000000000e-01,1.255981445312500000e+00,3.978373482823371887e-02,5.394502729177474976e-02
9.800000190734863281e-01,1.582044243812561035e+00,5.473756790161132812e-01,5.879622697830200195e-01,1.581261634826660156e+00,1.378049731254577637e+00,5.150941014289855957e-01,5.181981325149536133e-01,1.263755917549133301e+00,1.539062500000000000e+00,6.601562500000000000e-01,6.139323115348815918e-01,1.529947996139526367e+00,1.387369871139526367e+00,5.553385615348815918e-01,4.921875000000000000e-01,1.260253906250000000e+00,3.914388641715049744e-02,7.128787785768508911e-02
1.000000000000000000e+00,1.582685828208923340e+00,5.466389060020446777e-01,5.877337455749511719e-01,1.581556081771850586e+00,1.377754926681518555e+00,5.154507756233215332e-01,5.184196829795837402e-01,1.263602852821350098e+00,1.531901121139526367e+00,6.686198115348815918e-01,6.302083730697631836e-01,1.525716185569763184e+00,1.387369871139526367e+00,5.481771230697631836e-01,4.856770932674407959e-01,1.266357421875000000e+00,4.375789687037467957e-02,7.707209140062332153e-02


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_summary_hist.csv <==
,g1_loss,g1_loss,mart_loss,mart_loss,rel_l1err,rel_l1err,rel_linferr,rel_linferr,rt,rt
,mean,std,mean,std,mean,std,mean,std,mean,std
it,,,,,,,,,,
0,100.357421875,,126.57317352294922,,1.1277070045471191,,1.251595139503479,,0.8833272457122803,
1,55.82438659667969,,29.874391555786133,,2.008755922317505,,1.611083745956421,,1.2132298946380615,
2,36.67538833618164,,11.755952835083008,,2.5388288497924805,,1.7969976663589478,,1.534029483795166,
3,25.02071189880371,,8.2371826171875,,3.0439510345458984,,1.9977189302444458,,1.8538084030151367,
4,17.44942283630371,,6.467307090759277,,3.507276773452759,,2.2066664695739746,,2.1821579933166504,
5,12.430010795593262,,4.153066635131836,,3.902613878250122,,2.3530943393707275,,2.510497808456421,
6,9.592595100402832,,2.429069995880127,,4.205491542816162,,2.4896507263183594,,2.8382890224456787,
7,6.938808441162109,,1.4729657173156738,,4.424810886383057,,2.5686228275299072,,3.1662378311157227,
8,5.033858776092529,,0.9602130055427551,,4.608538627624512,,2.6745288372039795,,3.4942214488983154,
9,3.4498839378356934,,0.5184332728385925,,4.754778861999512,,2.7662620544433594,,3.822296619415283,
10,2.453477382659912,,0.3958050310611725,,4.883113861083984,,2.844715118408203,,4.150960206985474,
11,2.13710880279541,,0.17746949195861816,,4.947911262512207,,2.8909246921539307,,4.479259252548218,
12,1.1224069595336914,,0.09490954875946045,,4.999105453491211,,2.9171063899993896,,4.807171583175659,
13,1.255766749382019,,0.07803070545196533,,5.038322925567627,,2.9538214206695557,,5.135556936264038,
14,0.05402084067463875,,0.0234687402844429,,5.051307678222656,,2.963315963745117,,5.463221788406372,
15,-0.4030434191226959,,0.014080004766583443,,5.053973197937012,,2.963315963745117,,5.791285514831543,
16,-0.22583937644958496,,0.014786160551011562,,5.047234535217285,,2.9600255489349365,,6.119524002075195,
17,-0.6504642963409424,,0.01379316858947277,,5.0214715003967285,,2.950011730194092,,6.447742938995361,
18,-0.8379554748535156,,0.02622566930949688,,4.977610111236572,,2.9209160804748535,,6.775747060775757,
19,-0.9997448325157166,,0.03813993185758591,,4.920523166656494,,2.8874919414520264,,7.10364556312561,
20,-1.2275583744049072,,0.02979363314807415,,4.874271392822266,,2.8649775981903076,,7.4316086769104,
21,-1.390512228012085,,0.028272220864892006,,4.818797588348389,,2.848005771636963,,7.759552001953125,
22,-1.3294559717178345,,0.03394667059183121,,4.7548699378967285,,2.815619707107544,,8.087819576263428,
23,-1.4285043478012085,,0.045537009835243225,,4.675784587860107,,2.780611515045166,,8.41596245765686,
24,-1.319345474243164,,0.04844127967953682,,4.6004509925842285,,2.7411253452301025,,8.744112491607666,
25,-1.135330080986023,,0.05811259150505066,,4.500338554382324,,2.6985981464385986,,9.072086572647095,
26,-1.7060693502426147,,0.058923687785863876,,4.394620418548584,,2.670628786087036,,9.39977216720581,
27,-1.2284610271453857,,0.043177518993616104,,4.303693771362305,,2.6525309085845947,,9.730951070785522,
28,-1.8157466650009155,,0.05283471569418907,,4.200412273406982,,2.6212711334228516,,10.062346935272217,
29,-1.5456409454345703,,0.055023979395627975,,4.089454650878906,,2.583430290222168,,10.3903169631958,
30,-1.8813899755477905,,0.062318749725818634,,3.9563024044036865,,2.5422987937927246,,10.718177318572998,
31,-1.6127524375915527,,0.06603040546178818,,3.8081185817718506,,2.502812623977661,,11.046074628829956,
32,-1.7934011220932007,,0.05516618490219116,,3.6771745681762695,,2.460036039352417,,11.374043703079224,
33,-1.653240442276001,,0.05684925988316536,,3.5348992347717285,,2.423840284347534,,11.702801704406738,
34,-1.1923295259475708,,0.047717802226543427,,3.395278215408325,,2.3876447677612305,,12.030933380126953,
35,-1.494722604751587,,0.04487844929099083,,3.260313034057617,,2.3530943393707275,,12.359500885009766,
36,-1.1335915327072144,,0.04094644635915756,,3.1057279109954834,,2.315253496170044,,12.687358856201172,
37,-1.2319741249084473,,0.033704113215208054,,2.987762928009033,,2.2872841358184814,,13.015469312667847,
38,-1.3224892616271973,,0.030952291563153267,,2.872206211090088,,2.256024122238159,,13.344565629959106,
39,-1.2593119144439697,,0.0302019901573658,,2.7530086040496826,,2.226409673690796,,13.672129392623901,
40,-1.0104519128799438,,0.024231936782598495,,2.6534335613250732,,2.1967949867248535,,13.999659776687622,
41,-0.6132476925849915,,0.0214972086250782,,2.5394532680511475,,2.170470714569092,,14.327802419662476,
42,-0.5195361375808716,,0.020917367190122604,,2.442692995071411,,2.1425015926361084,,14.655590057373047,
43,-0.6344777345657349,,0.013501058332622051,,2.365433692932129,,2.122758388519287,,14.983334064483643,
44,-0.5553491711616516,,0.017221862450242043,,2.2783260345458984,,2.0997250080108643,,15.311544179916382,
45,-1.1852613687515259,,0.015752596780657768,,2.1994733810424805,,2.0750460624694824,,15.63963532447815,
46,-0.3167538344860077,,0.01307981088757515,,2.1300182342529297,,2.0487217903137207,,15.967912197113037,
47,-0.870909571647644,,0.010913369245827198,,2.0714917182922363,,2.0306241512298584,,16.29603862762451,
48,-0.7867491841316223,,0.0100721949711442,,2.0174553394317627,,2.014171600341797,,16.625531911849976,
49,-0.6419764757156372,,0.01417755801230669,,1.947344183921814,,1.9878473281860352,,16.95503878593445,
50,-0.5311570167541504,,0.009888333268463612,,1.8951011896133423,,1.9648138284683228,,17.282665729522705,
51,-0.10887416452169418,,0.010136800818145275,,1.8377301692962646,,1.9434254169464111,,17.610729455947876,
52,-0.1357612907886505,,0.00738712539896369,,1.7956700325012207,,1.92861807346344,,17.938543558120728,
53,-0.2638774812221527,,0.006030503194779158,,1.7583359479904175,,1.9154560565948486,,18.26655602455139,
54,-0.9005035161972046,,0.00963284820318222,,1.709144949913025,,1.8924225568771362,,18.594287395477295,
55,-0.745055079460144,,0.01133644301444292,,1.6604969501495361,,1.866098403930664,,18.922380447387695,
56,-0.6131983399391174,,0.011087184771895409,,1.6132341623306274,,1.8463553190231323,,19.250925064086914,
57,-0.4907287061214447,,0.0048457179218530655,,1.587193250656128,,1.8315479755401611,,19.579585075378418,
58,-0.5644769072532654,,0.006314727012068033,,1.5609617233276367,,1.8183860778808594,,19.90716814994812,
59,-0.3886587917804718,,0.007363194599747658,,1.5197155475616455,,1.801110863685608,,20.23538637161255,
60,0.05380205065011978,,0.006732183508574963,,1.4828444719314575,,1.7821903228759766,,20.562909841537476,
61,-0.27546927332878113,,0.002367873676121235,,1.4695414304733276,,1.7739640474319458,,20.89110565185547,
62,-0.38637882471084595,,0.005974050611257553,,1.4451276063919067,,1.7599793672561646,,21.219300508499146,
63,-0.02388053759932518,,0.004072004463523626,,1.4216456413269043,,1.7492852210998535,,21.547358512878418,
64,-0.10213441401720047,,0.003207510570064187,,1.400969386100769,,1.7394137382507324,,21.87557077407837,
65,0.15203595161437988,,0.0028152812737971544,,1.3862329721450806,,1.731187343597412,,22.203601837158203,
66,0.20736730098724365,,0.0028954523149877787,,1.3681565523147583,,1.722138524055481,,22.531251907348633,
67,-0.46694135665893555,,0.0022930423729121685,,1.35558021068573,,1.7172027826309204,,22.859358310699463,
68,-0.428629070520401,,0.0040938048623502254,,1.3281203508377075,,1.7023954391479492,,23.187612295150757,
69,0.15271134674549103,,0.0030734562315046787,,1.313186526298523,,1.6966369152069092,,23.51614546775818,
70,-0.3736613392829895,,0.0021446479950100183,,1.3003206253051758,,1.686765432357788,,23.8442964553833,
71,-0.2581824064254761,,0.004255964420735836,,1.2790652513504028,,1.6736034154891968,,24.172123670578003,
72,-0.4496746063232422,,0.0034291206393390894,,1.2543463706970215,,1.6579735279083252,,24.502561807632446,
73,-0.5496063828468323,,0.0027907714247703552,,1.2395330667495728,,1.6472792625427246,,24.830742120742798,
74,-0.014992446638643742,,0.0016970621654763818,,1.2326323986053467,,1.642343521118164,,25.158746004104614,
75,-0.03734718635678291,,0.0023387218825519085,,1.2243540287017822,,1.6357625722885132,,25.48657464981079,
76,0.2969213128089905,,0.0024020473938435316,,1.2169005870819092,,1.6365851163864136,,25.815033435821533,
77,-0.052862461656332016,,0.004251466598361731,,1.2048203945159912,,1.6258909702301025,,26.14349913597107,
78,-0.41997507214546204,,0.0026118659880012274,,1.1909170150756836,,1.6184873580932617,,26.47168779373169,
79,0.10393184423446655,,0.0028412439860403538,,1.1777702569961548,,1.6077930927276611,,27.568870067596436,
80,0.2333705872297287,,0.0016938019543886185,,1.1751809120178223,,1.6119062900543213,,27.896612405776978,
81,0.547409176826477,,0.0034405719488859177,,1.1614004373550415,,1.6003894805908203,,28.224631309509277,
82,0.10217803716659546,,0.0016821837052702904,,1.1558539867401123,,1.5962764024734497,,28.55253791809082,
83,-0.11111325770616531,,0.0018439965788275003,,1.1525264978408813,,1.5938085317611694,,28.88035750389099,
84,-0.13837721943855286,,0.0027199978940188885,,1.141873836517334,,1.5855821371078491,,29.20821237564087,
85,-0.1923593431711197,,0.0027557655703276396,,1.1331008672714233,,1.5740654468536377,,29.536259412765503,
86,-0.42122530937194824,,0.001801332808099687,,1.1264874935150146,,1.570774793624878,,29.864299058914185,
87,0.009765737690031528,,0.00268200202845037,,1.1176581382751465,,1.5559674501419067,,30.192604064941406,
88,0.42508426308631897,,0.0019626477733254433,,1.1095296144485474,,1.5436280965805054,,30.52070689201355,
89,0.18801555037498474,,0.003020335454493761,,1.0980675220489502,,1.5312886238098145,,30.84854483604431,
90,0.09510943293571472,,0.0015173271531239152,,1.0950491428375244,,1.5325225591659546,,31.176594972610474,
91,-0.27924644947052,,0.0025760531425476074,,1.0866928100585938,,1.5234736204147339,,31.50417184829712,
92,-0.2785700261592865,,0.0016227345913648605,,1.0804945230484009,,1.5156587362289429,,31.832273960113525,
93,-0.21954619884490967,,0.0020103997085243464,,1.077217936515808,,1.5144248008728027,,32.16047930717468,
94,-0.15310487151145935,,0.0007655414519831538,,1.0736881494522095,,1.5136021375656128,,32.48845815658569,
95,-0.12373668700456619,,0.001834660186432302,,1.0672688484191895,,1.5061984062194824,,32.81658434867859,
96,0.11431229114532471,,0.0020341514609754086,,1.059619665145874,,1.4959156513214111,,33.14458632469177,
97,0.017739802598953247,,0.0011951640481129289,,1.0567289590835571,,1.4971495866775513,,33.473142862319946,
98,0.4436371624469757,,0.0012169013498350978,,1.051674246788025,,1.4942704439163208,,33.80095958709717,
99,-0.16168248653411865,,0.0015278118662536144,,1.0470812320709229,,1.4922138452529907,,34.12881588935852,
100,0.40075841546058655,,0.002017169026657939,,1.0417637825012207,,1.4864553213119507,,34.457162618637085,
101,0.13586343824863434,,0.0018175345612689853,,1.0364153385162354,,1.4823423624038696,,34.78490090370178,
102,-0.2996666431427002,,0.001311468775384128,,1.0323114395141602,,1.4774065017700195,,35.112812519073486,
103,0.0028626155108213425,,0.0022753996308892965,,1.0256972312927246,,1.4732933044433594,,35.440892696380615,
104,-0.00021964787447359413,,0.0009306161082349718,,1.0225656032562256,,1.474527359008789,,35.769129037857056,
105,0.0010115420445799828,,0.0014697303995490074,,1.0186327695846558,,1.4663010835647583,,36.09746766090393,
106,-0.29187411069869995,,0.00033417195663787425,,1.0158411264419556,,1.462599277496338,,36.42568516731262,
107,-0.08394791185855865,,0.0032382356002926826,,1.008206844329834,,1.448203206062317,,36.753785133361816,
108,-0.2747204601764679,,0.0011276814620941877,,1.0046789646148682,,1.441622257232666,,37.081900119781494,
109,0.015287642367184162,,0.0011284127831459045,,1.0012452602386475,,1.447380542755127,,37.410173416137695,
110,0.08986075222492218,,0.0014767782995477319,,0.9959431886672974,,1.4412108659744263,,37.738359689712524,
111,0.3027176558971405,,0.00026816746685653925,,0.9924163222312927,,1.4375090599060059,,38.06609892845154,
112,-0.055500954389572144,,0.0009767069714143872,,0.9880424737930298,,1.4461466073989868,,38.39617419242859,
113,-0.279180109500885,,0.000999520649202168,,0.9851595163345337,,1.435863733291626,,38.72427940368652,
114,-0.029596921056509018,,0.0011175989639014006,,0.9812684655189514,,1.4370976686477661,,39.05237913131714,
115,-0.4157264530658722,,0.0008154629031196237,,0.9767454862594604,,1.435863733291626,,39.38041806221008,
116,0.044836778193712234,,0.0012310044839978218,,0.9719904661178589,,1.4362751245498657,,39.708678245544434,
117,0.06586375832557678,,0.002513409126549959,,0.9655303955078125,,1.4189999103546143,,40.0365149974823,
118,-0.37707847356796265,,0.0012871032813563943,,0.9612041115760803,,1.4078943729400635,,40.364723205566406,
119,0.4022543132305145,,0.0007844358333386481,,0.9587056040763855,,1.400079369544983,,40.69290280342102,
120,-0.05639083683490753,,0.0008945308509282768,,0.9557555913925171,,1.4017246961593628,,41.02114415168762,
121,-0.14000684022903442,,0.001690806238912046,,0.9512104392051697,,1.3902078866958618,,41.3491473197937,
122,0.048065394163131714,,0.00172258703969419,,0.9442619681358337,,1.3772515058517456,,41.67724919319153,
123,-0.19350388646125793,,0.0015208534896373749,,0.9376850128173828,,1.3638838529586792,,42.005099058151245,
124,0.28855273127555847,,0.000649494759272784,,0.9318982362747192,,1.3659403324127197,,42.33316659927368,
125,0.1762057989835739,,0.0015125056961551309,,0.9275664687156677,,1.3562744855880737,,42.66113591194153,
126,-0.5566376447677612,,0.0012383311986923218,,0.9289571046829224,,1.3529397249221802,,42.989262342453,
127,0.1939452886581421,,0.0012029892532154918,,0.9223591685295105,,1.3575084209442139,,43.317190408706665,
128,-0.1612807810306549,,0.0009870696812868118,,0.9178881645202637,,1.3628555536270142,,43.6454553604126,
129,-0.42672038078308105,,0.0017126949969679117,,0.9115422368049622,,1.348253846168518,,43.97369861602783,
130,0.11240401864051819,,0.0010472245048731565,,0.9064189195632935,,1.3443464040756226,,44.302998304367065,
131,-0.13983507454395294,,0.0013884694781154394,,0.9044215679168701,,1.3320069313049316,,44.630810499191284,
132,0.29561322927474976,,0.000750565726775676,,0.8994645476341248,,1.332373857498169,,44.95874834060669,
133,-0.3819836974143982,,0.0017724267672747374,,0.8945330381393433,,1.314276099205017,,45.28765320777893,
134,0.19342048466205597,,0.0006703130784444511,,0.8883224725723267,,1.3188449144363403,,45.61548972129822,
135,-0.028043853119015694,,0.0006516579887829721,,0.88376384973526,,1.3185365200042725,,45.94337487220764,
136,0.06077045202255249,,0.0010503772646188736,,0.8804453611373901,,1.3107213973999023,,46.271795988082886,
137,0.4251597225666046,,0.0006357693346217275,,0.8754367828369141,,1.3114413022994995,,46.59979557991028,
138,0.13721005618572235,,0.0010485111270099878,,0.8739760518074036,,1.2928292751312256,,46.92795252799988,
139,-0.1653595119714737,,0.0002454655186738819,,0.871468186378479,,1.2912425994873047,,47.25538945198059,
140,0.07026843726634979,,0.0015630262205377221,,0.8665347695350647,,1.2849699258804321,,47.583799600601196,
141,0.42235109210014343,,0.0008300498011521995,,0.8579540848731995,,1.291551113128662,,47.91171383857727,
142,0.31426873803138733,,0.0003103800700046122,,0.8551942706108093,,1.2911839485168457,,48.239619970321655,
143,-0.28261029720306396,,0.0008989585912786424,,0.8513269424438477,,1.283735990524292,,48.56769299507141,
144,-0.12862423062324524,,7.574662595288828e-05,,0.8472245931625366,,1.2851755619049072,,48.8958694934845,
145,0.4056793451309204,,0.00020384382514748722,,0.8429719805717468,,1.2906255722045898,,49.22404861450195,
146,-0.05266328528523445,,0.00082845997530967,,0.8384861350059509,,1.283993124961853,,49.551878452301025,
147,-0.15542608499526978,,0.0006624213419854641,,0.8396216630935669,,1.2725205421447754,,49.88029766082764,
148,-0.009981036186218262,,0.0009354848298244178,,0.835990846157074,,1.259931206703186,,50.20828127861023,
149,0.3026919960975647,,0.00023924607376102358,,0.832921028137207,,1.2606252431869507,,50.536683797836304,
150,-0.16583770513534546,,0.0006312424084171653,,0.8319604396820068,,1.2480159997940063,,50.864537715911865,
151,-0.6208427548408508,,0.0006118912133388221,,0.8265291452407837,,1.2492884397506714,,51.19244170188904,
152,0.030621148645877838,,0.00021969102090224624,,0.8197116851806641,,1.2530218362808228,,51.520984411239624,
153,-0.35771068930625916,,0.0014889779267832637,,0.8143872618675232,,1.2449824810028076,,51.8486692905426,
154,-0.10008063167333603,,0.0001468552218284458,,0.8126315474510193,,1.250303864479065,,52.17645978927612,
155,0.22115108370780945,,0.0006431977963075042,,0.8072129487991333,,1.2454837560653687,,52.504615783691406,
156,-0.37211909890174866,,0.0009382261196151376,,0.8020280599594116,,1.2366276979446411,,52.83317494392395,
157,0.20295412838459015,,0.00046832687803544104,,0.7961668968200684,,1.2396353483200073,,53.92634057998657,
158,0.07189815491437912,,0.0004936985787935555,,0.7952879071235657,,1.2335556745529175,,54.25445318222046,
159,-0.25379160046577454,,0.00025128849665634334,,0.792033851146698,,1.2349438667297363,,54.58264470100403,
160,0.012757968157529831,,0.0002744157682172954,,0.7893373966217041,,1.228002905845642,,54.91083025932312,
161,-0.09171388298273087,,6.666608533123508e-05,,0.78709477186203,,1.2316789627075195,,55.238595485687256,
162,-0.3078901469707489,,5.885008704353822e-06,,0.785417914390564,,1.2377458810806274,,55.56687378883362,
163,-0.3432536721229553,,0.0006959394086152315,,0.7829084396362305,,1.2299823760986328,,55.89469242095947,
164,0.057879652827978134,,0.0014820767100900412,,0.7822839617729187,,1.2127842903137207,,56.22239136695862,
165,0.11635722219944,,0.0003483488399069756,,0.7779190540313721,,1.2118074893951416,,56.55001759529114,
166,-0.07422322034835815,,0.00011374407768016681,,0.7755691409111023,,1.2113447189331055,,56.87822461128235,
167,-0.2287202924489975,,0.000398246047552675,,0.7716039419174194,,1.2123730182647705,,57.206228256225586,
168,0.11514478176832199,,0.0004034403245896101,,0.7664915323257446,,1.2124757766723633,,57.53392457962036,
169,0.3076002895832062,,0.00021907425252720714,,0.7630859613418579,,1.2195196151733398,,57.86207413673401,
170,-0.3429645597934723,,0.0006200141506269574,,0.7634005546569824,,1.2034269571304321,,58.19014811515808,
171,-0.42994630336761475,,0.0005745829548686743,,0.7579244375228882,,1.1947892904281616,,58.51791524887085,
172,0.12769758701324463,,0.0001495209289714694,,0.7537949085235596,,1.1994166374206543,,58.845659255981445,
173,-0.6119993329048157,,0.00016553908062633127,,0.7525272965431213,,1.1990052461624146,,59.173524618148804,
174,-0.33800968527793884,,5.432566467789002e-05,,0.751776933670044,,1.196126103401184,,59.501445293426514,
175,0.15139305591583252,,0.0002545915776863694,,0.7503294348716736,,1.1905733346939087,,59.82953882217407,
176,0.13538718223571777,,0.0006283510592766106,,0.7493817806243896,,1.1929384469985962,,60.15770244598389,
177,-0.08330009132623672,,0.0002268335229018703,,0.7476838827133179,,1.1907789707183838,,60.486026763916016,
178,-0.1592104136943817,,0.001015464891679585,,0.7421074509620667,,1.1766914129257202,,60.81412625312805,
179,0.2478439211845398,,0.0002837143838405609,,0.7339879274368286,,1.1856375932693481,,61.14224147796631,
180,-0.16092276573181152,,0.0010905396193265915,,0.7284340858459473,,1.1722698211669922,,61.47032189369202,
181,-0.25244295597076416,,0.00014863074466120452,,0.7280733585357666,,1.1667615175247192,,61.798136949539185,
182,0.1586645245552063,,0.0003215879842173308,,0.7215249538421631,,1.170830249786377,,62.12651300430298,
183,-0.02712472900748253,,0.0004371285031083971,,0.7169042229652405,,1.1685680150985718,,62.4544141292572,
184,0.1598454862833023,,0.00040492150583304465,,0.7188460826873779,,1.1608558893203735,,62.78197646141052,
185,0.15860046446323395,,0.0005666363867931068,,0.7177851796150208,,1.1505730152130127,,63.10991287231445,
186,0.19938422739505768,,0.00024553912226110697,,0.712224006652832,,1.1542749404907227,,63.4379768371582,
187,0.48417791724205017,,0.0005684409406967461,,0.7106346487998962,,1.1487221717834473,,63.765576124191284,
188,-0.25447121262550354,,0.0001568063162267208,,0.7014331221580505,,1.1557143926620483,,64.09335231781006,
189,-0.05008712783455849,,0.00027729940484277904,,0.7070945501327515,,1.1466655731201172,,64.42169547080994,
190,0.22181139886379242,,0.00023552805942017585,,0.7046763896942139,,1.143375039100647,,64.75000381469727,
191,0.0415995791554451,,0.00029775555594824255,,0.6979697942733765,,1.1497503519058228,,65.07806372642517,
192,-0.3522266745567322,,9.382591088069603e-05,,0.695327877998352,,1.144403338432312,,65.40576243400574,
193,0.16712893545627594,,0.00014274886052589864,,0.7027812600135803,,1.1279507875442505,,65.73365139961243,
194,0.3181441128253937,,0.0003355049411766231,,0.7007288932800293,,1.131858229637146,,66.06137275695801,
195,-0.16402503848075867,,0.0003690915764309466,,0.7045937180519104,,1.1170508861541748,,66.38926887512207,
196,-0.22605207562446594,,0.00241611385717988,,0.7188975811004639,,1.1170508861541748,,66.71722412109375,
197,0.06330063939094543,,0.00016856924048624933,,0.7111226916313171,,1.1285676956176758,,67.04507684707642,
198,-0.005184330977499485,,0.00039806863060221076,,0.7122297286987305,,1.1174622774124146,,67.37277936935425,
199,0.053363997489213943,,0.00019223656272515655,,0.707438588142395,,1.109852910041809,,67.70073795318604,
200,0.09895141422748566,,0.0009459289722144604,,0.6904428601264954,,1.1189018487930298,,68.02938342094421,
201,0.12344415485858917,,0.0005757555481977761,,0.6922623515129089,,1.1040945053100586,,68.35725164413452,
202,-0.20320241153240204,,0.0002944201114587486,,0.6906133890151978,,1.100187063217163,,68.68502449989319,
203,0.0005156242987141013,,0.0003651638107839972,,0.6932306885719299,,1.088670253753662,,69.01339077949524,
204,-0.07088018208742142,,0.001160715357400477,,0.6937301158905029,,1.0977191925048828,,69.34206223487854,
205,0.25556427240371704,,0.00015744469419587404,,0.6844039559364319,,1.105739712715149,,69.66952419281006,
206,0.10549727082252502,,0.0005650316015817225,,0.6767807602882385,,1.108824610710144,,69.99738693237305,
207,0.10745803266763687,,0.0010311688529327512,,0.6773712038993835,,1.0925778150558472,,70.3251268863678,
208,0.07122790813446045,,0.0003758510574698448,,0.6681728363037109,,1.097924828529358,,70.65296387672424,
209,-0.13147185742855072,,0.0006631376454606652,,0.667393684387207,,1.0878475904464722,,70.98076438903809,
210,0.20497725903987885,,0.000665028695948422,,0.6592443585395813,,1.0890815258026123,,71.30908274650574,
211,-0.14782696962356567,,0.00013136044435668737,,0.6561046242713928,,1.0907268524169922,,71.63649010658264,
212,0.2326337993144989,,8.998060366138816e-05,,0.6585540175437927,,1.0812666416168213,,71.9649612903595,
213,0.231497660279274,,0.00012649707787204534,,0.6542145013809204,,1.0845571756362915,,72.29262852668762,
214,0.293343186378479,,0.00024223723448812962,,0.651017427444458,,1.0954569578170776,,72.62108659744263,
215,0.1268398016691208,,0.0010575702181085944,,0.6484174132347107,,1.0781817436218262,,72.94909715652466,
216,-0.16055499017238617,,0.00034479176974855363,,0.650915801525116,,1.0744799375534058,,73.27692866325378,
217,-0.11213637888431549,,0.00045712737482972443,,0.6526778936386108,,1.054736852645874,,73.60496497154236,
218,0.12546177208423615,,1.6596717614447698e-05,,0.6411730647087097,,1.063374400138855,,73.9331955909729,
219,0.024051794782280922,,0.00033460097620263696,,0.6376096606254578,,1.0604952573776245,,74.26099705696106,
220,0.09261088073253632,,0.00039277292671613395,,0.6348962187767029,,1.0604952573776245,,74.58899712562561,
221,0.09095755964517593,,0.00020747940288856626,,0.6350164413452148,,1.0489784479141235,,74.91690921783447,
222,0.5249972343444824,,0.0002871762262657285,,0.6378141045570374,,1.0354050397872925,,75.24470162391663,
223,0.3558664619922638,,2.4694087187526748e-05,,0.6287603378295898,,1.041163444519043,,75.5725908279419,
224,-0.03845608979463577,,0.00023083748237695545,,0.6368646621704102,,1.0378729104995728,,75.90062880516052,
225,0.09894919395446777,,0.0003379998670425266,,0.6235483884811401,,1.0485671758651733,,76.22877407073975,
226,0.014915762469172478,,0.0011238886509090662,,0.6260889172554016,,1.021009087562561,,76.55643486976624,
227,0.0035970830358564854,,0.0002302321809111163,,0.6156260967254639,,1.032525897026062,,76.88470768928528,
228,-0.27088022232055664,,0.0006444143946282566,,0.6134688854217529,,1.0148394107818604,,77.21252036094666,
229,0.032974448055028915,,0.00042245356598868966,,0.6160451173782349,,1.0033226013183594,,77.54063248634338,
230,0.34461408853530884,,0.00035198984551243484,,0.6051387786865234,,1.0090810060501099,,77.86884641647339,
231,-0.13181105256080627,,0.0002843709953594953,,0.5964452028274536,,1.019775152206421,,78.19691300392151,
232,-0.14743466675281525,,1.4210818335413933e-05,,0.6017375588417053,,1.0012660026550293,,78.52473592758179,
233,0.33012115955352783,,0.00010000595648307353,,0.5972489714622498,,0.998386800289154,,78.8526725769043,
234,0.13345158100128174,,0.00010153825860470533,,0.5969109535217285,,0.998386800289154,,79.18164563179016,
235,0.010883147828280926,,0.0002753041626419872,,0.5944185853004456,,0.987692654132843,,80.2818591594696,
236,0.062712162733078,,0.00036464130971580744,,0.5920054316520691,,0.9782323837280273,,80.60982346534729,
237,-0.11200509965419769,,0.0006089903763495386,,0.5841178297996521,,0.9807003140449524,,80.93775248527527,
238,0.17137782275676727,,0.00036365381674841046,,0.5617083311080933,,1.0024999380111694,,81.26564955711365,
239,-0.17824700474739075,,0.0005952913779765368,,0.565609872341156,,0.9757645130157471,,81.59387230873108,
240,0.29550856351852417,,0.0003799514379352331,,0.5530423521995544,,0.9881039261817932,,81.92193293571472,
241,0.3119039535522461,,0.00028902702615596354,,0.5486302375793457,,0.9798776507377625,,82.25007820129395,
242,0.180404931306839,,0.00013919282355345786,,0.5468863844871521,,0.9712400436401367,,82.57804131507874,
243,0.13731876015663147,,0.00024476245744153857,,0.5424676537513733,,0.9712400436401367,,82.90607690811157,
244,-0.010890140198171139,,6.352978380164132e-05,,0.5381802916526794,,0.9712400436401367,,83.2346122264862,
245,-0.18774251639842987,,7.952463784022257e-05,,0.5374289751052856,,0.9667156338691711,,83.56276226043701,
246,-0.09153973311185837,,0.0001691828656475991,,0.5341081023216248,,0.9671269059181213,,83.89099550247192,
247,0.29810407757759094,,9.299021621700376e-05,,0.5306633114814758,,0.9732966423034668,,84.21972489356995,
248,0.17572715878486633,,6.231503357412294e-05,,0.5292850136756897,,0.9782323837280273,,84.547372341156,
249,0.37805643677711487,,0.00038209103513509035,,0.5295181274414062,,0.9593119621276855,,84.87499260902405,
250,-0.15278774499893188,,0.0004293682286515832,,0.537148118019104,,0.9412141442298889,,85.20323991775513,
251,0.05111667513847351,,3.574901711544953e-05,,0.5417353510856628,,0.9309313297271729,,85.53104138374329,
252,0.19481918215751648,,0.0001012124412227422,,0.5286263823509216,,0.9346331357955933,,85.85960912704468,
253,0.1494019329547882,,0.00016739439161028713,,0.5132303237915039,,0.9482064843177795,,86.18766450881958,
254,-0.08674672991037369,,3.884149555233307e-05,,0.504926323890686,,0.9519083499908447,,86.51558828353882,
255,0.07309968769550323,,0.0003640981740318239,,0.5097395777702332,,0.9453272819519043,,86.84369730949402,
256,0.008489602245390415,,0.00021651681163348258,,0.4972569942474365,,0.9486178159713745,,87.17208671569824,
257,-0.3254348337650299,,4.9388359002477955e-06,,0.5013959407806396,,0.9387462735176086,,87.50002598762512,
258,-0.22894446551799774,,0.00022985048417467624,,0.4984455108642578,,0.9379236102104187,,87.8279721736908,
259,0.1675519496202469,,0.0005973089137114584,,0.5052728056907654,,0.9165352582931519,,88.15605592727661,
260,-0.03200336545705795,,0.000282388849882409,,0.5071264505386353,,0.9153013229370117,,88.48456120491028,
261,0.04352455213665962,,0.0004291475925128907,,0.5143879055976868,,0.8885658979415894,,88.81280779838562,
262,0.3004440665245056,,0.00019536227046046406,,0.4942740201950073,,0.8996713757514954,,89.14090871810913,
263,0.03458051010966301,,7.609488966409117e-05,,0.48372939229011536,,0.9120107889175415,,89.46874451637268,
264,0.2308090329170227,,4.792120193997107e-07,,0.48871177434921265,,0.9054297804832458,,89.79653835296631,
265,0.011464912444353104,,7.411494880216196e-05,,0.4834025204181671,,0.9153013229370117,,90.12468457221985,
266,-0.02769462577998638,,0.00027459318516775966,,0.4796382188796997,,0.9206483960151672,,90.45242524147034,
267,-0.1458354890346527,,3.5046519769821316e-05,,0.47418808937072754,,0.9268181324005127,,90.7804434299469,
268,-0.06512557715177536,,7.78353787609376e-05,,0.4715803861618042,,0.9280520677566528,,91.10870289802551,
269,0.09330243617296219,,7.657995411136653e-06,,0.47399571537971497,,0.9222937226295471,,91.43695950508118,
270,0.08524475991725922,,0.00029611989157274365,,0.47815996408462524,,0.898026168346405,,91.76464819908142,
271,-0.04965642839670181,,0.00018095673294737935,,0.4839670658111572,,0.8782830834388733,,92.09278631210327,
272,0.14381542801856995,,0.00018911143706645817,,0.469071626663208,,0.8926790952682495,,92.42073607444763,
273,-0.05876957252621651,,0.00018722792447078973,,0.47029608488082886,,0.884864091873169,,92.74855899810791,
274,0.11457755416631699,,0.00019751119543798268,,0.46750620007514954,,0.8819848895072937,,93.07644176483154,
275,0.09264704585075378,,4.114317198400386e-05,,0.4706380367279053,,0.862241804599762,,93.40421438217163,
276,-0.14737826585769653,,0.0007113523897714913,,0.4796615242958069,,0.8589512705802917,,93.73205304145813,
277,0.012526330538094044,,8.890105164027773e-06,,0.4617576003074646,,0.8774604201316833,,94.06118083000183,
278,-0.14305394887924194,,4.7257140977308154e-05,,0.46123701333999634,,0.8749925494194031,,94.38875579833984,
279,-0.05841255933046341,,0.0001112266254494898,,0.46327435970306396,,0.8655323386192322,,94.71693325042725,
280,-0.000588054652325809,,3.8157450035214424e-05,,0.46049612760543823,,0.8700567483901978,,95.04495477676392,
281,0.04109784960746765,,6.870218203403056e-05,,0.4549839496612549,,0.875403881072998,,95.37282252311707,
282,-0.026859328150749207,,1.1890504538314417e-05,,0.4541630744934082,,0.8791057467460632,,95.70088720321655,
283,-0.10808789730072021,,0.0004266394826117903,,0.45746782422065735,,0.8499023914337158,,96.02968859672546,
284,0.07170240581035614,,0.00016737224359530956,,0.45148199796676636,,0.8548381924629211,,96.35767650604248,
285,0.10996673256158829,,8.774555681156926e-06,,0.45402804017066956,,0.8556607961654663,,96.68568396568298,
286,-0.042726386338472366,,8.379426435567439e-05,,0.45787313580513,,0.8638870716094971,,97.01386451721191,
287,-0.09410984069108963,,0.00025471675326116383,,0.4569106101989746,,0.8449666500091553,,97.34164619445801,
288,-0.04305514320731163,,0.00010520609066588804,,0.4498696029186249,,0.84003084897995,,97.66990923881531,
289,0.19735173881053925,,0.00012490626249928027,,0.4378848671913147,,0.8597739338874817,,97.99801111221313,
290,0.09518218040466309,,5.0653321522986516e-05,,0.4414846897125244,,0.8593626618385315,,98.3258044719696,
291,-0.09440687298774719,,0.00011377745977370068,,0.4408535659313202,,0.8515475988388062,,98.65370512008667,
292,-0.09486296772956848,,0.00013727493933402002,,0.43962740898132324,,0.8684115409851074,,98.98206353187561,
293,0.2192690074443817,,0.0002559953718446195,,0.4441007077693939,,0.8671776056289673,,99.31044602394104,
294,0.14567996561527252,,0.001072737737558782,,0.4467785954475403,,0.8610078692436218,,99.6385669708252,
295,-0.09675522893667221,,1.627764868317172e-05,,0.44360819458961487,,0.8626531362533569,,99.96633172035217,
296,-0.12455777078866959,,0.00019926852837670594,,0.4430810511112213,,0.8383856415748596,,100.2943983078003,
297,-0.03592092916369438,,0.00016057401080615819,,0.42772606015205383,,0.8556607961654663,,100.62270879745483,
298,0.13835977017879486,,0.000250072218477726,,0.4275788962841034,,0.8408535122871399,,100.95089316368103,
299,0.03054896369576454,,0.00026602690923027694,,0.42983776330947876,,0.8235782980918884,,101.2789077758789,
300,-0.07556532323360443,,8.23592345113866e-05,,0.42217156291007996,,0.8367403149604797,,101.60783195495605,
301,0.04334047809243202,,0.0001563995610922575,,0.4308791756629944,,0.8182311654090881,,101.93571281433105,
302,-0.09986890852451324,,7.6175688263901975e-06,,0.4226762652397156,,0.8235782980918884,,102.26365923881531,
303,0.008604592643678188,,7.794139673933387e-05,,0.41758978366851807,,0.8297480344772339,,102.59174513816833,
304,0.055550508201122284,,9.644477540859953e-05,,0.41709575057029724,,0.8276914358139038,,102.91971945762634,
305,-0.16715598106384277,,8.102045831037685e-05,,0.4150170385837555,,0.8244009017944336,,103.24765086174011,
306,0.10587237775325775,,0.0004559227963909507,,0.4174509048461914,,0.8293366432189941,,103.57632040977478,
307,0.26488038897514343,,0.0001080326983355917,,0.4138314127922058,,0.8231669664382935,,103.90463376045227,
308,-0.227449432015419,,0.00014565486344508827,,0.41096729040145874,,0.8219330310821533,,104.23301911354065,
309,0.05588729307055473,,1.473331758461427e-05,,0.4129885733127594,,0.7980768084526062,,104.56131148338318,
310,0.2511638104915619,,0.00022732673096470535,,0.4098256528377533,,0.7902618646621704,,104.88974976539612,
311,-0.04644018039107323,,2.698904245335143e-05,,0.4070640802383423,,0.7923184037208557,,105.21724224090576,
312,-0.06776057183742523,,0.00019458269525785,,0.4032287299633026,,0.7820355892181396,,105.54525208473206,
313,0.10696592181921005,,0.00010019609180744737,,0.40020376443862915,,0.7853261232376099,,106.64322876930237,
314,0.01903996616601944,,0.00012268946738913655,,0.38807663321495056,,0.8034238815307617,,106.97145462036133,
315,-0.09937188774347305,,0.00010311527148587629,,0.3849606215953827,,0.8001334071159363,,107.29948902130127,
316,0.19053135812282562,,0.00010121826926479116,,0.3794710040092468,,0.7919071316719055,,107.62736749649048,
317,-0.16665036976337433,,0.00034690237953327596,,0.37815991044044495,,0.7717527151107788,,107.95586633682251,
318,0.13264217972755432,,0.00026559887919574976,,0.37573328614234924,,0.7565340399742126,,108.28379917144775,
319,0.08766195178031921,,7.340450247284025e-05,,0.38824179768562317,,0.7125235199928284,,108.61174893379211,
320,-0.0058270166628062725,,0.00014746029046364129,,0.3733520209789276,,0.7236289978027344,,108.93987965583801,
321,0.09538154304027557,,3.951848339056596e-05,,0.37232792377471924,,0.719104528427124,,109.2686038017273,
322,0.08989688009023666,,5.981664071441628e-05,,0.36286333203315735,,0.7219836711883545,,109.59675025939941,
323,-0.06724488735198975,,6.87135934640537e-06,,0.35435542464256287,,0.7347344756126404,,109.9250283241272,
324,0.14725956320762634,,0.0001749923249008134,,0.35288938879966736,,0.7310326099395752,,110.25309491157532,
325,0.019608639180660248,,6.000870780553669e-05,,0.3547112047672272,,0.727742075920105,,110.58098673820496,
326,0.1270626187324524,,8.512079512001947e-05,,0.35309597849845886,,0.7219836711883545,,110.90890741348267,
327,-0.050272878259420395,,0.00016844678611960262,,0.3520876467227936,,0.717047929763794,,111.23722434043884,
328,0.14658412337303162,,9.886946645565331e-05,,0.3492571711540222,,0.7203384637832642,,111.56528091430664,
329,0.0051335617899894714,,1.673046972427983e-05,,0.345788836479187,,0.717047929763794,,111.89337873458862,
330,-0.07301913946866989,,0.00013096386101096869,,0.3445623219013214,,0.7211610674858093,,112.22141432762146,
331,-0.1110001727938652,,0.00024127123469952494,,0.3539043664932251,,0.7133460640907288,,112.54923701286316,
332,-0.030559174716472626,,0.00022909700055606663,,0.35587188601493835,,0.7260968685150146,,112.8770923614502,
333,-0.18543179333209991,,4.282630834495649e-05,,0.3535456657409668,,0.7215723991394043,,113.20606565475464,
334,0.031569261103868484,,1.1960933989030309e-05,,0.35116392374038696,,0.7182818651199341,,113.53400993347168,
335,0.09243372082710266,,0.00017334221047349274,,0.3524453341960907,,0.7129347920417786,,113.86177730560303,
336,-0.012829828076064587,,8.727738168090582e-05,,0.35416144132614136,,0.7322666049003601,,114.1900098323822,
337,-0.05719246715307236,,0.00012099747254978865,,0.3524262309074402,,0.7273308038711548,,114.51822113990784,
338,0.11832910031080246,,9.41773469094187e-05,,0.3526390790939331,,0.7010066509246826,,114.84614109992981,
339,-0.04759669303894043,,0.0003678455832414329,,0.35120123624801636,,0.7038859128952026,,115.17409229278564,
340,0.13578669726848602,,0.000488883932121098,,0.35964664816856384,,0.7215723991394043,,115.50183463096619,
341,0.03138667345046997,,0.00017876065976452082,,0.3523091673851013,,0.6927804350852966,,115.82964754104614,
342,0.1532818228006363,,0.00028031738474965096,,0.3497624695301056,,0.7001840472221375,,116.15792751312256,
343,0.08478406816720963,,8.664546476211399e-05,,0.34549105167388916,,0.7100555896759033,,116.48596739768982,
344,0.22288036346435547,,0.0003340571711305529,,0.3518233597278595,,0.7079989910125732,,116.81404638290405,
345,-0.09417387843132019,,4.0543291106587276e-05,,0.36048081517219543,,0.7042971849441528,,117.14217472076416,
346,-0.13989496231079102,,4.550920857582241e-05,,0.3630909323692322,,0.7104669213294983,,117.47082281112671,
347,-0.0014042520197108388,,5.0507893320173025e-05,,0.36664479970932007,,0.6907238364219666,,117.79883193969727,
348,-0.07164476811885834,,5.86801206736709e-06,,0.36330291628837585,,0.6829088926315308,,118.1270604133606,
349,-0.14088712632656097,,2.18442492041504e-05,,0.358646035194397,,0.6775617599487305,,118.45488810539246,
350,0.16575056314468384,,0.00012053627870045602,,0.3519608974456787,,0.6812635660171509,,118.78319954872131,
351,0.12987975776195526,,0.00013171204773243517,,0.35364001989364624,,0.6775617599487305,,119.11169815063477,
352,0.0554763488471508,,0.00021717167692258954,,0.3516220152378082,,0.6820862293243408,,119.43960428237915,
353,0.11111783981323242,,7.178853411460295e-05,,0.34823986887931824,,0.6750938892364502,,119.7683756351471,
354,0.25040203332901,,0.00012236689508426934,,0.34859368205070496,,0.671392023563385,,120.09564089775085,
355,0.007921097800135612,,7.523650128860027e-05,,0.34534239768981934,,0.6569960713386536,,120.42421984672546,
356,-0.0012924527982249856,,3.943056799471378e-05,,0.3417995274066925,,0.6697468161582947,,120.75204801559448,
357,0.2186821550130844,,2.710446551645873e-06,,0.33654066920280457,,0.6676902174949646,,121.08043193817139,
358,0.039032548666000366,,5.667186269420199e-05,,0.33908507227897644,,0.6738598942756653,,121.40869164466858,
359,-0.04781575873494148,,8.150096846293309e-07,,0.33705881237983704,,0.6516489386558533,,121.7367331981659,
360,-0.04193573817610741,,5.1020877435803413e-05,,0.33382001519203186,,0.6537055373191833,,122.06499338150024,
361,0.012029881589114666,,0.0001351621322100982,,0.34178730845451355,,0.6652223467826843,,122.39326190948486,
362,-0.04349866881966591,,0.00016439094906672835,,0.3392721116542816,,0.6755052208900452,,122.72109317779541,
363,0.18679878115653992,,4.0191749576479197e-05,,0.33676567673683167,,0.671392023563385,,123.04949045181274,
364,-0.17253747582435608,,4.911206633551046e-05,,0.3313610851764679,,0.6598752737045288,,123.37741470336914,
365,0.2574228346347809,,0.0006241315859369934,,0.3478566110134125,,0.6413661241531372,,123.70576024055481,
366,0.021372126415371895,,3.1355637474916875e-05,,0.34425950050354004,,0.6463019251823425,,124.0338683128357,
367,0.15569666028022766,,8.611378143541515e-05,,0.34185823798179626,,0.6475358605384827,,124.36207413673401,
368,0.029730647802352905,,6.553870480274782e-05,,0.3380811810493469,,0.649181067943573,,124.69020962715149,
369,-0.007012954913079739,,5.929838880547322e-05,,0.336718887090683,,0.649181067943573,,125.01807045936584,
370,0.017394836992025375,,5.72012213524431e-05,,0.32928571105003357,,0.649181067943573,,125.3462827205658,
371,0.1481410712003708,,0.0009646940743550658,,0.34884417057037354,,0.6479471325874329,,125.67392778396606,
372,-0.08163854479789734,,0.0006824256852269173,,0.35165080428123474,,0.660286545753479,,126.00168108940125,
373,0.05347716063261032,,0.00017549340554978698,,0.3460489511489868,,0.6664562821388245,,126.32971739768982,
374,-0.09430543333292007,,3.683242539409548e-05,,0.34472084045410156,,0.6639883518218994,,126.65767312049866,
375,0.04058900102972984,,9.179682820104063e-06,,0.3458976447582245,,0.6635770797729492,,126.98553323745728,
376,0.28999942541122437,,9.985385986510664e-05,,0.3374137282371521,,0.6372529864311218,,127.31341218948364,
377,-0.041542861610651016,,7.364308112300932e-05,,0.33147746324539185,,0.638075590133667,,127.64164543151855,
378,-0.06632989645004272,,0.0002526938624214381,,0.33429497480392456,,0.6413661241531372,,127.96980023384094,
379,0.02086723782122135,,7.17605507816188e-05,,0.3343265652656555,,0.6351963877677917,,128.29810214042664,
380,0.0157081987708807,,0.00016378232976421714,,0.330841600894928,,0.6319058537483215,,128.626079082489,
381,0.07860765606164932,,0.00011606888438109308,,0.3193160891532898,,0.6302606463432312,,128.95382618904114,
382,-0.012377360835671425,,3.3522897865623236e-05,,0.32296374440193176,,0.6310833096504211,,129.28188061714172,
383,0.04514889791607857,,4.0232804167317227e-05,,0.316119521856308,,0.6294379830360413,,129.6098816394806,
384,-0.01634935475885868,,0.00011356620962033048,,0.30711519718170166,,0.6195664405822754,,129.93818473815918,
385,-0.11724691092967987,,1.5400468328152783e-05,,0.30638766288757324,,0.6133967638015747,,130.2659149169922,
386,0.14720426499843597,,5.341820724424906e-05,,0.30743974447250366,,0.6166872978210449,,130.59391975402832,
387,0.005368821322917938,,0.000656734686344862,,0.3175791800022125,,0.6125741600990295,,130.92215251922607,
388,-0.05356263369321823,,1.7367461623507552e-05,,0.31575894355773926,,0.6092836260795593,,131.25049304962158,
389,-0.008658623322844505,,7.08789739292115e-05,,0.31642669439315796,,0.6072270274162292,,131.578462600708,
390,0.09288838505744934,,3.7330177292460576e-05,,0.30929166078567505,,0.607638418674469,,131.90758156776428,
391,-0.2805711030960083,,0.00013368001964408904,,0.308610737323761,,0.6092836260795593,,133.00247025489807,
392,-0.028011126443743706,,0.000281167944194749,,0.3124847710132599,,0.6150420308113098,,133.33043670654297,
393,0.09617799520492554,,2.92500817522523e-06,,0.31104832887649536,,0.61627596616745,,133.65810751914978,
394,0.12617163360118866,,4.451299901120365e-05,,0.31663230061531067,,0.6022912859916687,,133.98596715927124,
395,0.12228618562221527,,5.386080374591984e-06,,0.3093184232711792,,0.6092836260795593,,134.31398367881775,
396,0.05929635092616081,,0.00021712318994104862,,0.31266334652900696,,0.6183325052261353,,134.64204740524292,
397,0.014597292058169842,,0.00013170967577025294,,0.30597764253616333,,0.6133967638015747,,134.96994304656982,
398,0.2450282871723175,,7.774821278871968e-05,,0.3141978979110718,,0.5977668762207031,,135.29798078536987,
399,0.28701576590538025,,4.598794021148933e-06,,0.3144369423389435,,0.6064044237136841,,135.62561321258545,
400,0.15215811133384705,,0.0006772778579033911,,0.32492274045944214,,0.6055818200111389,,135.95403790473938,
401,0.0011839293874800205,,9.715738087834325e-06,,0.3168940246105194,,0.5915971398353577,,136.2814908027649,
402,0.046471379697322845,,0.0003355906519573182,,0.31954920291900635,,0.5878953337669373,,136.60938501358032,
403,0.020148441195487976,,1.998405423364602e-05,,0.3069505989551544,,0.5924197435379028,,136.93692350387573,
404,0.07351747900247574,,1.5007275578682311e-05,,0.3084416091442108,,0.5858387351036072,,137.26527667045593,
405,0.02944273315370083,,0.0003444650792516768,,0.30450913310050964,,0.5969442129135132,,137.59299898147583,
406,-0.0011860942468047142,,6.219860370038077e-05,,0.3017915189266205,,0.5965328812599182,,137.92140316963196,
407,-0.0733981505036354,,9.695545304566622e-05,,0.30357879400253296,,0.5907622575759888,,138.24947500228882,
408,0.1836550533771515,,0.0003031122905667871,,0.30631232261657715,,0.593242347240448,,138.57784986495972,
409,0.07786283642053604,,0.000193541738553904,,0.30133551359176636,,0.5940650105476379,,138.90591168403625,
410,-0.06386937201023102,,0.0001467434922233224,,0.298073947429657,,0.6168807148933411,,139.2335286140442,
411,0.15688195824623108,,6.004490387567785e-06,,0.29294002056121826,,0.6168807148933411,,139.5612232685089,
412,-0.0826212465763092,,8.075529331108555e-05,,0.29730910062789917,,0.6135902404785156,,139.8888864517212,
413,-0.07985524088144302,,9.510812378721312e-05,,0.2947857677936554,,0.5837699174880981,,140.2169153690338,
414,0.007729823235422373,,0.001103837974369526,,0.33041760325431824,,0.6100940108299255,,140.54480719566345,
415,-0.09491230547428131,,4.930353952659061e-06,,0.3344035744667053,,0.6092714071273804,,140.87252521514893,
416,0.19934962689876556,,0.00033608468947932124,,0.3348424732685089,,0.6358011960983276,,141.2003161907196,
417,-0.1019664853811264,,3.6938185075996444e-05,,0.33055320382118225,,0.6302484273910522,,141.52911233901978,
418,-0.0916808694601059,,0.0001404149952577427,,0.31667816638946533,,0.6238730549812317,,141.85674715042114,
419,0.12956468760967255,,0.0008401916129514575,,0.34439876675605774,,0.6590403914451599,,142.18541884422302,
420,0.21157240867614746,,0.00010572425526333973,,0.3415291905403137,,0.6390916705131531,,142.51362204551697,
421,0.08914896100759506,,0.00012131492258049548,,0.34430599212646484,,0.639503002166748,,142.84125924110413,
422,0.16938428580760956,,0.0009183605434373021,,0.343891441822052,,0.6571894884109497,,143.16923594474792,
423,-0.0038032482843846083,,0.00012068567593814805,,0.35138311982154846,,0.6475236415863037,,143.497389793396,
424,0.12072066217660904,,2.916900848504156e-05,,0.33723247051239014,,0.6534876823425293,,143.82514929771423,
425,0.08006053417921066,,0.00012376741506159306,,0.3386012315750122,,0.6573951840400696,,144.15282726287842,
426,0.09648483246564865,,0.0002790647267829627,,0.34893175959587097,,0.6754929423332214,,144.48052096366882,
427,0.05374382808804512,,0.0001390793186146766,,0.34778067469596863,,0.6925625205039978,,144.80825328826904,
428,0.14733576774597168,,0.0002358159690629691,,0.3403776288032532,,0.685775876045227,,145.13617515563965,
429,0.12811912596225739,,0.00024431533529423177,,0.33658114075660706,,0.6750816702842712,,145.46392846107483,
430,0.05975256860256195,,0.0009196002501994371,,0.3532026708126068,,0.7357504963874817,,145.79183077812195,
431,0.033064644783735275,,0.00044161840924061835,,0.3574211299419403,,0.7514832615852356,,146.1197361946106,
432,0.06297887861728668,,0.0004781241877935827,,0.35332614183425903,,0.7567275166511536,,146.44795107841492,
433,-0.010883932001888752,,0.00010071074211737141,,0.3568442761898041,,0.762280285358429,,146.7763216495514,
434,-0.01260531134903431,,0.0002879551611840725,,0.3619706630706787,,0.7624859809875488,,147.10368967056274,
435,0.14271894097328186,,0.00010074496094603091,,0.34846028685569763,,0.7749282121658325,,147.43144249916077,
436,0.03588982671499252,,0.00021076876146253198,,0.343818724155426,,0.7895298004150391,,147.75918316841125,
437,0.17546874284744263,,0.0004531872400548309,,0.34200403094291687,,0.801457941532135,,148.08733582496643,
438,0.06445718556642532,,0.0003079507441725582,,0.34318456053733826,,0.7970877289772034,,148.41523790359497,
439,0.02464587241411209,,0.0008799415663816035,,0.3642789125442505,,0.8524481058120728,,148.74354648590088,
440,0.12792211771011353,,0.0005854491610080004,,0.37891480326652527,,0.8646782040596008,,149.07199716567993,
441,0.11396513879299164,,0.0003231616865377873,,0.3809329569339752,,0.7753394842147827,,149.40007734298706,
442,-0.14428256452083588,,0.00013301031140144914,,0.3574187755584717,,0.7867020964622498,,149.72786617279053,
443,0.09675497561693192,,0.00014241490862332284,,0.36237025260925293,,0.7931288480758667,,150.0558376312256,
444,0.180557519197464,,8.921205881051719e-05,,0.3604511320590973,,0.822897732257843,,150.38392782211304,
445,-0.06604308634996414,,0.0027506703045219183,,0.4143070876598358,,0.9205848574638367,,150.71187686920166,
446,0.21992015838623047,,3.76855387003161e-05,,0.40350541472435,,0.9259833097457886,,151.03980040550232,
447,0.2845877707004547,,6.387731991708279e-05,,0.4024863839149475,,0.9044921398162842,,151.36787819862366,
448,0.09249449521303177,,4.641808118321933e-06,,0.4018504023551941,,0.8862400650978088,,151.69632983207703,
449,-0.055800821632146835,,0.0003365318407304585,,0.40228262543678284,,0.905263364315033,,152.02459621429443,
450,-0.09494905173778534,,0.00026846054242923856,,0.4042787551879883,,0.9168829917907715,,152.35234761238098,
451,0.180251345038414,,0.0004804454219993204,,0.38487088680267334,,0.9260861277580261,,152.6805455684662,
452,0.0820223018527031,,9.673245222074911e-05,,0.3763312101364136,,0.918425440788269,,153.0081615447998,
453,0.1242818683385849,,0.0005214622360654175,,0.3764026165008545,,0.9026926755905151,,153.33633422851562,
454,0.0909818783402443,,0.00011840164370369166,,0.38098567724227905,,0.9081425070762634,,153.6644163131714,
455,0.24008186161518097,,0.0002201324823545292,,0.3897220194339752,,0.9442867636680603,,153.99244046211243,
456,0.08452382683753967,,0.00017647905042394996,,0.389728307723999,,0.9307648539543152,,154.3203730583191,
457,-0.08142663538455963,,0.0006781139527447522,,0.39293381571769714,,0.9487084150314331,,154.64906764030457,
458,0.01817265711724758,,9.292196045862511e-05,,0.38459154963493347,,0.9500452280044556,,154.97697186470032,
459,0.10254543274641037,,0.00014150829520076513,,0.3964810371398926,,0.9442867636680603,,155.30519771575928,
460,0.17577171325683594,,2.9317721782717854e-05,,0.39201581478118896,,0.942230224609375,,155.6329264640808,
461,0.09112179279327393,,0.0003478416765574366,,0.40936604142189026,,0.9662920832633972,,155.96128869056702,
462,0.21092163026332855,,0.0006548105739057064,,0.40670475363731384,,0.9949812293052673,,156.28889560699463,
463,-0.10098632425069809,,0.0010039042681455612,,0.42337653040885925,,1.0171408653259277,,156.6172456741333,
464,0.01292494311928749,,0.0009591434500180185,,0.43028056621551514,,1.0284520387649536,,156.9453001022339,
465,0.19650672376155853,,0.00022584456019103527,,0.421355277299881,,1.0317424535751343,,157.2729606628418,
466,0.31397661566734314,,0.0005718498723581433,,0.4195979833602905,,1.0276036262512207,,157.60107231140137,
467,0.4668514132499695,,3.7416764826048166e-05,,0.42276686429977417,,1.0215624570846558,,157.9292242527008,
468,0.0888511911034584,,0.0003648826095741242,,0.39449965953826904,,1.0419995784759521,,158.25738072395325,
469,0.21752706170082092,,2.8909658794873394e-05,,0.39376136660575867,,1.0225906372070312,,159.3583197593689,
470,0.18847398459911346,,0.00010871955601032823,,0.38808420300483704,,1.0463955402374268,,159.68652176856995,
471,0.15178391337394714,,0.0003168949333485216,,0.3845556378364563,,1.0134903192520142,,160.01479935646057,
472,0.19044820964336395,,0.00014468991139438003,,0.3808215260505676,,1.028014898300171,,160.3431477546692,
473,0.18295012414455414,,0.0003743843699339777,,0.3838438391685486,,1.011510968208313,,160.67154169082642,
474,-0.0888478085398674,,6.617051985813305e-05,,0.378776490688324,,0.9820248484611511,,160.999929189682,
475,0.016974754631519318,,0.001014327397570014,,0.3877728581428528,,0.9836186766624451,,161.32786870002747,
476,-0.02144760638475418,,0.0005993612576276064,,0.39884722232818604,,1.0165752172470093,,161.65612196922302,
477,0.11518789827823639,,0.0005855180788785219,,0.43670451641082764,,1.020585536956787,,161.98421359062195,
478,0.05447094887495041,,6.1478694988181815e-06,,0.42855289578437805,,0.97071373462677,,162.3119649887085,
479,0.0316789373755455,,0.0015184653457254171,,0.46072983741760254,,1.009120225906372,,162.64000034332275,
480,0.16768258810043335,,0.0005070066545158625,,0.4792686998844147,,1.0167038440704346,,162.96829175949097,
481,0.2744552493095398,,0.0015657051699236035,,0.4788462519645691,,1.038169264793396,,163.29647064208984,
482,-0.009414252825081348,,0.0004478301852941513,,0.4785676598548889,,1.0636531114578247,,163.62499141693115,
483,0.16677024960517883,,0.0005854186601936817,,0.46517619490623474,,1.0331050157546997,,163.95337009429932,
484,0.15857791900634766,,0.00010619941895129159,,0.45860370993614197,,1.010508418083191,,164.28106331825256,
485,0.11805810779333115,,0.00021040042338427156,,0.4553937613964081,,1.0066008567810059,,164.60948157310486,
486,-0.04541468992829323,,0.0002361137158004567,,0.45556640625,,1.0065494775772095,,164.93771290779114,
487,-0.011111506260931492,,9.253740427084267e-05,,0.45689696073532104,,1.0060867071151733,,165.26602053642273,
488,0.19579534232616425,,5.796864570584148e-05,,0.44809553027153015,,1.016729474067688,,165.5939335823059,
489,0.28398382663726807,,3.1417607715411577e-06,,0.44046512246131897,,0.9833616614341736,,165.92210388183594,
490,0.3253753185272217,,0.00011375367466825992,,0.43478530645370483,,0.9735929369926453,,166.25009632110596,
491,0.3598526418209076,,0.00014561631542164832,,0.4324650168418884,,0.9837729334831238,,166.5781750679016,
492,-0.07400202751159668,,0.00022400131274480373,,0.43108683824539185,,0.9628987312316895,,166.9061074256897,
493,-0.10356470197439194,,0.0007841423503123224,,0.44000840187072754,,0.9957524538040161,,167.23445343971252,
494,0.16884197294712067,,0.00023476364731322974,,0.4397147297859192,,0.9713307023048401,,167.5625925064087,
495,-0.19840934872627258,,0.0004950183792971075,,0.4143211841583252,,0.9766777753829956,,167.89071345329285,
496,0.15945221483707428,,0.0005629020743072033,,0.38980892300605774,,0.988091766834259,,168.21919798851013,
497,0.10271693766117096,,0.00043010659283027053,,0.39468470215797424,,0.987474799156189,,168.54722499847412,
498,0.04644784703850746,,0.00027974304975941777,,0.3929232060909271,,1.011742353439331,,168.87504506111145,
499,0.2962442636489868,,0.00014721890329383314,,0.3899339735507965,,1.0016651153564453,,169.20324993133545,
500,0.08300706744194031,,0.0006722970283590257,,0.3897649943828583,,0.9861380457878113,,169.53135514259338,
501,0.2701042890548706,,3.6808389268117025e-05,,0.38500097393989563,,0.9827960729598999,,169.8592836856842,
502,0.2996216416358948,,0.00021659163758158684,,0.3920029103755951,,0.9801225662231445,,170.1871838569641,
503,0.06428246200084686,,1.5166822777246125e-05,,0.3933609127998352,,0.9647496342658997,,170.51533389091492,
504,0.15756404399871826,,2.5995586838689633e-06,,0.38474041223526,,0.9755980968475342,,170.844566822052,
505,0.05800542235374451,,3.905632911482826e-05,,0.37181076407432556,,0.9512791633605957,,171.1724693775177,
506,-0.20972101390361786,,0.00073573540430516,,0.37618863582611084,,0.9640812873840332,,171.5005600452423,
507,0.30673685669898987,,2.9507667932193726e-05,,0.38348495960235596,,0.9680401682853699,,171.82856702804565,
508,0.37335413694381714,,0.0001352967374259606,,0.38146692514419556,,0.9746726155281067,,172.15609669685364,
509,-0.07319679111242294,,0.0009325325372628868,,0.38790363073349,,1.02574622631073,,172.48376035690308,
510,0.10152973979711533,,2.215253516624216e-05,,0.38635745644569397,,1.0282591581344604,,172.81146430969238,
511,0.05811687931418419,,0.0008215161506086588,,0.41578006744384766,,1.0419610738754272,,173.13972353935242,
512,-0.20161959528923035,,0.0001612865162314847,,0.4305706322193146,,1.023760437965393,,173.46767926216125,
513,0.27678123116493225,,5.576659896178171e-05,,0.41718748211860657,,1.0350908041000366,,173.79534435272217,
514,0.10802856087684631,,0.0003133326245006174,,0.4184248745441437,,1.0569097995758057,,174.12407326698303,
515,0.0812038704752922,,9.260810475097969e-05,,0.4221991300582886,,1.069840431213379,,174.4516875743866,
516,-0.17418146133422852,,0.0005250770482234657,,0.45986586809158325,,1.0872827768325806,,174.77946972846985,
517,0.2950523793697357,,0.0004516878107097,,0.4797700345516205,,1.1138125658035278,,175.10731267929077,
518,0.39677149057388306,,0.0014400037471204996,,0.5238329768180847,,1.1859339475631714,,175.4353973865509,
519,0.10012970864772797,,0.0007566669373773038,,0.5464682579040527,,1.165419578552246,,175.76305961608887,
520,0.10624633729457855,,0.0001877502800198272,,0.5730277895927429,,1.1747255325317383,,176.0909571647644,
521,0.1221492737531662,,0.0005531683564186096,,0.567255437374115,,1.1617177724838257,,176.41904973983765,
522,0.11242980509996414,,0.0003142175264656544,,0.5176570415496826,,1.1875791549682617,,176.74749207496643,
523,-0.07086580991744995,,0.0002427858125884086,,0.5365678668022156,,1.170406699180603,,177.0746247768402,
524,0.22803592681884766,,0.00015101800090633333,,0.5296248197555542,,1.1454708576202393,,177.40249514579773,
525,-0.05129299685359001,,6.29684654995799e-05,,0.5460442900657654,,1.1297380924224854,,177.73011112213135,
526,-0.020717401057481766,,0.001017297152429819,,0.5659564733505249,,1.0974434614181519,,178.0579652786255,
527,0.06498681753873825,,0.0017182319425046444,,0.5961883664131165,,1.0882468223571777,,178.38596177101135,
528,0.09011916071176529,,0.00031070952536538243,,0.5784925818443298,,1.0706373453140259,,178.713520526886,
529,0.002423257799819112,,8.320968481712043e-05,,0.5661647319793701,,1.0539277791976929,,179.04087114334106,
530,0.08722315728664398,,0.0011455799685791135,,0.5857678055763245,,1.054133415222168,,179.3683488368988,
531,0.09382490813732147,,7.39025381335523e-07,,0.5582733750343323,,1.0646605491638184,,179.69643306732178,
532,0.053445443511009216,,0.0001899774360936135,,0.5484198331832886,,1.0824882984161377,,180.02421045303345,
533,-0.16747567057609558,,0.0019888589158654213,,0.5929033756256104,,1.121743083000183,,180.35166764259338,
534,0.12304313480854034,,4.252068538335152e-05,,0.5440582036972046,,1.1175528764724731,,180.67941069602966,
535,-0.012836556881666183,,0.0001732280943542719,,0.51177978515625,,1.0983834266662598,,181.0073230266571,
536,0.07272545993328094,,0.0001322422904195264,,0.5020634531974792,,1.0954399108886719,,181.33560371398926,
537,-0.0414985828101635,,0.0001483061641920358,,0.509942352771759,,1.0860342979431152,,181.66337656974792,
538,-0.014175388030707836,,0.0017986590974032879,,0.5123152732849121,,1.1096993684768677,,181.99105834960938,
539,0.0003028011124115437,,0.00046404299791902304,,0.5086184144020081,,1.0961323976516724,,182.31821250915527,
540,0.24316154420375824,,1.441165750293294e-06,,0.48856574296951294,,1.1075913906097412,,182.64630675315857,
541,0.17225046455860138,,0.0013868446694687009,,0.5039539933204651,,1.1466532945632935,,182.973703622818,
542,-0.002820608438923955,,0.0007506912224926054,,0.5152271389961243,,1.1248537302017212,,183.30166602134705,
543,-0.33167311549186707,,0.00025311310309916735,,0.48113059997558594,,1.1010103225708008,,183.62956404685974,
544,0.3274826407432556,,0.0001931783917825669,,0.47043755650520325,,1.0388890504837036,,183.95761513710022,
545,-0.13417205214500427,,0.0002472705964464694,,0.4307038187980652,,1.01436448097229,,184.28516960144043,
546,-0.0848722904920578,,0.00030096923001110554,,0.42987707257270813,,1.0176292657852173,,184.61425280570984,
547,0.014388983137905598,,8.881451503839344e-05,,0.40920698642730713,,1.007333517074585,,185.72153973579407,
548,-0.03837175667285919,,0.0005061444244347513,,0.4224626123905182,,1.0521795749664307,,186.04943323135376,
549,0.18853972852230072,,0.00021198355534579605,,0.4391431510448456,,1.0421282052993774,,186.37715935707092,
550,0.07617823034524918,,0.00021915673278272152,,0.4540553689002991,,1.035290002822876,,186.70488834381104,
551,0.3487754762172699,,0.00011281706247245893,,0.44608044624328613,,1.036575436592102,,187.03340196609497,
552,-0.05316180735826492,,0.00018858893599826843,,0.4398321211338043,,1.0013823509216309,,187.36134457588196,
553,-0.011905543506145477,,0.00029397025355137885,,0.44623205065727234,,0.9863821864128113,,187.6888346672058,
554,-0.2126467227935791,,8.772814180701971e-05,,0.4284835159778595,,0.9822754859924316,,188.0172655582428,
555,-0.016974933445453644,,6.990632391534746e-05,,0.4126605987548828,,0.9823591113090515,,188.34548687934875,
556,0.38348647952079773,,0.00017699900490697473,,0.3944252133369446,,0.9607264995574951,,188.67311882972717,
557,0.05152240768074989,,0.0006200464558787644,,0.3991791903972626,,0.9688756465911865,,189.0010747909546,
558,-0.04022681713104248,,0.0001737706334097311,,0.3915148675441742,,0.9481943249702454,,189.32895851135254,
559,-0.041589997708797455,,1.2574456377478782e-05,,0.3865446448326111,,0.8817814588546753,,189.65706610679626,
560,0.14193463325500488,,0.00016283709555864334,,0.37372952699661255,,0.8755864500999451,,189.98505926132202,
561,-0.11220508068799973,,0.0006269623409025371,,0.3874979615211487,,0.8798582553863525,,190.3130965232849,
562,0.36126652359962463,,0.0006730458117090166,,0.37996339797973633,,0.9023327231407166,,190.64108991622925,
563,0.21407605707645416,,0.0004851695557590574,,0.34997203946113586,,0.8690805435180664,,190.96875715255737,
564,0.04458492249250412,,0.00038208658224903047,,0.3274158537387848,,0.8785760998725891,,191.2965476512909,
565,-0.08295644819736481,,6.948155350983143e-05,,0.3262825906276703,,0.8369337916374207,,191.62418961524963,
566,0.18625207245349884,,0.00014236761489883065,,0.3261752426624298,,0.8135403394699097,,191.9521758556366,
567,0.0898507758975029,,0.00021130318054929376,,0.3278734087944031,,0.8005325198173523,,192.27985644340515,
568,0.10905597358942032,,0.0003421056317165494,,0.36217477917671204,,0.7761621475219727,,192.6073501110077,
569,0.30569952726364136,,0.0006445349426940084,,0.37981662154197693,,0.7886043787002563,,192.93545150756836,
570,0.015574721619486809,,0.00018456671386957169,,0.3640018105506897,,0.7840799689292908,,193.26300477981567,
571,0.0030037665273994207,,0.00030975649133324623,,0.36408737301826477,,0.7820233702659607,,193.59101247787476,
572,0.0932677611708641,,0.0005170793156139553,,0.3469928205013275,,0.8082446455955505,,193.91898941993713,
573,0.15166550874710083,,0.0005291840643621981,,0.33408939838409424,,0.8146200180053711,,194.24661898612976,
574,0.08627661317586899,,0.0004810077662114054,,0.3267252445220947,,0.817807674407959,,194.57452535629272,
575,0.13870009779930115,,0.00019878345483448356,,0.30483508110046387,,0.812563419342041,,194.9026174545288,
576,0.2401418387889862,,0.00010542407108005136,,0.3083933889865875,,0.8185788989067078,,195.23046469688416,
577,0.19001026451587677,,3.7713380152126774e-05,,0.306851863861084,,0.8059824109077454,,195.5592885017395,
578,0.07821224629878998,,0.00011212143726879731,,0.30487415194511414,,0.7749282121658325,,195.8875014781952,
579,0.04390846937894821,,5.330283966031857e-05,,0.3021080791950226,,0.7664963006973267,,196.21504616737366,
580,0.09984415024518967,,0.00027835709624923766,,0.31481191515922546,,0.7752366662025452,,196.54252815246582,
581,-0.17769747972488403,,6.007169577060267e-05,,0.3057965934276581,,0.7589897513389587,,196.87005305290222,
582,0.0749007910490036,,5.7400506193516776e-05,,0.30015918612480164,,0.7528200149536133,,197.19761538505554,
583,0.16807320713996887,,2.5318347979919054e-05,,0.3154098391532898,,0.7384240627288818,,197.52546072006226,
584,0.12883184850215912,,9.206672257278115e-05,,0.3155674338340759,,0.7501465678215027,,197.8534495830536,
585,0.06016399711370468,,9.438097185920924e-05,,0.3264356851577759,,0.7636170387268066,,198.18093585968018,
586,0.17640183866024017,,0.0003025397891178727,,0.344002902507782,,0.7168300747871399,,198.50909757614136,
587,0.010122520849108696,,0.0004426262457855046,,0.3557891547679901,,0.6923568844795227,,198.83657670021057,
588,0.06770825386047363,,5.277878881315701e-05,,0.33410829305648804,,0.7036679983139038,,199.16450476646423,
589,0.10364969074726105,,4.952080416842364e-05,,0.3254276514053345,,0.6952360272407532,,199.49227213859558,
590,0.16455583274364471,,3.144423681078479e-05,,0.3348243534564972,,0.6970869302749634,,199.82010698318481,
591,0.07153142988681793,,0.00023219581635203212,,0.3293505907058716,,0.7069584727287292,,200.14789867401123,
592,-0.01893489621579647,,5.099950067233294e-05,,0.32625269889831543,,0.6946190595626831,,200.4762818813324,
593,0.0797082781791687,,0.00015884741151239723,,0.31019076704978943,,0.6909172534942627,,200.80407571792603,
594,0.08172791451215744,,3.047566133318469e-05,,0.309097021818161,,0.7036679983139038,,201.13189554214478,
595,-0.03346581757068634,,2.745216443145182e-05,,0.31512564420700073,,0.7042849659919739,,201.45982837677002,
596,0.08129913359880447,,0.0001948334538610652,,0.32598772644996643,,0.7086037993431091,,201.78841257095337,
597,0.15541808307170868,,7.78673347667791e-05,,0.32797005772590637,,0.7359561920166016,,202.11627459526062,
598,0.36317312717437744,,0.0005612968816421926,,0.30913540720939636,,0.7378070950508118,,202.44391870498657,
599,-0.021447759121656418,,0.000311731273541227,,0.3120952844619751,,0.7086037993431091,,202.77187514305115,
600,-0.003981491085141897,,6.129915709607303e-05,,0.30539265275001526,,0.7022283673286438,,203.10005950927734,
601,0.1256583034992218,,9.017874981509522e-05,,0.29613223671913147,,0.6929738521575928,,203.42765045166016,
602,0.17744922637939453,,1.4700791325594764e-05,,0.3051943778991699,,0.6703515648841858,,203.75602507591248,
603,0.2732829451560974,,2.0810603018617257e-05,,0.3056579530239105,,0.6845419406890869,,204.08414387702942,
604,0.2036171704530716,,1.084286213881569e-05,,0.30627793073654175,,0.6678836941719055,,204.4123568534851,
605,0.1142214685678482,,3.244962135795504e-05,,0.2895587980747223,,0.671379804611206,,204.73993396759033,
606,-0.16366511583328247,,0.00037037880974821746,,0.2854858636856079,,0.6759043335914612,,205.0677285194397,
607,0.0032813416328281164,,0.0005868779262527823,,0.2899925708770752,,0.6522537469863892,,205.39545059204102,
608,0.1383747011423111,,0.00013926305109634995,,0.28914347290992737,,0.6236674189567566,,205.72432112693787,
609,0.06889760494232178,,6.602919893339276e-05,,0.28853294253349304,,0.6170863509178162,,206.0516653060913,
610,-0.08805135637521744,,0.0005799318896606565,,0.3163833022117615,,0.6444388031959534,,206.3796398639679,
611,0.1629810482263565,,3.70708221453242e-05,,0.3287566006183624,,0.6417652368545532,,206.70846557617188,
612,-0.0143133495002985,,5.598988718702458e-05,,0.3258363604545593,,0.6390916705131531,,207.03628754615784,
613,0.01109682023525238,,0.00012526361388154328,,0.31003862619400024,,0.6323049664497375,,207.3640832901001,
614,0.060251735150814056,,8.222125325119123e-05,,0.3003849685192108,,0.6532819867134094,,207.691969871521,
615,0.08619342744350433,,7.053223089314997e-05,,0.3052001893520355,,0.6761099100112915,,208.01931428909302,
616,0.03648047894239426,,5.7137356634484604e-05,,0.2965000569820404,,0.682896614074707,,208.34748673439026,
617,0.03175768256187439,,6.872575613670051e-05,,0.2917029559612274,,0.6687062382698059,,208.6755244731903,
618,0.2744080722332001,,0.00027916079852730036,,0.2908673584461212,,0.616263747215271,,209.0028522014618,
619,0.1717507541179657,,2.9990877010277472e-05,,0.30309098958969116,,0.6082431077957153,,209.3306384086609,
620,0.15039776265621185,,0.0008686568471603096,,0.3227762281894684,,0.6518424153327942,,209.65828490257263,
621,0.2457442730665207,,2.847429277608171e-05,,0.3232528269290924,,0.6378577351570129,,209.98584079742432,
622,0.06498633325099945,,4.768147846334614e-05,,0.3284320533275604,,0.6351842284202576,,210.3137011528015,
623,-0.05495526269078255,,6.598988693440333e-05,,0.31507399678230286,,0.5847982168197632,,210.64128851890564,
624,-0.153554305434227,,0.0001091949816327542,,0.3068290054798126,,0.6150298118591309,,210.96936798095703,
625,0.2248918116092682,,6.872397352708504e-05,,0.3035026490688324,,0.6228448152542114,,212.07493019104004,
626,0.24373014271259308,,4.5829587179468945e-05,,0.30496934056282043,,0.594052791595459,,212.4025754928589,
627,-0.2008724957704544,,4.0402377635473385e-05,,0.30145618319511414,,0.6016620993614197,,212.73026132583618,
628,0.12787294387817383,,0.0004391371621750295,,0.3176436126232147,,0.6226391196250916,,213.05976843833923,
629,-0.0521833635866642,,2.7996291464660317e-05,,0.32829898595809937,,0.6168807148933411,,213.38688373565674,
630,0.016076384112238884,,3.107251541223377e-05,,0.3208419382572174,,0.6189372539520264,,213.71443223953247,
631,0.07284252345561981,,0.0002203113544965163,,0.3125622868537903,,0.6288087964057922,,214.04200148582458,
632,0.1565929800271988,,0.00012847168545704335,,0.30659225583076477,,0.6265466213226318,,214.3696732521057,
633,-0.023541726171970367,,0.0001585378631716594,,0.3143874704837799,,0.6068035364151001,,214.69769740104675,
634,-0.13066530227661133,,0.000251782446866855,,0.31385698914527893,,0.638886034488678,,215.0251169204712,
635,-0.031064044684171677,,3.748389644897543e-05,,0.30997294187545776,,0.6253126859664917,,215.3528573513031,
636,0.17954044044017792,,0.00013727866462431848,,0.2996060252189636,,0.6281918287277222,,215.6800138950348,
637,-0.013339214026927948,,0.00023547065211459994,,0.30315837264060974,,0.6179090142250061,,216.0082151889801,
638,0.08151675015687943,,7.482734417862957e-06,,0.308490127325058,,0.6181146502494812,,216.33560800552368,
639,-0.030500080436468124,,0.00016149159637279809,,0.30027100443840027,,0.6053639054298401,,216.6634485721588,
640,-0.09477092325687408,,0.0004279137938283384,,0.3089444041252136,,0.6351842284202576,,216.99091362953186,
641,0.10281520336866379,,0.0017017679056152701,,0.3612036108970642,,0.7141565084457397,,217.31863808631897,
642,0.10710418224334717,,0.00010906632815022022,,0.353825181722641,,0.7207375168800354,,217.64633679389954,
643,0.0502898208796978,,7.706490578129888e-05,,0.35567182302474976,,0.7248507142066956,,217.9737310409546,
644,-0.2064599245786667,,0.0002952780050691217,,0.3767850399017334,,0.7379099130630493,,218.3011336326599,
645,0.1628677099943161,,0.0002374965843046084,,0.3702060282230377,,0.7287581562995911,,218.6290192604065,
646,0.05321083962917328,,0.0013213899219408631,,0.373075008392334,,0.6960586905479431,,218.9570128917694,
647,0.09540865570306778,,0.0006205517565831542,,0.37675604224205017,,0.6907116174697876,,219.28490948677063,
648,0.07822398096323013,,0.0007235868251882493,,0.39984217286109924,,0.71806401014328,,219.61283135414124,
649,0.3342069089412689,,0.0010426727822050452,,0.4239884912967682,,0.6863928437232971,,219.94041061401367,
650,0.14495156705379486,,0.00039924035081639886,,0.4021536409854889,,0.6308653950691223,,220.26806354522705,
651,0.06778734922409058,,0.00041852748836390674,,0.4023367166519165,,0.6509875655174255,,220.59549045562744,
652,-0.03316343575716019,,0.000246676238020882,,0.3771975338459015,,0.6574657559394836,,220.92271542549133,
653,0.09657364338636398,,9.281379607273266e-05,,0.370796263217926,,0.6558204889297485,,221.2505180835724,
654,0.05451768636703491,,0.00013970605505164713,,0.37910982966423035,,0.6327163577079773,,221.5787103176117,
655,0.1782970428466797,,0.0005127319018356502,,0.36875656247138977,,0.6372407078742981,,221.9054412841797,
656,0.042216889560222626,,1.2070566299371421e-05,,0.35410869121551514,,0.6399848461151123,,222.23299527168274,
657,0.13996614515781403,,0.00014966641901992261,,0.35037922859191895,,0.6560261249542236,,222.56055331230164,
658,0.13384994864463806,,0.00013190177560318261,,0.33765432238578796,,0.6438924074172974,,222.88831448554993,
659,-0.0523359589278698,,0.0003689048462547362,,0.34015434980392456,,0.5962827801704407,,223.21594738960266,
660,0.10125835239887238,,0.00013610436872113496,,0.32980483770370483,,0.628673791885376,,223.54321694374084,
661,0.11943120509386063,,0.0005652509280480444,,0.33897149562835693,,0.6144834160804749,,223.87055468559265,
662,-0.04107575863599777,,0.0004230608756188303,,0.3445558249950409,,0.5985450148582458,,224.19915318489075,
663,-0.05950702354311943,,2.7043832233175635e-05,,0.3393124043941498,,0.5883135199546814,,224.5276427268982,
664,-0.059983570128679276,,0.00034203636460006237,,0.3313537538051605,,0.5764882564544678,,224.85506749153137,
665,0.09561366587877274,,0.0005327918916009367,,0.35813018679618835,,0.5663596987724304,,225.18279480934143,
666,0.37258413434028625,,0.00034160955692641437,,0.31915193796157837,,0.6044062376022339,,225.51053833961487,
667,-0.10347118973731995,,8.242439071182162e-05,,0.32447925209999084,,0.6236351132392883,,225.83821177482605,
668,-0.0552191324532032,,0.00014899001689627767,,0.3226754367351532,,0.6193485856056213,,226.1657600402832,
669,0.07894088327884674,,0.0004869301919825375,,0.3228661119937897,,0.6222278475761414,,226.4931342601776,
670,-0.14321865141391754,,0.00011450603051343933,,0.3206360638141632,,0.616263747215271,,226.82107663154602,
671,-0.009058723226189613,,0.0004148318839725107,,0.32431215047836304,,0.6504733562469482,,227.14828729629517,
672,-0.11749090254306793,,0.00015997934679035097,,0.3156895339488983,,0.6461545825004578,,227.4761471748352,
673,0.21755683422088623,,0.0003614070301409811,,0.3213180899620056,,0.661990225315094,,227.80359840393066,
674,0.10365144163370132,,0.0001895749883260578,,0.3125656247138977,,0.6166428327560425,,228.13172388076782,
675,-0.14272460341453552,,0.0003890782536473125,,0.3227507472038269,,0.6053639054298401,,228.45958828926086,
676,0.2678769528865814,,0.00025812635431066155,,0.3207852244377136,,0.6068035364151001,,228.7872998714447,
677,-0.171010822057724,,3.783677675528452e-05,,0.3181884288787842,,0.60474693775177,,229.115247964859,
678,0.0681023821234703,,0.00012169353431090713,,0.31613728404045105,,0.6057752370834351,,229.4426634311676,
679,-0.0600907988846302,,0.0002559942367952317,,0.32254713773727417,,0.6115336418151855,,229.7707235813141,
680,0.011148464865982533,,0.00047575050848536193,,0.31987595558166504,,0.6454670429229736,,230.0987937450409,
681,-0.11882960051298141,,0.0003304748679511249,,0.3231525123119354,,0.6549273133277893,,230.42663192749023,
682,0.04579087719321251,,5.7717137678992e-05,,0.3157249093055725,,0.6781665086746216,,230.75427198410034,
683,0.03407259285449982,,0.00010038389882538468,,0.311618834733963,,0.6921511888504028,,231.08201003074646,
684,0.2126784324645996,,1.5811898265383206e-05,,0.3088955581188202,,0.6798117756843567,,231.4104323387146,
685,-0.05269140750169754,,1.3036304153501987e-05,,0.3059883415699005,,0.6588347554206848,,231.73811841011047,
686,-0.1433054357767105,,0.0002676733711268753,,0.31361567974090576,,0.649580180644989,,232.06580209732056,
687,-0.06466798484325409,,0.0001959612127393484,,0.31073519587516785,,0.6627422571182251,,232.39340090751648,
688,-0.11042466759681702,,0.000531060853973031,,0.31402480602264404,,0.6318936944007874,,232.72106170654297,
689,-0.08797134459018707,,3.577913957997225e-05,,0.3161548972129822,,0.6135902404785156,,233.04874968528748,
690,-0.05373106896877289,,0.00021036627003923059,,0.3092942535877228,,0.5847982168197632,,233.376070022583,
691,-0.033938899636268616,,6.793874490540475e-05,,0.3024434447288513,,0.5685513019561768,,233.70354104042053,
692,-0.34960058331489563,,0.000372891197912395,,0.3207643926143646,,0.593024492263794,,234.0311896800995,
693,-0.21280281245708466,,0.00029272641404531896,,0.2935318052768707,,0.5580627918243408,,234.3593955039978,
694,0.1055029109120369,,1.853507819760125e-05,,0.2948828935623169,,0.5654664635658264,,234.68741011619568,
695,-0.12042510509490967,,1.590870124346111e-05,,0.289745956659317,,0.5778058767318726,,235.01513361930847,
696,-0.10578867048025131,,1.3704876664633048e-06,,0.28795552253723145,,0.5551835894584656,,235.34284353256226,
697,-0.0612359419465065,,0.00017122860299423337,,0.28322234749794006,,0.5568288564682007,,235.67081093788147,
698,0.014490103349089622,,2.8946436941623688e-05,,0.2839250862598419,,0.5510704517364502,,235.999187707901,
699,-0.12219534814357758,,9.689513717603404e-06,,0.2929396331310272,,0.5667003989219666,,236.32695627212524,
700,-0.17520727217197418,,7.033424481051043e-05,,0.2866303622722626,,0.5588854551315308,,236.6552369594574,
701,-0.031119922176003456,,1.3358398064156063e-05,,0.28927886486053467,,0.5457233786582947,,236.982439994812,
702,-0.07378672063350677,,0.0005058864480815828,,0.2958146333694458,,0.593024492263794,,237.310040473938,
703,-0.03730893135070801,,0.00018911305232904851,,0.2960023283958435,,0.5887057185173035,,237.63782000541687,
704,0.16337791085243225,,0.00034017820144072175,,0.29658228158950806,,0.626340925693512,,238.73835468292236,
705,-0.0979863703250885,,0.00044138997327536345,,0.2907625138759613,,0.6288087964057922,,239.06597805023193,
706,0.011251471005380154,,0.00018777053628582507,,0.28794264793395996,,0.6320993304252625,,239.39366006851196,
707,-0.119343601167202,,3.640430441009812e-05,,0.2888331413269043,,0.6362124681472778,,239.72106838226318,
708,0.008490553125739098,,7.93941489973804e-06,,0.2860002815723419,,0.6249013543128967,,240.04882097244263,
709,0.003254073206335306,,0.00021799604292027652,,0.2806064188480377,,0.6181146502494812,,240.37664651870728,
710,-0.1088966429233551,,0.00035155596560798585,,0.2808835804462433,,0.6508141160011292,,240.70418667793274,
711,-0.1527792066335678,,1.303221438320179e-06,,0.2832469344139099,,0.660068690776825,,241.03169894218445,
712,-0.13651660084724426,,0.00020189232600387186,,0.2799873650074005,,0.6045413017272949,,241.35949397087097,
713,-0.04603061079978943,,1.1695553439494688e-05,,0.27783042192459106,,0.6010451316833496,,241.68820214271545,
714,-0.11369262635707855,,8.620441076345742e-05,,0.2834204435348511,,0.5551835894584656,,242.01621103286743,
715,0.11768344789743423,,9.435450192540884e-05,,0.27776554226875305,,0.5473686456680298,,242.34418439865112,
716,0.01373081374913454,,3.306502549094148e-05,,0.27753880620002747,,0.5424328446388245,,242.67213821411133,
717,-0.21431660652160645,,0.00022961599461268634,,0.2903060019016266,,0.539553701877594,,242.9997456073761,
718,0.14568433165550232,,0.00036931040813215077,,0.29453015327453613,,0.525568962097168,,243.3273367881775,
719,0.16763122379779816,,0.0002103102597175166,,0.29233282804489136,,0.5128182172775269,,243.6551353931427,
720,-0.20031936466693878,,0.00025981004000641406,,0.29235634207725525,,0.5062372088432312,,243.982253074646,
721,-0.03500926494598389,,2.377195232838858e-05,,0.2931617200374603,,0.5161087512969971,,244.30992650985718,
722,-0.10188887268304825,,1.0813022527145222e-05,,0.2714378833770752,,0.5185766816139221,,244.63739800453186,
723,0.008187925443053246,,0.0001905210519907996,,0.26802992820739746,,0.5420215725898743,,244.96475076675415,
724,-0.08613163977861404,,7.745968105155043e-06,,0.2669681906700134,,0.536674439907074,,245.2925832271576,
725,-0.09109081327915192,,8.171596164174844e-06,,0.2695889472961426,,0.5379084348678589,,245.62061619758606,
726,-0.04289032891392708,,2.2761494619771838e-05,,0.2660987079143524,,0.5457233786582947,,245.94795632362366,
727,0.12177310883998871,,6.70501685817726e-05,,0.2656073272228241,,0.5362631678581238,,246.2757179737091,
728,-0.2752635180950165,,0.00010552842286415398,,0.2575755715370178,,0.5346179008483887,,246.60391283035278,
729,-0.14336448907852173,,4.7955680201994255e-05,,0.2554565668106079,,0.5292708277702332,,246.9319052696228,
730,0.061184633523225784,,3.298969386378303e-05,,0.25422799587249756,,0.5231010913848877,,247.25995135307312,
731,0.03641071915626526,,4.041646025143564e-05,,0.25232601165771484,,0.5247463583946228,,247.5879888534546,
732,-0.0974583625793457,,1.5120231182663701e-06,,0.24916556477546692,,0.5222784876823425,,247.9162881374359,
733,-0.1937926858663559,,0.00024790229508653283,,0.2525078356266022,,0.5317386984825134,,248.24477338790894,
734,-0.01017056405544281,,0.00010672209464246407,,0.25559428334236145,,0.5198106169700623,,248.57214975357056,
735,0.07195470482110977,,5.0695929530775174e-05,,0.2552095651626587,,0.538731038570404,,248.90034317970276,
736,-0.14500145614147186,,0.00010509787534829229,,0.24691560864448547,,0.5399649739265442,,249.2274730205536,
737,-0.19509567320346832,,0.00036766714765690267,,0.25405266880989075,,0.538731038570404,,249.55580163002014,
738,-0.05785984918475151,,9.312196198152378e-05,,0.26086142659187317,,0.5329726338386536,,249.88371801376343,
739,-0.007899779826402664,,0.00018471475050318986,,0.2864759862422943,,0.5568288564682007,,250.2114770412445,
740,-0.10860822349786758,,0.00011790009011747316,,0.2720460295677185,,0.5572401881217957,,250.53903579711914,
741,0.04772568494081497,,4.865329174208455e-06,,0.2636508345603943,,0.5000675320625305,,250.8668909072876,
742,-0.0821899026632309,,0.0001088246499421075,,0.2676972448825836,,0.528036892414093,,251.19514179229736,
743,-0.1538095772266388,,0.00033055251697078347,,0.27772703766822815,,0.5264397859573364,,251.52374935150146,
744,0.1394638568162918,,0.0003869938082061708,,0.27819913625717163,,0.5215040445327759,,251.85251355171204,
745,-0.13706813752651215,,0.00014615640975534916,,0.268175333738327,,0.5046401619911194,,252.1802716255188,
746,-0.09765396267175674,,0.0001632640341995284,,0.26279228925704956,,0.49949875473976135,,252.50836896896362,
747,-0.186336487531662,,4.726182669401169e-05,,0.26078489422798157,,0.5064910650253296,,252.83599400520325,
748,0.020205730572342873,,1.81451287062373e-05,,0.26048997044563293,,0.5250002145767212,,253.16363620758057,
749,-0.16775743663311005,,9.076330024981871e-05,,0.2598761320114136,,0.5194474458694458,,253.491393327713,
750,-0.0010445452062413096,,0.00026919340598396957,,0.26651835441589355,,0.5293189883232117,,253.81907558441162,
751,-0.007598745636641979,,0.0003803203289862722,,0.2675063908100128,,0.523149311542511,,254.14617824554443,
752,-0.09697997570037842,,2.8386246412992477e-05,,0.26645898818969727,,0.5482394695281982,,254.4734182357788,
753,0.030537931248545647,,0.00030086704646237195,,0.26773858070373535,,0.523766279220581,,254.80096817016602,
754,-0.09301333874464035,,2.8770047720172442e-05,,0.26934200525283813,,0.522737979888916,,255.128591299057,
755,0.012757153250277042,,0.00016452062118332833,,0.27613356709480286,,0.5398074984550476,,255.4561688899994,
756,-0.0895160436630249,,2.745297933870461e-05,,0.27314087748527527,,0.5566713809967041,,255.7835955619812,
757,-0.049044787883758545,,3.55837146344129e-05,,0.2720376253128052,,0.5585222840309143,,256.1115531921387,
758,-0.012893623672425747,,6.104882777435705e-05,,0.27101752161979675,,0.5640750527381897,,256.4389901161194,
759,-0.13047105073928833,,6.38114579487592e-05,,0.27369391918182373,,0.5861831903457642,,256.7665436267853,
760,-0.19499780237674713,,8.37801126181148e-05,,0.26797109842300415,,0.5711702108383179,,257.0944449901581,
761,-0.10101547092199326,,0.0001109044169425033,,0.26493194699287415,,0.5490620732307434,,257.4223518371582,
762,-0.08257288485765457,,0.00014439398364629596,,0.26557138562202454,,0.5387791991233826,,257.7496659755707,
763,-0.02721325308084488,,1.9723956938832998e-05,,0.2637311518192291,,0.5391905307769775,,258.0772099494934,
764,0.04255553334951401,,4.7723249736009166e-05,,0.2630540728569031,,0.5502960085868835,,258.4044644832611,
765,-0.04225434362888336,,0.00023976888041943312,,0.26593607664108276,,0.5689080357551575,,258.73240208625793,
766,-0.11698302626609802,,9.278451761929318e-05,,0.26479941606521606,,0.5640750527381897,,259.0599591732025,
767,-0.0965600535273552,,0.0006307255825959146,,0.2730914354324341,,0.5918387770652771,,259.38757586479187,
768,-0.06614810973405838,,0.0001981446985155344,,0.2753768265247345,,0.5899878144264221,,259.71489572525024,
769,-0.29950472712516785,,9.90486514638178e-05,,0.2834063172340393,,0.5976999998092651,,260.04283261299133,
770,-0.15531843900680542,,0.0006163964280858636,,0.2822492718696594,,0.6260806322097778,,260.37026357650757,
771,0.047018326818943024,,1.3332691196410451e-05,,0.2996866703033447,,0.6178543567657471,,260.6975939273834,
772,-0.1379595845937729,,7.193699275376275e-05,,0.3052762746810913,,0.5803219676017761,,261.02528619766235,
773,0.061579007655382156,,0.00016776561096776277,,0.28523680567741394,,0.5739465951919556,,261.35277223587036,
774,-0.040389832109212875,,3.504227788653225e-05,,0.2791268527507782,,0.5467998385429382,,261.68035769462585,
775,-0.16380241513252258,,0.0002919450344052166,,0.28263187408447266,,0.5488564372062683,,262.00788497924805,
776,-0.16807974874973297,,4.02292498620227e-05,,0.28735172748565674,,0.5505017042160034,,262.33544850349426,
777,0.03702916204929352,,1.594872446730733e-05,,0.2720010578632355,,0.5505017042160034,,262.6630892753601,
778,-0.05379553139209747,,0.0005176427657715976,,0.27151158452033997,,0.5445376634597778,,262.99099111557007,
779,-0.0872054398059845,,3.3325555705232546e-05,,0.26450005173683167,,0.5587279796600342,,263.31817078590393,
780,-0.06757225096225739,,0.00011469778110040352,,0.2558869421482086,,0.5433037281036377,,263.64560651779175,
781,0.018987249583005905,,0.00031731597846373916,,0.25653213262557983,,0.5377509593963623,,263.97278475761414,
782,-0.05437580868601799,,0.00015244315727613866,,0.2586894631385803,,0.5097815990447998,,265.07904982566833,
783,-0.19984303414821625,,0.00011188739881617948,,0.259008526802063,,0.5044345259666443,,265.40771317481995,
784,0.03785919025540352,,0.0007986081764101982,,0.2693084180355072,,0.5245888829231262,,265.7347731590271,
785,-0.23601579666137695,,0.00026555804652161896,,0.2635381519794464,,0.4857197105884552,,266.0622079372406,
786,-0.0015687369741499424,,0.0001999051310122013,,0.2635573744773865,,0.4742029309272766,,266.3898012638092,
787,-0.05797027796506882,,0.00018672767328098416,,0.27000167965888977,,0.49579691886901855,,266.7177472114563,
788,0.05702432990074158,,9.33410701691173e-05,,0.2694399058818817,,0.49764782190322876,,267.04509592056274,
789,-0.059014420956373215,,0.0001381228503305465,,0.25971323251724243,,0.49579691886901855,,267.37248849868774,
790,-0.04261693358421326,,0.00031860615126788616,,0.26485055685043335,,0.5097815990447998,,267.7000970840454,
791,-0.10255353897809982,,7.595710940222489e-06,,0.2656037509441376,,0.5132777690887451,,268.028222322464,
792,-0.1695416271686554,,0.00019141373923048377,,0.2573900520801544,,0.47749343514442444,,268.35612988471985,
793,0.02820684388279915,,3.064597331103869e-05,,0.26438120007514954,,0.4749773442745209,,268.68356108665466,
794,-0.17993731796741486,,0.0002335158351343125,,0.2552570104598999,,0.45692774653434753,,269.0106146335602,
795,0.0824146643280983,,0.0004927787813358009,,0.25049546360969543,,0.43837040662765503,,269.33839178085327,
796,-0.12409830093383789,,1.2272598723939154e-05,,0.24479146301746368,,0.4227404296398163,,269.665908575058,
797,0.00011962890130234882,,5.1443417760310695e-05,,0.2519121766090393,,0.4412977695465088,,269.9935953617096,
798,-0.10128752142190933,,9.449126810068265e-05,,0.25360384583473206,,0.4186273217201233,,270.3210291862488,
799,-0.04193423315882683,,7.86974051152356e-05,,0.24927657842636108,,0.4054652452468872,,270.6491870880127,
800,-0.0777987390756607,,1.062333831214346e-05,,0.24575494229793549,,0.3994354009628296,,270.97620606422424,
801,0.09739314019680023,,1.1889617780980188e-05,,0.24397440254688263,,0.3997068703174591,,271.3035430908203,
802,-0.11131452023983002,,5.0988950533792377e-05,,0.24151279032230377,,0.40998971462249756,,271.6313054561615,
803,0.028627650812268257,,8.496936789015308e-05,,0.23755507171154022,,0.4116349518299103,,271.95918917655945,
804,-0.0029599491972476244,,2.6406323740957305e-06,,0.23767203092575073,,0.4165707230567932,,272.28675508499146,
805,0.0021406454034149647,,1.1211810488021001e-05,,0.22989216446876526,,0.4239743649959564,,272.6146912574768,
806,0.1366804987192154,,0.0001241694117197767,,0.22932009398937225,,0.43425723910331726,,272.94252586364746,
807,-0.027932357043027878,,1.9221270122216083e-05,,0.22311843931674957,,0.4502984881401062,,273.27017164230347,
808,-0.039509668946266174,,6.132129783509299e-05,,0.2237924039363861,,0.4449513852596283,,273.5976502895355,
809,-0.12326176464557648,,0.00010142026440007612,,0.21962855756282806,,0.45112112164497375,,273.9253685474396,
810,-0.07356566190719604,,0.0001437765167793259,,0.22382907569408417,,0.4116349518299103,,274.25281739234924,
811,0.0012186336098238826,,1.2910292753076646e-05,,0.216526597738266,,0.43466857075691223,,274.5806121826172,
812,-0.049395207315683365,,0.0004755287372972816,,0.22187590599060059,,0.4593474268913269,,274.9083116054535,
813,0.057563550770282745,,8.646385686006397e-05,,0.22970819473266602,,0.4523550570011139,,275.23556184768677,
814,-0.0432555191218853,,7.319077849388123e-05,,0.22639228403568268,,0.44906455278396606,,275.563928604126,
815,0.195945605635643,,0.00021797706722281873,,0.2418467402458191,,0.4478306174278259,,275.8913595676422,
816,0.027293965220451355,,4.8192126996582374e-05,,0.2328917533159256,,0.4412495791912079,,276.21860671043396,
817,-0.04225614294409752,,8.792458174866624e-06,,0.2285291701555252,,0.4502984881401062,,276.54605317115784,
818,0.004809797741472721,,0.00010715458483900875,,0.23026029765605927,,0.45070981979370117,,276.87336897850037,
819,0.07716729491949081,,3.5086501156911254e-05,,0.2293095737695694,,0.44207221269607544,,277.2013318538666,
820,0.06047632545232773,,0.00015132810221984982,,0.2332661747932434,,0.4523550570011139,,277.52881956100464,
821,0.02957383170723915,,4.538312350632623e-05,,0.23233136534690857,,0.45317772030830383,,277.8561246395111,
822,-0.08870738744735718,,0.0005373043823055923,,0.23691421747207642,,0.4338459074497223,,278.18381929397583,
823,0.05945977196097374,,0.0005464794812723994,,0.25098681449890137,,0.45197832584381104,,278.5144236087799,
824,-0.02979116700589657,,0.00011925075523322448,,0.25547993183135986,,0.46222659945487976,,278.84260988235474,
825,0.0600895956158638,,8.42197478050366e-05,,0.2526378035545349,,0.47213271260261536,,279.17278957366943,
826,0.1596297174692154,,3.7088841054355726e-05,,0.2533947229385376,,0.479125052690506,,279.5004458427429,
827,0.1691272258758545,,7.857186574256048e-05,,0.2501949965953827,,0.48114705085754395,,279.8292717933655,
828,0.011021303944289684,,8.137365512084216e-05,,0.2536464333534241,,0.4984535574913025,,280.158328294754,
829,-0.008794751018285751,,0.00020239833975210786,,0.2536701560020447,,0.503061056137085,,280.4873950481415,
830,0.04262414947152138,,0.0001823706115828827,,0.24580857157707214,,0.4840262532234192,,280.815949678421,
831,-0.0056660412810742855,,2.3416489057126455e-05,,0.23988895118236542,,0.4778565466403961,,281.14532017707825,
832,0.2132289707660675,,8.439270459348336e-05,,0.23956887423992157,,0.47333207726478577,,281.4740912914276,
833,0.09284446388483047,,8.654258999740705e-05,,0.24819058179855347,,0.4540316164493561,,281.80371618270874,
834,0.09548439085483551,,4.614747376763262e-05,,0.25808560848236084,,0.4507443904876709,,282.1325316429138,
835,0.16294734179973602,,0.00018290436128154397,,0.2639857828617096,,0.43190374970436096,,282.46122789382935,
836,-0.012651014141738415,,1.4317010027298238e-05,,0.2675110697746277,,0.4165707230567932,,282.79031133651733,
837,0.10577281564474106,,0.0001013959918054752,,0.28105881810188293,,0.45033302903175354,,283.1188859939575,
838,-0.18202979862689972,,9.308520384365693e-05,,0.26600515842437744,,0.43757906556129456,,283.4472966194153,
839,0.02832992561161518,,0.0005214788252487779,,0.2748062014579773,,0.44577404856681824,,283.77656745910645,
840,0.1025528684258461,,4.173050547251478e-05,,0.25710541009902954,,0.44166091084480286,,284.1047999858856,
841,0.06633825600147247,,0.0004797480651177466,,0.27091842889785767,,0.454000324010849,,284.43339490890503,
842,0.07214319705963135,,3.9127022319007665e-05,,0.27180108428001404,,0.44207221269607544,,284.7621569633484,
843,0.12045373022556305,,6.517819565488026e-05,,0.26126742362976074,,0.43590250611305237,,285.0907075405121,
844,-0.1173841580748558,,7.07787912688218e-05,,0.2614370584487915,,0.4186273217201233,,285.4190397262573,
845,-0.20694054663181305,,0.0001471153664169833,,0.27638018131256104,,0.44042694568634033,,285.7470552921295,
846,0.09661706537008286,,0.00016064647934399545,,0.2626286745071411,,0.4301441013813019,,286.0757875442505,
847,-0.12511873245239258,,4.6735967771383e-05,,0.266965389251709,,0.43837040662765503,,286.40448665618896,
848,-0.11117860674858093,,0.00024028583720792085,,0.2593923807144165,,0.4725094735622406,,286.73293685913086,
849,0.10173934698104858,,0.0002776105247903615,,0.2505797743797302,,0.44947588443756104,,287.06098794937134,
850,-0.0136974286288023,,0.0003036255366168916,,0.2703121602535248,,0.4198612570762634,,287.38906145095825,
851,0.03458333760499954,,1.0135321645066142e-05,,0.26184114813804626,,0.41369155049324036,,287.7175784111023,
852,0.042051468044519424,,2.5168032152578235e-05,,0.2598441243171692,,0.3931258022785187,,288.0456781387329,
853,0.17740507423877716,,7.488397386623546e-05,,0.25989025831222534,,0.4021747410297394,,288.37498354911804,
854,-0.10668077319860458,,0.00018010874919127673,,0.2685852348804474,,0.4478306174278259,,288.70300245285034,
855,-0.045093949884176254,,0.0008129491470754147,,0.27225977182388306,,0.43220070004463196,,289.0318441390991,
856,0.028551166877150536,,9.995158325182274e-05,,0.2658754885196686,,0.4387816786766052,,289.36019802093506,
857,-0.09754543751478195,,0.00028055888833478093,,0.26657745242118835,,0.4367251396179199,,289.6883726119995,
858,-0.054378945380449295,,8.003351103980094e-05,,0.26244643330574036,,0.4276762008666992,,290.01692509651184,
859,-0.016442956402897835,,0.0002838448854163289,,0.26618969440460205,,0.4184372127056122,,290.345773935318,
860,-0.10946890711784363,,0.00047282330342568457,,0.286599338054657,,0.3748379647731781,,291.4472644329071,
861,0.003653825493529439,,0.00018119026208296418,,0.26817864179611206,,0.3785397708415985,,291.77564573287964,
862,0.07446866482496262,,0.00012623121438082308,,0.26248955726623535,,0.4106222689151764,,292.10380005836487,
863,-0.15409588813781738,,1.5471898223040625e-05,,0.27077949047088623,,0.4369463622570038,,292.4315574169159,
864,-0.0005830127047374845,,7.562810060335323e-05,,0.25341877341270447,,0.43488985300064087,,292.75957894325256,
865,-0.17785347998142242,,7.999702938832343e-05,,0.2668474018573761,,0.45893609523773193,,293.08836579322815,
866,0.07162143290042877,,8.511388296028599e-05,,0.2702747583389282,,0.4618152976036072,,293.4171018600464,
867,-0.008851326070725918,,0.00012602722563315183,,0.2714027166366577,,0.46017003059387207,,293.7446234226227,
868,-0.021454758942127228,,7.504966197302565e-05,,0.2717113494873047,,0.476211279630661,,294.0732388496399,
869,0.0010850857943296432,,0.00011581878061406314,,0.269549161195755,,0.4930751621723175,,294.4019968509674,
870,0.13152439892292023,,2.152959132217802e-05,,0.25809183716773987,,0.4951317608356476,,294.7302746772766,
871,0.08830804377794266,,6.678653790004319e-07,,0.24958042800426483,,0.5037693381309509,,295.05784940719604,
872,-0.004709201864898205,,5.293255890137516e-05,,0.23778508603572845,,0.48279231786727905,,295.38625168800354,
873,-0.07333631813526154,,0.00022380173322744668,,0.2400323897600174,,0.47538867592811584,,295.7154321670532,
874,0.22410307824611664,,1.9194499145669397e-06,,0.23573605716228485,,0.45852476358413696,,296.04359102249146,
875,0.027235981076955795,,0.00040893672849051654,,0.25326448678970337,,0.4280875325202942,,296.371301651001,
876,0.0510655902326107,,9.634091111365706e-05,,0.2418406754732132,,0.4145141541957855,,296.69890117645264,
877,-0.1250050663948059,,7.358223228948191e-05,,0.238324373960495,,0.420683890581131,,297.0272307395935,
878,-0.09807074069976807,,7.339599687838927e-05,,0.2349776029586792,,0.4461853504180908,,297.3549873828888,
879,0.08216630667448044,,2.5929217372322455e-05,,0.23555657267570496,,0.45153242349624634,,297.6831486225128,
880,-0.05258261039853096,,1.6245210645138286e-05,,0.24073490500450134,,0.45276638865470886,,298.0109956264496,
881,-0.08201632648706436,,3.968114106100984e-05,,0.23672311007976532,,0.4556455910205841,,298.3392901420593,
882,-0.06422431021928787,,0.00011587833432713524,,0.24003148078918457,,0.4712755084037781,,298.66741490364075,
883,-0.016788145527243614,,0.000197697983821854,,0.2406618744134903,,0.480735719203949,,298.9954102039337,
884,0.0413191132247448,,5.368806887418032e-05,,0.238851860165596,,0.49060726165771484,,299.32354164123535,
885,0.21277080476284027,,0.0006239740177989006,,0.23423093557357788,,0.5173426866531372,,299.65227150917053,
886,0.04707822576165199,,4.740858275908977e-05,,0.2379668802022934,,0.5185766816139221,,299.9805006980896,
887,-0.031655292958021164,,0.0007667522877454758,,0.26343753933906555,,0.4967769682407379,,300.30911803245544,
888,0.01602276600897312,,0.00041011275607161224,,0.26020586490631104,,0.4911330044269562,,300.6369559764862,
889,-0.00225685047917068,,3.354007640155032e-05,,0.2563590109348297,,0.500700056552887,,300.9649705886841,
890,0.010635904967784882,,0.0009386250749230385,,0.28211259841918945,,0.5718574523925781,,301.2928922176361,
891,-0.054522138088941574,,3.339991963002831e-05,,0.2792358994483948,,0.558695375919342,,301.6210684776306,
892,-0.0281391479074955,,0.00024949779617600143,,0.2795795500278473,,0.5776157975196838,,301.9487180709839,
893,0.033622100949287415,,0.00011994420492555946,,0.2755495607852936,,0.5887212753295898,,302.2774910926819,
894,-0.06806542724370956,,0.00016892232815735042,,0.2758987247943878,,0.581728994846344,,302.6056296825409,
895,0.13728280365467072,,6.842789298389107e-05,,0.2726597487926483,,0.5952210426330566,,302.93345952033997,
896,0.11054813861846924,,0.0007045070524327457,,0.28342539072036743,,0.6276699900627136,,303.2608292102814,
897,0.022784849628806114,,0.00010260620911139995,,0.2771010100841522,,0.5968214273452759,,303.5888569355011,
898,-0.11840774118900299,,1.7195683540194295e-05,,0.2739485502243042,,0.6186210513114929,,303.91695404052734,
899,-0.07066544145345688,,8.303539652843028e-05,,0.2740854024887085,,0.6046363711357117,,304.24490118026733,
900,-0.04034246504306793,,0.00022447004448622465,,0.2758391201496124,,0.5659728646278381,,304.57302927970886,
901,0.008552586659789085,,2.351187140448019e-05,,0.26854485273361206,,0.5231961607933044,,304.9027533531189,
902,-0.09201312810182571,,4.5411987230181694e-05,,0.2606513798236847,,0.5005739331245422,,305.23037934303284,
903,0.29042598605155945,,5.0127146096201614e-05,,0.2601180970668793,,0.491841197013855,,305.5581433773041,
904,-0.032912757247686386,,3.197774640284479e-05,,0.2517509162425995,,0.4860828220844269,,305.88612365722656,
905,-0.13870202004909515,,0.00015268423885572702,,0.23765696585178375,,0.4823809862136841,,306.2143108844757,
906,-0.054090194404125214,,4.152123801759444e-05,,0.23638981580734253,,0.4819696843624115,,306.5420958995819,
907,0.2308976650238037,,0.000191234314115718,,0.24539560079574585,,0.4803244471549988,,306.8704092502594,
908,0.062497787177562714,,0.0007212384371086955,,0.25504425168037415,,0.46062955260276794,,307.1980414390564,
909,0.0944305807352066,,5.5337946832878515e-05,,0.2571337819099426,,0.4667992889881134,,307.5269105434418,
910,-0.1531820297241211,,0.000251533929258585,,0.2512200176715851,,0.44001564383506775,,307.85450291633606,
911,-0.2044052630662918,,4.8816759772307705e-06,,0.2554464042186737,,0.4412495791912079,,308.1824760437012,
912,0.05816285312175751,,1.9626711946330033e-05,,0.24725989997386932,,0.45523425936698914,,308.5104036331177,
913,0.07309214770793915,,0.0002581954177003354,,0.24865221977233887,,0.4445401132106781,,308.8385362625122,
914,0.04252493754029274,,0.00022831435489933938,,0.2435530424118042,,0.4387816786766052,,309.1670060157776,
915,-0.09662285447120667,,9.594325092621148e-05,,0.24076002836227417,,0.44988715648651123,,309.4952208995819,
916,-0.022364649921655655,,9.881649020826444e-05,,0.23520362377166748,,0.47004157304763794,,309.82321882247925,
917,-0.023688703775405884,,0.00011915960203623399,,0.24051697552204132,,0.465105801820755,,310.15119218826294,
918,0.020082388073205948,,0.0005030838074162602,,0.25554049015045166,,0.4614039659500122,,310.47947812080383,
919,-0.01788697950541973,,7.291497604455799e-05,,0.25245532393455505,,0.46757370233535767,,310.80770540237427,
920,0.1654602587223053,,0.00014090327022131532,,0.24881017208099365,,0.4387816786766052,,311.1358017921448,
921,0.004011583048850298,,0.000199351561604999,,0.24454297125339508,,0.43841859698295593,,311.46435499191284,
922,0.0714244693517685,,6.787868915125728e-05,,0.24502359330654144,,0.43430545926094055,,311.7920980453491,
923,0.03295873478055,,0.00010115483746631071,,0.24107231199741364,,0.4330233037471771,,312.12035512924194,
924,0.03855147957801819,,1.573491545059369e-06,,0.24005457758903503,,0.43261197209358215,,312.4482228755951,
925,-0.0821533203125,,0.0006480421870946884,,0.25389596819877625,,0.4292455315589905,,312.7760601043701,
926,-0.010247166268527508,,1.1987469406449236e-05,,0.24690553545951843,,0.42389845848083496,,313.10430097579956,
927,0.07077047973871231,,6.12772346357815e-05,,0.2446160614490509,,0.42242419719696045,,313.4323992729187,
928,0.11478530615568161,,4.014587375422707e-06,,0.24154607951641083,,0.43171340227127075,,313.7605128288269,
929,0.008777028881013393,,1.1776029168686364e-05,,0.23905037343502045,,0.4391930103302002,,314.08860969543457,
930,0.1624167561531067,,0.00023001545923762023,,0.2323586791753769,,0.45070981979370117,,314.4166944026947,
931,0.1531805545091629,,0.00023962986597325653,,0.22812296450138092,,0.45276638865470886,,314.7443745136261,
932,-0.15326212346553802,,8.602078742114827e-05,,0.2256699502468109,,0.46798500418663025,,315.0721821784973,
933,-0.09842853248119354,,0.00011784966045524925,,0.22490036487579346,,0.454000324010849,,315.400603055954,
934,-0.01561419665813446,,0.0002703028148971498,,0.23277096450328827,,0.44947588443756104,,315.728333234787,
935,-0.028216298669576645,,0.000551228818949312,,0.2360093742609024,,0.487728089094162,,316.05583000183105,
936,-0.038311123847961426,,9.282230894314125e-05,,0.2278953641653061,,0.4572908282279968,,316.38375663757324,
937,-0.024179333820939064,,4.907685797661543e-05,,0.2284775972366333,,0.4692189693450928,,316.71250557899475,
938,0.01973952166736126,,0.00010102006490342319,,0.2271745502948761,,0.44988715648651123,,317.80916261672974,
939,-0.1494010090827942,,4.714347960543819e-05,,0.22721083462238312,,0.4227404296398163,,318.1373596191406,
940,0.10341940820217133,,0.00026750643155537546,,0.23128512501716614,,0.4366491734981537,,318.4655816555023,
941,0.1451384723186493,,0.00020248765940777957,,0.22694069147109985,,0.4162076413631439,,318.7934501171112,
942,-0.007563435938209295,,0.00023321363551076502,,0.2325524538755417,,0.4466448724269867,,319.12159276008606,
943,0.038475070148706436,,3.675932384794578e-05,,0.22354629635810852,,0.4338459074497223,,319.44984793663025,
944,-0.03657335788011551,,0.00032331544207409024,,0.23270195722579956,,0.4404751658439636,,319.7778899669647,
945,-0.07027945667505264,,0.0002306922251591459,,0.23129220306873322,,0.43224889039993286,,320.10610461235046,
946,0.12236566096544266,,1.7212365492014214e-05,,0.22731395065784454,,0.43965253233909607,,320.43371963500977,
947,0.03011709451675415,,0.00013891253911424428,,0.24112237989902496,,0.4265373945236206,,320.76209330558777,
948,0.07442744076251984,,0.0002250576944788918,,0.2522916793823242,,0.43837040662765503,,321.09061336517334,
949,0.0578114315867424,,0.00017968376050703228,,0.2436690479516983,,0.4469320774078369,,321.4187767505646,
950,0.007899370975792408,,7.271963841049e-05,,0.2387680560350418,,0.46428319811820984,,321.74686455726624,
951,0.03980836644768715,,0.00013788329670205712,,0.23477648198604584,,0.46062955260276794,,322.07512378692627,
952,-0.17983195185661316,,1.6025911463657394e-05,,0.23834459483623505,,0.47867918014526367,,322.4034593105316,
953,-0.06416592746973038,,6.690101872663945e-05,,0.2318475842475891,,0.46551713347435,,322.73149037361145,
954,-0.017094409093260765,,5.972437793388963e-05,,0.2335423231124878,,0.46551713347435,,323.0592770576477,
955,-0.004694866947829723,,0.00010637580999173224,,0.2249973565340042,,0.4556455910205841,,323.38730573654175,
956,-0.0523492805659771,,1.7750800907379016e-05,,0.23086506128311157,,0.47209814190864563,,323.7154417037964,
957,-0.00868942216038704,,1.591862201166805e-05,,0.22086118161678314,,0.4745660126209259,,324.04362750053406,
958,-0.12239164113998413,,4.451410859473981e-05,,0.21845708787441254,,0.4951317608356476,,324.37146496772766,
959,-0.18703196942806244,,5.182070890441537e-05,,0.21646293997764587,,0.5082938075065613,,324.699835062027,
960,0.20786860585212708,,4.001495472039096e-05,,0.2379208654165268,,0.5181653499603271,,325.02746534347534,
961,-0.04696129634976387,,8.673588126839604e-06,,0.22947530448436737,,0.5181653499603271,,325.3558487892151,
962,-0.14620426297187805,,8.779367817624006e-06,,0.22409550845623016,,0.5173426866531372,,325.68354892730713,
963,-0.10671702772378922,,0.00020606658654287457,,0.23051434755325317,,0.5346179008483887,,326.01188802719116,
964,-0.0500800684094429,,0.00012728730507660657,,0.21995782852172852,,0.5087051391601562,,326.3403251171112,
965,-0.009919678792357445,,6.224271783139557e-05,,0.20600737631320953,,0.4971882998943329,,326.66858315467834,
966,-0.04380020871758461,,0.0002241847396362573,,0.20914404094219208,,0.487316757440567,,326.9964671134949,
967,0.018588963896036148,,0.00032641872530803084,,0.198526069521904,,0.4688076376914978,,327.32488465309143,
968,0.08601253479719162,,0.0001250541245099157,,0.20544135570526123,,0.46592840552330017,,327.6530113220215,
969,-0.051799267530441284,,2.314664379809983e-05,,0.1956600844860077,,0.44536271691322327,,327.9813666343689,
970,-0.08314825594425201,,0.00011611518857534975,,0.19430704414844513,,0.43590250611305237,,328.3099298477173,
971,0.15498031675815582,,0.00016981565568130463,,0.19155457615852356,,0.4523550570011139,,328.6379313468933,
972,0.01219748705625534,,1.4907741388014983e-05,,0.1915208101272583,,0.44906455278396606,,328.96577548980713,
973,-0.041743744164705276,,5.042733027948998e-05,,0.1935204118490219,,0.44207221269607544,,329.29445219039917,
974,-0.023627743124961853,,5.555581083172001e-06,,0.20205441117286682,,0.43220070004463196,,329.62232875823975,
975,-0.015125892125070095,,1.3016581760894042e-05,,0.1988983452320099,,0.40916708111763,,329.9503092765808,
976,0.013920692726969719,,7.737624400760978e-05,,0.19423717260360718,,0.40669918060302734,,330.2782802581787,
977,0.008543555624783039,,0.0001259638083865866,,0.1997627317905426,,0.41944992542266846,,330.6065790653229,
978,-0.1070670485496521,,3.8329486415022984e-05,,0.2083507776260376,,0.4021747410297394,,330.93442368507385,
979,-0.03431473299860954,,0.0001325596822425723,,0.19758638739585876,,0.41369155049324036,,331.26250076293945,
980,-0.09729236364364624,,2.4932827727752738e-05,,0.1985950767993927,,0.4239743649959564,,331.5902347564697,
981,0.1100287213921547,,2.4432425561826676e-05,,0.19826428592205048,,0.4350798726081848,,331.91803216934204,
982,-0.07000177353620529,,8.604064350947738e-05,,0.19318309426307678,,0.4149254858493805,,332.24570298194885,
983,-0.04039439931511879,,0.00040778203401714563,,0.23526759445667267,,0.45893609523773193,,332.57424211502075,
984,-0.006026049144566059,,1.629468533792533e-05,,0.24900370836257935,,0.4235630929470062,,332.9020428657532,
985,0.025196097791194916,,7.973366882652044e-05,,0.23700571060180664,,0.40464261174201965,,333.2300260066986,
986,0.010200874879956245,,0.0001335821143584326,,0.23805975914001465,,0.4075218439102173,,333.5581543445587,
987,-0.12203763425350189,,0.00030128518119454384,,0.21994410455226898,,0.39148059487342834,,333.88599038124084,
988,0.004313530866056681,,6.202546501299366e-05,,0.2196204513311386,,0.3774958848953247,,334.2140636444092,
989,0.027244875207543373,,8.258566231233999e-05,,0.20892806351184845,,0.3853108882904053,,334.54253578186035,
990,-0.11127496510744095,,0.00012370158219709992,,0.2060282826423645,,0.3910692632198334,,334.87030506134033,
991,-0.0032375024165958166,,2.3602633518748917e-05,,0.20420444011688232,,0.3980615735054016,,335.1990156173706,
992,-0.041250504553318024,,0.00017419423966202885,,0.2055698186159134,,0.4017634093761444,,335.52700567245483,
993,0.023117603734135628,,0.00025956518948078156,,0.20850230753421783,,0.442483514547348,,335.8550374507904,
994,-0.020447520539164543,,6.77170610288158e-05,,0.20151497423648834,,0.43220070004463196,,336.18322682380676,
995,0.04682159796357155,,0.00013234943617135286,,0.21218229830265045,,0.43631380796432495,,336.511647939682,
996,-0.027619652450084686,,0.0001306733611272648,,0.21118007600307465,,0.44371744990348816,,336.83948612213135,
997,-0.03602936491370201,,0.00012522055476438254,,0.2151082158088684,,0.44166091084480286,,337.1674816608429,
998,-0.0688086599111557,,6.414286326617002e-05,,0.2087302953004837,,0.43096673488616943,,337.49496388435364,
999,-0.10669435560703278,,7.174692291300744e-05,,0.20646215975284576,,0.43055540323257446,,337.8233308792114,
1000,-0.13655820488929749,,5.277495347399963e-06,,0.2085486352443695,,0.4350798726081848,,338.151309967041,
1001,-0.019218457862734795,,5.700429937860463e-06,,0.21095752716064453,,0.44741928577423096,,338.47953271865845,
1002,0.08133509755134583,,4.215608350932598e-05,,0.20918729901313782,,0.4523550570011139,,338.8071165084839,
1003,-0.1350778043270111,,0.00015613912546541542,,0.21517853438854218,,0.45687952637672424,,339.13612127304077,
1004,-0.014264383353292942,,0.0005361782968975604,,0.23442406952381134,,0.4618152976036072,,339.4646716117859,
1005,-0.035889122635126114,,0.00018268221174366772,,0.24667364358901978,,0.47333207726478577,,339.79274892807007,
1006,-0.0583748035132885,,1.4576678950106725e-05,,0.2364496886730194,,0.46592840552330017,,340.1204023361206,
1007,-0.01929498091340065,,5.7129760534735397e-05,,0.25020259618759155,,0.4749773442745209,,340.4486937522888,
1008,0.01232550572603941,,5.575439445237862e-06,,0.2335273176431656,,0.46428319811820984,,340.7768409252167,
1009,0.14490099251270294,,0.00011430844460846856,,0.22853486239910126,,0.4560568928718567,,341.105042219162,
1010,-0.020974665880203247,,2.1611211195704527e-05,,0.22502239048480988,,0.45317772030830383,,341.4332253932953,
1011,-0.018985910341143608,,0.0001047634650603868,,0.22246770560741425,,0.46263793110847473,,341.7607276439667,
1012,0.09237424284219742,,3.5365885651117424e-06,,0.20596057176589966,,0.43055540323257446,,342.0882565975189,
1013,-0.025517551228404045,,2.4903914891183376e-05,,0.21278038620948792,,0.42685359716415405,,342.4158582687378,
1014,-0.02861418016254902,,5.863755177415442e-06,,0.2087629735469818,,0.4219178259372711,,342.74357867240906,
1015,0.06093556806445122,,4.5195956772658974e-05,,0.20712827146053314,,0.420272558927536,,343.0718252658844,
1016,-0.1335633397102356,,2.911347837653011e-05,,0.19989162683486938,,0.42109519243240356,,344.165988445282,
1017,-0.015561489388346672,,6.11195428064093e-05,,0.20386987924575806,,0.4169820547103882,,344.49405455589294,
1018,-0.09052413702011108,,8.819991307973396e-06,,0.19357703626155853,,0.4186273217201233,,344.8221368789673,
1019,-0.05056380480527878,,1.680904097156599e-05,,0.1990620493888855,,0.4465966820716858,,345.14949083328247,
1020,0.033945269882678986,,0.00011639723379630595,,0.2058527022600174,,0.4470079839229584,,345.47717928886414,
1021,0.15268154442310333,,5.0270635256310925e-05,,0.21515950560569763,,0.4165707230567932,,345.8050608634949,
1022,-0.03831185773015022,,9.429063356947154e-05,,0.22153043746948242,,0.44330617785453796,,346.13288736343384,
1023,0.14377588033676147,,1.7551494238432497e-05,,0.2071821689605713,,0.4334346354007721,,346.46062660217285,
1024,-0.14614304900169373,,3.0165470889187418e-05,,0.19732530415058136,,0.4301441013813019,,346.78857803344727,
1025,0.013903283514082432,,4.0871065721148625e-05,,0.2073829174041748,,0.43261197209358215,,347.1168761253357,
1026,-0.006629807874560356,,0.00022557021293323487,,0.21292062103748322,,0.45358899235725403,,347.4444468021393,
1027,0.059300221502780914,,7.56496820031316e-06,,0.19699588418006897,,0.4556455910205841,,347.7721972465515,
1028,-0.06151312589645386,,0.0001483421219745651,,0.20238879323005676,,0.4560568928718567,,348.100031375885,
1029,-0.039464205503463745,,0.00021249450219329447,,0.21807661652565002,,0.44330617785453796,,348.42798256874084,
1030,0.008584039285779,,8.229978266172111e-05,,0.21845398843288422,,0.4350798726081848,,348.7558014392853,
1031,-0.0042430926114320755,,2.304331610503141e-05,,0.20920929312705994,,0.4190385937690735,,349.0846724510193,
1032,-0.009382328018546104,,1.3035989923082525e-06,,0.20243912935256958,,0.4153367877006531,,349.4128077030182,
1033,0.13286249339580536,,4.896841710433364e-05,,0.20619772374629974,,0.4075218439102173,,349.74033308029175,
1034,0.033943548798561096,,6.663060776190832e-05,,0.19617216289043427,,0.39929553866386414,,350.06806206703186,
1035,-0.012745642103254795,,0.00013626969303004444,,0.18890856206417084,,0.4112236499786377,,350.3961253166199,
1036,-0.004314532037824392,,1.86770466825692e-05,,0.181195929646492,,0.40299734473228455,,350.7243688106537,
1037,-0.09544091671705246,,0.0003017745038960129,,0.1847703605890274,,0.38983532786369324,,351.0525679588318,
1038,0.0008403777610510588,,6.900848529767245e-05,,0.18753065168857574,,0.38613349199295044,,351.3800733089447,
1039,-0.020599016919732094,,2.5513340006000362e-05,,0.18831650912761688,,0.3960050344467163,,351.70851731300354,
1040,-0.06673450022935867,,0.0006429294589906931,,0.24097976088523865,,0.39353713393211365,,352.0365688800812,
1041,0.10128853470087051,,7.067684055073187e-05,,0.23341897130012512,,0.3927145302295685,,352.3646104335785,
1042,0.04600434750318527,,0.0005890883621759713,,0.264167845249176,,0.4186273217201233,,352.6923797130585,
1043,-0.05472699925303459,,0.00010505538375582546,,0.26175031065940857,,0.4149254858493805,,353.0204756259918,
1044,0.08242404460906982,,0.0004652922507375479,,0.29340261220932007,,0.40309247374534607,,353.3485085964203,
1045,-0.03172378987073898,,3.4710817999439314e-05,,0.29273998737335205,,0.420272558927536,,353.6761066913605,
1046,-0.03580912575125694,,6.575101724592969e-05,,0.2849259376525879,,0.4149254858493805,,354.0043568611145,
1047,0.1406579464673996,,9.606157254893333e-05,,0.27388879656791687,,0.4198612570762634,,354.332839012146,
1048,-0.037952255457639694,,0.0001569193264003843,,0.28000354766845703,,0.44166091084480286,,354.6611328125,
1049,0.10953277349472046,,0.0005060394178144634,,0.29869452118873596,,0.4371364414691925,,354.98909163475037,
1050,0.1715102344751358,,5.9086520195705816e-05,,0.3005484342575073,,0.42849886417388916,,355.31670212745667,
1051,0.049422383308410645,,0.00010238779213977978,,0.2920607626438141,,0.40720558166503906,,355.64467668533325,
1052,0.04914071410894394,,1.1508454917930067e-05,,0.27067798376083374,,0.40720558166503906,,355.9722900390625,
1053,-0.11446204036474228,,0.00011319226905470714,,0.2471378743648529,,0.4103250801563263,,356.3005418777466,
1054,0.16834373772144318,,9.047208550327923e-06,,0.24899838864803314,,0.3841719627380371,,356.62895584106445,
1055,0.03656623139977455,,0.00042589916847646236,,0.2759718596935272,,0.3948661684989929,,356.95670223236084,
1056,-0.10959699749946594,,0.0001410872209817171,,0.2654261291027069,,0.40099653601646423,,357.2846670150757,
1057,-0.07998821139335632,,0.00021490483777597547,,0.2544165253639221,,0.41320428252220154,,357.6122841835022,
1058,-0.08508668839931488,,0.00017194061365444213,,0.2647530138492584,,0.42060792446136475,,357.9403820037842,
1059,-0.14408154785633087,,0.00010011489212047309,,0.2612481713294983,,0.4288342297077179,,358.2679765224457,
1060,0.037887390702962875,,5.973123188596219e-05,,0.2552556097507477,,0.39729470014572144,,358.59601521492004,
1061,0.022190112620592117,,2.0608749764505774e-05,,0.2482444792985916,,0.3898910582065582,,358.92434096336365,
1062,0.0350974015891552,,0.00014851003652438521,,0.24374280869960785,,0.3857043385505676,,359.25216341018677,
1063,0.10282330214977264,,5.5474843975389376e-05,,0.2395855337381363,,0.39034169912338257,,359.58005452156067,
1064,0.026910701766610146,,6.220363866304979e-05,,0.2329074889421463,,0.39280956983566284,,359.9080593585968,
1065,-0.12564438581466675,,1.5944802726153284e-05,,0.22907836735248566,,0.3710099458694458,,360.2363922595978,
1066,-0.01961691305041313,,7.625015132362023e-05,,0.22605086863040924,,0.37800225615501404,,360.56380558013916,
1067,0.0051838490180671215,,2.4447272153338417e-05,,0.21519923210144043,,0.3800588548183441,,360.89215207099915,
1068,0.039537396281957626,,0.00011809081479441375,,0.20441725850105286,,0.3821154236793518,,361.22038412094116,
1069,0.14224396646022797,,4.776335117639974e-05,,0.20584215223789215,,0.39445483684539795,,361.54833722114563,
1070,-0.011663097888231277,,6.894612306496128e-05,,0.19507107138633728,,0.37388914823532104,,361.87614154815674,
1071,0.006132688373327255,,1.4649010154244024e-05,,0.19501467049121857,,0.3689533770084381,,362.20428013801575,
1072,0.14413140714168549,,4.889979027211666e-05,,0.18538303673267365,,0.3297696113586426,,362.53227829933167,
1073,0.08089195936918259,,6.753407069481909e-05,,0.17527812719345093,,0.31819069385528564,,362.8600776195526,
1074,-0.06760591268539429,,0.00020506471628323197,,0.18321678042411804,,0.32329750061035156,,363.18805480003357,
1075,0.013613755814731121,,0.00033251993590965867,,0.1901918649673462,,0.34780532121658325,,363.51636576652527,
1076,0.009917404502630234,,0.00014058902161195874,,0.19344408810138702,,0.35932213068008423,,363.8436369895935,
1077,-0.051944129168987274,,0.0001081565860658884,,0.19069220125675201,,0.3825267553329468,,364.17172718048096,
1078,0.03254185989499092,,0.00010973270400427282,,0.19667428731918335,,0.37947654724121094,,364.49991369247437,
1079,0.15801000595092773,,2.8740827474393882e-05,,0.1984676569700241,,0.3893480598926544,,364.8280825614929,
1080,0.034160878509283066,,0.0001372446567984298,,0.20774397253990173,,0.3613786995410919,,365.15526390075684,
1081,0.050744932144880295,,2.7764763217419386e-05,,0.20431168377399445,,0.36764976382255554,,365.48294496536255,
1082,0.13314655423164368,,3.1835970730753615e-05,,0.21403761208057404,,0.35018983483314514,,365.81122374534607,
1083,-0.046167805790901184,,5.320650961948559e-05,,0.19757024943828583,,0.3345598578453064,,366.1389129161835,
1084,0.02171831950545311,,0.0002876833314076066,,0.20338445901870728,,0.36764976382255554,,366.46691703796387,
1085,0.10600735247135162,,5.823488754685968e-05,,0.19786085188388824,,0.36929500102996826,,366.7951829433441,
1086,0.04620448127388954,,0.00010370227391831577,,0.21006496250629425,,0.3812231421470642,,367.1230583190918,
1087,-0.006604576949030161,,0.0001895115856314078,,0.2166564166545868,,0.39191725850105286,,367.4516899585724,
1088,0.07151675969362259,,0.00018392100173514336,,0.22531142830848694,,0.3853362500667572,,367.77905201911926,
1089,-0.02503425069153309,,9.975716966437176e-05,,0.2234538197517395,,0.40878117084503174,,368.1066873073578,
1090,-0.03266722336411476,,4.2339320316386875e-07,,0.2230466604232788,,0.4096038043498993,,368.4343867301941,
1091,-0.02623903751373291,,0.000542766647413373,,0.22677990794181824,,0.41289427876472473,,368.7622220516205,
1092,0.022165292873978615,,9.241251245839521e-05,,0.22159631550312042,,0.41618481278419495,,369.08996534347534,
1093,0.02631746232509613,,5.603034878731705e-05,,0.21423842012882233,,0.4116603434085846,,369.4183235168457,
1094,-0.003744110930711031,,7.8890188888181e-05,,0.21414147317409515,,0.4107363820075989,,370.511367559433,
1095,0.06057024002075195,,2.1158122763154097e-05,,0.20941632986068726,,0.4103250801563263,,370.83911776542664,
1096,0.08732978254556656,,6.282171671045944e-05,,0.21807342767715454,,0.40950244665145874,,371.16769456863403,
1097,0.035992734134197235,,0.00023529728059656918,,0.22726695239543915,,0.41289427876472473,,371.49619722366333,
1098,0.06615573912858963,,7.725700561422855e-05,,0.21552279591560364,,0.39932090044021606,,371.8237509727478,
1099,-0.09997394680976868,,4.755259942612611e-05,,0.20305050909519196,,0.3746420741081238,,372.1524646282196,
1100,-0.10314532369375229,,2.581990702310577e-05,,0.19342899322509766,,0.3717629015445709,,372.4800488948822,
1101,-0.053453367203474045,,0.00020761933410540223,,0.20152558386325836,,0.3738194704055786,,372.80801248550415,
1102,-0.08730857819318771,,7.38923336029984e-05,,0.2010996788740158,,0.3746420741081238,,373.13545179367065,
1103,-0.007217762526124716,,0.0001339535810984671,,0.21249790489673615,,0.38615891337394714,,373.46345615386963,
1104,0.03910261020064354,,0.00015603560314048082,,0.20374290645122528,,0.4137169420719147,,373.79105138778687,
1105,0.08089505136013031,,9.00613667909056e-05,,0.19388537108898163,,0.39561909437179565,,374.1191477775574,
1106,0.10561099648475647,,3.923277108697221e-05,,0.19599829614162445,,0.3762873709201813,,374.4468147754669,
1107,-0.10811258107423782,,7.186974107753485e-05,,0.18010006844997406,,0.3749409019947052,,374.7749857902527,
1108,0.14465700089931488,,1.4253299923439045e-05,,0.18096627295017242,,0.37821856141090393,,375.1026380062103,
1109,0.1670570969581604,,1.6335899999830872e-05,,0.1800117939710617,,0.375712126493454,,375.4307315349579,
1110,-0.04947022721171379,,0.00011627912317635491,,0.1737622171640396,,0.37195885181427,,375.7590970993042,
1111,0.072008416056633,,8.975929085863754e-05,,0.17981986701488495,,0.3836183547973633,,376.0870933532715,
1112,0.08453448861837387,,6.481911987066269e-05,,0.18187636137008667,,0.40233314037323,,376.41488337516785,
1113,-0.042569998651742935,,3.194678356521763e-05,,0.1872706115245819,,0.4041699171066284,,376.7424097061157,
1114,-0.0004853653663303703,,0.00015984551282599568,,0.18610526621341705,,0.4061377942562103,,377.07001996040344,
1115,-0.07093311101198196,,9.883030725177377e-05,,0.1787579506635666,,0.3900965452194214,,377.3979709148407,
1116,0.09720705449581146,,9.130227408604696e-05,,0.18456436693668365,,0.3921389877796173,,377.7257978916168,
1117,-0.034871168434619904,,0.00012783937563654035,,0.19134211540222168,,0.4024089574813843,,378.05342841148376,
1118,-0.10908818244934082,,6.518453301396221e-05,,0.19101174175739288,,0.4067290425300598,,378.3815248012543,
1119,0.057252444326877594,,0.00038166483864188194,,0.2010093778371811,,0.3868831396102905,,378.70991039276123,
1120,-0.025110043585300446,,1.6071451682364568e-05,,0.17828649282455444,,0.3682069182395935,,379.03767561912537,
1121,-0.013569335453212261,,0.00030437411624006927,,0.18307086825370789,,0.3904564380645752,,379.36542892456055,
1122,-0.03139872848987579,,7.62325907999184e-06,,0.17851951718330383,,0.3937726616859436,,379.6934595108032,
1123,0.0308860931545496,,0.00010880403715418652,,0.18659988045692444,,0.4185543358325958,,380.02167534828186,
1124,0.03993168845772743,,5.404383409768343e-05,,0.18292087316513062,,0.42043736577033997,,380.3497722148895,
1125,-0.004234925378113985,,1.4964048205001745e-05,,0.18271692097187042,,0.39402973651885986,,380.67765498161316,
1126,-0.06250066310167313,,0.00010179296805290505,,0.185806006193161,,0.397885799407959,,381.00530099868774,
1127,0.09992805123329163,,0.00022641777468379587,,0.19425605237483978,,0.40816864371299744,,381.33313393592834,
1128,-0.00048720836639404297,,2.3189209969132207e-05,,0.18961551785469055,,0.40422260761260986,,381.66098141670227,
1129,-0.09936255216598511,,0.00012305998825468123,,0.18877087533473969,,0.424463152885437,,381.98926877975464,
1130,-0.0927266851067543,,0.00028629053849726915,,0.21187783777713776,,0.4671279489994049,,382.3168511390686,
1131,-0.007075751665979624,,0.0002588514471426606,,0.2144697904586792,,0.4763953983783722,,382.6447124481201,
1132,-0.11179707944393158,,7.817561709089205e-05,,0.21745286881923676,,0.45575734972953796,,382.97245359420776,
1133,0.07404832541942596,,2.1740444822171412e-07,,0.2121923565864563,,0.46499425172805786,,383.3007936477661,
1134,-0.014446353539824486,,5.229384623817168e-05,,0.20486979186534882,,0.4616459310054779,,383.6284143924713,
1135,-0.1267300695180893,,4.052898657391779e-05,,0.18296267092227936,,0.43259042501449585,,383.9566195011139,
1136,-0.03725430369377136,,7.0831551965966355e-06,,0.1842191219329834,,0.4205144941806793,,384.2840139865875,
1137,0.014301125891506672,,8.820390212349594e-05,,0.18442820012569427,,0.4278847575187683,,384.61188554763794,
1138,-0.026765059679746628,,2.7748383217840455e-05,,0.1814088076353073,,0.4276546537876129,,384.93935346603394,
1139,-0.007422420661896467,,0.0001238818367710337,,0.18119698762893677,,0.4190157949924469,,385.26765275001526,
1140,0.03604397550225258,,9.737536311149597e-05,,0.1922398805618286,,0.41954275965690613,,385.595739364624,
1141,0.1626550704240799,,5.591884018940618e-06,,0.1742895245552063,,0.4116121232509613,,385.9235701560974,
1142,-0.0175593513995409,,4.8347639676649123e-05,,0.16411255300045013,,0.4007508456707001,,386.25153493881226,
1143,0.00726770143955946,,2.3890095690148883e-05,,0.16284580528736115,,0.39996808767318726,,386.57950735092163,
1144,0.0029569314792752266,,4.0173639717977494e-05,,0.15941686928272247,,0.40608635544776917,,386.9076147079468,
1145,0.02288411557674408,,7.515050674555823e-05,,0.15362368524074554,,0.40332287549972534,,387.2360029220581,
1146,-0.15575826168060303,,5.555497045861557e-05,,0.15393802523612976,,0.3966004252433777,,387.5636155605316,
1147,0.037008870393037796,,0.00010568253492238,,0.15626132488250732,,0.39875051379203796,,387.89107608795166,
1148,-0.005481743719428778,,3.717366053024307e-05,,0.16033302247524261,,0.40424832701683044,,388.21918654441833,
1149,-0.06042642891407013,,4.8801051889313385e-05,,0.151255801320076,,0.38976234197616577,,388.5469994544983,
1150,0.004079490900039673,,5.7785709941526875e-05,,0.14635853469371796,,0.39261582493782043,,388.87451934814453,
1151,0.03955434635281563,,3.256018680986017e-05,,0.14632463455200195,,0.3914332985877991,,389.2027955055237,
1152,0.0926089808344841,,1.2138528290961403e-05,,0.14525939524173737,,0.3757648169994354,,389.5310482978821,
1153,0.04952535405755043,,2.284922629769426e-05,,0.1499052345752716,,0.3634350299835205,,389.8588328361511,
1154,0.13953229784965515,,0.00021961444872431457,,0.15095683932304382,,0.37369537353515625,,390.1868987083435,
1155,0.065658338367939,,4.805297066923231e-06,,0.1497011035680771,,0.3694729804992676,,390.5143795013428,
1156,-0.055326905101537704,,0.00013743476301897317,,0.15933799743652344,,0.37258997559547424,,390.8421468734741,
1157,0.15179164707660675,,0.00010525829566176981,,0.15825459361076355,,0.39214026927948,,391.16983008384705,
1158,0.0506930872797966,,3.618193295551464e-05,,0.15373468399047852,,0.3829435408115387,,391.4980237483978,
1159,0.0672249048948288,,0.00015242092194966972,,0.15996567904949188,,0.3840669095516205,,391.82585167884827,
1160,0.16989634931087494,,6.809342448832467e-05,,0.16906465590000153,,0.3694440424442291,,392.1536371707916,
1161,-0.07462514191865921,,6.285907875280827e-05,,0.1661509871482849,,0.4178988039493561,,392.48215532302856,
1162,0.15152475237846375,,6.489000952569768e-05,,0.17249269783496857,,0.4119732975959778,,392.8095006942749,
1163,0.042760442942380905,,4.696623363997787e-05,,0.16619916260242462,,0.3915618360042572,,393.13710498809814,
1164,0.05421891063451767,,8.662944310344756e-05,,0.16525988280773163,,0.3951094448566437,,393.46467638015747,
1165,0.05408680811524391,,2.916183802881278e-05,,0.17354007065296173,,0.3878600299358368,,393.7921841144562,
1166,0.10438365489244461,,1.9122742742183618e-05,,0.17937810719013214,,0.3813689351081848,,394.12103962898254,
1167,0.18136149644851685,,0.00027932517696172,,0.1941988617181778,,0.3926672339439392,,394.44856429100037,
1168,-0.012019455432891846,,2.6957941372529604e-05,,0.17406007647514343,,0.39865702390670776,,394.7763843536377,
1169,-0.015260283835232258,,2.454721470712684e-05,,0.17071957886219025,,0.38891398906707764,,395.10373854637146,
1170,0.036499686539173126,,0.0002053151256404817,,0.18309463560581207,,0.38296282291412354,,395.4315872192383,
1171,0.014615682885050774,,0.00013096965267322958,,0.18315938115119934,,0.37886250019073486,,395.7598464488983,
1172,-0.03630445525050163,,5.0702721637208015e-05,,0.18008218705654144,,0.3562518060207367,,396.85594868659973,
1173,0.08502227813005447,,0.00021524092881008983,,0.19398808479309082,,0.37620052695274353,,397.18401551246643,
1174,-0.03213689848780632,,3.411278885323554e-05,,0.19212786853313446,,0.35928526520729065,,397.5118758678436,
1175,0.06267429143190384,,0.00011931677727261558,,0.18640974164009094,,0.36730873584747314,,397.8398857116699,
1176,0.07201049476861954,,8.954803342930973e-05,,0.17412476241588593,,0.38076484203338623,,398.1676993370056,
1177,0.10174686461687088,,3.8498768844874576e-05,,0.179728165268898,,0.3750193119049072,,398.49578738212585,
1178,0.09560401737689972,,9.053686517290771e-05,,0.19777342677116394,,0.35779422521591187,,398.8237340450287,
1179,-0.0066522168926894665,,6.727508298354223e-05,,0.17899583280086517,,0.35890093445777893,,399.1517753601074,
1180,0.06671898812055588,,3.0070545108173974e-05,,0.17937345802783966,,0.3595050275325775,,399.4808928966522,
1181,-0.007972977124154568,,1.5557738151983358e-05,,0.17483855783939362,,0.35794976353645325,,399.8081078529358,
1182,0.03901517763733864,,3.5479442885844037e-06,,0.17593498528003693,,0.3602505624294281,,400.1358768939972,
1183,0.06201888993382454,,1.1421549061196856e-05,,0.16701094806194305,,0.35778266191482544,,400.4639847278595,
1184,0.10207828879356384,,0.00011881269165314734,,0.18657732009887695,,0.3477054536342621,,400.7918338775635,
1185,0.019209621474146843,,2.5758843548828736e-05,,0.18848763406276703,,0.3443635404109955,,401.1195478439331,
1186,0.026720447465777397,,4.755298141390085e-05,,0.17957574129104614,,0.3524869680404663,,401.4478187561035,
1187,0.062120355665683746,,1.4953395293559879e-05,,0.1695549637079239,,0.3562518060207367,,401.7753975391388,
1188,0.08023003488779068,,4.86603457829915e-05,,0.17520591616630554,,0.3268428444862366,,402.10307478904724,
1189,-0.023267356678843498,,5.489191971719265e-05,,0.18514560163021088,,0.3014069199562073,,402.43124508857727,
1190,0.009327668696641922,,3.978176664531929e-06,,0.1890600025653839,,0.281561017036438,,402.7588586807251,
1191,0.020874861627817154,,0.00010638198000378907,,0.2018640786409378,,0.26387450098991394,,403.0866537094116,
1192,0.03162773698568344,,6.817206303821877e-05,,0.20045073330402374,,0.27554553747177124,,403.41483449935913,
1193,0.03881295025348663,,4.5335942559177056e-05,,0.20559388399124146,,0.2711239159107208,,403.7425425052643,
1194,0.11777903139591217,,0.00010768861102405936,,0.21128517389297485,,0.26773059368133545,,404.07041573524475,
1195,0.07517038285732269,,4.581769462674856e-05,,0.22252145409584045,,0.27135902643203735,,404.3983452320099,
1196,0.006532961968332529,,7.75497974245809e-05,,0.21536067128181458,,0.26395538449287415,,404.72601222991943,
1197,0.05765678361058235,,4.011957935290411e-05,,0.2256855070590973,,0.25860828161239624,,405.05397152900696,
1198,-0.012231874279677868,,0.00010034899605670944,,0.23980316519737244,,0.2650478184223175,,405.38174319267273,
1199,0.08399456739425659,,8.261453331215307e-05,,0.22048655152320862,,0.25928938388824463,,405.70937967300415,
1200,0.060825858265161514,,6.421083526220173e-06,,0.21479840576648712,,0.2565736770629883,,406.0375397205353,
1201,0.12829813361167908,,1.142698329203995e-05,,0.19698242843151093,,0.2630004584789276,,406.3648769855499,
1202,0.09924469143152237,,9.185880117001943e-06,,0.2061653584241867,,0.2717408835887909,,406.6931719779968,
1203,0.034299273043870926,,2.272096389788203e-05,,0.18669377267360687,,0.2753913104534149,,407.02101826667786,
1204,-0.017977913841605186,,0.0001365468924632296,,0.17195329070091248,,0.27621394395828247,,407.3487985134125,
1205,-0.09218598902225494,,7.073705637594685e-05,,0.1750292032957077,,0.2654683589935303,,407.67651653289795,
1206,0.10485351085662842,,6.411389767890796e-05,,0.18155626952648163,,0.26587966084480286,,408.0046079158783,
1207,-0.044699523597955704,,9.320656681666151e-05,,0.1934841275215149,,0.24167640507221222,,408.3326756954193,
1208,0.02662556618452072,,2.4601300538051873e-05,,0.1782674789428711,,0.2532574534416199,,408.66039991378784,
1209,0.024788813665509224,,0.0001401888148393482,,0.20095375180244446,,0.24695922434329987,,408.9891130924225,
1210,0.09547456353902817,,1.7512844351585954e-05,,0.1738620102405548,,0.2557111978530884,,409.3171422481537,
1211,-0.13479560613632202,,2.143070196325425e-05,,0.1749950498342514,,0.23868151009082794,,409.64498710632324,
1212,0.04213419184088707,,6.804859822295839e-07,,0.1661492884159088,,0.24237050116062164,,409.9725420475006,
1213,-0.09438379108905792,,0.00011056094808736816,,0.17939640581607819,,0.2679349482059479,,410.3000988960266,
1214,-0.12811142206192017,,4.144399554206757e-06,,0.15756486356258392,,0.2819710373878479,,410.6274964809418,
1215,0.017506113275885582,,5.639546361635439e-05,,0.16193081438541412,,0.2909621000289917,,410.95542073249817,
1216,-0.08158596605062485,,3.126225055893883e-05,,0.1599065214395523,,0.2949531376361847,,411.28398609161377,
1217,-0.04421892389655113,,2.6471423552720807e-05,,0.1565985530614853,,0.28834640979766846,,411.61206912994385,
1218,-0.01789722964167595,,3.303761695860885e-05,,0.14460371434688568,,0.2834748923778534,,411.9404835700989,
1219,0.03219534456729889,,7.3417145358689595e-06,,0.146915465593338,,0.2842172086238861,,412.268518447876,
1220,0.01676710695028305,,7.353530963882804e-05,,0.1406392604112625,,0.2790597081184387,,412.5958409309387,
1221,0.023349305614829063,,2.689944267331157e-05,,0.13564814627170563,,0.29188114404678345,,412.92471051216125,
1222,0.06361337751150131,,3.102963819401339e-05,,0.1360933780670166,,0.27624475955963135,,413.2528340816498,
1223,-0.08060170710086823,,0.00010684649168979377,,0.13667850196361542,,0.2739745080471039,,413.5803871154785,
1224,-0.05270662531256676,,7.360386371146888e-05,,0.14153221249580383,,0.2786291241645813,,413.908282995224,
1225,-0.07192912697792053,,2.3779846742399968e-05,,0.1411956548690796,,0.2947603166103363,,414.236412525177,
1226,0.055814649909734726,,0.00011780133354477584,,0.13449272513389587,,0.30095577239990234,,414.56396102905273,
1227,-0.08155039697885513,,4.1641484131105244e-05,,0.13987332582473755,,0.2978709042072296,,414.8917260169983,
1228,-0.01999720372259617,,4.831374099012464e-05,,0.13989248871803284,,0.28914332389831543,,415.2196044921875,
1229,-0.10629266500473022,,0.00011790010466938838,,0.13723203539848328,,0.2794453203678131,,415.5477616786957,
1230,0.04870825633406639,,1.804359635571018e-05,,0.14377257227897644,,0.28542062640190125,,415.87566661834717,
1231,0.04638110101222992,,7.19861127436161e-05,,0.14244487881660461,,0.27485015988349915,,416.20398712158203,
1232,0.05778553709387779,,1.860417796706315e-05,,0.14573946595191956,,0.2765725255012512,,416.5325207710266,
1233,-0.040814366191625595,,2.6027086278190836e-05,,0.1387520730495453,,0.27410465478897095,,416.86049604415894,
1234,0.05186641588807106,,4.912136500934139e-05,,0.14238612353801727,,0.28675898909568787,,417.18862771987915,
1235,0.07452680170536041,,3.43164756486658e-05,,0.1443624496459961,,0.28663045167922974,,417.5168979167938,
1236,0.004981613717973232,,2.8113123335060664e-05,,0.1434447318315506,,0.2731470465660095,,417.8446536064148,
1237,0.063515804708004,,3.8897458580322564e-05,,0.14485731720924377,,0.27713167667388916,,418.17341327667236,
1238,0.06489104777574539,,9.661646618042141e-05,,0.14166253805160522,,0.2801329791545868,,418.5015392303467,
1239,0.07425671070814133,,1.1519841791596264e-05,,0.14233584702014923,,0.2739439904689789,,418.82964754104614,
1240,-0.15836329758167267,,1.980732304218691e-05,,0.13706158101558685,,0.253423273563385,,419.1575665473938,
1241,0.10833520442247391,,2.4263219529530033e-05,,0.1381777673959732,,0.2516494691371918,,419.4855453968048,
1242,0.051124896854162216,,0.00014281294716056436,,0.1395258605480194,,0.2486160397529602,,419.8132176399231,
1243,-0.011668173596262932,,4.369755697553046e-05,,0.13801372051239014,,0.24144373834133148,,420.14126086235046,
1244,0.038454387336969376,,3.2013587770052254e-05,,0.14184637367725372,,0.23833318054676056,,420.4696967601776,
1245,-0.03097659908235073,,4.545404590317048e-05,,0.1422942727804184,,0.2314179539680481,,420.7978184223175,
1246,0.03969036787748337,,0.00011352170986356214,,0.1568373590707779,,0.23192198574543,,421.1255304813385,
1247,-0.06549635529518127,,4.3682590330718085e-05,,0.14468418061733246,,0.23694081604480743,,421.4534754753113,
1248,0.06822313368320465,,2.719123767747078e-05,,0.13861067593097687,,0.24055957794189453,,421.78155279159546,
1249,-0.1129990816116333,,4.056668694829568e-05,,0.13249050080776215,,0.22276584804058075,,422.10952830314636,
1250,-0.1311667263507843,,0.00010222586570307612,,0.12913796305656433,,0.22709916532039642,,423.20996022224426,
1251,-0.03175155818462372,,9.761856927070767e-05,,0.1357341855764389,,0.22882257401943207,,423.53796553611755,
1252,0.0071713682264089584,,3.704519258462824e-05,,0.13724811375141144,,0.22646766901016235,,423.86612606048584,
1253,0.05254708603024483,,4.980867015547119e-05,,0.14238736033439636,,0.2284112423658371,,424.19378900527954,
1254,0.14925867319107056,,1.3826384019921534e-05,,0.13792037963867188,,0.2199011743068695,,424.5219056606293,
1255,-0.039982955902814865,,3.24110769724939e-05,,0.13750849664211273,,0.22687895596027374,,424.84997510910034,
1256,0.023411760106682777,,0.00012670304568018764,,0.14265552163124084,,0.2388070970773697,,425.178111076355,
1257,0.050546664744615555,,5.295527898852015e-06,,0.14788514375686646,,0.22583600878715515,,425.5053939819336,
1258,0.06307124346494675,,5.529134432435967e-05,,0.15834324061870575,,0.2314034402370453,,425.8331422805786,
1259,0.15369154512882233,,2.9423594241961837e-05,,0.15119296312332153,,0.2235884666442871,,426.16092014312744,
1260,0.031728021800518036,,1.0678778380679432e-05,,0.14568525552749634,,0.2153252810239792,,426.488755941391,
1261,0.002388696651905775,,4.9494614358991385e-05,,0.14042368531227112,,0.21735265851020813,,426.8165807723999,
1262,-0.051948223263025284,,7.88178076618351e-05,,0.13669005036354065,,0.22365440428256989,,427.1444938182831,
1263,-0.006411474663764238,,4.4417909521143883e-05,,0.1384025365114212,,0.22329451143741608,,427.4721186161041,
1264,0.099029541015625,,2.1426909370347857e-05,,0.14080825448036194,,0.22551771998405457,,427.8002779483795,
1265,0.010162639431655407,,8.369897113880143e-05,,0.14492997527122498,,0.2320987433195114,,428.12830543518066,
1266,0.06976915150880814,,8.73170283739455e-05,,0.16008371114730835,,0.24875696003437042,,428.4560616016388,
1267,-0.04204597696661949,,2.620139639475383e-05,,0.1606605499982834,,0.2514305114746094,,428.7839677333832,
1268,-0.0023829913698136806,,0.0001597382506588474,,0.16438965499401093,,0.2438211888074875,,429.1117899417877,
1269,-0.00908743403851986,,3.536909571266733e-05,,0.14912284910678864,,0.2265460044145584,,429.4402344226837,
1270,0.08167938143014908,,0.00011511875345604494,,0.14578743278980255,,0.22983652353286743,,429.7685627937317,
1271,0.05974007397890091,,4.0216142224380746e-05,,0.15130409598350525,,0.2323044091463089,,430.09675550460815,
1272,-0.01817554049193859,,6.442487210733816e-05,,0.14340123534202576,,0.23704883456230164,,430.4243919849396,
1273,0.05348481982946396,,0.00023743597557768226,,0.16347092390060425,,0.2773576080799103,,430.7522644996643,
1274,-0.09312547743320465,,6.339386891340837e-05,,0.1537456512451172,,0.2678973972797394,,431.0796856880188,
1275,0.16553142666816711,,2.4420724002993666e-05,,0.1436014324426651,,0.26666346192359924,,431.4074320793152,
1276,0.16211654245853424,,3.69157460227143e-05,,0.1314893215894699,,0.23458094894886017,,431.7355604171753,
1277,0.09485254436731339,,4.17027622461319e-05,,0.13490331172943115,,0.22059625387191772,,432.0633487701416,
1278,-0.08314695954322815,,3.532653136062436e-05,,0.13432525098323822,,0.21771708130836487,,432.3910653591156,
1279,0.022974379360675812,,5.678332308889367e-05,,0.13246525824069977,,0.21371692419052124,,432.7189054489136,
1280,0.14426285028457642,,2.350389513594564e-05,,0.12943100929260254,,0.210565984249115,,433.0469124317169,
1281,0.025488806888461113,,9.915003829519264e-06,,0.13622961938381195,,0.213496595621109,,433.37480425834656,
1282,0.12498678267002106,,2.2728614567313343e-05,,0.13383780419826508,,0.22012902796268463,,433.70256996154785,
1283,0.04515328258275986,,1.7709673556964844e-05,,0.1301419585943222,,0.21606729924678802,,434.03104543685913,
1284,0.03998451679944992,,1.9005003196070902e-05,,0.13015897572040558,,0.226957306265831,,434.3586263656616,
1285,0.09490898251533508,,2.513511572033167e-05,,0.1300809532403946,,0.21637578308582306,,434.68627977371216,
1286,0.03283952176570892,,2.7776839488069527e-05,,0.1304132640361786,,0.21667446196079254,,435.0138442516327,
1287,-0.020497335121035576,,1.917916733873426e-06,,0.12808121740818024,,0.22777993977069855,,435.34174036979675,
1288,-0.0667208582162857,,3.806563199759694e-06,,0.13401661813259125,,0.22902369499206543,,435.6689553260803,
1289,0.09363535791635513,,1.1245940640947083e-06,,0.12939013540744781,,0.2304534912109375,,435.99623131752014,
1290,0.0518338605761528,,8.49349016789347e-05,,0.1309412121772766,,0.23765148222446442,,436.32365441322327,
1291,0.08309788256883621,,1.0439242032589391e-05,,0.12676005065441132,,0.2333424985408783,,436.6513571739197,
1292,0.07337556034326553,,4.106128471903503e-05,,0.12348111718893051,,0.22881802916526794,,436.9795551300049,
1293,0.06361153721809387,,5.253540075500496e-05,,0.12530896067619324,,0.23200573027133942,,437.30736541748047,
1294,0.028460804373025894,,3.63608960469719e-05,,0.1226893961429596,,0.23159439861774445,,437.6351728439331,
1295,0.060555651783943176,,6.0546120948856696e-05,,0.1217612624168396,,0.23570755124092102,,437.9629023075104,
1296,-0.015122782438993454,,8.336016617249697e-05,,0.12622055411338806,,0.24712152779102325,,438.2909080982208,
1297,0.1004849523305893,,1.9029745089937933e-05,,0.12796546518802643,,0.25164595246315,,438.61835741996765,
1298,0.06168745830655098,,3.0173039704095572e-05,,0.13494201004505157,,0.2506176829338074,,438.9461612701416,
1299,0.013503799214959145,,2.3536662411061116e-05,,0.13775566220283508,,0.2471117079257965,,439.27387046813965,
1300,-0.055948104709386826,,6.140449113445356e-05,,0.12908202409744263,,0.23353834450244904,,439.6017470359802,
1301,0.04916244000196457,,5.3677962569054216e-05,,0.12653373181819916,,0.23292137682437897,,439.9285526275635,
1302,-0.04614654928445816,,3.824180021183565e-05,,0.12291603535413742,,0.2267516702413559,,440.25635743141174,
1303,-0.013836197555065155,,2.431689244986046e-05,,0.12362311780452728,,0.22161023318767548,,440.584579706192,
1304,0.049058444797992706,,5.152770972927101e-05,,0.12350105494260788,,0.21502920985221863,,440.9118993282318,
1305,-0.017934732139110565,,0.00012164366489741951,,0.12757857143878937,,0.22017061710357666,,441.2393956184387,
1306,0.0753948837518692,,3.163182918797247e-05,,0.1261020302772522,,0.2230498343706131,,441.5674378871918,
1307,-0.004907128866761923,,3.935985660064034e-05,,0.1254061758518219,,0.21174849569797516,,441.89480686187744,
1308,0.03706679120659828,,1.353793777525425e-06,,0.12568722665309906,,0.215851828455925,,442.2222101688385,
1309,-0.015335552394390106,,2.117384792654775e-05,,0.1280158907175064,,0.20876646041870117,,442.5501708984375,
1310,-0.08020809292793274,,2.653535921126604e-05,,0.12382768094539642,,0.20393353700637817,,442.878071308136,
1311,-0.00807956513017416,,2.7836376830236986e-05,,0.12044399231672287,,0.20820091664791107,,443.2056653499603,
1312,-0.0251170601695776,,4.589909440255724e-05,,0.11826605349779129,,0.2168385088443756,,443.53359961509705,
1313,-0.004811181221157312,,5.418778073362773e-06,,0.12104254961013794,,0.21894648671150208,,443.86134576797485,
1314,0.09060132503509521,,3.9129874494392425e-05,,0.12196805328130722,,0.2259388417005539,,444.189236164093,
1315,0.07513795793056488,,2.9319169698283076e-05,,0.1192309707403183,,0.22799541056156158,,444.5173215866089,
1316,0.01432054489850998,,6.102055704104714e-05,,0.11636887490749359,,0.23488491773605347,,444.8452854156494,
1317,0.09268733859062195,,7.825344800949097e-05,,0.11583273112773895,,0.23735280334949493,,445.1720724105835,
1318,0.07464784383773804,,1.2904072718811221e-05,,0.11984346061944962,,0.24218575656414032,,445.5000855922699,
1319,0.04074909910559654,,3.8736965507268906e-05,,0.12552304565906525,,0.24804697930812836,,445.8278193473816,
1320,0.07585741579532623,,8.999097917694598e-05,,0.14993618428707123,,0.2756980359554291,,446.15547585487366,
1321,0.1329905092716217,,0.00011281409388175234,,0.1417752355337143,,0.2775489389896393,,446.4830985069275,
1322,0.025506291538476944,,5.975553904136177e-06,,0.1455397754907608,,0.27981117367744446,,446.81231594085693,
1323,-0.03357527777552605,,9.95637401501881e-06,,0.13351775705814362,,0.27055662870407104,,447.1398799419403,
1324,0.016945714130997658,,1.5303226973628625e-05,,0.12849462032318115,,0.2691170275211334,,447.46709966659546,
1325,0.029041241854429245,,1.2558383787109051e-05,,0.11804264783859253,,0.26192882657051086,,447.79519987106323,
1326,0.13493379950523376,,4.168771192780696e-05,,0.1154254823923111,,0.2633684277534485,,448.1229135990143,
1327,0.14141730964183807,,9.50150060816668e-05,,0.11761713027954102,,0.2646023631095886,,448.4505178928375,
1328,-0.08536172658205032,,0.00011437909415690228,,0.11702018976211548,,0.2652193307876587,,448.77829456329346,
1329,0.024732841178774834,,8.50104697747156e-05,,0.12958034873008728,,0.2642938792705536,,449.8791422843933,
1330,0.11414214223623276,,3.448178540566005e-05,,0.11609026789665222,,0.25308558344841003,,450.2067756652832,
1331,-0.0730745941400528,,4.8333778977394104e-05,,0.11520878225564957,,0.25843265652656555,,450.5347948074341,
1332,-0.03639167174696922,,2.4878470867406577e-05,,0.1019662469625473,,0.24424231052398682,,450.8626186847687,
1333,-0.024970969185233116,,0.00010670795745681971,,0.10794277489185333,,0.2539082169532776,,451.19050884246826,
1334,0.08111034333705902,,5.8265653933631256e-05,,0.10645966231822968,,0.263882577419281,,451.5181655883789,
1335,0.035143811255693436,,0.00022602456738241017,,0.11035165190696716,,0.2756050229072571,,451.84593319892883,
1336,0.15088912844657898,,5.3784315241500735e-05,,0.11135176569223404,,0.263882577419281,,452.1735100746155,
1337,0.07639586925506592,,2.0373821826069616e-05,,0.1109263077378273,,0.2652193307876587,,452.501056432724,
1338,0.042047567665576935,,0.00010519064380787313,,0.11981353163719177,,0.2742682695388794,,452.8291275501251,
1339,0.10802269726991653,,4.253496808814816e-05,,0.12910254299640656,,0.27601632475852966,,453.15660548210144,
1340,-0.01312272995710373,,9.496152051724494e-05,,0.13451890647411346,,0.27046358585357666,,453.48441648483276,
1341,0.09192139655351639,,9.244627290172502e-05,,0.13131706416606903,,0.2668645977973938,,453.8119215965271,
1342,0.021213240921497345,,8.312981663038954e-05,,0.14949621260166168,,0.2744739055633545,,454.1401240825653,
1343,0.05809390917420387,,5.806997432955541e-05,,0.14200828969478607,,0.27416542172431946,,454.46822237968445,
1344,0.015382432378828526,,3.520129030221142e-05,,0.1451275646686554,,0.2883557677268982,,454.79611921310425,
1345,-0.10318296402692795,,8.099773549474776e-05,,0.14311546087265015,,0.28938403725624084,,455.12381291389465,
1346,0.0912889838218689,,4.2981799197150394e-05,,0.14328917860984802,,0.2685098648071289,,455.45142221450806,
1347,-0.04271087422966957,,3.7554814298346173e-06,,0.14332064986228943,,0.2740626037120819,,455.7789692878723,
1348,0.07929643988609314,,8.323592919623479e-05,,0.15730628371238708,,0.2753993570804596,,456.1062834262848,
1349,0.08144662529230118,,5.294161383062601e-05,,0.15938632190227509,,0.2726229727268219,,456.43372225761414,
1350,0.0927007868885994,,3.247087443014607e-05,,0.14397846162319183,,0.2807464599609375,,456.7612042427063,
1351,0.04274976626038551,,6.797732930863276e-05,,0.1371156871318817,,0.28753313422203064,,457.08864569664,
1352,0.017741866409778595,,3.841312718577683e-05,,0.1334351748228073,,0.28218603134155273,,457.41667675971985,
1353,0.06913924217224121,,1.8306565152670373e-06,,0.1325189471244812,,0.2751937210559845,,457.7435920238495,
1354,-0.001117973355576396,,5.1767350669251755e-05,,0.12227891385555267,,0.2663504481315613,,458.07164764404297,
1355,0.04498772695660591,,6.151809793664142e-05,,0.12250107526779175,,0.26491084694862366,,458.3992419242859,
1356,0.02874581329524517,,4.411839472595602e-05,,0.1194511279463768,,0.26398539543151855,,458.72644329071045,
1357,0.04819370061159134,,4.4648273615166545e-05,,0.11418396979570389,,0.26491084694862366,,459.0541887283325,
1358,0.05797543376684189,,5.049445462645963e-05,,0.11417025327682495,,0.26604196429252625,,459.38273429870605,
1359,0.03185402601957321,,9.047600178746507e-05,,0.11538263410329819,,0.2712862193584442,,459.7098762989044,
1360,0.07021714001893997,,4.133599213673733e-05,,0.11039844900369644,,0.28012949228286743,,460.03750133514404,
1361,0.06229758262634277,,4.2809537262655795e-05,,0.10951019078493118,,0.27714744210243225,,460.3654685020447,
1362,-0.030360259115695953,,2.369816866121255e-05,,0.10298843681812286,,0.2763248085975647,,460.69347977638245,
1363,0.05703924223780632,,8.14554441603832e-05,,0.10784155130386353,,0.2823916971683502,,461.0208377838135,
1364,0.017642371356487274,,3.279805969214067e-05,,0.1086089089512825,,0.28198039531707764,,461.3484618663788,
1365,0.023378806188702583,,8.983607585832942e-06,,0.10340628027915955,,0.2719031870365143,,461.67626190185547,
1366,-0.024601971730589867,,7.249240297824144e-05,,0.10003459453582764,,0.27827855944633484,,462.00590324401855,
1367,0.0032002031803131104,,8.228777733165771e-05,,0.10126152634620667,,0.2793068587779999,,462.3337514400482,
1368,-0.034096550196409225,,8.114599768305197e-05,,0.10116834938526154,,0.2839341461658478,,462.66110849380493,
1369,0.07956816256046295,,6.249042780837044e-05,,0.09713142365217209,,0.2765304744243622,,462.9884855747223,
1370,-0.06276120990514755,,5.899292591493577e-05,,0.10037077963352203,,0.280232310295105,,463.3166720867157,
1371,0.054118502885103226,,5.775341560365632e-05,,0.10914313793182373,,0.2870189845561981,,463.6448121070862,
1372,-0.07302254438400269,,9.711169695947319e-05,,0.11159161478281021,,0.3063507676124573,,463.97259163856506,
1373,0.05551362782716751,,5.117537875776179e-05,,0.11423967033624649,,0.3094356060028076,,464.30012559890747,
1374,0.07084555178880692,,4.3877982534468174e-05,,0.12259050458669662,,0.325065553188324,,464.62786078453064,
1375,0.08487576246261597,,5.7759301853366196e-05,,0.13118202984333038,,0.32588815689086914,,464.95520782470703,
1376,0.04154306650161743,,6.855611718492582e-05,,0.12540893256664276,,0.32012978196144104,,465.2826886177063,
1377,0.07341913133859634,,6.382757874234812e-06,,0.1090874969959259,,0.2879444360733032,,465.61010909080505,
1378,0.035155944526195526,,6.37031698715873e-05,,0.11219321191310883,,0.28969255089759827,,465.93806195259094,
1379,-0.0009274196345359087,,0.00013226093142293394,,0.11343125998973846,,0.2900010347366333,,466.2652802467346,
1380,0.09782540798187256,,2.7717076591216028e-05,,0.11439768224954605,,0.2842426300048828,,466.5932412147522,
1381,0.10951610654592514,,7.163907866925001e-05,,0.11599291861057281,,0.26789286732673645,,466.9211149215698,
1382,0.022919317707419395,,4.833879938814789e-05,,0.1171865314245224,,0.269435316324234,,467.249388217926,
1383,-0.010128440335392952,,0.00012798266834579408,,0.11896752566099167,,0.2712862193584442,,467.5772051811218,
1384,-0.0030468010809272528,,7.445218216162175e-05,,0.12098931521177292,,0.2832143306732178,,467.90476870536804,
1385,-0.020668186247348785,,1.2715647244476713e-05,,0.11965420097112656,,0.27673614025115967,,468.232617855072,
1386,0.010734423995018005,,4.9965445214184e-05,,0.12682074308395386,,0.28126057982444763,,468.5603358745575,
1387,0.031213006004691124,,6.291020690696314e-05,,0.13443619012832642,,0.27344563603401184,,468.8882622718811,
1388,0.09661859273910522,,5.336860704119317e-05,,0.11844208091497421,,0.2670702338218689,,469.2156147956848,
1389,-0.03857608884572983,,6.495870184153318e-05,,0.11431419104337692,,0.27200600504875183,,469.54366755485535,
1390,0.11363599449396133,,3.348844620632008e-05,,0.11318759620189667,,0.26398539543151855,,469.8714876174927,
1391,0.03384949639439583,,6.443615711759776e-05,,0.11071828007698059,,0.26192882657051086,,470.1988456249237,
1392,0.06013872101902962,,3.396338070160709e-05,,0.11355653405189514,,0.2531884014606476,,470.5267198085785,
1393,-0.04126334190368652,,5.964055526419543e-05,,0.11001919209957123,,0.23714713752269745,,470.85415267944336,
1394,0.09612099081277847,,6.892548844916746e-05,,0.10559194535017014,,0.23108026385307312,,471.1826078891754,
1395,-0.03475552797317505,,7.034870941424742e-05,,0.10751605778932571,,0.2359132021665573,,471.50998306274414,
1396,0.15701842308044434,,0.00012221529323142022,,0.11995665729045868,,0.2446536421775818,,471.8375940322876,
1397,0.011569633148610592,,2.947778375528287e-05,,0.11712715029716492,,0.2433168590068817,,472.16521644592285,
1398,0.011095051653683186,,9.953421249520034e-05,,0.12653514742851257,,0.24773849546909332,,472.49283385276794,
1399,0.11428973823785782,,5.195872290642001e-05,,0.12154251337051392,,0.22222720086574554,,472.82046151161194,
1400,-0.07212015241384506,,5.74845980736427e-05,,0.11733140796422958,,0.21276697516441345,,473.148175239563,
1401,-0.04301324859261513,,4.8805042752064764e-05,,0.11233522742986679,,0.22366680204868317,,473.4755928516388,
1402,0.044181108474731445,,8.60605578054674e-05,,0.11795084178447723,,0.23107045888900757,,473.8030261993408,
1403,-0.033330392092466354,,2.1727772036683746e-05,,0.1181831806898117,,0.22202153503894806,,474.1307442188263,
1404,-0.06273536384105682,,7.991764869075269e-05,,0.1147853434085846,,0.2399137020111084,,474.4579770565033,
1405,-0.02064947970211506,,9.623773075873032e-05,,0.11305613070726395,,0.23107045888900757,,474.78553891181946,
1406,-0.01866907812654972,,0.00016900390619412065,,0.1228487491607666,,0.23559489846229553,,475.11310505867004,
1407,0.10160783678293228,,0.00010645683505572379,,0.11681024730205536,,0.24114765226840973,,476.20619678497314,
1408,-0.02350747026503086,,0.00010649738396750763,,0.11746852099895477,,0.23888541758060455,,476.53378534317017,
1409,0.05152227729558945,,5.777655678684823e-05,,0.11533185839653015,,0.22983652353286743,,476.86101937294006,
1410,-0.04093172028660774,,4.6297460357891396e-05,,0.12147653847932816,,0.22716297209262848,,477.18824887275696,
1411,0.04757912456989288,,2.62422672676621e-05,,0.11890861392021179,,0.24011936783790588,,477.5156328678131,
1412,0.007889343425631523,,0.00011952827480854467,,0.11615066975355148,,0.25184181332588196,,477.84315824508667,
1413,0.026087157428264618,,5.830145164509304e-05,,0.11787758767604828,,0.24670039117336273,,478.17033529281616,
1414,-0.08191762864589691,,0.00011753249418688938,,0.12608793377876282,,0.26664912700653076,,478.4980640411377,
1415,-0.0031261490657925606,,1.5666035324102268e-05,,0.12017536163330078,,0.24834565818309784,,478.8259439468384,
1416,0.06416082382202148,,6.233608291950077e-05,,0.1209183931350708,,0.23682884871959686,,479.15367341041565,
1417,0.09460674226284027,,8.794917812338099e-05,,0.1207636371254921,,0.23909108340740204,,479.48080468177795,
1418,-0.04786502569913864,,7.414544961648062e-05,,0.11518361419439316,,0.24690605700016022,,479.80793261528015,
1419,0.02401946485042572,,0.00010283289157086983,,0.11913860589265823,,0.25348708033561707,,480.13563537597656,
1420,-0.012144302949309349,,0.00012033079838147387,,0.1249661073088646,,0.2547210156917572,,480.4632203578949,
1421,0.01763678900897503,,8.976007666205987e-05,,0.1300385445356369,,0.24999091029167175,,480.791113615036,
1422,-0.056731585413217545,,4.33360728493426e-05,,0.11857963353395462,,0.2397080659866333,,481.1178185939789,
1423,-0.03761177882552147,,5.4302265198202804e-05,,0.12428978085517883,,0.2512248456478119,,481.4451367855072,
1424,0.0902043953537941,,6.994552677497268e-05,,0.12606406211853027,,0.24649474024772644,,481.77277851104736,
1425,-0.029278403148055077,,8.45748363644816e-05,,0.1333875209093094,,0.25184181332588196,,482.1003999710083,
1426,0.029705800116062164,,5.613173561869189e-05,,0.13411211967468262,,0.2543097138404846,,482.4279799461365,
1427,-0.05627700313925743,,9.492766548646614e-05,,0.13350766897201538,,0.25801151990890503,,482.75534319877625,
1428,-0.02080303058028221,,4.881015411228873e-05,,0.14394289255142212,,0.26891136169433594,,483.08254623413086,
1429,0.08248735219240189,,2.906630288634915e-05,,0.13417920470237732,,0.2736414670944214,,483.4101324081421,
1430,-0.03761757165193558,,3.887599450536072e-05,,0.13132824003696442,,0.2641812562942505,,483.73806262016296,
1431,0.03446108102798462,,9.004367893794551e-05,,0.12914907932281494,,0.27076226472854614,,484.06552815437317,
1432,-0.06832345575094223,,3.171067510265857e-05,,0.1259564757347107,,0.2658264935016632,,484.39338994026184,
1433,0.046292513608932495,,0.00013494484301190823,,0.1305951029062271,,0.2641812562942505,,484.7207465171814,
1434,-0.01780892163515091,,5.94596604059916e-05,,0.12998156249523163,,0.27240753173828125,,485.0478398799896,
1435,0.1050964891910553,,0.00013381744793150574,,0.1322774887084961,,0.2717905640602112,,485.37581276893616,
1436,0.13809318840503693,,6.679356010863557e-05,,0.1476510912179947,,0.29071101546287537,,485.703218460083,
1437,0.07881014794111252,,6.166364619275555e-05,,0.1312965750694275,,0.2717905640602112,,486.0306775569916,
1438,-0.0879426971077919,,5.344956662156619e-05,,0.12991629540920258,,0.28762614727020264,,486.3583164215088,
1439,0.0936562642455101,,5.674191561411135e-05,,0.12374866008758545,,0.2808394730091095,,486.68577003479004,
1440,0.03445703536272049,,4.757891656481661e-05,,0.12239347398281097,,0.27652066946029663,,487.01306223869324,
1441,0.06863074749708176,,7.061649375827983e-05,,0.1239863857626915,,0.2898883819580078,,487.3402187824249,
1442,0.0426175519824028,,1.338470792688895e-05,,0.11931943148374557,,0.2896827161312103,,487.66720366477966,
1443,0.06448399275541306,,3.0607159715145826e-05,,0.12053439021110535,,0.2970863878726959,,487.9948194026947,
1444,0.08777867257595062,,3.886939521180466e-05,,0.11808318644762039,,0.29461848735809326,,488.32313895225525,
1445,0.08590110391378403,,7.139095032471232e-06,,0.1200391948223114,,0.297292023897171,,488.6497666835785,
1446,0.04142473265528679,,4.1001811041496694e-05,,0.11806199699640274,,0.2888600826263428,,488.97761726379395,
1447,-0.01476950105279684,,6.902439054101706e-05,,0.11955834180116653,,0.2923562526702881,,489.30579948425293,
1448,0.014104346744716167,,1.2225990758452099e-05,,0.11395937204360962,,0.2756980359554291,,489.6331055164337,
1449,0.0890563353896141,,4.807658842764795e-05,,0.11857368797063828,,0.2845412790775299,,489.9603214263916,
1450,-0.021105660125613213,,8.634980622446164e-05,,0.12238744646310806,,0.29071101546287537,,490.2872574329376,
1451,0.04934573173522949,,5.020512253395282e-05,,0.1180945336818695,,0.291739284992218,,490.61449098587036,
1452,0.010161962360143661,,6.412844231817871e-05,,0.11545932292938232,,0.28351300954818726,,490.9418444633484,
1453,0.034374408423900604,,5.0096183258574456e-05,,0.11378130316734314,,0.2896827161312103,,491.26929926872253,
1454,0.016154173761606216,,5.023584526497871e-05,,0.11964596807956696,,0.275081068277359,,491.5976734161377,
1455,0.019944990053772926,,5.704991417587735e-05,,0.12767013907432556,,0.24464382231235504,,491.92551827430725,
1456,-0.026164142414927483,,6.39322679489851e-05,,0.11927954107522964,,0.24957959353923798,,492.25332593917847,
1457,0.0511041060090065,,6.2493585573975e-05,,0.11888465285301208,,0.24608340859413147,,492.5808138847351,
1458,0.0622236542403698,,5.324283119989559e-05,,0.11554838716983795,,0.25554364919662476,,492.9082615375519,
1459,-0.020132923498749733,,2.9216118491603993e-05,,0.11355087906122208,,0.25924548506736755,,493.2358236312866,
1460,0.039084985852241516,,5.678957313648425e-05,,0.10955949872732162,,0.24238158762454987,,493.5635633468628,
1461,0.0371524803340435,,5.7159322750521824e-05,,0.11179123818874359,,0.23004215955734253,,493.89093804359436,
1462,0.08266089856624603,,6.990262772887945e-05,,0.11902938783168793,,0.23703451454639435,,494.21887707710266,
1463,0.01687978021800518,,3.7161506043048576e-05,,0.1162920892238617,,0.2532814145088196,,494.5465862751007,
1464,0.039578501135110855,,2.534306258894503e-05,,0.12033504247665405,,0.2604794204235077,,494.87404346466064,
1465,0.024898122996091843,,8.715782314538956e-05,,0.11677727848291397,,0.252870112657547,,495.2019429206848,
1466,7.63988500693813e-05,,4.2817180656129494e-05,,0.11991649866104126,,0.2506078779697418,,495.5294198989868,
1467,0.07071053981781006,,3.5079145163763314e-05,,0.12202443182468414,,0.25945115089416504,,495.85755252838135,
1468,0.07168037444353104,,6.161558121675625e-05,,0.12622135877609253,,0.2473173588514328,,496.1855010986328,
1469,0.015600215643644333,,2.1438225303427316e-05,,0.13057288527488708,,0.24978524446487427,,496.5138204097748,
1470,-0.04098916053771973,,5.457765291794203e-05,,0.12502843141555786,,0.2588341534137726,,496.84095215797424,
1471,0.10027209669351578,,6.479362491518259e-05,,0.12871335446834564,,0.24978524446487427,,497.16889691352844,
1472,0.012988852337002754,,5.021989272790961e-05,,0.12875501811504364,,0.2625359892845154,,497.4967715740204,
1473,0.061543550342321396,,2.294387377332896e-05,,0.1281939297914505,,0.24320422112941742,,497.82399463653564,
1474,-0.06100774556398392,,6.782547279726714e-05,,0.12618803977966309,,0.24361552298069,,498.1516511440277,
1475,0.08773640543222427,,4.6009943616809323e-05,,0.1297774612903595,,0.2617133557796478,,498.4786584377289,
1476,-0.04596267268061638,,5.913185668759979e-05,,0.13084670901298523,,0.2571888864040375,,498.8061285018921,
1477,0.01640055701136589,,6.755383219569921e-05,,0.12684978544712067,,0.2586285173892975,,499.1334683895111,
1478,-0.07451021671295166,,5.041401891503483e-05,,0.12860111892223358,,0.25369274616241455,,499.4607455730438,
1479,0.04466864466667175,,0.000148539780639112,,0.14267529547214508,,0.2565719187259674,,499.78831481933594,
1480,-0.043163299560546875,,5.810002767248079e-05,,0.14236105978488922,,0.25554364919662476,,500.11618995666504,
1481,-0.015788981691002846,,1.4616332009609323e-05,,0.13998040556907654,,0.24999091029167175,,500.4440381526947,
1482,-0.05407080426812172,,6.22458101133816e-05,,0.1330500990152359,,0.2514305114746094,,500.7714042663574,
1483,-0.042502887547016144,,0.00013847113586962223,,0.13593743741512299,,0.2654151916503906,,501.09888553619385,
1484,-0.023568207398056984,,0.00015997431182768196,,0.13290399312973022,,0.26459255814552307,,501.42647767066956,
1485,0.04618661478161812,,0.0001243395236087963,,0.13548830151557922,,0.2561606168746948,,502.5239882469177,
1486,0.052563004195690155,,0.00012022473674733192,,0.14752529561519623,,0.2454664409160614,,502.8517236709595,
1487,0.027960943058133125,,0.00011439479567343369,,0.14523988962173462,,0.2619190216064453,,503.1798779964447,
1488,-0.05128669738769531,,9.537688310956582e-05,,0.13933971524238586,,0.2693226635456085,,503.5070836544037,
1489,-0.041778504848480225,,6.389179907273501e-05,,0.14907518029212952,,0.28556957840919495,,503.8348844051361,
1490,0.022607803344726562,,4.315079058869742e-05,,0.14422212541103363,,0.2804281711578369,,504.1626753807068,
1491,0.017933180555701256,,2.6097703084815294e-05,,0.14085549116134644,,0.28742048144340515,,504.4902677536011,
1492,0.010515263304114342,,6.621961074415594e-05,,0.13619650900363922,,0.2808394730091095,,504.81789088249207,
1493,-0.026958968490362167,,0.00011008221190422773,,0.13380828499794006,,0.2863922119140625,,505.14520049095154,
1494,0.02646810933947563,,0.00011241547326790169,,0.12741926312446594,,0.2824847102165222,,505.472487449646,
1495,0.0895601287484169,,2.2854148483020253e-05,,0.13792403042316437,,0.302844762802124,,505.7996392250061,
1496,0.10653535276651382,,2.4651959392940626e-05,,0.1327885389328003,,0.27590370178222656,,506.1267240047455,
1497,-0.0031471108086407185,,0.00010232931526843458,,0.13185766339302063,,0.2584228515625,,506.4541883468628,
1498,0.003158066188916564,,1.2551294275908731e-05,,0.12988166511058807,,0.25780585408210754,,506.7817294597626,
1499,0.06326358765363693,,5.693996718036942e-05,,0.12623588740825653,,0.24875696003437042,,507.1094477176666,
1500,-0.06606130301952362,,6.046874477760866e-05,,0.12884525954723358,,0.24834565818309784,,507.43702387809753,
1501,0.028612947091460228,,4.654798249248415e-05,,0.12264275550842285,,0.24999091029167175,,507.76460123062134,
1502,0.04812063276767731,,0.00015706777048762888,,0.13196250796318054,,0.24813999235630035,,508.09216570854187,
1503,0.009315124712884426,,5.701251211576164e-05,,0.12410115450620651,,0.2586285173892975,,508.4196443557739,
1504,0.006557407323271036,,0.00012337512453086674,,0.12698441743850708,,0.2660321593284607,,508.7471752166748,
1505,-0.04417576640844345,,5.8448673371458426e-05,,0.13529546558856964,,0.25760021805763245,,509.07472229003906,
1506,0.028948955237865448,,6.929731171112508e-05,,0.1317208707332611,,0.24361552298069,,509.4028015136719,
1507,0.10778233408927917,,7.527332491008565e-05,,0.1339721977710724,,0.24999091029167175,,509.73025131225586,
1508,0.10569406300783157,,3.4142783988500014e-05,,0.13288506865501404,,0.2598624527454376,,510.05720615386963,
1509,-0.003327314741909504,,8.043558045756072e-05,,0.12491556257009506,,0.25204747915267944,,510.38434314727783,
1510,0.02360496297478676,,7.810155511833727e-05,,0.1273120492696762,,0.2682943642139435,,510.711847782135,
1511,0.020213641226291656,,6.588298856513575e-05,,0.12754903733730316,,0.28577524423599243,,511.0393044948578,
1512,-0.03227322921156883,,7.17102739145048e-05,,0.12227737158536911,,0.2793998718261719,,511.3665363788605,
1513,-0.002402133774012327,,0.0001453704753657803,,0.14255891740322113,,0.29832032322883606,,511.6942503452301,
1514,-0.15523259341716766,,8.320155029650778e-05,,0.14550676941871643,,0.29646942019462585,,512.0221617221832,
1515,0.005055881571024656,,5.2537692681653425e-05,,0.13064371049404144,,0.27096793055534363,,512.3494734764099,
1516,0.03187328577041626,,4.305529364501126e-05,,0.13298435509204865,,0.28207340836524963,,512.6768362522125,
1517,0.0566585436463356,,5.8984660427086055e-05,,0.13888390362262726,,0.28145644068717957,,513.0045173168182,
1518,-0.04846435785293579,,9.501718886895105e-05,,0.1351734846830368,,0.27610936760902405,,513.3320479393005,
1519,0.04597616568207741,,0.00016506768588442355,,0.1505666822195053,,0.2756980359554291,,513.6599688529968,
1520,0.013700265437364578,,0.00012325012357905507,,0.14807651937007904,,0.2824847102165222,,513.9875917434692,
1521,-0.012441148050129414,,9.13546682568267e-05,,0.14713354408740997,,0.28742048144340515,,514.3154039382935,
1522,0.03159525617957115,,5.748901457991451e-05,,0.14801949262619019,,0.2919449508190155,,514.6427624225616,
1523,-0.0069497679360210896,,6.76111230859533e-05,,0.1485338658094406,,0.29667505621910095,,514.970817565918,
1524,0.06922920793294907,,0.00012724772386718541,,0.13905395567417145,,0.2956467866897583,,515.2978632450104,
1525,0.06289080530405045,,4.2546773329377174e-05,,0.1321268379688263,,0.28577524423599243,,515.6256282329559,
1526,-0.0070950030349195,,0.00010026878589997068,,0.1389170140028,,0.28721484541893005,,515.9532074928284,
1527,-0.02825390361249447,,5.856950519955717e-05,,0.13381341099739075,,0.27796027064323425,,516.2809157371521,
1528,0.0393628291785717,,3.1171755836112425e-05,,0.1273326724767685,,0.25780585408210754,,516.6083009243011,
1529,-0.04558555409312248,,9.323014819528908e-05,,0.12388987839221954,,0.26520952582359314,,516.9358832836151,
1530,0.011033906601369381,,7.935358007671311e-05,,0.1236787810921669,,0.27076226472854614,,517.2641236782074,
1531,0.02272495999932289,,2.876278813346289e-05,,0.12285096198320389,,0.2693226635456085,,517.5914196968079,
1532,-0.02864161878824234,,6.819600093876943e-05,,0.12416712194681168,,0.26150768995285034,,517.9184653759003,
1533,0.008306190371513367,,8.618539141025394e-05,,0.12616650760173798,,0.2643868923187256,,518.2458972930908,
1534,0.1113344132900238,,4.391042239149101e-05,,0.12579168379306793,,0.2584228515625,,518.5735023021698,
1535,-0.001161253429017961,,9.48248416534625e-05,,0.12962885200977325,,0.28351300954818726,,518.9008173942566,
1536,0.09907638281583786,,2.043996937572956e-05,,0.12323242425918579,,0.2617133557796478,,519.2286653518677,
1537,0.003424727823585272,,5.842058817506768e-05,,0.12851014733314514,,0.2623303234577179,,519.5564703941345,
1538,0.1309531033039093,,7.65272561693564e-05,,0.13235072791576385,,0.28145644068717957,,519.8842086791992,
1539,0.018577374517917633,,6.209434650372714e-05,,0.1339244544506073,,0.2775489389896393,,520.2113962173462,
1540,0.014916293323040009,,8.296575106214732e-05,,0.13268442451953888,,0.2793998718261719,,520.5386250019073,
1541,-0.08647812902927399,,0.00010207302693743259,,0.12884466350078583,,0.28536394238471985,,520.8661756515503,
1542,0.1287146657705307,,0.00010680809646146372,,0.134098619222641,,0.2880374491214752,,521.1941463947296,
1543,0.06839870661497116,,0.0001251166977453977,,0.13915733993053436,,0.3071635663509369,,521.5218243598938,
1544,0.07009302079677582,,6.242924428079277e-05,,0.13450247049331665,,0.2880374491214752,,521.8493821620941,
1545,-0.020865660160779953,,6.658382335444912e-05,,0.13267399370670319,,0.297703355550766,,522.1770236492157,
1546,0.09443069994449615,,0.00011048450687667355,,0.13020706176757812,,0.2756980359554291,,522.5040998458862,
1547,0.1621621549129486,,3.640729119069874e-05,,0.13028517365455627,,0.24978524446487427,,522.8316602706909,
1548,0.08900797367095947,,7.102070958353579e-05,,0.12989473342895508,,0.24649235606193542,,523.1588842868805,
1549,-0.05564260482788086,,9.86393351922743e-05,,0.1393739879131317,,0.24834325909614563,,523.4867660999298,
1550,0.028791198506951332,,7.697918044868857e-05,,0.12671975791454315,,0.25903981924057007,,523.8142533302307,
1551,0.019349757581949234,,0.0001110566226998344,,0.12016168236732483,,0.2623303234577179,,524.1415510177612,
1552,0.07043683528900146,,0.00015359331155195832,,0.13305920362472534,,0.2604794204235077,,524.4691090583801,
1553,-0.02430097572505474,,9.244957618648186e-05,,0.1314225196838379,,0.26109638810157776,,524.7967627048492,
1554,-0.07907986640930176,,6.519461021525785e-05,,0.12528696656227112,,0.2791942059993744,,525.1242952346802,
1555,0.041074857115745544,,8.521811832906678e-05,,0.1293378621339798,,0.28947705030441284,,525.451934337616,
1556,-0.00039406298310495913,,5.460537795443088e-05,,0.13146473467350006,,0.2902996838092804,,525.7799880504608,
1557,0.048109427094459534,,5.003059050068259e-05,,0.11719263345003128,,0.26109638810157776,,526.1078488826752,
1558,-0.015280636958777905,,0.00019488188263494521,,0.12933552265167236,,0.28577524423599243,,526.4353713989258,
1559,-0.021332623437047005,,2.6642277589417063e-05,,0.12283147126436234,,0.26335862278938293,,526.7629301548004,
1560,0.05128554254770279,,6.973740528337657e-05,,0.12508746981620789,,0.25965678691864014,,527.0912575721741,
1561,0.06401804089546204,,4.910937786917202e-05,,0.12186295539140701,,0.26664912700653076,,527.4179902076721,
1562,0.05259323865175247,,9.851993672782555e-05,,0.11967629939317703,,0.27405276894569397,,527.7453501224518,
1563,-0.034173913300037384,,6.043157554813661e-05,,0.11242494732141495,,0.27425843477249146,,528.8433609008789,
1564,0.03767158091068268,,5.38151798537001e-05,,0.1158299371600151,,0.2567775845527649,,529.1706790924072,
1565,-0.04352409392595291,,9.779073297977448e-05,,0.13372749090194702,,0.2717905640602112,,529.4981958866119,
1566,0.09233861416578293,,5.172923920326866e-05,,0.1262945532798767,,0.2713792324066162,,529.8253972530365,
1567,0.04388681799173355,,4.247410470270552e-05,,0.12072546035051346,,0.25554364919662476,,530.152827501297,
1568,0.045469559729099274,,5.865351340617053e-05,,0.11153429746627808,,0.24793432652950287,,530.4805653095245,
1569,0.030396632850170135,,9.381621202919632e-05,,0.11443564295768738,,0.24114765226840973,,530.807549238205,
1570,0.0068830824457108974,,8.650503878016025e-05,,0.11548899114131927,,0.23826844990253448,,531.1346089839935,
1571,-0.06326259672641754,,5.271596091915853e-05,,0.11046051979064941,,0.2456721067428589,,531.4620387554169,
1572,0.015987439081072807,,4.1106010030489415e-05,,0.10699952393770218,,0.26315295696258545,,531.7891767024994,
1573,0.08454443514347076,,5.439174856292084e-05,,0.11489672213792801,,0.2674717605113983,,532.1168746948242,
1574,0.029411111027002335,,7.413288403768092e-05,,0.1181776225566864,,0.26109638810157776,,532.444013595581,
1575,0.053480055183172226,,5.5142743804026395e-05,,0.11875230818986893,,0.26294729113578796,,532.7717068195343,
1576,0.1417458951473236,,2.0765874069184065e-05,,0.11372116953134537,,0.24608340859413147,,533.0997817516327,
1577,-0.07677765190601349,,7.82367933425121e-05,,0.1122153177857399,,0.2543097138404846,,533.4268984794617,
1578,0.0648030936717987,,7.655338413314894e-05,,0.11798784881830215,,0.26130205392837524,,533.7541382312775,
1579,-0.004166807048022747,,3.3135333069367334e-05,,0.1090993657708168,,0.2588341534137726,,534.0816802978516,
1580,-0.020270980894565582,,5.604979014606215e-05,,0.10755757242441177,,0.2608907222747803,,534.4093415737152,
1581,-0.07698045670986176,,4.2242827476002276e-05,,0.11095201224088669,,0.2530757486820221,,534.7368664741516,
1582,-0.03330151364207268,,0.0001479663624195382,,0.10980359464883804,,0.2598624527454376,,535.0642614364624,
1583,0.03311264514923096,,2.6399655325803906e-05,,0.11460552364587784,,0.25595495104789734,,535.3918886184692,
1584,-0.05315409600734711,,4.528622594079934e-05,,0.10718885064125061,,0.24402685463428497,,535.7191777229309,
1585,0.1409296840429306,,7.246687164297327e-05,,0.11166021227836609,,0.23374399542808533,,536.0466282367706,
1586,0.03278745338320732,,4.673314106184989e-05,,0.11695054173469543,,0.24299855530261993,,536.3739433288574,
1587,0.009166717529296875,,5.3631531045539305e-05,,0.1291663497686386,,0.23353596031665802,,536.7009437084198,
1588,-0.06102953478693962,,5.798614438390359e-05,,0.12347233295440674,,0.25119316577911377,,537.0282049179077,
1589,-0.0005260991747491062,,0.00013036499149166048,,0.12831681966781616,,0.2600184381008148,,537.3560888767242,
1590,0.039132259786129,,4.2909297917503864e-05,,0.12644062936306,,0.2489129602909088,,537.6832184791565,
1591,0.0177146103233099,,9.316575597040355e-05,,0.12608137726783752,,0.24721015989780426,,538.0106587409973,
1592,0.031998004764318466,,3.240216392441653e-05,,0.11872366070747375,,0.24546405673027039,,538.3384041786194,
1593,0.008255872875452042,,0.00010220387775916606,,0.11942549049854279,,0.24258483946323395,,538.6654536724091,
1594,0.0881100445985794,,1.1345613529556431e-05,,0.12708385288715363,,0.27261078357696533,,538.9931855201721,
1595,0.10445703566074371,,8.129594789352268e-05,,0.11743155866861343,,0.2672636806964874,,539.3203756809235,
1596,-0.015674389898777008,,6.555244908668101e-05,,0.11272149533033371,,0.2565695345401764,,539.6477098464966,
1597,-0.025647154077887535,,7.488355913665146e-05,,0.11122171580791473,,0.24978284537792206,,539.9748356342316,
1598,0.15742236375808716,,8.54874451761134e-05,,0.11367618292570114,,0.25369033217430115,,540.3025870323181,
1599,0.006688808556646109,,7.496609759982675e-05,,0.11455541849136353,,0.23086239397525787,,540.6300692558289,
1600,0.038801390677690506,,0.00012868967314716429,,0.12176477909088135,,0.2501941919326782,,540.9575545787811,
1601,0.017250601202249527,,7.846783410059288e-05,,0.1280277669429779,,0.24423010647296906,,541.2843141555786,
1602,0.02243053913116455,,8.996971882879734e-05,,0.13051095604896545,,0.24196787178516388,,541.6121456623077,
1603,0.12646786868572235,,6.971193215576932e-05,,0.1302025467157364,,0.24957720935344696,,541.9393935203552,
1604,0.018389936536550522,,5.051961852586828e-05,,0.12201488018035889,,0.22901147603988647,,542.2665796279907,
1605,0.054838936775922775,,1.8338456357014365e-05,,0.11928381770849228,,0.2360038459300995,,542.5943531990051,
1606,0.07993695884943008,,3.3579890441615134e-05,,0.11784408986568451,,0.2378547489643097,,542.921359539032,
1607,0.06497960537672043,,3.9550290239276364e-05,,0.11648830026388168,,0.24443575739860535,,543.2484910488129,
1608,0.08951689302921295,,5.674815474776551e-05,,0.11825777590274811,,0.24443575739860535,,543.5759739875793,
1609,0.03286714106798172,,8.404489199165255e-05,,0.12154271453619003,,0.2557469308376312,,543.9031405448914,
1610,0.018978113308548927,,6.436085823224857e-05,,0.12200883775949478,,0.2471093237400055,,544.2304828166962,
1611,-0.015960147604346275,,3.6979399737901986e-05,,0.12140757590532303,,0.26479580998420715,,544.5578107833862,
1612,-0.040730319917201996,,4.5091404899721965e-05,,0.12810446321964264,,0.2695259153842926,,544.8851046562195,
1613,-0.10005492717027664,,8.131947106448933e-05,,0.12574636936187744,,0.26500147581100464,,545.2122581005096,
1614,-0.02746734581887722,,9.142312774201855e-05,,0.12074930220842361,,0.26273924112319946,,545.5393631458282,
1615,0.03831585869193077,,6.98576623108238e-05,,0.12384182959794998,,0.2652071416378021,,545.8668396472931,
1616,0.009843234904110432,,6.858372216811404e-05,,0.12910465896129608,,0.2730221152305603,,546.194009065628,
1617,0.03901367262005806,,6.59147190162912e-05,,0.12555944919586182,,0.26109397411346436,,546.5214145183563,
1618,0.113636814057827,,9.239248902304098e-05,,0.12763871252536774,,0.29255950450897217,,546.8486664295197,
1619,0.0011175083927810192,,0.00010653511708369479,,0.12159426510334015,,0.28165972232818604,,547.1763973236084,
1620,-0.04316316917538643,,4.0637045458424836e-05,,0.1237223818898201,,0.28762373328208923,,547.5041761398315,
1621,-0.10258615016937256,,0.00011423014802858233,,0.12460018694400787,,0.2524563670158386,,547.8315451145172,
1622,0.0208177138119936,,2.696486035347334e-06,,0.11998920142650604,,0.24464143812656403,,548.1588568687439,
1623,0.032928720116615295,,6.120866601122543e-05,,0.1143973097205162,,0.2489602416753769,,548.486013174057,
1624,0.10292308777570724,,3.47930435964372e-05,,0.10756760090589523,,0.2545129656791687,,548.8138728141785,
1625,-0.029160205274820328,,4.525346957962029e-05,,0.11539141088724136,,0.23497550189495087,,549.1407794952393,
1626,0.09029216319322586,,6.190081330714747e-05,,0.12082625925540924,,0.23908869922161102,,549.4676930904388,
1627,0.022439688444137573,,3.5331824619788677e-05,,0.10713309049606323,,0.2057722508907318,,549.7948634624481,
1628,0.03987440839409828,,6.551133265020326e-05,,0.11380888521671295,,0.2191007286310196,,550.1225190162659,
1629,0.00894194096326828,,6.283211405389011e-05,,0.11108364164829254,,0.21365083754062653,,550.4502279758453,
1630,-0.06996206939220428,,5.560758290812373e-05,,0.10767948627471924,,0.22290539741516113,,550.7775521278381,
1631,0.07375282049179077,,5.9774516557808965e-05,,0.10902733355760574,,0.21244259178638458,,551.1047158241272,
1632,-0.0018612903077155352,,1.776462704583537e-05,,0.09999571740627289,,0.20478187501430511,,551.4322283267975,
1633,-0.05181440711021423,,8.679994789417833e-05,,0.09567131102085114,,0.21401071548461914,,551.7594265937805,
1634,0.10762620717287064,,6.386341556208208e-05,,0.09169290959835052,,0.21169708669185638,,552.0869698524475,
1635,0.030437301844358444,,7.141764945117757e-05,,0.0936574637889862,,0.1997946798801422,,552.415144443512,
1636,0.027987752109766006,,8.576201071264222e-05,,0.09394964575767517,,0.20227846503257751,,552.7429702281952,
1637,-0.01983371004462242,,5.525851884158328e-05,,0.09477443248033524,,0.1987822949886322,,553.0719840526581,
1638,0.06328311562538147,,7.10927924956195e-05,,0.09871824830770493,,0.20885950326919556,,553.400768995285,
1639,-0.0033999918960034847,,9.97028109850362e-05,,0.10120810568332672,,0.20694127678871155,,553.7293367385864,
1640,0.05739494785666466,,3.018679672095459e-05,,0.09678409993648529,,0.19300800561904907,,554.0574300289154,
1641,-0.06316111236810684,,0.00010022717469837517,,0.10141243040561676,,0.19014470279216766,,555.1552646160126,
1642,0.019090816378593445,,2.1166222722968087e-05,,0.10016945004463196,,0.1860315501689911,,555.4835820198059,
1643,0.06301610171794891,,9.845377462625038e-06,,0.09516632556915283,,0.19158191978931427,,555.8111760616302,
1644,-0.00010790586384246126,,6.0387406847439706e-05,,0.100457102060318,,0.19837096333503723,,556.1394424438477,
1645,-0.08600062131881714,,4.3034036934841424e-05,,0.09710035473108292,,0.20207281410694122,,556.467127084732,
1646,0.038105662912130356,,5.37398736923933e-05,,0.10086358338594437,,0.19538654386997223,,556.7947397232056,
1647,0.008472989313304424,,9.634915477363393e-05,,0.11179792135953903,,0.20536088943481445,,557.1225128173828,
1648,0.016689935699105263,,5.810513175674714e-05,,0.10555734485387802,,0.21605508029460907,,557.4500632286072,
1649,0.0013817285653203726,,2.362100531172473e-05,,0.09620130062103271,,0.20967967808246613,,557.7775650024414,
1650,0.019723623991012573,,8.110034104902297e-05,,0.09825727343559265,,0.21297022700309753,,558.1053287982941,
1651,-0.07166317850351334,,6.702109385514632e-05,,0.09479240328073502,,0.2076231688261032,,558.4327213764191,
1652,-0.08765596896409988,,5.05907810293138e-05,,0.09448135644197464,,0.20638921856880188,,558.7601091861725,
1653,-0.006074128206819296,,3.877274502883665e-05,,0.09178812056779861,,0.21852296590805054,,559.0872910022736,
1654,-0.046556439250707626,,7.919791096355766e-05,,0.08935874700546265,,0.19652006030082703,,559.414909362793,
1655,0.06052059680223465,,6.112321716500446e-05,,0.09193893522024155,,0.2191399335861206,,559.7425980567932,
1656,0.018299059942364693,,9.010826033772901e-05,,0.09707974642515182,,0.19847139716148376,,560.0699729919434,
1657,0.008201449178159237,,7.404390635201707e-05,,0.09743928164243698,,0.2010420858860016,,560.3977046012878,
1658,0.09681377559900284,,3.7282257835613564e-05,,0.09528446197509766,,0.19775399565696716,,560.7249989509583,
1659,0.05625319853425026,,5.756029349868186e-05,,0.09237828105688095,,0.19795723259449005,,561.052197933197,
1660,-0.00866294838488102,,6.977438897592947e-05,,0.09603161364793777,,0.20001623034477234,,561.3796091079712,
1661,0.028603529557585716,,3.8677248085150495e-05,,0.08975253254175186,,0.20330436527729034,,561.7070636749268,
1662,0.10051307082176208,,8.120120037347078e-05,,0.0958598330616951,,0.20741748809814453,,562.0349667072296,
1663,-0.044482409954071045,,3.320125688333064e-05,,0.0983864888548851,,0.2150268256664276,,562.3624837398529,
1664,0.03824343532323837,,6.150324043119326e-05,,0.11065564304590225,,0.21646636724472046,,562.6901309490204,
1665,0.06665932387113571,,1.9670305846375413e-05,,0.10244438797235489,,0.1960035115480423,,563.0170917510986,
1666,-0.04387243092060089,,8.589342178311199e-05,,0.11350987106561661,,0.20721180737018585,,563.3449087142944,
1667,0.08641096949577332,,8.242675539804623e-05,,0.12506160140037537,,0.23353596031665802,,563.6722943782806,
1668,0.03002985566854477,,4.006408198620193e-05,,0.11472109705209732,,0.2248983532190323,,564.0001647472382,
1669,0.025792134925723076,,7.430009281961247e-05,,0.10556407272815704,,0.21348439157009125,,564.3273160457611,
1670,-0.026731237769126892,,4.5186017814558e-05,,0.10956217348575592,,0.20515528321266174,,564.6553919315338,
1671,0.02829195000231266,,5.321208300301805e-05,,0.10267576575279236,,0.21060514450073242,,564.9825239181519,
1672,-0.028342360630631447,,3.804338484769687e-05,,0.10070168226957321,,0.22736623883247375,,565.309713602066,
1673,0.01984035223722458,,3.9694754377705976e-05,,0.09876026958227158,,0.22407570481300354,,565.6371920108795,
1674,-0.009313848800957203,,3.9377639041049406e-05,,0.09231217205524445,,0.213998481631279,,565.9644663333893,
1675,-0.11304038763046265,,6.551932165166363e-05,,0.09332524240016937,,0.19795966148376465,,566.2922205924988,
1676,-0.007180333137512207,,9.241396037396044e-05,,0.09993725270032883,,0.20741988718509674,,566.61985206604,
1677,0.03788308426737785,,9.550178947392851e-05,,0.09834010154008865,,0.20310109853744507,,566.9473910331726,
1678,0.0036848329473286867,,5.988294287817553e-05,,0.11786015331745148,,0.2140009105205536,,567.2748219966888,
1679,0.06726790219545364,,3.6684286897070706e-05,,0.10056018084287643,,0.21256132423877716,,567.6020746231079,
1680,-0.029047766700387,,6.590541306650266e-05,,0.10368527472019196,,0.213589608669281,,567.9294192790985,
1681,0.10593097656965256,,1.1070694199588615e-05,,0.09887266159057617,,0.2191440910100937,,568.2575118541718,
1682,-0.010678453370928764,,3.8224985473789275e-05,,0.09772703796625137,,0.2106350213289261,,568.585727930069,
1683,0.023688333109021187,,9.560697799315676e-05,,0.10944032669067383,,0.2154405117034912,,568.9131252765656,
1684,0.013941915705800056,,6.150255649117753e-05,,0.10356836766004562,,0.21873103082180023,,569.2402834892273,
1685,0.011588327586650848,,5.45671719009988e-05,,0.09785141050815582,,0.21163760125637054,,569.5674800872803,
1686,0.0003472041862551123,,8.892425103113055e-05,,0.12392798066139221,,0.21235565841197968,,569.89497590065,
1687,-0.0064305877313017845,,0.0001126282149925828,,0.1266907900571823,,0.20556898415088654,,570.222341299057,
1688,-0.06597641110420227,,8.947932656155899e-05,,0.12559212744235992,,0.20865383744239807,,570.5500826835632,
1689,-0.0784890428185463,,0.00012126654473831877,,0.1395975798368454,,0.21339888870716095,,570.877313375473,
1690,-0.03781777620315552,,7.380808528978378e-05,,0.11409621685743332,,0.2018945962190628,,571.2045252323151,
1691,-0.012141120620071888,,9.2582922661677e-05,,0.11791084706783295,,0.197357639670372,,571.5318596363068,
1692,-0.06006212532520294,,4.378855010145344e-05,,0.1110348328948021,,0.19795966148376465,,571.8591275215149,
1693,-0.02654804103076458,,7.838042074581608e-05,,0.10883191972970963,,0.2121499925851822,,572.186897277832,
1694,0.026218680664896965,,6.481077434727922e-05,,0.10255590081214905,,0.20310109853744507,,572.5143959522247,
1695,-0.013639898039400578,,0.00010942765220534056,,0.11185430735349655,,0.20408613979816437,,572.8420445919037,
1696,0.08827991038560867,,8.112566138152033e-05,,0.10291335731744766,,0.22860433161258698,,573.1694869995117,
1697,0.013012589886784554,,6.364857108565047e-05,,0.1005399152636528,,0.23017245531082153,,573.4968390464783,
1698,-0.08296279609203339,,0.0001361836475552991,,0.11449571698904037,,0.20188212394714355,,573.824625492096,
1699,0.0400286540389061,,9.14858901523985e-05,,0.1114540845155716,,0.20737022161483765,,574.1521770954132,
1700,-0.016376346349716187,,6.031569864717312e-05,,0.10645075142383575,,0.2065700888633728,,574.4797217845917,
1701,0.008949763141572475,,8.13374063000083e-05,,0.12001422047615051,,0.22839687764644623,,574.8071749210358,
1702,0.04780520498752594,,7.83127179602161e-05,,0.1052638366818428,,0.21482351422309875,,575.1361951828003,
1703,0.012532002292573452,,8.644651097711176e-05,,0.09961993992328644,,0.19776897132396698,,575.4636387825012,
1704,0.02523108385503292,,8.050560427363962e-05,,0.1029859334230423,,0.20393867790699005,,575.7910966873169,
1705,-0.02818782813847065,,0.00012194336159154773,,0.12015142291784286,,0.22304977476596832,,576.1192812919617,
1706,0.012095260433852673,,6.283551920205355e-05,,0.11229560524225235,,0.2172914296388626,,576.4478735923767,
1707,-0.06257635354995728,,7.886533421697095e-05,,0.10322794318199158,,0.2228441685438156,,576.7753295898438,
1708,0.04272817447781563,,6.262357783271e-05,,0.10077058523893356,,0.21050475537776947,,577.1031007766724,
1709,0.007164570968598127,,0.00010944680980173871,,0.1017070934176445,,0.21708576381206512,,577.4305396080017,
1710,0.012699629180133343,,6.947013753233477e-05,,0.11607973277568817,,0.2323044091463089,,577.758190870285,
1711,0.08857839554548264,,2.485997902113013e-05,,0.10185888409614563,,0.21790839731693268,,578.0860085487366,
1712,-0.03233078122138977,,6.86712737660855e-05,,0.11000373214483261,,0.22181589901447296,,578.4137508869171,
1713,-0.03703613206744194,,9.338805102743208e-05,,0.12302008271217346,,0.23312701284885406,,578.7409064769745,
1714,-0.03627829626202583,,6.333723285933957e-05,,0.11773475259542465,,0.22901389002799988,,579.0687222480774,
1715,0.03325212001800537,,5.506982051883824e-05,,0.10476982593536377,,0.221404567360878,,579.3964331150055,
1716,-0.03438620641827583,,6.472408858826384e-05,,0.095973901450634,,0.21071040630340576,,579.7237184047699,
1717,0.0034145591780543327,,7.502930202463176e-06,,0.08908534049987793,,0.1969313770532608,,580.0514633655548,
1718,0.03165707364678383,,3.8472651795018464e-05,,0.09311208128929138,,0.20166148245334625,,580.3792855739594,
1719,-0.014226225204765797,,7.187467417679727e-05,,0.09185205399990082,,0.2174970954656601,,581.4788708686829,
1720,-0.03856514021754265,,8.355454338015988e-05,,0.09888573735952377,,0.22901389002799988,,581.8066940307617,
1721,0.07721482962369919,,4.857398016611114e-05,,0.09861075133085251,,0.23107045888900757,,582.134149312973,
1722,-0.0508916936814785,,4.733526657219045e-05,,0.09505509585142136,,0.21790839731693268,,582.4613075256348,
1723,0.0011837159981951118,,5.911209882469848e-05,,0.09491769224405289,,0.2195536494255066,,582.7888684272766,
1724,-0.12458253651857376,,0.0001071095175575465,,0.10082606226205826,,0.2228441685438156,,583.1172482967377,
1725,0.038463156670331955,,9.525066707283258e-05,,0.0976264476776123,,0.21050475537776947,,583.4446678161621,
1726,0.023477010428905487,,7.340403681155294e-05,,0.09733954817056656,,0.20783120393753052,,583.7719030380249,
1727,-0.11472009122371674,,8.141867874655873e-05,,0.10116622596979141,,0.21029908955097198,,584.0997602939606,
1728,-0.021638967096805573,,3.3916756365215406e-05,,0.10064064711332321,,0.20865383744239807,,584.4283082485199,
1729,0.008646354079246521,,5.609258005279116e-05,,0.10328049957752228,,0.20104451477527618,,584.7555940151215,
1730,-0.06182284653186798,,0.00017048168228939176,,0.1221594586968422,,0.2121649533510208,,585.08296251297,
1731,0.008030720055103302,,8.586343028582633e-05,,0.10281442105770111,,0.22592902183532715,,585.4100761413574,
1732,0.0988030955195427,,5.265029540169053e-05,,0.10185929387807846,,0.21523486077785492,,585.7374384403229,
1733,0.0018463134765625,,6.48047644062899e-05,,0.09290953725576401,,0.215851828455925,,586.0654995441437,
1734,-0.0026712261606007814,,5.3942105296300724e-05,,0.08992871642112732,,0.2286025732755661,,586.3927381038666,
1735,0.007392210885882378,,5.680182221112773e-05,,0.09198297560214996,,0.23127610981464386,,586.7202587127686,
1736,0.014261707663536072,,9.371822670800611e-05,,0.0966787189245224,,0.22819125652313232,,587.048225402832,
1737,0.018058989197015762,,8.539134432794526e-05,,0.09708155691623688,,0.22531205415725708,,587.375661611557,
1738,0.04564507678151131,,5.578871787292883e-05,,0.09005913883447647,,0.2177027463912964,,587.7034068107605,
1739,0.028966784477233887,,5.696067455573939e-05,,0.08872044086456299,,0.21811406314373016,,588.0310595035553,
1740,-0.004526119213551283,,9.419710113434121e-05,,0.09789741039276123,,0.24032503366470337,,588.3586604595184,
1741,-0.03712661564350128,,0.00011344741506036371,,0.09946389496326447,,0.23909108340740204,,588.6865229606628,
1742,-0.014720010571181774,,4.617584636434913e-05,,0.08642523735761642,,0.22921954095363617,,589.0138020515442,
1743,0.08727439492940903,,5.0764654588419944e-05,,0.08931034803390503,,0.2251063883304596,,589.3417861461639,
1744,-0.01801702193915844,,6.336153455777094e-05,,0.09188437461853027,,0.22222720086574554,,589.6694300174713,
1745,-0.010999560356140137,,9.900092118186876e-05,,0.10968992859125137,,0.24258725345134735,,589.9967310428619,
1746,0.0825088769197464,,4.6562752686440945e-05,,0.1000048890709877,,0.21071040630340576,,590.3238604068756,
1747,-0.016849109902977943,,9.619024058338255e-05,,0.09571561962366104,,0.20495200157165527,,590.6514115333557,
1748,0.0198499858379364,,5.985104507999495e-05,,0.09521590918302536,,0.20042754709720612,,590.9793126583099,
1749,-0.04565268009901047,,5.6480195780750364e-05,,0.09964222460985184,,0.2045406997203827,,591.3070683479309,
1750,-0.013987192884087563,,0.00011456356878625229,,0.10375986248254776,,0.20844817161560059,,591.6340572834015,
1751,0.01891040988266468,,0.0001037396359606646,,0.1006099134683609,,0.20392373204231262,,591.961523771286,
1752,-0.016210345551371574,,6.14196906099096e-05,,0.10023868829011917,,0.19960491359233856,,592.2889482975006,
1753,0.03577820584177971,,0.0001008318504318595,,0.1011071503162384,,0.20865383744239807,,592.6164448261261,
1754,0.09616760164499283,,5.717447857023217e-05,,0.09945561736822128,,0.19795966148376465,,592.9435062408447,
1755,0.026329437270760536,,6.783670687582344e-05,,0.10056298226118088,,0.1948748081922531,,593.2713623046875,
1756,-0.04273936524987221,,5.9833171690115705e-05,,0.09798794239759445,,0.20145584642887115,,593.5991570949554,
1757,-0.011660551652312279,,3.191476207575761e-05,,0.09287059307098389,,0.19549177587032318,,593.9266817569733,
1758,-0.02983321063220501,,7.500211359001696e-05,,0.09566672891378403,,0.20598028600215912,,594.2537693977356,
1759,-0.02001376636326313,,4.410236579133198e-05,,0.09928642213344574,,0.21317829191684723,,594.5811960697174,
1760,-0.11189873516559601,,0.00019392800459172577,,0.1391572654247284,,0.252870112657547,,594.9084961414337,
1761,0.011372246779501438,,7.894659938756377e-05,,0.13438694179058075,,0.2545153796672821,,595.2359886169434,
1762,0.1058206558227539,,7.15510977897793e-05,,0.13977757096290588,,0.25389838218688965,,595.5633118152618,
1763,0.041745785623788834,,3.36337361659389e-05,,0.11933746188879013,,0.22757427394390106,,595.8911595344543,
1764,0.14444997906684875,,8.01177739049308e-05,,0.11208638548851013,,0.22037628293037415,,596.21919465065,
1765,-0.028922298923134804,,5.026624785386957e-05,,0.1045062392950058,,0.2193480134010315,,596.5465152263641,
1766,-0.015402030199766159,,6.463472527684644e-05,,0.10153365135192871,,0.22078759968280792,,596.8733730316162,
1767,-0.009260191582143307,,5.414808038040064e-05,,0.1038815900683403,,0.21873103082180023,,597.2013916969299,
1768,0.06730499863624573,,0.00010648617899278179,,0.11163526773452759,,0.23950240015983582,,597.5287947654724,
1769,0.03601114824414253,,9.728164877742529e-05,,0.11213310062885284,,0.2362118810415268,,597.8558664321899,
1770,0.0944838672876358,,7.774477853672579e-05,,0.10796579718589783,,0.22963085770606995,,598.1833245754242,
1771,0.07369743287563324,,3.5733417462324724e-05,,0.10576704889535904,,0.22346115112304688,,598.5110831260681,
1772,-0.03368694707751274,,0.00012690620496869087,,0.10758908092975616,,0.23333267867565155,,598.8394215106964,
1773,-0.054449956864118576,,4.003696813015267e-05,,0.1032392755150795,,0.22243286669254303,,599.1671147346497,
1774,-0.029894083738327026,,7.036184979369864e-05,,0.10942510515451431,,0.232510045170784,,599.4945948123932,
1775,0.03856100142002106,,5.4972082580206916e-05,,0.10841770470142365,,0.23312701284885406,,599.8229494094849,
1776,-0.0056643434800207615,,5.774674718850292e-05,,0.10519499331712723,,0.21893668174743652,,600.1509191989899,
1777,-0.056090958416461945,,4.689444540417753e-05,,0.10477713495492935,,0.21276697516441345,,600.47820353508,
1778,0.044100966304540634,,4.0570237615611404e-05,,0.11189866811037064,,0.21235565841197968,,600.8060998916626,
1779,0.058444347232580185,,4.958306817570701e-05,,0.10492993891239166,,0.2119443565607071,,601.1338231563568,
1780,-0.016369374468922615,,7.531318988185376e-05,,0.10227950662374496,,0.20947647094726562,,601.4615466594696,
1781,0.036490652710199356,,0.00011410418665036559,,0.10829813033342361,,0.2251063883304596,,601.7886762619019,
1782,0.05624615401029587,,6.99266092851758e-05,,0.11627885699272156,,0.21461787819862366,,602.1162676811218,
1783,0.04337296262383461,,2.837159081536811e-05,,0.11479906737804413,,0.22366680204868317,,602.4435546398163,
1784,-0.03641486540436745,,2.1749092411482707e-05,,0.11974028497934341,,0.24320422112941742,,602.7710101604462,
1785,-0.023491472005844116,,9.12701289053075e-05,,0.11436743289232254,,0.20927080512046814,,603.098699092865,
1786,0.10825379937887192,,8.159840217558667e-05,,0.12549878656864166,,0.2172914296388626,,603.4258921146393,
1787,-0.03559074178338051,,7.43760319892317e-05,,0.12241300940513611,,0.2339496612548828,,603.7531363964081,
1788,0.06262146681547165,,5.3511732403421775e-05,,0.11289358139038086,,0.23004215955734253,,604.0807435512543,
1789,-0.03220338374376297,,0.0001079606226994656,,0.11635374277830124,,0.23909108340740204,,604.4081225395203,
1790,-0.06221458315849304,,7.715648098383099e-05,,0.10856952518224716,,0.2454664409160614,,604.7351286411285,
1791,-0.050231680274009705,,3.715735147125088e-05,,0.11195041984319687,,0.2378571480512619,,605.0631713867188,
1792,0.08056893944740295,,7.819889287929982e-05,,0.13210146129131317,,0.24484947323799133,,605.3909528255463,
1793,0.0018210220150649548,,5.167683775653131e-05,,0.1221272423863411,,0.23847411572933197,,605.7183861732483,
1794,-0.03499123081564903,,4.990201341570355e-05,,0.11985204368829727,,0.24464382231235504,,606.0458717346191,
1795,-0.02261742576956749,,0.00010610295430524275,,0.1270567625761032,,0.25760021805763245,,606.3734440803528,
1796,0.10419932007789612,,7.031272980384529e-05,,0.11436428129673004,,0.24690605700016022,,606.7012755870819,
1797,0.04239378869533539,,3.490414746920578e-05,,0.11270008981227875,,0.23374399542808533,,607.802374124527,
1798,0.049423567950725555,,7.056311733322218e-05,,0.11265747249126434,,0.2399137020111084,,608.1296768188477,
1799,0.06746712327003479,,7.125799311324954e-05,,0.11303337663412094,,0.2304534912109375,,608.4571416378021,
1800,-0.004045099951326847,,0.00010007085802499205,,0.10656871646642685,,0.2232554852962494,,608.7842419147491,
1801,-0.0069254254922270775,,9.617596515454352e-05,,0.11623869836330414,,0.23333267867565155,,609.1120026111603,
1802,-0.004661683924496174,,5.7266548537882045e-05,,0.10551618784666061,,0.2249007523059845,,609.4394445419312,
1803,-0.047067124396562576,,0.00010963393287966028,,0.1307206004858017,,0.2571888864040375,,609.7668447494507,
1804,-0.008664204739034176,,6.294201739365235e-05,,0.11592589318752289,,0.22798560559749603,,610.0945892333984,
1805,-0.0718517079949379,,7.91370912338607e-05,,0.13898707926273346,,0.2438211888074875,,610.4225327968597,
1806,-0.020452840253710747,,7.815958088031039e-05,,0.13263458013534546,,0.25040221214294434,,610.7500185966492,
1807,0.003142100526019931,,2.782523188216146e-05,,0.12318240851163864,,0.23909108340740204,,611.0770792961121,
1808,0.06420457363128662,,4.791847459273413e-05,,0.11429822444915771,,0.22777993977069855,,611.4044919013977,
1809,0.11726663261651993,,7.805913628544658e-05,,0.11044482886791229,,0.2265460044145584,,611.7323322296143,
1810,0.05493985861539841,,5.6777571444399655e-05,,0.11416719108819962,,0.221404567360878,,612.0602309703827,
1811,0.04237237945199013,,3.901686068275012e-05,,0.11914978176355362,,0.21790839731693268,,612.3876211643219,
1812,-0.040495216846466064,,7.922971417428926e-05,,0.12107203155755997,,0.21420657634735107,,612.7148251533508,
1813,0.03672199323773384,,2.4674140149727464e-05,,0.1162949651479721,,0.22161023318767548,,613.0425541400909,
1814,0.03611404076218605,,6.910656520631164e-05,,0.12577563524246216,,0.22572337090969086,,613.3701853752136,
1815,0.04769379645586014,,6.104275234974921e-05,,0.12388883531093597,,0.23374399542808533,,613.6975202560425,
1816,-0.042658787220716476,,6.488357757916674e-05,,0.12296447157859802,,0.2456721067428589,,614.0253462791443,
1817,-0.0814909040927887,,6.400915299309418e-05,,0.12050069123506546,,0.23271571099758148,,614.3521564006805,
1818,-0.07105850428342819,,9.559464524500072e-05,,0.11316612362861633,,0.22634033858776093,,614.6796765327454,
1819,0.04954984039068222,,5.5333755881292745e-05,,0.11067339777946472,,0.22716297209262848,,615.0067963600159,
1820,-0.01630665734410286,,2.2004540369380265e-05,,0.10454519838094711,,0.2306591421365738,,615.3341362476349,
1821,-0.04565278813242912,,9.006421896629035e-05,,0.1043897271156311,,0.23826844990253448,,615.6613962650299,
1822,0.0030841112602502108,,5.2731458708876744e-05,,0.10800769925117493,,0.2267516702413559,,615.9893794059753,
1823,-0.04670003429055214,,6.775578367523849e-05,,0.10648011416196823,,0.23641753196716309,,616.3168840408325,
1824,0.03554712235927582,,6.258352368604392e-05,,0.10430151224136353,,0.23867976665496826,,616.6442728042603,
1825,0.008728725835680962,,0.00010811429092427716,,0.10838062316179276,,0.23682884871959686,,616.9720122814178,
1826,0.020647376775741577,,9.319962555309758e-05,,0.10641878098249435,,0.22716297209262848,,617.2993140220642,
1827,0.04556729272007942,,0.00013406341895461082,,0.10905447602272034,,0.2232554852962494,,617.6268734931946,
1828,-0.05812313035130501,,7.805959467077628e-05,,0.10646175593137741,,0.23847411572933197,,617.9541430473328,
1829,0.058583345264196396,,9.528872033115476e-05,,0.1058172732591629,,0.2339496612548828,,618.2816829681396,
1830,0.039186738431453705,,4.674462616094388e-05,,0.10340376943349838,,0.2137952744960785,,618.6090109348297,
1831,-0.008740697056055069,,4.64991717308294e-05,,0.10173550248146057,,0.20495200157165527,,618.9366102218628,
1832,-0.011350278742611408,,3.69052795576863e-05,,0.09814299643039703,,0.20351240038871765,,619.2640671730042,
1833,-0.0009306025458499789,,4.822169285034761e-05,,0.10036955773830414,,0.20844817161560059,,619.591649055481,
1834,-0.02693905681371689,,0.00011322597856633365,,0.12007398903369904,,0.22326529026031494,,619.9193506240845,
1835,0.09333741664886475,,4.174347850494087e-05,,0.1048334464430809,,0.19981057941913605,,620.2462129592896,
1836,-0.013511309400200844,,5.135187893756665e-05,,0.10054497420787811,,0.1971370279788971,,620.5734219551086,
1837,0.11840920895338058,,2.2906329832039773e-05,,0.0919649749994278,,0.19281822443008423,,620.9008891582489,
1838,-0.021084241569042206,,1.5059832549013663e-05,,0.08899843692779541,,0.1823297142982483,,621.2283074855804,
1839,-0.003786335000768304,,3.2431311410618946e-05,,0.08876548707485199,,0.1950804740190506,,621.5556054115295,
1840,0.013110055588185787,,7.267235196195543e-05,,0.0957416445016861,,0.19446349143981934,,621.883386850357,
1841,0.017217040061950684,,4.7996647481340915e-05,,0.09254080802202225,,0.19261258840560913,,622.2113780975342,
1842,-0.008729812689125538,,3.774814467760734e-05,,0.09339949488639832,,0.20023171603679657,,622.5392479896545,
1843,0.0034736727830022573,,6.360076076816767e-05,,0.09676600247621536,,0.19117297232151031,,622.866322517395,
1844,0.01801573671400547,,2.0692623365903273e-05,,0.08778921514749527,,0.20577463507652283,,623.1938171386719,
1845,-0.022227926179766655,,4.9588219553697854e-05,,0.08575096726417542,,0.21605749428272247,,623.5213937759399,
1846,0.002954468596726656,,9.018441778607666e-05,,0.09163593500852585,,0.22798560559749603,,623.8490927219391,
1847,0.020818185061216354,,3.0486220566672273e-05,,0.0909091979265213,,0.20351240038871765,,624.1764669418335,
1848,0.012156320735812187,,3.50897062162403e-05,,0.08972392976284027,,0.20351240038871765,,624.504236459732,
1849,0.08709201961755753,,4.4950840674573556e-05,,0.08532494306564331,,0.19844983518123627,,624.8312699794769,
1850,0.028054973110556602,,3.4075808798661456e-05,,0.08466411381959915,,0.19754835963249207,,625.1586637496948,
1851,-0.019957775250077248,,5.674034764524549e-05,,0.08520273119211197,,0.2063916176557541,,625.4860892295837,
1852,0.03971678763628006,,4.32615852332674e-05,,0.0906197652220726,,0.1858258992433548,,625.8140532970428,
1853,0.0044218203984200954,,3.578387259040028e-05,,0.09213121235370636,,0.2008388489484787,,626.1416871547699,
1854,-0.04481049254536629,,5.95002384216059e-05,,0.09088101983070374,,0.2154405117034912,,626.4690775871277,
1855,0.042056936770677567,,8.378177881240845e-05,,0.09055108577013016,,0.20721423625946045,,626.7961976528168,
1856,-0.0481882281601429,,8.077958773355931e-05,,0.08770912140607834,,0.21050475537776947,,627.1232326030731,
1857,-0.015319833531975746,,5.2780054829781875e-05,,0.08601392060518265,,0.2121499925851822,,627.4503998756409,
1858,0.03856015205383301,,8.432016329606995e-06,,0.08789125829935074,,0.18459196388721466,,627.7785711288452,
1859,-0.05441923439502716,,6.386525637935847e-05,,0.08503399044275284,,0.20042754709720612,,628.1060087680817,
1860,-0.0005141544388607144,,9.705879347166047e-05,,0.08996579796075821,,0.208036869764328,,628.4334509372711,
1861,0.042146824300289154,,5.4559237469220534e-05,,0.08412807434797287,,0.19590307772159576,,628.7606384754181,
1862,0.006517989560961723,,4.7570127208018675e-05,,0.08340558409690857,,0.19569744169712067,,629.0884277820587,
1863,-0.09710022807121277,,5.684114876203239e-05,,0.08957292139530182,,0.2119443565607071,,629.4157299995422,
1864,0.09134804457426071,,0.00011558874393813312,,0.08148787915706635,,0.19631440937519073,,629.7431726455688,
1865,-0.033503592014312744,,7.01123644830659e-05,,0.08870269358158112,,0.21523486077785492,,630.0706844329834,
1866,-0.0020403205417096615,,2.451611180731561e-05,,0.08011426031589508,,0.20474635064601898,,630.3983204364777,
1867,0.015710430219769478,,6.555220170412213e-05,,0.07950010895729065,,0.20927080512046814,,630.7254362106323,
1868,-0.05568099021911621,,3.7597732443828136e-05,,0.08015599101781845,,0.21071040630340576,,631.0539398193359,
1869,0.0634847953915596,,4.366194116300903e-05,,0.0777367651462555,,0.2006332129240036,,631.3804304599762,
1870,-0.023449517786502838,,3.337789166835137e-05,,0.07679031044244766,,0.2063916176557541,,631.7080745697021,
1871,0.04530330374836922,,4.93517036375124e-05,,0.0759013369679451,,0.19795966148376465,,632.0358204841614,
1872,-0.02332378551363945,,3.1767634936841205e-05,,0.08005218207836151,,0.20207281410694122,,632.363507270813,
1873,0.038739901036024094,,6.063434557290748e-05,,0.09206078201532364,,0.20906513929367065,,632.6909203529358,
1874,-0.0029515265487134457,,4.053178054164164e-05,,0.0871386006474495,,0.1934351921081543,,633.0185203552246,
1875,0.007908179424703121,,9.264326217817143e-05,,0.08490107208490372,,0.20865383744239807,,633.3461973667145,
1876,0.027938732877373695,,2.866882277885452e-05,,0.08711101859807968,,0.2195536494255066,,634.4456744194031,
1877,-0.04876096546649933,,5.246626096777618e-05,,0.08973148465156555,,0.2249007523059845,,634.7730541229248,
1878,0.0146973030641675,,4.000401168013923e-05,,0.08524185419082642,,0.21153302490711212,,635.100869178772,
1879,0.019187597557902336,,7.023399666650221e-05,,0.088548444211483,,0.22346115112304688,,635.4283328056335,
1880,0.0554252453148365,,6.289051088970155e-05,,0.08057988435029984,,0.21029908955097198,,635.7553853988647,
1881,0.02361413836479187,,0.00010229873441858217,,0.08406095206737518,,0.21235565841197968,,636.0833587646484,
1882,-0.011627568863332272,,6.11449868301861e-05,,0.09137997031211853,,0.2100934386253357,,636.4109764099121,
1883,0.04137652739882469,,8.243698539445177e-05,,0.09116814285516739,,0.20073778927326202,,636.7393765449524,
1884,0.032698724418878555,,3.679143264889717e-05,,0.08382170647382736,,0.18993903696537018,,637.0667934417725,
1885,0.013221361674368382,,5.138366759638302e-05,,0.08245936781167984,,0.20186714828014374,,637.3947265148163,
1886,0.043085385113954544,,4.3798936530947685e-05,,0.08519447594881058,,0.22078759968280792,,637.7221596240997,
1887,0.1051345244050026,,5.386575503507629e-05,,0.08059950172901154,,0.2006332129240036,,638.0499975681305,
1888,0.05928926169872284,,2.0871433662250638e-05,,0.08380613476037979,,0.20371806621551514,,638.3778057098389,
1889,0.033158160746097565,,8.025491115404293e-05,,0.08594405651092529,,0.20330676436424255,,638.7058081626892,
1890,0.03544297441840172,,3.510483293212019e-05,,0.08388201147317886,,0.19397680461406708,,639.0335621833801,
1891,-0.02157444879412651,,0.00011873689800268039,,0.10422957688570023,,0.1967274695634842,,639.3603558540344,
1892,0.0667714774608612,,3.398962871870026e-05,,0.10010842978954315,,0.21451681852340698,,639.6887345314026,
1893,0.018511362373828888,,3.238333738408983e-05,,0.09801306575536728,,0.20760159194469452,,640.0161855220795,
1894,-0.037590548396110535,,3.981269765063189e-05,,0.09058929979801178,,0.20361697673797607,,640.3450009822845,
1895,-0.1082754135131836,,4.819553214474581e-05,,0.08852402120828629,,0.20158611238002777,,640.6716275215149,
1896,-0.026222795248031616,,8.493275527143851e-05,,0.0902424231171608,,0.19816532731056213,,640.9987030029297,
1897,-0.009762735106050968,,7.82887073000893e-05,,0.09483056515455246,,0.20122620463371277,,641.3259994983673,
1898,-0.015233268029987812,,3.634023232734762e-05,,0.09040039032697678,,0.20130333304405212,,641.6535143852234,
1899,0.11096946150064468,,3.955533975386061e-05,,0.08853168785572052,,0.21461963653564453,,641.9810931682587,
1900,-0.08831916749477386,,4.9224458052776754e-05,,0.09103777259588242,,0.207087442278862,,642.3095700740814,
1901,0.026674842461943626,,6.308434240054339e-05,,0.09726856648921967,,0.20166148245334625,,642.6370844841003,
1902,0.02764764241874218,,4.167542647337541e-05,,0.09189330786466599,,0.22055798768997192,,642.9643342494965,
1903,-0.003297027200460434,,4.0612780139781535e-05,,0.08924773335456848,,0.2158021628856659,,643.2916741371155,
1904,0.02143370546400547,,8.815867477096617e-05,,0.09804198145866394,,0.21091605722904205,,643.6195974349976,
1905,-0.031354330480098724,,5.2332870836835355e-05,,0.0914832204580307,,0.20577463507652283,,643.9472868442535,
1906,-0.03848052769899368,,7.747461495455354e-05,,0.09628889709711075,,0.21708576381206512,,644.274521112442,
1907,0.008762168698012829,,6.185944221215323e-05,,0.0819435864686966,,0.20865383744239807,,644.601793050766,
1908,0.038716379553079605,,4.7467314288951457e-05,,0.07576625794172287,,0.19531358778476715,,644.9293217658997,
1909,-0.012006375938653946,,9.44962739595212e-05,,0.09661193192005157,,0.20906513929367065,,645.2573637962341,
1910,0.041784778237342834,,2.7669746486935765e-05,,0.08116703480482101,,0.1913786381483078,,645.5846982002258,
1911,-0.011650304310023785,,6.881519948365167e-05,,0.08310254663228989,,0.19199560582637787,,645.9121441841125,
1912,0.02284342795610428,,4.896738028037362e-05,,0.07628558576107025,,0.19865550100803375,,646.2400665283203,
1913,-0.010383586399257183,,3.694888073368929e-05,,0.08469559997320175,,0.19610874354839325,,646.5672676563263,
1914,0.015183553099632263,,7.26253492757678e-05,,0.08562643826007843,,0.2093612402677536,,646.8947279453278,
1915,-0.015863237902522087,,5.346425314201042e-05,,0.08239094167947769,,0.20977254211902618,,647.2226493358612,
1916,0.0806826651096344,,5.536300886888057e-05,,0.08669237792491913,,0.22559818625450134,,647.5502994060516,
1917,-0.0029725516214966774,,5.305186641635373e-05,,0.0882493332028389,,0.23659923672676086,,647.8786299228668,
1918,0.02143530361354351,,2.1218140318524092e-05,,0.08471393585205078,,0.21644484996795654,,648.2080235481262,
1919,0.013884439133107662,,4.1332736145704985e-05,,0.08721397817134857,,0.23127464950084686,,648.5349824428558,
1920,-0.028840722516179085,,7.377425936283544e-05,,0.0934971272945404,,0.2422933727502823,,648.8623871803284,
1921,-0.032154615968465805,,4.8963742301566526e-05,,0.08201659470796585,,0.22870473563671112,,649.1901969909668,
1922,0.022291211411356926,,3.659202775452286e-05,,0.08387371152639389,,0.20924684405326843,,649.5177550315857,
1923,0.008217967115342617,,4.252423605066724e-05,,0.0898803323507309,,0.21317829191684723,,649.8460204601288,
1924,0.002036686986684799,,5.314332156558521e-05,,0.08579637855291367,,0.20844817161560059,,650.1732473373413,
1925,0.0562453456223011,,2.9294787964317948e-05,,0.08413860946893692,,0.20598028600215912,,650.5009253025055,
1926,0.008112426847219467,,5.652368054143153e-05,,0.07805273681879044,,0.19755010306835175,,650.8284955024719,
1927,0.034255027770996094,,5.735685772378929e-05,,0.08667764067649841,,0.19775575399398804,,651.1569502353668,
1928,-0.01912478730082512,,2.6931056709145196e-05,,0.08931136131286621,,0.20582778751850128,,651.4842970371246,
1929,-0.0006849122000858188,,5.2275903726695105e-05,,0.08284272998571396,,0.19184312224388123,,651.8111174106598,
1930,-0.019708838313817978,,5.466529182740487e-05,,0.08487840741872787,,0.19837096333503723,,652.1390883922577,
1931,0.029816459864377975,,6.457168638007715e-05,,0.0871652290225029,,0.20104451477527618,,652.4673452377319,
1932,0.009286373853683472,,4.57898058812134e-05,,0.08919490873813629,,0.1969313770532608,,652.7957644462585,
1933,0.026649605482816696,,4.83503463328816e-05,,0.09050505608320236,,0.19734269380569458,,653.1232116222382,
1934,0.025499491021037102,,4.675838863477111e-05,,0.08918847143650055,,0.19281822443008423,,653.4512276649475,
1935,-0.024383438751101494,,5.1547693146858364e-05,,0.09101459383964539,,0.19716449081897736,,653.7789554595947,
1936,0.00749253248795867,,3.428476702538319e-05,,0.08649387955665588,,0.20387405157089233,,654.1067199707031,
1937,-0.012930106371641159,,2.8194188416819088e-05,,0.0775730088353157,,0.19850125908851624,,654.4343826770782,
1938,0.001438569976016879,,2.997105366375763e-05,,0.08735833317041397,,0.19425784051418304,,654.7617723941803,
1939,0.06370609253644943,,5.1128452469129115e-05,,0.07741176337003708,,0.2006092369556427,,655.0905437469482,
1940,-0.039161719381809235,,5.43727983313147e-05,,0.08098039776086807,,0.1874711513519287,,655.4165799617767,
1941,-0.021712495014071465,,4.690645801019855e-05,,0.08037742227315903,,0.17826975882053375,,655.7444317340851,
1942,-0.06787685304880142,,4.456898386706598e-05,,0.07968024164438248,,0.18438629806041718,,656.0727627277374,
1943,0.04941971227526665,,4.991738387616351e-05,,0.08451434969902039,,0.18130318820476532,,656.3991060256958,
1944,0.03603538125753403,,2.7515430701896548e-05,,0.08578917384147644,,0.18161167204380035,,656.7274081707001,
1945,0.054960958659648895,,5.605256592389196e-05,,0.0817514955997467,,0.17796127498149872,,657.0545761585236,
1946,0.010740888305008411,,6.12940639257431e-05,,0.08869472146034241,,0.16875635087490082,,657.3820383548737,
1947,0.0021386086009442806,,2.6618548872647807e-05,,0.07950744777917862,,0.18032631278038025,,657.709000825882,
1948,-0.04262032359838486,,3.372696664882824e-05,,0.08494766801595688,,0.18775568902492523,,658.0372042655945,
1949,0.08424793928861618,,6.722505349898711e-05,,0.0838279277086258,,0.18310268223285675,,658.3645303249359,
1950,0.06856758892536163,,3.174546691298019e-06,,0.08115225285291672,,0.18901532888412476,,658.6919665336609,
1951,-0.023952122777700424,,7.013593858573586e-05,,0.07454095780849457,,0.17693297564983368,,659.0193588733673,
1952,0.024152535945177078,,4.606671063811518e-05,,0.07886866480112076,,0.17970934510231018,,659.3468708992004,
1953,-0.055851563811302185,,4.0857805288396776e-05,,0.0780731663107872,,0.17718830704689026,,659.6740355491638,
1954,0.024418393149971962,,6.168095569591969e-05,,0.08227033913135529,,0.18500500917434692,,660.7780337333679,
1955,-0.04748256877064705,,9.572230919729918e-05,,0.08448395878076553,,0.1819184124469757,,661.1056101322174,
1956,0.002430505584925413,,6.410831701941788e-05,,0.09653326123952866,,0.1750306487083435,,661.4328620433807,
1957,0.05278482288122177,,5.5569315009051934e-05,,0.10274124890565872,,0.18757572770118713,,661.7602868080139,
1958,-0.028920184820890427,,3.129765173071064e-05,,0.10050068795681,,0.1894780546426773,,662.0876219272614,
1959,-0.04322962835431099,,2.919782855315134e-05,,0.08402595669031143,,0.18629038333892822,,662.4155926704407,
1960,-0.006770422216504812,,0.00011316229938529432,,0.08094339817762375,,0.20019793510437012,,662.7427649497986,
1961,0.07737486064434052,,5.101958231534809e-05,,0.08292949199676514,,0.18749859929084778,,663.0703568458557,
1962,0.0592869333922863,,6.436978583224118e-05,,0.08015371859073639,,0.19593055546283722,,663.3980166912079,
1963,-0.05321108177304268,,2.8020025638397783e-05,,0.08721739798784256,,0.1818687468767166,,663.7257189750671,
1964,-0.019969284534454346,,8.283752686111256e-05,,0.09842155873775482,,0.1837693154811859,,664.0538222789764,
1965,-0.04659249261021614,,0.0001145764981629327,,0.12434694916009903,,0.2068384289741516,,664.3810720443726,
1966,0.006538268178701401,,5.221175524638966e-05,,0.10382360219955444,,0.1911313831806183,,664.7086298465729,
1967,0.04471161216497421,,3.083713454543613e-05,,0.09435377269983292,,0.17670968174934387,,665.0369234085083,
1968,0.016186626628041267,,4.431950583239086e-05,,0.09349585324525833,,0.18581001460552216,,665.3637549877167,
1969,-0.04691470414400101,,6.915535777807236e-05,,0.09688754379749298,,0.1916712373495102,,665.6911563873291,
1970,0.07287687063217163,,6.195392779773101e-05,,0.08555135875940323,,0.18094328045845032,,666.0187084674835,
1971,0.016593579202890396,,4.8720994527684525e-05,,0.08598315715789795,,0.1846965253353119,,666.3462176322937,
1972,0.015762249007821083,,5.129447890794836e-05,,0.08548885583877563,,0.19143179059028625,,666.6749432086945,
1973,0.021204939112067223,,6.096476499806158e-05,,0.0860818400979042,,0.19045493006706238,,667.0005850791931,
1974,0.0017041944665834308,,3.503128027659841e-05,,0.08388563245534897,,0.19122615456581116,,667.3279948234558,
1975,-0.08389244973659515,,5.753212462877855e-05,,0.08194790780544281,,0.19644469022750854,,667.6558439731598,
1976,0.08886347711086273,,5.286608575261198e-05,,0.0811324343085289,,0.20091772079467773,,667.9831283092499,
1977,0.014950552023947239,,0.00010352747631259263,,0.08256879448890686,,0.19703595340251923,,668.310542345047,
1978,0.057099856436252594,,5.224652340984903e-05,,0.07880666851997375,,0.19747298955917358,,668.6382579803467,
1979,-0.01981886848807335,,9.194968151859939e-05,,0.0863395482301712,,0.19531358778476715,,668.9666323661804,
1980,-0.04737769067287445,,3.105398718616925e-05,,0.09831926226615906,,0.22916345298290253,,669.2939765453339,
1981,-0.005824236664921045,,4.463356526684947e-05,,0.09243255108594894,,0.2415478676557541,,669.6214394569397,
1982,0.013001665472984314,,4.1090199374593794e-05,,0.0901719480752945,,0.2389642894268036,,669.9496853351593,
1983,0.027841418981552124,,2.2547361368197016e-05,,0.08461130410432816,,0.22781060636043549,,670.2779648303986,
1984,0.01184077002108097,,4.3100546463392675e-05,,0.09242714196443558,,0.21323144435882568,,670.6050543785095,
1985,-0.03576328977942467,,8.007651194930077e-05,,0.09386598318815231,,0.2043350338935852,,670.9327962398529,
1986,-0.020186947658658028,,3.743777051568031e-05,,0.08104504644870758,,0.21055790781974792,,671.2599744796753,
1987,0.005068562924861908,,3.487452704575844e-05,,0.07579167932271957,,0.22534595429897308,,671.5874423980713,
1988,0.03146859258413315,,8.576829714002088e-05,,0.07979848980903625,,0.22543591260910034,,671.91628074646,
1989,0.030445976182818413,,6.0350444982759655e-05,,0.0823412537574768,,0.21472245454788208,,672.2431457042694,
1990,-0.02101973071694374,,1.642265669943299e-05,,0.10122928023338318,,0.21048077940940857,,672.5708291530609,
1991,0.00822681374847889,,7.653734064660966e-05,,0.0819781944155693,,0.21973535418510437,,672.8985781669617,
1992,-0.027112731710076332,,7.585081038996577e-05,,0.09471726417541504,,0.19533927738666534,,673.2259476184845,
1993,-0.04849650710821152,,3.2995867513818666e-05,,0.11386261880397797,,0.20104451477527618,,673.5535328388214,
1994,0.041231244802474976,,6.24555759713985e-05,,0.09370379149913788,,0.18664851784706116,,673.8812856674194,
1995,0.012176509015262127,,5.463360866997391e-05,,0.08680849522352219,,0.19611050188541412,,674.2087032794952,
1996,0.0017527674790471792,,5.188945578993298e-05,,0.07613220810890198,,0.19832131266593933,,674.5363276004791,
1997,0.005197478458285332,,6.346953159663826e-05,,0.0723661556839943,,0.21459393203258514,,674.8638129234314,
1998,-0.023106679320335388,,6.871551886433735e-05,,0.07329543679952621,,0.2020745426416397,,675.191615819931,
1999,-0.04362610727548599,,5.871309622307308e-05,,0.07729411125183105,,0.2018945962190628,,675.52099609375,
2000,0.02047424204647541,,4.620531399268657e-05,,0.07753778994083405,,0.1926143318414688,,675.8469698429108,
2001,-0.05210047587752342,,7.115717744454741e-05,,0.08603954315185547,,0.18438804149627686,,676.1743855476379,
2002,0.022740045562386513,,6.281500827753916e-05,,0.08416494727134705,,0.18536491692066193,,676.5020978450775,
2003,0.02907644398510456,,7.955550972837955e-05,,0.07869723439216614,,0.20068636536598206,,676.830766916275,
2004,0.029959091916680336,,0.00010197775554843247,,0.09528893232345581,,0.18587905168533325,,677.157552242279,
2005,-0.047117311507463455,,2.8104530429118313e-05,,0.08343838900327682,,0.2028200626373291,,677.4848251342773,
2006,0.03445186838507652,,5.901050099055283e-05,,0.08032764494419098,,0.20112338662147522,,677.8128504753113,
2007,0.008230180479586124,,2.192222746089101e-05,,0.08429159224033356,,0.17425943911075592,,678.1411867141724,
2008,-0.023321934044361115,,6.887945346534252e-06,,0.0784582644701004,,0.19122615456581116,,678.4685978889465,
2009,-0.06690094619989395,,2.9425063985399902e-05,,0.08185099810361862,,0.17641884088516235,,678.7963066101074,
2010,-0.09526275098323822,,8.621304914413486e-06,,0.08795280009508133,,0.1691676378250122,,679.1239001750946,
2011,0.009935930371284485,,7.128997822292149e-05,,0.09485187381505966,,0.1728695034980774,,679.4529547691345,
2012,0.07510602474212646,,2.9384744266280904e-05,,0.08065544813871384,,0.17143164575099945,,679.7796101570129,
2013,-0.05315186455845833,,7.334211841225624e-05,,0.08541328459978104,,0.16988922655582428,,680.107578754425,
2014,-0.030841296538710594,,5.915464134886861e-05,,0.07856332510709763,,0.1915346384048462,,680.4354376792908,
2015,0.042380452156066895,,3.6685887607745826e-05,,0.07568838447332382,,0.19832131266593933,,680.7633490562439,
2016,-0.022308362647891045,,2.2767688278690912e-05,,0.07662051916122437,,0.20793578028678894,,681.0911071300507,
2017,0.10407465696334839,,1.4315182852442376e-05,,0.08282703161239624,,0.21384842693805695,,681.4182291030884,
2018,0.08188646286725998,,4.226449891575612e-05,,0.07885919511318207,,0.18197157979011536,,681.7462346553802,
2019,-0.03338069096207619,,5.211881216382608e-05,,0.08065463602542877,,0.17677873373031616,,682.0743670463562,
2020,0.05988497659564018,,1.8621369235916063e-05,,0.08358476310968399,,0.17703580856323242,,682.4019153118134,
2021,-0.0385698601603508,,5.190995580051094e-05,,0.08342872560024261,,0.17235711216926575,,682.7292447090149,
2022,0.05683448538184166,,7.348447979893535e-05,,0.07854405045509338,,0.18233147263526917,,683.0566673278809,
2023,0.018270326778292656,,4.209297912893817e-05,,0.08116919547319412,,0.17235711216926575,,683.3847043514252,
2024,-0.05760055035352707,,3.389206176507287e-05,,0.07864055037498474,,0.17369386553764343,,683.7124207019806,
2025,-0.007501177489757538,,1.7817857951740734e-05,,0.08266531676054001,,0.19343695044517517,,684.0403535366058,
2026,0.05584883689880371,,3.681980524561368e-05,,0.07612671703100204,,0.18829552829265594,,684.3678767681122,
2027,-0.010665979236364365,,6.157011375762522e-05,,0.07130748778581619,,0.1846965253353119,,684.6955060958862,
2028,-0.04472668841481209,,3.414896855247207e-05,,0.07173154503107071,,0.18073764443397522,,685.0228967666626,
2029,0.07369828969240189,,6.322597619146109e-05,,0.07116172462701797,,0.18582765758037567,,685.3505427837372,
2030,0.0296101663261652,,3.6476725654210895e-05,,0.07275262475013733,,0.1921001821756363,,685.6783215999603,
2031,0.03292091190814972,,6.689137808280066e-05,,0.07666865736246109,,0.1876271367073059,,686.0064058303833,
2032,0.00023369073460344225,,6.73013273626566e-05,,0.08061772584915161,,0.18737007677555084,,687.1022129058838,
2033,0.05049007758498192,,7.153086698963307e-06,,0.07822997868061066,,0.18927238881587982,,687.4297635555267,
2034,-0.018486076965928078,,4.613415148924105e-05,,0.08370402455329895,,0.1837710738182068,,687.7571251392365,
2035,0.01631925068795681,,6.200716597959399e-05,,0.07939381897449493,,0.19312846660614014,,688.0844442844391,
2036,-0.04573092237114906,,7.390091195702553e-05,,0.08421792089939117,,0.1833597719669342,,688.4116835594177,
2037,0.000278124789474532,,4.10314642067533e-05,,0.07869891077280045,,0.1881926953792572,,688.7397372722626,
2038,0.05139080062508583,,5.5551827244926244e-05,,0.07927357405424118,,0.1917402744293213,,689.0669314861298,
2039,0.00583619112148881,,4.7106481360970065e-05,,0.08069237321615219,,0.19091767072677612,,689.3948261737823,
2040,0.07749780267477036,,4.569882730720565e-05,,0.08400798588991165,,0.18767856061458588,,689.7220859527588,
2041,-0.022366590797901154,,7.3200513725169e-05,,0.08964955806732178,,0.1869073510169983,,690.0493783950806,
2042,-0.025116214528679848,,4.199987233732827e-05,,0.08262359350919724,,0.18778139352798462,,690.3766827583313,
2043,-0.005236462224274874,,2.477324778737966e-05,,0.08882921934127808,,0.19528786838054657,,690.7042245864868,
2044,0.0009114790009334683,,0.00010242762073175982,,0.09495628625154495,,0.20156042277812958,,691.0312032699585,
2045,0.036618366837501526,,5.345053068595007e-05,,0.0932537317276001,,0.19677889347076416,,691.3587365150452,
2046,-5.025863356422633e-05,,8.3618113421835e-05,,0.09400046616792679,,0.19441382586956024,,691.6863555908203,
2047,0.002820453606545925,,6.760988617315888e-05,,0.10249029844999313,,0.19178995490074158,,692.0141732692719,
2048,-0.00353660574182868,,9.155071893474087e-05,,0.0884690135717392,,0.1691676825284958,,692.3417274951935,
2049,-0.07885821908712387,,6.858289270894602e-05,,0.08414480090141296,,0.17142990231513977,,692.6694440841675,
2050,-0.04004896059632301,,3.771504998439923e-05,,0.07390578091144562,,0.1743108481168747,,692.9969320297241,
2051,-0.0008817577036097646,,9.724029951030388e-05,,0.08385790884494781,,0.15847525000572205,,693.3240737915039,
2052,0.035001132637262344,,5.223379412200302e-05,,0.08520142734050751,,0.15436036884784698,,693.6516532897949,
2053,-0.0674908384680748,,8.83092507137917e-05,,0.08535222709178925,,0.15004156529903412,,693.9805943965912,
2054,0.07225911319255829,,1.917229383252561e-05,,0.07925984263420105,,0.14567409455776215,,694.3065190315247,
2055,0.04458160698413849,,2.5946152163669467e-05,,0.07978224754333496,,0.14603300392627716,,694.6342434883118,
2056,0.01518310233950615,,4.909342897008173e-05,,0.07500047236680984,,0.15384797751903534,,694.9616599082947,
2057,0.013880457729101181,,8.697674638824537e-05,,0.08011755347251892,,0.15312641859054565,,695.289069890976,
2058,0.042115919291973114,,5.684384814230725e-05,,0.07370299845933914,,0.15590453147888184,,695.6164584159851,
2059,0.011717338114976883,,3.019848736585118e-05,,0.07564293593168259,,0.16197142004966736,,695.9444720745087,
2060,0.0248428825289011,,2.550959470681846e-05,,0.07767146825790405,,0.16433648765087128,,696.2716031074524,
2061,0.004099988844245672,,3.0007975510670803e-05,,0.07421067357063293,,0.15878373384475708,,696.5993552207947,
2062,0.081313356757164,,2.972102265630383e-05,,0.08251870423555374,,0.1574469655752182,,696.9268867969513,
2063,-0.024464035406708717,,1.8359231034992263e-05,,0.0795171707868576,,0.15597502887248993,,697.2539744377136,
2064,-0.057979390025138855,,3.442587694735266e-05,,0.08940957486629486,,0.18161267042160034,,697.5816841125488,
2065,-0.011447403579950333,,4.7426136006833985e-05,,0.07626061886548996,,0.1679878830909729,,697.9087884426117,
2066,0.052949946373701096,,6.907546048751101e-05,,0.07695057988166809,,0.15968449413776398,,698.2370865345001,
2067,0.02073509432375431,,8.880822133505717e-05,,0.07554652541875839,,0.1566414088010788,,698.5631291866302,
2068,0.02471802569925785,,4.945557884639129e-05,,0.07169432193040848,,0.15405362844467163,,698.890487909317,
2069,0.00802577007561922,,5.856965435668826e-05,,0.07312606275081635,,0.15253950655460358,,699.2178201675415,
2070,0.029306521639227867,,3.496514182188548e-05,,0.07315914332866669,,0.1524093747138977,,699.5452959537506,
2071,0.034633785486221313,,5.1075428928015754e-05,,0.08256592601537704,,0.16365624964237213,,699.8727581501007,
2072,-0.005886274855583906,,4.617111699189991e-05,,0.07279031723737717,,0.14951731264591217,,700.2000839710236,
2073,-0.10759234428405762,,6.725211278535426e-05,,0.07672473788261414,,0.15371400117874146,,700.5279822349548,
2074,-0.05224177613854408,,5.329887426341884e-05,,0.0737609937787056,,0.15333206951618195,,700.8553478717804,
2075,-0.002358145546168089,,6.720601231791079e-05,,0.0674758031964302,,0.14757542312145233,,701.1829056739807,
2076,-0.025880247354507446,,5.575050454353914e-05,,0.07391352206468582,,0.15374340116977692,,701.5103347301483,
2077,0.0561273954808712,,4.257639739080332e-05,,0.06614243239164352,,0.15590453147888184,,701.8381321430206,
2078,-0.018721772357821465,,4.272617297829129e-05,,0.06458090245723724,,0.1489122062921524,,702.1658079624176,
2079,-0.07535256445407867,,1.2649913514906075e-05,,0.0652654692530632,,0.16451741755008698,,702.4948840141296,
2080,-0.03765811771154404,,5.399748624768108e-05,,0.06354695558547974,,0.16279229521751404,,702.821026802063,
2081,0.014422466047108173,,3.918277070624754e-05,,0.06503564119338989,,0.16114705801010132,,703.148553609848,
2082,-0.03241027891635895,,6.245007534744218e-05,,0.07774101942777634,,0.1878824532032013,,703.4761176109314,
2083,0.02124314196407795,,7.771058881189674e-05,,0.07551348954439163,,0.18335801362991333,,703.8035881519318,
2084,0.040303561836481094,,2.7730980946216732e-05,,0.07000645250082016,,0.1763656735420227,,704.1313257217407,
2085,-0.020251616835594177,,4.439209442352876e-05,,0.07042272388935089,,0.16382057964801788,,704.4588887691498,
2086,0.04473786801099777,,6.260740337893367e-05,,0.06861605495214462,,0.1821240782737732,,704.78631067276,
2087,0.009206396527588367,,4.958281715516932e-05,,0.07011512666940689,,0.18911640346050262,,705.1135277748108,
2088,0.011033377610147,,7.057227776385844e-05,,0.08040058612823486,,0.2026897817850113,,705.4414947032928,
2089,0.0188777856528759,,4.530024671112187e-05,,0.07307223975658417,,0.1913786381483078,,705.7687561511993,
2090,-0.00780237652361393,,8.98011785466224e-05,,0.07153277099132538,,0.1932295560836792,,706.0960073471069,
2091,-0.052778199315071106,,7.196852675406262e-05,,0.06662463396787643,,0.17698264122009277,,706.4234869480133,
2092,4.79841219203081e-05,,6.821631541242823e-05,,0.07286621630191803,,0.17366917431354523,,706.751752614975,
2093,-0.036413826048374176,,4.142745819990523e-05,,0.07730069011449814,,0.18161267042160034,,707.0791568756104,
2094,0.0764070525765419,,4.643844295060262e-05,,0.07975371927022934,,0.17765377461910248,,707.4070069789886,
2095,0.02126605436205864,,5.612620952888392e-05,,0.07624973356723785,,0.16549429297447205,,707.7353649139404,
2096,0.0450868159532547,,6.534507701871917e-05,,0.08018389344215393,,0.15796110033988953,,708.0630345344543,
2097,-0.030296020209789276,,8.949337643571198e-05,,0.09019295126199722,,0.16507013142108917,,708.390988111496,
2098,0.03886059671640396,,5.887281440664083e-05,,0.10222972184419632,,0.1670367270708084,,708.7186343669891,
2099,-0.03059748187661171,,3.67932952940464e-05,,0.09075506776571274,,0.18420909345149994,,709.046624660492,
2100,-0.028707124292850494,,3.539019962772727e-05,,0.08335831016302109,,0.18084146082401276,,709.3744080066681,
2101,0.029805321246385574,,5.824646359542385e-05,,0.08801191300153732,,0.15826958417892456,,709.7022438049316,
2102,-0.06362910568714142,,2.9653752790181898e-05,,0.08177332580089569,,0.16310253739356995,,710.0296332836151,
2103,-0.029620077461004257,,4.277895641280338e-05,,0.07864852994680405,,0.15826958417892456,,710.3571343421936,
2104,0.0216530654579401,,8.021435496630147e-05,,0.086179718375206,,0.16135269403457642,,710.6846127510071,
2105,0.00548941595479846,,3.683354952954687e-05,,0.0842348262667656,,0.16402798891067505,,711.0122215747833,
2106,0.03261777386069298,,4.9454683903604746e-05,,0.08517541736364365,,0.1600176841020584,,711.3396489620209,
2107,0.025082223117351532,,8.481708937324584e-05,,0.08778438717126846,,0.16135269403457642,,711.6673436164856,
2108,0.08814594894647598,,7.74126237956807e-05,,0.08573301881551743,,0.1597074419260025,,711.9946415424347,
2109,-0.02885311469435692,,2.1686593754566275e-05,,0.08281508833169937,,0.17019595205783844,,712.3220353126526,
2110,-0.018495755270123482,,7.529457070631906e-05,,0.08158255368471146,,0.18459196388721466,,713.4215486049652,
2111,-0.013349466025829315,,7.675788947381079e-05,,0.08573143184185028,,0.1728695034980774,,713.749532699585,
2112,0.01926041953265667,,5.876493378309533e-05,,0.07657753676176071,,0.1708129346370697,,714.0771615505219,
2113,-0.00022698401880916208,,3.142006971756928e-05,,0.0763479471206665,,0.1617640256881714,,714.4046449661255,
2114,-0.005610194057226181,,5.4022799304220825e-05,,0.07652240991592407,,0.16608281433582306,,714.7323591709137,
2115,0.06532678753137589,,2.0358214896987192e-05,,0.07405181974172592,,0.15559430420398712,,715.0602025985718,
2116,-0.015342642553150654,,2.796813532768283e-05,,0.07160843163728714,,0.16238099336624146,,715.3874900341034,
2117,0.04566294699907303,,5.966794560663402e-05,,0.07077214866876602,,0.1671110987663269,,715.7151398658752,
2118,0.021341996267437935,,3.790778646362014e-05,,0.0724860429763794,,0.17163556814193726,,716.0427994728088,
2119,0.01828600838780403,,6.609616684727371e-05,,0.07365801185369492,,0.17718830704689026,,716.3708205223083,
2120,0.019460057839751244,,9.263137326342985e-05,,0.08134796470403671,,0.17965619266033173,,716.6989617347717,
2121,-0.007585945073515177,,3.569897307897918e-05,,0.07213851064443588,,0.16957898437976837,,717.0266170501709,
2122,-0.013167452067136765,,3.164982990710996e-05,,0.06696390360593796,,0.15950177609920502,,717.3542439937592,
2123,0.04738885909318924,,4.032720244140364e-05,,0.07016843557357788,,0.160428985953331,,717.6821091175079,
2124,-0.023512311279773712,,4.8190260713454336e-05,,0.07143814861774445,,0.1634092777967453,,718.009672164917,
2125,0.0038355302531272173,,6.929487426532432e-05,,0.06903984397649765,,0.16094139218330383,,718.3369855880737,
2126,-0.006686787586659193,,5.053340282756835e-05,,0.0690314844250679,,0.16011875867843628,,718.6646344661713,
2127,-0.07297687232494354,,6.76746858516708e-05,,0.07359705865383148,,0.16402624547481537,,718.9921913146973,
2128,0.049800097942352295,,4.820206231670454e-05,,0.07540905475616455,,0.15559430420398712,,719.3202006816864,
2129,0.04513465613126755,,6.539221794810146e-05,,0.07474986463785172,,0.17184120416641235,,719.6488802433014,
2130,0.023154564201831818,,5.166719711269252e-05,,0.07104939222335815,,0.16855069994926453,,719.9761788845062,
2131,-0.01826329715549946,,4.0131508285412565e-05,,0.0721733495593071,,0.1749260574579239,,720.3038649559021,
2132,0.06430389732122421,,4.134124537813477e-05,,0.06967534124851227,,0.16094139218330383,,720.6310720443726,
2133,-0.006063675973564386,,3.646486220532097e-05,,0.06647376716136932,,0.15682825446128845,,720.9589405059814,
2134,0.03313884139060974,,0.00010557577479630709,,0.07442890107631683,,0.17019595205783844,,721.2861933708191,
2135,0.04137095436453819,,8.679662278154865e-05,,0.07216960191726685,,0.1691676825284958,,721.6148772239685,
2136,-0.08168333023786545,,3.799817568506114e-05,,0.0715639665722847,,0.15867917239665985,,721.9419236183167,
2137,-0.022406382486224174,,7.51146289985627e-05,,0.07088030129671097,,0.1578565388917923,,722.2700424194336,
2138,-0.042414017021656036,,5.8007946790894493e-05,,0.07123535871505737,,0.15538865327835083,,722.5971283912659,
2139,0.0676947757601738,,7.476072642020881e-05,,0.06801619380712509,,0.1520998775959015,,722.9253005981445,
2140,-0.07550587505102158,,6.011739242239855e-05,,0.07140684127807617,,0.1599131077528,,723.2529604434967,
2141,0.033799827098846436,,7.746718620182946e-05,,0.07479126751422882,,0.17605893313884735,,723.5807583332062,
2142,-0.022594882175326347,,7.303731399588287e-05,,0.08001940697431564,,0.1704033762216568,,723.9081628322601,
2143,0.03945942968130112,,4.514391548582353e-05,,0.0742238387465477,,0.17441368103027344,,724.2360553741455,
2144,-0.04040905460715294,,2.7773543479270302e-05,,0.07166349142789841,,0.18212582170963287,,724.5642900466919,
2145,-0.009362311102449894,,4.174550122115761e-05,,0.0719834491610527,,0.17369386553764343,,724.8929679393768,
2146,-0.06678498536348343,,5.639825758407824e-05,,0.07302427291870117,,0.17194579541683197,,725.2202558517456,
2147,0.05022658780217171,,3.2322797778761014e-05,,0.07348880171775818,,0.16341102123260498,,725.5488166809082,
2148,-0.062386758625507355,,3.922909309039824e-05,,0.07304223626852036,,0.15681171417236328,,725.8766434192657,
2149,-0.046844031661748886,,2.9400667699519545e-05,,0.07112415134906769,,0.16834679245948792,,726.2041919231415,
2150,-0.03522074967622757,,6.65200495859608e-05,,0.07599444687366486,,0.16474778950214386,,726.5317056179047,
2151,-0.032998885959386826,,7.67796955187805e-05,,0.08722268044948578,,0.14808815717697144,,726.8592350482941,
2152,-0.02033088728785515,,6.062992542865686e-05,,0.07704165577888489,,0.1461358368396759,,727.1868681907654,
2153,0.0296518225222826,,5.5510783568024635e-05,,0.07777021080255508,,0.14937753975391388,,727.5147914886475,
2154,-0.002141337376087904,,5.2265571866882965e-05,,0.07150635123252869,,0.1482395976781845,,727.8427546024323,
2155,-0.04634787514805794,,4.085872569703497e-05,,0.07218905538320541,,0.15126460790634155,,728.1703927516937,
2156,0.0216378141194582,,7.382193143712357e-05,,0.07438970357179642,,0.15539120137691498,,728.4982028007507,
2157,-0.026930633932352066,,1.9482429706840776e-05,,0.07532601803541183,,0.153983935713768,,728.8260235786438,
2158,0.003880503121763468,,3.851200744975358e-05,,0.08224323391914368,,0.15857265889644623,,729.1533577442169,
2159,0.056825488805770874,,2.2621461539529264e-05,,0.07547864317893982,,0.1530253291130066,,729.4813249111176,
2160,-0.029237201437354088,,4.019550033262931e-05,,0.07471930235624313,,0.16730664670467377,,729.809033870697,
2161,0.05148708075284958,,6.538454908877611e-05,,0.07190316170454025,,0.16157396137714386,,730.1366195678711,
2162,-0.038176629692316055,,3.2917851058300585e-05,,0.07388072460889816,,0.1648387610912323,,730.4639494419098,
2163,-0.0033450983464717865,,2.8393338652676903e-05,,0.07429246604442596,,0.1518942266702652,,730.7917218208313,
2164,-0.005389723461121321,,5.883710764464922e-05,,0.07036735862493515,,0.15305687487125397,,731.1196908950806,
2165,0.07319243997335434,,5.796864934382029e-05,,0.07603379338979721,,0.16752515733242035,,731.4472029209137,
2166,-0.006593513302505016,,7.32777698431164e-05,,0.07670197635889053,,0.16713954508304596,,731.7750225067139,
2167,0.056277528405189514,,1.9965911633335054e-05,,0.07525957375764847,,0.1606677919626236,,732.1031086444855,
2168,0.01749408058822155,,5.1772003644146025e-05,,0.07080143690109253,,0.15313559770584106,,732.4303913116455,
2169,0.017264727503061295,,3.719366213772446e-05,,0.06774894893169403,,0.15450932085514069,,732.7580049037933,
2170,0.07011067122220993,,6.914593541296199e-05,,0.0734299048781395,,0.1590922325849533,,733.0861551761627,
2171,-0.011110999621450901,,8.275479194708169e-05,,0.06952787935733795,,0.15227922797203064,,733.4138557910919,
2172,0.049441225826740265,,6.366511661326513e-05,,0.07304616272449493,,0.1541285365819931,,733.7414634227753,
2173,0.024088751524686813,,6.874545942991972e-05,,0.06986988335847855,,0.1583724319934845,,734.0691623687744,
2174,0.024146277457475662,,8.640452870167792e-05,,0.0766979530453682,,0.1655704230070114,,734.39675116539,
2175,-0.00042057037353515625,,6.666770059382543e-05,,0.0719592347741127,,0.17184296250343323,,734.7250552177429,
2176,0.05683942511677742,,4.261205322109163e-05,,0.07234129309654236,,0.16865527629852295,,735.0533180236816,
2177,-0.016788730397820473,,7.127415301511064e-05,,0.07141528278589249,,0.1613544523715973,,735.3810255527496,
2178,0.02705703116953373,,5.555369716603309e-05,,0.07645290344953537,,0.15709449350833893,,735.7088253498077,
2179,-0.00426451675593853,,5.289909313432872e-05,,0.07063353061676025,,0.15594731271266937,,736.0370061397552,
2180,-0.016540169715881348,,1.7144322555395775e-05,,0.07545198500156403,,0.1709313541650772,,736.3651704788208,
2181,0.06414591521024704,,5.2458559366641566e-05,,0.06788220256567001,,0.1653914749622345,,736.6929030418396,
2182,-0.028710421174764633,,7.088551501510665e-05,,0.06798474490642548,,0.15047170221805573,,737.0211338996887,
2183,0.01780880242586136,,8.326051465701312e-05,,0.07076917588710785,,0.1570495069026947,,737.3485198020935,
2184,0.025784894824028015,,5.124185554450378e-05,,0.06985078006982803,,0.15745438635349274,,737.6755590438843,
2185,0.03527653589844704,,7.684806769248098e-05,,0.07209011167287827,,0.16999304294586182,,738.0028553009033,
2186,0.0220622681081295,,3.5329489037394524e-05,,0.0723157674074173,,0.1766768991947174,,738.3310973644257,
2187,0.024068279191851616,,7.255175296450034e-05,,0.07564643025398254,,0.1805844008922577,,738.6586599349976,
2188,-0.06249523162841797,,6.168909021653235e-05,,0.07552225887775421,,0.16455598175525665,,739.760308265686,
2189,-0.0019175529014319181,,5.943182259215973e-05,,0.07909074425697327,,0.15532070398330688,,740.086749792099,
2190,0.0019040786428377032,,7.868218381190673e-05,,0.07991787791252136,,0.1592988818883896,,740.414600610733,
2191,-0.03444135934114456,,8.641699969302863e-05,,0.08752717077732086,,0.1600315421819687,,740.7426662445068,
2192,0.05003340542316437,,6.320097600109875e-05,,0.07568668574094772,,0.15843768417835236,,741.0704278945923,
2193,0.04383235052227974,,4.535050902632065e-05,,0.07500787824392319,,0.1454160213470459,,741.3979279994965,
2194,0.04235402122139931,,4.3278076191199943e-05,,0.07557709515094757,,0.16793549060821533,,741.7255308628082,
2195,-0.011173615232110023,,5.769266135757789e-05,,0.07432182878255844,,0.1613544523715973,,742.0532155036926,
2196,0.11042653024196625,,4.318432183936238e-05,,0.07460195571184158,,0.16310253739356995,,742.3805227279663,
2197,-0.06826360523700714,,5.2308329031802714e-05,,0.07778678834438324,,0.165465846657753,,742.7083806991577,
2198,-0.08115779608488083,,8.34969396237284e-05,,0.10614714026451111,,0.19133703410625458,,743.0361289978027,
2199,-0.11255665868520737,,2.1475312678376213e-05,,0.08920001983642578,,0.18698546290397644,,743.3641312122345,
2200,-0.011585220694541931,,4.9626360123511404e-05,,0.07343734800815582,,0.1659383922815323,,743.6919031143188,
2201,0.0019134711474180222,,2.8396665584295988e-05,,0.0837167352437973,,0.16588696837425232,,744.0194363594055,
2202,0.015621433034539223,,1.366784272249788e-05,,0.07857843488454819,,0.15456776320934296,,744.3472499847412,
2203,0.05122252181172371,,5.561734360526316e-05,,0.0795595794916153,,0.15434446930885315,,744.6752471923828,
2204,0.03947058692574501,,4.6280187234515324e-05,,0.08166971802711487,,0.15748073160648346,,745.0034728050232,
2205,-0.019571851938962936,,3.5878558264812455e-05,,0.0758383646607399,,0.15884338319301605,,745.3314387798309,
2206,-0.07468758523464203,,2.1163550627534278e-05,,0.0710715800523758,,0.1576092690229416,,745.6591899394989,
2207,0.003123199800029397,,1.774828888301272e-05,,0.06429798901081085,,0.15169662237167358,,745.9871459007263,
2208,-0.057114727795124054,,4.386740329209715e-05,,0.06957843154668808,,0.1659383922815323,,746.3154826164246,
2209,-0.09281982481479645,,3.9506343455286697e-05,,0.0703696683049202,,0.16329056024551392,,746.6429765224457,
2210,-0.012760953977704048,,4.176512811682187e-05,,0.07001914083957672,,0.15784063935279846,,746.9707133769989,
2211,0.04818567633628845,,7.345507765421644e-05,,0.07537506520748138,,0.17172248661518097,,747.298143863678,
2212,-0.018000248819589615,,5.948865145910531e-05,,0.07633055746555328,,0.1688947081565857,,747.6259980201721,
2213,-0.05678921565413475,,6.98778239893727e-05,,0.08063708245754242,,0.15678663551807404,,747.9533104896545,
2214,-0.05789924040436745,,6.961247709114105e-05,,0.07565955072641373,,0.15152953565120697,,748.2808454036713,
2215,0.0026803421787917614,,6.260319787543267e-05,,0.06992458552122116,,0.15477342903614044,,748.6088955402374,
2216,0.0009400224662385881,,5.917220187257044e-05,,0.07576458156108856,,0.1537451446056366,,748.9365074634552,
2217,-0.07540328800678253,,3.7013312976341695e-05,,0.07995171844959259,,0.16834679245948792,,749.2647938728333,
2218,0.013166258111596107,,3.504263804643415e-05,,0.08164947479963303,,0.15723955631256104,,749.5927896499634,
2219,-0.03311382234096527,,4.8417663492728025e-05,,0.0790884718298912,,0.15909047424793243,,749.9206871986389,
2220,-0.02447756752371788,,4.563143738778308e-05,,0.07475109398365021,,0.15826784074306488,,750.2485954761505,
2221,-0.005276920739561319,,4.644189903046936e-05,,0.07184510678052902,,0.15847350656986237,,750.5763199329376,
2222,-0.013562736101448536,,9.495746780885383e-05,,0.07221498340368271,,0.16084031760692596,,750.9041452407837,
2223,0.09774324297904968,,5.100825728732161e-05,,0.0650792196393013,,0.16063465178012848,,751.23215675354,
2224,-0.02842131070792675,,2.2438971427618526e-05,,0.068186916410923,,0.15785828232765198,,751.5599055290222,
2225,0.009093096479773521,,4.25001053372398e-05,,0.07153814285993576,,0.1609431356191635,,751.88738489151,
2226,0.022558674216270447,,0.00010945368558168411,,0.0812290757894516,,0.15853473544120789,,752.2150132656097,
2227,0.018987245857715607,,6.218087946763262e-05,,0.07286250591278076,,0.16012857854366302,,752.5426795482635,
2228,2.8064250727766193e-05,,6.673509778920561e-05,,0.07293915003538132,,0.16217708587646484,,752.8707473278046,
2229,0.0075299846939742565,,2.2553982489625923e-05,,0.0719715878367424,,0.1613544523715973,,753.1984326839447,
2230,0.040909767150878906,,4.492805237532593e-05,,0.07096027582883835,,0.1613111048936844,,753.5267643928528,
2231,-0.07812390476465225,,4.388809247757308e-05,,0.07605079561471939,,0.16793373227119446,,753.8553900718689,
2232,-0.001372861792333424,,2.866920294763986e-05,,0.07617729902267456,,0.171018585562706,,754.1837339401245,
2233,0.009940910153090954,,3.429019852774218e-05,,0.07418491691350937,,0.1673167645931244,,754.5124852657318,
2234,0.011467776261270046,,8.818563219392672e-05,,0.06886056810617447,,0.16402798891067505,,754.8394210338593,
2235,0.04067958891391754,,4.032529250252992e-05,,0.0728338435292244,,0.1687580943107605,,755.16712641716,
2236,0.049441345036029816,,2.7645173759083264e-05,,0.08297254890203476,,0.18978653848171234,,755.4947588443756,
2237,0.06826668232679367,,3.965139694628306e-05,,0.07847949862480164,,0.1796579360961914,,755.8227713108063,
2238,0.08517885208129883,,3.970653051510453e-05,,0.07243642210960388,,0.17482499778270721,,756.1498334407806,
2239,0.04480273649096489,,3.844403545372188e-05,,0.07906817644834518,,0.16443930566310883,,756.4775309562683,
2240,-0.02362227439880371,,4.213282227283344e-05,,0.07066697627305984,,0.15415646135807037,,756.8060760498047,
2241,0.05653497576713562,,3.910914892912842e-05,,0.07477469742298126,,0.15847350656986237,,757.1338744163513,
2242,-0.018390225246548653,,4.719294884125702e-05,,0.0811508372426033,,0.14983589947223663,,757.4614298343658,
2243,0.011102628894150257,,2.227270852017682e-05,,0.08277289569377899,,0.15035179257392883,,757.7888162136078,
2244,0.03914685174822807,,5.566704930970445e-05,,0.08884497731924057,,0.15312638878822327,,758.1181302070618,
2245,-0.0322558619081974,,4.480475399759598e-05,,0.09838470816612244,,0.16135266423225403,,758.4449365139008,
2246,-0.005737814586609602,,2.1716767150792293e-05,,0.07957185059785843,,0.15662434697151184,,758.7726111412048,
2247,0.02477680891752243,,7.760801236145198e-05,,0.08775551617145538,,0.14858607947826385,,759.100448846817,
2248,-0.020583849400281906,,5.288153261062689e-05,,0.07884253561496735,,0.15415646135807037,,759.4278585910797,
2249,0.04875104874372482,,3.823902807198465e-05,,0.08904265612363815,,0.1483219414949417,,759.75590467453,
2250,0.014571194536983967,,6.538952584378421e-05,,0.09152056276798248,,0.1642417162656784,,760.0830340385437,
2251,0.03247891366481781,,8.17133259261027e-05,,0.08266984671354294,,0.1515497863292694,,760.4108099937439,
2252,-0.00560136791318655,,3.986942829214968e-05,,0.08576935529708862,,0.15021847188472748,,760.7386898994446,
2253,-0.02222483605146408,,5.1563893066486344e-05,,0.08332836627960205,,0.16141392290592194,,761.06605219841,
2254,-0.0905395895242691,,8.943265856942162e-05,,0.07870827615261078,,0.15789784491062164,,761.39359998703,
2255,0.038151346147060394,,1.3007072993787006e-05,,0.0792219266295433,,0.1585405170917511,,761.7211048603058,
2256,-0.02871621958911419,,5.046895967097953e-05,,0.0778159350156784,,0.15990300476551056,,762.0484282970428,
2257,0.06001174822449684,,4.613336568581872e-05,,0.08365892618894577,,0.16321343183517456,,762.3761641979218,
2258,0.04915551096200943,,3.353481588419527e-05,,0.08319620043039322,,0.15693382918834686,,762.7037942409515,
2259,-0.01697005145251751,,2.530035089876037e-05,,0.07528479397296906,,0.15384797751903534,,763.0321140289307,
2260,0.05657651275396347,,3.514076161081903e-05,,0.08226994425058365,,0.15617868304252625,,763.3598973751068,
2261,-0.036519549787044525,,8.08763870736584e-05,,0.07940451055765152,,0.16118256747722626,,763.6879501342773,
2262,0.04055960103869438,,1.7573705918039195e-05,,0.07438899576663971,,0.15600736439228058,,764.0156672000885,
2263,0.04298535734415054,,3.273607217124663e-05,,0.08161518722772598,,0.15991486608982086,,764.3432500362396,
2264,-0.016783980652689934,,3.8874866731930524e-05,,0.08125308156013489,,0.15804630517959595,,764.671037197113,
2265,-0.011020409874618053,,6.334311183309183e-05,,0.0825732946395874,,0.15678663551807404,,764.998701095581,
2266,-0.012875031679868698,,4.8423153202747926e-05,,0.08212910592556,,0.16156010329723358,,766.098938703537,
2267,-0.06835340708494186,,5.0578568334458396e-05,,0.07873529195785522,,0.16454213857650757,,766.4262483119965,
2268,-0.044611912220716476,,3.484534317976795e-05,,0.07912413030862808,,0.16104596853256226,,766.7545278072357,
2269,0.009519643150269985,,3.783121064770967e-05,,0.08290611207485199,,0.1629997193813324,,767.0821058750153,
2270,0.0747520923614502,,3.760285471798852e-05,,0.08048222959041595,,0.15693283081054688,,767.4107687473297,
2271,0.009506287053227425,,5.2723040425917134e-05,,0.08052906394004822,,0.15960636734962463,,767.7382605075836,
2272,-0.05817174166440964,,4.6385637688217685e-05,,0.08043406903743744,,0.17019771039485931,,768.065598487854,
2273,-0.014362668618559837,,4.0696166252018884e-05,,0.08159737288951874,,0.15403598546981812,,768.3928141593933,
2274,-0.008648061193525791,,4.638556856662035e-05,,0.08278485387563705,,0.16773788630962372,,768.7198777198792,
2275,0.021870318800210953,,5.182134918868542e-05,,0.08241510391235352,,0.16570702195167542,,769.0480217933655,
2276,-0.01813061349093914,,7.324577745748684e-05,,0.09231357276439667,,0.16699238121509552,,769.3761909008026,
2277,-0.04542350023984909,,6.757751543773338e-05,,0.08543211966753006,,0.15132388472557068,,769.7036156654358,
2278,-0.005979037377983332,,6.970442336751148e-05,,0.0834161564707756,,0.16711285710334778,,770.0311009883881,
2279,0.03403891623020172,,4.140992678003386e-05,,0.08349339663982391,,0.15375320613384247,,770.3590838909149,
2280,0.0198957622051239,,3.0033723305677995e-05,,0.0756411924958229,,0.15549321472644806,,770.6866092681885,
2281,0.010789336636662483,,6.948808731976897e-05,,0.08120541274547577,,0.15343664586544037,,771.0146307945251,
2282,0.03623076528310776,,8.119302947307006e-05,,0.0829584002494812,,0.16258838772773743,,771.3420968055725,
2283,0.004228138830512762,,4.421238190843724e-05,,0.08612746000289917,,0.17852681875228882,,771.6699161529541,
2284,0.0388764888048172,,3.552330963429995e-05,,0.08340898901224136,,0.17533914744853973,,771.9976198673248,
2285,0.07626959681510925,,1.0440774531161878e-05,,0.09663362801074982,,0.1958020180463791,,772.325112581253,
2286,0.038930051028728485,,4.7265923058148474e-05,,0.08244329690933228,,0.18551915884017944,,772.6523098945618,
2287,-0.0068534729070961475,,4.1395582229597494e-05,,0.07698971033096313,,0.16321343183517456,,772.9796893596649,
2288,0.011980785988271236,,5.9152505855308846e-05,,0.07702778279781342,,0.15861184895038605,,773.3069062232971,
2289,-0.020568685606122017,,5.015442002331838e-05,,0.08752676844596863,,0.1720309853553772,,773.6344265937805,
2290,0.04076387733221054,,2.9817543691024184e-05,,0.0754067674279213,,0.1542988419532776,,773.9620134830475,
2291,-0.00709143141284585,,4.693401569966227e-05,,0.07482048869132996,,0.1481923907995224,,774.2890334129333,
2292,-0.060537490993738174,,4.525170515989885e-05,,0.07119277119636536,,0.14505134522914886,,774.6167521476746,
2293,0.02077847346663475,,3.784053114941344e-05,,0.06815625727176666,,0.1501542031764984,,774.943966627121,
2294,0.023424219340085983,,4.382132465252653e-05,,0.07888941466808319,,0.159820094704628,,775.2714908123016,
2295,-0.04615171253681183,,4.2720133933471516e-05,,0.0839187502861023,,0.15994861721992493,,775.5994830131531,
2296,-0.03774135559797287,,2.9962313419673592e-05,,0.07838505506515503,,0.15230554342269897,,775.9266963005066,
2297,0.0047339340671896935,,3.787938112509437e-05,,0.08777560293674469,,0.1583290696144104,,776.2540445327759,
2298,0.0822683721780777,,7.227805781440111e-06,,0.09337259829044342,,0.1794089376926422,,776.581221818924,
2299,0.032551124691963196,,3.0104722100077197e-05,,0.08903752267360687,,0.16753223538398743,,776.908928155899,
2300,0.05838228017091751,,2.722989665926434e-05,,0.07986287027597427,,0.15107965469360352,,777.2370274066925,
2301,-0.06427597254514694,,4.057781188748777e-05,,0.08500678837299347,,0.1555269956588745,,777.5645771026611,
2302,0.04788712039589882,,2.707909698074218e-05,,0.08189830183982849,,0.15450449287891388,,777.893726348877,
2303,-0.0037925434298813343,,5.7587993069319054e-05,,0.07395955920219421,,0.14582733809947968,,778.2211921215057,
2304,-0.06812822818756104,,6.295603816397488e-05,,0.07736863940954208,,0.15940071642398834,,778.5494945049286,
2305,-0.000554344616830349,,5.9863170463358983e-05,,0.07702653855085373,,0.15055744349956512,,778.8778758049011,
2306,-0.01839025504887104,,2.6657564376364462e-05,,0.07985015213489532,,0.1509687751531601,,779.2052323818207,
2307,-0.02048005536198616,,2.758426489890553e-05,,0.07881680876016617,,0.15226219594478607,,779.5332117080688,
2308,-0.02792874351143837,,6.19901911704801e-05,,0.08304394036531448,,0.1599131077528,,779.8617808818817,
2309,-0.03735808655619621,,6.970026151975617e-05,,0.08278954774141312,,0.15847350656986237,,780.1898145675659,
2310,-0.005817527417093515,,3.262249083491042e-05,,0.08103112876415253,,0.15611019730567932,,780.5172600746155,
2311,0.019788598641753197,,3.185730747645721e-05,,0.07887453585863113,,0.1539507955312729,,780.8451874256134,
2312,-0.008535756729543209,,1.7424856196157634e-05,,0.08344549685716629,,0.1590922325849533,,781.1730115413666,
2313,-0.009810643270611763,,1.6404483176302165e-05,,0.07612090557813644,,0.15312816202640533,,781.501266002655,
2314,0.032694295048713684,,3.2618248951621354e-05,,0.07394339889287949,,0.1544649451971054,,781.8284974098206,
2315,-0.013570885173976421,,7.372002437477931e-05,,0.06417011469602585,,0.1500433087348938,,782.1559913158417,
2316,-0.004168727435171604,,2.88772407657234e-05,,0.06813675910234451,,0.1516885757446289,,782.4831659793854,
2317,-0.002840750152245164,,3.302878758404404e-05,,0.07256324589252472,,0.15894603729248047,,782.8107390403748,
2318,-0.024770040065050125,,8.17591862869449e-05,,0.06857149302959442,,0.1605398952960968,,783.1379718780518,
2319,0.022366391494870186,,4.895177698927e-05,,0.0728839859366417,,0.16084837913513184,,783.4667570590973,
2320,-0.019531115889549255,,3.381832721061073e-05,,0.07943768799304962,,0.16587716341018677,,783.7945103645325,
2321,0.04227885976433754,,3.324111821711995e-05,,0.07152007520198822,,0.1597074419260025,,784.1220586299896,
2322,0.018371853977441788,,5.982119546388276e-05,,0.07959724962711334,,0.16586126387119293,,784.449470281601,
2323,-0.027767108753323555,,7.77376553742215e-05,,0.07135059684515,,0.16203799843788147,,784.7770705223083,
2324,-0.08903241902589798,,3.5852001019520685e-05,,0.07722589373588562,,0.16772806644439697,,785.1042914390564,
2325,0.02593318372964859,,4.4139618694316596e-05,,0.0664399117231369,,0.1613544523715973,,785.4321281909943,
2326,0.04983211308717728,,3.64266088581644e-05,,0.06662091612815857,,0.1639251708984375,,785.7596111297607,
2327,-0.05431561917066574,,1.1483393791422714e-05,,0.06880441308021545,,0.17585326731204987,,786.0877141952515,
2328,0.041931431740522385,,3.033645225514192e-05,,0.06684643030166626,,0.17564763128757477,,786.4152555465698,
2329,0.04096856340765953,,3.268751606810838e-05,,0.06676854938268661,,0.17050619423389435,,786.7430195808411,
2330,-0.036073267459869385,,8.495140355080366e-05,,0.07266394793987274,,0.17081467807292938,,787.07111287117,
2331,0.007635910529643297,,2.6651727239368483e-05,,0.06519676744937897,,0.1743108481168747,,787.3987655639648,
2332,-0.024898070842027664,,2.7301539375912398e-05,,0.06671648472547531,,0.1704033762216568,,787.7257905006409,
2333,-0.022565606981515884,,3.428411946515553e-05,,0.06747502833604813,,0.16474778950214386,,788.0533409118652,
2334,-0.02129511348903179,,5.427539144875482e-05,,0.07431267946958542,,0.16916942596435547,,788.3817939758301,
2335,-0.0032569479662925005,,3.4828237403417006e-05,,0.07271108031272888,,0.1645279973745346,,788.7095448970795,
2336,0.06759803742170334,,4.4392225390765816e-05,,0.06855300813913345,,0.16474778950214386,,789.0373084545135,
2337,-0.014048690907657146,,7.231865311041474e-05,,0.07243897020816803,,0.161148801445961,,789.3647339344025,
2338,-0.0029417823534458876,,6.790420593461022e-05,,0.07239658385515213,,0.15898939967155457,,789.6919164657593,
2339,-0.015056385658681393,,2.8402439056662843e-05,,0.06686155498027802,,0.1687580943107605,,790.0199356079102,
2340,0.06219284236431122,,6.138523167464882e-05,,0.08453287929296494,,0.1677636057138443,,790.3471887111664,
2341,0.024849731475114822,,2.9545248253270984e-05,,0.07113254815340042,,0.15136244893074036,,790.6750919818878,
2342,-0.005716938991099596,,2.7808198865386657e-05,,0.06826062500476837,,0.15919505059719086,,791.0022649765015,
2343,-0.05552632734179497,,4.260346031514928e-05,,0.0664326474070549,,0.15621303021907806,,791.3297564983368,
2344,0.015359682962298393,,3.6062163417227566e-05,,0.06830418854951859,,0.15271684527397156,,792.4319913387299,
2345,-0.058236557990312576,,4.3912168621318415e-05,,0.06823982298374176,,0.1507454663515091,,792.7596259117126,
2346,0.030147194862365723,,3.621895666583441e-05,,0.06807269901037216,,0.15415646135807037,,793.0873997211456,
2347,0.006678049452602863,,6.810517515987158e-05,,0.08658646792173386,,0.15136244893074036,,793.4153714179993,
2348,0.020896047353744507,,4.179218376521021e-05,,0.07144248485565186,,0.16341102123260498,,793.7431344985962,
2349,-0.019309496507048607,,7.973011088324711e-05,,0.1024753600358963,,0.16190236806869507,,794.071124792099,
2350,-0.04056549817323685,,2.936662349384278e-05,,0.08766621351242065,,0.1629997193813324,,794.3985588550568,
2351,-0.007554831448942423,,2.5655135686974972e-05,,0.0856633186340332,,0.16145728528499603,,794.7263174057007,
2352,0.08673396706581116,,2.821088673954364e-05,,0.08009254932403564,,0.166701540350914,,795.0538411140442,
2353,0.03458807244896889,,1.1774071026593447e-05,,0.08105513453483582,,0.15506777167320251,,795.3813064098358,
2354,0.003151001874357462,,4.128279397264123e-05,,0.08809184283018112,,0.15969155728816986,,795.7089495658875,
2355,0.05880698561668396,,6.338296952890232e-05,,0.08594173938035965,,0.15809769928455353,,796.0365400314331,
2356,-0.04090695455670357,,1.8356950022280216e-05,,0.08410079032182693,,0.1563158482313156,,796.3640673160553,
2357,-0.024905726313591003,,1.4838235074421391e-05,,0.08062466979026794,,0.1657760888338089,,796.6918978691101,
2358,0.01349112018942833,,5.0113358156522736e-05,,0.08254244178533554,,0.1641308218240738,,797.0194010734558,
2359,0.0011501359986141324,,2.965853491332382e-05,,0.07795075327157974,,0.1674213409423828,,797.3471496105194,
2360,0.0737946555018425,,5.8970887039322406e-05,,0.08396261185407639,,0.16341102123260498,,797.6745715141296,
2361,0.0008539151749573648,,4.0796898247208446e-05,,0.0797993540763855,,0.16176576912403107,,798.0024650096893,
2362,0.049275629222393036,,3.672672755783424e-05,,0.08124242722988129,,0.1620742529630661,,798.3302285671234,
2363,0.03757406771183014,,4.263289156369865e-05,,0.07539135217666626,,0.15425927937030792,,798.6580679416656,
2364,-0.022613171488046646,,2.6275054551661015e-05,,0.08381911367177963,,0.14920304715633392,,798.9852843284607,
2365,0.014833173714578152,,4.6957688027760014e-05,,0.08625394105911255,,0.1518942266702652,,799.3130619525909,
2366,0.016493583098053932,,5.766283720731735e-05,,0.08654564619064331,,0.16567324101924896,,799.640349149704,
2367,-0.02000475861132145,,4.211122723063454e-05,,0.08993738889694214,,0.17359104752540588,,799.9678876399994,
2368,0.01087076123803854,,8.752802216349664e-08,,0.09407845139503479,,0.17307689785957336,,800.2966165542603,
2369,-0.10404298454523087,,2.8829022994614206e-05,,0.09263943135738373,,0.15754979848861694,,800.6243524551392,
2370,0.05940047279000282,,1.2773826711054426e-05,,0.0831485167145729,,0.1489122062921524,,800.9530618190765,
2371,0.020105985924601555,,1.574810448801145e-05,,0.07899957150220871,,0.1600176841020584,,801.2808723449707,
2372,0.002746298210695386,,3.5015775210922584e-05,,0.07896900177001953,,0.16824397444725037,,801.6082005500793,
2373,0.03619818016886711,,3.6448705031943973e-06,,0.07630951702594757,,0.1650562733411789,,801.9362573623657,
2374,0.02723858691751957,,4.784769407706335e-05,,0.0736546441912651,,0.15220271050930023,,802.2643060684204,
2375,-0.02157372236251831,,2.8265985747566447e-05,,0.07812978327274323,,0.1451059728860855,,802.5921211242676,
2376,0.019284039735794067,,1.876536407507956e-05,,0.07471448183059692,,0.14159855246543884,,802.9195461273193,
2377,0.06186860799789429,,3.3774616895243526e-05,,0.07364717125892639,,0.14076466858386993,,803.2478454113007,
2378,-0.03562889248132706,,3.637338522821665e-05,,0.0714910700917244,,0.14318756759166718,,803.5755829811096,
2379,0.03858586400747299,,4.4876251195091754e-05,,0.07176961749792099,,0.14526985585689545,,803.9028289318085,
2380,-0.017119254916906357,,6.573789505637251e-06,,0.06679421663284302,,0.14325663447380066,,804.231020450592,
2381,0.029968002811074257,,2.8401074814610183e-05,,0.07115724682807922,,0.14952917397022247,,804.5586907863617,
2382,-0.01886388286948204,,1.099240944313351e-05,,0.07772734761238098,,0.14526903629302979,,804.8866045475006,
2383,0.08096893876791,,5.943335054325871e-05,,0.06991380453109741,,0.14880937337875366,,805.2143750190735,
2384,-0.07961158454418182,,3.5100383684039116e-05,,0.06589508801698685,,0.1609431356191635,,805.5421688556671,
2385,-0.04907231405377388,,3.5075743653578684e-05,,0.06746028363704681,,0.15847525000572205,,805.870236158371,
2386,0.04668421670794487,,4.344509943621233e-05,,0.0712364986538887,,0.14901502430438995,,806.1980638504028,
2387,-0.0011896538781002164,,8.707052984391339e-06,,0.07597854733467102,,0.14274248480796814,,806.5255165100098,
2388,0.04658196493983269,,2.5683943022158928e-05,,0.07268377393484116,,0.16053183376789093,,806.8530011177063,
2389,-0.016964949667453766,,2.5336756152682938e-05,,0.07479457557201385,,0.14459340274333954,,807.1804740428925,
2390,0.030476175248622894,,3.268622458563186e-05,,0.07483651489019394,,0.158166766166687,,807.5081527233124,
2391,-0.0395638681948185,,4.2456507799215615e-05,,0.08327513188123703,,0.14551711082458496,,807.8360166549683,
2392,-0.035809312015771866,,1.0040394954557996e-05,,0.08410254865884781,,0.1494215428829193,,808.1636829376221,
2393,0.055961769074201584,,4.611707117874175e-05,,0.08116493374109268,,0.15394903719425201,,808.4920525550842,
2394,-0.07563751190900803,,5.5859396525193006e-05,,0.08110348135232925,,0.15271510183811188,,808.8199381828308,
2395,-0.02693089470267296,,3.883251702063717e-05,,0.07758907228708267,,0.15312641859054565,,809.1477677822113,
2396,-0.04327482730150223,,6.514406413771212e-05,,0.07549550384283066,,0.15004156529903412,,809.475504398346,
2397,-0.05131954699754715,,6.456594564951956e-05,,0.07491905987262726,,0.14428316056728363,,809.8033237457275,
2398,0.08510279655456543,,3.379357076482847e-05,,0.08012542128562927,,0.13749825954437256,,810.1313071250916,
2399,-0.05142965167760849,,9.597113967174664e-05,,0.08377273380756378,,0.14017340540885925,,810.4589242935181,
2400,-0.0699722021818161,,1.6993642930174246e-05,,0.08215191960334778,,0.1442849189043045,,810.787791967392,
2401,-0.011705068871378899,,3.128269236185588e-05,,0.07912331074476242,,0.14952917397022247,,811.1160156726837,
2402,0.017328470945358276,,3.593575456761755e-05,,0.07693762332201004,,0.1516885757446289,,811.4440565109253,
2403,0.09820675849914551,,1.9293227524030954e-05,,0.07000897079706192,,0.15590453147888184,,811.7713856697083,
2404,-0.020266203209757805,,2.0590610802173615e-05,,0.0730496272444725,,0.15888656675815582,,812.0991914272308,
2405,-0.03246476873755455,,3.785857552429661e-05,,0.07091114670038223,,0.152614027261734,,812.4276990890503,
2406,0.0701107308268547,,1.0499835298105609e-05,,0.07292881608009338,,0.14294813573360443,,812.7551119327545,
2407,0.013885597698390484,,2.9814465960953385e-05,,0.07379791140556335,,0.14963024854660034,,813.0826711654663,
2408,0.00403251638635993,,5.6385164498351514e-05,,0.08086010068655014,,0.16587716341018677,,813.4106531143188,
2409,0.005830264184623957,,1.7190472135553136e-05,,0.07316677272319794,,0.15312641859054565,,813.7381300926208,
2410,-0.02633250690996647,,1.9688071915879846e-05,,0.07138530910015106,,0.15250945091247559,,814.0656702518463,
2411,-0.000618545978795737,,3.084290074184537e-05,,0.08340194076299667,,0.17050619423389435,,814.3932976722717,
2412,-0.04181598871946335,,4.203618300380185e-05,,0.08126233518123627,,0.16886094212532043,,814.7208499908447,
2413,0.006049088202416897,,3.254272814956494e-05,,0.07931734621524811,,0.172254279255867,,815.0486991405487,
2414,0.04593786969780922,,1.3573566320701502e-05,,0.07738831639289856,,0.15364231169223785,,815.3763082027435,
2415,-0.03560004010796547,,4.91823666379787e-05,,0.06941469013690948,,0.15929614007472992,,815.7038719654083,
2416,-0.06088660657405853,,2.7480939024826512e-05,,0.07349877804517746,,0.1708129346370697,,816.0314812660217,
2417,0.017375148832798004,,3.713121259352192e-05,,0.07089969515800476,,0.16484887897968292,,816.3591604232788,
2418,-0.04254261776804924,,3.0323639293783344e-05,,0.07241914421319962,,0.16320361196994781,,816.6866466999054,
2419,0.05614972114562988,,2.9143573556211777e-05,,0.07344365864992142,,0.16073572635650635,,817.0143301486969,
2420,0.002166612073779106,,2.4113247491186485e-05,,0.0702161118388176,,0.15641692280769348,,817.3421862125397,
2421,-0.011534678749740124,,4.08919331675861e-05,,0.07158610224723816,,0.15394903719425201,,817.6699206829071,
2422,0.02337033860385418,,3.063719123019837e-05,,0.07186750322580338,,0.13759930431842804,,818.774585723877,
2423,-0.03055638261139393,,6.679187208646908e-05,,0.07350017875432968,,0.16053007543087006,,819.1023933887482,
2424,-0.021821046248078346,,5.1370952860452235e-05,,0.06829988956451416,,0.16875635087490082,,819.4300618171692,
2425,0.061403121799230576,,5.320280615705997e-05,,0.07305474579334259,,0.17410345375537872,,819.7577047348022,
2426,0.023571614176034927,,6.961006874917075e-05,,0.07277106493711472,,0.16443754732608795,,820.0853731632233,
2427,0.03594660013914108,,3.210736031178385e-05,,0.0739392638206482,,0.16238099336624146,,820.4132239818573,
2428,-0.02906046248972416,,1.3516854778572451e-05,,0.07698188722133636,,0.16567149758338928,,820.7407166957855,
2429,-0.026068227365612984,,2.6619070922606625e-05,,0.07229924947023392,,0.1615583598613739,,821.068678855896,
2430,0.05302371829748154,,3.481334351818077e-05,,0.07272157818078995,,0.17163556814193726,,821.3965973854065,
2431,0.0027794933412224054,,4.7319121222244576e-05,,0.07723325490951538,,0.17410345375537872,,821.7242820262909,
2432,-0.005614736117422581,,2.3463453544536605e-05,,0.07756423950195312,,0.16793373227119446,,822.0520973205566,
2433,0.011356827802956104,,3.4635751944733784e-05,,0.079571433365345,,0.1576508730649948,,822.3801867961884,
2434,-0.021660778671503067,,5.8654211898101494e-05,,0.08452261984348297,,0.1821240782737732,,822.7076122760773,
2435,-0.07812398672103882,,6.690715963486582e-05,,0.08630814403295517,,0.1800674945116043,,823.0353715419769,
2436,-0.05020995810627937,,3.68221226381138e-05,,0.07410284131765366,,0.17759960889816284,,823.363166809082,
2437,-0.008545102551579475,,6.72714231768623e-05,,0.07590548694133759,,0.17513172328472137,,823.6907284259796,
2438,0.030767401680350304,,3.2059557270258665e-05,,0.07968185096979141,,0.18294668197631836,,824.0183746814728,
2439,-0.07849492132663727,,3.2302708859788254e-05,,0.0775831863284111,,0.17945052683353424,,824.3469619750977,
2440,-0.06941483169794083,,4.4894411985296756e-05,,0.0719723254442215,,0.16957898437976837,,824.674613237381,
2441,0.007517614401876926,,3.4222866815980524e-05,,0.07107162475585938,,0.16053007543087006,,825.0024468898773,
2442,0.04528218135237694,,3.972201011492871e-05,,0.07200057804584503,,0.14346052706241608,,825.33047747612,
2443,0.11000702530145645,,1.7396938346792012e-05,,0.0690779834985733,,0.14798499643802643,,825.6583530902863,
2444,0.00011756419553421438,,2.1795218344777822e-05,,0.06283774226903915,,0.15950177609920502,,825.9860346317291,
2445,0.028072038665413857,,3.429711432545446e-05,,0.06225259602069855,,0.16258664429187775,,826.3137419223785,
2446,0.027192730456590652,,3.9555867260787636e-05,,0.06488163024187088,,0.16813938319683075,,826.641058921814,
2447,-0.0038250077050179243,,3.081822796957567e-05,,0.06433183699846268,,0.1675224006175995,,826.9691514968872,
2448,0.06064369156956673,,4.048801929457113e-05,,0.06680354475975037,,0.1617640256881714,,827.2965428829193,
2449,-0.014742445200681686,,2.565285103628412e-05,,0.06702826172113419,,0.1523037850856781,,827.6243734359741,
2450,0.009773723781108856,,6.1444217863027e-05,,0.06891024857759476,,0.165465846657753,,827.9522633552551,
2451,-0.02096777781844139,,3.802179708145559e-05,,0.06771273165941238,,0.1580621898174286,,828.2804288864136,
2452,-0.02030331641435623,,5.584955943049863e-05,,0.08076558262109756,,0.17369212210178375,,828.6081893444061,
2453,-0.06196214631199837,,5.38145650352817e-05,,0.09467237442731857,,0.20001623034477234,,828.9362413883209,
2454,-0.0357980914413929,,2.7590147510636598e-05,,0.07532785087823868,,0.1804787963628769,,829.263834476471,
2455,0.007387914694845676,,5.128241173224524e-05,,0.0765463262796402,,0.18294668197631836,,829.591676235199,
2456,-0.0168722253292799,,5.471353870234452e-05,,0.07780168205499649,,0.18150709569454193,,829.9197018146515,
2457,0.006109008565545082,,9.619813499739394e-05,,0.07797987014055252,,0.1804787963628769,,830.2479650974274,
2458,0.04243961721658707,,3.356129673193209e-05,,0.06704898923635483,,0.17163556814193726,,830.5755250453949,
2459,0.013357729651033878,,2.1778711015940644e-05,,0.06673887372016907,,0.16957898437976837,,830.9035866260529,
2460,-0.025907447561621666,,5.480877007357776e-05,,0.06290288269519806,,0.15518298745155334,,831.2313513755798,
2461,-0.004853606224060059,,5.682142364094034e-05,,0.06979227811098099,,0.16834504902362823,,831.5591230392456,
2462,0.03858749568462372,,2.2143134629004635e-05,,0.07186653465032578,,0.17163556814193726,,831.8868625164032,
2463,-0.017353637143969536,,3.4726304875221103e-05,,0.06504276394844055,,0.1615583598613739,,832.2145013809204,
2464,-0.09058050811290741,,4.380633617984131e-05,,0.07571522891521454,,0.17060726881027222,,832.5425117015839,
2465,-0.02608516626060009,,2.8493193894973956e-05,,0.08521217107772827,,0.1874711513519287,,832.870418548584,
2466,-0.04039861634373665,,7.585727144032717e-05,,0.09455738961696625,,0.19446349143981934,,833.1981225013733,
2467,-0.05528353899717331,,6.134119757916778e-05,,0.09040332585573196,,0.1786278933286667,,833.5257365703583,
2468,-0.0005047684535384178,,4.337150676292367e-05,,0.0910215824842453,,0.17595435678958893,,833.8533165454865,
2469,-0.06815645843744278,,8.986424404611171e-07,,0.08235310018062592,,0.1671110987663269,,834.1807782649994,
2470,0.048177365213632584,,3.234663381590508e-05,,0.07879313826560974,,0.1595035344362259,,834.5085563659668,
2471,0.026367515325546265,,1.5367044397862628e-05,,0.07412688434123993,,0.17903921008110046,,834.8362274169922,
2472,0.008140052668750286,,4.050901043228805e-05,,0.06814597547054291,,0.1708129346370697,,835.1637687683105,
2473,0.03102840855717659,,5.4378670029109344e-05,,0.07067473232746124,,0.1784222424030304,,835.4914026260376,
2474,0.027331151068210602,,8.578658889746293e-05,,0.06631281971931458,,0.17142990231513977,,835.819399356842,
2475,-0.026130037382245064,,4.2768420826178044e-05,,0.06275984644889832,,0.16772806644439697,,836.1472935676575,
2476,-0.03244985640048981,,1.8442309738020413e-05,,0.0592985674738884,,0.15940071642398834,,836.4751780033112,
2477,-0.039388757199048996,,5.383134703151882e-05,,0.06735596060752869,,0.17245817184448242,,836.8028264045715,
2478,-0.037669695913791656,,3.303847915958613e-05,,0.07824736833572388,,0.18479759991168976,,837.1302902698517,
2479,-0.04309394210577011,,4.355570126790553e-05,,0.07107585668563843,,0.176571324467659,,837.4584958553314,
2480,-0.028181569650769234,,2.675874020496849e-05,,0.07617887109518051,,0.18623720109462738,,837.7853147983551,
2481,0.04315827786922455,,6.498668881249614e-06,,0.06574247777462006,,0.16834504902362823,,838.1132242679596,
2482,0.013770675286650658,,1.687876647338271e-05,,0.06672760844230652,,0.17359104752540588,,838.4406578540802,
2483,0.002852595876902342,,2.3881679226178676e-05,,0.06421519815921783,,0.1671110987663269,,838.7691261768341,
2484,-0.07415732741355896,,2.3492779291700572e-05,,0.06637182086706161,,0.1708129346370697,,839.0972287654877,
2485,0.022026652470231056,,2.2437343432102352e-05,,0.06648177653551102,,0.17040161788463593,,839.4250199794769,
2486,-0.0007415151339955628,,3.045924677280709e-05,,0.06445736438035965,,0.17554304003715515,,839.7528584003448,
2487,0.010971341282129288,,4.989971421309747e-05,,0.06633869558572769,,0.17801092565059662,,840.0808393955231,
2488,0.034667931497097015,,4.352426913101226e-05,,0.0693965032696724,,0.1708129346370697,,840.4086089134216,
2489,0.004733099602162838,,2.4856197342160158e-05,,0.07358971238136292,,0.1585780829191208,,840.736643075943,
2490,-0.03728780895471573,,3.257114076404832e-05,,0.06801833212375641,,0.16217532753944397,,841.0644857883453,
2491,0.031238248571753502,,5.721346678910777e-05,,0.07193070650100708,,0.15888480842113495,,841.3926260471344,
2492,0.028570745140314102,,4.188840102870017e-05,,0.06776902079582214,,0.1617640256881714,,841.7208180427551,
2493,0.011040875688195229,,3.9706741517875344e-05,,0.06627816706895828,,0.16793373227119446,,842.0485727787018,
2494,0.03410201892256737,,4.897575854556635e-05,,0.06724832206964493,,0.16196966171264648,,842.3765408992767,
2495,-0.044007495045661926,,2.8819764338550158e-05,,0.06888275593519211,,0.16433648765087128,,842.7044494152069,
2496,-0.01175454817712307,,4.509856807999313e-05,,0.06641699373722076,,0.16515912115573883,,843.0326418876648,
2497,-0.004465973470360041,,3.002158337039873e-05,,0.06504668295383453,,0.16289687156677246,,843.3600642681122,
2498,0.05106441676616669,,4.020873529952951e-05,,0.06632497906684875,,0.16855069994926453,,843.6878478527069,
2499,0.04817622900009155,,3.4585566027089953e-05,,0.0650261715054512,,0.16752415895462036,,844.0159599781036,
2500,0.045015573501586914,,7.890933375165332e-06,,0.06762026250362396,,0.17878387868404388,,844.343855381012,
2501,-0.030090268701314926,,9.483297617407516e-06,,0.062354955822229385,,0.16443930566310883,,845.440366268158,
2502,0.025424931198358536,,2.6666872145142406e-05,,0.06476537883281708,,0.15415646135807037,,845.7680194377899,
2503,-0.04390498623251915,,3.12203228531871e-05,,0.06382041424512863,,0.15682825446128845,,846.0954909324646,
2504,0.008039913140237331,,4.7871482820482925e-05,,0.06514847278594971,,0.15641868114471436,,846.423050403595,
2505,-0.026318468153476715,,1.0703884072427172e-05,,0.07298740744590759,,0.15518298745155334,,846.7506942749023,
2506,0.038728468120098114,,3.744593050214462e-05,,0.06896107643842697,,0.1617640256881714,,847.0786309242249,
2507,0.03018871694803238,,4.108767825528048e-05,,0.07130423188209534,,0.1652601808309555,,847.4068465232849,
2508,-0.04071692377328873,,7.752444071229547e-05,,0.08591485023498535,,0.1784222424030304,,847.7350842952728,
2509,0.014616717584431171,,4.621483458322473e-05,,0.07313068956136703,,0.16238099336624146,,848.0627954006195,
2510,0.006519830785691738,,1.5948508007568307e-05,,0.06862743943929672,,0.1520998775959015,,848.3909647464752,
2511,0.00859128963202238,,5.0815713620977476e-05,,0.06935185939073563,,0.15867917239665985,,848.7185773849487,
2512,-0.021498307585716248,,2.8952894354006276e-05,,0.07067275792360306,,0.15641692280769348,,849.0466089248657,
2513,0.005053267348557711,,3.726605427800678e-05,,0.06790021806955338,,0.1580621898174286,,849.3745908737183,
2514,-0.027462998405098915,,6.513248808914796e-05,,0.07899037003517151,,0.17903921008110046,,849.7024450302124,
2515,-0.03969190642237663,,3.7491205148398876e-05,,0.07743268460035324,,0.18130144476890564,,850.0301203727722,
2516,-0.0031231974717229605,,2.886821675929241e-05,,0.07159633934497833,,0.1671110987663269,,850.3583271503448,
2517,-0.0009049868094734848,,3.742109765880741e-05,,0.07451383769512177,,0.1800674945116043,,850.6858284473419,
2518,0.0024130535311996937,,1.677446016401518e-05,,0.06801331043243408,,0.1675224006175995,,851.013914346695,
2519,-0.02585982345044613,,4.6507826482411474e-05,,0.07367869466543198,,0.17348822951316833,,851.3415293693542,
2520,-0.08640781044960022,,3.557567470124923e-05,,0.06891956180334091,,0.16196966171264648,,851.669835805893,
2521,0.022623224183917046,,3.0393945053219795e-05,,0.06916294246912003,,0.17369212210178375,,851.9994840621948,
2522,-0.025728706270456314,,2.7711395887308754e-05,,0.06591696292161942,,0.16484887897968292,,852.3274345397949,
2523,-0.039036862552165985,,2.544818926253356e-05,,0.06973683089017868,,0.1767769753932953,,852.6551892757416,
2524,0.008520936593413353,,8.399556099902838e-05,,0.0809171199798584,,0.1800674945116043,,852.9837443828583,
2525,-0.076718270778656,,6.614154699491337e-05,,0.07574418187141418,,0.16957898437976837,,853.3121426105499,
2526,-0.051900558173656464,,6.515562563436106e-05,,0.08410385251045227,,0.18068446218967438,,853.6405613422394,
2527,-0.02285904437303543,,1.9564618924050592e-05,,0.07127174735069275,,0.165465846657753,,853.9679045677185,
2528,0.01824452541768551,,5.305925878928974e-05,,0.06681310385465622,,0.16844961047172546,,854.2955558300018,
2529,0.041364364326000214,,2.712918103497941e-05,,0.06570521742105484,,0.17122597992420197,,854.6235983371735,
2530,0.03138284012675285,,3.625882527558133e-05,,0.07429445534944534,,0.16834504902362823,,854.9515025615692,
2531,0.026727227494120598,,4.27593186032027e-05,,0.07144109159708023,,0.16402624547481537,,855.2794580459595,
2532,0.08324474096298218,,3.897336500813253e-05,,0.06847228854894638,,0.16258664429187775,,855.6074750423431,
2533,-0.04664348438382149,,4.911862561129965e-05,,0.07078798115253448,,0.16834504902362823,,855.935693025589,
2534,-0.04675215482711792,,1.7355758245685138e-05,,0.0681123360991478,,0.1617640256881714,,856.2638511657715,
2535,-0.03679775074124336,,1.542461905046366e-05,,0.06721672415733337,,0.15189248323440552,,856.5919010639191,
2536,-0.012557792477309704,,4.160168464295566e-05,,0.0625448077917099,,0.14407749474048615,,856.9200932979584,
2537,-0.04041992127895355,,6.997942546149716e-05,,0.06471316516399384,,0.1557999551296234,,857.2487258911133,
2538,-0.027569187805056572,,7.336850103456527e-06,,0.06480296701192856,,0.14572277665138245,,857.5762686729431,
2539,0.04498710483312607,,3.93262853322085e-05,,0.06422824412584305,,0.14222659170627594,,857.9038779735565,
2540,-0.05935357138514519,,3.224109605071135e-05,,0.06689728796482086,,0.15353773534297943,,858.2323491573334,
2541,-0.014192387461662292,,3.928469232050702e-05,,0.06553620100021362,,0.1465453803539276,,858.5601196289062,
2542,-0.0011714911088347435,,6.361240230035037e-05,,0.06754917651414871,,0.15497733652591705,,858.8879914283752,
2543,-0.030898265540599823,,1.931687438627705e-05,,0.07390784472227097,,0.1675224006175995,,859.2154817581177,
2544,-0.012074260041117668,,1.6606745703029446e-05,,0.07207199931144714,,0.16032440960407257,,859.5431079864502,
2545,0.014728742651641369,,4.612465272657573e-05,,0.07346689701080322,,0.16402624547481537,,859.870813369751,
2546,-0.050072114914655685,,4.7263743908843026e-05,,0.07331924885511398,,0.16875635087490082,,860.1989240646362,
2547,0.018626445904374123,,3.551014015101828e-05,,0.07515797764062881,,0.15353773534297943,,860.5267839431763,
2548,-0.009540712460875511,,4.170973625150509e-05,,0.06946348398923874,,0.16217532753944397,,860.8547670841217,
2549,-0.018340330570936203,,4.446351886144839e-05,,0.06998002529144287,,0.17369212210178375,,861.1826882362366,
2550,-0.09674188494682312,,2.141788172593806e-05,,0.06859665364027023,,0.17142990231513977,,861.5105030536652,
2551,0.09810026735067368,,5.075860826764256e-05,,0.069581039249897,,0.17698264122009277,,861.838376045227,
2552,-0.07837747037410736,,4.448884283192456e-06,,0.07078783959150314,,0.16402624547481537,,862.1664319038391,
2553,0.0457485131919384,,4.7365767386509106e-05,,0.06672746688127518,,0.1557999551296234,,862.493705034256,
2554,-0.022363867610692978,,2.533698352635838e-05,,0.06348525732755661,,0.1597074419260025,,862.8212940692902,
2555,0.06747722625732422,,1.8905901015386917e-05,,0.06249750778079033,,0.16320361196994781,,863.1491794586182,
2556,0.036385927349328995,,8.072577475104481e-05,,0.06459948420524597,,0.16217532753944397,,863.4771912097931,
2557,0.06273304671049118,,2.8260203180252574e-05,,0.08173594623804092,,0.15590453147888184,,863.8043205738068,
2558,0.04146404191851616,,2.0488398149609566e-05,,0.0771617740392685,,0.14901502430438995,,864.1324956417084,
2559,0.04644777998328209,,2.011338983720634e-05,,0.07930715382099152,,0.14994047582149506,,864.4603364467621,
2560,0.0035609137266874313,,1.4574720808013808e-05,,0.07464991509914398,,0.15662258863449097,,864.7884185314178,
2561,0.08581144362688065,,8.422764949500561e-05,,0.08617060631513596,,0.1615583598613739,,865.1167206764221,
2562,0.031114205718040466,,5.64017282158602e-05,,0.09009314328432083,,0.16793373227119446,,865.4448595046997,
2563,-0.09771595150232315,,1.9221461116103455e-05,,0.0809841901063919,,0.15929614007472992,,865.7725071907043,
2564,-0.015952736139297485,,2.361244878557045e-05,,0.0694446712732315,,0.1636149287223816,,866.1011860370636,
2565,0.020639285445213318,,2.2881244149175473e-05,,0.06917262077331543,,0.16135269403457642,,866.428736448288,
2566,0.005573649425059557,,2.7195601433049887e-05,,0.07063861936330795,,0.17616000771522522,,866.7571096420288,
2567,-0.00747676333412528,,2.071573180728592e-05,,0.07288843393325806,,0.17945052683353424,,867.0852210521698,
2568,-0.004785706754773855,,5.079006587038748e-05,,0.07627866417169571,,0.18315234780311584,,867.4132616519928,
2569,-0.026134289801120758,,2.3761391275911592e-05,,0.07448102533817291,,0.1708129346370697,,867.7407586574554,
2570,0.004346432629972696,,2.4912911612773314e-05,,0.07115703076124191,,0.17574869096279144,,868.0684385299683,
2571,0.04828464239835739,,2.116147334163543e-05,,0.06775543838739395,,0.16238099336624146,,868.3959753513336,
2572,-0.0573568232357502,,3.362288771313615e-05,,0.07006866484880447,,0.15744522213935852,,868.723700761795,
2573,0.040145471692085266,,5.970942584099248e-05,,0.06890685111284256,,0.17184120416641235,,869.0518155097961,
2574,-0.011305666528642178,,7.008603279246017e-05,,0.07812664657831192,,0.17718830704689026,,869.3798649311066,
2575,-0.03736221790313721,,5.205851994105615e-05,,0.08109522610902786,,0.17986182868480682,,869.7075371742249,
2576,-0.03040911629796028,,4.365338099887595e-06,,0.06562811881303787,,0.15250945091247559,,870.0353267192841,
2577,-0.0018432175274938345,,4.89588055643253e-05,,0.07793078571557999,,0.1749260574579239,,870.3636560440063,
2578,0.015363406389951706,,2.215099084423855e-05,,0.06351149827241898,,0.16669979691505432,,870.6909563541412,
2579,-0.06252650916576385,,1.8251041183248162e-05,,0.06975150853395462,,0.17945052683353424,,871.7924847602844,
2580,-0.015782905742526054,,6.229560676729307e-05,,0.07267788052558899,,0.18130144476890564,,872.1208324432373,
2581,0.00820416770875454,,2.8192062018206343e-05,,0.06855904310941696,,0.17513172328472137,,872.4482002258301,
2582,0.035490915179252625,,5.955724554951303e-05,,0.0703546479344368,,0.17410345375537872,,872.7759952545166,
2583,-0.0014271759428083897,,4.239224654156715e-05,,0.07270093262195587,,0.18150709569454193,,873.104029417038,
2584,0.0839996188879013,,8.065409929258749e-06,,0.07107478380203247,,0.17595435678958893,,873.4314270019531,
2585,-0.04018068686127663,,3.909563383786008e-05,,0.07703070342540741,,0.18685418367385864,,873.7591450214386,
2586,0.021466512233018875,,5.3844334615860134e-05,,0.0675487294793129,,0.16649413108825684,,874.0870487689972,
2587,-0.035131510347127914,,5.034380956203677e-05,,0.0712493285536766,,0.16484887897968292,,874.4154341220856,
2588,-0.01797841116786003,,7.22066979506053e-05,,0.07726140320301056,,0.1726638376712799,,874.7427439689636,
2589,-0.03873486816883087,,7.699248817516491e-05,,0.07398558408021927,,0.17040161788463593,,875.0703430175781,
2590,0.0007381629548035562,,3.943288902519271e-05,,0.07327202707529068,,0.16793373227119446,,875.3982572555542,
2591,-0.04075930640101433,,6.540119647979736e-05,,0.08177904784679413,,0.17348647117614746,,875.7255342006683,
2592,-0.03729790076613426,,6.036720151314512e-05,,0.08296623080968857,,0.17163556814193726,,876.0531702041626,
2593,0.027170700952410698,,3.715056664077565e-05,,0.07900667190551758,,0.16813938319683075,,876.3815803527832,
2594,0.029060645028948784,,0.00012030924699502066,,0.08106359094381332,,0.16114705801010132,,876.7094056606293,
2595,-0.031501349061727524,,5.1657720177900046e-05,,0.08292628824710846,,0.16608281433582306,,877.0368282794952,
2596,-0.017220716923475266,,0.00010783821198856458,,0.08823540061712265,,0.15888480842113495,,877.3643414974213,
2597,-0.00983631145209074,,3.113532511633821e-05,,0.07930316776037216,,0.15559430420398712,,877.691876411438,
2598,0.025815337896347046,,4.532569437287748e-05,,0.07575667649507523,,0.1650545299053192,,878.020229101181,
2599,0.004440107382833958,,4.0147508116206154e-05,,0.08034335821866989,,0.16978465020656586,,878.3476622104645,
2600,0.0003774017095565796,,4.6633991587441415e-05,,0.07323842495679855,,0.1599131077528,,878.6749277114868,
2601,0.025538699701428413,,2.617350037326105e-05,,0.07176636904478073,,0.14798499643802643,,879.0028834342957,
2602,0.08368506282567978,,3.4983073419425637e-05,,0.07449261099100113,,0.14921893179416656,,879.3307633399963,
2603,-0.07273070514202118,,2.3438449716195464e-05,,0.06906607002019882,,0.14777933061122894,,879.6582462787628,
2604,-0.03142353892326355,,3.910936720785685e-05,,0.07906395196914673,,0.14716236293315887,,879.9863691329956,
2605,-0.07896631211042404,,4.866694507654756e-05,,0.08586612343788147,,0.1557999551296234,,880.3141484260559,
2606,-0.007261262740939856,,1.2447784683899954e-05,,0.07405192404985428,,0.15189248323440552,,880.6416697502136,
2607,0.061330147087574005,,3.483526597847231e-05,,0.07305251806974411,,0.1467510461807251,,880.9694998264313,
2608,-0.03103950433433056,,4.1320428863400593e-05,,0.08001766353845596,,0.14386944472789764,,881.296984910965,
2609,-0.05579068884253502,,5.618287104880437e-05,,0.0778706967830658,,0.1389360874891281,,881.6254413127899,
2610,0.006088733673095703,,3.4933840652229264e-05,,0.0764545202255249,,0.14352239668369293,,881.9531669616699,
2611,0.02586202137172222,,7.631871267221868e-05,,0.07788512110710144,,0.15533486008644104,,882.2808501720428,
2612,-0.0016019725007936358,,1.4105973605182953e-05,,0.07830750197172165,,0.15345817804336548,,882.6084921360016,
2613,-0.030257824808359146,,5.925023651798256e-05,,0.08417335897684097,,0.16010990738868713,,882.9362080097198,
2614,0.04296322911977768,,6.904401288920781e-06,,0.0905047282576561,,0.16656242311000824,,883.2639744281769,
2615,-0.019054245203733444,,1.1108356375189032e-05,,0.08205290138721466,,0.1570700854063034,,883.5918934345245,
2616,0.07260555028915405,,2.4393761123064905e-05,,0.08211588859558105,,0.16366878151893616,,883.9203102588654,
2617,0.03676319122314453,,4.111616362934001e-05,,0.08128128945827484,,0.17240436375141144,,884.2482872009277,
2618,0.039386678487062454,,4.000057379016653e-05,,0.08006338775157928,,0.17230156064033508,,884.5762188434601,
2619,0.09979261457920074,,1.1256469406362157e-05,,0.07752833515405655,,0.16658328473567963,,884.9037308692932,
2620,0.06984495371580124,,4.677163815358654e-05,,0.07686411589384079,,0.17144675552845,,885.2317962646484,
2621,0.011133132502436638,,1.8003962395596318e-05,,0.07458943128585815,,0.1635868400335312,,885.5602304935455,
2622,-0.030060162767767906,,6.286111602094024e-05,,0.0737711489200592,,0.1569029688835144,,885.8880770206451,
2623,0.008695053867995739,,3.267111969762482e-05,,0.07382447272539139,,0.15349674224853516,,886.2157347202301,
2624,0.025544699281454086,,1.592482476553414e-05,,0.07310838252305984,,0.15001213550567627,,886.5441854000092,
2625,-0.05810140073299408,,2.369309549976606e-05,,0.07601271569728851,,0.15248002111911774,,886.8727221488953,
2626,0.045553822070360184,,5.048271304985974e-06,,0.07283325493335724,,0.14222659170627594,,887.1993553638458,
2627,0.04187316820025444,,2.2102043658378534e-05,,0.07280553132295609,,0.14750702679157257,,887.526852607727,
2628,0.03785126283764839,,4.3382300646044314e-05,,0.0750652477145195,,0.1449001431465149,,887.8543825149536,
2629,-0.022139815613627434,,5.6819913879735395e-05,,0.07483550906181335,,0.14243225753307343,,888.1826076507568,
2630,-0.05026766285300255,,1.8927485143649392e-05,,0.07883454859256744,,0.1465453803539276,,888.5106959342957,
2631,-0.12111426889896393,,4.554735278361477e-05,,0.07813724875450134,,0.14346052706241608,,888.8381187915802,
2632,0.024810876697301865,,5.995200262987055e-05,,0.07834773510694504,,0.148396298289299,,889.1659681797028,
2633,0.014615699648857117,,6.505887722596526e-05,,0.0812448263168335,,0.15353773534297943,,889.4936971664429,
2634,-0.045088671147823334,,3.2606163586024195e-05,,0.0832899734377861,,0.15374340116977692,,889.821305513382,
2635,-0.04269465431571007,,3.245614061597735e-05,,0.07945273816585541,,0.1560056209564209,,890.148809671402,
2636,-0.03200945258140564,,5.0806494982680306e-05,,0.08222716301679611,,0.1580621898174286,,890.476686000824,
2637,-0.03500562161207199,,1.4721967090736143e-05,,0.07926789671182632,,0.1502472162246704,,890.8047811985016,
2638,-0.010670012794435024,,1.8984814232680947e-05,,0.07643034309148788,,0.14490188658237457,,891.1333863735199,
2639,-0.012969722039997578,,2.062964631477371e-05,,0.0766756534576416,,0.15847350656986237,,891.4613959789276,
2640,0.003230728441849351,,6.515361019410193e-05,,0.07920283824205399,,0.15909047424793243,,891.7889382839203,
2641,-0.059789009392261505,,3.838559860014357e-05,,0.07150113582611084,,0.1578565388917923,,892.1168344020844,
2642,-0.014538957737386227,,1.2024963325529825e-05,,0.07089944928884506,,0.1523037850856781,,892.4444563388824,
2643,0.009482085704803467,,3.269842272857204e-05,,0.0705861821770668,,0.1504528820514679,,892.7716794013977,
2644,-0.0068887826055288315,,4.65122502646409e-05,,0.07333429902791977,,0.1541547030210495,,893.0999145507812,
2645,0.027488265186548233,,6.016719635226764e-05,,0.07660073041915894,,0.1541547030210495,,893.4277727603912,
2646,0.07443331927061081,,3.4272161428816617e-05,,0.0723986104130745,,0.14572277665138245,,893.7559382915497,
2647,-0.01897953636944294,,1.0512333574297372e-05,,0.07365897297859192,,0.14880762994289398,,894.0834777355194,
2648,0.048663653433322906,,4.998977965442464e-05,,0.07635091245174408,,0.15292076766490936,,894.4114606380463,
2649,-0.06816115975379944,,6.672401650575921e-05,,0.06799399852752686,,0.14952917397022247,,894.7392067909241,
2650,-0.03297366574406624,,1.93450123333605e-05,,0.07596835494041443,,0.15333206951618195,,895.0666394233704,
2651,-0.056754037737846375,,7.822111911082175e-06,,0.07686487585306168,,0.15497733652591705,,895.394237279892,
2652,-0.008007565513253212,,4.786996214534156e-05,,0.08094911277294159,,0.16484887897968292,,895.7223079204559,
2653,-0.011920541524887085,,5.371927181840874e-05,,0.0776357427239418,,0.1576508730649948,,896.0501487255096,
2654,0.06319668889045715,,3.57354565494461e-06,,0.07522368431091309,,0.14963024854660034,,896.3777508735657,
2655,-0.0645999163389206,,3.001437653438188e-05,,0.07468505948781967,,0.15168681740760803,,896.7057354450226,
2656,0.051678065210580826,,4.043036824441515e-05,,0.07851096987724304,,0.15621128678321838,,897.0335235595703,
2657,0.056125953793525696,,3.231758819310926e-05,,0.07376977056264877,,0.15271510183811188,,898.1304516792297,
2658,-0.02097022719681263,,6.471674169006292e-06,,0.06948696821928024,,0.14942459762096405,,898.458530664444,
2659,0.011940598487854004,,6.051525269867852e-05,,0.07721792906522751,,0.15436036884784698,,898.7866027355194,
2660,-0.07719484716653824,,1.7768581528798677e-05,,0.07535039633512497,,0.1541547030210495,,899.1143746376038,
2661,-0.04689816012978554,,3.882108649122529e-05,,0.07727362215518951,,0.15867917239665985,,899.4418530464172,
2662,0.012831974774599075,,6.832978397142142e-05,,0.07939019054174423,,0.15353773534297943,,899.7709641456604,
2663,0.06412667781114578,,4.248774530424271e-06,,0.07591161876916885,,0.1557999551296234,,900.09921002388,
2664,0.03017599508166313,,2.8369577194098383e-05,,0.07625097781419754,,0.16053007543087006,,900.4267671108246,
2665,0.07708140462636948,,3.220924918423407e-05,,0.07586243748664856,,0.1617640256881714,,900.7541677951813,
2666,0.03174223005771637,,4.057229307363741e-05,,0.07667472958564758,,0.1617640256881714,,901.0825839042664,
2667,0.015280675143003464,,5.8809135225601494e-05,,0.07363582402467728,,0.1557999551296234,,901.4097003936768,
2668,-0.01493971049785614,,5.749695446866099e-06,,0.08183442056179047,,0.16690543293952942,,901.7374708652496,
2669,0.040073130279779434,,4.067289046361111e-05,,0.08417511731386185,,0.1747204214334488,,902.0654852390289,
2670,0.015481614507734776,,3.2107378501677886e-05,,0.0810694620013237,,0.17410345375537872,,902.3932557106018,
2671,-0.05827854946255684,,3.6873174394713715e-05,,0.08182113617658615,,0.1747204214334488,,902.7212882041931,
2672,-0.015458773821592331,,3.189624840160832e-05,,0.08016835153102875,,0.16978465020656586,,903.0490860939026,
2673,-0.005509636364877224,,3.234330142731778e-05,,0.07800222933292389,,0.1693733185529709,,903.376161813736,
2674,-0.03286740556359291,,3.075745917158201e-05,,0.07528379559516907,,0.15826784074306488,,903.7043290138245,
2675,-0.015271835029125214,,4.603915294865146e-05,,0.07694195210933685,,0.16690543293952942,,904.0318517684937,
2676,-0.03517907112836838,,5.613302710116841e-05,,0.0836707130074501,,0.17616000771522522,,904.3592581748962,
2677,0.0021136808209121227,,2.0674562620115466e-05,,0.08213333040475845,,0.17184120416641235,,904.6872365474701,
2678,-0.01371079869568348,,3.8878781197126955e-05,,0.091690793633461,,0.19405217468738556,,905.0155558586121,
2679,-0.023526761680841446,,4.512031591730192e-05,,0.07850402593612671,,0.18109577894210815,,905.3432464599609,
2680,0.015004300512373447,,3.984913928434253e-05,,0.07462151348590851,,0.17780527472496033,,905.6717259883881,
2681,-0.03102368302643299,,3.502965046209283e-05,,0.08048421889543533,,0.19199560582637787,,905.9996919631958,
2682,-0.07164359092712402,,4.8193338443525136e-05,,0.08453617990016937,,0.19816532731056213,,906.3281602859497,
2683,-0.07891581207513809,,2.2663911295239814e-05,,0.07194830477237701,,0.18315234780311584,,906.6558818817139,
2684,-0.016451265662908554,,2.0546191080939025e-05,,0.07400648295879364,,0.1874711513519287,,906.9833204746246,
2685,-0.08472970873117447,,3.564103099051863e-05,,0.08412118256092072,,0.19117297232151031,,907.3102774620056,
2686,-0.035012830048799515,,2.199512891820632e-05,,0.07520850747823715,,0.17924486100673676,,907.6381804943085,
2687,0.00611656391993165,,1.1571054528758395e-05,,0.06961764395236969,,0.1691676825284958,,907.9658398628235,
2688,0.028302736580371857,,2.5816349079832435e-05,,0.07157585024833679,,0.17307515442371368,,908.2933535575867,
2689,-0.03335237130522728,,2.4195371224777773e-05,,0.07241405546665192,,0.17060726881027222,,908.621036529541,
2690,-0.01709648035466671,,3.157724677294027e-06,,0.07631638646125793,,0.17554304003715515,,908.948915719986,
2691,0.04354022815823555,,2.8069580366718583e-05,,0.07447826862335205,,0.17389778792858124,,909.2765245437622,
2692,0.02153477631509304,,2.7038782718591392e-05,,0.07568827271461487,,0.16094139218330383,,909.6047668457031,
2693,0.01952965371310711,,1.9346036424394697e-05,,0.07713180035352707,,0.15754979848861694,,909.9324624538422,
2694,0.06644491851329803,,8.59405736264307e-06,,0.06974438577890396,,0.1576508730649948,,910.2603750228882,
2695,0.03631095215678215,,2.3549460820504464e-05,,0.0664018988609314,,0.1523037850856781,,910.5879125595093,
2696,-0.02637527883052826,,2.303681685589254e-05,,0.06102140620350838,,0.15436036884784698,,910.9155013561249,
2697,-0.04252966493368149,,3.5160101106157526e-05,,0.05823700129985809,,0.1599131077528,,911.2431375980377,
2698,-0.03925633430480957,,5.66949020139873e-05,,0.0790470689535141,,0.1749260574579239,,911.571394443512,
2699,-0.030715040862560272,,0.00011224992340430617,,0.09488659352064133,,0.18089012801647186,,911.8991386890411,
2700,-0.028980905190110207,,1.4968974028306548e-05,,0.07068822532892227,,0.16999028623104095,,912.2270390987396,
2701,0.0007025432423688471,,6.110600952524692e-05,,0.06650755554437637,,0.16628846526145935,,912.5551233291626,
2702,0.012308884412050247,,2.6143337890971452e-05,,0.05650846287608147,,0.15559430420398712,,912.8831577301025,
2703,0.036563385277986526,,5.682423579855822e-05,,0.06314723193645477,,0.16608281433582306,,913.2108097076416,
2704,-0.01834898814558983,,4.377322329673916e-05,,0.06335147470235825,,0.16279229521751404,,913.538360118866,
2705,0.017258714884519577,,3.959218520321883e-05,,0.06757111847400665,,0.16834504902362823,,913.8660972118378,
2706,-0.022711247205734253,,6.80268494761549e-05,,0.07608000934123993,,0.16813938319683075,,914.1936717033386,
2707,-0.05850460007786751,,2.4598070012871176e-05,,0.06988750398159027,,0.16628846526145935,,914.5214142799377,
2708,0.039117760956287384,,3.102599657722749e-05,,0.0714704617857933,,0.1673167645931244,,914.8499011993408,
2709,-0.005673677194863558,,7.336650742217898e-05,,0.08453361690044403,,0.1726638376712799,,915.1773548126221,
2710,0.009773380123078823,,4.897523467661813e-05,,0.07220828533172607,,0.1650545299053192,,915.5057876110077,
2711,0.02607506513595581,,4.852934580412693e-05,,0.06636776775121689,,0.15538865327835083,,915.8335402011871,
2712,-0.0759354680776596,,7.436481246259063e-05,,0.08408384770154953,,0.1726638376712799,,916.1609373092651,
2713,-0.001342019997537136,,4.577237632474862e-05,,0.0739193707704544,,0.16217532753944397,,916.4887640476227,
2714,-0.0514485165476799,,1.8429476256187627e-07,,0.06345682591199875,,0.13441163301467896,,916.8166716098785,
2715,-0.017041664570569992,,1.614178836462088e-05,,0.06176724657416344,,0.14366619288921356,,917.1440734863281,
2716,-0.08191768825054169,,3.3590196835575625e-05,,0.06771080940961838,,0.1504528820514679,,917.4720168113708,
2717,-0.026829876005649567,,1.809276727726683e-05,,0.06727927923202515,,0.14921893179416656,,917.7994742393494,
2718,0.018859991803765297,,2.9026077754679136e-05,,0.06395241618156433,,0.15127551555633545,,918.1276707649231,
2719,0.020580386742949486,,2.8576014301506802e-06,,0.06399043649435043,,0.15168681740760803,,918.4552023410797,
2720,0.04435049742460251,,1.0545657460170332e-05,,0.06253290176391602,,0.1504528820514679,,918.7830591201782,
2721,-0.07164090126752853,,4.030964191770181e-05,,0.06679636240005493,,0.15741579234600067,,919.1107003688812,
2722,-0.04976218566298485,,1.2431783943611663e-05,,0.05872594192624092,,0.16114705801010132,,919.4387271404266,
2723,0.05712912976741791,,2.7362793844076805e-05,,0.057930462062358856,,0.14983589947223663,,919.7663261890411,
2724,0.05531034991145134,,2.5985380489146337e-05,,0.055740565061569214,,0.15703389048576355,,920.0940465927124,
2725,-0.02365393564105034,,3.8490186852868646e-05,,0.058557454496622086,,0.15929614007472992,,920.4217710494995,
2726,-0.017589159309864044,,2.266897718072869e-05,,0.05730884522199631,,0.1541547030210495,,920.7493917942047,
2727,0.029475510120391846,,2.7251084247836843e-05,,0.057875003665685654,,0.16094139218330383,,921.0770835876465,
2728,-0.07380907982587814,,4.139928933000192e-05,,0.058743350207805634,,0.15621128678321838,,921.4045436382294,
2729,0.05488721653819084,,9.297026736021508e-06,,0.05919892340898514,,0.15312641859054565,,921.7338876724243,
2730,-0.003497533733025193,,2.9854048989363946e-05,,0.05973101034760475,,0.16628846526145935,,922.0606398582458,
2731,0.02591264247894287,,1.690072713245172e-05,,0.05979982763528824,,0.15250945091247559,,922.3881618976593,
2732,-0.018853452056646347,,3.280805321992375e-05,,0.06494028866291046,,0.15189248323440552,,922.7155487537384,
2733,0.022073892876505852,,2.571936602180358e-05,,0.06393781304359436,,0.16053007543087006,,923.0433156490326,
2734,-0.02655072882771492,,2.5248653400922194e-05,,0.06246936321258545,,0.16834504902362823,,923.3712165355682,
2735,0.07591982185840607,,1.357082055619685e-05,,0.06466550379991531,,0.17595435678958893,,924.4753067493439,
2736,0.02468440681695938,,1.907649675558787e-05,,0.06222987547516823,,0.17307515442371368,,924.8027729988098,
2737,0.066460520029068,,3.303501580376178e-05,,0.06203830987215042,,0.17718830704689026,,925.1304111480713,
2738,0.004301838576793671,,3.670925070764497e-05,,0.05948656052350998,,0.16628846526145935,,925.4581134319305,
2739,0.05472451075911522,,2.349094211240299e-05,,0.06345207989215851,,0.16382057964801788,,925.7857682704926,
2740,0.09568388015031815,,2.473932363500353e-05,,0.06702741235494614,,0.16793373227119446,,926.113189458847,
2741,-0.04758442938327789,,2.606820453365799e-05,,0.0624128021299839,,0.17945052683353424,,926.4407839775085,
2742,-0.045612383633852005,,4.294631798984483e-05,,0.06060825288295746,,0.17780527472496033,,926.7686512470245,
2743,-0.010327834635972977,,3.118496897513978e-05,,0.06089689955115318,,0.17595435678958893,,927.0961668491364,
2744,0.018847595900297165,,2.7721825972548686e-05,,0.062407467514276505,,0.1763656735420227,,927.4239494800568,
2745,-0.02667010761797428,,7.405650649161544e-06,,0.06534743309020996,,0.17040161788463593,,927.7517366409302,
2746,0.005120971240103245,,3.690931771416217e-05,,0.06629693508148193,,0.16669979691505432,,928.079568862915,
2747,-0.024489762261509895,,2.2004349375492893e-05,,0.07360059767961502,,0.16999028623104095,,928.4072382450104,
2748,-0.07879325747489929,,4.362988329376094e-05,,0.08302108198404312,,0.18356366455554962,,928.7351927757263,
2749,-0.00019444226927589625,,5.793750096927397e-05,,0.08128897100687027,,0.18130144476890564,,929.0629730224609,
2750,0.01209504809230566,,1.5230710232572164e-05,,0.07168886065483093,,0.17142990231513977,,929.3909311294556,
2751,0.06991423666477203,,1.3995165318192448e-05,,0.07029900699853897,,0.16608281433582306,,929.7182631492615,
2752,0.025580186396837234,,4.416338924784213e-05,,0.07009851932525635,,0.17698264122009277,,930.0458989143372,
2753,-0.018337735906243324,,3.2674463000148535e-05,,0.06462203711271286,,0.16567149758338928,,930.3733870983124,
2754,-0.03794659674167633,,9.217030310537666e-06,,0.06727603822946548,,0.16957898437976837,,930.7009928226471,
2755,0.03970950469374657,,3.554442446329631e-05,,0.06646112352609634,,0.165465846657753,,931.0283923149109,
2756,-0.01395990140736103,,1.8434873709338717e-05,,0.06164924427866936,,0.1652601808309555,,931.3560481071472,
2757,-0.015967240557074547,,4.1078867070609704e-05,,0.06528232991695404,,0.16978465020656586,,931.6835978031158,
2758,-0.04142666608095169,,6.793904321966693e-05,,0.06429531425237656,,0.17430908977985382,,932.011063337326,
2759,0.028730541467666626,,2.8520593332359567e-05,,0.05936010181903839,,0.16875635087490082,,932.3382942676544,
2760,-0.01920957677066326,,4.360304956207983e-05,,0.06401495635509491,,0.17616000771522522,,932.6669809818268,
2761,-0.03229672461748123,,6.630148618569365e-06,,0.06298165023326874,,0.1689620167016983,,932.9946458339691,
2762,0.015202777460217476,,4.7368281229864806e-05,,0.06558787822723389,,0.18356366455554962,,933.3226914405823,
2763,0.04253460839390755,,4.265349707566202e-05,,0.06964004784822464,,0.18664851784706116,,933.6505877971649,
2764,-0.0918969213962555,,4.702615115093067e-05,,0.0657300278544426,,0.17718830704689026,,933.9787216186523,
2765,-0.004945972003042698,,9.372491149406414e-06,,0.06193739175796509,,0.16196966171264648,,934.3062472343445,
2766,-0.016830530017614365,,2.494642831152305e-05,,0.05902845785021782,,0.16032440960407257,,934.6338047981262,
2767,0.016647333279252052,,7.539463695138693e-05,,0.05917689576745033,,0.16238099336624146,,934.9610188007355,
2768,-0.010535621084272861,,2.4974104235298e-05,,0.06389760971069336,,0.1671110987663269,,935.2891752719879,
2769,-0.02836775779724121,,9.111070539802313e-06,,0.061406392604112625,,0.16320361196994781,,935.6172542572021,
2770,0.012010921724140644,,3.6881028790958226e-05,,0.06082330271601677,,0.15929614007472992,,935.9450764656067,
2771,-0.011556274257600307,,4.450178676052019e-05,,0.061226215213537216,,0.1597074419260025,,936.2727491855621,
2772,-0.036367446184158325,,2.3548767785541713e-05,,0.06923384219408035,,0.16999028623104095,,936.6007206439972,
2773,-0.016386164352297783,,3.773014759644866e-05,,0.07392580062150955,,0.176571324467659,,936.9277226924896,
2774,0.021071782335639,,4.9579426558921114e-05,,0.07991427183151245,,0.1858258992433548,,937.25563788414,
2775,-0.06902791559696198,,3.3361146051902324e-05,,0.08131126314401627,,0.19096732139587402,,937.5828850269318,
2776,-0.0035330485552549362,,3.659443973447196e-05,,0.07317651808261871,,0.18870508670806885,,937.9107322692871,
2777,-0.05446619912981987,,1.6226189472945407e-05,,0.07442137598991394,,0.19096732139587402,,938.2383649349213,
2778,-0.036096639931201935,,3.560748154995963e-05,,0.07322482764720917,,0.19035033881664276,,938.5659341812134,
2779,-0.021379580721259117,,3.77078031306155e-05,,0.06888855248689651,,0.18644286692142487,,938.8934698104858,
2780,-0.053802814334630966,,1.0589551493467297e-05,,0.0689966231584549,,0.1860315501689911,,939.2208163738251,
2781,0.062137898057699203,,2.0539424440357834e-05,,0.06930357217788696,,0.1800674945116043,,939.5483112335205,
2782,0.008368241600692272,,2.7076544938609004e-05,,0.0687829926609993,,0.1728695034980774,,939.8758690357208,
2783,0.040467556565999985,,2.816122469084803e-05,,0.06297624111175537,,0.17574869096279144,,940.2038171291351,
2784,0.05134236812591553,,3.872740126098506e-05,,0.06281137466430664,,0.16258664429187775,,940.5309867858887,
2785,0.017572710290551186,,2.9082413675496355e-05,,0.0634436383843422,,0.15662258863449097,,940.8584613800049,
2786,-0.026353133842349052,,6.211498657648917e-06,,0.061526358127593994,,0.16484887897968292,,941.1855201721191,
2787,-0.01896543987095356,,2.0506255168584175e-05,,0.06267986446619034,,0.16423191130161285,,941.5132594108582,
2788,-0.08699028939008713,,2.6215864636469632e-05,,0.06294062733650208,,0.16813938319683075,,941.840500831604,
2789,0.07442184537649155,,4.2370043956907466e-05,,0.07031397521495819,,0.15353773534297943,,942.1682317256927,
2790,0.032890912145376205,,4.2680218030000106e-05,,0.06382283568382263,,0.16690543293952942,,942.4957327842712,
2791,-0.05012919008731842,,4.513703242992051e-05,,0.06575718522071838,,0.17903921008110046,,942.8231530189514,
2792,0.017900675535202026,,1.4190321962814778e-05,,0.06319327652454376,,0.16999028623104095,,943.1503956317902,
2793,-0.0403965525329113,,6.318878149613738e-05,,0.07178060710430145,,0.1819184124469757,,943.4782471656799,
2794,0.05915890634059906,,3.0998431611806154e-05,,0.06947588175535202,,0.1784222424030304,,943.8056356906891,
2795,0.05861790478229523,,2.521289025025908e-05,,0.06712765991687775,,0.1802731603384018,,944.1332035064697,
2796,-0.005070390645414591,,5.258247256278992e-05,,0.06880433857440948,,0.18274104595184326,,944.4611477851868,
2797,-0.021567925810813904,,1.3575760021922179e-05,,0.06287921220064163,,0.1767769753932953,,944.7884397506714,
2798,0.03615919128060341,,5.4521158745046705e-05,,0.06770263612270355,,0.1819184124469757,,945.1173377037048,
2799,0.07241795212030411,,2.670128560566809e-05,,0.06475832313299179,,0.1578565388917923,,945.4450569152832,
2800,0.091196708381176,,2.1651187125826254e-05,,0.06404336541891098,,0.1580621898174286,,945.7727053165436,
2801,-0.021806681528687477,,2.174351720896084e-05,,0.06227489933371544,,0.16423191130161285,,946.1003882884979,
2802,0.007799694314599037,,1.4796601135458332e-05,,0.06761757284402847,,0.17122423648834229,,946.4278047084808,
2803,-0.04438517615199089,,2.862922519852873e-05,,0.07471036911010742,,0.17410345375537872,,946.7560606002808,
2804,-0.03974291682243347,,6.421156285796314e-05,,0.07587681710720062,,0.17163556814193726,,947.084080696106,
2805,-0.03488164022564888,,7.314824870263692e-06,,0.07557209581136703,,0.1821240782737732,,947.4118139743805,
2806,0.046276822686195374,,1.6440730178146623e-05,,0.07473034411668777,,0.18109577894210815,,947.7396593093872,
2807,-0.0510927252471447,,2.8906395527883433e-05,,0.07891355454921722,,0.18315234780311584,,948.0670447349548,
2808,-0.07713031768798828,,2.3301035980693996e-05,,0.07202326506376266,,0.1837693154811859,,948.3949382305145,
2809,-0.07364610582590103,,4.484538658289239e-05,,0.0728752538561821,,0.17142990231513977,,948.7230713367462,
2810,-0.0263010635972023,,3.9180384192150086e-05,,0.07444359362125397,,0.17965619266033173,,949.0507678985596,
2811,0.04896610602736473,,4.265909592504613e-05,,0.07334324717521667,,0.171018585562706,,949.3785729408264,
2812,-0.009661693125963211,,5.243218765826896e-05,,0.06872477382421494,,0.1673167645931244,,949.7060058116913,
2813,-0.08353830873966217,,3.553634087438695e-05,,0.06773466616868973,,0.15641692280769348,,950.8058636188507,
2814,0.0035634373780339956,,1.9157912902301177e-05,,0.06381314247846603,,0.15168681740760803,,951.1337847709656,
2815,0.018313245847821236,,3.4813088859664276e-05,,0.068406842648983,,0.15497733652591705,,951.4614284038544,
2816,0.03572002053260803,,3.5699915315490216e-05,,0.06565020978450775,,0.15456601977348328,,951.789229631424,
2817,0.006423592567443848,,9.452242011320777e-06,,0.0640580952167511,,0.15096703171730042,,952.1166367530823,
2818,-0.0559418722987175,,4.453762448974885e-05,,0.06278587132692337,,0.15312641859054565,,952.4449074268341,
2819,-0.007058316376060247,,4.5854765630792826e-05,,0.06562826037406921,,0.16464321315288544,,952.7725167274475,
2820,-0.020171552896499634,,2.2728081603418104e-05,,0.06863650679588318,,0.16464321315288544,,953.0999963283539,
2821,0.01386223267763853,,3.387391188880429e-05,,0.07197282463312149,,0.17245817184448242,,953.4275963306427,
2822,-0.019985508173704147,,2.3815922759240493e-05,,0.07207748293876648,,0.15312641859054565,,953.7554733753204,
2823,-0.007738194428384304,,1.9198672816855833e-05,,0.07565392553806305,,0.16258664429187775,,954.0840237140656,
2824,0.013078749179840088,,2.8726122764055617e-05,,0.07120712846517563,,0.15394903719425201,,954.4111626148224,
2825,0.020747512578964233,,2.7084352041129023e-05,,0.06837338209152222,,0.15518298745155334,,954.7383332252502,
2826,-0.06461003422737122,,4.081617953488603e-05,,0.06775124371051788,,0.1467510461807251,,955.0662224292755,
2827,-0.062214240431785583,,4.984275437891483e-05,,0.06861603260040283,,0.1481906622648239,,955.3938393592834,
2828,0.020174546167254448,,4.245321179041639e-05,,0.07035723328590393,,0.15148115158081055,,955.721697807312,
2829,-0.023894386366009712,,2.618904909468256e-05,,0.06362616270780563,,0.15004156529903412,,956.0496189594269,
2830,-0.0426672101020813,,4.9511902034282684e-05,,0.05959702655673027,,0.142843559384346,,956.3777163028717,
2831,0.013348274864256382,,1.5230315511871595e-05,,0.059852492064237595,,0.13492576777935028,,956.7053894996643,
2832,0.0548689030110836,,1.0495100468688179e-05,,0.0671127513051033,,0.13564732670783997,,957.0327482223511,
2833,-0.003733153222128749,,3.614683009800501e-05,,0.06447796523571014,,0.13389922678470612,,957.3603146076202,
2834,0.007599582429975271,,2.2402406102628447e-05,,0.06273365020751953,,0.13112285733222961,,957.6879527568817,
2835,0.018585165962576866,,2.031997973972466e-05,,0.0592849999666214,,0.1304030567407608,,958.01567029953,
2836,0.03259126469492912,,3.1557494367007166e-05,,0.06775791943073273,,0.13955479860305786,,958.3438429832458,
2837,-0.013836030848324299,,7.14496263753972e-06,,0.06394059956073761,,0.1396576315164566,,958.6719386577606,
2838,0.040320247411727905,,2.728205618041102e-05,,0.058213163167238235,,0.13513317704200745,,958.9997169971466,
2839,1.620292641746346e-05,,2.2213664124137722e-05,,0.057339735329151154,,0.13585123419761658,,959.3272898197174,
2840,0.06629206985235214,,1.1981311217823531e-05,,0.059371717274188995,,0.148396298289299,,959.6550009250641,
2841,0.05054982006549835,,2.2580865334020928e-05,,0.059793636202812195,,0.142843559384346,,959.9826452732086,
2842,0.010201582685112953,,1.2085999514965806e-05,,0.06542094051837921,,0.13297201693058014,,960.3107054233551,
2843,0.013403169810771942,,3.893961547873914e-06,,0.07153932750225067,,0.14880762994289398,,960.6383874416351,
2844,-0.02374386228621006,,2.320640123798512e-05,,0.08280334621667862,,0.14811691641807556,,960.9667530059814,
2845,0.044442277401685715,,2.2631320462096483e-05,,0.07592116296291351,,0.13855868577957153,,961.2945935726166,
2846,0.04209684208035469,,1.975890700123273e-05,,0.06773640215396881,,0.13441163301467896,,961.622077703476,
2847,0.05600092187523842,,2.3578362743137404e-05,,0.06590067595243454,,0.1271107941865921,,961.9501073360443,
2848,0.009718893095850945,,2.4814873540890403e-05,,0.06744664162397385,,0.1333833485841751,,962.2779686450958,
2849,-0.01915069855749607,,4.563616312225349e-05,,0.06333838403224945,,0.12402594089508057,,962.6053476333618,
2850,0.04227267950773239,,2.6962436095345765e-05,,0.061710651963949203,,0.13225223124027252,,962.9337391853333,
2851,0.021858517080545425,,3.242993261665106e-05,,0.06305017322301865,,0.13245789706707,,963.2616596221924,
2852,0.01793334260582924,,3.229179128538817e-05,,0.05951854586601257,,0.13317768275737762,,963.5893979072571,
2853,-0.016341697424650192,,3.258240030845627e-05,,0.05900615453720093,,0.1300928294658661,,963.916984796524,
2854,-0.033050261437892914,,1.8414204532746226e-05,,0.06371083110570908,,0.12598949670791626,,964.2445504665375,
2855,0.032174333930015564,,2.0504397980403155e-05,,0.06277423352003098,,0.1224835067987442,,964.5720210075378,
2856,-0.028496889397501945,,2.264469367219135e-05,,0.064337819814682,,0.12311030179262161,,964.8999755382538,
2857,0.04128597304224968,,2.0996616513002664e-05,,0.06584751605987549,,0.12422855943441391,,965.2276046276093,
2858,0.10237537324428558,,2.574621612438932e-05,,0.06698326021432877,,0.12397212535142899,,965.5559022426605,
2859,0.037992894649505615,,1.8406022718409076e-05,,0.06754641234874725,,0.12304666638374329,,965.8836443424225,
2860,0.028370609506964684,,2.8899165045004338e-05,,0.07318858802318573,,0.12656722962856293,,966.2116215229034,
2861,0.06079734489321709,,1.0870086043723859e-05,,0.07213892787694931,,0.12397212535142899,,966.5391020774841,
2862,0.0104666193947196,,5.3088813729118556e-05,,0.07382859289646149,,0.1306803822517395,,966.8676514625549,
2863,0.01852153241634369,,2.164435136364773e-05,,0.07632110267877579,,0.13109168410301208,,967.1949820518494,
2864,0.03330564126372337,,2.2142212401377037e-05,,0.07830436527729034,,0.14260847866535187,,967.5223758220673,
2865,-0.011884784325957298,,4.428636748343706e-05,,0.0750180035829544,,0.13560396432876587,,967.8498539924622,
2866,0.010863722302019596,,1.5217675354506355e-05,,0.06466346979141235,,0.13348373770713806,,968.177962064743,
2867,-0.05384476110339165,,1.3709773156733718e-05,,0.06020243465900421,,0.13225223124027252,,968.5057082176208,
2868,0.08247767388820648,,2.9143666324671358e-05,,0.05839565396308899,,0.13019564747810364,,968.8331823348999,
2869,-0.013041779398918152,,3.690985613502562e-05,,0.05652802810072899,,0.14572277665138245,,969.1608030796051,
2870,-0.04732412099838257,,2.1502486561075784e-05,,0.05677896365523338,,0.15456601977348328,,969.4890644550323,
2871,-0.03217363357543945,,2.0304023564676754e-05,,0.05656331777572632,,0.14253507554531097,,969.8165154457092,
2872,0.08630098402500153,,3.5501414004102116e-06,,0.06262199580669403,,0.1486019641160965,,970.1437811851501,
2873,-0.010753611102700233,,2.5969549824367277e-05,,0.06075022369623184,,0.15477167069911957,,970.4714367389679,
2874,0.07041079550981522,,9.439897439733613e-06,,0.06429419666528702,,0.1580621898174286,,970.7991797924042,
2875,-0.044375572353601456,,3.8535206840606406e-05,,0.06374382227659225,,0.16279229521751404,,971.1269299983978,
2876,-0.042344167828559875,,2.1101923266542144e-05,,0.06616851687431335,,0.14777933061122894,,971.4544591903687,
2877,-0.04816395044326782,,2.4159231543308124e-05,,0.06636655330657959,,0.15312641859054565,,971.7831466197968,
2878,0.046850528568029404,,2.819312248902861e-05,,0.06534986943006516,,0.14047852158546448,,972.1113457679749,
2879,0.04338353872299194,,4.4227446778677404e-05,,0.06143278628587723,,0.140272855758667,,972.4391098022461,
2880,0.0529983788728714,,3.9768834540154785e-05,,0.06565456837415695,,0.14633974432945251,,972.7672407627106,
2881,-0.021013204008340836,,3.2818465115269646e-05,,0.06706777960062027,,0.15538865327835083,,973.0950031280518,
2882,-0.004571422468870878,,2.5673147320048884e-05,,0.058254145085811615,,0.15436036884784698,,973.4237518310547,
2883,0.014242786914110184,,1.3631150977744255e-05,,0.057510487735271454,,0.15086418390274048,,973.7514691352844,
2884,-0.00174565555062145,,2.270283584948629e-05,,0.060960233211517334,,0.15271510183811188,,974.0798318386078,
2885,0.0554472878575325,,2.3101405531633645e-05,,0.06644561141729355,,0.15312641859054565,,974.4070901870728,
2886,-0.044184960424900055,,4.3232179450569674e-05,,0.056938838213682175,,0.15127551555633545,,974.7349905967712,
2887,0.04157531261444092,,1.5525965864071622e-05,,0.05458041653037071,,0.14695671200752258,,975.0626952648163,
2888,-0.05013320967555046,,3.364351505297236e-05,,0.05398453399538994,,0.14448882639408112,,975.3904404640198,
2889,0.012466687709093094,,3.9293914596783e-05,,0.05981641635298729,,0.15189248323440552,,975.7181415557861,
2890,0.023786216974258423,,1.2651329598156735e-05,,0.055650744587183,,0.14510579407215118,,976.0460133552551,
2891,0.004382641054689884,,1.4613429812015966e-05,,0.05873055011034012,,0.14572277665138245,,977.1369409561157,
2892,0.025837566703557968,,3.873594687320292e-05,,0.0644497275352478,,0.14263790845870972,,977.464762210846,
2893,-0.01326042227447033,,4.450633059605025e-05,,0.05696403980255127,,0.1391417384147644,,977.7925002574921,
2894,0.008033654652535915,,6.272855898714624e-06,,0.05734767019748688,,0.1326635330915451,,978.1200034618378,
2895,0.019640875980257988,,2.2799751604907215e-05,,0.05539602041244507,,0.13574838638305664,,978.4477865695953,
2896,0.04298945516347885,,5.058999886387028e-05,,0.062300316989421844,,0.13759930431842804,,978.7751135826111,
2897,0.08271133899688721,,3.526597356540151e-05,,0.06891543418169022,,0.13945196568965912,,979.10316157341,
2898,0.05638362467288971,,1.037327092490159e-05,,0.06245576962828636,,0.13996437191963196,,979.4310429096222,
2899,-0.022821148857474327,,1.9479310140013695e-05,,0.06685518473386765,,0.14088982343673706,,979.7588562965393,
2900,0.04566582664847374,,3.3076616091420874e-05,,0.05918851122260094,,0.14921893179416656,,980.0870199203491,
2901,-0.021722234785556793,,5.614842302748002e-05,,0.057262122631073,,0.15518298745155334,,980.4151105880737,
2902,0.019691133871674538,,2.3267044525709935e-05,,0.0603647418320179,,0.1504528820514679,,980.7429337501526,
2903,-0.0038431810680776834,,3.9179798477562144e-05,,0.06742723286151886,,0.16135269403457642,,981.0703339576721,
2904,-0.05478270351886749,,3.514282070682384e-05,,0.06650342792272568,,0.16032440960407257,,981.3983235359192,
2905,0.0017703616758808494,,2.0146853785263374e-05,,0.05716149881482124,,0.1523037850856781,,981.7260165214539,
2906,-0.024777395650744438,,7.1661893343843985e-06,,0.057497091591358185,,0.14901326596736908,,982.0538787841797,
2907,0.0023865459952503443,,2.7011181373381987e-05,,0.056553687900304794,,0.13595405220985413,,982.3820769786835,
2908,0.0053615570068359375,,3.006554652529303e-05,,0.056321773678064346,,0.14202094078063965,,982.7098321914673,
2909,0.01231945026665926,,3.136082523269579e-05,,0.05389678478240967,,0.1335889846086502,,983.0373773574829,
2910,0.0007230698829516768,,2.5639978048275225e-05,,0.05509265884757042,,0.13996437191963196,,983.365339756012,
2911,0.06826990097761154,,2.5669440219644457e-05,,0.05298710614442825,,0.14222659170627594,,983.6935603618622,
2912,0.05191471800208092,,2.8261183615541086e-06,,0.05351851135492325,,0.1374964863061905,,984.0211818218231,
2913,-0.05537617579102516,,3.5981833207188174e-05,,0.05313757061958313,,0.1391417384147644,,984.3485717773438,
2914,-0.056330859661102295,,2.5099496269831434e-05,,0.053266290575265884,,0.1356455683708191,,984.6760904788971,
2915,0.003953142091631889,,2.3595255697728135e-05,,0.053724560886621475,,0.13605687022209167,,985.0040879249573,
2916,0.019033357501029968,,2.6758829335449263e-05,,0.05740400776267052,,0.14407749474048615,,985.3318815231323,
2917,-0.04251899942755699,,5.9110065194545314e-05,,0.05770895630121231,,0.14551711082458496,,985.6595554351807,
2918,-0.012978505343198776,,9.814954864850733e-06,,0.05964456498622894,,0.14130112528800964,,985.9871890544891,
2919,-0.04063904285430908,,1.4280552022682969e-05,,0.05554314702749252,,0.12507688999176025,,986.3152766227722,
2920,0.03636142984032631,,1.7720309188007377e-05,,0.05491086095571518,,0.12721364200115204,,986.6429660320282,
2921,0.048933662474155426,,2.1798390662297606e-05,,0.056852616369724274,,0.13309109210968018,,986.970803976059,
2922,0.06279737502336502,,2.2571526642423123e-05,,0.05527893826365471,,0.13889126479625702,,987.2989842891693,
2923,0.02178688533604145,,1.4043002920516301e-05,,0.055546730756759644,,0.14452113211154938,,987.626743555069,
2924,0.017233263701200485,,1.3518580090021715e-05,,0.0566873662173748,,0.14909377694129944,,987.9541442394257,
2925,-0.001235589967109263,,1.065203719008423e-06,,0.05633516237139702,,0.14108601212501526,,988.2819311618805,
2926,-0.012783527374267578,,1.5064172657730523e-05,,0.05591752007603645,,0.14634793996810913,,988.6098465919495,
2927,-0.03310565650463104,,7.189443294919329e-06,,0.05450301244854927,,0.14623387157917023,,988.9376056194305,
2928,0.034468863159418106,,1.4720078979735263e-05,,0.05244012176990509,,0.1428292840719223,,989.2653138637543,
2929,0.020749852061271667,,2.4582674086559564e-05,,0.054710566997528076,,0.13562004268169403,,989.5931808948517,
2930,-0.014739473350346088,,4.437084498931654e-05,,0.05523144081234932,,0.12910005450248718,,989.9214522838593,
2931,0.0007446360541507602,,2.0321716874605045e-05,,0.05704854056239128,,0.12933142483234406,,990.2492959499359,
2932,0.04046862944960594,,3.780494807870127e-05,,0.05542060360312462,,0.12975558638572693,,990.5771315097809,
2933,-0.06311804801225662,,1.5995859939721413e-05,,0.055731162428855896,,0.12771187722682953,,990.9053075313568,
2934,0.009682617150247097,,3.2999847462633625e-05,,0.049307454377412796,,0.12790468335151672,,991.2327947616577,
2935,0.07218941301107407,,2.205987948400434e-05,,0.05540839210152626,,0.1205395832657814,,991.5603594779968,
2936,0.03134225681424141,,5.672667157341493e-06,,0.058649517595767975,,0.1235087588429451,,991.8879396915436,
2937,0.025317678228020668,,4.358120713732205e-05,,0.05313926935195923,,0.12543679773807526,,992.2156896591187,
2938,0.030611228197813034,,1.871376298367977e-05,,0.05171471834182739,,0.13062964379787445,,992.5439012050629,
2939,0.022550096735358238,,3.145284790662117e-05,,0.05120338127017021,,0.13456283509731293,,992.8720269203186,
2940,0.002010288182646036,,5.855959534528665e-05,,0.05597095564007759,,0.140272855758667,,993.1999497413635,
2941,0.0003339958202559501,,2.1119217308296356e-06,,0.06143198162317276,,0.1337946504354477,,993.5279982089996,
2942,0.01434460561722517,,1.8522301616030745e-05,,0.05698810890316963,,0.13924457132816315,,993.8557169437408,
2943,0.03946742042899132,,1.546116800454911e-05,,0.05487475544214249,,0.12655505537986755,,994.183108329773,
2944,-0.01840067282319069,,2.2774607714382e-05,,0.060878608375787735,,0.1220739558339119,,994.5109910964966,
2945,0.04954836145043373,,1.7983491488848813e-05,,0.06100951135158539,,0.1246013194322586,,994.8393044471741,
2946,-0.01109232660382986,,1.15360198833514e-05,,0.055380210280418396,,0.12746766209602356,,995.1670603752136,
2947,0.027972616255283356,,5.021946708438918e-05,,0.05309288576245308,,0.1338815838098526,,995.494874715805,
2948,-0.026694754138588905,,1.4103912690188736e-05,,0.05471627414226532,,0.12858591973781586,,995.8228356838226,
2949,0.02971399948000908,,2.268732714583166e-05,,0.05032378062605858,,0.13598957657814026,,996.1505405902863,
2950,-0.03827027231454849,,2.0218732970533893e-05,,0.05075277015566826,,0.13588032126426697,,996.4785351753235,
2951,0.04184161126613617,,2.0947158191120252e-05,,0.05141233280301094,,0.13358595967292786,,996.8064386844635,
2952,0.06683148443698883,,2.5269999241572805e-05,,0.04958578199148178,,0.1376669704914093,,997.1348938941956,
2953,0.012815937399864197,,2.4061118892859668e-05,,0.05062786862254143,,0.14120490849018097,,997.4627685546875,
2954,0.012061333283782005,,1.3760079127678182e-05,,0.05144757777452469,,0.1305653601884842,,997.7905972003937,
2955,-0.051765326410532,,4.151794928475283e-05,,0.05128587409853935,,0.13142959773540497,,998.1187155246735,
2956,0.036611396819353104,,3.269827357144095e-05,,0.05338304862380028,,0.13163524866104126,,998.4464213848114,
2957,0.08694609254598618,,4.182545671937987e-05,,0.05312319099903107,,0.13797545433044434,,998.7742803096771,
2958,0.030618902295827866,,1.4454031770583242e-05,,0.052487604320049286,,0.12811033427715302,,999.1020081043243,
2959,-0.006508776918053627,,2.4341246898984537e-05,,0.053299158811569214,,0.13585461676120758,,999.4299638271332,
2960,0.03868468105792999,,6.440520792239113e-06,,0.05564557760953903,,0.13873042166233063,,999.758465051651,
2961,-0.07740187644958496,,4.534285108093172e-05,,0.054115962237119675,,0.14223319292068481,,1000.0869264602661,
2962,-0.012602876871824265,,3.4708653402049094e-05,,0.056714896112680435,,0.13757216930389404,,1000.4149811267853,
2963,0.009096253663301468,,1.713739038677886e-05,,0.054076626896858215,,0.13605687022209167,,1000.7428860664368,
2964,-0.013371712528169155,,2.2431626348407008e-05,,0.05509115010499954,,0.13640089333057404,,1001.070629119873,
2965,0.0435129813849926,,1.933380372065585e-05,,0.05403885245323181,,0.13892661035060883,,1001.3990435600281,
2966,-0.0015676449984312057,,2.522738213883713e-05,,0.05382448434829712,,0.13348956406116486,,1001.7266571521759,
2967,-0.009312686510384083,,1.643137693463359e-05,,0.05197722837328911,,0.12762494385242462,,1002.054363489151,
2968,0.09107290208339691,,9.1913980213576e-06,,0.05517400801181793,,0.1374964863061905,,1002.3820462226868,
2969,-0.0019623266998678446,,4.017913670395501e-05,,0.059394221752882004,,0.14448882639408112,,1003.4791839122772,
2970,-0.040149200707674026,,2.109748311340809e-05,,0.06543264538049698,,0.1467510461807251,,1003.8069775104523,
2971,0.04213176667690277,,3.472679964033887e-06,,0.05521375313401222,,0.14315204322338104,,1004.1348559856415,
2972,0.005304162390530109,,3.418854976189323e-05,,0.05682273209095001,,0.13718800246715546,,1004.4627907276154,
2973,0.04594298079609871,,1.1903581253136508e-05,,0.05477790907025337,,0.14325489103794098,,1004.7908322811127,
2974,-0.021155426278710365,,5.796186451334506e-05,,0.05846017971634865,,0.1502472162246704,,1005.1190071105957,
2975,0.022328099235892296,,2.1848420146852732e-05,,0.05613352730870247,,0.1467510461807251,,1005.4472756385803,
2976,-0.05399191379547119,,1.0963870408886578e-05,,0.05670475214719772,,0.1481906622648239,,1005.7749691009521,
2977,0.008682128973305225,,1.553812762722373e-05,,0.05693846195936203,,0.14202094078063965,,1006.1029961109161,
2978,0.014458083547651768,,2.051740557362791e-05,,0.05612872913479805,,0.12855039536952972,,1006.4307954311371,
2979,-0.05388667434453964,,2.1488440324901603e-05,,0.053855106234550476,,0.13873042166233063,,1006.7592461109161,
2980,0.027336742728948593,,5.760816748079378e-06,,0.05571528524160385,,0.137290820479393,,1007.0868418216705,
2981,0.05602242425084114,,3.521556209307164e-05,,0.054952748119831085,,0.1365710198879242,,1007.4145393371582,
2982,0.02154557593166828,,2.7945967303821817e-05,,0.05409063771367073,,0.13646820187568665,,1007.7423350811005,
2983,-0.012048055417835712,,2.3108013920136727e-05,,0.05625251680612564,,0.1335889846086502,,1008.0700025558472,
2984,0.014006583020091057,,2.3524613425252028e-05,,0.053965821862220764,,0.13873042166233063,,1008.3980219364166,
2985,-0.026488451287150383,,7.385433036688482e-06,,0.057941414415836334,,0.14757367968559265,,1008.7261188030243,
2986,0.03059409372508526,,3.48887151631061e-05,,0.05364879593253136,,0.13362452387809753,,1009.0535960197449,
2987,-0.03114926815032959,,2.2435961000155658e-05,,0.05317946895956993,,0.12488409131765366,,1009.3810622692108,
2988,-0.0010383408516645432,,2.7314781618770212e-05,,0.05191398411989212,,0.13088670372962952,,1009.7084167003632,
2989,-0.021896373480558395,,4.431384240888292e-06,,0.05160895362496376,,0.13602814078330994,,1010.0359025001526,
2990,0.023116985335946083,,1.7424270481569692e-05,,0.05397402495145798,,0.1377633661031723,,1010.3633618354797,
2991,-0.009674100205302238,,2.603807661216706e-05,,0.05485839769244194,,0.13569393754005432,,1010.6905555725098,
2992,0.04774122312664986,,3.0761209927732125e-05,,0.05365026742219925,,0.1364651471376419,,1011.0182757377625,
2993,0.03553513064980507,,1.8790222384268418e-05,,0.051430754363536835,,0.1340486854314804,,1011.3462193012238,
2994,-0.015864407643675804,,3.7299269024515525e-05,,0.05375956743955612,,0.13770215213298798,,1011.6744878292084,
2995,0.021291019394993782,,1.3048104847257491e-05,,0.05113010108470917,,0.1351669430732727,,1012.0018770694733,
2996,-0.027507761493325233,,3.910309533239342e-05,,0.05229819193482399,,0.13586103916168213,,1012.3298873901367,
2997,0.016474289819598198,,8.531685125490185e-06,,0.04974042996764183,,0.1306087225675583,,1012.6573927402496,
2998,-0.05854363366961479,,2.2194086341187358e-05,,0.04915882274508476,,0.13311037421226501,,1012.9851067066193,
2999,-0.0446229912340641,,1.5561035979771987e-05,,0.052369557321071625,,0.13659369945526123,,1013.3127899169922,
3000,-0.004785953555256128,,2.479822978784796e-05,,0.04927728325128555,,0.13410009443759918,,1013.6404156684875,
3001,0.06444090604782104,,3.600832133088261e-05,,0.05489674583077431,,0.14255131781101227,,1013.9677133560181,
3002,0.00047265528701245785,,3.814719821093604e-05,,0.05509825423359871,,0.14100246131420135,,1014.295392036438,
3003,-0.03358066454529762,,1.693883677944541e-05,,0.052287355065345764,,0.14190220832824707,,1014.6232073307037,
3004,-0.012609871104359627,,3.3020973205566406e-05,,0.05258507654070854,,0.13452427089214325,,1014.9510886669159,
3005,0.029750118032097816,,2.7011012207367457e-05,,0.05106619372963905,,0.12988892197608948,,1015.2786588668823,
3006,0.01838325336575508,,1.7547081370139495e-05,,0.05248900502920151,,0.13677668571472168,,1015.607043504715,
3007,0.022728370502591133,,1.069541849574307e-05,,0.054440028965473175,,0.1301974058151245,,1015.9346258640289,
3008,0.024930136278271675,,1.8138493032893166e-05,,0.05148179829120636,,0.13276638090610504,,1016.2625617980957,
3009,0.031024228781461716,,4.0322847780771554e-05,,0.05606789141893387,,0.13667385280132294,,1016.5903704166412,
3010,0.032990168780088425,,1.0728442248364445e-05,,0.05645236372947693,,0.13019564747810364,,1016.9182600975037,
3011,-0.0041262623853981495,,1.4413099961529952e-05,,0.05586819350719452,,0.12865322828292847,,1017.2455244064331,
3012,0.025814257562160492,,1.4198270037013572e-05,,0.06635325402021408,,0.13574838638305664,,1017.573707818985,
3013,-0.025202684104442596,,6.391818169504404e-05,,0.07332063466310501,,0.14420300722122192,,1017.9014835357666,
3014,-0.06577777117490768,,2.997554292960558e-05,,0.06344079971313477,,0.14169655740261078,,1018.229266166687,
3015,-0.016895264387130737,,3.0357008654391393e-05,,0.06117060035467148,,0.14066185057163239,,1018.5567827224731,
3016,0.024878377094864845,,3.743290653801523e-05,,0.06140640005469322,,0.14366315305233002,,1018.8843309879303,
3017,0.027863480150699615,,5.053231507190503e-05,,0.055490270256996155,,0.13903890550136566,,1019.2118484973907,
3018,-0.00206990959122777,,2.225527714472264e-05,,0.05580378696322441,,0.13550113141536713,,1019.5394365787506,
3019,0.006345593836158514,,2.2578653442906216e-05,,0.05674290284514427,,0.13759930431842804,,1019.8672490119934,
3020,-0.06855284422636032,,4.328606519266032e-05,,0.056264784187078476,,0.13780497014522552,,1020.1951735019684,
3021,0.03710193932056427,,3.765074143302627e-05,,0.055754877626895905,,0.13550113141536713,,1020.5222964286804,
3022,-0.0021539770532399416,,4.818740126211196e-05,,0.07261908054351807,,0.14709505438804626,,1020.8498449325562,
3023,-0.055935297161340714,,2.6172030629822984e-05,,0.06480107456445694,,0.14407749474048615,,1021.1777737140656,
3024,0.015141100622713566,,5.455598511616699e-06,,0.05826350301504135,,0.14531144499778748,,1021.5049877166748,
3025,-0.005161075387150049,,3.265811028541066e-05,,0.0582919642329216,,0.1440616101026535,,1021.8327279090881,
3026,-0.006263823248445988,,3.529916284605861e-05,,0.05933457612991333,,0.1411983072757721,,1022.160539150238,
3027,0.008521752431988716,,2.8838234356953762e-05,,0.06689658015966415,,0.15271510183811188,,1022.4880678653717,
3028,-0.030350252985954285,,3.2608804758638144e-05,,0.0651545599102974,,0.14633974432945251,,1022.8164439201355,
3029,0.019943075254559517,,4.50640800409019e-05,,0.06221702694892883,,0.14058133959770203,,1023.1433207988739,
3030,0.011861643753945827,,1.3811240023642313e-05,,0.06006103381514549,,0.1446944773197174,,1023.47119140625,
3031,-0.0059782215394079685,,8.993164556159172e-06,,0.059018172323703766,,0.14150679111480713,,1023.7993259429932,
3032,-0.03766403719782829,,4.3859079596586525e-05,,0.062271129339933395,,0.1378067135810852,,1024.127069234848,
3033,0.014508823864161968,,3.9117890992201865e-05,,0.06698764115571976,,0.15065854787826538,,1024.4548959732056,
3034,0.06563879549503326,,4.025873749924358e-06,,0.06635349988937378,,0.14346052706241608,,1024.7828254699707,
3035,-0.0035526608116924763,,1.6981131921056658e-05,,0.06133096292614937,,0.140272855758667,,1025.1109464168549,
3036,0.1021459549665451,,2.51380552072078e-05,,0.060170549899339676,,0.13400031626224518,,1025.4385273456573,
3037,-0.03142237663269043,,3.9325077523244545e-05,,0.060600023716688156,,0.1407870054244995,,1025.766682624817,
3038,-0.004076404497027397,,2.4608523744973354e-05,,0.05909381061792374,,0.13276812434196472,,1026.094417333603,
3039,0.0402180515229702,,8.922928827814758e-06,,0.05460544675588608,,0.13811345398426056,,1026.4220652580261,
3040,-0.07460726052522659,,4.3007803469663486e-05,,0.059169888496398926,,0.13965588808059692,,1026.7497985363007,
3041,-0.047398295253515244,,3.715214552357793e-05,,0.05747171491384506,,0.13626253604888916,,1027.0779020786285,
3042,-0.01697179302573204,,1.9354853066033684e-05,,0.05420292541384697,,0.13163524866104126,,1027.4058883190155,
3043,0.014082645066082478,,7.807836482243147e-06,,0.054746415466070175,,0.1241287812590599,,1027.733992099762,
3044,-0.004227032419294119,,1.8766273569781333e-05,,0.052409589290618896,,0.1283464878797531,,1028.061562538147,
3045,-0.003963060677051544,,1.8686148905544542e-05,,0.05637671798467636,,0.12052977085113525,,1028.3896334171295,
3046,-0.014143175445497036,,1.9201617760700174e-05,,0.062484219670295715,,0.13307660818099976,,1028.717966079712,
3047,0.013609547168016434,,1.875634006864857e-05,,0.06390012055635452,,0.13554449379444122,,1029.8130311965942,
3048,-0.020734455436468124,,1.8864311641664244e-05,,0.06009009853005409,,0.1313285231590271,,1030.140667438507,
3049,0.032383378595113754,,5.1893730415031314e-05,,0.059737514704465866,,0.1283464878797531,,1030.468569278717,
3050,-0.026378335431218147,,3.1420160667039454e-05,,0.06694492697715759,,0.1335889846086502,,1030.797058582306,
3051,-0.07664085924625397,,3.4561420761747286e-05,,0.06823407858610153,,0.1345144510269165,,1031.1248610019684,
3052,-0.013247826136648655,,4.2164298065472394e-05,,0.06664182245731354,,0.13770215213298798,,1031.453048467636,
3053,0.02607262320816517,,3.763199129025452e-05,,0.06424523890018463,,0.12721364200115204,,1031.7810027599335,
3054,0.017873072996735573,,2.763494740065653e-05,,0.07027313113212585,,0.13931798934936523,,1032.1091513633728,
3055,-0.045875586569309235,,3.102344271610491e-05,,0.06772306561470032,,0.13191433250904083,,1032.4373860359192,
3056,0.024710291996598244,,3.267162901465781e-05,,0.06080726534128189,,0.1269785612821579,,1032.7656788825989,
3057,0.01077802013605833,,3.4228556614834815e-05,,0.061158884316682816,,0.12947586178779602,,1033.0932703018188,
3058,0.04776138812303543,,3.587649916880764e-05,,0.05489816889166832,,0.12423159927129745,,1033.421413898468,
3059,0.08989927172660828,,1.5557408914901316e-05,,0.04968953877687454,,0.12937477231025696,,1033.7494666576385,
3060,-0.03385869786143303,,1.795237767510116e-05,,0.05093646049499512,,0.12402769178152084,,1034.077445268631,
3061,-0.03523565083742142,,2.173004213545937e-05,,0.04784458130598068,,0.1301974058151245,,1034.4054880142212,
3062,-0.03316506743431091,,2.1530731828534044e-05,,0.04818212240934372,,0.12536446750164032,,1034.7344224452972,
3063,0.023348629474639893,,4.63575315734488e-06,,0.04896026849746704,,0.12254474312067032,,1035.061764240265,
3064,-0.010942623019218445,,4.160969547228888e-05,,0.050369635224342346,,0.11960607022047043,,1035.3896718025208,
3065,0.04215162247419357,,9.543408850731794e-06,,0.05409712344408035,,0.1276266872882843,,1035.7176904678345,
3066,-0.04063984006643295,,5.0383805501041934e-05,,0.050338264554739,,0.12094283103942871,,1036.045310497284,
3067,0.03171604126691818,,1.4845522855466697e-05,,0.05362587422132492,,0.12508974969387054,,1036.3734438419342,
3068,-0.052852705121040344,,2.446602775307838e-05,,0.06488598883152008,,0.14425376057624817,,1036.7020518779755,
3069,-0.06713949888944626,,2.406364910712e-05,,0.05738772824406624,,0.13487131893634796,,1037.0293941497803,
3070,-0.07440081983804703,,2.9936998544144444e-05,,0.05100385472178459,,0.12655505537986755,,1037.3574104309082,
3071,0.028092676773667336,,3.0194252758519724e-05,,0.051201969385147095,,0.13136228919029236,,1037.6850345134735,
3072,0.07499253749847412,,4.683678344008513e-05,,0.05001299828290939,,0.12272468954324722,,1038.012755870819,
3073,-0.03637509420514107,,2.6456546038389206e-05,,0.05808715522289276,,0.13440857827663422,,1038.3404514789581,
3074,0.014065496623516083,,1.6426931779278675e-06,,0.051826562732458115,,0.12408716976642609,,1038.668185710907,
3075,0.054583609104156494,,7.875642040744424e-06,,0.05230347067117691,,0.11628437042236328,,1038.9966168403625,
3076,-0.04612771049141884,,1.9800476366071962e-05,,0.05296854302287102,,0.12023109942674637,,1039.324291229248,
3077,-0.0006347560556605458,,1.2830535524699371e-05,,0.04976390302181244,,0.119048573076725,,1039.6519293785095,
3078,0.051955413073301315,,1.8355578504269943e-05,,0.04672379046678543,,0.11826929450035095,,1039.9802601337433,
3079,0.05122745782136917,,1.4619698049500585e-05,,0.04670809954404831,,0.12061670422554016,,1040.307742357254,
3080,0.016191305592656136,,1.3188763659854885e-05,,0.0486845038831234,,0.11662403494119644,,1040.635880947113,
3081,-0.0031697540543973446,,2.028695917033474e-06,,0.05001161992549896,,0.11866296827793121,,1040.9635989665985,
3082,0.05852515622973442,,5.374196916818619e-05,,0.05129814147949219,,0.1290351152420044,,1041.2910823822021,
3083,0.05539526417851448,,8.056327715166844e-06,,0.05041912570595741,,0.13087384402751923,,1041.6190872192383,
3084,-0.009937592782080173,,1.727371636661701e-05,,0.049480728805065155,,0.1312851756811142,,1041.9470665454865,
3085,-0.00035243629827164114,,3.6507715321931755e-06,,0.05151539668440819,,0.1281488984823227,,1042.2748396396637,
3086,0.014758076518774033,,1.5481993614230305e-05,,0.0551050528883934,,0.12709490954875946,,1042.6028230190277,
3087,0.023483140394091606,,2.4875052986317314e-05,,0.054753031581640244,,0.1307453215122223,,1042.9308111667633,
3088,-0.030947132036089897,,2.2786613044445403e-05,,0.05897196754813194,,0.13326461613178253,,1043.2596004009247,
3089,-0.03771843761205673,,1.827837695600465e-05,,0.05822066217660904,,0.13736490905284882,,1043.5869479179382,
3090,0.017510030418634415,,5.214379052631557e-05,,0.05995805561542511,,0.1420179009437561,,1043.9145302772522,
3091,0.02797120437026024,,3.2381925848312676e-05,,0.05637628212571144,,0.13544972240924835,,1044.242416858673,
3092,0.004319877363741398,,3.851919245789759e-05,,0.06295652687549591,,0.13214939832687378,,1044.5698568820953,
3093,0.03617715835571289,,9.383663382322993e-06,,0.0659574344754219,,0.12145522981882095,,1044.8976390361786,
3094,0.06480950862169266,,4.921667277812958e-05,,0.06923730671405792,,0.12402594089508057,,1045.2254226207733,
3095,0.06528761237859726,,4.860221906710649e-06,,0.06893101334571838,,0.127421036362648,,1045.5532069206238,
3096,0.023564819246530533,,7.252155228343327e-06,,0.07030925899744034,,0.1257757842540741,,1045.8818383216858,
3097,0.017878735437989235,,4.3404026655480266e-05,,0.07659486681222916,,0.13235679268836975,,1046.2092595100403,
3098,0.07262888550758362,,8.983183761301916e-07,,0.06742428243160248,,0.13050588965415955,,1046.5368659496307,
3099,-0.005427171941846609,,1.998915831791237e-05,,0.0652344822883606,,0.12937477231025696,,1046.8644261360168,
3100,0.013409914448857307,,2.940338890766725e-05,,0.06781283766031265,,0.1350303441286087,,1047.1921215057373,
3101,0.030597342178225517,,3.235545227653347e-05,,0.07394362986087799,,0.135955810546875,,1047.5198514461517,
3102,0.05481834337115288,,3.2604901207378134e-05,,0.06985487043857574,,0.13790954649448395,,1047.8475682735443,
3103,-0.01033360231667757,,8.509620784025174e-06,,0.06365843117237091,,0.13040131330490112,,1048.1757135391235,
3104,-0.0028580676298588514,,2.3555734514957294e-05,,0.06394015997648239,,0.1306087225675583,,1048.5036704540253,
3105,0.0029741262551397085,,1.3976089576317463e-05,,0.06011732295155525,,0.12762494385242462,,1048.8314051628113,
3106,0.03152042627334595,,2.8959977498743683e-05,,0.057671595364809036,,0.13770215213298798,,1049.1590707302094,
3107,-0.029745277017354965,,2.770369428617414e-05,,0.05810244008898735,,0.13502860069274902,,1049.486735343933,
3108,-0.03300182893872261,,7.977015229698736e-06,,0.057662300765514374,,0.1306069791316986,,1049.8150038719177,
3109,-0.019870847463607788,,1.9483435607980937e-05,,0.0641372874379158,,0.1298871636390686,,1050.142910003662,
3110,-0.002837583888322115,,3.4805936593329534e-05,,0.05974792689085007,,0.13163524866104126,,1050.4712331295013,
3111,0.012465949170291424,,4.133943548367824e-06,,0.06683275103569031,,0.13513317704200745,,1050.7992436885834,
3112,0.04403102770447731,,1.8302920580026694e-05,,0.060722146183252335,,0.12947586178779602,,1051.1276454925537,
3113,0.007944691926240921,,1.3628631677420344e-05,,0.06039101257920265,,0.13873042166233063,,1051.4553668498993,
3114,0.026508597657084465,,1.8531562091084197e-05,,0.0545705184340477,,0.13955305516719818,,1051.783432006836,
3115,0.01710071973502636,,1.530575354991015e-05,,0.05592997744679451,,0.1391417384147644,,1052.1112177371979,
3116,0.0035106211435049772,,2.7959313229075633e-05,,0.05699555203318596,,0.14757367968559265,,1052.4386358261108,
3117,-0.012111521326005459,,4.402674312586896e-05,,0.0582575723528862,,0.14633974432945251,,1052.7661426067352,
3118,0.005696516018360853,,2.1480091163539328e-05,,0.05601242929697037,,0.14263790845870972,,1053.0940203666687,
3119,-0.02748558670282364,,1.1887256732734386e-05,,0.06178519129753113,,0.1374964863061905,,1053.4217102527618,
3120,-0.021053247153759003,,5.01009253639495e-06,,0.05657697096467018,,0.13173808157444,,1053.7497437000275,
3121,0.026143569499254227,,3.605054735089652e-05,,0.05781316012144089,,0.13585123419761658,,1054.0774943828583,
3122,0.020291108638048172,,1.0533221939112991e-05,,0.055280234664678574,,0.12844757735729218,,1054.4063804149628,
3123,0.04504228010773659,,3.5963155823992565e-05,,0.05649953708052635,,0.13348616659641266,,1054.7334928512573,
3124,-0.023769626393914223,,4.7909346903907135e-05,,0.06459780782461166,,0.148396298289299,,1055.0609776973724,
3125,-0.006073322147130966,,1.4288470083556604e-05,,0.06031374633312225,,0.1430492252111435,,1055.38925075531,
3126,0.02015717141330242,,1.256621180800721e-05,,0.05862728878855705,,0.1449001431465149,,1056.4794690608978,
3127,0.0033998775761574507,,4.503525633481331e-05,,0.05826139450073242,,0.1430492252111435,,1056.8074414730072,
3128,-0.005451822187751532,,2.3560043700854294e-05,,0.06430219858884811,,0.14572277665138245,,1057.1351585388184,
3129,-0.018411358818411827,,3.1960775231709704e-05,,0.05782793462276459,,0.13204656541347504,,1057.463093996048,
3130,-0.015834102407097816,,2.1162035409361124e-05,,0.057150181382894516,,0.12803800404071808,,1057.790640115738,
3131,-0.009170477278530598,,4.6847544581396505e-05,,0.05970187485218048,,0.12577402591705322,,1058.1184549331665,
3132,0.08709798008203506,,2.5234890927094966e-05,,0.05887942016124725,,0.1300928294658661,,1058.4465625286102,
3133,-0.054275691509246826,,2.0801397113245912e-05,,0.05799349024891853,,0.13163524866104126,,1058.7740035057068,
3134,0.005259492434561253,,1.925286414916627e-05,,0.05920414254069328,,0.1264955699443817,,1059.1015222072601,
3135,0.04069683328270912,,2.808106000884436e-05,,0.061965156346559525,,0.127421036362648,,1059.4292523860931,
3136,0.0695786252617836,,3.6926150642102584e-05,,0.0638895258307457,,0.12474574893712997,,1059.7572445869446,
3137,-0.02425447851419449,,3.9851944166002795e-05,,0.0640154480934143,,0.13677668571472168,,1060.0848608016968,
3138,0.02730483002960682,,2.3511038307333365e-05,,0.06599055975675583,,0.13348616659641266,,1060.4123976230621,
3139,-0.003954651299864054,,2.68464664259227e-05,,0.06741926819086075,,0.13554275035858154,,1060.740317106247,
3140,-0.009189522825181484,,8.140700629155617e-06,,0.06137406826019287,,0.12885887920856476,,1061.0683240890503,
3141,0.025727733969688416,,1.807072840165347e-05,,0.06556499004364014,,0.13677668571472168,,1061.3960616588593,
3142,0.03623434156179428,,2.6662828531698324e-05,,0.06324896961450577,,0.1306069791316986,,1061.7236666679382,
3143,-0.021143388003110886,,2.2467360395239666e-05,,0.059805989265441895,,0.12999001145362854,,1062.051569700241,
3144,0.029277343302965164,,2.8530768759083003e-05,,0.05868221074342728,,0.1300928294658661,,1062.379522562027,
3145,-0.06242069974541664,,2.27754790103063e-05,,0.0589752234518528,,0.13287094235420227,,1062.7073242664337,
3146,-0.03857719898223877,,2.311277603439521e-05,,0.05795140191912651,,0.12999001145362854,,1063.0349638462067,
3147,-0.004842028487473726,,3.405325333005749e-05,,0.060963720083236694,,0.13646820187568665,,1063.3628587722778,
3148,-0.006461272016167641,,4.152469409746118e-05,,0.05422685295343399,,0.13461902737617493,,1063.6910438537598,
3149,0.05981823801994324,,1.5601386621710844e-05,,0.05850660055875778,,0.1285521537065506,,1064.019231081009,
3150,-0.003287200815975666,,8.68684674060205e-06,,0.053929101675748825,,0.1304030567407608,,1064.3470966815948,
3151,-0.0022265624720603228,,2.350659815419931e-05,,0.052174996584653854,,0.13102003931999207,,1064.6748898029327,
3152,0.015753716230392456,,1.7036454664776102e-05,,0.05635695159435272,,0.12978434562683105,,1065.0030109882355,
3153,0.033250924199819565,,2.6135572625207715e-05,,0.053257592022418976,,0.13050588965415955,,1065.3301513195038,
3154,0.09337762743234634,,4.200552575639449e-05,,0.055289432406425476,,0.1306069791316986,,1065.6584923267365,
3155,-0.006302508991211653,,3.1112602300709113e-05,,0.05600569024682045,,0.13225223124027252,,1065.9866497516632,
3156,-0.0011188756907358766,,8.013497790670954e-06,,0.05274393782019615,,0.12742909789085388,,1066.3148946762085,
3157,0.007458431646227837,,1.4184238352754619e-05,,0.056775543838739395,,0.1380123794078827,,1066.6433687210083,
3158,0.013511578552424908,,2.163550743716769e-05,,0.051553331315517426,,0.12958042323589325,,1066.971472978592,
3159,-0.024257201701402664,,2.3845892428653315e-05,,0.05284330993890762,,0.1361597180366516,,1067.2991676330566,
3160,0.008878973312675953,,3.0270877687144093e-05,,0.05610109120607376,,0.14068415760993958,,1067.6268062591553,
3161,0.04629385471343994,,8.702914783498272e-06,,0.05599517375230789,,0.14017002284526825,,1067.954632282257,
3162,-0.011752564460039139,,1.373755276290467e-05,,0.058568984270095825,,0.14202094078063965,,1068.282770872116,
3163,-0.06772563606500626,,1.0907647265412379e-05,,0.05551932379603386,,0.1363653689622879,,1068.6106135845184,
3164,0.022797878831624985,,8.520029950886965e-06,,0.05597797781229019,,0.13297201693058014,,1068.9394237995148,
3165,0.03183053061366081,,2.6409006750327535e-05,,0.047358982264995575,,0.12917718291282654,,1069.2668313980103,
3166,0.03128160908818245,,1.8211445421911776e-05,,0.0476665124297142,,0.12928001582622528,,1069.5946333408356,
3167,-0.014040853828191757,,1.5554519450233784e-06,,0.04863220453262329,,0.13461728394031525,,1069.9225125312805,
3168,-0.015587653033435345,,6.432953341573011e-06,,0.0538734495639801,,0.14068113267421722,,1070.2504279613495,
3169,0.032748933881521225,,2.0206618501106277e-05,,0.05400353670120239,,0.13993561267852783,,1070.578281402588,
3170,-0.06708042323589325,,1.5929381333990023e-05,,0.06115731596946716,,0.14192792773246765,,1070.9062852859497,
3171,-0.023507386445999146,,3.6555131373461336e-05,,0.06887411326169968,,0.14601536095142365,,1071.2346377372742,
3172,-0.027339071035385132,,1.2862902565302647e-07,,0.06126277521252632,,0.138010635972023,,1071.5626714229584,
3173,0.023223821073770523,,3.0243674700614065e-05,,0.058459293097257614,,0.13650371134281158,,1071.8903377056122,
3174,0.03059576265513897,,2.3180265998234972e-05,,0.0645667091012001,,0.14222659170627594,,1072.2180700302124,
3175,-0.02465675212442875,,3.657282286440022e-05,,0.06207282096147537,,0.1363653689622879,,1072.5463364124298,
3176,-0.007857134565711021,,3.6986268241889775e-05,,0.06050881743431091,,0.13715924322605133,,1072.8744456768036,
3177,0.0163179412484169,,2.9411967261694372e-05,,0.05866773799061775,,0.14181527495384216,,1073.2026295661926,
3178,-0.0597359836101532,,4.276828622096218e-05,,0.06511019915342331,,0.14868247509002686,,1073.530544757843,
3179,-0.0007525348337367177,,1.1405296390876174e-05,,0.05068645998835564,,0.13975566625595093,,1073.8588070869446,
3180,-0.02362314611673355,,1.0763459613372106e-05,,0.050755925476551056,,0.13688932359218597,,1074.186223268509,
3181,-0.0015954136615619063,,1.2128877642680891e-05,,0.04927816241979599,,0.1250542402267456,,1074.5138807296753,
3182,-0.091170534491539,,2.037066951743327e-05,,0.04912983253598213,,0.12269092351198196,,1074.8417298793793,
3183,-0.010564013384282589,,6.506737463496393e-06,,0.04621213674545288,,0.1264955699443817,,1075.1695477962494,
3184,-0.0051994179375469685,,3.0053097361815162e-05,,0.04880627617239952,,0.12155980616807938,,1075.4977848529816,
3185,-0.045106954872608185,,1.9318766135256737e-05,,0.05228298529982567,,0.12622086703777313,,1075.825522184372,
3186,0.007559437770396471,,4.8780035285744816e-05,,0.0547635592520237,,0.1283288449048996,,1076.153112411499,
3187,0.0012855430832132697,,1.8526627172832377e-05,,0.04891905188560486,,0.12010256201028824,,1076.4813013076782,
3188,0.04141760617494583,,3.624262535595335e-05,,0.05613623559474945,,0.12254474312067032,,1076.8092749118805,
3189,-0.008004078641533852,,1.0249501428916119e-05,,0.05023695155978203,,0.11969124525785446,,1077.1370737552643,
3190,0.041819825768470764,,1.2502550816861913e-06,,0.052546605467796326,,0.1277633011341095,,1077.4644770622253,
3191,-0.0026469992008060217,,2.58787113125436e-05,,0.05157311633229256,,0.11857777833938599,,1077.7919921875,
3192,0.06624751538038254,,2.9879434805479832e-05,,0.05253944918513298,,0.12249332666397095,,1078.1196718215942,
3193,-0.011886106804013252,,2.7059166313847527e-05,,0.05098314210772514,,0.122999407351017,,1078.4475266933441,
3194,-0.02292538993060589,,8.645064554002602e-06,,0.049613144248723984,,0.1255701184272766,,1078.7757906913757,
3195,-0.059643786400556564,,4.728693238575943e-05,,0.05110280588269234,,0.11960607022047043,,1079.10395860672,
3196,-0.027953501790761948,,1.8273094610776752e-05,,0.04665074497461319,,0.12587860226631165,,1079.4322066307068,
3197,0.027862191200256348,,9.104826858674642e-06,,0.04958750307559967,,0.1264955699443817,,1079.7596909999847,
3198,0.020403951406478882,,1.8715987607720308e-05,,0.05169907584786415,,0.1269068866968155,,1080.087410211563,
3199,0.052590083330869675,,4.358169826446101e-05,,0.053578078746795654,,0.13389922678470612,,1080.4152417182922,
3200,-0.020220553502440453,,3.9702258618490305e-06,,0.04757849872112274,,0.127421036362648,,1080.7431330680847,
3201,0.018300747498869896,,1.36090638989117e-05,,0.047670748084783554,,0.13235679268836975,,1081.0703711509705,
3202,0.09843114018440247,,1.3143365322321188e-05,,0.05094025284051895,,0.12529541552066803,,1081.3987007141113,
3203,-0.014608792960643768,,8.216047717723995e-06,,0.049595583230257034,,0.1255524754524231,,1081.726991891861,
3204,0.0826595202088356,,4.4579122914001346e-05,,0.056355271488428116,,0.1297941505908966,,1082.8303337097168,
3205,-0.006545374169945717,,7.758731044305023e-06,,0.05870112404227257,,0.1325705200433731,,1083.1581552028656,
3206,-0.06204698979854584,,2.8034817660227418e-05,,0.05027497932314873,,0.12447277456521988,,1083.4858770370483,
3207,-0.0074452185072004795,,3.266111889388412e-05,,0.05751361325383186,,0.13359880447387695,,1083.8133940696716,
3208,-0.06778041273355484,,1.2135214092268143e-05,,0.056597426533699036,,0.1327633261680603,,1084.1408534049988,
3209,0.0009437613189220428,,1.7989113985095173e-05,,0.06235151365399361,,0.14012841880321503,,1084.4684760570526,
3210,-0.005577697418630123,,1.634508589631878e-05,,0.05384962260723114,,0.12845738232135773,,1084.7964737415314,
3211,-0.05544953793287277,,6.496292826341232e-06,,0.04871150106191635,,0.12413051724433899,,1085.1243295669556,
3212,0.08665085583925247,,2.6128764147870243e-05,,0.04797762259840965,,0.12793518602848053,,1085.451587677002,
3213,0.005474140401929617,,1.615583460079506e-05,,0.05232836678624153,,0.135235995054245,,1085.7796964645386,
3214,0.05608872324228287,,1.7682987163425423e-05,,0.047756608575582504,,0.1322539746761322,,1086.1079597473145,
3215,0.12063722312450409,,1.9001263353857212e-05,,0.050647735595703125,,0.12262186408042908,,1086.435210466385,
3216,-0.0335947722196579,,3.50805748894345e-05,,0.04902667924761772,,0.11940040439367294,,1086.7633171081543,
3217,0.060215216130018234,,4.68209191240021e-06,,0.05273711308836937,,0.1268378347158432,,1087.0911552906036,
3218,-0.0013773703249171376,,2.500700247765053e-05,,0.057163797318935394,,0.13601528108119965,,1087.419101715088,
3219,0.012990717776119709,,3.446147275099065e-06,,0.0528583787381649,,0.12344449758529663,,1087.747080564499,
3220,-0.028930239379405975,,1.9402690668357536e-05,,0.05720607191324234,,0.12097661197185516,,1088.074720621109,
3221,-0.021909333765506744,,1.8951413949253038e-05,,0.05324793979525566,,0.1255524754524231,,1088.4022088050842,
3222,0.06351694464683533,,3.7018577131675556e-05,,0.05780281126499176,,0.1290486454963684,,1088.7298719882965,
3223,0.08788269013166428,,1.571940811118111e-05,,0.054623305797576904,,0.12637510895729065,,1089.0572791099548,
3224,-0.01663636416196823,,1.4375115824805107e-05,,0.04835200682282448,,0.12676072120666504,,1089.3847134113312,
3225,-0.0006497263675555587,,1.0471892892383039e-05,,0.047665294259786606,,0.12323883175849915,,1089.7127540111542,
3226,0.030527610331773758,,1.9216382497688755e-05,,0.04852362722158432,,0.12124956399202347,,1090.0405275821686,
3227,0.06462228298187256,,2.570928472778178e-06,,0.052779991179704666,,0.13184265792369843,,1090.368158340454,
3228,-0.016170624643564224,,1.6900155969779007e-05,,0.04859723523259163,,0.12135239690542221,,1090.6958546638489,
3229,-0.026169370859861374,,2.4549957743147388e-05,,0.048765476793050766,,0.12083826214075089,,1091.023306131363,
3230,0.05302109941840172,,1.7127969840657897e-05,,0.053205933421850204,,0.12464290857315063,,1091.350685119629,
3231,-0.03815725818276405,,2.6043853722512722e-05,,0.05834435671567917,,0.12423159927129745,,1091.6791110038757,
3232,0.0020712947007268667,,1.1147371878905687e-05,,0.05135532096028328,,0.11909016966819763,,1092.0084660053253,
3233,-0.0031195657793432474,,2.656204014783725e-05,,0.04909107834100723,,0.12084806710481644,,1092.335402727127,
3234,-0.034647341817617416,,5.292834612191655e-05,,0.053684331476688385,,0.1229560598731041,,1092.6630792617798,
3235,0.053676165640354156,,3.121949339401908e-05,,0.05328434333205223,,0.1212850958108902,,1092.9909121990204,
3236,-0.04064612463116646,,1.8621563867782243e-05,,0.05254228040575981,,0.12336737662553787,,1093.318734884262,
3237,-0.01864011585712433,,7.874396033002995e-07,,0.04591626673936844,,0.11682970076799393,,1093.6465768814087,
3238,0.019658129662275314,,3.5411470889812335e-05,,0.052152667194604874,,0.12001562118530273,,1093.9744379520416,
3239,0.06336898356676102,,4.337869540904649e-06,,0.052164144814014435,,0.12848308682441711,,1094.3025670051575,
3240,-0.016460703685879707,,3.523582199704833e-05,,0.05703691393136978,,0.13079673051834106,,1094.6300616264343,
3241,0.015104656107723713,,2.7917460101889446e-05,,0.053068533539772034,,0.1296815127134323,,1094.9584031105042,
3242,-0.04275044426321983,,1.5649136912543327e-05,,0.05267336219549179,,0.1280362457036972,,1095.2864663600922,
3243,-0.016054976731538773,,9.931349268299527e-06,,0.05215798318386078,,0.12669949233531952,,1095.6142332553864,
3244,-0.0017817448824644089,,3.59733821824193e-05,,0.06019209325313568,,0.13605687022209167,,1095.9418966770172,
3245,0.011200017295777798,,1.878585862868931e-05,,0.04962911456823349,,0.13043683767318726,,1096.2701587677002,
3246,-0.09113030880689621,,3.0742932722205296e-05,,0.05091085657477379,,0.1278306096792221,,1096.5980775356293,
3247,-0.002507617464289069,,1.2493622307374608e-05,,0.05308439955115318,,0.12822602689266205,,1096.925307750702,
3248,0.012596125714480877,,2.1820458641741425e-05,,0.052720192819833755,,0.12753193080425262,,1097.2527883052826,
3249,-0.0590752474963665,,1.7876465790322982e-05,,0.049863170832395554,,0.1250126212835312,,1097.581181526184,
3250,0.06247597560286522,,2.0426468836376444e-05,,0.05569009855389595,,0.12838026881217957,,1097.90988945961,
3251,0.0065466128289699554,,1.2409276678226888e-05,,0.04985358938574791,,0.12556836009025574,,1098.2370204925537,
3252,-0.0036599300801753998,,4.339990027801832e-06,,0.046218618750572205,,0.12145522981882095,,1098.5661296844482,
3253,-0.035147249698638916,,3.486482091830112e-05,,0.06002534180879593,,0.13112109899520874,,1098.8940501213074,
3254,-0.006263465620577335,,7.631666449015029e-06,,0.04795154556632042,,0.12649382650852203,,1099.2218616008759,
3255,0.0013957404298707843,,2.8079000912839547e-05,,0.04611615464091301,,0.1283464878797531,,1099.5492868423462,
3256,-0.005735564045608044,,1.276145326301048e-06,,0.04546787962317467,,0.12680405378341675,,1099.8769574165344,
3257,-0.05528993904590607,,3.046415986318607e-05,,0.046025969088077545,,0.12886063754558563,,1100.2053818702698,
3258,-0.08764707297086716,,1.3417270565696526e-05,,0.04626546800136566,,0.12793342769145966,,1100.5324006080627,
3259,0.0660083070397377,,4.827083830605261e-05,,0.04904542118310928,,0.12896345555782318,,1100.85994887352,
3260,-0.04176396131515503,,4.518405330600217e-05,,0.05519747734069824,,0.14037743210792542,,1101.1874821186066,
3261,0.03837483003735542,,1.522441380075179e-05,,0.055067796260118484,,0.13698408007621765,,1101.5152173042297,
3262,0.0761621817946434,,1.5547040675301105e-05,,0.054185111075639725,,0.12937477231025696,,1101.8431351184845,
3263,0.02544410154223442,,6.360764359669702e-07,,0.05259520187973976,,0.1333850920200348,,1102.1711473464966,
3264,-0.047731176018714905,,9.654497262090445e-06,,0.05054326727986336,,0.135955810546875,,1102.4988887310028,
3265,0.021333783864974976,,4.575310958898626e-05,,0.05629655346274376,,0.1389378309249878,,1102.8266186714172,
3266,-0.0007180452230386436,,1.6398093066527508e-05,,0.05926758423447609,,0.1389378309249878,,1103.1540501117706,
3267,0.0023060296662151814,,2.536221109039616e-05,,0.061623651534318924,,0.1354399025440216,,1103.48198056221,
3268,0.02960960380733013,,1.641911148908548e-05,,0.062151238322257996,,0.1361597180366516,,1103.8096430301666,
3269,-0.005539832171052694,,1.0131048838957213e-05,,0.05734696239233017,,0.1289617121219635,,1104.1378753185272,
3270,0.0006568145472556353,,2.4246081011369824e-05,,0.052659377455711365,,0.1333833485841751,,1104.4656784534454,
3271,-0.06363408267498016,,6.158048108773073e-06,,0.060327231884002686,,0.13070979714393616,,1104.793426990509,
3272,0.04889833182096481,,5.2346655138535425e-05,,0.06325434893369675,,0.129167377948761,,1105.1206634044647,
3273,-0.03079451061785221,,4.134227492613718e-05,,0.06145823374390602,,0.13163524866104126,,1105.448266029358,
3274,0.01794622279703617,,8.584220267948695e-06,,0.0580095611512661,,0.1300928294658661,,1105.7760393619537,
3275,-0.007174283731728792,,4.435064329300076e-05,,0.06111248582601547,,0.1278306096792221,,1106.103762626648,
3276,-0.0258500874042511,,4.058625108882552e-06,,0.06232386827468872,,0.1313285231590271,,1106.4312829971313,
3277,0.015331619419157505,,5.147249248693697e-05,,0.06795049458742142,,0.13307660818099976,,1106.759022474289,
3278,-0.014460518024861813,,2.207834222645033e-05,,0.06971126049757004,,0.1331794410943985,,1107.086413860321,
3279,-0.0182340145111084,,2.015841891989112e-05,,0.07052069902420044,,0.13276812434196472,,1107.4140694141388,
3280,-0.02030887082219124,,3.2052601454779506e-05,,0.06879652291536331,,0.13163524866104126,,1107.7419192790985,
3281,0.020874464884400368,,9.813263204705436e-06,,0.056924812495708466,,0.12680231034755707,,1108.0700905323029,
3282,-0.010666819289326668,,4.838825043407269e-05,,0.050375256687402725,,0.12700797617435455,,1109.164713382721,
3283,-0.1012234166264534,,2.0699493688880466e-05,,0.051606398075819016,,0.1280362457036972,,1109.4926707744598,
3284,0.05670982226729393,,3.4119391784770414e-05,,0.06101105362176895,,0.13173808157444,,1109.821007013321,
3285,-0.05952904745936394,,2.7440813937573694e-05,,0.05756770446896553,,0.13513141870498657,,1110.1486294269562,
3286,-0.03110647201538086,,1.0440799087518826e-05,,0.05420463904738426,,0.13163524866104126,,1110.476179599762,
3287,0.04408801347017288,,1.4757981261936948e-05,,0.05163996294140816,,0.13276638090610504,,1110.8043205738068,
3288,0.06758037209510803,,2.418507938273251e-05,,0.04713362827897072,,0.13122394680976868,,1111.1322138309479,
3289,0.003186516696587205,,6.3576599131920375e-06,,0.04607885330915451,,0.12608250975608826,,1111.4599471092224,
3290,0.05521686375141144,,1.4627745258621871e-05,,0.04570590704679489,,0.12361638247966766,,1111.7875764369965,
3291,0.014822229743003845,,1.9608352886280045e-05,,0.04892479255795479,,0.12382028996944427,,1112.1154608726501,
3292,0.04717593640089035,,1.2604555195139255e-05,,0.052877359092235565,,0.11796887964010239,,1112.443125486374,
3293,-0.06982718408107758,,1.3674503861693665e-05,,0.050999049097299576,,0.11765056848526001,,1112.7715756893158,
3294,-0.01124669797718525,,3.795389420702122e-05,,0.047558512538671494,,0.12351354956626892,,1113.0992317199707,
3295,0.05009433627128601,,2.1056550394860096e-05,,0.05030791461467743,,0.11785797774791718,,1113.4270288944244,
3296,0.011139568872749805,,3.500173625070602e-05,,0.056950487196445465,,0.12310048192739487,,1113.754650592804,
3297,-0.032540541142225266,,4.801195700565586e-06,,0.057494089007377625,,0.12293034791946411,,1114.0827889442444,
3298,0.037619225680828094,,2.2120484572951682e-05,,0.05863765999674797,,0.1190742775797844,,1114.4101221561432,
3299,0.036435529589653015,,1.2612424598046346e-06,,0.050990741699934006,,0.1174033135175705,,1114.7378294467926,
3300,0.010205311700701714,,2.053595017059706e-05,,0.049582261592149734,,0.12205631285905838,,1115.065857410431,
3301,-0.026735400781035423,,3.361522249178961e-05,,0.049623336642980576,,0.11902286857366562,,1115.393427848816,
3302,0.020878180861473083,,2.3141146812122315e-05,,0.05083850026130676,,0.1155957579612732,,1115.7208876609802,
3303,0.029849199578166008,,2.290908196300734e-05,,0.05199747532606125,,0.1153467521071434,,1116.0492238998413,
3304,0.07071579992771149,,6.015767667122418e-06,,0.05525476112961769,,0.1232767328619957,,1116.3769145011902,
3305,-0.07356855273246765,,4.883854217041517e-06,,0.046463824808597565,,0.12526969611644745,,1116.7044405937195,
3306,-0.015529188327491283,,4.4626933231484145e-05,,0.052107926458120346,,0.13667385280132294,,1117.0316188335419,
3307,-0.020306795835494995,,2.86501399386907e-05,,0.057872224599123,,0.14346052706241608,,1117.3598597049713,
3308,-0.0021775078494101763,,4.2609994125086814e-05,,0.0638977587223053,,0.14315204322338104,,1117.6878554821014,
3309,-0.0554877445101738,,1.2293147847231012e-05,,0.060555219650268555,,0.13862760365009308,,1118.015688419342,
3310,0.017438411712646484,,2.18647674046224e-05,,0.054471615701913834,,0.13369183242321014,,1118.3426682949066,
3311,-0.019566185772418976,,2.5957790512620704e-06,,0.054156672209501266,,0.12772776186466217,,1118.6705524921417,
3312,0.020352467894554138,,2.7711590519174933e-05,,0.052891120314598083,,0.12906454503536224,,1118.9985616207123,
3313,0.05572114512324333,,2.517661187084741e-06,,0.052618805319070816,,0.1345144510269165,,1119.3265862464905,
3314,-0.021342620253562927,,2.0316803784226067e-05,,0.05142053961753845,,0.12649382650852203,,1119.654386997223,
3315,-0.06381780654191971,,7.53467611502856e-06,,0.05179820582270622,,0.11867886036634445,,1119.9821276664734,
3316,-0.05803951993584633,,2.0852919988101348e-05,,0.05064978078007698,,0.12114674597978592,,1120.3094387054443,
3317,0.04863693192601204,,3.240602745790966e-05,,0.050677590072155,,0.12596379220485687,,1120.637173652649,
3318,-6.850242789369076e-05,,1.6443407730548643e-05,,0.054910995066165924,,0.12095090001821518,,1120.9644663333893,
3319,-0.04791082441806793,,1.3176676475268323e-05,,0.05583292245864868,,0.12371744960546494,,1121.292679309845,
3320,-0.028172869235277176,,2.1982421458233148e-05,,0.05893711745738983,,0.12371744960546494,,1121.620112657547,
3321,-0.006404101848602295,,2.0274239432183094e-05,,0.06657598167657852,,0.1374964863061905,,1121.9484467506409,
3322,-0.05797403305768967,,2.6064984922413714e-05,,0.062167003750801086,,0.1278306096792221,,1122.2761449813843,
3323,-0.052596814930438995,,1.9714927475433797e-05,,0.06301657110452652,,0.12999001145362854,,1122.6040806770325,
3324,0.03464335948228836,,1.8250240827910602e-05,,0.06078466400504112,,0.12813909351825714,,1122.9318079948425,
3325,-0.03603017330169678,,2.9232478482299484e-05,,0.07060053199529648,,0.13513141870498657,,1123.2595794200897,
3326,0.014858392998576164,,1.8395217921352014e-05,,0.06586817651987076,,0.12834472954273224,,1123.5873017311096,
3327,-0.04175502061843872,,2.8408410798874684e-05,,0.06047464907169342,,0.129167377948761,,1123.9150216579437,
3328,0.008841519244015217,,1.2062541827617679e-05,,0.06253465265035629,,0.12741927802562714,,1124.2428979873657,
3329,-0.0847625806927681,,2.1000192646170035e-05,,0.07400193810462952,,0.14572277665138245,,1124.5706939697266,
3330,-0.005704886745661497,,1.5370284017990343e-05,,0.07760031521320343,,0.14140397310256958,,1124.8982923030853,
3331,0.004967492073774338,,1.4127387657936197e-05,,0.06671471148729324,,0.13873042166233063,,1125.2258837223053,
3332,-0.08467547595500946,,1.985144081118051e-05,,0.05791715532541275,,0.1273164600133896,,1125.5540142059326,
3333,-0.03747851401567459,,1.0297526387148537e-05,,0.05812086910009384,,0.12577402591705322,,1125.8816149234772,
3334,-0.07087957859039307,,1.9665145373437554e-05,,0.055274661630392075,,0.1243344247341156,,1126.2091624736786,
3335,0.033918675035238266,,6.931303687451873e-06,,0.0541527085006237,,0.12351180613040924,,1126.5369057655334,
3336,-0.018378648906946182,,2.9363459361775313e-06,,0.05341816321015358,,0.1165212094783783,,1126.8647766113281,
3337,0.030363520607352257,,6.068106813472696e-06,,0.04863780364394188,,0.11395049840211868,,1127.1921010017395,
3338,0.036857958883047104,,2.615803396111005e-06,,0.05203639715909958,,0.12402769178152084,,1127.5195796489716,
3339,0.03254644200205803,,8.519467883161269e-06,,0.05093146860599518,,0.1239248663187027,,1127.847179889679,
3340,0.01094756368547678,,2.01317343453411e-05,,0.05031714215874672,,0.12546730041503906,,1128.1749606132507,
3341,0.07029757648706436,,1.5996030924725346e-05,,0.04886516183614731,,0.1220739558339119,,1128.502767086029,
3342,0.08029158413410187,,1.9425136997597292e-05,,0.048416223376989365,,0.12104566395282745,,1128.8309092521667,
3343,-0.021401353180408478,,1.8156062651542015e-05,,0.05018611624836922,,0.12258809059858322,,1129.1588678359985,
3344,0.004736525937914848,,5.713703217224975e-07,,0.058356307446956635,,0.13842369616031647,,1129.4866206645966,
3345,-0.07532856613397598,,2.8559568818309344e-05,,0.05502132326364517,,0.12906628847122192,,1129.814167022705,
3346,0.012141830287873745,,9.696620509203058e-06,,0.05459422245621681,,0.12639275193214417,,1130.1420695781708,
3347,0.03859683498740196,,1.9961700672865845e-05,,0.0523199588060379,,0.12227960675954819,,1130.4702138900757,
3348,0.0825822725892067,,1.6345391486538574e-05,,0.052666258066892624,,0.12155980616807938,,1130.7979755401611,
3349,-0.07476930320262909,,2.6487636205274612e-05,,0.049637529999017715,,0.11621097475290298,,1131.1258239746094,
3350,0.01959819719195366,,2.82336441159714e-05,,0.05208980292081833,,0.11888626217842102,,1131.4529960155487,
3351,-0.008589665405452251,,2.6817382604349405e-05,,0.05538463965058327,,0.12227786332368851,,1131.7809009552002,
3352,-0.011521920561790466,,5.547295131691499e-06,,0.04961734637618065,,0.11909016966819763,,1132.1090652942657,
3353,0.016666732728481293,,3.2303756597684696e-05,,0.050260599702596664,,0.11816471070051193,,1132.4368340969086,
3354,-0.023015687242150307,,2.629617665661499e-05,,0.055669233202934265,,0.12176371365785599,,1132.7643976211548,
3355,-0.034434664994478226,,2.1867172108613886e-05,,0.04932675510644913,,0.11641662567853928,,1133.0918662548065,
3356,-0.015454382635653019,,1.988122494367417e-05,,0.05161753669381142,,0.1224835067987442,,1133.419507265091,
3357,-0.035491593182086945,,3.9236027078004554e-05,,0.05055767297744751,,0.11919300258159637,,1133.7472205162048,
3358,-0.027994122356176376,,1.4141925021249335e-05,,0.04728695750236511,,0.11212050169706345,,1134.074558019638,
3359,0.006190299987792969,,2.640065213199705e-05,,0.04916955530643463,,0.11508160829544067,,1134.4025716781616,
3360,-0.011908319778740406,,3.674541585496627e-05,,0.04841237515211105,,0.11287886649370193,,1135.4953389167786,
3361,0.022309988737106323,,4.97181317768991e-05,,0.0527363084256649,,0.1159122958779335,,1135.8231353759766,
3362,-0.02758820541203022,,1.0506318176339846e-05,,0.05442708730697632,,0.12022128701210022,,1136.150727033615,
3363,-0.05626285448670387,,5.299710664985469e-06,,0.05016150325536728,,0.11240806430578232,,1136.4783177375793,
3364,0.06612920761108398,,1.4891969840391539e-05,,0.0548878088593483,,0.1164778620004654,,1136.805781841278,
3365,-0.003332166699692607,,1.738717037369497e-05,,0.05419955030083656,,0.11611796170473099,,1137.1340763568878,
3366,0.04079043120145798,,2.3768801838741638e-05,,0.05548221245408058,,0.1103595569729805,,1137.4614751338959,
3367,0.007923106662929058,,5.710722689400427e-06,,0.05691859871149063,,0.11093731224536896,,1137.789530992508,
3368,0.013807644136250019,,5.79060179006774e-06,,0.05812719464302063,,0.11230523884296417,,1138.1190237998962,
3369,-0.01696186326444149,,2.1334113625925966e-05,,0.05485230311751366,,0.1135391816496849,,1138.4463331699371,
3370,-0.03975726664066315,,1.6788044376880862e-05,,0.05116809532046318,,0.11847319453954697,,1138.7742676734924,
3371,0.07869365811347961,,1.640727714402601e-05,,0.05002640187740326,,0.11621272563934326,,1139.102209329605,
3372,0.03011489287018776,,9.832065188675188e-06,,0.05088648572564125,,0.11919300258159637,,1139.430093050003,
3373,-0.0041276547126472,,1.2728053661703598e-05,,0.04970763251185417,,0.11826754361391068,,1139.7574112415314,
3374,-0.03191567212343216,,3.615830428316258e-05,,0.05244331806898117,,0.1271107941865921,,1140.0855813026428,
3375,-0.05897684022784233,,4.657844328903593e-06,,0.057358525693416595,,0.12392311543226242,,1140.4134304523468,
3376,-0.04197952523827553,,2.36402024711424e-06,,0.051850300282239914,,0.12258634716272354,,1140.7417333126068,
3377,0.035510845482349396,,1.2416102435963694e-05,,0.055082160979509354,,0.12258634716272354,,1141.068909406662,
3378,0.014370839111506939,,9.896347364701796e-06,,0.051255661994218826,,0.12125131487846375,,1141.3965375423431,
3379,-0.02203158102929592,,2.1174852008698508e-05,,0.04908866062760353,,0.12618708610534668,,1141.724450826645,
3380,-0.013569097965955734,,9.782838787941728e-06,,0.049669038504362106,,0.12916912138462067,,1142.0519862174988,
3381,-0.0017578863771632314,,2.3962706109159626e-05,,0.05348291993141174,,0.13276812434196472,,1142.3799846172333,
3382,0.022633492946624756,,3.732376717380248e-05,,0.05111837759613991,,0.1278323531150818,,1142.707762002945,
3383,0.02607014589011669,,1.6905407392187044e-05,,0.053746528923511505,,0.12793342769145966,,1143.0353672504425,
3384,-0.06185184791684151,,2.2843387341708876e-05,,0.053195446729660034,,0.1306069791316986,,1143.363422870636,
3385,0.0391634926199913,,1.4249025070967036e-06,,0.05105027183890343,,0.1300928294658661,,1143.6912140846252,
3386,-0.03253837302327156,,2.505747579562012e-05,,0.05091971158981323,,0.12402594089508057,,1144.0193405151367,
3387,0.08470586687326431,,1.686999348748941e-05,,0.0510973185300827,,0.12351354956626892,,1144.347173690796,
3388,-0.07259276509284973,,3.1219678930938244e-05,,0.04932675510644913,,0.11816471070051193,,1144.6745359897614,
3389,0.0011128401383757591,,1.1188831194886006e-05,,0.05135977640748024,,0.12731820344924927,,1145.0020971298218,
3390,-0.02521376498043537,,4.189327228232287e-06,,0.049746401607990265,,0.1267012357711792,,1145.3302550315857,
3391,0.023898687213659286,,6.765876605641097e-06,,0.05012005195021629,,0.12515880167484283,,1145.6574828624725,
3392,0.05785755068063736,,1.051556955644628e-05,,0.04850158095359802,,0.12382028996944427,,1145.9858846664429,
3393,-0.03955993428826332,,5.88260672884644e-06,,0.048417020589113235,,0.12443726509809494,,1146.3144094944,
3394,-0.004400428384542465,,2.0213903553667478e-05,,0.05269387736916542,,0.1289617121219635,,1146.6419396400452,
3395,0.025924157351255417,,3.9178736187750474e-05,,0.06099074333906174,,0.13214939832687378,,1146.9697017669678,
3396,0.06458605825901031,,1.9701623386936262e-05,,0.06160659343004227,,0.1328691989183426,,1147.297458410263,
3397,-0.0674397274851799,,1.8333537809667177e-05,,0.06276657432317734,,0.1335889846086502,,1147.6251566410065,
3398,-0.0022071432322263718,,7.438560714945197e-06,,0.06261925399303436,,0.1271107941865921,,1147.9532492160797,
3399,-0.10073620826005936,,1.0780221600725781e-05,,0.06227587163448334,,0.12556836009025574,,1148.281203508377,
3400,0.021022124215960503,,3.0486504329019226e-05,,0.06594142317771912,,0.13191433250904083,,1148.6086490154266,
3401,-0.015434019267559052,,2.7903233785764314e-05,,0.06490380316972733,,0.1263909935951233,,1148.9366817474365,
3402,-0.02372729778289795,,2.038207821897231e-05,,0.06524431705474854,,0.12906454503536224,,1149.2647967338562,
3403,0.023199591785669327,,9.648545528762043e-06,,0.057710397988557816,,0.12762494385242462,,1149.5924587249756,
3404,0.021517587825655937,,1.2038048225804232e-05,,0.05829673632979393,,0.12495139241218567,,1149.920979976654,
3405,-0.019576141610741615,,1.970855191757437e-05,,0.06040696054697037,,0.13513141870498657,,1150.2490150928497,
3406,-0.03359384089708328,,1.4294907487055752e-05,,0.065901018679142,,0.13996437191963196,,1150.5769579410553,
3407,-0.0533505342900753,,3.845700848614797e-05,,0.07211164385080338,,0.14592841267585754,,1150.905348777771,
3408,-0.06834528595209122,,2.143711935786996e-05,,0.07194113731384277,,0.14531144499778748,,1151.2333009243011,
3409,-0.05352293699979782,,2.427348772471305e-05,,0.05531264469027519,,0.1345144510269165,,1151.5609407424927,
3410,-0.05167951434850693,,3.861857476294972e-05,,0.05973539501428604,,0.13718800246715546,,1151.8885488510132,
3411,0.0019655299838632345,,2.1728863430325873e-05,,0.05583667382597923,,0.1370851695537567,,1152.216266155243,
3412,0.06042233482003212,,2.2341548174154013e-05,,0.055787570774555206,,0.13533708453178406,,1152.5438060760498,
3413,0.04888390377163887,,2.761418727459386e-05,,0.05583833530545235,,0.137290820479393,,1152.871575832367,
3414,-0.05295174568891525,,1.01724408523296e-05,,0.053461622446775436,,0.12906454503536224,,1153.199383020401,
3415,-0.043006476014852524,,2.5176803319482133e-05,,0.05472986027598381,,0.12978434562683105,,1153.5268886089325,
3416,0.005515286698937416,,2.788348638205207e-06,,0.05719176307320595,,0.13143134117126465,,1153.8554978370667,
3417,0.00775392260402441,,8.087466085271444e-06,,0.059697460383176804,,0.1326635330915451,,1154.1837010383606,
3418,0.0201633982360363,,1.763239015417639e-05,,0.0598478801548481,,0.13276812434196472,,1154.5113348960876,
3419,0.037106629461050034,,1.7550068150740117e-05,,0.05675389617681503,,0.13091546297073364,,1154.8390324115753,
3420,-0.022157959640026093,,1.1222629836993292e-05,,0.05576391890645027,,0.13410313427448273,,1155.1665935516357,
3421,-0.06196262314915657,,1.9938970581279136e-05,,0.06104785203933716,,0.1368812620639801,,1155.4947617053986,
3422,-0.010265633463859558,,3.2721231946197804e-06,,0.05972333997488022,,0.1354399025440216,,1155.8223123550415,
3423,-0.010664892382919788,,2.7288800993119366e-05,,0.05609970912337303,,0.13554275035858154,,1156.1508493423462,
3424,0.003534109564498067,,1.087649889086606e-05,,0.05647467076778412,,0.13163524866104126,,1156.4784650802612,
3425,0.007804651279002428,,1.7451604435336776e-05,,0.05422687530517578,,0.13842369616031647,,1156.806523323059,
3426,-0.017637966200709343,,9.135413165495265e-06,,0.050565533339977264,,0.1350303441286087,,1157.1342170238495,
3427,0.0027337437495589256,,1.198325480800122e-05,,0.05468926578760147,,0.12844932079315186,,1157.4625535011292,
3428,-0.000576343503780663,,2.8280908736633137e-05,,0.054852791130542755,,0.13235504925251007,,1157.7897899150848,
3429,-0.0348716676235199,,9.84532448455866e-07,,0.05405716598033905,,0.13081437349319458,,1158.1175050735474,
3430,0.0267456267029047,,1.402385805704398e-05,,0.05352118983864784,,0.13050588965415955,,1158.4449756145477,
3431,0.00026410818099975586,,1.574714588059578e-05,,0.05607564002275467,,0.12865322828292847,,1158.7728412151337,
3432,-0.05832226201891899,,3.119070242973976e-06,,0.057141076773405075,,0.12741927802562714,,1159.1002054214478,
3433,0.019959699362516403,,1.5337144532168168e-06,,0.051258210092782974,,0.12320506572723389,,1159.4278914928436,
3434,-0.004521989729255438,,9.676764420873951e-06,,0.05181669443845749,,0.13163700699806213,,1159.7562952041626,
3435,-0.03716721758246422,,4.118082870263606e-05,,0.05568859726190567,,0.1248503252863884,,1160.0838968753815,
3436,0.02994721569120884,,2.1355679564294405e-05,,0.05076724663376808,,0.1313285231590271,,1160.4116365909576,
3437,0.013452042825520039,,7.855786861910019e-06,,0.051043979823589325,,0.12248525768518448,,1160.7396852970123,
3438,0.07640065997838974,,3.0990813684184104e-05,,0.05124529451131821,,0.1269068866968155,,1161.8339943885803,
3439,0.012106637470424175,,1.976729981834069e-05,,0.05351001024246216,,0.1239248663187027,,1162.1617546081543,
3440,-0.01591208390891552,,7.212716354842996e-06,,0.049026407301425934,,0.12916912138462067,,1162.4895870685577,
3441,-0.03468560054898262,,2.8984341042814776e-05,,0.0518261194229126,,0.12752386927604675,,1162.8169083595276,
3442,0.014784406870603561,,1.9926967070205137e-05,,0.054454363882541656,,0.12042869627475739,,1163.1442482471466,
3443,0.005525893997400999,,8.199381227314007e-06,,0.05316149443387985,,0.12084001302719116,,1163.4719650745392,
3444,-0.11225609481334686,,1.3181472240830772e-05,,0.05122387781739235,,0.12084001302719116,,1163.8001565933228,
3445,0.036748580634593964,,2.6633089873939753e-05,,0.04998641833662987,,0.12659840285778046,,1164.127682209015,
3446,-0.09095604717731476,,4.691228696174221e-06,,0.05069463700056076,,0.12227960675954819,,1164.4551606178284,
3447,0.023532116785645485,,2.2579533833777532e-05,,0.0554717518389225,,0.12567120790481567,,1164.783076286316,
3448,-0.04322277382016182,,4.273635113349883e-06,,0.055356502532958984,,0.1241287812590599,,1165.111130952835,
3449,-0.008388826623558998,,2.928327739937231e-05,,0.05293674394488335,,0.12114674597978592,,1165.439245223999,
3450,0.048284828662872314,,2.6706709832069464e-05,,0.05375894159078598,,0.12474574893712997,,1165.7667565345764,
3451,0.04469318315386772,,1.6748159396229312e-05,,0.053349487483501434,,0.1259796917438507,,1166.0944199562073,
3452,-0.047292135655879974,,1.4173623640090227e-05,,0.049339741468429565,,0.12145522981882095,,1166.4219553470612,
3453,0.005798410624265671,,9.945198144123424e-06,,0.04788479208946228,,0.1169307678937912,,1166.749743461609,
3454,0.011896658688783646,,2.022575972659979e-05,,0.05202021077275276,,0.117446668446064,,1167.0773561000824,
3455,0.024577006697654724,,2.1173895220272243e-05,,0.04986340552568436,,0.11312612146139145,,1167.4052584171295,
3456,-0.017617495730519295,,1.1875107702508103e-05,,0.0489799864590168,,0.11939865350723267,,1167.7330930233002,
3457,0.06048458442091942,,1.4485849533230066e-05,,0.04931461066007614,,0.11621097475290298,,1168.0611789226532,
3458,-0.08989623934030533,,1.0126467486770707e-06,,0.05182978883385658,,0.1183721274137497,,1168.3886103630066,
3459,-0.006964871194213629,,4.138598796998849e-06,,0.05082136020064354,,0.11970888823270798,,1168.7163634300232,
3460,0.03601929545402527,,1.2569767932291143e-05,,0.050635527819395065,,0.12402594089508057,,1169.0435316562653,
3461,0.012852448038756847,,7.769197623019863e-07,,0.04993275925517082,,0.12402594089508057,,1169.3712368011475,
3462,0.03630508854985237,,8.930476724344771e-06,,0.05345240607857704,,0.12556836009025574,,1169.6987681388855,
3463,-0.021900858730077744,,1.5432013242389075e-05,,0.055110443383455276,,0.12865322828292847,,1170.0267667770386,
3464,0.08283347636461258,,1.1778897714975756e-05,,0.05526469275355339,,0.12094108015298843,,1170.3543694019318,
3465,-0.016919858753681183,,4.289414391678292e-06,,0.053147200495004654,,0.12258634716272354,,1170.6821496486664,
3466,-0.03668522089719772,,2.1172076230868697e-05,,0.05334009975194931,,0.12207220494747162,,1171.0096797943115,
3467,-0.03329652175307274,,1.7413081877748482e-05,,0.0534217469394207,,0.12176371365785599,,1171.3371806144714,
3468,-0.0026992654893547297,,2.1971871319692582e-05,,0.05575433745980263,,0.12289483845233917,,1171.6646962165833,
3469,-0.036919739097356796,,1.1478771739348304e-05,,0.05321836844086647,,0.12166088074445724,,1171.9925408363342,
3470,-0.009015262126922607,,1.2801474440493621e-05,,0.05468794330954552,,0.12135239690542221,,1172.319566488266,
3471,0.0449540838599205,,1.979531953111291e-05,,0.05800711363554001,,0.1234089657664299,,1172.6474568843842,
3472,-0.034896135330200195,,3.149265830870718e-05,,0.05368220433592796,,0.11723925173282623,,1172.9750640392303,
3473,0.017010832205414772,,1.0999634469044395e-05,,0.052383627742528915,,0.12217502295970917,,1173.302790403366,
3474,-0.015086116269230843,,4.302346133044921e-05,,0.05890487879514694,,0.12135239690542221,,1173.6306719779968,
3475,-0.03746360167860985,,2.2325306417769752e-05,,0.062412846833467484,,0.12536272406578064,,1173.9586906433105,
3476,-0.07227683067321777,,5.2653875172836706e-05,,0.06197265163064003,,0.12402594089508057,,1174.2863388061523,
3477,0.01947738602757454,,1.0060130080091767e-05,,0.06359516084194183,,0.12163146585226059,,1174.614092350006,
3478,0.0723973736166954,,2.171811047446681e-06,,0.05779794603586197,,0.11168651282787323,,1174.9418981075287,
3479,0.04954519495368004,,1.8894567119787098e-06,,0.055694084614515305,,0.11281763017177582,,1175.2701342105865,
3480,-0.010029496625065804,,2.6914362024399452e-05,,0.051315952092409134,,0.11970888823270798,,1175.5974061489105,
3481,0.030582960695028305,,1.3490051060216501e-05,,0.05000845342874527,,0.1202230378985405,,1175.925199508667,
3482,0.06035398319363594,,1.9010205505765043e-05,,0.05276207625865936,,0.12413051724433899,,1176.2527277469635,
3483,0.042191971093416214,,1.528134998807218e-05,,0.053468186408281326,,0.12731820344924927,,1176.5808746814728,
3484,0.0937015488743782,,2.758263326541055e-05,,0.05292558670043945,,0.12865497171878815,,1176.9081401824951,
3485,-0.009853234514594078,,9.63435013545677e-06,,0.059338752180337906,,0.1313285231590271,,1177.2354154586792,
3486,0.08655361831188202,,2.0928493540850468e-05,,0.05455026775598526,,0.12536446750164032,,1177.5632314682007,
3487,-0.014224466867744923,,7.0058367782621644e-06,,0.052738167345523834,,0.1220739558339119,,1177.8912553787231,
3488,-0.0209035687148571,,1.2422560757840984e-05,,0.05258851498365402,,0.11991455405950546,,1178.2187025547028,
3489,-0.04705807566642761,,1.645919110160321e-05,,0.053768426179885864,,0.12310223281383514,,1178.5458827018738,
3490,-0.0027656173333525658,,1.8917547777164145e-06,,0.05626966804265976,,0.127421036362648,,1178.873746395111,
3491,-0.0043266103602945805,,1.4081469998927787e-05,,0.05229642242193222,,0.12351354956626892,,1179.201806306839,
3492,0.036454346030950546,,9.414778105565347e-06,,0.05198732018470764,,0.12042869627475739,,1179.529712677002,
3493,-0.017916586250066757,,3.044761569981347e-06,,0.051269255578517914,,0.11703535169363022,,1179.857417345047,
3494,-0.05800584703683853,,2.835696068359539e-05,,0.0508941113948822,,0.11950323730707169,,1180.1852412223816,
3495,0.06919926404953003,,2.0115998268011026e-05,,0.05213439464569092,,0.11713643372058868,,1180.5132279396057,
3496,-0.04395183548331261,,2.1324967747204937e-05,,0.051566652953624725,,0.11806363612413406,,1180.8402261734009,
3497,-0.019863558933138847,,7.715160791121889e-06,,0.05157047510147095,,0.11857777833938599,,1181.1684076786041,
3498,0.059280071407556534,,2.523060356907081e-05,,0.05132552981376648,,0.11682794988155365,,1181.4964063167572,
3499,-0.04845206066966057,,6.92212461217423e-06,,0.05187436193227768,,0.11980997025966644,,1181.82403922081,
3500,-0.01965998113155365,,1.8770962924463674e-05,,0.05205003544688225,,0.1197071373462677,,1182.1519994735718,
3501,0.006090898532420397,,1.6283484001178294e-05,,0.055293209850788116,,0.12135414779186249,,1182.4796779155731,
3502,0.029709335416555405,,1.5684097888879478e-05,,0.05502474680542946,,0.12124956399202347,,1182.8072094917297,
3503,-0.03354889899492264,,2.6215300749754533e-05,,0.05374346300959587,,0.12166088074445724,,1183.134826183319,
3504,-0.05595827102661133,,5.516112196346512e-06,,0.05450376495718956,,0.1280362457036972,,1183.4623625278473,
3505,0.032829441130161285,,1.4786061910854187e-05,,0.05515647307038307,,0.12515705823898315,,1183.790113210678,
3506,-0.04787726700305939,,1.2309115845710039e-05,,0.05632215365767479,,0.12258809059858322,,1184.118010044098,
3507,-0.0395316444337368,,6.638421837124042e-06,,0.05551059544086456,,0.11991455405950546,,1184.4462265968323,
3508,0.05276702344417572,,4.359474132797914e-06,,0.05584898963570595,,0.12351180613040924,,1184.774745464325,
3509,0.010633876547217369,,9.616774150345009e-07,,0.05442534014582634,,0.11867886036634445,,1185.102825641632,
3510,-0.0324995219707489,,1.8604114302434027e-05,,0.05313156172633171,,0.12217502295970917,,1185.4308080673218,
3511,-0.0042032115161418915,,1.1839195394713897e-05,,0.05422845482826233,,0.1263909935951233,,1185.7590413093567,
3512,-0.050460685044527054,,1.5971894754329696e-05,,0.05164472758769989,,0.12135239690542221,,1186.08686709404,
3513,-0.06077231094241142,,3.02850403386401e-05,,0.05889316648244858,,0.12721364200115204,,1186.414516210556,
3514,0.004089913330972195,,3.192703297827393e-05,,0.05527414008975029,,0.12454008311033249,,1186.7416987419128,
3515,-0.04379458725452423,,3.059971641050652e-05,,0.06041036173701286,,0.12780117988586426,,1187.0695216655731,
3516,-0.03803911432623863,,2.2125861505628563e-05,,0.050910819321870804,,0.113228939473629,,1188.1682670116425,
3517,-0.03878534957766533,,2.1050167561043054e-05,,0.049565043300390244,,0.11590424180030823,,1188.4958636760712,
3518,-0.02937338687479496,,2.5252669729525223e-05,,0.049461811780929565,,0.11724100261926651,,1188.8237478733063,
3519,0.0070534273982048035,,3.7962960050208494e-05,,0.04996578395366669,,0.12341071665287018,,1189.1516494750977,
3520,-0.04300696775317192,,1.8610387996886857e-05,,0.051059529185295105,,0.12341071665287018,,1189.479786157608,
3521,0.019917258992791176,,1.7994860172620974e-05,,0.05144946277141571,,0.11703535169363022,,1189.8075304031372,
3522,0.0770103856921196,,4.0675662603462115e-05,,0.05095358565449715,,0.11662403494119644,,1190.135957479477,
3523,-0.001468238770030439,,4.995878043700941e-06,,0.05539519712328911,,0.1158730760216713,,1190.4637427330017,
3524,-0.08663078397512436,,2.7827572921523824e-05,,0.060018789023160934,,0.12204279005527496,,1190.7911150455475,
3525,0.026223858818411827,,2.3817179680918343e-05,,0.05381923168897629,,0.11086388677358627,,1191.1203479766846,
3526,0.006425964646041393,,1.0113714779436123e-05,,0.05215001851320267,,0.11436006426811218,,1191.4478073120117,
3527,-0.04352448880672455,,1.8245036699227057e-05,,0.05591922998428345,,0.1215580552816391,,1191.7755341529846,
3528,0.0033240197226405144,,3.096088767051697e-05,,0.05543776601552963,,0.12289483845233917,,1192.103101015091,
3529,-0.055941589176654816,,1.884430821519345e-05,,0.055107902735471725,,0.12402594089508057,,1192.4306509494781,
3530,0.03222332149744034,,5.409302048065001e-06,,0.05022682622075081,,0.12341071665287018,,1192.7586045265198,
3531,-0.004391546361148357,,2.6491603421163745e-05,,0.053342923521995544,,0.12166088074445724,,1193.0863564014435,
3532,-0.000941053032875061,,7.421574537147535e-06,,0.05230676755309105,,0.12639275193214417,,1193.4140572547913,
3533,-0.04502444714307785,,1.2718373909592628e-06,,0.05580153316259384,,0.13214939832687378,,1193.7417860031128,
3534,-0.003267211839556694,,3.295976421213709e-05,,0.06095932051539421,,0.13492576777935028,,1194.0696241855621,
3535,-0.057318177074193954,,1.2580716429511085e-05,,0.055598217993974686,,0.13040131330490112,,1194.3977980613708,
3536,-0.007581391371786594,,5.165470611245837e-06,,0.055877845734357834,,0.13204656541347504,,1194.7254462242126,
3537,-0.015031624585390091,,1.4233133697416633e-05,,0.052862364798784256,,0.12495139241218567,,1195.0529658794403,
3538,-0.05898270383477211,,2.2954352971282788e-05,,0.05279090255498886,,0.1241287812590599,,1195.380936384201,
3539,-0.06269006431102753,,1.777624675014522e-05,,0.05366475135087967,,0.1234089657664299,,1195.7098789215088,
3540,-0.012822276912629604,,8.948023605626076e-06,,0.050155896693468094,,0.1183721274137497,,1196.0383605957031,
3541,0.029386863112449646,,2.2157606508699246e-05,,0.05018133297562599,,0.1197071373462677,,1196.3658757209778,
3542,-0.035396695137023926,,2.383856372034643e-05,,0.05248373746871948,,0.12186653912067413,,1196.6932272911072,
3543,-0.013666186481714249,,1.6728774426155724e-05,,0.055486321449279785,,0.12813909351825714,,1197.0211961269379,
3544,-0.017464635893702507,,1.3345160368771758e-05,,0.05376093089580536,,0.12032411247491837,,1197.3492002487183,
3545,-0.03829299658536911,,1.4220157027011737e-05,,0.05424831062555313,,0.11960431933403015,,1197.676628112793,
3546,0.02590840309858322,,7.122722308849916e-06,,0.05773536115884781,,0.12001562118530273,,1198.004203081131,
3547,0.0057356045581400394,,6.17385694567929e-06,,0.05523457005620003,,0.11929582804441452,,1198.3318622112274,
3548,-0.06035361811518669,,1.369015717500588e-05,,0.0548957921564579,,0.11456571519374847,,1198.659717798233,
3549,0.04016026481986046,,1.0743754046416143e-06,,0.05604615807533264,,0.11463914066553116,,1198.987191915512,
3550,0.06914879381656647,,1.8939794244943187e-05,,0.05229700729250908,,0.1165212094783783,,1199.3153765201569,
3551,-0.019728396087884903,,2.355586002522614e-05,,0.057103320956230164,,0.12186653912067413,,1199.6428554058075,
3552,0.03465024009346962,,1.4269152416090947e-05,,0.05589684098958969,,0.11744491755962372,,1199.9708149433136,
3553,0.0020633290987461805,,6.119842055340996e-06,,0.05668354779481888,,0.11724100261926651,,1200.2989311218262,
3554,0.009591145440936089,,2.1375861251726747e-05,,0.062451936304569244,,0.12124956399202347,,1200.6267805099487,
3555,0.011402249336242676,,9.600068551662844e-06,,0.06326261907815933,,0.12451067566871643,,1200.954668521881,
3556,-0.0293793436139822,,4.1865160937959445e-07,,0.05772697553038597,,0.11888451129198074,,1201.2821156978607,
3557,-0.01850997470319271,,1.193711159430677e-05,,0.05480208992958069,,0.11682794988155365,,1201.6103212833405,
3558,-0.023447798565030098,,3.3829492167569697e-06,,0.05237849801778793,,0.11539009213447571,,1201.9376485347748,
3559,-0.030604077503085136,,1.6339014109689742e-05,,0.05207429453730583,,0.1160053089261055,,1202.265502691269,
3560,-0.038219477981328964,,7.569474291813094e-06,,0.05335088446736336,,0.11528551578521729,,1202.593162536621,
3561,0.018819255754351616,,1.706477632978931e-05,,0.05330836400389671,,0.11600705981254578,,1202.9209468364716,
3562,0.01771717518568039,,1.3766055417363532e-05,,0.05474533885717392,,0.1146702989935875,,1203.2484469413757,
3563,0.0343230776488781,,1.1151742000947706e-05,,0.054493989795446396,,0.11076105386018753,,1203.5762305259705,
3564,-0.02352827973663807,,1.726841765048448e-05,,0.057459987699985504,,0.11703360080718994,,1203.9036462306976,
3565,0.010820005089044571,,3.520821701386012e-05,,0.06009238213300705,,0.12114674597978592,,1204.2314960956573,
3566,-0.045878853648900986,,8.941016858443618e-06,,0.061747584491968155,,0.12217502295970917,,1204.558970451355,
3567,0.03211259841918945,,8.779729228081123e-07,,0.06236087903380394,,0.12145522981882095,,1204.8864829540253,
3568,-0.03830317035317421,,2.327727634110488e-05,,0.05050138011574745,,0.12258809059858322,,1205.214162826538,
3569,-0.10269353538751602,,1.2437995792424772e-05,,0.051352135837078094,,0.12927193939685822,,1205.5417747497559,
3570,0.02184872515499592,,4.067038025823422e-05,,0.05129014328122139,,0.12341071665287018,,1205.86918258667,
3571,0.0008945691515691578,,7.134125553420745e-06,,0.052032534033060074,,0.12495139241218567,,1206.1969540119171,
3572,0.008412659168243408,,1.315987992711598e-05,,0.04962402209639549,,0.12186653912067413,,1206.5241158008575,
3573,0.01789778284728527,,2.3743590645608492e-05,,0.05327647179365158,,0.12813909351825714,,1206.8521389961243,
3574,-0.060433272272348404,,8.895955033949576e-06,,0.057721465826034546,,0.1298871636390686,,1207.1798021793365,
3575,-0.010655204765498638,,6.210967967490433e-06,,0.06199783831834793,,0.1374964863061905,,1207.5077230930328,
3576,-0.010595221072435379,,1.2760865786276554e-07,,0.058057915419340134,,0.13492576777935028,,1207.8350958824158,
3577,-0.018106935545802116,,8.651684765936807e-06,,0.05694263055920601,,0.13420596718788147,,1208.1628859043121,
3578,-0.018630733713507652,,3.878168627124978e-06,,0.05451025441288948,,0.12495139241218567,,1208.4908604621887,
3579,-0.023773396387696266,,1.8899712586062378e-06,,0.05098674073815346,,0.12351180613040924,,1208.8187363147736,
3580,-0.04084280878305435,,1.62100786837982e-05,,0.05373500660061836,,0.13173808157444,,1209.1463103294373,
3581,-0.02321534976363182,,7.1743561420589685e-06,,0.052531562745571136,,0.12762494385242462,,1209.4739215373993,
3582,0.025027312338352203,,2.3135033188736998e-05,,0.05356169119477272,,0.12649382650852203,,1209.801584482193,
3583,-0.03732137382030487,,9.775150829227641e-06,,0.05503720045089722,,0.12587684392929077,,1210.1292216777802,
3584,0.04086597263813019,,1.6323788258887362e-06,,0.053372740745544434,,0.12608250975608826,,1210.4566903114319,
3585,-0.028720710426568985,,2.0077553926967084e-05,,0.05367612838745117,,0.12464290857315063,,1210.7846121788025,
3586,-0.022822527214884758,,5.047867261964711e-07,,0.05270685255527496,,0.12176371365785599,,1211.112288236618,
3587,0.017871009185910225,,1.9955083189415745e-05,,0.053679194301366806,,0.12351180613040924,,1211.440054655075,
3588,0.03344006463885307,,2.3494874767493457e-05,,0.05312270671129227,,0.11837037652730942,,1211.7687060832977,
3589,0.018597206100821495,,4.601478394761216e-06,,0.05669962614774704,,0.1192975789308548,,1212.0967140197754,
3590,-0.049578722566366196,,2.6120613256352954e-05,,0.05777955427765846,,0.1287560611963272,,1212.4243140220642,
3591,0.029577316716313362,,1.4935980289010331e-05,,0.054472945630550385,,0.12227786332368851,,1212.7518155574799,
3592,-0.024994665756821632,,2.581498165454832e-06,,0.05279077962040901,,0.11754774302244186,,1213.0796859264374,
3593,-0.029345549643039703,,2.130092980223708e-06,,0.05450000241398811,,0.12084001302719116,,1213.4074189662933,
3594,0.031096069142222404,,4.51868399977684e-05,,0.05665648356080055,,0.11960431933403015,,1214.5025823116302,
3595,0.018889712169766426,,1.126598635892151e-05,,0.05656794086098671,,0.11744491755962372,,1214.8300874233246,
3596,-0.03882915526628494,,4.001778506790288e-06,,0.05130704119801521,,0.1211484968662262,,1215.1588129997253,
3597,0.002050003968179226,,1.7184296666528098e-05,,0.05146828666329384,,0.12341071665287018,,1215.4865617752075,
3598,0.030620770528912544,,1.8478318679626682e-06,,0.05264279246330261,,0.11898909509181976,,1215.8140325546265,
3599,0.059423577040433884,,1.1824242392322049e-05,,0.05657433345913887,,0.12443900853395462,,1216.1416623592377,
3600,0.02787497453391552,,8.632302524347324e-06,,0.05514222010970116,,0.12423335015773773,,1216.469476699829,
3601,0.008689931593835354,,1.2338709893811028e-05,,0.05475597456097603,,0.12608426809310913,,1216.7970459461212,
3602,-0.0069579933770000935,,2.1239318812149577e-05,,0.054318055510520935,,0.12186829000711441,,1217.124413728714,
3603,-0.0859583392739296,,1.2626638635993004e-05,,0.051775768399238586,,0.12628991901874542,,1217.4522047042847,
3604,-0.052066318690776825,,2.8259013561182655e-05,,0.052372220903635025,,0.12012020498514175,,1217.7796697616577,
3605,0.0001647782337386161,,2.7056601538788527e-05,,0.05084708333015442,,0.11960607022047043,,1218.1069586277008,
3606,-0.06485960632562637,,5.0322537390457e-06,,0.05706499144434929,,0.13030023872852325,,1218.435016155243,
3607,-0.03133533522486687,,2.6909834559774026e-05,,0.057012222707271576,,0.13287094235420227,,1218.7624490261078,
3608,-0.03338780254125595,,2.9022317903582007e-05,,0.0524730458855629,,0.12197112292051315,,1219.0906269550323,
3609,-0.008352971635758877,,3.7891684314672602e-06,,0.051606930792331696,,0.11970888823270798,,1219.4183323383331,
3610,0.051176976412534714,,2.8687140911642928e-06,,0.04979843273758888,,0.12341071665287018,,1219.7461521625519,
3611,0.04375515878200531,,1.8771354007185437e-05,,0.052093442529439926,,0.1202230378985405,,1220.0737183094025,
3612,-0.0215079914778471,,3.917109552276088e-06,,0.05138694867491722,,0.12032586336135864,,1220.4012768268585,
3613,0.05031387507915497,,8.727426575205754e-06,,0.05084127560257912,,0.11775515228509903,,1220.7287065982819,
3614,-0.02810254693031311,,1.0949968782369979e-05,,0.04978490248322487,,0.12238243967294693,,1221.0559437274933,
3615,-0.014532472938299179,,1.481798699387582e-05,,0.049798741936683655,,0.12999173998832703,,1221.3834435939789,
3616,-0.021067271009087563,,1.0591526006464846e-05,,0.050474461168050766,,0.12587860226631165,,1221.711194038391,
3617,0.023278312757611275,,8.223730219469871e-06,,0.05059824883937836,,0.12515880167484283,,1222.0387136936188,
3618,0.06841402500867844,,2.1622618078254163e-05,,0.050475575029850006,,0.12330789864063263,,1222.3664920330048,
3619,0.010542955249547958,,1.4829975953034591e-05,,0.05336392670869827,,0.12166263908147812,,1222.694103717804,
3620,0.050782717764377594,,7.058086453071155e-07,,0.05184457078576088,,0.12413051724433899,,1223.023252248764,
3621,-0.012104948051273823,,1.3208994005253771e-06,,0.05537980794906616,,0.11610989272594452,,1223.3510031700134,
3622,0.06707121431827545,,9.420523383596446e-06,,0.05295034125447273,,0.12135414779186249,,1223.6780877113342,
3623,0.009177903644740582,,1.8512829456085456e-06,,0.05340253561735153,,0.12238243967294693,,1224.0065562725067,
3624,-0.08902224153280258,,8.048119525483344e-06,,0.052962034940719604,,0.11672686785459518,,1224.3346388339996,
3625,-0.025959214195609093,,6.196394679136574e-06,,0.05329813435673714,,0.1192975789308548,,1224.6622762680054,
3626,0.039176538586616516,,2.25459170906106e-05,,0.053373318165540695,,0.11580140888690948,,1224.9900834560394,
3627,-0.03168504312634468,,1.8385671864962205e-05,,0.053822509944438934,,0.11580140888690948,,1225.318000793457,
3628,0.0015663193771615624,,1.1712039849953726e-05,,0.05336355045437813,,0.11127695441246033,,1225.64586186409,
3629,0.030224403366446495,,7.222671683848603e-06,,0.05262145400047302,,0.1135391816496849,,1225.9738142490387,
3630,-0.0434533953666687,,1.1954876754316501e-05,,0.05515207350254059,,0.11960607022047043,,1226.3014934062958,
3631,-0.016415102407336235,,1.37012993945973e-05,,0.05722954496741295,,0.11724100261926651,,1226.6292407512665,
3632,0.002149391220882535,,1.607386911928188e-05,,0.05900038406252861,,0.11425898224115372,,1226.957436323166,
3633,0.012493256479501724,,2.3588998374179937e-05,,0.05760527029633522,,0.11312612146139145,,1227.2856628894806,
3634,-0.017889708280563354,,2.6121926566702314e-05,,0.059392280876636505,,0.11590249091386795,,1227.6133980751038,
3635,0.027556143701076508,,1.3648183994519059e-05,,0.06106436252593994,,0.11713643372058868,,1227.941171169281,
3636,-0.012384876608848572,,7.345719495788217e-06,,0.057853203266859055,,0.11867886036634445,,1228.2686331272125,
3637,-0.016024932265281677,,4.437599272932857e-05,,0.05974205210804939,,0.12042694538831711,,1228.5963809490204,
3638,-0.012611422687768936,,7.780281521263532e-06,,0.056760940700769424,,0.11456746608018875,,1228.9239089488983,
3639,-0.03930973261594772,,3.704814298544079e-05,,0.05627497658133507,,0.1150798574090004,,1229.2520427703857,
3640,0.012859205715358257,,2.686263178475201e-05,,0.053066544234752655,,0.11456746608018875,,1229.5796110630035,
3641,0.03093837760388851,,9.829597729549278e-06,,0.05285017564892769,,0.11940040439367294,,1229.9078738689423,
3642,0.029823660850524902,,3.839835699182004e-06,,0.05436393618583679,,0.12320506572723389,,1230.2355325222015,
3643,-0.016027256846427917,,2.4906252292566933e-05,,0.05114273726940155,,0.117446668446064,,1230.56311917305,
3644,-0.05077020451426506,,2.0951201804564334e-05,,0.051034875214099884,,0.11796081066131592,,1230.8910074234009,
3645,0.00281742331571877,,9.293547009292524e-06,,0.0525163970887661,,0.11569857597351074,,1231.2187116146088,
3646,0.03263652324676514,,2.9171012556616915e-06,,0.05148790031671524,,0.1128193810582161,,1231.546448469162,
3647,-0.07704783231019974,,1.921939110616222e-05,,0.054746389389038086,,0.11292220652103424,,1231.8741323947906,
3648,-0.02321247011423111,,8.179295036825351e-06,,0.054019391536712646,,0.11052598059177399,,1232.2029178142548,
3649,-0.001880729105323553,,3.4246531868120655e-06,,0.054223787039518356,,0.11189392954111099,,1232.530303478241,
3650,-0.013070275075733662,,5.097867415315704e-06,,0.055080194026231766,,0.117446668446064,,1232.8580145835876,
3651,0.06646507233381271,,5.005863386031706e-06,,0.05454498901963234,,0.11682970076799393,,1233.1865527629852,
3652,-0.047790758311748505,,1.209656875289511e-05,,0.0542786680161953,,0.11816646158695221,,1233.5144410133362,
3653,0.036379363387823105,,2.1428910258691758e-05,,0.0522100068628788,,0.11528726667165756,,1233.8420369625092,
3654,0.004531292710453272,,1.812370646803174e-05,,0.05093652382493019,,0.11168826371431351,,1234.1699850559235,
3655,0.015731612220406532,,5.778088052466046e-07,,0.050504058599472046,,0.11395049840211868,,1234.4985074996948,
3656,-0.007030272390693426,,1.8696291590458713e-05,,0.05009910464286804,,0.11258254200220108,,1234.8263294696808,
3657,-0.05677716061472893,,2.026135007326957e-05,,0.050476204603910446,,0.10970336943864822,,1235.1543900966644,
3658,-0.02890060655772686,,8.3044378698105e-06,,0.04913700744509697,,0.11127695441246033,,1235.4816946983337,
3659,-0.014518270269036293,,1.95307147805579e-05,,0.05281180515885353,,0.11621272563934326,,1235.8094055652618,
3660,1.641273411223665e-05,,9.632758519728668e-06,,0.05284750834107399,,0.11888626217842102,,1236.1368460655212,
3661,-0.04549334570765495,,9.105133358389139e-07,,0.05099464952945709,,0.11868061125278473,,1236.46444272995,
3662,0.025797780603170395,,3.265201712565613e-06,,0.05323697626590729,,0.12382203340530396,,1236.792766571045,
3663,-0.020355166867375374,,1.5423958757310174e-05,,0.05174349620938301,,0.12382203340530396,,1237.1205492019653,
3664,-0.03878796100616455,,9.159898581856396e-06,,0.049895308911800385,,0.12094283103942871,,1237.4483697414398,
3665,0.09113359451293945,,3.816805019596359e-06,,0.048697445541620255,,0.11569857597351074,,1237.7758541107178,
3666,0.027353042736649513,,1.6501075151609257e-05,,0.049894772469997406,,0.12166263908147812,,1238.1038811206818,
3667,0.0019143103854730725,,2.7508143830345944e-05,,0.04998093470931053,,0.11384591460227966,,1238.432362794876,
3668,-0.012792923487722874,,2.079759042317164e-06,,0.05001363158226013,,0.11405157297849655,,1238.759803533554,
3669,-0.05013543367385864,,1.4295173969003372e-05,,0.050904981791973114,,0.11970888823270798,,1239.0877349376678,
3670,-0.009289374575018883,,1.8349253878113814e-05,,0.04918989911675453,,0.11826929450035095,,1239.4154689311981,
3671,-0.002229830017313361,,2.2921494746697135e-05,,0.04849380999803543,,0.11651945859193802,,1239.7435836791992,
3672,0.03026512637734413,,2.3543178031104617e-05,,0.05245887115597725,,0.12361638247966766,,1240.8460474014282,
3673,-0.05689505487680435,,1.0638786989147775e-05,,0.05583354830741882,,0.12824366986751556,,1241.1737897396088,
3674,-0.048145584762096405,,2.110791865561623e-05,,0.058085404336452484,,0.12937477231025696,,1241.5013704299927,
3675,0.020804256200790405,,1.5756007996969856e-05,,0.06185058131814003,,0.13184265792369843,,1241.8284304141998,
3676,-0.03694227710366249,,5.041460462962277e-05,,0.060760509222745895,,0.13091720640659332,,1242.1558644771576,
3677,-0.04293438047170639,,3.3949694625334814e-05,,0.058586642146110535,,0.1331794410943985,,1242.4834952354431,
3678,0.007992750033736229,,3.793858013523277e-06,,0.054555200040340424,,0.12639275193214417,,1242.8112208843231,
3679,-0.046108048409223557,,6.155264600238297e-06,,0.0533224418759346,,0.1259814351797104,,1243.1387209892273,
3680,0.0019415688002482057,,8.731605703360401e-06,,0.05175163596868515,,0.12268917262554169,,1243.4664072990417,
3681,-0.06628140062093735,,4.823938070330769e-05,,0.0552712045609951,,0.12978434562683105,,1243.794128894806,
3682,-0.0017025279812514782,,9.733797014632728e-06,,0.04988647624850273,,0.12289483845233917,,1244.1219511032104,
3683,-0.03277958929538727,,1.9110793800791726e-05,,0.04907318577170372,,0.12196937203407288,,1244.4494462013245,
3684,0.03290532901883125,,1.0904103874054272e-05,,0.05565505847334862,,0.13019564747810364,,1244.7769784927368,
3685,-0.06296516954898834,,2.294575097039342e-05,,0.04791857302188873,,0.1197071373462677,,1245.104451417923,
3686,-0.02163277193903923,,1.4373138583323453e-05,,0.048713166266679764,,0.12536272406578064,,1245.4320969581604,
3687,-0.007173778954893351,,1.7074324205168523e-05,,0.0501636303961277,,0.1273164600133896,,1245.7593958377838,
3688,0.0492960549890995,,2.971145477204118e-06,,0.04667696729302406,,0.12135239690542221,,1246.0876026153564,
3689,0.048299640417099,,2.9194306989666075e-05,,0.0449494831264019,,0.12104391306638718,,1246.4151816368103,
3690,0.03626012057065964,,7.247936082421802e-06,,0.0442667193710804,,0.12166088074445724,,1246.742957830429,
3691,-0.07132872194051743,,1.7083193597500212e-05,,0.043970249593257904,,0.1232033222913742,,1247.070182800293,
3692,-0.013364998623728752,,3.0227372462832136e-06,,0.0434715673327446,,0.12608250975608826,,1247.3980560302734,
3693,-0.04224144667387009,,1.3355926057556644e-05,,0.04267174005508423,,0.12443726509809494,,1247.7262661457062,
3694,-0.02465454302728176,,3.2698512768547516e-06,,0.04400388523936272,,0.12022128701210022,,1248.054027080536,
3695,-0.03359001502394676,,2.6810079361894168e-05,,0.045565322041511536,,0.12094108015298843,,1248.3818464279175,
3696,-0.004656751174479723,,2.3451798369933385e-06,,0.04375196993350983,,0.1224835067987442,,1248.7088634967804,
3697,0.0032171725761145353,,2.8385218229232123e-06,,0.046692006289958954,,0.12145522981882095,,1249.0369045734406,
3698,-0.03222211077809334,,8.599637112638447e-06,,0.047201767563819885,,0.11980997025966644,,1249.3648161888123,
3699,0.03283198922872543,,7.250722774188034e-06,,0.04872201010584831,,0.12032411247491837,,1249.6925885677338,
3700,0.06180684268474579,,1.8082851966028102e-05,,0.04761192575097084,,0.12299765646457672,,1250.0197234153748,
3701,-0.03525353595614433,,8.560004062019289e-06,,0.04918401688337326,,0.12114674597978592,,1250.3487606048584,
3702,0.042037494480609894,,1.6495287127327174e-05,,0.04547445848584175,,0.12145522981882095,,1250.6760087013245,
3703,0.030021565034985542,,1.3433203093882184e-05,,0.0436737947165966,,0.12114674597978592,,1251.0038492679596,
3704,0.027490677312016487,,1.0434206160425674e-05,,0.046802256256341934,,0.12145522981882095,,1251.3312757015228,
3705,-0.018653109669685364,,7.275548341567628e-06,,0.04751524701714516,,0.12145522981882095,,1251.6588296890259,
3706,-0.04325462877750397,,5.5060168051568326e-06,,0.0459379181265831,,0.11898734420537949,,1251.986601114273,
3707,-0.040562696754932404,,1.959920882654842e-05,,0.048264577984809875,,0.11857602745294571,,1252.314394235611,
3708,0.009572911076247692,,1.53942692122655e-05,,0.049504805356264114,,0.12484857439994812,,1252.6429152488708,
3709,0.012130835093557835,,6.614180165342987e-06,,0.04639250785112381,,0.12258634716272354,,1252.971293926239,
3710,0.07643745094537735,,3.323933924548328e-06,,0.04543020948767662,,0.1287560611963272,,1253.2987756729126,
3711,-0.02042759768664837,,1.3459331967169419e-05,,0.045799095183610916,,0.13091546297073364,,1253.6263751983643,
3712,-0.004925037734210491,,1.4506435945804697e-05,,0.04704076051712036,,0.12865322828292847,,1253.9539108276367,
3713,0.009463958442211151,,1.8973244095832342e-06,,0.05221603810787201,,0.13410313427448273,,1254.2815055847168,
3714,-0.09259487688541412,,2.350584509258624e-06,,0.04684332385659218,,0.1328691989183426,,1254.6087005138397,
3715,0.023314423859119415,,1.3364534424908925e-05,,0.04476812854409218,,0.12330614030361176,,1254.9367308616638,
3716,-0.01159163098782301,,2.4415290681645274e-05,,0.04527492821216583,,0.12484857439994812,,1255.2645392417908,
3717,0.037453893572092056,,1.7342454157187603e-05,,0.04459259286522865,,0.11549117416143417,,1255.5922122001648,
3718,-0.03235584869980812,,4.972430815541884e-06,,0.04429815337061882,,0.11826754361391068,,1255.9196519851685,
3719,-0.06054173409938812,,8.222480573749635e-06,,0.04686957597732544,,0.1187816858291626,,1256.247234582901,
3720,0.06903722882270813,,1.437786704627797e-05,,0.04494762793183327,,0.11919300258159637,,1256.5745537281036,
3721,0.0358356349170208,,1.3831816431775223e-05,,0.04597386717796326,,0.12392311543226242,,1256.902621269226,
3722,0.09354286640882492,,1.0397097867098637e-05,,0.04801998287439346,,0.13040131330490112,,1257.2299995422363,
3723,0.00997818075120449,,2.34259005083004e-05,,0.05185267701745033,,0.1352342665195465,,1257.5574927330017,
3724,0.021787654608488083,,1.8004995581577532e-05,,0.04677169397473335,,0.13204656541347504,,1257.8852324485779,
3725,-0.009766878560185432,,7.429566267092014e-06,,0.04981677234172821,,0.13461728394031525,,1258.2130541801453,
3726,-0.03200015053153038,,2.4297748950630194e-06,,0.04598378762602806,,0.13245789706707,,1258.540771484375,
3727,-0.017194809392094612,,1.6357093045371585e-05,,0.04358290508389473,,0.13317768275737762,,1258.8683185577393,
3728,-0.015898026525974274,,8.431807145825587e-06,,0.04504774883389473,,0.12669949233531952,,1259.1959691047668,
3729,0.013494987040758133,,3.1828233204578282e-06,,0.04460363835096359,,0.13163524866104126,,1259.5237159729004,
3730,-0.0215136781334877,,4.536160759016639e-06,,0.04377051442861557,,0.1308126151561737,,1259.8520820140839,
3731,-0.0045408341102302074,,1.8840099073713645e-05,,0.04421963542699814,,0.1319437474012375,,1260.1798858642578,
3732,0.0004118061042390764,,1.6132386235767626e-06,,0.047713033854961395,,0.12700797617435455,,1260.5067479610443,
3733,-0.009537679143249989,,9.216507805831498e-07,,0.04737231507897377,,0.12958042323589325,,1260.8347222805023,
3734,0.03301697224378586,,1.2536018402897753e-05,,0.05065753683447838,,0.1324596256017685,,1261.162795305252,
3735,0.00763575779274106,,1.24892067105975e-05,,0.043674517422914505,,0.13029849529266357,,1261.4906859397888,
3736,-0.004108502995222807,,5.117923501529731e-05,,0.049295682460069656,,0.13029849529266357,,1261.8182752132416,
3737,0.035675644874572754,,7.771125638100784e-06,,0.04698261618614197,,0.13019564747810364,,1262.1458921432495,
3738,0.013601190410554409,,2.183005381084513e-05,,0.042506784200668335,,0.12454008311033249,,1262.4737343788147,
3739,-0.05121344327926636,,1.914401764224749e-05,,0.043163642287254333,,0.12382028996944427,,1262.800712108612,
3740,-0.013235787861049175,,1.1499249012558721e-05,,0.04279189556837082,,0.1224835067987442,,1263.127993106842,
3741,0.01375783421099186,,4.964700110576814e-06,,0.04450151324272156,,0.1282419115304947,,1263.4561541080475,
3742,-0.01481469627469778,,1.1059705684601795e-05,,0.04547350853681564,,0.13091546297073364,,1263.7834584712982,
3743,-0.04668808728456497,,2.5154718969133683e-05,,0.04537130519747734,,0.1306069791316986,,1264.1107053756714,
3744,-0.003393802559003234,,5.12724511736451e-07,,0.04863998666405678,,0.13646820187568665,,1264.4376919269562,
3745,-0.001575710717588663,,6.843609753559576e-06,,0.04687497019767761,,0.13420596718788147,,1264.7653331756592,
3746,0.028567036613821983,,1.1783675290644169e-05,,0.04733900725841522,,0.13595405220985413,,1265.0925862789154,
3747,-0.03389199823141098,,2.3829652491258457e-05,,0.046377912163734436,,0.13667385280132294,,1265.420871257782,
3748,-0.0355277881026268,,3.4353540740994504e-06,,0.04745564982295036,,0.13400031626224518,,1265.747722864151,
3749,-0.008075136691331863,,2.5346387701574713e-05,,0.046755820512771606,,0.12423159927129745,,1266.075287103653,
3750,-0.0037141370121389627,,4.681827249441994e-06,,0.04352853074669838,,0.12227786332368851,,1266.4028635025024,
3751,-0.030608713626861572,,7.463087058567908e-06,,0.044563546776771545,,0.12515880167484283,,1267.5092015266418,
3752,0.02086014300584793,,2.485623917891644e-05,,0.04545760899782181,,0.12495314329862595,,1267.837495803833,
3753,-0.019836273044347763,,1.2218355550430715e-05,,0.04392088204622269,,0.1215580552816391,,1268.1650140285492,
3754,-0.05975858122110367,,1.792591137927957e-05,,0.04589924216270447,,0.12145698070526123,,1268.4923436641693,
3755,0.017193319275975227,,2.132716508640442e-05,,0.04657837748527527,,0.12145698070526123,,1268.820247411728,
3756,-0.009909264743328094,,1.259290729649365e-05,,0.045865777879953384,,0.12032586336135864,,1269.1488897800446,
3757,0.021765489131212234,,3.5670720535563305e-05,,0.04336365684866905,,0.1252598762512207,,1269.4769163131714,
3758,0.05041727051138878,,3.1765081075718626e-05,,0.043258655816316605,,0.1241287812590599,,1269.8039422035217,
3759,0.0037319038528949022,,8.172640377779317e-07,,0.04343607276678085,,0.12454008311033249,,1270.131984949112,
3760,0.03500539809465408,,2.2336193069349974e-05,,0.04495357722043991,,0.12443900853395462,,1270.4593093395233,
3761,-0.03654176741838455,,1.352251274511218e-05,,0.045474328100681305,,0.1248503252863884,,1270.78728556633,
3762,0.03224533796310425,,8.887002877600025e-06,,0.044807400554418564,,0.12371744960546494,,1271.1150329113007,
3763,-0.07048540562391281,,1.6255112313956488e-06,,0.04582132026553154,,0.12556836009025574,,1271.442789554596,
3764,-0.007486802991479635,,1.2556116416817531e-05,,0.047873515635728836,,0.13122569024562836,,1271.7708022594452,
3765,-0.040438249707221985,,7.3503501880622935e-06,,0.05206749588251114,,0.13143134117126465,,1272.0988972187042,
3766,0.03316133841872215,,9.667553968029097e-06,,0.046168405562639236,,0.12495314329862595,,1272.4266262054443,
3767,0.05300690978765488,,1.5466574041056447e-05,,0.04612988233566284,,0.1296815127134323,,1272.7539989948273,
3768,0.003630900289863348,,4.7937151066435035e-06,,0.04631921648979187,,0.1300928294658661,,1273.0816020965576,
3769,0.02890557236969471,,2.5981633370975032e-05,,0.04657050967216492,,0.13317768275737762,,1273.4088203907013,
3770,0.00033417969825677574,,1.1554038792382926e-05,,0.04610540345311165,,0.13256071507930756,,1273.7366638183594,
3771,-0.03522079437971115,,1.0338603715354111e-05,,0.04804427921772003,,0.13595405220985413,,1274.0641813278198,
3772,-0.004038090817630291,,1.283898927795235e-05,,0.047229599207639694,,0.1310182809829712,,1274.3918588161469,
3773,0.04058389738202095,,6.698376637359615e-06,,0.04804529994726181,,0.12628817558288574,,1274.7194442749023,
3774,0.0008740389021113515,,2.074576150334906e-05,,0.045262716710567474,,0.13173808157444,,1275.046659231186,
3775,-0.01713915728032589,,6.182425295264693e-06,,0.046412449330091476,,0.12999001145362854,,1275.3748109340668,
3776,-0.02812611125409603,,2.1602802007691935e-05,,0.04424568638205528,,0.13112109899520874,,1275.7024981975555,
3777,-0.003641705494374037,,1.3853390555595979e-05,,0.044683489948511124,,0.13112109899520874,,1276.029699087143,
3778,-0.029001453891396523,,3.9907490645418875e-06,,0.04556833952665329,,0.13256071507930756,,1276.3574967384338,
3779,-0.02893020026385784,,7.820814062142745e-06,,0.047609537839889526,,0.1354399025440216,,1276.6849792003632,
3780,0.0013507509138435125,,2.6698955480242148e-05,,0.047085199505090714,,0.1356455683708191,,1277.013001203537,
3781,-0.02428732067346573,,1.9317873011459596e-05,,0.048724617809057236,,0.14325489103794098,,1277.3403420448303,
3782,-0.023454641923308372,,1.7373014998156577e-05,,0.05220688879489899,,0.14160962402820587,,1277.6679153442383,
3783,-0.04168984666466713,,4.740419626614312e-06,,0.052818119525909424,,0.1393473893404007,,1277.9956967830658,
3784,0.021123608574271202,,1.3067025975033175e-05,,0.05239208787679672,,0.13718800246715546,,1278.3235218524933,
3785,-0.08880762755870819,,7.565300620626658e-06,,0.04854298755526543,,0.13307486474514008,,1278.651090145111,
3786,-0.03424295037984848,,2.60980650637066e-05,,0.05101461336016655,,0.13348616659641266,,1278.978420972824,
3787,0.014123995788395405,,1.754610457282979e-05,,0.05006827041506767,,0.1306803822517395,,1279.306153535843,
3788,-0.021776864305138588,,7.0680630415154155e-06,,0.04527599364519119,,0.1280362457036972,,1279.6337723731995,
3789,0.008763022720813751,,3.3266637728956994e-06,,0.04498746618628502,,0.12402594089508057,,1279.9611608982086,
3790,-0.011681444011628628,,2.767826572380727e-06,,0.045177098363637924,,0.1254655420780182,,1280.289495229721,
3791,-0.022445188835263252,,2.229484925919678e-05,,0.04635697975754738,,0.12649382650852203,,1280.6165611743927,
3792,-0.01708381064236164,,1.5547588191111572e-05,,0.04567170888185501,,0.12587684392929077,,1280.945013999939,
3793,-0.022095637395977974,,1.4913051927578636e-05,,0.046468544751405716,,0.12371744960546494,,1281.2728552818298,
3794,0.038820166140794754,,2.7693533411365934e-05,,0.04874289408326149,,0.12163146585226059,,1281.6006047725677,
3795,0.00507871899753809,,3.0229618914745515e-06,,0.04770864546298981,,0.12001562118530273,,1281.9280500411987,
3796,-0.021012578159570694,,1.3113574823364615e-05,,0.048180852085351944,,0.1215580552816391,,1282.255741596222,
3797,-0.0014629983343183994,,1.8359674868406728e-05,,0.049522075802087784,,0.12484857439994812,,1282.5833098888397,
3798,0.032324548810720444,,4.446842012839625e-06,,0.04767332971096039,,0.1241287812590599,,1282.911334514618,
3799,0.03975455462932587,,1.9081177015323192e-05,,0.04817955940961838,,0.12659665942192078,,1283.2392733097076,
3800,0.014788776636123657,,2.286609924340155e-05,,0.05487648770213127,,0.129167377948761,,1283.5672993659973,
3801,0.004824151750653982,,1.0946736438199878e-05,,0.05264664813876152,,0.1282419115304947,,1283.8949372768402,
3802,-0.048990897834300995,,2.045582004939206e-05,,0.05492258071899414,,0.12680231034755707,,1284.2227685451508,
3803,-0.049893930554389954,,9.901821613311768e-06,,0.053929004818201065,,0.12885887920856476,,1284.5512285232544,
3804,0.023450659587979317,,1.886791142169386e-05,,0.052104003727436066,,0.13070979714393616,,1284.8789200782776,
3805,-0.028128627687692642,,9.878423952613957e-06,,0.053835220634937286,,0.12906454503536224,,1285.2066366672516,
3806,0.013713598251342773,,2.545939241827e-05,,0.05309755355119705,,0.13204656541347504,,1285.5345208644867,
3807,0.041124094277620316,,8.145966603478882e-06,,0.05335642024874687,,0.13400031626224518,,1285.8626699447632,
3808,0.024484140798449516,,1.57195063366089e-05,,0.053848497569561005,,0.1393473893404007,,1286.1907050609589,
3809,0.013914577662944794,,1.730385520204436e-05,,0.05306803807616234,,0.12813909351825714,,1286.5183103084564,
3810,0.017781559377908707,,9.283258805226069e-06,,0.05514717474579811,,0.13400031626224518,,1286.8457458019257,
3811,0.029362162575125694,,5.226489520282485e-06,,0.05721849948167801,,0.13554275035858154,,1287.1736640930176,
3812,0.030767275020480156,,1.642506686039269e-05,,0.053485047072172165,,0.13677668571472168,,1287.5018501281738,
3813,0.014432428404688835,,1.7249892607651418e-06,,0.049035727977752686,,0.1361597180366516,,1287.8297638893127,
3814,-0.010371329262852669,,2.8002343697153265e-06,,0.05353088676929474,,0.13759930431842804,,1288.1579055786133,
3815,0.06720535457134247,,1.3571973795478698e-05,,0.05177019536495209,,0.13533708453178406,,1288.4855749607086,
3816,-0.008043918758630753,,1.1935501788684633e-05,,0.05218254774808884,,0.13150300085544586,,1288.813354253769,
3817,0.05562892183661461,,9.744609087647405e-06,,0.049148838967084885,,0.12862379848957062,,1289.1411452293396,
3818,-0.04142173379659653,,1.1196592595297261e-06,,0.047674838453531265,,0.12772776186466217,,1289.4685950279236,
3819,0.026531144976615906,,1.3547101843869314e-05,,0.04958963766694069,,0.12382028996944427,,1289.7961196899414,
3820,0.03260849043726921,,1.698495907476172e-05,,0.04691513255238533,,0.1269051432609558,,1290.1238605976105,
3821,-0.012315367348492146,,1.6391750250477344e-05,,0.04660702496767044,,0.1250542402267456,,1290.4518537521362,
3822,0.019209997728466988,,9.829682312556542e-06,,0.04620469734072685,,0.12073542922735214,,1290.77907538414,
3823,0.025467993691563606,,2.970474497487885e-06,,0.0465131513774395,,0.12094108015298843,,1291.1068811416626,
3824,0.05639972910284996,,1.8826385712600313e-05,,0.046250119805336,,0.11960431933403015,,1291.4343132972717,
3825,-0.041468262672424316,,1.1226903552596923e-05,,0.05024734511971474,,0.11381648480892181,,1291.7617309093475,
3826,0.0698990523815155,,1.3699818737222813e-05,,0.05437527596950531,,0.10970336943864822,,1292.0892295837402,
3827,0.0579768531024456,,1.974587758013513e-05,,0.05877039209008217,,0.1128193810582161,,1292.4167568683624,
3828,0.01567918062210083,,1.513381994300289e-05,,0.05310574173927307,,0.11052598059177399,,1292.7446966171265,
3829,-0.004863185808062553,,5.784937457065098e-06,,0.04852437600493431,,0.11422780901193619,,1293.8402588367462,
3830,0.01435472909361124,,1.0198037671216298e-05,,0.04688180983066559,,0.11273298412561417,,1294.1687667369843,
3831,0.00914737954735756,,2.3604547095601447e-05,,0.04599501192569733,,0.11463914066553116,,1294.4962837696075,
3832,0.045600466430187225,,1.2593847031894256e-06,,0.04919016361236572,,0.11093731224536896,,1294.823669910431,
3833,-0.0025627659633755684,,1.3962911907583475e-05,,0.04700157046318054,,0.11520086228847504,,1295.1516871452332,
3834,-0.0047872113063931465,,2.8350913794383814e-07,,0.04947914555668831,,0.12163146585226059,,1295.4798810482025,
3835,0.0192559827119112,,4.21699951402843e-07,,0.0494861975312233,,0.1253332942724228,,1295.807545185089,
3836,0.06264511495828629,,8.945710760599468e-06,,0.04837765917181969,,0.11998619884252548,,1296.1354932785034,
3837,-0.04041604325175285,,1.4189475223247427e-05,,0.04721458628773689,,0.12245407700538635,,1296.463119983673,
3838,0.04386097937822342,,1.75507775566075e-05,,0.04828402400016785,,0.12574462592601776,,1296.7913076877594,
3839,-0.009875030256807804,,1.4421769265027251e-05,,0.04647589474916458,,0.12013663351535797,,1297.1190030574799,
3840,-0.029420608654618263,,1.735580553940963e-05,,0.045589495450258255,,0.11340519785881042,,1297.4467930793762,
3841,-0.0008362543303519487,,1.1514112884469796e-05,,0.04775169864296913,,0.12204279005527496,,1297.774332523346,
3842,-0.06013809144496918,,6.793879947508685e-06,,0.048407647758722305,,0.1130232885479927,,1298.1022322177887,
3843,0.03663831949234009,,2.8892202408314915e-07,,0.04661955311894417,,0.12145522981882095,,1298.4300746917725,
3844,-0.009639301337301731,,1.9940622223657556e-05,,0.052447348833084106,,0.1327369511127472,,1298.7573668956757,
3845,-0.022589048370718956,,1.178098773380043e-05,,0.05083266273140907,,0.12985773384571075,,1299.0849516391754,
3846,-0.025671910494565964,,3.873053174174856e-06,,0.050895534455776215,,0.13109168410301208,,1299.4125616550446,
3847,-0.022940954193472862,,2.006457361858338e-05,,0.05601111799478531,,0.13767272233963013,,1299.7410807609558,
3848,0.03542915731668472,,5.653754215018125e-06,,0.04764259234070778,,0.1250724047422409,,1300.0680639743805,
3849,-0.06345808506011963,,1.0639524589350913e-05,,0.04892077296972275,,0.12589502334594727,,1300.395601272583,
3850,7.73906685935799e-06,,1.593022716406267e-05,,0.049297209829092026,,0.12423159927129745,,1300.7230682373047,
3851,0.03749094530940056,,1.7488067896920256e-05,,0.044366948306560516,,0.11980997025966644,,1301.050632238388,
3852,-0.006541709881275892,,4.680172878579469e-06,,0.042667925357818604,,0.1206325963139534,,1301.3784968852997,
3853,0.010781262069940567,,3.206282826795359e-06,,0.04376519098877907,,0.11672511696815491,,1301.7063241004944,
3854,0.02197926864027977,,6.190078238432761e-06,,0.046620916575193405,,0.11559400707483292,,1302.0341243743896,
3855,0.01447077002376318,,9.321279321738984e-06,,0.0448545478284359,,0.11950148642063141,,1302.3619616031647,
3856,0.11375274509191513,,1.9691304260049947e-05,,0.047434043139219284,,0.1150798574090004,,1302.689429283142,
3857,-0.07159329205751419,,1.464692013541935e-05,,0.0453057736158371,,0.11682794988155365,,1303.0168464183807,
3858,0.004388336557894945,,1.1563831321836915e-05,,0.04466269537806511,,0.11672511696815491,,1303.3448729515076,
3859,-0.02790549211204052,,8.23889331513783e-06,,0.04783393815159798,,0.11765231937170029,,1303.6725544929504,
3860,-0.020867738872766495,,1.850144144555088e-05,,0.04640818387269974,,0.11806363612413406,,1304.0001680850983,
3861,0.047108907252550125,,5.123958999320166e-06,,0.050843220204114914,,0.11970888823270798,,1304.3275771141052,
3862,-0.019562605768442154,,2.4851890429999912e-06,,0.048302192240953445,,0.117446668446064,,1304.6552097797394,
3863,0.0013543486129492521,,2.526464595575817e-05,,0.04588301107287407,,0.11682794988155365,,1304.9826939105988,
3864,-0.0025701760314404964,,1.2035786312480923e-05,,0.0450650118291378,,0.11950148642063141,,1305.3099491596222,
3865,0.02648724429309368,,6.825149739597691e-06,,0.04667407646775246,,0.11651945859193802,,1305.6376535892487,
3866,-0.03193046525120735,,3.7810398225701647e-06,,0.04680897295475006,,0.12052977085113525,,1305.9657135009766,
3867,-0.03638209402561188,,4.180134965281468e-06,,0.046624209731817245,,0.11795905977487564,,1306.2934703826904,
3868,0.07334070652723312,,5.531444813300368e-08,,0.04459620639681816,,0.12022128701210022,,1306.6209392547607,
3869,0.09866157919168472,,9.165314054371265e-07,,0.045324139297008514,,0.1269051432609558,,1306.9486243724823,
3870,-0.02823251485824585,,3.265425038989633e-05,,0.04734698683023453,,0.1243344247341156,,1307.2763681411743,
3871,-0.012815339490771294,,1.5564499335596338e-05,,0.0474587082862854,,0.12587684392929077,,1307.6036822795868,
3872,0.031270433217287064,,7.293316230061464e-06,,0.0476924329996109,,0.1234089657664299,,1307.9313299655914,
3873,-0.0003136885061394423,,1.3460173249768559e-05,,0.047098640352487564,,0.12227786332368851,,1308.2594468593597,
3874,-0.001150851254351437,,3.031406947684445e-07,,0.04645966365933418,,0.11960431933403015,,1308.5870170593262,
3875,0.009309657849371433,,2.2570820874534547e-05,,0.04541665315628052,,0.12351180613040924,,1308.9147844314575,
3876,-0.010710570961236954,,7.0921032602200285e-06,,0.04720010608434677,,0.12947586178779602,,1309.2425322532654,
3877,-0.09159839153289795,,1.4816876500844955e-05,,0.046770039945840836,,0.12793342769145966,,1309.5707125663757,
3878,-0.007720991037786007,,3.9533751987619326e-06,,0.046714723110198975,,0.1280362457036972,,1309.8985426425934,
3879,0.007622895296663046,,2.207072793680709e-05,,0.045543428510427475,,0.12669949233531952,,1310.2264971733093,
3880,0.053508199751377106,,2.042620053543942e-06,,0.04545023664832115,,0.12762494385242462,,1310.554272890091,
3881,0.04511507973074913,,6.7696591941057704e-06,,0.04724572226405144,,0.13019564747810364,,1310.8819966316223,
3882,-0.01569383405148983,,1.969192635442596e-05,,0.04843200743198395,,0.13677668571472168,,1311.2098226547241,
3883,-0.019670147448778152,,6.812205811002059e-06,,0.04935647174715996,,0.13759930431842804,,1311.5374870300293,
3884,-0.057803429663181305,,1.4549870684277266e-05,,0.04927241429686546,,0.13790778815746307,,1311.8646223545074,
3885,-0.008040366694331169,,1.6854231944307685e-05,,0.049035221338272095,,0.137290820479393,,1312.19225025177,
3886,-0.021569084376096725,,2.9290677048265934e-05,,0.06292283535003662,,0.14623689651489258,,1312.5200352668762,
3887,-0.006834134925156832,,6.393480816768715e-06,,0.06506933271884918,,0.14592841267585754,,1312.8475058078766,
3888,0.006929659750312567,,6.8296826611913275e-06,,0.054573651403188705,,0.13718800246715546,,1313.1753747463226,
3889,0.007554992102086544,,1.1458257176855113e-05,,0.05153624340891838,,0.13790778815746307,,1313.503201007843,
3890,0.041036881506443024,,2.0157369817752624e-06,,0.04562002047896385,,0.1384219378232956,,1313.8306367397308,
3891,-0.04187675565481186,,3.235746362406644e-06,,0.04168746992945671,,0.12937302887439728,,1314.1585800647736,
3892,0.0020045554265379906,,9.950798812496942e-06,,0.04196586087346077,,0.1300928294658661,,1314.4869191646576,
3893,-0.025101542472839355,,1.061849616235122e-05,,0.04302014037966728,,0.12937302887439728,,1314.8149452209473,
3894,-0.0537821426987648,,2.4549248337280005e-05,,0.04242831841111183,,0.13029849529266357,,1315.1433436870575,
3895,-0.041850633919239044,,6.459219093812862e-06,,0.04149961471557617,,0.12855039536952972,,1315.4714572429657,
3896,-0.006644200999289751,,6.698463948850986e-06,,0.04167989268898964,,0.1278306096792221,,1315.7993268966675,
3897,-0.07838566601276398,,2.0836134353885427e-05,,0.041543956845998764,,0.12721364200115204,,1316.12717795372,
3898,0.05167863890528679,,2.772760490188375e-05,,0.04343113303184509,,0.13142959773540497,,1316.4547560214996,
3899,-0.06647755205631256,,1.3825383575749584e-05,,0.04165443778038025,,0.129167377948761,,1316.7828328609467,
3900,-0.03684353828430176,,6.1349001043708995e-06,,0.04136769473552704,,0.1206325963139534,,1317.110359430313,
3901,-0.04623935744166374,,5.9035728554590605e-06,,0.04341427981853485,,0.11909016966819763,,1317.4379634857178,
3902,0.014724439941346645,,2.3520924514741637e-05,,0.04132693260908127,,0.11991280317306519,,1317.7663507461548,
3903,0.01843043603003025,,1.0456327800056897e-05,,0.040780723094940186,,0.12330614030361176,,1318.0944566726685,
3904,-0.01105630025267601,,2.505014435882913e-06,,0.04178747162222862,,0.12680231034755707,,1318.4222059249878,
3905,-0.0659034326672554,,2.1777916117571294e-05,,0.04098061844706535,,0.12577402591705322,,1318.7498185634613,
3906,0.008822323754429817,,6.785767254768871e-06,,0.04277632012963295,,0.11939865350723267,,1319.0780575275421,
3907,-0.058885302394628525,,6.979540557949804e-06,,0.04611031338572502,,0.11950148642063141,,1320.1767797470093,
3908,0.015641197562217712,,2.3791376406734344e-06,,0.04564564302563667,,0.1224835067987442,,1320.5041298866272,
3909,0.07029417902231216,,5.253100425761659e-06,,0.04911031574010849,,0.12587684392929077,,1320.8323247432709,
3910,0.025464069098234177,,1.1075649126723874e-05,,0.04916493594646454,,0.1306069791316986,,1321.1602265834808,
3911,-0.037834759801626205,,9.415365639142692e-06,,0.05031869560480118,,0.1310182809829712,,1321.4873061180115,
3912,0.0005968027980998158,,1.4563232980435714e-05,,0.04888434335589409,,0.1298871636390686,,1321.8150358200073,
3913,-0.00779678812250495,,9.308533890362014e-07,,0.048286788165569305,,0.12351180613040924,,1322.142996788025,
3914,0.003501787083223462,,8.146716936607845e-06,,0.050409261137247086,,0.11950148642063141,,1322.470687866211,
3915,0.004950188100337982,,1.9978111595264636e-05,,0.05276929959654808,,0.12382028996944427,,1322.7986071109772,
3916,0.05009246617555618,,5.754842277383432e-06,,0.05299688130617142,,0.12402594089508057,,1323.1263859272003,
3917,0.04089023917913437,,4.8553729357081465e-06,,0.052232492715120316,,0.12680231034755707,,1323.4537920951843,
3918,0.022266434505581856,,4.195387646177551e-06,,0.05072685331106186,,0.12680231034755707,,1323.7810597419739,
3919,0.02289731241762638,,2.334248165425379e-06,,0.05318298190832138,,0.126185342669487,,1324.1091339588165,
3920,0.053504712879657745,,6.15639964962611e-06,,0.05307697877287865,,0.12330614030361176,,1324.4363548755646,
3921,-0.0003932261315640062,,1.8657496184459887e-05,,0.051578693091869354,,0.12289483845233917,,1324.7639420032501,
3922,0.06655764579772949,,1.0974617907777429e-05,,0.05323528125882149,,0.1271107941865921,,1325.0911991596222,
3923,0.0027728008572012186,,3.5423418012214825e-06,,0.048095349222421646,,0.12752212584018707,,1325.4186732769012,
3924,-0.012074149213731289,,2.1778561858809553e-05,,0.04931040108203888,,0.1271107941865921,,1325.7467970848083,
3925,0.02940484508872032,,2.5299523258581758e-06,,0.05096103250980377,,0.12793342769145966,,1326.074337720871,
3926,-0.009573101997375488,,1.6371835442896554e-07,,0.04731887951493263,,0.12443726509809494,,1326.4019451141357,
3927,-0.023075465112924576,,3.0263774988270598e-06,,0.04830409958958626,,0.11909016966819763,,1326.7295711040497,
3928,0.00031310797203332186,,6.489666247944115e-06,,0.04596885293722153,,0.12052977085113525,,1327.0575363636017,
3929,-0.03144043684005737,,1.0058076441055164e-05,,0.0457647480070591,,0.11271480470895767,,1327.3850002288818,
3930,0.025715429335832596,,8.332394827448297e-06,,0.048735667020082474,,0.10921862721443176,,1327.7125973701477,
3931,0.01886530965566635,,1.1028568223991897e-05,,0.04497607424855232,,0.11775340139865875,,1328.040854692459,
3932,0.02512950822710991,,2.005395344895078e-06,,0.04503951966762543,,0.12166088074445724,,1328.3685026168823,
3933,-0.001345813274383545,,6.317102815955877e-06,,0.04595385491847992,,0.1169307678937912,,1328.6961333751678,
3934,0.003695582039654255,,5.496293056239665e-07,,0.046198129653930664,,0.113228939473629,,1329.0237576961517,
3935,-0.02104281634092331,,1.1357184121152386e-05,,0.04553275182843208,,0.11538834124803543,,1329.3514649868011,
3936,-0.008977902121841908,,5.966627213638276e-06,,0.04515863209962845,,0.11497703194618225,,1329.67977309227,
3937,-0.013776879757642746,,1.260102067135449e-06,,0.046115171164274216,,0.11456571519374847,,1330.0073421001434,
3938,0.04964122176170349,,1.0470247957528045e-07,,0.04510076344013214,,0.11754774302244186,,1330.3356719017029,
3939,-0.0938057005405426,,7.556677701359149e-06,,0.04571353644132614,,0.11621097475290298,,1330.6632561683655,
3940,0.05187934637069702,,3.7500167309190147e-06,,0.047029756009578705,,0.11751831322908401,,1330.991409778595,
3941,-0.04599616304039955,,3.904143795807613e-06,,0.046226367354393005,,0.11217125505208969,,1331.319239616394,
3942,-0.0031034015119075775,,8.653529221192002e-06,,0.045777399092912674,,0.10929203778505325,,1331.647557258606,
3943,0.003224461106583476,,1.4871454368403647e-05,,0.045571405440568924,,0.11134859919548035,,1331.9758093357086,
3944,-0.03244694694876671,,1.5881361832725815e-05,,0.04678213968873024,,0.10846942663192749,,1332.3032641410828,
3945,0.03077840805053711,,4.083022940903902e-05,,0.04797809198498726,,0.11436006426811218,,1332.6304473876953,
3946,0.0022603212855756283,,2.1578081941697747e-05,,0.04900944605469704,,0.11847319453954697,,1332.9580023288727,
3947,0.00047977446229197085,,7.2169250415754505e-06,,0.046444088220596313,,0.11754774302244186,,1333.2859635353088,
3948,-0.025833137333393097,,2.247041447844822e-05,,0.04588417708873749,,0.11723925173282623,,1333.613823890686,
3949,-0.0032354306895285845,,6.093215233704541e-06,,0.04488344117999077,,0.11672511696815491,,1333.9416842460632,
3950,-0.023125315085053444,,2.7900125587621005e-06,,0.04444703459739685,,0.11292045563459396,,1334.2694816589355,
3951,0.005868513602763414,,9.57445809035562e-06,,0.04510711133480072,,0.11240631341934204,,1334.597531080246,
3952,-0.012056245468556881,,2.2792810341343284e-06,,0.04453574866056442,,0.11713643372058868,,1334.925109386444,
3953,0.04158525541424751,,1.1507798262755387e-05,,0.042643364518880844,,0.11682794988155365,,1335.2526133060455,
3954,0.0010580468224361539,,1.0565457159827929e-05,,0.04043923690915108,,0.112097829580307,,1335.5805203914642,
3955,-0.04123219847679138,,1.0796122296596877e-05,,0.040389254689216614,,0.112097829580307,,1335.9077425003052,
3956,-0.11968861520290375,,1.778839941835031e-05,,0.03956745192408562,,0.112097829580307,,1336.2352230548859,
3957,-0.0573267787694931,,3.849997028737562e-06,,0.04464435204863548,,0.10921862721443176,,1336.5630202293396,
3958,-0.016096992418169975,,5.079436505184276e-06,,0.047979772090911865,,0.1126137226819992,,1336.8908071517944,
3959,0.04249103367328644,,1.6544196114409715e-05,,0.04331798106431961,,0.10819210112094879,,1337.2188367843628,
3960,-0.04816875234246254,,2.9809203624608926e-05,,0.044926196336746216,,0.11631380021572113,,1337.5468211174011,
3961,0.04443785175681114,,9.533058801025618e-06,,0.04711697995662689,,0.1241287812590599,,1337.8745214939117,
3962,-0.015354840084910393,,3.3655737752269488e-06,,0.04439729079604149,,0.12022128701210022,,1338.2022280693054,
3963,-0.008582076989114285,,1.1503498171805404e-05,,0.04388916864991188,,0.12176371365785599,,1338.530919790268,
3964,-0.04118267819285393,,1.6718944607418962e-05,,0.04373091086745262,,0.11754774302244186,,1338.8586084842682,
3965,-0.02931995317339897,,2.9025368348811753e-06,,0.04419013485312462,,0.11744491755962372,,1339.1857800483704,
3966,0.079493947327137,,8.674264790897723e-06,,0.04291817545890808,,0.11549117416143417,,1339.5133078098297,
3967,0.03507594019174576,,1.8435306401443086e-06,,0.04655018076300621,,0.11271480470895767,,1339.8410141468048,
3968,0.0353754423558712,,5.7594975260144565e-06,,0.04421373829245567,,0.11405157297849655,,1340.1692824363708,
3969,-0.011236823163926601,,4.484030341700418e-06,,0.0430254265666008,,0.11497703194618225,,1340.496508359909,
3970,0.04648663476109505,,9.013745511765592e-06,,0.044516630470752716,,0.11312612146139145,,1340.824358701706,
3971,0.015075089409947395,,1.5839454135857522e-05,,0.045634493231773376,,0.11168651282787323,,1341.1512322425842,
3972,0.011140811257064342,,9.02159354154719e-06,,0.04242993891239166,,0.11281763017177582,,1341.4789855480194,
3973,0.039777401834726334,,1.4019728951097932e-05,,0.04045657441020012,,0.11261197179555893,,1341.8067181110382,
3974,-0.003228176152333617,,1.2993080417800229e-05,,0.040422696620225906,,0.11014408618211746,,1342.1343507766724,
3975,0.030447831377387047,,9.835670425673015e-06,,0.04250882938504219,,0.10880906879901886,,1342.462277173996,
3976,0.029483763501048088,,2.3116035663406365e-05,,0.04030903801321983,,0.1102469190955162,,1342.7900485992432,
3977,0.017932696267962456,,1.0004396244767122e-05,,0.041792917996644974,,0.10459134727716446,,1343.1175184249878,
3978,-0.08228926360607147,,5.94527864450356e-06,,0.04173316806554794,,0.1102469190955162,,1343.445142507553,
3979,-0.04170543700456619,,5.760033673141152e-06,,0.04246935248374939,,0.1056196317076683,,1343.7728292942047,
3980,0.0024693035520613194,,1.0183663107454777e-05,,0.04160497337579727,,0.1028432622551918,,1344.1001734733582,
3981,0.03274591267108917,,2.0358180336188525e-05,,0.04106190800666809,,0.10559021681547165,,1344.4285576343536,
3982,-0.005742816720157862,,8.979121957963798e-06,,0.04131845384836197,,0.11052598059177399,,1344.7560641765594,
3983,-0.008530409075319767,,1.2562432857521344e-05,,0.04131295531988144,,0.11086388677358627,,1345.083424091339,
3984,-0.07410309463739395,,1.3160493836039677e-05,,0.040134869515895844,,0.11374308913946152,,1345.4111585617065,
3985,0.020390253514051437,,2.186126948799938e-05,,0.04161272570490837,,0.11641662567853928,,1346.5102438926697,
3986,-0.026260828599333763,,9.172869681606244e-07,,0.04045797511935234,,0.11199499666690826,,1346.8381638526917,
3987,0.03549334034323692,,4.241947408445412e-06,,0.039961591362953186,,0.10962994396686554,,1347.1661400794983,
3988,0.04999089986085892,,1.3775182196695823e-05,,0.0399356409907341,,0.10911580920219421,,1347.4932169914246,
3989,-0.020112421363592148,,1.8568920495454222e-05,,0.041157495230436325,,0.10777903348207474,,1347.820850610733,
3990,-0.02582751214504242,,9.926273378368933e-06,,0.04169455170631409,,0.11436006426811218,,1348.1492009162903,
3991,0.010549896396696568,,1.511868140369188e-05,,0.041433900594711304,,0.11898734420537949,,1348.4762580394745,
3992,0.08175864070653915,,7.674334483454004e-06,,0.041482046246528625,,0.11713643372058868,,1348.8037323951721,
3993,-0.029853064566850662,,7.838948477001395e-06,,0.04194095358252525,,0.12104391306638718,,1349.1310222148895,
3994,-0.04846995323896408,,7.856082788748608e-07,,0.03986060619354248,,0.11631380021572113,,1349.4590425491333,
3995,0.006828417535871267,,3.6529911540128523e-06,,0.03973552957177162,,0.1169307678937912,,1349.7866985797882,
3996,-0.05229128152132034,,2.5161757548630703e-06,,0.03937286138534546,,0.11682794988155365,,1350.1154415607452,
3997,0.04137728735804558,,1.0651320735632908e-05,,0.04065532982349396,,0.11744491755962372,,1350.4434978961945,
3998,0.029337044805288315,,1.9833731130347587e-05,,0.041104067116975784,,0.11867886036634445,,1350.7717089653015,
3999,0.037762247025966644,,6.90216438670177e-06,,0.04016081988811493,,0.11919300258159637,,1351.0993349552155,
4000,0.05621672421693802,,8.712083399586845e-06,,0.0408746600151062,,0.12032411247491837,,1351.42671084404,
4001,0.005658348556607962,,1.0856526387215126e-05,,0.040538813918828964,,0.11436006426811218,,1351.754727602005,
4002,-0.020948009565472603,,1.0004509022110142e-05,,0.04225786775350571,,0.11127520352602005,,1352.0827157497406,
4003,-0.019250832498073578,,1.529614564788062e-05,,0.04053402692079544,,0.11734208464622498,,1352.4099588394165,
4004,-0.024049976840615273,,3.9265721341052995e-08,,0.04039738327264786,,0.11919300258159637,,1352.73788523674,
4005,-0.025714382529258728,,5.341300038708141e-06,,0.041112180799245834,,0.11816471070051193,,1353.0656650066376,
4006,-0.019501326605677605,,6.677257260889746e-06,,0.04623406007885933,,0.11086563766002655,,1353.3942303657532,
4007,0.01628855988383293,,1.927745188368135e-06,,0.04849234223365784,,0.1126137226819992,,1353.721518278122,
4008,-0.004962615668773651,,1.31137721837149e-05,,0.0501410998404026,,0.11240806430578232,,1354.0490217208862,
4009,0.006816737353801727,,5.792916908831103e-06,,0.05309571325778961,,0.11446463316679001,,1354.3765783309937,
4010,0.07469259947538376,,6.801422841817839e-06,,0.045813534408807755,,0.10993842780590057,,1354.704187631607,
4011,0.015281856060028076,,1.537836214993149e-05,,0.04635924845933914,,0.11497703194618225,,1355.031572341919,
4012,-0.004132973961532116,,1.746344605635386e-05,,0.045937441289424896,,0.11497703194618225,,1355.359637260437,
4013,0.02197791449725628,,1.3787945135845803e-05,,0.04817544296383858,,0.1123034879565239,,1355.687002658844,
4014,-0.013804304413497448,,1.4392967386811506e-06,,0.046688687056303024,,0.1113780289888382,,1356.0148088932037,
4015,0.004877137951552868,,1.3789397144137183e-06,,0.04401006922125816,,0.10901297628879547,,1356.341744184494,
4016,-0.025352975353598595,,1.0146132808586117e-05,,0.046131640672683716,,0.11065823584794998,,1356.6693274974823,
4017,-0.0067025707103312016,,1.3347915228223428e-05,,0.044220931828022,,0.11538834124803543,,1356.9966111183167,
4018,0.021279847249388695,,1.448865259590093e-05,,0.043461982160806656,,0.11487419903278351,,1357.3246111869812,
4019,0.012380765751004219,,6.4607966123730876e-06,,0.044976647943258286,,0.11795905977487564,,1357.6528236865997,
4020,-0.024088004603981972,,2.9555957326010684e-07,,0.04340435564517975,,0.11888451129198074,,1357.9798374176025,
4021,-0.013610121794044971,,2.116156611009501e-05,,0.044349584728479385,,0.11754774302244186,,1358.3074963092804,
4022,-0.022383028641343117,,3.7454562971106498e-06,,0.0444038100540638,,0.11806188523769379,,1358.635243654251,
4023,0.012432265095412731,,1.439058905816637e-06,,0.045000407844781876,,0.11065823584794998,,1358.9633295536041,
4024,-0.05994776636362076,,1.3682622920896392e-05,,0.04781380295753479,,0.11446288228034973,,1359.2910799980164,
4025,-0.0702168345451355,,1.3838871382176876e-06,,0.048051998019218445,,0.1197071373462677,,1359.618510723114,
4026,0.06507983803749084,,5.228855570749147e-06,,0.04988580197095871,,0.1224835067987442,,1359.94655251503,
4027,0.055983636528253555,,2.2052747226553038e-05,,0.05182057246565819,,0.1243344247341156,,1360.27437210083,
4028,0.022867750376462936,,1.3670199223270174e-05,,0.0491718091070652,,0.1215580552816391,,1360.6015512943268,
4029,0.02942558005452156,,6.225998731679283e-06,,0.04797825217247009,,0.11590249091386795,,1360.9291167259216,
4030,-0.0053644608706235886,,1.70617181538546e-06,,0.04650069773197174,,0.11713643372058868,,1361.2570593357086,
4031,0.03578165918588638,,1.8000127965933643e-05,,0.04548659175634384,,0.11456571519374847,,1361.5848350524902,
4032,-0.051297564059495926,,1.0861183909582905e-05,,0.0458325631916523,,0.11929582804441452,,1361.9122598171234,
4033,-0.012456459924578667,,1.251914000022225e-06,,0.049255628138780594,,0.12083826214075089,,1362.2397735118866,
4034,-0.010004667565226555,,1.3653680071001872e-05,,0.048161234706640244,,0.12207220494747162,,1362.567735671997,
4035,0.03264673799276352,,4.18918534705881e-06,,0.04698404297232628,,0.11960431933403015,,1362.8950262069702,
4036,-0.0010484671220183372,,1.370607606077101e-05,,0.046649426221847534,,0.12299765646457672,,1363.2227985858917,
4037,-0.08197427541017532,,1.4727901316291536e-06,,0.0457431823015213,,0.12135239690542221,,1363.5509843826294,
4038,-0.026520222425460815,,6.260076588660013e-06,,0.04588831588625908,,0.11929582804441452,,1363.8790156841278,
4039,-0.00862568523734808,,1.0522878255869728e-05,,0.04527759179472923,,0.1113780289888382,,1364.2072768211365,
4040,0.0478648841381073,,3.7506897569983266e-06,,0.04591432213783264,,0.10962994396686554,,1364.5350329875946,
4041,0.005073969252407551,,6.423273589462042e-06,,0.04503609240055084,,0.10819210112094879,,1364.8622663021088,
4042,-0.015035510063171387,,1.4703604392707348e-05,,0.04721793904900551,,0.1104525700211525,,1365.19007229805,
4043,-0.04441693052649498,,2.0874376787105575e-05,,0.047190453857183456,,0.11538834124803543,,1365.5179011821747,
4044,0.05968013033270836,,2.417273776700313e-07,,0.04731433838605881,,0.1139487475156784,,1365.845381975174,
4045,0.009410574100911617,,8.836662345856894e-06,,0.04774372652173042,,0.11559400707483292,,1366.1732997894287,
4046,0.06897645443677902,,1.9253144273534417e-05,,0.04409442096948624,,0.12032411247491837,,1366.5013868808746,
4047,0.017437351867556572,,4.323200300859753e-06,,0.044555842876434326,,0.1169307678937912,,1366.8286333084106,
4048,0.0389341376721859,,7.364856628555572e-06,,0.047116585075855255,,0.11271480470895767,,1367.1562237739563,
4049,-0.01934199593961239,,6.168800609884784e-06,,0.04658353328704834,,0.11148086190223694,,1367.484258890152,
4050,0.04738481715321541,,5.3655267038266174e-06,,0.04903271794319153,,0.11806188523769379,,1367.812080860138,
4051,0.0480913445353508,,9.244075016567876e-08,,0.04571680724620819,,0.12382028996944427,,1368.1399374008179,
4052,-0.00028172970633022487,,2.5416961761948187e-06,,0.04305673763155937,,0.12423159927129745,,1368.467711687088,
4053,-0.027357401326298714,,4.0179293137043715e-06,,0.04203158989548683,,0.1187816858291626,,1368.795790195465,
4054,-0.013908354565501213,,4.51855066785356e-06,,0.04297013580799103,,0.11754774302244186,,1369.123948097229,
4055,-0.060803577303886414,,6.925444722583052e-06,,0.043924301862716675,,0.12094108015298843,,1369.4516661167145,
4056,0.07423391938209534,,2.2733474906999618e-05,,0.04261239245533943,,0.12001562118530273,,1369.7790985107422,
4057,-0.04654460400342941,,8.658328169985907e-07,,0.042737048119306564,,0.11909016966819763,,1370.1069567203522,
4058,-0.014778023585677147,,1.1082124729000498e-05,,0.042754609137773514,,0.11898734420537949,,1370.4352633953094,
4059,-0.030136458575725555,,7.496608759538503e-06,,0.04125424847006798,,0.11518268287181854,,1370.7629153728485,
4060,0.004813859239220619,,2.819059773173649e-05,,0.042164988815784454,,0.11929582804441452,,1371.090560913086,
4061,-0.043201103806495667,,2.3723407139186747e-05,,0.04065881669521332,,0.11888451129198074,,1371.418236732483,
4062,-0.07247328013181686,,2.3808096827337977e-08,,0.03992108255624771,,0.1178562268614769,,1371.7463583946228,
4063,-0.08010106533765793,,1.034399974741973e-05,,0.042485903948545456,,0.12042694538831711,,1372.8420989513397,
4064,-0.017152555286884308,,5.448115985018376e-07,,0.04282583296298981,,0.11806188523769379,,1373.169873714447,
4065,-0.02472636103630066,,2.5324201487819664e-05,,0.04084685072302818,,0.11682794988155365,,1373.497407913208,
4066,-0.0022249692119657993,,2.0875079371762695e-06,,0.04196181893348694,,0.11857602745294571,,1373.8247079849243,
4067,-0.04564554989337921,,1.4764722436666489e-05,,0.04155517369508743,,0.12052977085113525,,1374.152426481247,
4068,-0.008140716701745987,,1.4323685718409251e-05,,0.04445868358016014,,0.11672511696815491,,1374.4797015190125,
4069,-0.02389727346599102,,1.5341289326897822e-05,,0.046158481389284134,,0.12268917262554169,,1374.8075940608978,
4070,0.07544007152318954,,1.2315557796682697e-05,,0.04189401865005493,,0.1241287812590599,,1375.1350734233856,
4071,0.01460811123251915,,2.694994145713281e-05,,0.041748713701963425,,0.11919300258159637,,1375.463491678238,
4072,0.01061302237212658,,2.325794639546075e-06,,0.039260003715753555,,0.1160053089261055,,1375.79168343544,
4073,-0.023629462346434593,,3.821208792942343e-06,,0.03887376934289932,,0.11436006426811218,,1376.1190464496613,
4074,0.015937769785523415,,1.8306260244571604e-05,,0.04012373462319374,,0.11384591460227966,,1376.4465947151184,
4075,-0.015764785930514336,,6.916162419656757e-06,,0.044380273669958115,,0.11919300258159637,,1376.7742114067078,
4076,-0.008821200579404831,,9.284628504246939e-06,,0.04423827305436134,,0.11816471070051193,,1377.1019484996796,
4077,0.021607376635074615,,6.048371687938925e-06,,0.0408887080848217,,0.11148086190223694,,1377.4295935630798,
4078,-0.040380291640758514,,2.8524686968012247e-06,,0.040542177855968475,,0.11528551578521729,,1377.7572917938232,
4079,0.01229528896510601,,5.727798907173565e-06,,0.0416971780359745,,0.11754774302244186,,1378.0844328403473,
4080,-0.013995978981256485,,6.975896837957407e-08,,0.04051768034696579,,0.11579965800046921,,1378.412649154663,
4081,0.009155713953077793,,7.152783041419752e-07,,0.04252336919307709,,0.1197071373462677,,1378.7399892807007,
4082,-0.02986203134059906,,1.3491171557689086e-05,,0.04353664070367813,,0.11651945859193802,,1379.0678451061249,
4083,0.004896411672234535,,8.649280971440021e-06,,0.045051150023937225,,0.11734208464622498,,1379.3962316513062,
4084,-0.053565606474876404,,1.299762607231969e-05,,0.04431058093905449,,0.11888451129198074,,1379.7237200737,
4085,0.003102333517745137,,2.9872640880057588e-05,,0.043723803013563156,,0.11384591460227966,,1380.0517089366913,
4086,-0.02108965441584587,,2.409713670203928e-05,,0.043234068900346756,,0.11477136611938477,,1380.379650592804,
4087,0.058274731040000916,,1.282297307625413e-05,,0.0451800711452961,,0.1160053089261055,,1380.7078092098236,
4088,0.00345897045917809,,2.6739238819573075e-05,,0.044743865728378296,,0.11806188523769379,,1381.0354957580566,
4089,-0.009790978394448757,,7.740824912616517e-06,,0.04431262984871864,,0.11569682508707047,,1381.3626871109009,
4090,0.006418125703930855,,1.959127257578075e-05,,0.04383385553956032,,0.11569682508707047,,1381.690104484558,
4091,0.06268272548913956,,3.855579961964395e-06,,0.04256206005811691,,0.11672511696815491,,1382.0180113315582,
4092,-0.05318367853760719,,3.824299255938968e-06,,0.042822860181331635,,0.10572246462106705,,1382.3456559181213,
4093,-0.008765886537730694,,1.061143211700255e-05,,0.04461348429322243,,0.106545090675354,,1382.6733071804047,
4094,-0.027002744376659393,,7.925474164949264e-06,,0.043541114777326584,,0.1083960011601448,,1383.001496553421,
4095,-0.007178115658462048,,1.2196456737001427e-05,,0.043271347880363464,,0.10993842780590057,,1383.3291172981262,
4096,-0.005700209178030491,,1.5731238818261772e-05,,0.045465316623449326,,0.11281763017177582,,1383.6572785377502,
4097,0.011050560511648655,,1.725114998407662e-05,,0.04790486767888069,,0.11487419903278351,,1383.9846367835999,
4098,0.010486366227269173,,2.533186943765031e-06,,0.04464704915881157,,0.11806188523769379,,1384.3118069171906,
4099,-0.017542917281389236,,4.470545718504582e-06,,0.04446008428931236,,0.11569682508707047,,1384.6397409439087,
4100,0.009688315913081169,,1.6718098777346313e-05,,0.04268183559179306,,0.11466854810714722,,1384.9671623706818,
4101,-0.01880183443427086,,1.0055633538286202e-05,,0.04311355948448181,,0.10819035023450851,,1385.2945137023926,
4102,-0.050772275775671005,,1.3448301615426317e-05,,0.0439411997795105,,0.106545090675354,,1385.6219215393066,
4103,-0.039148811250925064,,5.745505859522382e-06,,0.04803325608372688,,0.10068386048078537,,1385.9499714374542,
4104,0.028155483305454254,,3.304075107735116e-06,,0.04255158454179764,,0.10500266402959824,,1386.2779471874237,
4105,0.01811428740620613,,2.1984276372677414e-06,,0.04205094277858734,,0.10387155413627625,,1386.6066014766693,
4106,-0.02041666768491268,,1.216687451233156e-06,,0.04127852991223335,,0.10911580920219421,,1386.9340431690216,
4107,0.02401542104780674,,1.1099647963419557e-05,,0.04014650732278824,,0.10891014337539673,,1387.2619733810425,
4108,-0.015123066492378712,,1.0103716476805857e-06,,0.03948557376861572,,0.1086016595363617,,1387.5895929336548,
4109,0.008666361682116985,,5.003756086807698e-06,,0.040244415402412415,,0.10623660683631897,,1387.917155265808,
4110,0.012993534095585346,,1.832995258155279e-05,,0.040770355612039566,,0.10798468440771103,,1388.2443721294403,
4111,0.002992308000102639,,3.1145184493652778e-06,,0.042274102568626404,,0.11096671968698502,,1388.5721139907837,
4112,-0.0038125759456306696,,1.0481026038178243e-05,,0.04153697192668915,,0.113228939473629,,1388.9000751972198,
4113,0.003369376063346863,,1.4511615518131293e-05,,0.043684206902980804,,0.11672511696815491,,1389.2276425361633,
4114,0.01867208257317543,,6.7314003899809904e-06,,0.04677469655871391,,0.1206325963139534,,1389.5563764572144,
4115,-0.03051331453025341,,5.144317469785165e-07,,0.04380616173148155,,0.11538834124803543,,1389.8838148117065,
4116,-0.05496741086244583,,2.113051596097648e-05,,0.04445503652095795,,0.1169307678937912,,1390.2117013931274,
4117,0.005370156839489937,,1.03591173683526e-05,,0.044730037450790405,,0.11888451129198074,,1390.5388283729553,
4118,-0.06362979114055634,,8.876527317625005e-06,,0.045370493084192276,,0.11662228405475616,,1390.8662309646606,
4119,-0.02197183109819889,,2.0083064100617776e-06,,0.04561150074005127,,0.1250542402267456,,1391.1942069530487,
4120,0.011840744875371456,,2.2749231902707834e-06,,0.044155899435281754,,0.12299765646457672,,1391.5223426818848,
4121,-0.0011833333410322666,,3.965302312280983e-06,,0.04517645016312599,,0.12361463159322739,,1391.8496956825256,
4122,-0.006056556478142738,,1.7695821270535816e-06,,0.04312705621123314,,0.12166088074445724,,1392.177226305008,
4123,0.009410004131495953,,4.237156645103823e-06,,0.04556356742978096,,0.1206325963139534,,1392.5057106018066,
4124,0.007288286462426186,,6.954309696993732e-07,,0.04463798925280571,,0.11898734420537949,,1392.8336153030396,
4125,0.010522207245230675,,7.987416211108211e-06,,0.04284685477614403,,0.11631380021572113,,1393.1613931655884,
4126,0.05505947023630142,,7.218634436867433e-06,,0.04239499568939209,,0.11857602745294571,,1393.4886441230774,
4127,-0.05148281529545784,,1.7713294937493629e-06,,0.04254503548145294,,0.11980997025966644,,1393.8160381317139,
4128,-0.012775861658155918,,1.988068106584251e-06,,0.04358814284205437,,0.12268917262554169,,1394.144151210785,
4129,-0.033628061413764954,,1.2465513464121614e-05,,0.04454720765352249,,0.1206325963139534,,1394.471803188324,
4130,-0.07120431959629059,,2.0814299205085263e-05,,0.04517308622598648,,0.11960431933403015,,1394.7992033958435,
4131,-0.01891324296593666,,1.2550957762869075e-05,,0.04663488641381264,,0.12310048192739487,,1395.1272039413452,
4132,-0.036821939051151276,,1.211080416396726e-05,,0.042932216078042984,,0.11662228405475616,,1395.455138206482,
4133,0.012745522893965244,,8.289783181680832e-06,,0.045753516256809235,,0.1130232885479927,,1395.7825362682343,
4134,-0.03572160005569458,,6.005671821185388e-06,,0.04602997750043869,,0.10736771672964096,,1396.1101911067963,
4135,-0.011464380659162998,,9.12980885914294e-06,,0.04592625051736832,,0.11456571519374847,,1396.4386339187622,
4136,0.004967391490936279,,1.0364520676375832e-05,,0.04720936343073845,,0.1141543984413147,,1396.7662539482117,
4137,-0.017846764996647835,,4.797281690116506e-06,,0.04637685418128967,,0.11487419903278351,,1397.0935895442963,
4138,-0.02682957984507084,,3.7786865050293272e-06,,0.04525167495012283,,0.11240631341934204,,1397.4212274551392,
4139,-0.029944609850645065,,8.983098496173625e-07,,0.0445239320397377,,0.11004126071929932,,1397.7501420974731,
4140,-0.022950872778892517,,9.383775250171311e-06,,0.04464641958475113,,0.11477136611938477,,1398.0785558223724,
4141,0.030724618583917618,,1.2074449841747992e-05,,0.04716206341981888,,0.11292045563459396,,1399.1765475273132,
4142,0.02422153204679489,,2.8434405976440758e-06,,0.04517064616084099,,0.11250914633274078,,1399.5043487548828,
4143,-0.05015850439667702,,7.346474831138039e-06,,0.043136462569236755,,0.1095271110534668,,1399.831594467163,
4144,-0.02795534022152424,,4.170974989392562e-06,,0.04533407464623451,,0.11549117416143417,,1400.1591725349426,
4145,0.009607193060219288,,1.9291669559606817e-06,,0.04521690681576729,,0.11096671968698502,,1400.48646402359,
4146,0.030297616496682167,,3.5693692552740686e-06,,0.044368814677000046,,0.10901297628879547,,1400.8147916793823,
4147,0.010432683862745762,,1.1675630958052352e-05,,0.04453881084918976,,0.10860341042280197,,1401.1422159671783,
4148,-0.0037430357187986374,,4.902582531940425e-06,,0.0461256168782711,,0.10695815831422806,,1401.4696662425995,
4149,0.011525345034897327,,9.413065527041908e-06,,0.04797804355621338,,0.11189392954111099,,1401.7972829341888,
4150,-0.018199799582362175,,3.1960805557673666e-08,,0.04655907675623894,,0.10757512599229813,,1402.124916791916,
4151,0.041812606155872345,,3.0758469620195683e-06,,0.0480019636452198,,0.10387330502271652,,1402.452386856079,
4152,0.020356521010398865,,6.990114343352616e-06,,0.047592174261808395,,0.10284501314163208,,1402.7802903652191,
4153,-0.007055198773741722,,1.3268006114230957e-05,,0.04743708670139313,,0.1039743721485138,,1403.107263803482,
4154,0.01885838620364666,,9.374371074954979e-06,,0.04421870782971382,,0.10870449244976044,,1403.4348208904266,
4155,-0.037736888974905014,,5.3572034630633425e-06,,0.04303247109055519,,0.1102469190955162,,1403.762927532196,
4156,0.009937508031725883,,8.103296750050504e-06,,0.04273940995335579,,0.11199499666690826,,1404.0898532867432,
4157,-0.003513460047543049,,1.8656843167264014e-05,,0.041734687983989716,,0.11281763017177582,,1404.4179594516754,
4158,-0.012683289125561714,,1.8913398889708333e-05,,0.041894495487213135,,0.1083960011601448,,1404.746217250824,
4159,-0.005808203015476465,,6.109503374318592e-06,,0.04563188552856445,,0.11014408618211746,,1405.07363986969,
4160,-0.028944648802280426,,1.0365600246586837e-05,,0.0442684143781662,,0.10849883407354355,,1405.4011192321777,
4161,-0.04350515082478523,,6.757425126124872e-06,,0.042481765151023865,,0.11168651282787323,,1405.7286477088928,
4162,0.03003300353884697,,8.307411007990595e-06,,0.04176528379321098,,0.11148086190223694,,1406.0569677352905,
4163,-0.004612458869814873,,3.3682206321827834e-06,,0.04247148707509041,,0.10973277688026428,,1406.384637594223,
4164,0.014152944087982178,,2.123179456248181e-06,,0.0404195562005043,,0.11364025622606277,,1406.7121481895447,
4165,-0.01625015027821064,,4.782051291840617e-06,,0.04178396612405777,,0.11795905977487564,,1407.0396254062653,
4166,0.026322394609451294,,6.837839919171529e-06,,0.04316841810941696,,0.1169307678937912,,1407.3672585487366,
4167,0.03193826973438263,,1.4916508007445373e-05,,0.04186835512518883,,0.11919300258159637,,1407.6949739456177,
4168,-0.024878770112991333,,2.803896904879366e-06,,0.041632793843746185,,0.11590249091386795,,1408.0221953392029,
4169,0.04773339256644249,,5.991903890389949e-06,,0.04834548011422157,,0.12124956399202347,,1408.3498094081879,
4170,-0.014716166071593761,,2.6709285521064885e-06,,0.04317003861069679,,0.11888451129198074,,1408.6775562763214,
4171,-0.030343877151608467,,1.1052339687012136e-05,,0.04357915744185448,,0.1215580552816391,,1409.0050928592682,
4172,0.011163081973791122,,1.033311946230242e-05,,0.04340213164687157,,0.12011845409870148,,1409.3327589035034,
4173,-0.01785169169306755,,1.070055895979749e-05,,0.042537491768598557,,0.11898734420537949,,1409.6603751182556,
4174,-0.03473963588476181,,6.441730988626659e-07,,0.04260459542274475,,0.11631380021572113,,1409.9883799552917,
4175,0.013973411172628403,,4.418878063461307e-07,,0.041140783578157425,,0.112097829580307,,1410.3157706260681,
4176,0.048382971435785294,,2.3759946543577826e-06,,0.04101378470659256,,0.11446288228034973,,1410.6432421207428,
4177,-0.048724688589572906,,1.7203533388965297e-06,,0.03983325883746147,,0.11405157297849655,,1410.9714641571045,
4178,0.012792963534593582,,6.376525561790913e-06,,0.04047156125307083,,0.10921862721443176,,1411.2990097999573,
4179,0.007312620058655739,,5.51630091649713e-06,,0.03895070031285286,,0.10993842780590057,,1411.6266131401062,
4180,0.03812199458479881,,8.095331395452376e-06,,0.03866221383213997,,0.11106954514980316,,1411.953980922699,
4181,0.0195809043943882,,2.4054170353338122e-06,,0.039643775671720505,,0.11189217865467072,,1412.2818822860718,
4182,-0.01742163673043251,,7.4900353865814395e-06,,0.039546720683574677,,0.11374308913946152,,1412.60986161232,
4183,-0.06643130630254745,,1.975078157556709e-05,,0.039518874138593674,,0.112097829580307,,1412.9375252723694,
4184,0.06368253380060196,,1.1354726666468196e-05,,0.0403701588511467,,0.11217125505208969,,1413.2648253440857,
4185,0.03342006728053093,,6.161140845506452e-06,,0.03976752609014511,,0.11158368736505508,,1413.592230796814,
4186,0.06062610447406769,,1.6957117622951046e-05,,0.042352087795734406,,0.11158368736505508,,1413.9206006526947,
4187,-0.0359167642891407,,7.792325959599111e-06,,0.04325791820883751,,0.11463914066553116,,1414.2480828762054,
4188,0.03279364854097366,,8.378520760743413e-06,,0.04326051473617554,,0.11505042761564255,,1414.5757443904877,
4189,-0.013588322326540947,,1.811803667806089e-05,,0.0440257266163826,,0.11374308913946152,,1414.9033422470093,
4190,0.017876073718070984,,7.856903721403796e-06,,0.04464443773031235,,0.11505042761564255,,1415.2307405471802,
4191,-0.03221624717116356,,3.390365691302577e-06,,0.040713682770729065,,0.10829316824674606,,1415.5585644245148,
4192,0.03818725794553757,,1.0101558473252226e-05,,0.04051441326737404,,0.1113780289888382,,1415.8859856128693,
4193,-0.026113340631127357,,3.496126623758755e-07,,0.03996733948588371,,0.11178934574127197,,1416.2135639190674,
4194,-0.0017036973731592298,,4.654425083572278e-06,,0.04284031689167023,,0.1141543984413147,,1416.5412266254425,
4195,-0.008561493828892708,,6.688700523227453e-06,,0.04292677342891693,,0.11497703194618225,,1416.8690886497498,
4196,0.006015277002006769,,4.763500783155905e-06,,0.04317527636885643,,0.113228939473629,,1417.196275472641,
4197,-0.0463506318628788,,8.571571925131138e-06,,0.04399823769927025,,0.11559400707483292,,1417.5238361358643,
4198,0.0058151246048510075,,9.741815119923558e-06,,0.04114009067416191,,0.11384591460227966,,1417.8519837856293,
4199,-0.07306964695453644,,1.2782254998455755e-05,,0.0408095046877861,,0.11425723135471344,,1418.1795716285706,
4200,-0.029426133260130882,,1.0186915460508317e-05,,0.04009626805782318,,0.11220066249370575,,1418.5072095394135,
4201,0.024238161742687225,,9.348525964014698e-06,,0.03929883614182472,,0.11199499666690826,,1418.8349173069,
4202,-0.007713161408901215,,1.3092849258100614e-05,,0.04009483382105827,,0.11579965800046921,,1419.1624364852905,
4203,0.00977381132543087,,5.1637784963531885e-06,,0.04032998904585838,,0.11703360080718994,,1419.4904220104218,
4204,-0.004758460912853479,,4.366296707303263e-06,,0.041363827884197235,,0.12186653912067413,,1419.81822514534,
4205,-0.04770592600107193,,7.975451808306389e-06,,0.04371083155274391,,0.1232033222913742,,1420.1457631587982,
4206,-0.05039006099104881,,8.453356713289395e-06,,0.04269032180309296,,0.11950148642063141,,1420.4740743637085,
4207,0.013853081502020359,,1.5491585145355202e-05,,0.04336610063910484,,0.12258634716272354,,1420.8012998104095,
4208,0.044671401381492615,,1.1478421583888121e-05,,0.04214004427194595,,0.12124956399202347,,1421.1292135715485,
4209,-0.027055438607931137,,3.095728288826649e-06,,0.04181743413209915,,0.11549117416143417,,1421.4565649032593,
4210,-0.018558034673333168,,2.023380829996313e-06,,0.04017536714673042,,0.11353742331266403,,1421.7842299938202,
4211,-0.04150620475411415,,3.759754463317222e-06,,0.03953000530600548,,0.11271480470895767,,1422.1119430065155,
4212,0.014081652276217937,,1.055433585861465e-05,,0.03957190737128258,,0.11220066249370575,,1422.439332485199,
4213,-0.05969842150807381,,6.29766691417899e-06,,0.04049386829137802,,0.1067507416009903,,1422.7673978805542,
4214,-0.08725487440824509,,1.5724990589660592e-05,,0.03943167254328728,,0.10685357451438904,,1423.095092535019,
4215,-0.0208018496632576,,8.855393389239907e-06,,0.03849484398961067,,0.1093214601278305,,1423.4223942756653,
4216,0.032264746725559235,,5.966466687823413e-06,,0.038091253489255905,,0.1102469190955162,,1423.750274181366,
4217,-0.030026735737919807,,1.0141148777620401e-05,,0.038905009627342224,,0.11011465638875961,,1424.0781781673431,
4218,7.02667239238508e-05,,5.936959951213794e-06,,0.03797997906804085,,0.11117237061262131,,1424.4057259559631,
4219,0.012294729240238667,,4.60944193036994e-06,,0.040357522666454315,,0.11299386620521545,,1425.5008630752563,
4220,0.03403244912624359,,2.566675902926363e-05,,0.043890342116355896,,0.11998619884252548,,1425.8287334442139,
4221,-0.04440915957093239,,1.871501444838941e-05,,0.04408204182982445,,0.1195749044418335,,1426.1567459106445,
4222,0.0031797385308891535,,1.4154333030091948e-06,,0.04184960201382637,,0.11628437042236328,,1426.4841856956482,
4223,-0.05280425772070885,,5.7287402341899e-06,,0.03833236172795296,,0.11217125505208969,,1426.8125677108765,
4224,-0.004406932275742292,,4.303427431295859e-06,,0.03897356241941452,,0.1139487475156784,,1427.1402237415314,
4225,0.051797397434711456,,4.619902938429732e-06,,0.04005902260541916,,0.11834096163511276,,1427.4681029319763,
4226,-0.0012997459853067994,,6.577311069122516e-07,,0.04466129094362259,,0.12383846193552017,,1427.795791387558,
4227,-0.015621394850313663,,7.463037491106661e-06,,0.04314849525690079,,0.1253332942724228,,1428.1233050823212,
4228,-0.00897762831300497,,8.114481715892907e-06,,0.04296211153268814,,0.1232767328619957,,1428.4511406421661,
4229,0.016930468380451202,,3.148082043935574e-07,,0.039058033376932144,,0.11875225603580475,,1428.779145002365,
4230,0.054800987243652344,,5.046432306698989e-06,,0.03929495811462402,,0.11834096163511276,,1429.1065108776093,
4231,-0.010685082525014877,,1.7996582755586132e-05,,0.04052793234586716,,0.1197253093123436,,1429.4342484474182,
4232,0.03243754804134369,,2.812508000715752e-06,,0.03684588149189949,,0.1119103655219078,,1429.7624294757843,
4233,0.013419777154922485,,1.2429686648829374e-05,,0.036607906222343445,,0.11422780901193619,,1430.0896728038788,
4234,0.062231387943029404,,3.4423194392729783e-06,,0.038335882127285004,,0.11520086228847504,,1430.4169356822968,
4235,-0.09553077816963196,,8.723452538106358e-07,,0.03930974006652832,,0.11505042761564255,,1430.7445821762085,
4236,-0.0098872110247612,,1.86617598956218e-05,,0.04237687960267067,,0.12039752304553986,,1431.0721547603607,
4237,0.0007592355832457542,,1.2098139450245071e-05,,0.04175315797328949,,0.11682794988155365,,1431.3997406959534,
4238,-0.0070302472449839115,,9.911817869578954e-06,,0.040976934134960175,,0.11628437042236328,,1431.7273406982422,
4239,-0.017657050862908363,,5.4272281886369456e-06,,0.040889300405979156,,0.11703360080718994,,1432.0554201602936,
4240,-0.05333282798528671,,7.304489827220095e-06,,0.039662595838308334,,0.11662228405475616,,1432.383241891861,
4241,-0.05270765349268913,,8.305135452246759e-06,,0.0404837429523468,,0.11765056848526001,,1432.7112896442413,
4242,0.003047347068786621,,5.153787242306862e-06,,0.04291265457868576,,0.11808007955551147,,1433.0386748313904,
4243,0.03203066438436508,,1.5861396605032496e-05,,0.04832584038376808,,0.12245407700538635,,1433.3660206794739,
4244,-0.05069822072982788,,5.95271694692201e-06,,0.050212789326906204,,0.12409935146570206,,1433.6942937374115,
4245,-0.0255751833319664,,2.584228423074819e-05,,0.05157042667269707,,0.1253332942724228,,1434.0219511985779,
4246,-0.04648575186729431,,6.279432909650495e-06,,0.04872475191950798,,0.1234271377325058,,1434.3495309352875,
4247,-0.0800701379776001,,1.4543361430696677e-05,,0.04793892055749893,,0.12032411247491837,,1434.6776456832886,
4248,-0.0677940770983696,,1.359454108751379e-05,,0.04515932500362396,,0.11991280317306519,,1435.0054137706757,
4249,0.039352476596832275,,9.27068049350055e-06,,0.044126246124506,,0.12052977085113525,,1435.3327946662903,
4250,-0.006032447796314955,,1.00129518614267e-05,,0.041428327560424805,,0.11353742331266403,,1435.6606245040894,
4251,-0.004092717077583075,,2.642218817072717e-07,,0.04411473497748375,,0.11919300258159637,,1435.98805809021,
4252,-0.005403776187449694,,7.359129085671157e-06,,0.04263737425208092,,0.12011845409870148,,1436.3158297538757,
4253,-0.029460515826940536,,1.73504558915738e-05,,0.04417671263217926,,0.11898734420537949,,1436.6436386108398,
4254,-0.01846393570303917,,9.517214039078681e-07,,0.04334130883216858,,0.1178562268614769,,1436.971432685852,
4255,-0.003139328910037875,,9.158498869510368e-06,,0.0444047711789608,,0.11847319453954697,,1437.29905128479,
4256,-0.013619045726954937,,2.875489826692501e-06,,0.043793607503175735,,0.11641662567853928,,1437.6267993450165,
4257,-0.01964147575199604,,1.0415632459626067e-05,,0.043040186166763306,,0.11281763017177582,,1437.9543509483337,
4258,-0.006252298131585121,,6.210675564943813e-06,,0.04382563754916191,,0.11549117416143417,,1438.2818908691406,
4259,-0.04359724372625351,,6.238638889044523e-06,,0.042028266936540604,,0.11826754361391068,,1438.6098952293396,
4260,-0.029887951910495758,,6.809003707530792e-07,,0.04287034273147583,,0.11857602745294571,,1438.9387109279633,
4261,0.04115904122591019,,6.469102117989678e-06,,0.04290778934955597,,0.11610814183950424,,1439.2666182518005,
4262,-0.008269533514976501,,1.4802897112531355e-06,,0.04479252174496651,,0.11754774302244186,,1439.594558954239,
4263,-0.040357425808906555,,2.0831157598877326e-05,,0.04126342758536339,,0.11158368736505508,,1439.9228265285492,
4264,0.031729184091091156,,3.881230441038497e-06,,0.04154006019234657,,0.11353742331266403,,1440.2516520023346,
4265,0.0046742018312215805,,8.33332433103351e-06,,0.040590621531009674,,0.11518268287181854,,1440.5790598392487,
4266,-0.05888780951499939,,2.1868845578865148e-05,,0.04143007472157478,,0.11610814183950424,,1440.9065475463867,
4267,-0.03851742297410965,,1.8423737628836534e-06,,0.041865862905979156,,0.11744491755962372,,1441.23397898674,
4268,-0.001101390109397471,,7.676993845961988e-06,,0.04084458202123642,,0.11662228405475616,,1441.562054157257,
4269,-0.016035916283726692,,1.4688304872834124e-05,,0.040772922337055206,,0.11631380021572113,,1441.889229297638,
4270,0.01672707311809063,,1.8734135664999485e-07,,0.041494764387607574,,0.11651945859193802,,1442.2170343399048,
4271,0.03150217980146408,,7.576122698083054e-07,,0.044170673936605453,,0.12166088074445724,,1442.5453789234161,
4272,0.033483028411865234,,3.350110273458995e-05,,0.04806704819202423,,0.12556836009025574,,1442.8725941181183,
4273,0.07142709195613861,,2.0212726667523384e-05,,0.04683331400156021,,0.12659665942192078,,1443.2000896930695,
4274,-9.448527634958737e-06,,7.334061592700891e-06,,0.04690711945295334,,0.12484857439994812,,1443.5275449752808,
4275,-0.01906082034111023,,1.4375848422787385e-06,,0.04453861713409424,,0.11898734420537949,,1443.855153799057,
4276,0.005717137828469276,,8.194602401090378e-07,,0.044749993830919266,,0.11816471070051193,,1444.1829121112823,
4277,0.08287061750888824,,8.235429049818777e-07,,0.043505046516656876,,0.1160053089261055,,1444.5104393959045,
4278,-0.01847037672996521,,4.042359705636045e-06,,0.043732158839702606,,0.11651945859193802,,1444.838142633438,
4279,0.04265889897942543,,7.654341970919631e-06,,0.04320690780878067,,0.11117237061262131,,1445.1661520004272,
4280,0.047755736857652664,,2.2598858777200803e-05,,0.043959468603134155,,0.11189217865467072,,1445.4947731494904,
4281,-0.05080730468034744,,9.625117627365398e-07,,0.04331613704562187,,0.11014408618211746,,1445.8218820095062,
4282,0.030758559703826904,,6.833397492300719e-06,,0.043767474591732025,,0.10921862721443176,,1446.1495537757874,
4283,0.049382131546735764,,1.4370943972608075e-05,,0.04442041367292404,,0.11148086190223694,,1446.4775404930115,
4284,-0.033910855650901794,,1.850334410846699e-05,,0.04444565996527672,,0.11343460530042648,,1446.8054559230804,
4285,0.0494096465408802,,5.020084472562303e-07,,0.044522739946842194,,0.11271480470895767,,1447.133276462555,
4286,0.059682149440050125,,1.196958328364417e-05,,0.04501315578818321,,0.1095271110534668,,1447.4608035087585,
4287,0.00925676990300417,,5.514791610039538e-07,,0.04382865130901337,,0.10983560234308243,,1447.7882716655731,
4288,0.05010621249675751,,1.613136760170164e-06,,0.04238065332174301,,0.11004126071929932,,1448.1163234710693,
4289,-0.046176109462976456,,1.147246530308621e-05,,0.04215209558606148,,0.1067507416009903,,1448.4438378810883,
4290,0.00034637091448530555,,1.5657509720767848e-05,,0.03984028846025467,,0.10253477841615677,,1448.7714455127716,
4291,0.02867809310555458,,5.284420240059262e-06,,0.03930933028459549,,0.10592811554670334,,1449.0991876125336,
4292,-0.06396666169166565,,1.1553586318768794e-06,,0.03878013417124748,,0.1095271110534668,,1449.4269773960114,
4293,-0.01404211949557066,,1.0751792615337763e-05,,0.03886502981185913,,0.10993842780590057,,1449.7545840740204,
4294,-0.05726857855916023,,1.4879593436489813e-05,,0.03854864090681076,,0.10788186639547348,,1450.0825879573822,
4295,-0.02561727911233902,,1.6587240679655224e-05,,0.03885011747479439,,0.10788186639547348,,1450.410801410675,
4296,-0.021412672474980354,,4.918674221698893e-06,,0.03878776729106903,,0.107676200568676,,1450.7391612529755,
4297,0.027942318469285965,,3.513131377985701e-05,,0.039426952600479126,,0.11250914633274078,,1451.8343415260315,
4298,-0.03752962127327919,,1.6241387129412033e-05,,0.04013693705201149,,0.11651945859193802,,1452.1632797718048,
4299,-0.0462791807949543,,6.576657597179292e-06,,0.04115883633494377,,0.11672511696815491,,1452.4909195899963,
4300,0.025900229811668396,,3.4510464956838405e-06,,0.042210932821035385,,0.11343460530042648,,1452.8189601898193,
4301,-0.08407454937696457,,1.2122968655603472e-05,,0.042749881744384766,,0.11888451129198074,,1453.1468954086304,
4302,-0.013684272766113281,,4.730462478619302e-06,,0.04325280711054802,,0.1178562268614769,,1453.475171804428,
4303,0.020353754982352257,,7.297292995644966e-06,,0.044087063521146774,,0.12042694538831711,,1453.8031985759735,
4304,-0.005123760551214218,,5.250704816717189e-06,,0.0429648794233799,,0.11651945859193802,,1454.1308889389038,
4305,0.02689925581216812,,1.9753144442802295e-05,,0.043702006340026855,,0.11775340139865875,,1454.4589259624481,
4306,0.018378522247076035,,8.317613719555084e-06,,0.043451011180877686,,0.1141543984413147,,1454.7870407104492,
4307,-0.06587112694978714,,5.362137471820461e-06,,0.042574938386678696,,0.11312612146139145,,1455.1150133609772,
4308,-0.004925396293401718,,1.5562123735435307e-05,,0.042778607457876205,,0.11014408618211746,,1455.4426171779633,
4309,-0.09440825134515762,,3.875918991980143e-06,,0.04228748381137848,,0.11281763017177582,,1455.770140171051,
4310,0.04356560483574867,,7.908782208687626e-06,,0.04225655272603035,,0.11004126071929932,,1456.0978093147278,
4311,0.03006652556359768,,6.2736962718190625e-06,,0.04221365228295326,,0.11168651282787323,,1456.426174879074,
4312,0.013026280328631401,,6.075928013160592e-06,,0.04187852516770363,,0.11281763017177582,,1456.7540333271027,
4313,0.02128654345870018,,4.206349331070669e-06,,0.04226955771446228,,0.11466854810714722,,1457.0824213027954,
4314,0.010207042098045349,,3.046576011911384e-06,,0.04215918108820915,,0.11816471070051193,,1457.4106712341309,
4315,-0.0009426426840946078,,1.3357070201891474e-05,,0.042320720851421356,,0.1169307678937912,,1457.7390458583832,
4316,0.0014619015855714679,,8.457029252895154e-06,,0.04220455139875412,,0.11929582804441452,,1458.0669631958008,
4317,-0.009320025332272053,,2.078310359365787e-07,,0.043165188282728195,,0.11929582804441452,,1458.3945524692535,
4318,-0.051674630492925644,,2.0866276827291586e-05,,0.04304450377821922,,0.11538834124803543,,1458.722244501114,
4319,0.014455985277891159,,1.1165905561938416e-05,,0.04150579497218132,,0.11281763017177582,,1459.0502395629883,
4320,0.03459329530596733,,2.229478195658885e-05,,0.04324883595108986,,0.1178562268614769,,1459.378068447113,
4321,-0.11207558214664459,,3.25093901665241e-06,,0.041553907096385956,,0.11672511696815491,,1459.705400943756,
4322,-0.035953033715486526,,2.488634663677658e-06,,0.043614741414785385,,0.11713643372058868,,1460.0335988998413,
4323,0.016747748479247093,,1.7759459296939895e-05,,0.04270914942026138,,0.11775340139865875,,1460.3613777160645,
4324,0.05625980347394943,,2.5288009055657312e-06,,0.04471650347113609,,0.1206325963139534,,1460.689169883728,
4325,-0.009444021619856358,,1.712613993731793e-06,,0.041794415563344955,,0.11364025622606277,,1461.0167887210846,
4326,0.00434424402192235,,2.0998863874410745e-06,,0.04390638694167137,,0.11713643372058868,,1461.3444194793701,
4327,-0.06900488585233688,,5.802137366117677e-06,,0.04510809853672981,,0.11713643372058868,,1461.672694683075,
4328,0.00592536898329854,,1.082245580619201e-05,,0.04612588882446289,,0.11651945859193802,,1461.9999551773071,
4329,-0.030186805874109268,,3.993669906776631e-06,,0.04724263399839401,,0.11795905977487564,,1462.3282325267792,
4330,0.018978247418999672,,2.8108138394600246e-06,,0.04650963842868805,,0.11888451129198074,,1462.6561019420624,
4331,0.03899779170751572,,1.0621526598697528e-05,,0.046631794422864914,,0.11888451129198074,,1462.9834744930267,
4332,-0.034928545355796814,,2.9293649276951328e-05,,0.04681510478258133,,0.11991280317306519,,1463.3111283779144,
4333,0.06965308636426926,,5.263548246148275e-06,,0.0490630567073822,,0.12279199808835983,,1463.6385724544525,
4334,0.04577422887086868,,3.1056652005645446e-06,,0.044169455766677856,,0.12022128701210022,,1463.9669511318207,
4335,0.019304415211081505,,2.9998830086697126e-06,,0.042906761169433594,,0.11837037652730942,,1464.2940595149994,
4336,-0.020932329818606377,,1.4838228707958478e-05,,0.0416739322245121,,0.11631380021572113,,1464.6214835643768,
4337,8.738994074519724e-05,,2.6717477794591105e-06,,0.04060423746705055,,0.11199499666690826,,1464.949429512024,
4338,0.009821674786508083,,1.3897509916205308e-06,,0.04365509748458862,,0.11384591460227966,,1465.2776947021484,
4339,0.04031034931540489,,1.6083808986877557e-06,,0.04305320978164673,,0.11466854810714722,,1465.6059827804565,
4340,-0.015327545814216137,,1.3016217508265981e-06,,0.04448527842760086,,0.1160053089261055,,1465.933147907257,
4341,0.024313397705554962,,4.761737727676518e-06,,0.0454951673746109,,0.11816471070051193,,1466.2610795497894,
4342,-0.03981973975896835,,6.125657819211483e-06,,0.04581991210579872,,0.11837037652730942,,1466.5894355773926,
4343,0.012632093392312527,,1.8702728993957862e-05,,0.04749000817537308,,0.12258634716272354,,1466.9168934822083,
4344,-0.004028756637126207,,4.047481070301728e-06,,0.0442206971347332,,0.11765056848526001,,1467.2446038722992,
4345,0.015665203332901,,2.4315695554832928e-05,,0.04404238238930702,,0.11795905977487564,,1467.572914838791,
4346,-0.033750150352716446,,8.489317224302795e-06,,0.042397771030664444,,0.11086388677358627,,1467.9009704589844,
4347,-0.000523513532243669,,1.135053298639832e-05,,0.042818859219551086,,0.11456571519374847,,1468.2286128997803,
4348,-0.04940001294016838,,1.6360017980332486e-05,,0.04383322224020958,,0.11168826371431351,,1468.55619430542,
4349,-0.008203491568565369,,5.633849013975123e-06,,0.044578228145837784,,0.11220066249370575,,1468.884307384491,
4350,-0.006151765584945679,,2.5858357730612624e-06,,0.04428409785032272,,0.11168651282787323,,1469.2122659683228,
4351,-0.044717058539390564,,7.956706213008147e-06,,0.04355883598327637,,0.11127695441246033,,1469.5401511192322,
4352,0.021991485729813576,,6.426649434843057e-08,,0.04355312138795853,,0.11240806430578232,,1469.8674659729004,
4353,0.00047702400479465723,,1.422046625521034e-05,,0.04431538283824921,,0.11631555110216141,,1470.195648431778,
4354,-0.049957893788814545,,6.863846010674024e-06,,0.04875505343079567,,0.11898909509181976,,1470.523087978363,
4355,0.0228734128177166,,1.1708366400853265e-05,,0.045427292585372925,,0.11518444120883942,,1470.851598739624,
4356,0.026139726862311363,,4.934114713250892e-06,,0.04186062887310982,,0.10634118318557739,,1471.1789984703064,
4357,-0.005108773708343506,,1.9371750568097923e-06,,0.03850795701146126,,0.1067507416009903,,1471.506587266922,
4358,-0.0351170152425766,,1.6542953744647093e-05,,0.03899656608700752,,0.10911580920219421,,1471.8345103263855,
4359,-0.050129108130931854,,1.7744465367286466e-05,,0.04020308703184128,,0.1102469190955162,,1472.1624977588654,
4360,-0.009373345412313938,,7.549056135758292e-06,,0.039705704897642136,,0.10993842780590057,,1472.4904668331146,
4361,0.050607070326805115,,1.062688352249097e-05,,0.03840266168117523,,0.10726489126682281,,1472.8183407783508,
4362,0.004595418926328421,,8.981503924587741e-06,,0.038216084241867065,,0.10387330502271652,,1473.146579027176,
4363,-0.004207329824566841,,1.854806578194257e-05,,0.03840276971459389,,0.10541398078203201,,1473.4745569229126,
4364,-0.01659860648214817,,2.902835149143357e-06,,0.03796194866299629,,0.10551679879426956,,1473.8017971515656,
4365,0.031624145805835724,,1.03889733509277e-05,,0.03920000419020653,,0.10962994396686554,,1474.1300132274628,
4366,-0.058356236666440964,,1.735229716359754e-06,,0.03807249292731285,,0.10685357451438904,,1474.4583282470703,
4367,-0.02059781178832054,,1.2042926300637191e-06,,0.03840060904622078,,0.10880731791257858,,1474.7862677574158,
4368,-0.027744140475988388,,9.149794095719699e-06,,0.038904864341020584,,0.10808751732110977,,1475.1137523651123,
4369,-0.024766677990555763,,5.9265835261612665e-06,,0.038596220314502716,,0.11076105386018753,,1475.4414501190186,
4370,-0.022401779890060425,,2.001311941057793e-06,,0.038589537143707275,,0.10942429304122925,,1475.7692408561707,
4371,-0.04494522884488106,,2.7577468699746532e-06,,0.038261398673057556,,0.10829316824674606,,1476.0973627567291,
4372,0.020962169393897057,,7.1609424594498705e-06,,0.03851885348558426,,0.11086388677358627,,1476.424949645996,
4373,0.014759489335119724,,4.122709469811525e-06,,0.04051375016570091,,0.1139487475156784,,1476.7525346279144,
4374,0.04620850458741188,,3.2226766961684916e-06,,0.038857027888298035,,0.10476759821176529,,1477.0810039043427,
4375,-0.016984814777970314,,1.0795488378789742e-05,,0.03882434964179993,,0.10387155413627625,,1477.4092495441437,
4376,-0.07211226969957352,,9.537166079098824e-07,,0.0408601351082325,,0.09934884309768677,,1478.5105061531067,
4377,0.030473148450255394,,2.008973524425528e-06,,0.03826160728931427,,0.10435627400875092,,1478.83833360672,
4378,0.016576817259192467,,2.091453552566236e-06,,0.03788881376385689,,0.10641282796859741,,1479.1660726070404,
4379,0.02333149127662182,,1.0788738109113183e-05,,0.03803832083940506,,0.10695640742778778,,1479.493819952011,
4380,0.05974792316555977,,2.085762571368832e-05,,0.03859615698456764,,0.10819035023450851,,1479.8215849399567,
4381,-0.03178434446454048,,1.314112978434423e-06,,0.03877999261021614,,0.10970336943864822,,1480.1494193077087,
4382,0.0035077689681202173,,4.352001724328147e-06,,0.03835930675268173,,0.10438568890094757,,1480.4770274162292,
4383,0.018750818446278572,,3.701778405229561e-05,,0.038893040269613266,,0.10572246462106705,,1480.8055400848389,
4384,0.030995121225714684,,3.6169290069665294e-06,,0.03973209857940674,,0.10962994396686554,,1481.1330814361572,
4385,0.012006928212940693,,5.6226852507279546e-08,,0.04012015089392662,,0.11446288228034973,,1481.4603860378265,
4386,-0.011620561592280865,,2.146977521988447e-06,,0.039981942623853683,,0.11549117416143417,,1481.7887692451477,
4387,-0.04215994104743004,,1.0146495696972124e-05,,0.03920706361532211,,0.11106954514980316,,1482.1169700622559,
4388,-0.054605767130851746,,2.288086761836894e-05,,0.039587728679180145,,0.11096671968698502,,1482.444312095642,
4389,0.01114049181342125,,1.8505546904634684e-05,,0.03850248083472252,,0.10829316824674606,,1482.7725896835327,
4390,0.027789704501628876,,2.555949777161004e-06,,0.038607895374298096,,0.1083960011601448,,1483.0999710559845,
4391,-0.030594712123274803,,6.836180546088144e-06,,0.038546688854694366,,0.10993842780590057,,1483.4278616905212,
4392,0.011302635073661804,,3.2648172236804385e-06,,0.04038945585489273,,0.11055540293455124,,1483.7556867599487,
4393,-0.033668503165245056,,2.18530203710543e-05,,0.03922492638230324,,0.10891014337539673,,1484.083618402481,
4394,-0.0541607141494751,,5.872319889022037e-06,,0.0395960658788681,,0.10963169485330582,,1484.4109854698181,
4395,0.0367497093975544,,6.6424181568436325e-06,,0.039105772972106934,,0.10860341042280197,,1484.7388715744019,
4396,-0.006587269250303507,,2.7442563350632554e-06,,0.04026472195982933,,0.10963169485330582,,1485.0661761760712,
4397,0.019074447453022003,,1.3659991054737475e-05,,0.0394788458943367,,0.10963169485330582,,1485.3941271305084,
4398,-0.0438031330704689,,4.135279141337378e-06,,0.03912002965807915,,0.11045432090759277,,1485.7217454910278,
4399,-0.026142487302422523,,1.6175936252693646e-05,,0.038625288754701614,,0.11024866998195648,,1486.0494465827942,
4400,-0.0011444449191913009,,3.4412566947139567e-06,,0.0383610762655735,,0.11055540293455124,,1486.3773503303528,
4401,-0.031051043421030045,,1.9681290268636076e-06,,0.038577187806367874,,0.1095271110534668,,1486.7054216861725,
4402,-0.009056181646883488,,4.1150342440232635e-06,,0.03823286294937134,,0.11034975200891495,,1487.0332276821136,
4403,0.014584979973733425,,9.14684460440185e-06,,0.03954670578241348,,0.10911580920219421,,1487.3615005016327,
4404,0.007543123792856932,,4.389154582895571e-06,,0.04016174376010895,,0.10901472717523575,,1487.6896014213562,
4405,-0.02162206918001175,,4.003944923169911e-06,,0.0388481542468071,,0.10819210112094879,,1488.0175635814667,
4406,0.036528099328279495,,3.4684052252487163e-07,,0.03944392502307892,,0.11292220652103424,,1488.3456795215607,
4407,0.01655585877597332,,1.8069077896143426e-06,,0.03967330604791641,,0.10901472717523575,,1488.6739094257355,
4408,-0.05318016931414604,,6.848010229987267e-07,,0.03953986614942551,,0.10819035023450851,,1489.00195479393,
4409,0.00024783535627648234,,7.925305908429436e-06,,0.04150916635990143,,0.11251089721918106,,1489.3303072452545,
4410,0.043307237327098846,,9.735145795275457e-06,,0.040269386023283005,,0.11107129603624344,,1489.6578843593597,
4411,-0.019525926560163498,,1.7926870441442588e-06,,0.0395795963704586,,0.10942604392766953,,1489.9857246875763,
4412,0.023448143154382706,,8.267827979580034e-06,,0.03862426057457924,,0.107676200568676,,1490.313546180725,
4413,-0.04034828394651413,,8.279552332624007e-08,,0.039313770830631256,,0.10901472717523575,,1490.6413373947144,
4414,-0.04352064058184624,,1.273596990358783e-05,,0.03883988410234451,,0.10778078436851501,,1490.9692282676697,
4415,0.02488878183066845,,7.2971556619449984e-06,,0.041775353252887726,,0.11065998673439026,,1491.2971024513245,
4416,0.043524596840143204,,3.117161895715981e-06,,0.03907414898276329,,0.10644225776195526,,1491.6246807575226,
4417,0.05516171455383301,,1.0522824595682323e-05,,0.038146138191223145,,0.10603094846010208,,1491.952134847641,
4418,-0.07628980278968811,,7.2541943154647015e-06,,0.03737904503941536,,0.10983560234308243,,1492.280170917511,
4419,-0.033365409821271896,,1.7079977624234743e-05,,0.038551345467567444,,0.11004126071929932,,1492.6078333854675,
4420,-0.0621781088411808,,1.3225097063696012e-05,,0.03813209384679794,,0.10901297628879547,,1492.9355871677399,
4421,-0.031501006335020065,,2.69280576503661e-07,,0.03702115640044212,,0.10490158200263977,,1493.2633135318756,
4422,0.0050185490399599075,,2.345408347537159e-06,,0.03727186843752861,,0.1100430116057396,,1493.591470003128,
4423,0.012896598316729069,,2.028699054790195e-05,,0.035789087414741516,,0.10736946761608124,,1493.9197852611542,
4424,-0.006811702158302069,,1.5768058801768348e-05,,0.036794133484363556,,0.10757512599229813,,1494.2470953464508,
4425,0.013825829140841961,,2.3296131530514685e-06,,0.0359896644949913,,0.10695815831422806,,1494.5754024982452,
4426,-0.03827671334147453,,1.639345100556966e-05,,0.03692779317498207,,0.10777903348207474,,1494.9033811092377,
4427,-0.057600997388362885,,6.736021077813348e-06,,0.037334855645895004,,0.1079864352941513,,1495.230997800827,
4428,0.028720542788505554,,3.4392360248602927e-06,,0.0373879112303257,,0.11086388677358627,,1495.5583834648132,
4429,0.020673688501119614,,1.2939766236286232e-07,,0.037044353783130646,,0.10973277688026428,,1495.885820865631,
4430,0.01978861354291439,,8.210774467443116e-06,,0.0369475856423378,,0.10572246462106705,,1496.213698387146,
4431,-0.018046127632260323,,1.086693191609811e-05,,0.039505429565906525,,0.10839775204658508,,1496.541499376297,
4432,0.01229838840663433,,2.242904201921192e-06,,0.04122166708111763,,0.10963169485330582,,1496.8691334724426,
4433,-0.006162507459521294,,6.391023362084525e-06,,0.03871195763349533,,0.1061355248093605,,1497.1968703269958,
4434,-0.02049371972680092,,1.3575120192399481e-06,,0.038367703557014465,,0.10449027270078659,,1497.5243408679962,
4435,0.019054757431149483,,1.111407527787378e-05,,0.03687902167439461,,0.10520831495523453,,1497.8522799015045,
4436,0.02213462069630623,,1.9967264961451292e-05,,0.04001913219690323,,0.10829316824674606,,1498.1795635223389,
4437,0.02004273608326912,,1.2736823009618092e-05,,0.038667142391204834,,0.10633943229913712,,1498.507340669632,
4438,-0.022703971713781357,,7.833342351659667e-06,,0.03935939073562622,,0.10993842780590057,,1498.8355407714844,
4439,-0.005456559360027313,,2.7800042516901158e-06,,0.03758339583873749,,0.11014408618211746,,1499.1632611751556,
4440,-0.004886008333414793,,2.947754637716571e-06,,0.03746498376131058,,0.106545090675354,,1499.491187095642,
4441,-0.004164047073572874,,1.0551814284553984e-06,,0.0377851203083992,,0.10592986643314362,,1499.8188819885254,
4442,-0.033342521637678146,,7.693731276958715e-06,,0.03756488114595413,,0.10716380923986435,,1500.1472444534302,
4443,0.006082660052925348,,4.7044168240972795e-06,,0.03726563602685928,,0.10695815831422806,,1500.4748067855835,
4444,0.00667542265728116,,1.4990283489169087e-05,,0.03704819455742836,,0.106545090675354,,1500.8022780418396,
4445,0.025253143161535263,,1.3258312719699461e-05,,0.037275079637765884,,0.10551679879426956,,1501.1302237510681,
4446,-0.012549549341201782,,6.2620811149827205e-06,,0.037400539964437485,,0.1061355248093605,,1501.4576585292816,
4447,-0.00732747046276927,,2.3605536625836976e-05,,0.03736383840441704,,0.10592986643314362,,1501.7850425243378,
4448,-0.0029787016101181507,,1.1255846402491443e-05,,0.03778180480003357,,0.10736946761608124,,1502.1126952171326,
4449,0.020140554755926132,,1.0292475963069592e-05,,0.0373045913875103,,0.10551854968070984,,1502.4407453536987,
4450,0.04234295338392258,,5.134585990163032e-06,,0.03692403435707092,,0.1061355248093605,,1502.7680633068085,
4451,-0.006162309553474188,,3.3251812965318095e-06,,0.03684644773602486,,0.10572246462106705,,1503.0958976745605,
4452,-0.005740499589592218,,4.507471658143913e-06,,0.03713155910372734,,0.10716380923986435,,1503.423600435257,
4453,0.002811021637171507,,8.410209375142585e-06,,0.03750938922166824,,0.10613377392292023,,1503.7518181800842,
4454,-0.00045220134779810905,,2.4964697331597563e-06,,0.03849764168262482,,0.11004126071929932,,1504.851231098175,
4455,-0.029691603034734726,,2.009569107030984e-05,,0.038634900003671646,,0.1095271110534668,,1505.1794955730438,
4456,0.023305708542466164,,1.3988662431074772e-05,,0.03816409036517143,,0.10582529008388519,,1505.5071594715118,
4457,-0.001721710548736155,,9.407504876435269e-06,,0.03776805102825165,,0.10459134727716446,,1505.8348498344421,
4458,-0.007882156409323215,,4.401182650326518e-06,,0.03727048635482788,,0.10449027270078659,,1506.1625008583069,
4459,-0.029834233224391937,,1.89804165984242e-06,,0.0382208526134491,,0.10531114786863327,,1506.4904856681824,
4460,-0.019244875758886337,,4.0287122260451724e-07,,0.03750540688633919,,0.10418003797531128,,1506.8178696632385,
4461,-0.054422006011009216,,5.206338300922653e-06,,0.03871407359838486,,0.10387155413627625,,1507.1456015110016,
4462,0.06695103645324707,,1.7849282812676392e-05,,0.043254971504211426,,0.11168651282787323,,1507.4733481407166,
4463,-0.0327596589922905,,2.2833089587948052e-06,,0.03931083157658577,,0.10705922544002533,,1507.80176115036,
4464,0.0022107004188001156,,7.6125543273519725e-06,,0.03889046981930733,,0.10520831495523453,,1508.1286098957062,
4465,-0.06249086186289787,,7.5772113632410765e-06,,0.037052981555461884,,0.10229971259832382,,1508.456035375595,
4466,-0.033984843641519547,,1.2560040886455681e-05,,0.03710316866636276,,0.10353365540504456,,1508.7835965156555,
4467,0.027349356561899185,,2.308833245479036e-06,,0.03638830408453941,,0.10531289875507355,,1509.111272096634,
4468,-0.0446433424949646,,1.3808952417093678e-06,,0.0355137400329113,,0.10353365540504456,,1509.439917087555,
4469,-0.013129506260156631,,3.252093847549986e-06,,0.03603070229291916,,0.10551854968070984,,1509.7679352760315,
4470,0.018535172566771507,,1.2099952073185705e-05,,0.036257676780223846,,0.10778078436851501,,1510.0953426361084,
4471,0.005436148028820753,,3.281028853052703e-07,,0.036152616143226624,,0.10675249248743057,,1510.4231760501862,
4472,-0.014420254155993462,,3.3275164241786115e-06,,0.03777232766151428,,0.10551679879426956,,1510.7503900527954,
4473,0.029615214094519615,,8.370138857571874e-06,,0.03726595640182495,,0.10387330502271652,,1511.0779268741608,
4474,0.01613621413707733,,9.647761544329114e-06,,0.03635314479470253,,0.10592986643314362,,1511.4052426815033,
4475,-0.06348728388547897,,1.628063546377234e-05,,0.03633216768503189,,0.10500266402959824,,1511.7341680526733,
4476,0.0559694766998291,,4.133572929276852e-06,,0.03774577006697655,,0.10839775204658508,,1512.0616886615753,
4477,-0.06904830038547516,,1.6057481843745336e-05,,0.038694869726896286,,0.1095271110534668,,1512.3902552127838,
4478,-0.043468035757541656,,1.0558979965935578e-06,,0.037847850471735,,0.1086016595363617,,1512.7177035808563,
4479,0.00969076156616211,,1.3285623936099e-05,,0.03892509639263153,,0.10726489126682281,,1513.0456347465515,
4480,-0.01952941156923771,,1.9270046323072165e-06,,0.0392090305685997,,0.10736771672964096,,1513.3736288547516,
4481,0.005530490539968014,,1.9071725546382368e-05,,0.04277590662240982,,0.11271480470895767,,1513.701271057129,
4482,-0.0012718605576083064,,4.543140676105395e-06,,0.042548418045043945,,0.11292045563459396,,1514.0288343429565,
4483,0.004587536212056875,,7.771547643642407e-06,,0.042242441326379776,,0.11292045563459396,,1514.3570249080658,
4484,-0.022355953231453896,,4.2281550349798636e-07,,0.04569338634610176,,0.11178934574127197,,1514.6851789951324,
4485,-0.08295890688896179,,1.3344701073947363e-05,,0.04076753556728363,,0.11055540293455124,,1515.0137977600098,
4486,0.005383660551160574,,7.070420451782411e-06,,0.04033190384507179,,0.107676200568676,,1515.3414375782013,
4487,-0.052582547068595886,,1.2458152923500165e-05,,0.04011162742972374,,0.10829316824674606,,1515.6691823005676,
4488,-0.016653532162308693,,9.525514883534925e-07,,0.038581911474466324,,0.10849883407354355,,1515.9976937770844,
4489,-0.02921464294195175,,4.920020273857517e-06,,0.0389394611120224,,0.10644225776195526,,1516.3249289989471,
4490,0.006661804858595133,,1.99480837181909e-05,,0.03962124511599541,,0.1083960011601448,,1516.6525671482086,
4491,0.005833997391164303,,1.7639251382206567e-05,,0.03829113394021988,,0.10716205835342407,,1516.9813559055328,
4492,0.009250973351299763,,1.9196899302187376e-05,,0.04001405090093613,,0.10891014337539673,,1517.3084874153137,
4493,-0.008178889751434326,,1.1307848581054714e-05,,0.041531212627887726,,0.11240631341934204,,1517.636084318161,
4494,-0.04226642847061157,,4.683185579779092e-06,,0.04207129776477814,,0.11086388677358627,,1517.9638783931732,
4495,0.009466967545449734,,1.1578790690691676e-05,,0.04216744378209114,,0.10798468440771103,,1518.292056798935,
4496,-0.01855233497917652,,1.5983968637556245e-07,,0.041071031242609024,,0.10891014337539673,,1518.6204760074615,
4497,-0.0064225769601762295,,2.122178193530999e-05,,0.040469877421855927,,0.10849883407354355,,1518.9479625225067,
4498,0.00636910879984498,,1.0318962267774623e-05,,0.039746444672346115,,0.10808751732110977,,1519.275606393814,
4499,0.006255459506064653,,8.702145350980572e-06,,0.040101487189531326,,0.10983560234308243,,1519.6039168834686,
4500,0.02632220834493637,,1.3904901834393968e-06,,0.040175385773181915,,0.11168651282787323,,1519.9316601753235,
4501,-0.007678603753447533,,1.961413181561511e-05,,0.04237108305096626,,0.11364025622606277,,1520.2597517967224,
4502,-0.013308900408446789,,1.4312617167888675e-05,,0.04083479195833206,,0.11281763017177582,,1520.5875036716461,
4503,-0.016887536272406578,,9.363761819258798e-06,,0.041486140340566635,,0.11374308913946152,,1520.915284395218,
4504,-0.0429227389395237,,1.4342043868964538e-05,,0.04241969808936119,,0.1139487475156784,,1521.242430448532,
4505,-0.02438969723880291,,9.224916539096739e-06,,0.04000762104988098,,0.1104525700211525,,1521.5702185630798,
4506,-0.024195732548832893,,1.3038114957453217e-05,,0.038364700973033905,,0.1086016595363617,,1521.8981428146362,
4507,-0.0157859418541193,,5.89562660024967e-07,,0.03715576231479645,,0.1046941727399826,,1522.2261962890625,
4508,-0.0418521985411644,,9.109693564823829e-06,,0.03739079460501671,,0.10346198827028275,,1522.5539000034332,
4509,0.037624698132276535,,1.1748817087209318e-05,,0.03707047551870346,,0.10140541940927505,,1522.8816602230072,
4510,-0.00640969630330801,,5.58184694909869e-07,,0.036369480192661285,,0.10356306284666061,,1523.2097237110138,
4511,0.04687706008553505,,2.6653184249880724e-05,,0.03661153092980385,,0.10140541940927505,,1523.5377881526947,
4512,0.007209682371467352,,1.1496591696413816e-06,,0.036316826939582825,,0.1024336963891983,,1523.8655669689178,
4513,0.026857074350118637,,8.290426194434986e-06,,0.03573660925030708,,0.10435627400875092,,1524.1932063102722,
4514,0.022598592564463615,,7.415030268020928e-06,,0.03697323426604271,,0.10805809497833252,,1524.5209171772003,
4515,-0.022286124527454376,,3.259057621107786e-06,,0.0365743450820446,,0.10312233120203018,,1524.8495478630066,
4516,-0.03625745698809624,,2.2491316485684365e-05,,0.0365944430232048,,0.10517888516187668,,1525.1773200035095,
4517,0.0007654309156350791,,1.7966696077564848e-06,,0.03762827441096306,,0.10592986643314362,,1525.5049669742584,
4518,0.004861544352024794,,1.973672169697238e-06,,0.03661465272307396,,0.10353365540504456,,1525.832512140274,
4519,-0.02061494253575802,,9.998674613598268e-06,,0.036904774606227875,,0.10222804546356201,,1526.1603710651398,
4520,0.007265246473252773,,6.897338607814163e-06,,0.03712340071797371,,0.10147705674171448,,1526.4878907203674,
4521,0.013820962980389595,,8.478036761516705e-06,,0.037358835339546204,,0.10353365540504456,,1526.8154668807983,
4522,0.009441224858164787,,2.910763441832387e-06,,0.0367593877017498,,0.10418003797531128,,1527.1433568000793,
4523,-0.0008879160741344094,,8.72922464623116e-06,,0.03621841222047806,,0.10263936221599579,,1527.4711046218872,
4524,-0.058144740760326385,,6.903324901941232e-06,,0.03647714853286743,,0.10366763919591904,,1527.798846244812,
4525,-0.044554080814123154,,1.2586032426042948e-05,,0.03638526052236557,,0.10037712752819061,,1528.1267764568329,
4526,-0.07221648842096329,,6.789049166400218e-06,,0.03614663705229759,,0.10078669339418411,,1528.4545962810516,
4527,0.011850569397211075,,8.819673894322477e-06,,0.03730284050107002,,0.10346022993326187,,1528.782255411148,
4528,0.0011721551418304443,,8.559355592296924e-06,,0.03853669390082359,,0.10685357451438904,,1529.1098747253418,
4529,0.019960151985287666,,1.3287058209243696e-05,,0.038030851632356644,,0.10705922544002533,,1529.4378547668457,
4530,0.05746287852525711,,4.4150627331873693e-07,,0.0385139174759388,,0.10274042934179306,,1529.7651960849762,
4531,-0.03795044496655464,,1.912386096591945e-06,,0.03920979052782059,,0.10418003797531128,,1530.0933711528778,
4532,0.0006312417681328952,,6.029797077644616e-06,,0.03874889016151428,,0.10500266402959824,,1531.198450088501,
4533,-0.031847160309553146,,1.3693855180463288e-05,,0.039535053074359894,,0.107676200568676,,1531.5260751247406,
4534,0.010093042626976967,,1.78714481080533e-06,,0.03949375078082085,,0.1093214601278305,,1531.8536214828491,
4535,0.026738647371530533,,2.0937911813234678e-06,,0.03974467143416405,,0.1046941727399826,,1532.1816396713257,
4536,-0.06798116862773895,,2.0309998944867402e-06,,0.038984447717666626,,0.10448852181434631,,1532.5090436935425,
4537,0.013509504497051239,,8.728358125154045e-07,,0.03800862655043602,,0.10119800269603729,,1532.8371765613556,
4538,-0.009715366177260876,,1.2176964446553029e-05,,0.038432713598012924,,0.10106576979160309,,1533.1642730236053,
4539,-0.006817130371928215,,4.850944606005214e-07,,0.039712291210889816,,0.10037712752819061,,1533.4918448925018,
4540,-0.022752102464437485,,3.548769598182844e-07,,0.03928685188293457,,0.10140541940927505,,1533.81991314888,
4541,-0.030539583414793015,,7.3022101787501015e-06,,0.03976685553789139,,0.09976015985012054,,1534.1474540233612,
4542,0.06157858297228813,,5.638973107124912e-06,,0.03976457566022873,,0.1005827859044075,,1534.4749388694763,
4543,0.024562396109104156,,2.9661928238056134e-06,,0.04107537120580673,,0.10017147660255432,,1534.8023805618286,
4544,0.03219733387231827,,7.803112566762138e-06,,0.04059585556387901,,0.10160931944847107,,1535.1303398609161,
4545,0.014630177989602089,,1.3012388990318868e-05,,0.04133202135562897,,0.1005827859044075,,1535.458339214325,
4546,-0.004841129761189222,,6.943827884242637e-06,,0.042384251952171326,,0.10325632989406586,,1535.7855939865112,
4547,0.04143640026450157,,3.1144545573624782e-06,,0.04113791882991791,,0.10335740447044373,,1536.1131029129028,
4548,0.028873763978481293,,5.315431280905614e-06,,0.042987991124391556,,0.10387330502271652,,1536.4412219524384,
4549,-0.032831113785505295,,1.1876858479809016e-05,,0.0442340224981308,,0.10551854968070984,,1536.7691390514374,
4550,0.028852123767137527,,8.031282050069422e-06,,0.04582802206277847,,0.11117412149906158,,1537.0967712402344,
4551,-0.03037227876484394,,7.3613523454696406e-06,,0.04627072811126709,,0.11014583706855774,,1537.4247920513153,
4552,0.04217251390218735,,1.4536862181557808e-05,,0.04268661513924599,,0.10654684156179428,,1537.7525973320007,
4553,-0.012678895145654678,,1.2915113984490745e-05,,0.041516777127981186,,0.10325632989406586,,1538.0805568695068,
4554,-0.014174249954521656,,1.3531091099139303e-05,,0.042522259056568146,,0.10644400864839554,,1538.4079751968384,
4555,-0.02656402997672558,,1.0377924809290562e-05,,0.04145456850528717,,0.10592986643314362,,1538.7355871200562,
4556,0.02688613161444664,,9.396505447512027e-06,,0.04173034429550171,,0.10449027270078659,,1539.0632753372192,
4557,0.015854666009545326,,1.4927577467460651e-05,,0.04126500338315964,,0.10449027270078659,,1539.3909184932709,
4558,0.014593218453228474,,1.4363289665197954e-05,,0.041215721517801285,,0.10654684156179428,,1539.7182550430298,
4559,0.00621827645227313,,1.1130250641144812e-06,,0.04174559935927391,,0.1024336963891983,,1540.0467312335968,
4560,0.013758080080151558,,8.293286555272061e-06,,0.041673701256513596,,0.10366588830947876,,1540.3747634887695,
4561,-0.031913574784994125,,3.182493856002111e-06,,0.04041966795921326,,0.10284501314163208,,1540.7026731967926,
4562,-0.016139494255185127,,2.8974629913136596e-06,,0.04004855453968048,,0.10335740447044373,,1541.0306611061096,
4563,-0.05028738081455231,,1.5833717270652414e-06,,0.039655111730098724,,0.10438568890094757,,1541.358238697052,
4564,0.014240369200706482,,1.2347953088465147e-05,,0.039336659014225006,,0.10993842780590057,,1541.6857371330261,
4565,0.022579101845622063,,4.807912318938179e-06,,0.040275681763887405,,0.1095271110534668,,1542.0143682956696,
4566,0.0139816515147686,,3.4151278214267222e-06,,0.03993600606918335,,0.10942429304122925,,1542.342044353485,
4567,-0.03614562377333641,,8.930622357183893e-07,,0.03811923414468765,,0.10551679879426956,,1542.6700999736786,
4568,-0.103858083486557,,8.516757588949986e-06,,0.03831205889582634,,0.10705922544002533,,1542.99707198143,
4569,-0.008420824073255062,,2.192171996284742e-05,,0.03864432871341705,,0.10901297628879547,,1543.3250081539154,
4570,-0.05556141212582588,,4.810955488210311e-06,,0.03937891498208046,,0.11134859919548035,,1543.6528580188751,
4571,0.03202524036169052,,4.715177055913955e-06,,0.037681903690099716,,0.10697459429502487,,1543.9805986881256,
4572,0.010858169756829739,,2.9107150112395175e-06,,0.03757175803184509,,0.10531114786863327,,1544.3087286949158,
4573,0.0010775497648864985,,7.652702151972335e-06,,0.037080127745866776,,0.10685357451438904,,1544.6367087364197,
4574,-0.021590858697891235,,1.1302078746666666e-05,,0.03764350339770317,,0.10572421550750732,,1544.964105606079,
4575,-0.07927282154560089,,9.340769793197978e-06,,0.03704036772251129,,0.10449027270078659,,1545.2920932769775,
4576,0.035064924508333206,,4.765824087371584e-06,,0.03672963008284569,,0.10572421550750732,,1545.6194412708282,
4577,-0.022227294743061066,,4.2326705624873284e-06,,0.03749339282512665,,0.10675249248743057,,1545.9473841190338,
4578,-0.02331371419131756,,1.0605670468066819e-05,,0.03685635328292847,,0.10435627400875092,,1546.2748017311096,
4579,-0.0008702087216079235,,2.0828438209719025e-06,,0.035965193063020706,,0.10476759821176529,,1546.6027500629425,
4580,-0.01743825525045395,,4.731868102680892e-06,,0.03584801033139229,,0.10476759821176529,,1546.930733203888,
4581,-0.021515777334570885,,1.2009967576886993e-05,,0.036920756101608276,,0.10723548382520676,,1547.2585735321045,
4582,0.0010378003353253007,,1.553927177155856e-05,,0.03566896915435791,,0.10517888516187668,,1547.5860977172852,
4583,-0.020785020664334297,,1.9939570847782306e-06,,0.03756781667470932,,0.10615193843841553,,1547.913699388504,
4584,0.034588973969221115,,1.662674912950024e-05,,0.0371248759329319,,0.10723548382520676,,1548.241168498993,
4585,-0.03679199889302254,,1.2202342077216599e-05,,0.03842060640454292,,0.10929203778505325,,1548.5693545341492,
4586,0.017398688942193985,,1.4866180208628066e-05,,0.037243712693452835,,0.1079864352941513,,1548.8966612815857,
4587,0.027624793350696564,,4.545683623291552e-06,,0.037221528589725494,,0.10757512599229813,,1549.224377155304,
4588,-0.006058611907064915,,1.8201727698397008e-06,,0.03664682060480118,,0.10736946761608124,,1549.55220079422,
4589,0.01073672715574503,,1.4299822396424133e-05,,0.037295155227184296,,0.10675249248743057,,1549.8801877498627,
4590,0.05950460955500603,,1.5103045143405325e-06,,0.03859473392367363,,0.10675249248743057,,1550.2083430290222,
4591,-0.06295149773359299,,1.0446286978549324e-05,,0.03880033642053604,,0.10517888516187668,,1550.5359241962433,
4592,0.07817117869853973,,3.0389472271963314e-07,,0.038768358528614044,,0.10517888516187668,,1550.864082813263,
4593,-0.02652500756084919,,1.3784148904960603e-05,,0.0375283844769001,,0.10476759821176529,,1551.191688299179,
4594,0.06414961069822311,,1.0578723049547989e-05,,0.037559542804956436,,0.10641282796859741,,1551.5195960998535,
4595,0.009299807250499725,,7.770149750285782e-06,,0.04003863036632538,,0.10970336943864822,,1551.847068786621,
4596,-0.024281296879053116,,8.237527254095767e-06,,0.03776497021317482,,0.10764677077531815,,1552.1756796836853,
4597,0.04737742617726326,,3.527877879605512e-06,,0.0376875102519989,,0.10764677077531815,,1552.5032086372375,
4598,-0.034104399383068085,,1.3444464457279537e-06,,0.036850396543741226,,0.10600154101848602,,1552.8310346603394,
4599,-0.015156122855842113,,9.064394362212624e-06,,0.037895526736974716,,0.1045067086815834,,1553.1592376232147,
4600,-0.014621772803366184,,7.2925890890473966e-06,,0.03817957267165184,,0.10353365540504456,,1553.4866864681244,
4601,0.030386358499526978,,8.260693903139327e-06,,0.038743067532777786,,0.10592986643314362,,1553.813905954361,
4602,-0.024530505761504173,,1.0151278729608748e-05,,0.04024767130613327,,0.10654684156179428,,1554.1417210102081,
4603,-0.0366889126598835,,2.1186864614719525e-05,,0.03990226984024048,,0.10490158200263977,,1554.4700274467468,
4604,0.023690346628427505,,7.077998816384934e-06,,0.03991018608212471,,0.10551854968070984,,1554.7979762554169,
4605,-0.04269244894385338,,1.8128705050912686e-05,,0.03888998180627823,,0.10592986643314362,,1555.125606060028,
4606,0.018583213910460472,,1.4003288924868684e-05,,0.03882269188761711,,0.10572421550750732,,1555.4530594348907,
4607,-0.05279477313160896,,2.990659595525358e-06,,0.038832973688840866,,0.10860341042280197,,1555.7805671691895,
4608,-0.006704237312078476,,8.6717186320584e-08,,0.038773465901613235,,0.10922037810087204,,1556.1083216667175,
4609,-0.061658553779125214,,1.7834048776421696e-05,,0.03955443948507309,,0.11024866998195648,,1556.4361157417297,
4610,0.042030513286590576,,7.191636541392654e-06,,0.039586734026670456,,0.11220241338014603,,1557.531611919403,
4611,-0.02062670886516571,,1.228880682901945e-05,,0.04073047265410423,,0.11065998673439026,,1557.861077785492,
4612,0.014392836019396782,,1.0888417818932794e-05,,0.03915856406092644,,0.10839775204658508,,1558.1883780956268,
4613,0.02422279864549637,,4.083752173755784e-06,,0.039397839456796646,,0.10963169485330582,,1558.515831232071,
4614,-0.024201473221182823,,1.732800683384994e-06,,0.041475582867860794,,0.10839775204658508,,1558.8437831401825,
4615,-0.009627999737858772,,1.0509251296753064e-05,,0.04095995053648949,,0.10911756008863449,,1559.1719422340393,
4616,0.020581360906362534,,8.016967512958217e-06,,0.039948947727680206,,0.10901472717523575,,1559.4993014335632,
4617,0.0005895191570743918,,5.840182893734891e-06,,0.040611278265714645,,0.10932321101427078,,1559.8264660835266,
4618,-0.031057948246598244,,3.7495749438676285e-06,,0.04137227311730385,,0.10654684156179428,,1560.1539053916931,
4619,-0.02810698002576828,,5.641620646201773e-06,,0.041376568377017975,,0.10922037810087204,,1560.4820322990417,
4620,0.016909174621105194,,1.39229623528081e-05,,0.03923632577061653,,0.10747230052947998,,1560.8094792366028,
4621,-0.007901757024228573,,5.9515446082514245e-06,,0.04057442769408226,,0.10778078436851501,,1561.1369910240173,
4622,-0.03252803161740303,,7.250046110129915e-06,,0.03935842961072922,,0.10592986643314362,,1561.4645335674286,
4623,0.029386278241872787,,3.2905163607210852e-06,,0.03913133218884468,,0.11045432090759277,,1561.7925350666046,
4624,-0.012622412294149399,,2.6590241759549826e-06,,0.039589401334524155,,0.10839775204658508,,1562.1201407909393,
4625,-0.014852132648229599,,1.4233818319553393e-06,,0.038709983229637146,,0.10901472717523575,,1562.4476282596588,
4626,-0.011241626925766468,,3.5242990747974545e-07,,0.03910435736179352,,0.10870624333620071,,1562.7758748531342,
4627,-0.01600819081068039,,8.068366696534213e-06,,0.04018811509013176,,0.11055715382099152,,1563.1039307117462,
4628,-0.03452735021710396,,9.930173291650135e-06,,0.03989573195576668,,0.108911894261837,,1563.4311218261719,
4629,-0.009478691965341568,,2.4310538719873875e-06,,0.04364638403058052,,0.11600705981254578,,1563.7595756053925,
4630,0.01614943891763687,,8.592154699726962e-06,,0.04327976331114769,,0.11826929450035095,,1564.0869517326355,
4631,0.058980297297239304,,1.7156620742753148e-05,,0.04300586134195328,,0.11569857597351074,,1564.4143798351288,
4632,0.03778703510761261,,1.0234815817966592e-05,,0.0417778454720974,,0.1135391816496849,,1564.742136478424,
4633,0.023956965655088425,,5.935196440987056e-06,,0.0432974249124527,,0.11497878283262253,,1565.070173740387,
4634,0.0034004657063633204,,6.247595592867583e-06,,0.04352141544222832,,0.11384766548871994,,1565.3978900909424,
4635,-0.03233199566602707,,4.133960828767158e-06,,0.04010845720767975,,0.11127695441246033,,1565.726300239563,
4636,0.0031043647322803736,,1.0936997796306969e-06,,0.0400555282831192,,0.11189392954111099,,1566.053771018982,
4637,-0.0017697811126708984,,1.7413437944924226e-06,,0.039174530655145645,,0.11127695441246033,,1566.3815014362335,
4638,0.013819477520883083,,1.0306775948265567e-06,,0.03744088485836983,,0.10469592362642288,,1566.7090141773224,
4639,0.001948811928741634,,3.497372290439671e-06,,0.037685733288526535,,0.10654684156179428,,1567.0364336967468,
4640,-0.012966682203114033,,1.1138753507111687e-05,,0.041014380753040314,,0.11045432090759277,,1567.364381313324,
4641,-0.02306067943572998,,4.376864126243163e-06,,0.03992116451263428,,0.10757512599229813,,1567.6919569969177,
4642,0.019651858136057854,,4.821089532924816e-06,,0.04338235780596733,,0.1126137226819992,,1568.0195395946503,
4643,0.023365244269371033,,1.5660338249290362e-05,,0.04183297976851463,,0.10839775204658508,,1568.3477368354797,
4644,0.004750286228954792,,3.3530120617797365e-06,,0.04174639657139778,,0.10839775204658508,,1568.6750438213348,
4645,0.0012574339052662253,,6.336810656648595e-06,,0.04143283888697624,,0.10736946761608124,,1569.0031068325043,
4646,-0.00737163657322526,,3.91423282053438e-06,,0.04260287433862686,,0.10757512599229813,,1569.330492258072,
4647,0.0053952764719724655,,6.974301413720241e-06,,0.04100373014807701,,0.10963169485330582,,1569.6593027114868,
4648,0.026005391031503677,,1.8021539744950132e-06,,0.04053495079278946,,0.10736946761608124,,1569.9867160320282,
4649,0.008279372937977314,,1.983915581149631e-06,,0.04178308695554733,,0.11220241338014603,,1570.315200328827,
4650,-0.05572088062763214,,3.4206964301120024e-06,,0.04223952069878578,,0.10901472717523575,,1570.6429255008698,
4651,0.037174515426158905,,7.191056283772923e-06,,0.04046957567334175,,0.10819210112094879,,1570.9708127975464,
4652,0.020090226083993912,,1.3799336784359184e-06,,0.03875121846795082,,0.10551854968070984,,1571.2984964847565,
4653,-0.021405883133411407,,2.0778226826223545e-05,,0.04012075811624527,,0.10819035023450851,,1571.6265635490417,
4654,0.0211538877338171,,5.1936740419478156e-06,,0.03834804892539978,,0.10407720506191254,,1571.9551947116852,
4655,0.030771559104323387,,2.6282759790774435e-05,,0.03913052752614021,,0.10788186639547348,,1572.2838387489319,
4656,0.034125953912734985,,1.1715765140252188e-05,,0.038120515644550323,,0.10911580920219421,,1572.61168384552,
4657,-0.040243834257125854,,7.3996475293824915e-06,,0.040096428245306015,,0.10788186639547348,,1572.939279794693,
4658,0.0016128676943480968,,1.3321571714186575e-05,,0.04030407965183258,,0.10973452776670456,,1573.266998052597,
4659,0.000616625533439219,,2.8838974230893655e-06,,0.0415692999958992,,0.10685357451438904,,1573.5949048995972,
4660,-0.06626316905021667,,5.144898295839084e-06,,0.04137338325381279,,0.10582529008388519,,1573.9227783679962,
4661,-0.0442967489361763,,1.8610684492159635e-05,,0.040424417704343796,,0.10777903348207474,,1574.2505881786346,
4662,-0.04284864664077759,,2.9712318792007864e-05,,0.044193994253873825,,0.10911756008863449,,1574.5783364772797,
4663,0.04970868304371834,,2.3450993467122316e-06,,0.044197868555784225,,0.10973452776670456,,1574.905787229538,
4664,0.00450764549896121,,3.182360387654626e-06,,0.04263700917363167,,0.1079864352941513,,1575.2333936691284,
4665,-0.021402955055236816,,7.005408406257629e-06,,0.04144188016653061,,0.10695815831422806,,1575.560801267624,
4666,0.06578893959522247,,5.942175448581111e-06,,0.041407760232686996,,0.10736946761608124,,1575.8885803222656,
4667,0.009838510304689407,,4.4629559852182865e-06,,0.0388813242316246,,0.10418003797531128,,1576.216809272766,
4668,0.00430681137368083,,1.0112406016560271e-05,,0.03748956695199013,,0.10479700565338135,,1576.5444128513336,
4669,-0.04004868119955063,,1.2204747690702789e-05,,0.03686625137925148,,0.10510549694299698,,1576.87242770195,
4670,0.02124211937189102,,4.6725663196411915e-06,,0.03685825318098068,,0.10428285598754883,,1577.2000267505646,
4671,0.05618833377957344,,4.076681761944201e-06,,0.03708098828792572,,0.10716380923986435,,1577.5279369354248,
4672,0.029856009408831596,,1.4872602150717285e-05,,0.036337271332740784,,0.10407895594835281,,1577.8557920455933,
4673,0.01000580657273531,,4.780328708875459e-06,,0.036415353417396545,,0.1046941727399826,,1578.1834120750427,
4674,-0.0746949166059494,,3.924077645933721e-06,,0.03693131357431412,,0.10449027270078659,,1578.5112986564636,
4675,-0.0043450878001749516,,4.848277967539616e-06,,0.03666513040661812,,0.10325457900762558,,1578.8393743038177,
4676,0.07083722203969955,,7.072711014188826e-06,,0.036720387637615204,,0.1039743721485138,,1579.1671996116638,
4677,-0.004207937512546778,,1.3193011909606867e-05,,0.03582316264510155,,0.1046941727399826,,1579.4950609207153,
4678,-0.04865196719765663,,8.53599703987129e-06,,0.035864148288965225,,0.10366588830947876,,1579.8226413726807,
4679,-0.032078199088573456,,3.5014247259823605e-05,,0.037373363971710205,,0.10805809497833252,,1580.1507451534271,
4680,-0.03564119711518288,,2.1154321530048037e-06,,0.03654177486896515,,0.10476759821176529,,1580.4780495166779,
4681,-0.023811032995581627,,6.959479605939123e-07,,0.03681998327374458,,0.10394494235515594,,1580.8060040473938,
4682,0.006776399444788694,,9.77558102022158e-06,,0.038079265505075455,,0.10723548382520676,,1581.133639574051,
4683,-0.04040946811437607,,1.2400148989399895e-05,,0.04033306986093521,,0.10888071358203888,,1581.461672782898,
4684,-0.03572011739015579,,6.844720132903603e-07,,0.041215769946575165,,0.10970336943864822,,1581.7891490459442,
4685,-0.02903606742620468,,1.579923446115572e-05,,0.043725576251745224,,0.11463914066553116,,1582.1169774532318,
4686,0.05916069075465202,,7.395658485620515e-07,,0.04585370421409607,,0.11628437042236328,,1582.4444742202759,
4687,-0.011719834990799427,,1.5708975524830748e-06,,0.0459720753133297,,0.11628437042236328,,1582.7727732658386,
4688,-0.03025488369166851,,2.6597370379022323e-05,,0.04568539559841156,,0.11669569462537766,,1583.8760397434235,
4689,-0.036258772015571594,,1.6113181118271314e-05,,0.04592140391469002,,0.11849136650562286,,1584.2040257453918,
4690,-0.07152426242828369,,3.920751368013953e-08,,0.044827479869127274,,0.1158730760216713,,1584.532114982605,
4691,-0.010096692480146885,,5.363753643905511e-06,,0.04686174914240837,,0.11751831322908401,,1584.8596889972687,
4692,0.0071859038434922695,,7.702458788116928e-06,,0.04317626729607582,,0.11463914066553116,,1585.1878383159637,
4693,0.008863172493875027,,1.463051262362569e-06,,0.04258474335074425,,0.1158730760216713,,1585.5158424377441,
4694,0.01904962956905365,,3.7658023757103365e-06,,0.03889822959899902,,0.11093731224536896,,1585.8433196544647,
4695,0.0040917727164924145,,8.214031367970165e-06,,0.041124023497104645,,0.11505042761564255,,1586.1713728904724,
4696,-0.03816608339548111,,3.406547875783872e-06,,0.03753616288304329,,0.11240631341934204,,1586.4984579086304,
4697,0.007661526091396809,,1.2553700798889622e-05,,0.03670947998762131,,0.106545090675354,,1586.8267402648926,
4698,-0.012925644405186176,,1.1950586667808238e-05,,0.03763106092810631,,0.10788186639547348,,1587.1544024944305,
4699,-0.023598555475473404,,8.769645319262054e-06,,0.03761806711554527,,0.10623660683631897,,1587.4820716381073,
4700,-0.047830596566200256,,3.8939177215979726e-08,,0.036702413111925125,,0.10500266402959824,,1587.809443473816,
4701,-0.00644867355003953,,2.153366949642077e-06,,0.03969498723745346,,0.11168651282787323,,1588.137043952942,
4702,0.019088374450802803,,7.842946615710389e-06,,0.038566771894693375,,0.11014408618211746,,1588.4662766456604,
4703,-0.05135791748762131,,7.28943587091635e-06,,0.03737781569361687,,0.10891014337539673,,1588.792573928833,
4704,0.0313262939453125,,1.7589183698873967e-05,,0.03726985678076744,,0.10891014337539673,,1589.120150566101,
4705,-0.018175797536969185,,8.490338245792373e-07,,0.03688589110970497,,0.10613377392292023,,1589.4478697776794,
4706,0.032140906900167465,,8.813414751784876e-06,,0.0367296002805233,,0.10510549694299698,,1589.7754547595978,
4707,-0.0258630458265543,,8.674242053530179e-06,,0.03625785931944847,,0.10479700565338135,,1590.1031866073608,
4708,0.06896479427814484,,1.6061529095168225e-05,,0.03642469644546509,,0.10438568890094757,,1590.43092751503,
4709,-0.02932945266366005,,1.0840542472578818e-06,,0.03588499128818512,,0.10603094846010208,,1590.7587583065033,
4710,-0.01721682772040367,,1.198102836497128e-05,,0.03563176840543747,,0.1045067086815834,,1591.0866882801056,
4711,-0.013578400015830994,,2.2427818748838035e-06,,0.03462330251932144,,0.10418003797531128,,1591.4151611328125,
4712,-0.0367930568754673,,1.2633944606932346e-05,,0.03508663550019264,,0.10633943229913712,,1591.7429583072662,
4713,-0.08585327863693237,,1.2330999197729398e-05,,0.03468090668320656,,0.10407720506191254,,1592.0704748630524,
4714,0.016827696934342384,,6.327630217128899e-06,,0.03531963378190994,,0.10623660683631897,,1592.3983294963837,
4715,0.0477391816675663,,1.8805596482707188e-05,,0.03561373054981232,,0.10829316824674606,,1592.7261772155762,
4716,-0.005135257262736559,,9.65019626164576e-06,,0.03519968315958977,,0.10664792358875275,,1593.0538301467896,
4717,0.03663010150194168,,9.649907042330597e-06,,0.03614712134003639,,0.10623660683631897,,1593.381531715393,
4718,-0.02394780144095421,,1.0618999112921301e-05,,0.03549342602491379,,0.10510549694299698,,1593.7088332176208,
4719,-0.05901569873094559,,3.6618130252463743e-06,,0.03640932962298393,,0.10551679879426956,,1594.0368821620941,
4720,-0.0496450811624527,,5.494188826560276e-06,,0.03795209154486656,,0.10870449244976044,,1594.364488363266,
4721,0.006169857922941446,,1.0197355550189968e-05,,0.03908304497599602,,0.10682415217161179,,1594.692391872406,
4722,-0.026305347681045532,,9.645180398365483e-06,,0.03674454614520073,,0.10438568890094757,,1595.0198156833649,
4723,0.04402061179280281,,3.7552892990788678e-06,,0.03641533851623535,,0.1048998311161995,,1595.3478617668152,
4724,-0.0016232490306720138,,5.311189852363896e-06,,0.03561084344983101,,0.10654684156179428,,1595.675330877304,
4725,-0.03822234645485878,,6.041525466571329e-06,,0.036510687321424484,,0.10880906879901886,,1596.0031549930573,
4726,0.044231824576854706,,4.0752051972958725e-06,,0.037233997136354446,,0.10901472717523575,,1596.3308687210083,
4727,-0.041203830391168594,,7.645514870091574e-07,,0.036319438368082047,,0.10531289875507355,,1596.6586601734161,
4728,-0.006648527458310127,,8.505685400450602e-06,,0.03630592301487923,,0.10449027270078659,,1596.9862654209137,
4729,0.014367694966495037,,1.1463979490144993e-06,,0.03630886599421501,,0.10634118318557739,,1597.3146669864655,
4730,-0.038254741579294205,,1.595112848917779e-06,,0.03602436184883118,,0.1056196317076683,,1597.6425113677979,
4731,-0.06890807300806046,,1.5126535117815365e-06,,0.03612852841615677,,0.10541398078203201,,1597.9704866409302,
4732,0.028346111997961998,,1.91107301361626e-05,,0.037053778767585754,,0.10623660683631897,,1598.2978310585022,
4733,-0.028235072270035744,,5.7807260418485384e-06,,0.036510270088911057,,0.10476759821176529,,1598.6256656646729,
4734,-0.018583424389362335,,2.671066795301158e-05,,0.03823290765285492,,0.108619824051857,,1598.9532625675201,
4735,-0.026665281504392624,,3.784427690334269e-06,,0.038100920617580414,,0.10805809497833252,,1599.2808830738068,
4736,0.02129211463034153,,2.3361255898635136e-06,,0.037682391703128815,,0.10641282796859741,,1599.6084716320038,
4737,-0.029763469472527504,,6.5487779465911444e-06,,0.03730900585651398,,0.10517888516187668,,1599.936160326004,
4738,-0.01807483658194542,,6.362216936395271e-06,,0.03739895671606064,,0.10559021681547165,,1600.2642221450806,
4739,-0.016477439552545547,,9.422507787348877e-07,,0.036926548928022385,,0.10394494235515594,,1600.591548204422,
4740,-0.024136699736118317,,4.840588644583477e-06,,0.035142190754413605,,0.1024336963891983,,1600.9192099571228,
4741,0.013050543144345284,,7.439472028636374e-06,,0.03729589655995369,,0.10641282796859741,,1601.2469363212585,
4742,0.012426559813320637,,1.6397883655372425e-06,,0.03838873282074928,,0.10764677077531815,,1601.5745232105255,
4743,-0.09093175083398819,,3.734052143045119e-06,,0.03789505362510681,,0.10394494235515594,,1601.902382850647,
4744,0.04318452626466751,,7.429665402014507e-06,,0.03834053874015808,,0.10435627400875092,,1602.2296612262726,
4745,-0.014299278147518635,,2.6722054826677777e-06,,0.03618219494819641,,0.10315174609422684,,1602.5580582618713,
4746,0.09563832730054855,,8.500571311742533e-06,,0.03556254133582115,,0.10222804546356201,,1602.8855919837952,
4747,-0.04918748140335083,,2.5617190146931534e-08,,0.035782091319561005,,0.1024336963891983,,1603.2133116722107,
4748,-0.011924807913601398,,2.3947306999616558e-06,,0.03430654853582382,,0.10161107033491135,,1603.5413129329681,
4749,0.009531443007290363,,2.585888694284222e-07,,0.03420371934771538,,0.10325457900762558,,1603.86913728714,
4750,0.012936949729919434,,2.8978683896951907e-09,,0.03430934250354767,,0.10274042934179306,,1604.1971275806427,
4751,-0.0049549005925655365,,9.88405076896015e-07,,0.03539044037461281,,0.10202063620090485,,1604.52512717247,
4752,0.009542777203023434,,3.0126187766654766e-07,,0.03433858975768089,,0.10106576979160309,,1604.8530356884003,
4753,-0.029465429484844208,,1.029784107231535e-05,,0.033480193465948105,,0.10263936221599579,,1605.1806995868683,
4754,0.0069190021604299545,,7.436691703333054e-06,,0.03475475311279297,,0.10271099954843521,,1605.5079462528229,
4755,-0.038940735161304474,,2.9467746571754105e-06,,0.0346052460372448,,0.09955450147390366,,1605.8359558582306,
4756,-0.04655429720878601,,1.1494704267533962e-05,,0.035035181790590286,,0.10088951885700226,,1606.163215637207,
4757,-0.00578807108104229,,8.49154639581684e-06,,0.035519957542419434,,0.10024311393499374,,1606.4916563034058,
4758,-0.03903225064277649,,1.900220559036825e-05,,0.03581046313047409,,0.1008048802614212,,1606.8191974163055,
4759,0.07059840112924576,,4.545580395642901e-06,,0.03527573123574257,,0.09996405988931656,,1607.1467909812927,
4760,0.03451293334364891,,3.0131382118270267e-06,,0.03542398288846016,,0.10346198827028275,,1607.4744925498962,
4761,0.002770164515823126,,6.626513822993729e-06,,0.03656192868947983,,0.1028432622551918,,1607.8023278713226,
4762,-0.014482583850622177,,3.427686010581965e-07,,0.03523801639676094,,0.10407895594835281,,1608.1301944255829,
4763,0.05460819974541664,,7.583016667922493e-07,,0.03617430478334427,,0.1061355248093605,,1608.4579317569733,
4764,0.00735037587583065,,1.324403092439752e-05,,0.03728976100683212,,0.10305066406726837,,1608.7857859134674,
4765,0.009150465950369835,,6.16180457768678e-08,,0.037530988454818726,,0.10449027270078659,,1609.1135048866272,
4766,-0.008923928253352642,,2.6892068490269594e-05,,0.038355644792318344,,0.10387330502271652,,1610.2123415470123,
4767,-0.005702876951545477,,2.0923146166751394e-06,,0.03689328953623772,,0.10078844428062439,,1610.5398271083832,
4768,0.013462617993354797,,4.798872851097258e-06,,0.03725757449865341,,0.10284501314163208,,1610.867304801941,
4769,0.007893597707152367,,1.9710731066879816e-05,,0.03618010878562927,,0.10263936221599579,,1611.195473909378,
4770,0.028684109449386597,,6.4289465626643505e-06,,0.03572091832756996,,0.09996581077575684,,1611.524914741516,
4771,-0.010874450206756592,,1.4042652765056118e-06,,0.036419641226530075,,0.09983182698488235,,1611.8508985042572,
4772,-0.04130593687295914,,1.75829677573347e-06,,0.03722400963306427,,0.10068386048078537,,1612.1785616874695,
4773,-0.03664975240826607,,1.438787057850277e-05,,0.03661958500742912,,0.10017147660255432,,1612.5061540603638,
4774,0.03481950983405113,,1.1563007319637109e-05,,0.037107549607753754,,0.10150648653507233,,1612.83429813385,
4775,-0.03269549831748009,,9.83239988272544e-06,,0.03863643854856491,,0.10245011746883392,,1613.1624081134796,
4776,0.023824257776141167,,1.809531204344239e-05,,0.03840349614620209,,0.10366588830947876,,1613.4898734092712,
4777,0.005539357662200928,,3.1855026918492513e-06,,0.039411142468452454,,0.1019178032875061,,1613.8175508975983,
4778,-0.0683286264538765,,2.608959584904369e-05,,0.0393967479467392,,0.10232912003993988,,1614.145145893097,
4779,-0.0007634818321093917,,4.722414360003313e-06,,0.039851583540439606,,0.10510549694299698,,1614.473090171814,
4780,-0.036368463188409805,,6.9112911660340615e-06,,0.04016301408410072,,0.10181497037410736,,1614.800387620926,
4781,0.008450457826256752,,5.818217232445022e-06,,0.0413375198841095,,0.10644225776195526,,1615.1284532546997,
4782,-0.008979973383247852,,1.1988940968876705e-05,,0.0456334613263607,,0.10644225776195526,,1615.4564204216003,
4783,-0.04719526320695877,,6.658536904069479e-07,,0.04594920575618744,,0.10819035023450851,,1615.7845933437347,
4784,0.0051252697594463825,,9.289438821724616e-06,,0.0410974957048893,,0.1039743721485138,,1616.1125864982605,
4785,0.03195139765739441,,5.089044861961156e-06,,0.04173915833234787,,0.10428285598754883,,1616.4406068325043,
4786,0.03418458253145218,,1.4830771760898642e-05,,0.03849872574210167,,0.10335740447044373,,1616.7688026428223,
4787,0.035201288759708405,,1.9902819985873066e-05,,0.03848320618271828,,0.10160931944847107,,1617.096926689148,
4788,0.03080393187701702,,1.6448302631033584e-05,,0.039155639708042145,,0.09975840896368027,,1617.4252445697784,
4789,0.044721417129039764,,4.722707217297284e-06,,0.039447296410799026,,0.10356306284666061,,1617.7524919509888,
4790,0.009010222740471363,,5.624555342365056e-06,,0.03974905610084534,,0.1039743721485138,,1618.08052110672,
4791,-0.056328993290662766,,4.247063714046817e-07,,0.039939574897289276,,0.10202063620090485,,1618.4084708690643,
4792,-0.007246806286275387,,5.078724370832788e-06,,0.0405789315700531,,0.10222629457712173,,1618.7361316680908,
4793,-0.005276634357869625,,1.49187280840124e-05,,0.039411913603544235,,0.10171215236186981,,1619.0635628700256,
4794,-0.08147302269935608,,1.1266296496614814e-05,,0.038189101964235306,,0.09900917112827301,,1619.3920667171478,
4795,-0.028766803443431854,,1.0464276556376717e-06,,0.0374431312084198,,0.09883294999599457,,1619.7202470302582,
4796,-0.0024232123978435993,,9.857942131930031e-06,,0.03668045625090599,,0.09914318472146988,,1620.047670841217,
4797,-0.04974833503365517,,4.698053089668974e-06,,0.03573558107018471,,0.10017147660255432,,1620.3751633167267,
4798,0.0013605761341750622,,5.417086413217476e-06,,0.035242922604084015,,0.10119975358247757,,1620.7030236721039,
4799,0.022378191351890564,,1.8430000636726618e-07,,0.03529655560851097,,0.10140541940927505,,1621.0313584804535,
4800,-0.04021300747990608,,1.1956973139604088e-05,,0.03554718568921089,,0.10037712752819061,,1621.3593246936798,
4801,-0.020422054454684258,,9.704363947093952e-06,,0.034474924206733704,,0.1005827859044075,,1621.6868879795074,
4802,-0.023275693878531456,,1.806094928724633e-06,,0.033996280282735825,,0.10407895594835281,,1622.0148508548737,
4803,0.019679365679621696,,1.9945142412325367e-05,,0.034134622663259506,,0.10654684156179428,,1622.3427069187164,
4804,0.017973879352211952,,4.110279405722395e-06,,0.03423994407057762,,0.10654684156179428,,1622.6701629161835,
4805,0.019153717905282974,,4.818289653485408e-06,,0.03594125062227249,,0.11045432090759277,,1622.9978754520416,
4806,0.031037651002407074,,8.304231414513197e-06,,0.034875545650720596,,0.10140541940927505,,1623.325716495514,
4807,-0.04480445757508278,,4.159986929153092e-06,,0.03529146686196327,,0.10140541940927505,,1623.65372300148,
4808,0.05802423879504204,,3.726502427525702e-06,,0.03407039865851402,,0.10181672126054764,,1623.9810559749603,
4809,-0.004525735508650541,,2.0488141672103666e-05,,0.03490636125206947,,0.10325632989406586,,1624.3093347549438,
4810,0.03791852667927742,,5.3111384659132455e-06,,0.03568282350897789,,0.10407895594835281,,1624.636920928955,
4811,0.05644039809703827,,1.5531087456110981e-06,,0.03560022637248039,,0.10222804546356201,,1624.9652271270752,
4812,-0.026018595322966576,,8.263715244538616e-06,,0.03625793382525444,,0.10407895594835281,,1625.292568206787,
4813,0.06324023753404617,,2.9878651730541606e-06,,0.03691015765070915,,0.10325632989406586,,1625.6202192306519,
4814,-0.01134796254336834,,1.9325379696510936e-07,,0.03626367449760437,,0.10325632989406586,,1625.9480667114258,
4815,-0.026095790788531303,,6.555288223353273e-07,,0.035761620849370956,,0.10037712752819061,,1626.2759521007538,
4816,0.0487518347799778,,1.170691211882513e-05,,0.03628090023994446,,0.09934884309768677,,1626.6042046546936,
4817,0.023450851440429688,,1.6401417042288813e-06,,0.037015773355960846,,0.09976015985012054,,1626.9318070411682,
4818,-0.07854525744915009,,3.7186334793659626e-06,,0.037210863083601,,0.10078844428062439,,1627.2605590820312,
4819,0.06517207622528076,,6.0453053265518975e-06,,0.0369664765894413,,0.09934884309768677,,1627.5887887477875,
4820,-0.015107371844351292,,5.5818654800532386e-06,,0.03720947727560997,,0.10024311393499374,,1627.9162275791168,
4821,-0.0013174378545954823,,6.3278243942477275e-06,,0.03693009912967682,,0.09900917112827301,,1628.2438476085663,
4822,0.04038739204406738,,1.2318541848799214e-05,,0.03610192611813545,,0.09832055866718292,,1628.5715599060059,
4823,-0.021595915779471397,,2.426051878501312e-06,,0.03655394911766052,,0.10024311393499374,,1628.899723291397,
4824,0.033430662006139755,,1.047191381076118e-05,,0.03730987757444382,,0.10188838839530945,,1629.2277901172638,
4825,0.028009261935949326,,1.4025270502315834e-05,,0.03683089464902878,,0.10024311393499374,,1629.5553731918335,
4826,-0.022612137719988823,,1.4257544535212219e-05,,0.03614361211657524,,0.09900917112827301,,1629.8832638263702,
4827,0.0030834435019642115,,8.879231245373376e-06,,0.0377306193113327,,0.10353365540504456,,1630.2115440368652,
4828,-0.010767304338514805,,2.3025320672331873e-07,,0.03777853399515152,,0.10188838839530945,,1630.5386662483215,
4829,0.036148130893707275,,3.533600647642743e-06,,0.03714962676167488,,0.10312233120203018,,1630.8669803142548,
4830,-0.03972228243947029,,1.1045229257433675e-05,,0.037007421255111694,,0.10106576979160309,,1631.194926738739,
4831,0.019509827718138695,,3.015755055457703e-06,,0.036404918879270554,,0.09914318472146988,,1631.5233500003815,
4832,0.016842922195792198,,5.415277883003e-06,,0.03700719028711319,,0.09955450147390366,,1631.8507723808289,
4833,0.008990786038339138,,1.2267275906197028e-06,,0.03683196008205414,,0.10024311393499374,,1632.1787858009338,
4834,0.003702087327837944,,3.506863095026347e-06,,0.03754490241408348,,0.10353365540504456,,1632.5064768791199,
4835,-0.05519264191389084,,3.552183898136718e-06,,0.03628316521644592,,0.09983182698488235,,1632.8349990844727,
4836,0.023828959092497826,,5.230540409684181e-07,,0.037377748638391495,,0.10188838839530945,,1633.1629140377045,
4837,-0.017963076010346413,,6.794525233999593e-06,,0.03978702425956726,,0.10394494235515594,,1633.4911007881165,
4838,0.017181359231472015,,7.545856533397455e-06,,0.03935154154896736,,0.10353365540504456,,1633.8189306259155,
4839,-0.00781739316880703,,7.95811865828e-06,,0.04021517559885979,,0.1028614416718483,,1634.1471297740936,
4840,-0.07756731659173965,,8.303632057504728e-06,,0.03886628523468971,,0.10353365540504456,,1634.4748270511627,
4841,0.0034783552400767803,,1.7397636611349299e-06,,0.03926467522978783,,0.10435627400875092,,1634.802413225174,
4842,-0.04730776697397232,,5.176879312784877e-06,,0.04160444810986519,,0.10738588124513626,,1635.1303284168243,
4843,0.025474514812231064,,1.763630825735163e-05,,0.04223368316888809,,0.1065632700920105,,1635.458447933197,
4844,-0.044300202280282974,,1.8771665963868145e-06,,0.042277660220861435,,0.10517888516187668,,1636.5589485168457,
4845,0.0222852174192667,,7.16314798410167e-06,,0.03987322747707367,,0.10229971259832382,,1636.887083530426,
4846,0.04125383868813515,,1.77527806499711e-06,,0.03907568007707596,,0.09983182698488235,,1637.2151417732239,
4847,-0.06251537054777145,,5.691657861461863e-06,,0.042124174535274506,,0.10723548382520676,,1637.5431940555573,
4848,0.00034327266621403396,,2.2800736587669235e-06,,0.04078802838921547,,0.10764677077531815,,1637.8708040714264,
4849,0.010669978335499763,,5.655714630847797e-06,,0.04009801894426346,,0.10723548382520676,,1638.1989967823029,
4850,0.03968709707260132,,2.5483705030637793e-05,,0.04039028286933899,,0.10682415217161179,,1638.5267901420593,
4851,-0.023351866751909256,,8.71403517521685e-06,,0.03878010809421539,,0.10705922544002533,,1638.854841709137,
4852,-0.010748740285634995,,1.0699708354877657e-06,,0.03921022266149521,,0.10623660683631897,,1639.1826095581055,
4853,-0.04968041181564331,,1.8988779402207001e-06,,0.03677143529057503,,0.1048998311161995,,1639.5102987289429,
4854,-0.03310752660036087,,1.5533846635662485e-06,,0.03607873246073723,,0.10232912003993988,,1639.8378567695618,
4855,0.012820028699934483,,1.676291140029207e-05,,0.03612888231873512,,0.10253477841615677,,1640.1657555103302,
4856,-0.03559068962931633,,4.2709330045909155e-06,,0.03871802240610123,,0.1056196317076683,,1640.4930684566498,
4857,-0.03916474059224129,,2.934807298515807e-06,,0.03757413476705551,,0.10418003797531128,,1640.8211512565613,
4858,-0.043403804302215576,,5.744018380937632e-06,,0.03809671103954315,,0.10551679879426956,,1641.1484253406525,
4859,0.0502680242061615,,1.879694900708273e-05,,0.037087928503751755,,0.10243194550275803,,1641.475834608078,
4860,-0.027665335685014725,,8.242385774792638e-06,,0.038638681173324585,,0.10520831495523453,,1641.8034553527832,
4861,0.025201432406902313,,6.134202408247802e-07,,0.0393512062728405,,0.10716205835342407,,1642.131718635559,
4862,0.009563698433339596,,1.9897202946594916e-05,,0.039734914898872375,,0.1067507416009903,,1642.459323167801,
4863,-0.010814736597239971,,8.217572940338869e-06,,0.03970792517066002,,0.10664792358875275,,1642.7874128818512,
4864,-0.019105374813079834,,5.851525202160701e-06,,0.03761772811412811,,0.10356306284666061,,1643.115126132965,
4865,0.034925010055303574,,5.035412868892308e-06,,0.03800508752465248,,0.10685357451438904,,1643.442884683609,
4866,-0.005984747316688299,,2.0469504306674935e-05,,0.03703033924102783,,0.10294609516859055,,1643.770426750183,
4867,-0.05015651136636734,,2.5152201033051824e-06,,0.03687101975083351,,0.10253477841615677,,1644.09814119339,
4868,0.0029211114160716534,,1.3510966709873173e-05,,0.03676968440413475,,0.1030489131808281,,1644.4257214069366,
4869,-0.05014645308256149,,7.648653991054744e-06,,0.038407545536756516,,0.10531114786863327,,1644.753521680832,
4870,-0.011243409477174282,,2.525639217765274e-07,,0.0374203659594059,,0.10644225776195526,,1645.0808520317078,
4871,-0.0017160689458251,,5.812851668451913e-06,,0.03653787821531296,,0.10479700565338135,,1645.4086337089539,
4872,-0.014742703177034855,,1.1828477909148205e-05,,0.03679033741354942,,0.1046941727399826,,1645.7359592914581,
4873,-0.01084738690406084,,3.3534197427798063e-06,,0.03567212447524071,,0.10315174609422684,,1646.064011335373,
4874,-0.016141118481755257,,9.89234285952989e-06,,0.03547750413417816,,0.10459134727716446,,1646.3916246891022,
4875,0.024364354088902473,,1.8134916217604768e-06,,0.03660980984568596,,0.10387155413627625,,1646.7190856933594,
4876,0.018262090161442757,,6.700685844407417e-06,,0.037624116986989975,,0.10271099954843521,,1647.0469708442688,
4877,-0.0027653861325234175,,1.330986742686946e-05,,0.038401030004024506,,0.10520831495523453,,1647.3746099472046,
4878,-0.050355665385723114,,1.260754834220279e-05,,0.036537911742925644,,0.10088951885700226,,1647.7023530006409,
4879,0.02208920381963253,,1.7584305169293657e-05,,0.036375876516103745,,0.10212346166372299,,1648.0297584533691,
4880,0.06314679235219955,,4.169448857282987e-06,,0.036183152347803116,,0.10253477841615677,,1648.3575825691223,
4881,-0.050409767776727676,,2.6991558570443885e-06,,0.03442222997546196,,0.10058103501796722,,1648.684861421585,
4882,-0.05217955633997917,,5.491321189765586e-06,,0.03539889305830002,,0.10058103501796722,,1649.0126748085022,
4883,0.04829192906618118,,6.043119810783537e-06,,0.03492850065231323,,0.1030489131808281,,1649.3403837680817,
4884,0.01604923978447914,,1.2358094863884617e-05,,0.035408664494752884,,0.10243194550275803,,1649.6680917739868,
4885,-0.042704228311777115,,1.4217633179214317e-05,,0.035876478999853134,,0.10366588830947876,,1649.9963212013245,
4886,-0.002204188611358404,,1.3629341992782429e-05,,0.036171622574329376,,0.10788186639547348,,1650.3241918087006,
4887,0.03390755504369736,,1.7904897049447754e-06,,0.03687288984656334,,0.10664792358875275,,1650.651905298233,
4888,0.0313756950199604,,1.1292926501482725e-05,,0.03667861223220825,,0.10829316824674606,,1650.9793734550476,
4889,-0.044172000139951706,,2.5811661998886848e-06,,0.036102812737226486,,0.10479700565338135,,1651.3075459003448,
4890,-0.08674196898937225,,9.57746397034498e-06,,0.03576785698533058,,0.10623660683631897,,1651.636539697647,
4891,-0.0007324647740460932,,8.856970453052782e-06,,0.03641169145703316,,0.10993842780590057,,1651.9641749858856,
4892,-0.039064593613147736,,1.4791623470955528e-05,,0.03450881689786911,,0.10500266402959824,,1652.29221200943,
4893,-0.013506414368748665,,4.965999323758297e-06,,0.03548557311296463,,0.1037687212228775,,1652.6202356815338,
4894,0.04942432790994644,,1.4271457985159941e-05,,0.03455999121069908,,0.10366763919591904,,1652.9479434490204,
4895,0.02971935272216797,,2.812808133967337e-06,,0.034745778888463974,,0.10387330502271652,,1653.2751204967499,
4896,-0.014869768172502518,,5.908668185838906e-07,,0.035879094153642654,,0.10346198827028275,,1653.6022336483002,
4897,-0.022175375372171402,,8.584394208810409e-07,,0.036099985241889954,,0.10592811554670334,,1653.9300503730774,
4898,-0.06426983326673508,,6.710234288220818e-07,,0.03658396378159523,,0.10387330502271652,,1654.257604598999,
4899,0.016275253146886826,,8.230946150433738e-06,,0.03769594803452492,,0.10305066406726837,,1654.5852715969086,
4900,-0.0028029168024659157,,3.3650617297098506e-06,,0.03876406326889992,,0.10325632989406586,,1654.9128777980804,
4901,-0.004965609405189753,,4.200212515570456e-06,,0.03889875113964081,,0.10428285598754883,,1655.2406134605408,
4902,0.023248126730322838,,1.1725476269930368e-06,,0.038054000586271286,,0.10438568890094757,,1655.5683825016022,
4903,0.026585033163428307,,2.9805767098878277e-06,,0.03650691360235214,,0.10222804546356201,,1655.8958497047424,
4904,0.06570003926753998,,2.101350219163578e-06,,0.03672168776392937,,0.10202063620090485,,1656.22323513031,
4905,0.025602711364626884,,9.745251190906856e-06,,0.037284139543771744,,0.10078844428062439,,1656.5511538982391,
4906,0.027765383943915367,,1.893360422400292e-05,,0.03768396005034447,,0.10253477841615677,,1656.8787791728973,
4907,0.07481648027896881,,1.0094307981489692e-05,,0.03597714751958847,,0.10222629457712173,,1657.2067906856537,
4908,0.0008399224025197327,,1.4109381481830496e-05,,0.03542870655655861,,0.10232912003993988,,1657.5343685150146,
4909,-0.006917395628988743,,9.684292308520526e-06,,0.03539874777197838,,0.10243194550275803,,1657.8618624210358,
4910,0.029093291610479355,,1.255701863556169e-05,,0.036365803331136703,,0.10366588830947876,,1658.1899905204773,
4911,0.04135492071509361,,7.312364687095396e-06,,0.036327626556158066,,0.10202238708734512,,1658.5175964832306,
4912,0.07667310535907745,,4.874149453826249e-06,,0.03742590174078941,,0.1042846068739891,,1658.8453857898712,
4913,-0.010790912434458733,,7.579292287118733e-06,,0.03651874512434006,,0.10675249248743057,,1659.1725885868073,
4914,0.023354938253760338,,9.039687256517936e-07,,0.035832133144140244,,0.10387330502271652,,1659.5001428127289,
4915,0.008854619227349758,,1.4854599612590391e-05,,0.035481542348861694,,0.10551854968070984,,1659.827651500702,
4916,0.04954592138528824,,7.457751394213119e-07,,0.035361263900995255,,0.10325632989406586,,1660.155481338501,
4917,0.05406700819730759,,2.0834718270634767e-06,,0.03566919267177582,,0.1030489131808281,,1660.4831976890564,
4918,-0.0018275893526151776,,8.623681424069218e-06,,0.036967892199754715,,0.10315174609422684,,1660.8108654022217,
4919,0.024209195747971535,,4.151755547354696e-06,,0.03528033569455147,,0.10181672126054764,,1661.1382744312286,
4920,-0.0034984189551323652,,1.56626276748284e-06,,0.035402290523052216,,0.10161107033491135,,1661.4658639431,
4921,-0.07048124074935913,,1.1076002920162864e-05,,0.03577641770243645,,0.10202238708734512,,1661.7938253879547,
4922,0.05849782004952431,,1.7162336689580115e-06,,0.03535526990890503,,0.10099410265684128,,1662.892914533615,
4923,0.023253655061125755,,2.1087375898787286e-06,,0.03497610241174698,,0.10161107033491135,,1663.2211027145386,
4924,0.031474802643060684,,2.1358489448175533e-06,,0.03471315652132034,,0.10191955417394638,,1663.548700094223,
4925,-0.007686172612011433,,5.699154371541226e-06,,0.033158645033836365,,0.10366763919591904,,1663.8767647743225,
4926,-0.015899047255516052,,4.744570560433203e-06,,0.03388136997818947,,0.10037712752819061,,1664.2042150497437,
4927,0.009789861738681793,,6.143160135252401e-06,,0.03488854318857193,,0.10171215236186981,,1664.53222823143,
4928,0.0690363273024559,,1.963961767614819e-05,,0.034592561423778534,,0.10160931944847107,,1664.859750509262,
4929,0.06012513116002083,,1.7407959603588097e-05,,0.03607245162129402,,0.10592811554670334,,1665.1874661445618,
4930,-0.004207543097436428,,6.924847639311338e-06,,0.03589180111885071,,0.1048998311161995,,1665.5147540569305,
4931,-0.03381172940135002,,6.574225608346751e-06,,0.03448531776666641,,0.10428285598754883,,1665.8424246311188,
4932,-0.009549770504236221,,4.038309270981699e-06,,0.03401973843574524,,0.10140541940927505,,1666.1698286533356,
4933,-0.02232864871621132,,7.546480560449709e-07,,0.03510177880525589,,0.10130083560943604,,1666.4978790283203,
4934,-0.00777463847771287,,1.3264890185382683e-05,,0.03559622913599014,,0.10109517723321915,,1666.8256056308746,
4935,0.008998275734484196,,1.2692681593762245e-05,,0.034813378006219864,,0.1005827859044075,,1667.1538009643555,
4936,0.030268339440226555,,1.0937751540041063e-05,,0.03505085036158562,,0.10305066406726837,,1667.4812932014465,
4937,-0.012866990640759468,,1.462215277570067e-05,,0.03488432988524437,,0.10366763919591904,,1667.808555841446,
4938,-0.009953956119716167,,1.7825051372710732e-06,,0.035876818001270294,,0.10325632989406586,,1668.1362731456757,
4939,-0.008705939166247845,,1.2255673937033862e-05,,0.03485410287976265,,0.10222804546356201,,1668.4640679359436,
4940,0.038466136902570724,,3.2622706385154743e-06,,0.035130731761455536,,0.1042846068739891,,1668.7918033599854,
4941,0.060982830822467804,,5.353597316570813e-07,,0.035199157893657684,,0.10490158200263977,,1669.120034456253,
4942,0.011478385888040066,,5.526431323232828e-06,,0.035696566104888916,,0.10490158200263977,,1669.4482154846191,
4943,-0.01878836192190647,,1.1603465281950776e-05,,0.0352434478700161,,0.10551854968070984,,1669.775964975357,
4944,-0.008724330924451351,,9.576369848218746e-06,,0.0370829738676548,,0.10736946761608124,,1670.103716135025,
4945,0.058009471744298935,,2.7113692340208218e-06,,0.035746701061725616,,0.10407895594835281,,1670.431911945343,
4946,0.006310703698545694,,7.865260158723686e-06,,0.03559649735689163,,0.10397612303495407,,1670.7597551345825,
4947,0.04027227312326431,,5.537166089197854e-06,,0.036846112459897995,,0.10675249248743057,,1671.0874757766724,
4948,-0.0214117169380188,,1.273610359930899e-05,,0.03528819605708122,,0.10366763919591904,,1671.415720462799,
4949,0.04668350890278816,,1.6462478015455417e-05,,0.03663412854075432,,0.10222804546356201,,1671.7430324554443,
4950,0.005509871058166027,,5.8604559853847604e-06,,0.03884414583444595,,0.10808751732110977,,1672.070410490036,
4951,0.0033147893846035004,,1.0134219337487593e-05,,0.03985215350985527,,0.10819035023450851,,1672.3982110023499,
4952,0.0077521344646811485,,1.4934162209101487e-05,,0.03861504793167114,,0.10315174609422684,,1672.7261984348297,
4953,0.009655374102294445,,1.3879352991352789e-05,,0.036838348954916,,0.10232912003993988,,1673.0536320209503,
4954,-0.021798601374030113,,6.633287739532534e-06,,0.03907167911529541,,0.10490158200263977,,1673.3818945884705,
4955,0.00589939346536994,,1.8705886759562418e-06,,0.03733961284160614,,0.1042846068739891,,1673.7100434303284,
4956,0.005144219379872084,,7.559609002782963e-06,,0.03753870725631714,,0.10407895594835281,,1674.0377442836761,
4957,0.019550444558262825,,3.8768462218286e-06,,0.03788362815976143,,0.10551854968070984,,1674.3652489185333,
4958,-0.0007199239335022867,,8.157474439940415e-06,,0.03817066177725792,,0.10551854968070984,,1674.693166255951,
4959,0.014708290807902813,,2.4260459667857504e-06,,0.03728003054857254,,0.10222804546356201,,1675.021122455597,
4960,-0.0347076877951622,,5.876592240383616e-06,,0.03546784073114395,,0.10263936221599579,,1675.3492665290833,
4961,0.016036996617913246,,5.1917118071287405e-06,,0.03556891158223152,,0.10510724782943726,,1675.6767511367798,
4962,-0.04584011062979698,,7.139012723200722e-06,,0.036373648792505264,,0.10294784605503082,,1676.0041100978851,
4963,0.04139690473675728,,2.3726895506115397e-06,,0.034366145730018616,,0.10767795145511627,,1676.33203458786,
4964,0.019030187278985977,,4.839613438889501e-07,,0.03377843648195267,,0.10407895594835281,,1676.6598269939423,
4965,-0.010991765186190605,,1.2951612006872892e-05,,0.03377813100814819,,0.10222804546356201,,1676.9880232810974,
4966,0.028747085481882095,,7.5515690696192905e-06,,0.0328897088766098,,0.10305066406726837,,1677.3161787986755,
4967,0.03434477746486664,,8.5371302702697e-06,,0.03454742953181267,,0.10027254372835159,,1677.6436250209808,
4968,0.034174125641584396,,1.2272409549041186e-05,,0.03413193300366402,,0.09975840896368027,,1677.971445798874,
4969,0.05187176540493965,,4.9154446060128976e-06,,0.033048104494810104,,0.10366763919591904,,1678.2990443706512,
4970,-0.056420616805553436,,1.2928992418892449e-06,,0.03356115520000458,,0.10099410265684128,,1678.626975774765,
4971,0.07071944326162338,,7.332445875363192e-06,,0.036069922149181366,,0.10171215236186981,,1678.9549231529236,
4972,-0.015369093045592308,,9.067083738045767e-06,,0.03550735116004944,,0.1028432622551918,,1679.2821552753448,
4973,-0.017330743372440338,,3.178124643454794e-06,,0.036151692271232605,,0.10263761132955551,,1679.6105179786682,
4974,-0.03689489886164665,,8.256165529019199e-07,,0.03418831154704094,,0.10222804546356201,,1679.93798995018,
4975,-0.02501203678548336,,4.225567408866482e-06,,0.035928547382354736,,0.10160931944847107,,1680.2658064365387,
4976,-0.05445330590009689,,1.1674957022478338e-05,,0.03669308125972748,,0.10119800269603729,,1680.5937082767487,
4977,-0.0399346686899662,,6.95346955126297e-07,,0.03798047453165054,,0.10150648653507233,,1680.921993970871,
4978,-0.003159347688779235,,5.044572617407539e-07,,0.03859424963593483,,0.1028432622551918,,1681.2507531642914,
4979,-0.059104278683662415,,4.244617684889818e-06,,0.04172351583838463,,0.10531114786863327,,1681.578953742981,
4980,-0.08561760932207108,,3.547937240000465e-06,,0.03864683955907822,,0.10078669339418411,,1681.9066610336304,
4981,-0.07324202358722687,,1.113148573494982e-05,,0.04259609431028366,,0.10394494235515594,,1682.2344179153442,
4982,0.022668499499559402,,1.5241228538798168e-05,,0.04138011112809181,,0.10438568890094757,,1682.5619871616364,
4983,-0.055344123393297195,,6.6264847191632725e-06,,0.03822842612862587,,0.1028432622551918,,1682.8903005123138,
4984,-0.038528211414813995,,4.473863100429298e-06,,0.04062069207429886,,0.10335740447044373,,1683.2174830436707,
4985,-0.008023225702345371,,8.651755706523545e-06,,0.04181147366762161,,0.10559021681547165,,1683.5457620620728,
4986,0.024132506921887398,,1.019396586343646e-05,,0.04238782823085785,,0.10476759821176529,,1683.87300157547,
4987,0.02071334607899189,,1.3688573972103768e-06,,0.03730818256735802,,0.10140366852283478,,1684.200917005539,
4988,0.010999474674463272,,2.2752403765480267e-06,,0.034183453768491745,,0.09955275058746338,,1684.5283961296082,
4989,0.02965988591313362,,7.108301815605955e-06,,0.03365990146994591,,0.10150648653507233,,1684.8562169075012,
4990,-0.00975765660405159,,1.142975361290155e-05,,0.03433343395590782,,0.10253477841615677,,1685.18510556221,
4991,-0.012444968335330486,,1.4851622836431488e-05,,0.03223351389169693,,0.10058103501796722,,1685.5127294063568,
4992,-0.029514160007238388,,3.8725789863747195e-07,,0.032166194170713425,,0.10047820955514908,,1685.840808391571,
4993,0.013736503198742867,,3.981283498433186e-06,,0.031169839203357697,,0.10119975358247757,,1686.1688907146454,
4994,0.005008593667298555,,9.10479047888657e-06,,0.03054097853600979,,0.10202238708734512,,1686.4960889816284,
4995,-0.0187031589448452,,1.614756001799833e-05,,0.031033899635076523,,0.10119975358247757,,1686.8242127895355,
4996,0.038501448929309845,,1.691285979177337e-05,,0.031077057123184204,,0.09996581077575684,,1687.1516256332397,
4997,-0.0015588687965646386,,3.919155005860375e-06,,0.03158169984817505,,0.10037712752819061,,1687.4795062541962,
4998,0.00854643527418375,,2.595003707028809e-06,,0.0318809449672699,,0.10171215236186981,,1687.8070735931396,
4999,-0.04971746727824211,,9.323794643023575e-07,,0.03312486782670021,,0.1046941727399826,,1688.1349794864655,
5000,0.013306035660207272,,6.27484905635356e-06,,0.03296644240617752,,0.10078669339418411,,1688.4625265598297,
5001,0.018578272312879562,,6.056893653294537e-06,,0.034214604645967484,,0.10407720506191254,,1689.568751335144,
5002,0.016908589750528336,,2.4062270313152112e-05,,0.034508075565099716,,0.10109517723321915,,1689.8970606327057,
5003,0.019935373216867447,,1.018925104290247e-05,,0.033764228224754333,,0.1037687212228775,,1690.225035905838,
5004,-0.04391006380319595,,8.68952429300407e-06,,0.034702252596616745,,0.10294609516859055,,1690.5524578094482,
5005,0.004590566270053387,,1.4268973700382048e-06,,0.0344887301325798,,0.10274042934179306,,1690.8807744979858,
5006,-0.017929594963788986,,1.0802451470226515e-05,,0.034422051161527634,,0.10366588830947876,,1691.2084188461304,
5007,-0.06848122924566269,,9.845979548117612e-06,,0.033562615513801575,,0.10346022993326187,,1691.5360751152039,
5008,0.03080793470144272,,2.38863344748097e-06,,0.03384492173790932,,0.10366588830947876,,1691.8645589351654,
5009,0.007475289050489664,,5.107448828312044e-07,,0.03288647159934044,,0.10356306284666061,,1692.1930088996887,
5010,-0.034501101821660995,,2.0137101728323614e-06,,0.03345103561878204,,0.1039743721485138,,1692.521214723587,
5011,-0.027881214395165443,,8.384738066524733e-06,,0.032911937683820724,,0.10130083560943604,,1692.848269701004,
5012,-0.017152070999145508,,2.040883600784582e-06,,0.03331300988793373,,0.1048998311161995,,1693.1763577461243,
5013,0.04056617617607117,,7.262317467393586e-06,,0.034325480461120605,,0.10366588830947876,,1693.5042061805725,
5014,0.0033548998180776834,,2.904607072196086e-06,,0.03583832085132599,,0.1067507416009903,,1693.831901550293,
5015,0.027253249660134315,,1.161308887276391e-06,,0.03554302826523781,,0.10695640742778778,,1694.159831047058,
5016,0.025250190868973732,,9.74401700659655e-06,,0.037798922508955,,0.1123034879565239,,1694.487158536911,
5017,-0.0024294310715049505,,2.5144152004941134e-07,,0.035445451736450195,,0.10849883407354355,,1694.8144028186798,
5018,-0.06828365474939346,,5.457098268379923e-06,,0.03545558825135231,,0.10788186639547348,,1695.142406463623,
5019,0.06616778671741486,,6.004442184348591e-06,,0.03675677254796028,,0.10891014337539673,,1695.4702603816986,
5020,-0.013684350997209549,,5.284957296680659e-06,,0.03732500597834587,,0.10911580920219421,,1695.7977583408356,
5021,0.007975809276103973,,1.0407869922346435e-05,,0.03766786679625511,,0.1067507416009903,,1696.1258161067963,
5022,-0.03313511610031128,,8.420739504799712e-06,,0.03577194735407829,,0.1046941727399826,,1696.454129934311,
5023,0.034141167998313904,,5.7071038099820726e-06,,0.03558291494846344,,0.10613377392292023,,1696.7820501327515,
5024,-0.0032306420616805553,,3.0802557375864126e-06,,0.037572287023067474,,0.10623660683631897,,1697.109901189804,
5025,-0.0015498423017561436,,8.037429324758705e-06,,0.03803332895040512,,0.10901297628879547,,1697.4375309944153,
5026,-0.0190401803702116,,7.236248166009318e-06,,0.03637108579277992,,0.10623660683631897,,1697.7652380466461,
5027,-0.028972363099455833,,5.525196684175171e-06,,0.035316795110702515,,0.106545090675354,,1698.0935754776,
5028,0.0438862182199955,,1.1990345228696242e-05,,0.03653303161263466,,0.10716205835342407,,1698.4211254119873,
5029,0.04318024218082428,,2.28145950131875e-06,,0.036174967885017395,,0.10993842780590057,,1698.7487852573395,
5030,-0.02935263328254223,,8.43318321130937e-06,,0.039687883108854294,,0.1123034879565239,,1699.0763421058655,
5031,0.00229309918358922,,9.555869837640785e-07,,0.03877219185233116,,0.10993842780590057,,1699.404275894165,
5032,-0.04280802607536316,,9.176617822959088e-06,,0.03973032906651497,,0.1104525700211525,,1699.7312815189362,
5033,-0.028579041361808777,,1.8170213706980576e-06,,0.03752296045422554,,0.1093214601278305,,1700.0589470863342,
5034,0.03777142986655235,,6.039956588210771e-06,,0.037406302988529205,,0.10500266402959824,,1700.3866772651672,
5035,-0.017248859629034996,,6.087021120038116e-06,,0.03539634868502617,,0.10479700565338135,,1700.7144927978516,
5036,-0.07341593503952026,,3.503346079014591e-06,,0.0371415875852108,,0.1093214601278305,,1701.0422494411469,
5037,-0.025754259899258614,,1.861445707618259e-05,,0.037322916090488434,,0.10592811554670334,,1701.3697464466095,
5038,0.02680249698460102,,1.4727637562828022e-06,,0.036006078124046326,,0.10510549694299698,,1701.6975104808807,
5039,0.02043692022562027,,5.109403900860343e-06,,0.03491216525435448,,0.10315174609422684,,1702.0248889923096,
5040,0.004756802227348089,,4.520562470133882e-06,,0.03514754772186279,,0.10294609516859055,,1702.3525183200836,
5041,0.0214874055236578,,1.512973085482372e-05,,0.03652983903884888,,0.10592811554670334,,1702.6799130439758,
5042,-0.04018435254693031,,3.0707101927873737e-07,,0.03577781096100807,,0.1048998311161995,,1703.0081942081451,
5043,0.02633954957127571,,9.679835784481838e-06,,0.035319551825523376,,0.1048998311161995,,1703.3359537124634,
5044,-0.01174719538539648,,8.333212463185191e-06,,0.034420669078826904,,0.10510549694299698,,1703.663690328598,
5045,-0.02773411013185978,,1.3745005162490997e-05,,0.03463900834321976,,0.10418003797531128,,1703.991557598114,
5046,0.010798361152410507,,1.2472493153836695e-06,,0.03355906531214714,,0.10438568890094757,,1704.3195495605469,
5047,0.025688275694847107,,4.71189650852466e-06,,0.034313227981328964,,0.10428285598754883,,1704.6470215320587,
5048,0.006657824385911226,,1.131150474975584e-05,,0.03409164771437645,,0.10572246462106705,,1704.9749374389648,
5049,0.027384819462895393,,6.684165896331251e-07,,0.03499719128012657,,0.10551679879426956,,1705.3032705783844,
5050,0.002771437168121338,,1.4217308489605784e-05,,0.034509338438510895,,0.10603094846010208,,1705.6322665214539,
5051,0.011986436322331429,,3.895411737175891e-06,,0.03484790772199631,,0.10520831495523453,,1705.9599394798279,
5052,-0.011014201678335667,,7.579884595543263e-07,,0.03481845185160637,,0.10644225776195526,,1706.2882125377655,
5053,0.038229916244745255,,5.048236744187307e-06,,0.035697318613529205,,0.10685357451438904,,1706.6161499023438,
5054,-0.01908823288977146,,7.952664418553468e-06,,0.035161156207323074,,0.106545090675354,,1706.944453239441,
5055,0.025877324864268303,,6.293039405136369e-06,,0.03488324582576752,,0.10582529008388519,,1707.272691488266,
5056,-0.010483678430318832,,2.3404973035212606e-06,,0.03569052368402481,,0.10849883407354355,,1707.599995136261,
5057,0.012528757564723492,,9.585174893800286e-07,,0.034895990043878555,,0.10479700565338135,,1707.9276082515717,
5058,-0.0070622507482767105,,1.4236267816158943e-05,,0.034901950508356094,,0.10623660683631897,,1708.25537109375,
5059,-0.00128893309738487,,2.8458583756219014e-07,,0.03469179570674896,,0.10510549694299698,,1708.5833847522736,
5060,0.09673839062452316,,2.6391801384306746e-06,,0.03405904769897461,,0.10335740447044373,,1708.9109983444214,
5061,-0.03207763656973839,,9.397897883900441e-06,,0.03260166943073273,,0.10438568890094757,,1709.2391064167023,
5062,0.06432779133319855,,4.970832378603518e-06,,0.03236448019742966,,0.10274042934179306,,1709.567137479782,
5063,-0.02369912527501583,,2.172718950532726e-06,,0.03287461772561073,,0.1028432622551918,,1709.8949222564697,
5064,-0.03365635871887207,,1.0236693924525753e-05,,0.03248582035303116,,0.1019178032875061,,1710.2232444286346,
5065,-0.0036714004818350077,,6.090054284868529e-06,,0.03256378695368767,,0.10428285598754883,,1710.5512301921844,
5066,-0.009035727009177208,,6.1727464526484255e-06,,0.032392315566539764,,0.10335740447044373,,1710.87868142128,
5067,0.002964847022667527,,6.999139259278309e-06,,0.033102475106716156,,0.1048998311161995,,1711.2067155838013,
5068,0.015570244751870632,,9.292849426856264e-06,,0.03306243196129799,,0.10438568890094757,,1711.5350744724274,
5069,-0.005334505811333656,,8.47205228637904e-06,,0.0327339768409729,,0.10294609516859055,,1711.862948179245,
5070,0.02767886035144329,,5.256039912637789e-06,,0.033548519015312195,,0.10346022993326187,,1712.191235780716,
5071,-0.008233410306274891,,6.5364852162019815e-06,,0.03427213430404663,,0.10212346166372299,,1712.5186352729797,
5072,0.03143655136227608,,9.44729799812194e-06,,0.034170687198638916,,0.10222629457712173,,1712.8463232517242,
5073,0.008181312121450901,,1.3190949175623246e-05,,0.03411934897303581,,0.10346198827028275,,1713.1740713119507,
5074,-0.03540273755788803,,1.811960646591615e-05,,0.035332947969436646,,0.10500441491603851,,1713.5017511844635,
5075,0.0362086184322834,,5.296423751133261e-06,,0.03567101061344147,,0.10449027270078659,,1713.8290703296661,
5076,0.01923368126153946,,1.4576010471500922e-05,,0.03440539166331291,,0.10253477841615677,,1714.156822681427,
5077,0.02107127197086811,,1.0519120223762002e-05,,0.035716768354177475,,0.10551679879426956,,1714.4854407310486,
5078,-0.032239411026239395,,3.321238182252273e-06,,0.03473518788814545,,0.10438568890094757,,1714.8129642009735,
5079,0.02336231805384159,,4.9638852033240255e-06,,0.03513646870851517,,0.10644225776195526,,1715.9164655208588,
5080,-0.018265200778841972,,6.120017133071087e-06,,0.03521276265382767,,0.10366588830947876,,1716.2441198825836,
5081,-0.02519856207072735,,5.101886017655488e-06,,0.035630300641059875,,0.10582529008388519,,1716.5721220970154,
5082,-0.0032659827265888453,,9.770176802703645e-06,,0.03548894077539444,,0.10613377392292023,,1716.8996381759644,
5083,0.01821768283843994,,1.6132638847921044e-05,,0.03678852319717407,,0.10551679879426956,,1717.2269883155823,
5084,-0.013664447702467442,,4.482571824837578e-08,,0.03588712960481644,,0.1074705496430397,,1717.5546956062317,
5085,-0.013179149478673935,,9.503031833446585e-06,,0.036972202360630035,,0.10798468440771103,,1717.8827948570251,
5086,0.058900702744722366,,1.0366383321525063e-05,,0.0373491570353508,,0.1039743721485138,,1718.21027135849,
5087,0.0760384202003479,,1.1175456165801734e-05,,0.038279104977846146,,0.10335740447044373,,1718.5380628108978,
5088,0.05657045170664787,,8.804274330032058e-06,,0.0374874547123909,,0.10531114786863327,,1718.8657793998718,
5089,-0.04847788065671921,,1.1622713827819098e-05,,0.03784686699509621,,0.10695640742778778,,1719.1933298110962,
5090,0.016346599906682968,,1.5076218005560804e-05,,0.03764667734503746,,0.1046941727399826,,1719.5209436416626,
5091,0.04480389505624771,,1.0298378583684098e-05,,0.037504732608795166,,0.10294609516859055,,1719.848196029663,
5092,0.016452869400382042,,8.246278412116226e-06,,0.035753216594457626,,0.10500266402959824,,1720.1765117645264,
5093,0.0333205945789814,,2.028235712714377e-06,,0.03407694771885872,,0.10428285598754883,,1720.504142522812,
5094,-0.07438008487224579,,1.4226688108465169e-05,,0.034422386437654495,,0.1039743721485138,,1720.8315513134003,
5095,0.004192905500531197,,1.6903885580177302e-06,,0.03454936668276787,,0.10459134727716446,,1721.1588802337646,
5096,0.08289439976215363,,1.5326279026339762e-05,,0.033836282789707184,,0.10387155413627625,,1721.48637342453,
5097,-0.0010307872435078025,,1.3703171362067224e-06,,0.033916961401700974,,0.10253477841615677,,1721.8143231868744,
5098,-0.01661260426044464,,1.1797275192293455e-06,,0.034666676074266434,,0.10027254372835159,,1722.1417875289917,
5099,0.01572551392018795,,6.596868843189441e-06,,0.03427010029554367,,0.09883294999599457,,1722.4697649478912,
5100,-0.024236172437667847,,2.7878538730874425e-06,,0.03487251698970795,,0.10027254372835159,,1722.7973721027374,
5101,-0.05489605665206909,,1.0366711649112403e-05,,0.03298080340027809,,0.100992351770401,,1723.125336408615,
5102,0.009892825968563557,,2.194416310885572e-06,,0.03295460343360901,,0.100992351770401,,1723.4532086849213,
5103,0.07941508293151855,,3.360366065408016e-07,,0.03277814760804176,,0.10160931944847107,,1723.7811887264252,
5104,0.03045116551220417,,1.0295362926626694e-06,,0.033036570996046066,,0.10037537664175034,,1724.1090931892395,
5105,-0.004033755976706743,,7.867254225857323e-07,,0.03315846621990204,,0.09811490029096603,,1724.4365758895874,
5106,0.02500109188258648,,9.441370821150485e-06,,0.032933205366134644,,0.09873011708259583,,1724.7645404338837,
5107,0.03516366705298424,,1.7890706658363342e-06,,0.03314894437789917,,0.10171215236186981,,1725.0925765037537,
5108,0.049300022423267365,,1.2859511116403155e-05,,0.03354277089238167,,0.09934884309768677,,1725.4200851917267,
5109,-0.0018515753326937556,,2.1043781543994555e-06,,0.03391086310148239,,0.10294609516859055,,1725.747989654541,
5110,-0.0028065512888133526,,4.961063382324937e-07,,0.03430448845028877,,0.100992351770401,,1726.0755298137665,
5111,-0.1010158509016037,,1.2726288787234807e-06,,0.03352687880396843,,0.10037537664175034,,1726.4030086994171,
5112,-0.030188551172614098,,6.705409305141075e-06,,0.03273097425699234,,0.09996581077575684,,1726.730657339096,
5113,0.006686085369437933,,3.581451892387122e-06,,0.032286982983350754,,0.10119975358247757,,1727.0584785938263,
5114,-0.02646009437739849,,1.0321796253265347e-05,,0.03225209563970566,,0.09790924191474915,,1727.386028289795,
5115,0.03659309446811676,,4.970781446900219e-06,,0.03280577436089516,,0.0987318679690361,,1727.7134037017822,
5116,0.01589755341410637,,3.6454712244449183e-06,,0.03343040496110916,,0.09862729907035828,,1728.0409076213837,
5117,-0.004126983694732189,,3.514124955472653e-06,,0.032763898372650146,,0.10017147660255432,,1728.3681509494781,
5118,-0.0046353647485375404,,3.856787770928349e-06,,0.03281069174408913,,0.10017147660255432,,1728.6956000328064,
5119,0.009523523040115833,,8.121878636302426e-06,,0.03240586817264557,,0.0987318679690361,,1729.0229785442352,
5120,0.0059326631017029285,,2.4662642772455e-06,,0.0328269861638546,,0.09996405988931656,,1729.3507845401764,
5121,0.020060788840055466,,1.3352915857467451e-06,,0.03343493491411209,,0.10037712752819061,,1729.6784896850586,
5122,0.030980490148067474,,8.623471330793109e-06,,0.033018842339515686,,0.09893753379583359,,1730.0068457126617,
5123,-0.024101438000798225,,1.2142146488258732e-07,,0.0341368243098259,,0.09739335626363754,,1730.3346180915833,
5124,0.04612649977207184,,1.6955777937255334e-06,,0.035465944558382034,,0.09944991767406464,,1730.662981748581,
5125,0.021052055060863495,,1.392248032061616e-05,,0.03744516149163246,,0.10271099954843521,,1730.9905817508698,
5126,0.013656296767294407,,5.547374257730553e-06,,0.03738483786582947,,0.10106576979160309,,1731.318032026291,
5127,-0.014478113502264023,,3.1734207368572243e-06,,0.03760569915175438,,0.09983182698488235,,1731.6458480358124,
5128,0.009248645044863224,,9.179869266517926e-06,,0.03681406006217003,,0.09983182698488235,,1731.9735324382782,
5129,0.05479443445801735,,3.201619165338343e-06,,0.037839874625205994,,0.10271099954843521,,1732.301664352417,
5130,-0.03250126913189888,,1.0437724085932132e-05,,0.03626863285899162,,0.1019178032875061,,1732.6298739910126,
5131,-0.05061892047524452,,6.847928034403594e-06,,0.036637354642152786,,0.10065444558858871,,1732.9575576782227,
5132,0.032726187258958817,,8.134870768117253e-06,,0.03646541386842728,,0.10065444558858871,,1733.2850575447083,
5133,-0.04378549009561539,,1.8594906578073278e-05,,0.036043573170900345,,0.10027254372835159,,1733.612738609314,
5134,-0.006467764265835285,,7.0016549216234125e-06,,0.03899810463190079,,0.10394494235515594,,1733.940336227417,
5135,0.0072737024165689945,,6.841980280114512e-07,,0.040365070104599,,0.10682415217161179,,1734.267690896988,
5136,0.006326948292553425,,5.628289727610536e-06,,0.041817400604486465,,0.1065632700920105,,1734.5953903198242,
5137,-0.007210025563836098,,4.146595074416837e-06,,0.03755073994398117,,0.10188838839530945,,1734.9231016635895,
5138,-0.009117569774389267,,3.941280738217756e-06,,0.03687693923711777,,0.10106576979160309,,1735.2503771781921,
5139,-0.005717133637517691,,5.4719721447327174e-06,,0.036226145923137665,,0.1000668928027153,,1735.577956199646,
5140,-0.02599947899580002,,9.612713256501593e-06,,0.035751823335886,,0.10037537664175034,,1735.9052727222443,
5141,-0.0240531824529171,,1.3069076885585673e-05,,0.03503808751702309,,0.10037537664175034,,1736.2326192855835,
5142,0.03920065611600876,,1.058227826433722e-05,,0.03345377370715141,,0.09749792516231537,,1736.5602807998657,
5143,-0.013647837564349174,,6.396832759492099e-06,,0.03294987604022026,,0.09955450147390366,,1736.8875637054443,
5144,-0.02014164812862873,,1.1326628523988802e-08,,0.03351762890815735,,0.10099410265684128,,1737.2149648666382,
5145,-0.028190918266773224,,2.0035382419791858e-07,,0.034591685980558395,,0.09831880778074265,,1737.5427358150482,
5146,0.018279051408171654,,1.1251979685766855e-06,,0.03545977547764778,,0.10016972571611404,,1737.8708002567291,
5147,0.012314715422689915,,6.348662736854749e-06,,0.038848649710416794,,0.10253477841615677,,1738.1987400054932,
5148,0.023184141144156456,,1.8424478184897453e-05,,0.03984786197543144,,0.10294609516859055,,1738.5265369415283,
5149,-0.04900365695357323,,1.8395450751995668e-05,,0.0399472713470459,,0.10271099954843521,,1738.8544039726257,
5150,-0.062263768166303635,,1.2500905540946405e-05,,0.04171629250049591,,0.10600154101848602,,1739.1813390254974,
5151,-0.020778682082891464,,1.4736704542883672e-05,,0.03825647383928299,,0.10106576979160309,,1739.5084762573242,
5152,-0.0485815592110157,,5.6969147408381104e-06,,0.03861086070537567,,0.10078669339418411,,1739.836490869522,
5153,-0.05043704807758331,,6.5449808062112425e-06,,0.0380823090672493,,0.10229971259832382,,1740.1644911766052,
5154,0.07147429138422012,,6.7715777731791604e-06,,0.039424143731594086,,0.10188838839530945,,1740.4931297302246,
5155,0.048934705555438995,,2.3358752514468506e-05,,0.04071776941418648,,0.10517888516187668,,1740.8208212852478,
5156,0.00545953493565321,,6.774910616513807e-06,,0.041050590574741364,,0.10532932728528976,,1741.148442029953,
5157,-0.02603190392255783,,1.6060683265095577e-05,,0.03914022445678711,,0.10147705674171448,,1742.248236656189,
5158,0.003902948461472988,,1.3390782442002092e-05,,0.03962349146604538,,0.10353365540504456,,1742.5761818885803,
5159,-0.045527275651693344,,1.3461039088724647e-05,,0.03919271007180214,,0.10106576979160309,,1742.9033706188202,
5160,-0.06429263204336166,,9.387214049638715e-06,,0.03848699852824211,,0.09983182698488235,,1743.2309293746948,
5161,0.010252926498651505,,3.64424465715274e-07,,0.03785867616534233,,0.10065444558858871,,1743.5584847927094,
5162,-0.022542381659150124,,5.004581453249557e-06,,0.03782336413860321,,0.1008048802614212,,1743.8865640163422,
5163,-0.0072637698613107204,,4.326760972617194e-06,,0.0358775295317173,,0.09942050278186798,,1744.2144405841827,
5164,-0.027568334713578224,,1.7999323972617276e-05,,0.03570220619440079,,0.09976015985012054,,1744.5427658557892,
5165,0.03739207983016968,,1.820467514335178e-05,,0.03599679097533226,,0.09833699464797974,,1744.8707978725433,
5166,0.007743391674011946,,9.811292329686694e-06,,0.03682122752070427,,0.10037712752819061,,1745.1989476680756,
5167,0.00554902758449316,,9.902203146339161e-07,,0.03705890104174614,,0.0991596132516861,,1745.5267724990845,
5168,0.025246944278478622,,1.5516518033109605e-05,,0.038157008588314056,,0.0991596132516861,,1745.8545291423798,
5169,-0.03077991120517254,,4.520853508438449e-06,,0.035846877843141556,,0.10099410265684128,,1746.1829204559326,
5170,0.09430268406867981,,6.008975105942227e-06,,0.03694077581167221,,0.09833699464797974,,1746.5106728076935,
5171,-0.02669910155236721,,1.676266833783302e-06,,0.035793330520391464,,0.0987318679690361,,1746.838824748993,
5172,0.028284382075071335,,7.968224053911399e-07,,0.03542613983154297,,0.09893753379583359,,1747.1667029857635,
5173,0.055429790169000626,,1.5306508430512622e-05,,0.0355704203248024,,0.10037712752819061,,1747.4941325187683,
5174,-0.09370961040258408,,7.3616329245851375e-06,,0.03718535974621773,,0.09996581077575684,,1747.8218159675598,
5175,-0.04080830514431,,9.476202649238985e-06,,0.03812350332736969,,0.09983182698488235,,1748.1492280960083,
5176,0.03530003875494003,,6.222441015779623e-07,,0.03960210084915161,,0.10203882306814194,,1748.477382183075,
5177,0.021207548677921295,,5.517795216292143e-06,,0.03940150514245033,,0.10271099954843521,,1748.8047747612,
5178,0.029032845050096512,,2.2668750716547947e-06,,0.03859686478972435,,0.10271099954843521,,1749.1324970722198,
5179,-0.0015756440116092563,,4.309727046347689e-07,,0.03893878310918808,,0.10106576979160309,,1749.4598746299744,
5180,-0.03369452804327011,,9.755288374435622e-06,,0.04018006846308708,,0.10271099954843521,,1749.7876250743866,
5181,0.040812715888023376,,3.2225627819570946e-06,,0.040864527225494385,,0.10245011746883392,,1750.1156690120697,
5182,-0.02923896722495556,,1.18665393529227e-05,,0.043301790952682495,,0.10409538447856903,,1750.4437682628632,
5183,0.01105550117790699,,4.050113147968659e-06,,0.04483525827527046,,0.1065632700920105,,1750.7714128494263,
5184,-0.01628170907497406,,7.631499101989903e-06,,0.04674667865037918,,0.1065632700920105,,1751.09969997406,
5185,-0.034800730645656586,,4.157039711571997e-06,,0.043764788657426834,,0.10435627400875092,,1751.4266698360443,
5186,0.007738105952739716,,1.1262425687164068e-05,,0.03887804225087166,,0.10065444558858871,,1751.7544820308685,
5187,-0.012472767382860184,,6.0652519096038304e-06,,0.03776511177420616,,0.09792567044496536,,1752.0824735164642,
5188,-0.009153378196060658,,1.96103940197645e-07,,0.03769930079579353,,0.0971030592918396,,1752.4098579883575,
5189,0.0035590289626270533,,1.5456165556315682e-06,,0.03709786757826805,,0.09893753379583359,,1752.7376329898834,
5190,-0.07680654525756836,,5.537598553928547e-06,,0.03636649623513222,,0.09811490029096603,,1753.066350221634,
5191,0.0013611211907118559,,4.8077417886815965e-06,,0.03645840287208557,,0.1005827859044075,,1753.3941869735718,
5192,0.01788952574133873,,1.91674394045549e-06,,0.03640146926045418,,0.09811490029096603,,1753.7219145298004,
5193,0.011422076262533665,,1.2939688076585298e-06,,0.03573562577366829,,0.09749792516231537,,1754.0492913722992,
5194,0.0061795637011528015,,1.3600151760329027e-05,,0.035256799310445786,,0.09770359098911285,,1754.3770353794098,
5195,-0.08043316006660461,,8.310974408232141e-06,,0.03390851616859436,,0.10037712752819061,,1754.7051887512207,
5196,0.02346057817339897,,1.3662211131304502e-05,,0.03373285010457039,,0.10099410265684128,,1755.032372713089,
5197,0.0338757261633873,,8.242146577686071e-06,,0.03318147733807564,,0.10305066406726837,,1755.3600873947144,
5198,-0.05542059615254402,,1.0390195711806882e-05,,0.03289278224110603,,0.10490158200263977,,1755.6878199577332,
5199,0.011261212639510632,,3.9766141526342835e-06,,0.03327507898211479,,0.10356481373310089,,1756.0156211853027,
5200,-0.006375513970851898,,1.3223667338024825e-05,,0.0327545590698719,,0.10366763919591904,,1756.3434669971466,
5201,0.03425923362374306,,2.2089143385528587e-06,,0.0329105444252491,,0.1005827859044075,,1756.6710107326508,
5202,0.028193214908242226,,3.815707259491319e-06,,0.03290531039237976,,0.10181672126054764,,1756.9990935325623,
5203,0.076070137321949,,3.475944822639576e-06,,0.03268228471279144,,0.10377047210931778,,1757.3262424468994,
5204,-0.07230523228645325,,4.641770374291809e-06,,0.03282076120376587,,0.10325632989406586,,1757.6544659137726,
5205,0.015022184699773788,,1.3253740007712622e-06,,0.033051736652851105,,0.10366763919591904,,1757.9821395874023,
5206,0.07924952358007431,,1.0426682592878933e-06,,0.03423275798559189,,0.10449027270078659,,1758.3098957538605,
5207,-0.03616837039589882,,6.345775886984484e-07,,0.034488048404455185,,0.10078844428062439,,1758.6376776695251,
5208,-0.023286908864974976,,1.0201027180301026e-05,,0.03438872471451759,,0.10346198827028275,,1758.9656872749329,
5209,0.011020072735846043,,6.328254585241666e-06,,0.0345318540930748,,0.10212521255016327,,1759.2929229736328,
5210,-0.0258604995906353,,1.8702311308516073e-06,,0.033745791763067245,,0.10263936221599579,,1759.621755361557,
5211,0.006897583603858948,,8.429516640262591e-08,,0.03355241194367409,,0.10366763919591904,,1759.9490180015564,
5212,-0.008336609229445457,,5.516324108612025e-06,,0.03321804851293564,,0.1042846068739891,,1760.2767479419708,
5213,-0.044300470501184464,,1.158474879048299e-05,,0.03336502984166145,,0.10284501314163208,,1760.6043605804443,
5214,0.04906850680708885,,1.6680918633937836e-05,,0.03460332006216049,,0.10140541940927505,,1760.9318182468414,
5215,0.02289714850485325,,6.542939559039951e-07,,0.03484664857387543,,0.10017147660255432,,1761.25950217247,
5216,0.043724220246076584,,1.3061064237263054e-05,,0.03449634835124016,,0.10119975358247757,,1761.5878989696503,
5217,-0.03199853003025055,,5.539074209082173e-06,,0.033998336642980576,,0.10181672126054764,,1761.9161372184753,
5218,-0.0288151353597641,,5.2822319958067965e-06,,0.03389329835772514,,0.10161107033491135,,1762.2430436611176,
5219,0.024714641273021698,,3.1209731332637602e-06,,0.03518714755773544,,0.10191955417394638,,1762.5706994533539,
5220,0.03791498765349388,,3.589752168409177e-06,,0.03512835502624512,,0.10140541940927505,,1762.898861169815,
5221,0.06216789036989212,,8.679814527567942e-06,,0.03693084046244621,,0.1039743721485138,,1763.226998090744,
5222,-0.07078006863594055,,7.232683401525719e-06,,0.036424070596694946,,0.10140541940927505,,1763.5546329021454,
5223,0.005920657888054848,,5.885337941435864e-06,,0.036408063024282455,,0.10335740447044373,,1763.8820986747742,
5224,-0.02156594768166542,,1.092241200240096e-05,,0.03714030236005783,,0.10520831495523453,,1764.2096359729767,
5225,0.019896097481250763,,8.855301530275028e-06,,0.03749696537852287,,0.10366588830947876,,1764.5371751785278,
5226,-0.015077016316354275,,1.0787150131363887e-05,,0.0361846499145031,,0.10099410265684128,,1764.8648064136505,
5227,0.012139365077018738,,7.189580173871946e-06,,0.03517017513513565,,0.10017147660255432,,1765.1929535865784,
5228,-0.017452644184231758,,1.0289165402355138e-05,,0.03583265841007233,,0.10305066406726837,,1765.520441532135,
5229,-0.014378564432263374,,6.5108793023682665e-06,,0.0354081355035305,,0.09996581077575684,,1765.8485445976257,
5230,0.01566670648753643,,7.48486343127297e-07,,0.03486049920320511,,0.10078844428062439,,1766.1765711307526,
5231,-0.052735380828380585,,1.3780293556919787e-05,,0.035023294389247894,,0.10181672126054764,,1766.5039989948273,
5232,0.031237304210662842,,1.881239199974516e-06,,0.03526066243648529,,0.10284501314163208,,1766.831874847412,
5233,0.060003336519002914,,8.910596989153419e-06,,0.035262588411569595,,0.10284501314163208,,1767.1599125862122,
5234,0.005238530691713095,,4.2263128108288583e-08,,0.034527912735939026,,0.10161107033491135,,1767.4873931407928,
5235,-0.0025236934889107943,,5.267010237730574e-06,,0.0342736653983593,,0.10078844428062439,,1768.5832459926605,
5236,0.013557614758610725,,5.1245388021925464e-06,,0.03438467159867287,,0.10305066406726837,,1768.9116718769073,
5237,0.05154368653893471,,3.309943167550955e-06,,0.033944271504879,,0.10140541940927505,,1769.2392427921295,
5238,0.0045967111364007,,2.0181638319627382e-05,,0.03379053995013237,,0.10130258649587631,,1769.5668642520905,
5239,0.023249663412570953,,1.1459688721515704e-05,,0.033586446195840836,,0.10161107033491135,,1769.8946299552917,
5240,0.007426820695400238,,5.7184952311217785e-06,,0.033744778484106064,,0.10387330502271652,,1770.222820520401,
5241,0.003944160882383585,,5.904063982598018e-06,,0.03383702412247658,,0.10531289875507355,,1770.5499756336212,
5242,0.049309976398944855,,8.391672963625751e-06,,0.03381463885307312,,0.10407895594835281,,1770.8779006004333,
5243,0.018967943266034126,,5.020486241846811e-06,,0.034188102930784225,,0.10305066406726837,,1771.205377817154,
5244,0.06462698429822922,,6.7586165641841944e-06,,0.034599605947732925,,0.10140541940927505,,1771.5333964824677,
5245,0.02582465671002865,,6.976482382015092e-06,,0.0337163582444191,,0.10202238708734512,,1771.8606255054474,
5246,0.019207924604415894,,2.340708761039423e-06,,0.033971235156059265,,0.10037712752819061,,1772.1884226799011,
5247,0.011263261549174786,,7.944353455968667e-06,,0.034569721668958664,,0.1005827859044075,,1772.5158340930939,
5248,-0.02980153262615204,,5.09353696998005e-07,,0.03500666469335556,,0.10078844428062439,,1772.8434963226318,
5249,0.020465513691306114,,8.5176370703266e-06,,0.03561960533261299,,0.09976015985012054,,1773.1712126731873,
5250,0.01965772546827793,,7.636427881152485e-07,,0.035771775990724564,,0.10017147660255432,,1773.4994871616364,
5251,0.015722107142210007,,2.529056246203254e-06,,0.03484848886728287,,0.09934884309768677,,1773.8271098136902,
5252,-0.03569275885820389,,2.8979968647036003e-06,,0.03485694155097008,,0.10119975358247757,,1774.1558635234833,
5253,0.05801374465227127,,1.0167410437134095e-05,,0.03542663902044296,,0.0987318679690361,,1774.4836099147797,
5254,-0.019862918183207512,,2.5041333628905704e-06,,0.03599190339446068,,0.09811490029096603,,1774.811529159546,
5255,0.009230862371623516,,1.5566267393296584e-05,,0.036354128271341324,,0.09852621704339981,,1775.1393122673035,
5256,-0.0038876717444509268,,1.288777912122896e-05,,0.0369844026863575,,0.09893753379583359,,1775.466965675354,
5257,0.010270299389958382,,1.7648731045483146e-06,,0.037747710943222046,,0.09859788417816162,,1775.7950630187988,
5258,0.004209546837955713,,2.3790105387888616e-06,,0.03748149797320366,,0.09751434624195099,,1776.1230187416077,
5259,0.005575775168836117,,3.7665909076167736e-06,,0.0378618948161602,,0.09957093745470047,,1776.4511651992798,
5260,-0.07812277972698212,,9.871374459180515e-06,,0.037662047892808914,,0.09790924191474915,,1776.779014825821,
5261,-0.043179918080568314,,1.0227374332316685e-05,,0.03804197907447815,,0.10065444558858871,,1777.1068403720856,
5262,0.046242788434028625,,3.273150468885433e-06,,0.037606336176395416,,0.09942050278186798,,1777.434728384018,
5263,0.02134024165570736,,3.7824704577360535e-06,,0.038056280463933945,,0.0991596132516861,,1777.7625842094421,
5264,-0.005140884313732386,,4.598824034474092e-06,,0.03712000697851181,,0.10017147660255432,,1778.0902705192566,
5265,0.024855837225914,,6.050913270883029e-06,,0.0378483384847641,,0.09942050278186798,,1778.4174704551697,
5266,-0.020164277404546738,,1.0041354471468367e-05,,0.03758576139807701,,0.09900917112827301,,1778.7449326515198,
5267,0.038943491876125336,,3.460385187281645e-06,,0.037831950932741165,,0.09859788417816162,,1779.0726165771484,
5268,0.01499192789196968,,1.3099072930344846e-05,,0.03688504546880722,,0.09900917112827301,,1779.400265455246,
5269,0.034606270492076874,,2.1734984329668805e-05,,0.03506995365023613,,0.10191955417394638,,1779.7281448841095,
5270,0.015396222472190857,,6.388437213900033e-06,,0.03579217940568924,,0.10161107033491135,,1780.0558886528015,
5271,0.03553793206810951,,4.922404059470864e-06,,0.03473132103681564,,0.10078844428062439,,1780.3843553066254,
5272,0.030900761485099792,,2.502992174413521e-06,,0.035644955933094025,,0.10181672126054764,,1780.7124116420746,
5273,0.013318333774805069,,1.0908660442510154e-05,,0.0353306420147419,,0.10068561136722565,,1781.040522813797,
5274,0.0074814697727561,,5.672864972439129e-06,,0.034544892609119415,,0.10449027270078659,,1781.3679082393646,
5275,0.05494409427046776,,7.866994565119967e-06,,0.03574037551879883,,0.09955450147390366,,1781.695628643036,
5276,-0.057426538318395615,,4.9285422392131295e-06,,0.036646727472543716,,0.1005827859044075,,1782.0234968662262,
5277,-0.02958059310913086,,4.254117357049836e-06,,0.03640959411859512,,0.10181672126054764,,1782.3512454032898,
5278,-0.003034189809113741,,8.281510417873506e-06,,0.03574810177087784,,0.10140541940927505,,1782.6790313720703,
5279,-0.0012649798300117254,,4.069984697707696e-06,,0.035209059715270996,,0.10047996044158936,,1783.0064487457275,
5280,0.016030222177505493,,8.854031875671353e-06,,0.035445164889097214,,0.10119975358247757,,1783.334575176239,
5281,0.02280230075120926,,7.500460924347863e-06,,0.03555285930633545,,0.10305066406726837,,1783.662225484848,
5282,-0.007438079919666052,,2.1225348973530345e-05,,0.03592849522829056,,0.10202238708734512,,1783.9899411201477,
5283,-0.03875911608338356,,4.060339506395394e-06,,0.037022922188043594,,0.10119975358247757,,1784.3173191547394,
5284,0.029018310829997063,,6.049424882803578e-06,,0.03619595244526863,,0.10479875653982162,,1784.6449522972107,
5285,0.05400560423731804,,1.2285570846870542e-05,,0.03551405668258667,,0.10510724782943726,,1784.973470211029,
5286,-0.0021626113448292017,,4.329721377871465e-06,,0.03659963235259056,,0.10305066406726837,,1785.3005211353302,
5287,-0.007961043156683445,,6.611840035475325e-06,,0.037831567227840424,,0.10202063620090485,,1785.628352880478,
5288,0.00048410892486572266,,7.488112260034541e-06,,0.0376446358859539,,0.10140541940927505,,1785.9563298225403,
5289,-0.021654903888702393,,4.401979083468177e-07,,0.03646353632211685,,0.1024336963891983,,1786.2841670513153,
5290,-0.001713478472083807,,1.2071879609720781e-05,,0.037047792226076126,,0.10212346166372299,,1786.6127362251282,
5291,-0.03313035890460014,,8.315053491969593e-06,,0.03805837035179138,,0.10263761132955551,,1786.9401099681854,
5292,0.03867509588599205,,2.607238457130734e-06,,0.037089020013809204,,0.10212346166372299,,1787.2682275772095,
5293,-0.025533389300107956,,1.585740506016009e-06,,0.03615662828087807,,0.10140366852283478,,1787.5956404209137,
5294,-0.034328021109104156,,1.2181659258203581e-05,,0.0366082526743412,,0.10181497037410736,,1787.9230592250824,
5295,-0.021228056401014328,,1.3096629345454858e-06,,0.035659801214933395,,0.09944991767406464,,1788.2506935596466,
5296,-0.07330243289470673,,3.0637024792667944e-06,,0.034151896834373474,,0.10078844428062439,,1788.578383922577,
5297,-0.0168132446706295,,2.5262863800890045e-06,,0.03501220792531967,,0.09996581077575684,,1788.9057245254517,
5298,-0.08945022523403168,,6.132651833468117e-06,,0.03530663996934891,,0.103359155356884,,1789.233605146408,
5299,-0.03444153815507889,,2.424256535960012e-06,,0.03501743823289871,,0.10407895594835281,,1789.5614080429077,
5300,0.07928447425365448,,7.620355972903781e-06,,0.036295656114816666,,0.103359155356884,,1789.8889458179474,
5301,0.04168529063463211,,4.270334102329798e-06,,0.03621267154812813,,0.10387330502271652,,1790.2167801856995,
5302,0.018867583945393562,,1.2098960723960772e-05,,0.036373332142829895,,0.10366763919591904,,1790.5442876815796,
5303,0.05217375233769417,,2.534970462875208e-06,,0.0357152596116066,,0.10325632989406586,,1790.8725457191467,
5304,-0.0535842590034008,,7.0949827204458416e-06,,0.036035630851984024,,0.10284501314163208,,1791.1999938488007,
5305,-0.008306870236992836,,2.9535747216868913e-06,,0.036417245864868164,,0.1024336963891983,,1791.5271182060242,
5306,0.011764961294829845,,8.820585208013654e-06,,0.036262396723032,,0.103359155356884,,1791.854653596878,
5307,-0.0009098529699258506,,2.9896489195380127e-06,,0.03591635450720787,,0.10017147660255432,,1792.1826169490814,
5308,0.02700553834438324,,6.764450517948717e-06,,0.03666863590478897,,0.10099410265684128,,1792.5106174945831,
5309,-0.061956245452165604,,3.3040271318895975e-06,,0.036848463118076324,,0.10161107033491135,,1792.8383135795593,
5310,0.0014342480571940541,,1.2149013855378143e-05,,0.03630544990301132,,0.10222804546356201,,1793.1665380001068,
5311,-0.03780961409211159,,2.9305763291631592e-06,,0.03603189438581467,,0.10181672126054764,,1793.4940810203552,
5312,0.02581310272216797,,1.3406240213953424e-05,,0.03635641187429428,,0.10099410265684128,,1793.822161912918,
5313,-0.04935102537274361,,8.989985076368612e-07,,0.03661705181002617,,0.10119975358247757,,1794.919712305069,
5314,0.02747168391942978,,1.594441528141033e-05,,0.035421308130025864,,0.10140541940927505,,1795.2472729682922,
5315,-0.0022693586070090532,,5.557298209168948e-06,,0.035557765513658524,,0.10017147660255432,,1795.575332403183,
5316,0.007203173357993364,,1.0413045856694225e-06,,0.03590721637010574,,0.10017147660255432,,1795.90274310112,
5317,-0.03178500756621361,,1.160705869551748e-05,,0.036638446152210236,,0.09811490029096603,,1796.2308847904205,
5318,0.051574308425188065,,9.969592156267026e-07,,0.03688843175768852,,0.09831880778074265,,1796.5589218139648,
5319,-0.0029164075385779142,,3.816788648691727e-06,,0.03706430643796921,,0.09852621704339981,,1796.8865206241608,
5320,0.02378220483660698,,7.104030714799592e-07,,0.03672470524907112,,0.10068561136722565,,1797.214388370514,
5321,0.04982629790902138,,4.001693469035672e-06,,0.03598393499851227,,0.10089126974344254,,1797.5415580272675,
5322,-0.00809959415346384,,2.596819683731155e-07,,0.035925112664699554,,0.10068561136722565,,1797.8691492080688,
5323,0.01148071140050888,,2.2680789868445572e-07,,0.03539413958787918,,0.10140541940927505,,1798.1966035366058,
5324,-0.01665865071117878,,1.3685483281733468e-05,,0.035468801856040955,,0.10161107033491135,,1798.523689031601,
5325,0.010156990960240364,,5.061416686658049e-06,,0.03555192053318024,,0.10191955417394638,,1798.8515028953552,
5326,0.02288518100976944,,8.881283065420575e-06,,0.03670407831668854,,0.1005827859044075,,1799.1792595386505,
5327,0.03247462585568428,,2.3225820768857375e-06,,0.03641173988580704,,0.10047996044158936,,1799.5067281723022,
5328,0.058032650500535965,,1.821975274651777e-05,,0.03666745498776436,,0.10140541940927505,,1799.8341982364655,
5329,0.005947458557784557,,7.274556992342696e-06,,0.036583829671144485,,0.09976015985012054,,1800.1625938415527,
5330,-0.04475841298699379,,8.121592145471368e-06,,0.03669346868991852,,0.09749792516231537,,1800.491082906723,
5331,-0.03390109911561012,,1.012492248264607e-05,,0.036662403494119644,,0.09934884309768677,,1800.8188707828522,
5332,-0.01914178766310215,,1.0477178875589743e-05,,0.037424687296152115,,0.10171390324831009,,1801.1461772918701,
5333,0.07551165670156479,,9.844425221672282e-06,,0.036931637674570084,,0.10017147660255432,,1801.4747853279114,
5334,-0.004757269285619259,,7.0363653321692254e-06,,0.0368485301733017,,0.1015082374215126,,1801.8037459850311,
5335,-0.0012794517679139972,,2.4094681521091843e-06,,0.036803100258111954,,0.10449027270078659,,1802.131686925888,
5336,-0.012946619652211666,,3.169724550389219e-06,,0.03709237650036812,,0.10212521255016327,,1802.4593777656555,
5337,0.0470968559384346,,3.846932031592587e-06,,0.03665071725845337,,0.10078844428062439,,1802.7870581150055,
5338,-0.0035143564455211163,,7.9545279731974e-06,,0.03763161972165108,,0.09811490029096603,,1803.1149833202362,
5339,-0.04499180242419243,,1.2381132364680525e-05,,0.03892924636602402,,0.0991414338350296,,1803.4426009654999,
5340,0.05135444924235344,,2.0039310584252235e-06,,0.03769714757800102,,0.09976015985012054,,1803.7709476947784,
5341,-0.053997576236724854,,3.862608991767047e-06,,0.03913335129618645,,0.09770359098911285,,1804.0988550186157,
5342,0.027953090146183968,,1.5983445109668537e-06,,0.039044301956892014,,0.09749792516231537,,1804.426563501358,
5343,-0.031112024560570717,,2.8043100428476464e-06,,0.03798333927989006,,0.0987318679690361,,1804.7543017864227,
5344,0.03055565245449543,,1.4405697584152222e-05,,0.037232689559459686,,0.0987318679690361,,1805.0813646316528,
5345,0.012012721039354801,,3.1618355933460407e-06,,0.038332536816596985,,0.0987318679690361,,1805.4085474014282,
5346,0.021359000355005264,,5.584623977483716e-06,,0.0375467874109745,,0.1005827859044075,,1805.7360780239105,
5347,-0.03911818936467171,,2.3842928840167588e-06,,0.03746260330080986,,0.10006864368915558,,1806.063414812088,
5348,0.025285856798291206,,8.010637202460202e-07,,0.03766632452607155,,0.10099410265684128,,1806.3909327983856,
5349,-0.010697581805288792,,2.9891050417063525e-06,,0.0377003476023674,,0.10222804546356201,,1806.7181146144867,
5350,0.03702322393655777,,6.659569862677017e-06,,0.03776322677731514,,0.1024336963891983,,1807.0458555221558,
5351,0.015348179265856743,,9.028153726831079e-06,,0.03720986843109131,,0.10140541940927505,,1807.3738157749176,
5352,0.062273621559143066,,1.5159203030634671e-06,,0.03856421634554863,,0.10274218022823334,,1807.7014853954315,
5353,0.041388146579265594,,1.0239649782306515e-05,,0.03756440803408623,,0.10366763919591904,,1808.0294063091278,
5354,0.010441417805850506,,5.211457391851582e-06,,0.03814971446990967,,0.103359155356884,,1808.3567090034485,
5355,-0.017344899475574493,,3.420892198846559e-06,,0.038231585174798965,,0.10263936221599579,,1808.6841387748718,
5356,-0.0589807964861393,,7.184522473835386e-06,,0.03782903403043747,,0.10490158200263977,,1809.0120327472687,
5357,0.0344417579472065,,5.581835011980729e-07,,0.03721185401082039,,0.10366763919591904,,1809.3393731117249,
5358,0.008214911445975304,,5.72326189285377e-06,,0.03738846629858017,,0.1042846068739891,,1809.6670746803284,
5359,-0.02584766410291195,,1.3176734682929236e-05,,0.037494953721761703,,0.10469592362642288,,1809.9947800636292,
5360,-0.0007733809761703014,,1.7989447087529697e-06,,0.037215329706668854,,0.10366763919591904,,1810.322821855545,
5361,0.034843675792217255,,9.898582902678754e-06,,0.03713354840874672,,0.10346198827028275,,1810.6502349376678,
5362,0.03266636282205582,,3.350912720634369e-06,,0.037647049874067307,,0.10181672126054764,,1810.9779787063599,
5363,-0.05194798856973648,,3.5813839076581644e-06,,0.03729560598731041,,0.10253652930259705,,1811.3059396743774,
5364,0.020869994536042213,,5.0358730732114054e-06,,0.037428393959999084,,0.10263936221599579,,1811.6341660022736,
5365,-0.021782007068395615,,3.0660146421723766e-06,,0.03786562755703926,,0.10078844428062439,,1811.9618337154388,
5366,-0.018195854499936104,,5.31660305114201e-07,,0.03807196021080017,,0.10058103501796722,,1812.290461063385,
5367,0.018413111567497253,,8.949115908762906e-06,,0.03869195654988289,,0.10017147660255432,,1812.6187314987183,
5368,-0.01816372759640217,,1.2763535778503865e-05,,0.038644060492515564,,0.10078844428062439,,1812.9468324184418,
5369,0.06491076946258545,,1.7690775848677731e-06,,0.038776982575654984,,0.1005827859044075,,1813.2741663455963,
5370,-0.051782216876745224,,1.8039153246718342e-06,,0.03918128088116646,,0.10140541940927505,,1813.6018815040588,
5371,0.011223619803786278,,5.763837634731317e-06,,0.03873720020055771,,0.10037712752819061,,1813.9295508861542,
5372,0.029647542163729668,,2.1889532035856973e-06,,0.03918378800153732,,0.09996581077575684,,1814.2567801475525,
5373,-0.09123397618532181,,7.021064448053949e-06,,0.0380905419588089,,0.10078844428062439,,1814.584438085556,
5374,-0.016671592369675636,,1.2389022231218405e-05,,0.037124376744031906,,0.10263936221599579,,1814.9122822284698,
5375,-0.0583767294883728,,1.2253429986230913e-06,,0.03748396039009094,,0.10263936221599579,,1815.239842414856,
5376,-0.09633442014455795,,5.495011464518029e-06,,0.037339430302381516,,0.10356481373310089,,1815.5676219463348,
5377,0.08299139142036438,,1.6234776012424845e-06,,0.036810778081417084,,0.10449027270078659,,1815.8953127861023,
5378,0.028114523738622665,,3.249430847063195e-06,,0.03664818033576012,,0.1061355248093605,,1816.22349858284,
5379,-0.0041599939577281475,,6.176577699079644e-06,,0.03656642511487007,,0.10531289875507355,,1816.5510139465332,
5380,-0.050045762211084366,,8.461256584268995e-06,,0.036104749888181686,,0.1052100658416748,,1816.8788373470306,
5381,0.0029468582943081856,,7.384592663584044e-06,,0.036190904676914215,,0.10438743978738785,,1817.2065651416779,
5382,-0.013956891372799873,,8.364778295799624e-06,,0.037709977477788925,,0.11065998673439026,,1817.5344445705414,
5383,0.017175918444991112,,5.247778517514234e-06,,0.03776342794299126,,0.10870624333620071,,1817.861810684204,
5384,0.0024504505563527346,,9.907682851917343e-07,,0.037506889551877975,,0.1061355248093605,,1818.189526796341,
5385,0.012172248214483261,,5.109439371153712e-06,,0.036964051425457,,0.10716380923986435,,1818.5169551372528,
5386,0.046787574887275696,,6.056133315723855e-06,,0.037199292331933975,,0.10757512599229813,,1818.8449804782867,
5387,0.026436928659677505,,1.8782834558805916e-06,,0.036870524287223816,,0.10623835772275925,,1819.1723983287811,
5388,-0.007337064482271671,,1.9784081814577803e-05,,0.03721921518445015,,0.10664967447519302,,1819.5001690387726,
5389,-0.005697264336049557,,8.376373017426886e-08,,0.037594154477119446,,0.10757512599229813,,1819.8281061649323,
5390,-0.050220031291246414,,2.182075832024566e-06,,0.03751881793141365,,0.10695815831422806,,1820.1560318470001,
5391,0.011774446815252304,,1.366562628390966e-06,,0.03815186768770218,,0.10829491913318634,,1821.2565772533417,
5392,0.03273208811879158,,1.4219510376278777e-05,,0.03742316737771034,,0.1070609837770462,,1821.5844421386719,
5393,0.00158807507250458,,6.915931294315669e-07,,0.03855455666780472,,0.10736946761608124,,1821.9120650291443,
5394,0.016557330265641212,,6.5691465351847e-06,,0.03858998045325279,,0.11107129603624344,,1822.2399475574493,
5395,0.015502257272601128,,1.6610600823696586e-06,,0.037485670298337936,,0.10963169485330582,,1822.5675065517426,
5396,-0.07735747843980789,,6.01054625803954e-06,,0.037195269018411636,,0.11035150289535522,,1822.8953461647034,
5397,0.0003376054810360074,,2.4708413093321724e-06,,0.037459127604961395,,0.11168826371431351,,1823.2231304645538,
5398,0.09087549149990082,,1.5347917724284343e-05,,0.03835058957338333,,0.11045432090759277,,1823.5513203144073,
5399,-0.04105483740568161,,8.691979928698856e-06,,0.037500787526369095,,0.11209958046674728,,1823.8794116973877,
5400,0.03142472356557846,,8.544892807549331e-06,,0.03725504130125046,,0.11127695441246033,,1824.2078430652618,
5401,0.007305637467652559,,2.7757309908338357e-06,,0.03740886598825455,,0.10788361728191376,,1824.5353927612305,
5402,-0.002326765563338995,,2.402788823019364e-06,,0.037204887717962265,,0.1070609837770462,,1824.8640077114105,
5403,-0.014124851673841476,,3.0590174446842866e-06,,0.03816257789731026,,0.10664967447519302,,1825.191772699356,
5404,-0.006650223396718502,,1.3447843230096623e-05,,0.03945012763142586,,0.1052100658416748,,1825.5197145938873,
5405,-0.01932242326438427,,8.534841072105337e-06,,0.039880335330963135,,0.10490158200263977,,1825.8477971553802,
5406,-0.07860571891069412,,5.354576842364622e-06,,0.0382964201271534,,0.1070609837770462,,1826.1754546165466,
5407,-0.014928869903087616,,5.144538590684533e-06,,0.03791223466396332,,0.1070609837770462,,1826.5029599666595,
5408,-0.01962163858115673,,5.57824432689813e-06,,0.037316884845495224,,0.10839775204658508,,1826.8311522006989,
5409,0.01902584917843342,,1.3457553222906427e-06,,0.037863872945308685,,0.10654684156179428,,1827.1586072444916,
5410,0.06900849938392639,,1.3146200217306614e-07,,0.03773538023233414,,0.10922037810087204,,1827.4869499206543,
5411,-0.03181394562125206,,2.0235202100593597e-06,,0.03686806932091713,,0.11076280474662781,,1827.8147552013397,
5412,-0.009426872245967388,,7.12618202669546e-06,,0.03652632236480713,,0.1098373532295227,,1828.1425552368164,
5413,-0.04355480521917343,,2.2690962850901997e-06,,0.03597431257367134,,0.11096847057342529,,1828.4704213142395,
5414,0.02098933607339859,,1.2254835382918827e-05,,0.03718983381986618,,0.10911756008863449,,1828.7987821102142,
5415,-0.0044009448029100895,,6.247146302484907e-06,,0.03783179074525833,,0.10788361728191376,,1829.1263177394867,
5416,0.005987038370221853,,4.0115045862876286e-07,,0.03880038857460022,,0.10592986643314362,,1829.4543895721436,
5417,0.03895040228962898,,7.21840751793934e-06,,0.03723079711198807,,0.10767795145511627,,1829.7819590568542,
5418,0.002434277441352606,,1.1158955430801143e-06,,0.036886781454086304,,0.10963169485330582,,1830.109675168991,
5419,0.020250553265213966,,3.6668127449956955e-06,,0.03665236011147499,,0.10644400864839554,,1830.43714261055,
5420,-0.04737688601016998,,8.880437235347927e-06,,0.037569474428892136,,0.10634118318557739,,1830.7651064395905,
5421,0.009287319146096706,,8.190647349692881e-06,,0.037178706377744675,,0.1070609837770462,,1831.0925817489624,
5422,-0.0433228425681591,,2.5262734197895043e-05,,0.037612445652484894,,0.10479875653982162,,1831.4203400611877,
5423,0.06580856442451477,,3.1852277970756404e-06,,0.03721282631158829,,0.10623835772275925,,1831.7476975917816,
5424,0.056919164955616,,4.342260808698484e-07,,0.036748241633176804,,0.10788361728191376,,1832.075926065445,
5425,0.034571707248687744,,1.1477752650534967e-06,,0.03693259134888649,,0.10736946761608124,,1832.4036302566528,
5426,-0.013859613798558712,,5.145061095390702e-06,,0.03669356182217598,,0.1052100658416748,,1832.7313072681427,
5427,0.019494034349918365,,1.2786621539362386e-07,,0.03737923130393028,,0.1042846068739891,,1833.0594992637634,
5428,-0.018421154469251633,,7.453500074916519e-06,,0.037391070276498795,,0.10315349698066711,,1833.3871903419495,
5429,0.013041140511631966,,5.2423993111005984e-06,,0.03680747374892235,,0.10037712752819061,,1833.714929819107,
5430,0.013231812044978142,,1.2259333743713796e-05,,0.035923171788454056,,0.10305066406726837,,1834.0429368019104,
5431,-0.008600132539868355,,9.135921573033556e-06,,0.035504914820194244,,0.10366763919591904,,1834.3713681697845,
5432,0.019376344978809357,,4.891655407845974e-06,,0.03495112061500549,,0.10500441491603851,,1834.69899892807,
5433,0.0035986113362014294,,1.0770882909127977e-05,,0.03542460501194,,0.1024336963891983,,1835.0276536941528,
5434,-0.004895408637821674,,5.295737082633423e-06,,0.035576604306697845,,0.10191955417394638,,1835.355625152588,
5435,-0.0330396331846714,,1.6297388356179e-05,,0.034905727952718735,,0.10263936221599579,,1835.6832706928253,
5436,0.02206188626587391,,9.333643902209587e-06,,0.035309407860040665,,0.10253652930259705,,1836.0112309455872,
5437,-0.041371021419763565,,1.0721690159698483e-05,,0.03395852819085121,,0.10315349698066711,,1836.3392367362976,
5438,-0.008947714231908321,,7.315391030715546e-06,,0.035049185156822205,,0.10305066406726837,,1836.6673917770386,
5439,-0.006480066105723381,,9.4327597253141e-06,,0.03435265272855759,,0.10449027270078659,,1836.994687795639,
5440,0.030315961688756943,,4.969119345332729e-06,,0.0353594608604908,,0.10366763919591904,,1837.3224897384644,
5441,0.00646661501377821,,1.958540451596491e-06,,0.03541647270321846,,0.10459309816360474,,1837.6501939296722,
5442,-0.06912665069103241,,5.717946805816609e-06,,0.03512076288461685,,0.10500441491603851,,1837.9778578281403,
5443,0.005729976575821638,,4.119430741411634e-06,,0.034331340342760086,,0.1070609837770462,,1838.305167913437,
5444,-0.016344087198376656,,6.970421964069828e-06,,0.0346762090921402,,0.10582704097032547,,1838.6329526901245,
5445,0.04252314567565918,,8.592673111706972e-06,,0.034897007048130035,,0.10654684156179428,,1838.962008714676,
5446,0.07564671337604523,,3.022779537786846e-06,,0.035377226769924164,,0.10572421550750732,,1839.2897546291351,
5447,0.010544121265411377,,4.457467639440438e-06,,0.03514228016138077,,0.10788361728191376,,1839.6172032356262,
5448,0.05066229775547981,,1.1965090607191087e-06,,0.03596216067671776,,0.1100430116057396,,1839.9447045326233,
5449,-0.007474512793123722,,2.196778723373427e-06,,0.03732537105679512,,0.1079864352941513,,1840.2724692821503,
5450,-0.017913348972797394,,5.080177743366221e-06,,0.036953769624233246,,0.10736946761608124,,1840.5997731685638,
5451,0.05145559832453728,,1.0309256140317302e-05,,0.0366264209151268,,0.10716380923986435,,1840.9275434017181,
5452,0.04245836287736893,,1.7699217096378561e-06,,0.03805561736226082,,0.10572421550750732,,1841.256353378296,
5453,-0.03151422739028931,,4.3593405507635907e-07,,0.03813431039452553,,0.10366763919591904,,1841.583680152893,
5454,-0.027230724692344666,,1.00126953839208e-05,,0.03831401467323303,,0.10562138259410858,,1841.911140680313,
5455,0.045337457209825516,,1.0689400369301438e-06,,0.03759128227829933,,0.10685532540082932,,1842.2386457920074,
5456,0.02041792869567871,,2.1540090529015288e-05,,0.03651147335767746,,0.10664967447519302,,1842.5668470859528,
5457,-0.02602798119187355,,5.910660547669977e-06,,0.038295645266771317,,0.10274218022823334,,1842.894861459732,
5458,-0.009986593388020992,,1.4149512708172551e-06,,0.038629017770290375,,0.10325632989406586,,1843.222497701645,
5459,0.017362885177135468,,1.2303862604312599e-06,,0.03823014348745346,,0.10397612303495407,,1843.5505211353302,
5460,0.01913384348154068,,6.171776021801634e-06,,0.03805246204137802,,0.10346198827028275,,1843.8783135414124,
5461,-0.037598617374897,,1.0131664566870313e-05,,0.037451859563589096,,0.10490158200263977,,1844.206265926361,
5462,-0.04743630439043045,,6.275829946389422e-06,,0.03804926574230194,,0.10397612303495407,,1844.534422159195,
5463,-0.07348769158124924,,1.7572563137946418e-06,,0.03703230619430542,,0.10500441491603851,,1844.8617680072784,
5464,0.02509080432355404,,9.073539331438951e-06,,0.03774628788232803,,0.103359155356884,,1845.1896953582764,
5465,-0.01153763011097908,,1.0951834156003315e-05,,0.03569408133625984,,0.1061355248093605,,1845.5173635482788,
5466,-0.041815806180238724,,2.5089211703743786e-06,,0.035559870302677155,,0.10973452776670456,,1845.844981431961,
5467,0.01088666170835495,,5.62544482818339e-06,,0.03512772545218468,,0.11168826371431351,,1846.1725101470947,
5468,0.056525979191064835,,4.0818617890181486e-06,,0.0350307822227478,,0.10932321101427078,,1846.5013241767883,
5469,0.03142493963241577,,5.6577064242446795e-06,,0.03542010858654976,,0.10880906879901886,,1847.5976531505585,
5470,-0.038801372051239014,,8.887815056368709e-06,,0.03541700169444084,,0.10870624333620071,,1847.9256527423859,
5471,-0.055528946220874786,,1.2455745491024572e-05,,0.035241253674030304,,0.10778078436851501,,1848.2530443668365,
5472,-0.0047149681486189365,,9.617779141990468e-07,,0.03505360335111618,,0.10829491913318634,,1848.580665588379,
5473,-0.014596858061850071,,1.420045663280689e-07,,0.034686099737882614,,0.10736946761608124,,1848.9085273742676,
5474,-0.052964791655540466,,3.5585933346737875e-06,,0.03493228927254677,,0.11086563766002655,,1849.2362370491028,
5475,-0.04738830029964447,,9.42289534577867e-06,,0.03512944281101227,,0.11024866998195648,,1849.5637652873993,
5476,0.0436917282640934,,7.709327292104717e-06,,0.03506949916481972,,0.11076280474662781,,1849.8925523757935,
5477,-0.015149476006627083,,1.9108690594293876e-06,,0.03491619974374771,,0.10551854968070984,,1850.2206435203552,
5478,0.004706432577222586,,1.0691520401451271e-05,,0.03502433001995087,,0.10603269934654236,,1850.548573732376,
5479,0.007723172660917044,,1.7521339032100514e-05,,0.03496744856238365,,0.10829491913318634,,1850.8774647712708,
5480,0.026906626299023628,,8.720700861886144e-06,,0.03508004918694496,,0.10623835772275925,,1851.2044405937195,
5481,0.008588039316236973,,1.1484073183964938e-05,,0.035513486713171005,,0.10644400864839554,,1851.531819820404,
5482,0.008309821598231792,,1.3487814385371166e-06,,0.03544733300805092,,0.10664967447519302,,1851.8596861362457,
5483,-0.04969879984855652,,6.982229933782946e-06,,0.035562604665756226,,0.1070609837770462,,1852.1875643730164,
5484,-0.05182557553052902,,6.198166829562979e-06,,0.03578491881489754,,0.1052100658416748,,1852.5150074958801,
5485,0.027204016223549843,,5.633932687487686e-06,,0.0367167666554451,,0.10572421550750732,,1852.842806339264,
5486,0.019042858853936195,,1.0256065252178814e-05,,0.03590322658419609,,0.10623835772275925,,1853.170372247696,
5487,-0.016304604709148407,,5.685777068720199e-06,,0.03598567470908165,,0.10819210112094879,,1853.4982206821442,
5488,0.09352787584066391,,7.431952326442115e-06,,0.03669515252113342,,0.1052100658416748,,1853.8266661167145,
5489,-0.051838960498571396,,6.065986781322863e-06,,0.03584224730730057,,0.10510724782943726,,1854.1546595096588,
5490,-0.009271974675357342,,1.1419885595387314e-05,,0.03462207689881325,,0.10695815831422806,,1854.4820852279663,
5491,0.025501281023025513,,1.2661097571253777e-05,,0.03460031747817993,,0.11107129603624344,,1854.8117332458496,
5492,-0.003460040083155036,,2.459584493408329e-06,,0.03483520448207855,,0.11035150289535522,,1855.139494895935,
5493,0.02217579074203968,,3.969547378801508e-06,,0.03465184569358826,,0.10901472717523575,,1855.46728849411,
5494,-0.03945004194974899,,4.107737368030939e-06,,0.034598156809806824,,0.10901472717523575,,1855.7957129478455,
5495,0.0026723502669483423,,3.2112229746417142e-06,,0.035502608865499496,,0.11137977987527847,,1856.1233220100403,
5496,0.0329410694539547,,1.1097835340478923e-05,,0.03529045730829239,,0.10963169485330582,,1856.4511368274689,
5497,0.0006724715349264443,,8.091526069620159e-06,,0.03522006422281265,,0.10922037810087204,,1856.778552055359,
5498,0.007862376980483532,,8.547443030693103e-06,,0.03534727916121483,,0.1061355248093605,,1857.1061947345734,
5499,-0.011482388712465763,,9.573380339134019e-06,,0.03570074960589409,,0.11055715382099152,,1857.4336669445038,
5500,0.07191728800535202,,4.036146492580883e-06,,0.036288242787122726,,0.11384766548871994,,1857.7610883712769,
5501,-0.005403174553066492,,8.479129974148236e-06,,0.03714856505393982,,0.11199674755334854,,1858.0890731811523,
5502,0.03884614259004593,,1.0665025911293924e-05,,0.036539480090141296,,0.11076280474662781,,1858.416799545288,
5503,0.016813136637210846,,2.1562809706665576e-06,,0.03589043393731117,,0.10952886193990707,,1858.744532585144,
5504,-0.011857201345264912,,2.4055048015725333e-06,,0.035833269357681274,,0.11076280474662781,,1859.0723223686218,
5505,0.036232683807611465,,6.290119927143678e-06,,0.035455260425806046,,0.10850058495998383,,1859.4004323482513,
5506,-0.013087577186524868,,7.775688573019579e-06,,0.034965138882398605,,0.10747230052947998,,1859.7283177375793,
5507,-0.014820274896919727,,3.3785913728934247e-06,,0.035416096448898315,,0.10623835772275925,,1860.0555365085602,
5508,0.006532001309096813,,3.987633590440964e-06,,0.03584351763129234,,0.10685532540082932,,1860.3832926750183,
5509,-0.05508232116699219,,1.4683448171126656e-05,,0.03591013327240944,,0.10839775204658508,,1860.711368560791,
5510,0.03320085629820824,,1.8373375496594235e-05,,0.03649100661277771,,0.10449027270078659,,1861.0390040874481,
5511,-0.01826433837413788,,4.376468041300541e-06,,0.0365309901535511,,0.10356481373310089,,1861.3669710159302,
5512,0.035287484526634216,,1.1010750313289464e-05,,0.036588285118341446,,0.10305066406726837,,1861.694414138794,
5513,-0.04915989190340042,,5.016908289690036e-06,,0.03650181367993355,,0.10284501314163208,,1862.0219564437866,
5514,0.0269892830401659,,1.4786603969696444e-05,,0.03610777109861374,,0.1042846068739891,,1862.3496358394623,
5515,0.03255670890212059,,5.279826382320607e-06,,0.03644000366330147,,0.10767795145511627,,1862.6778826713562,
5516,0.03546183928847313,,8.06065509095788e-06,,0.036053795367479324,,0.10469592362642288,,1863.0056564807892,
5517,-0.03979607671499252,,3.179101895511849e-06,,0.035919126123189926,,0.10716380923986435,,1863.333046913147,
5518,0.01840723678469658,,5.917296221014112e-06,,0.036111634224653244,,0.1079864352941513,,1863.6607594490051,
5519,-0.034959640353918076,,2.1080090846226085e-06,,0.03590348735451698,,0.10562138259410858,,1863.9889664649963,
5520,0.009596939198672771,,2.6390755465399707e-06,,0.03608241304755211,,0.10551854968070984,,1864.3166382312775,
5521,0.059903983026742935,,2.3688040528213605e-05,,0.037062421441078186,,0.10140541940927505,,1864.6440694332123,
5522,0.03354900702834129,,2.6601172066875733e-05,,0.035773418843746185,,0.1024336963891983,,1864.9720165729523,
5523,-0.02858789823949337,,5.923643129790435e-06,,0.036071889102458954,,0.103359155356884,,1865.299887895584,
5524,-0.001221378450281918,,8.054035788518377e-06,,0.03594638779759407,,0.10233087092638016,,1865.627332687378,
5525,0.06300509721040726,,7.953849490149878e-06,,0.035831425338983536,,0.10356481373310089,,1865.9550149440765,
5526,-0.08929838240146637,,1.0471992936800234e-05,,0.03579025715589523,,0.10078844428062439,,1866.2822895050049,
5527,-0.01455013733357191,,2.5605925202398794e-06,,0.0356941781938076,,0.10078844428062439,,1866.6098318099976,
5528,-0.022848546504974365,,6.200849043125345e-07,,0.0357162170112133,,0.10253652930259705,,1866.9376595020294,
5529,0.027969473972916603,,4.825018891096988e-07,,0.03634408861398697,,0.10140541940927505,,1867.2654094696045,
5530,-0.006670672912150621,,1.0952402362818248e-06,,0.036245107650756836,,0.1015082374215126,,1867.5942978858948,
5531,0.055451955646276474,,2.0285581285861554e-06,,0.03659516200423241,,0.10089126974344254,,1867.9218418598175,
5532,0.04219476133584976,,1.1923835927518667e-06,,0.03660581633448601,,0.10078844428062439,,1868.249095916748,
5533,0.01681346446275711,,8.035238352022134e-06,,0.03683439642190933,,0.10161107033491135,,1868.57634806633,
5534,0.04183081537485123,,8.976113349490333e-06,,0.03753766044974327,,0.09893753379583359,,1868.9041638374329,
5535,0.022424066439270973,,3.6073729461350013e-06,,0.036994386464357376,,0.10140541940927505,,1869.2317962646484,
5536,-0.0027759599033743143,,1.5491114027099684e-05,,0.037378616631031036,,0.10202238708734512,,1869.5601217746735,
5537,0.014396753162145615,,2.302795337527641e-06,,0.03754770755767822,,0.1024336963891983,,1869.8882203102112,
5538,0.023822855204343796,,1.0252806532662362e-05,,0.03701307252049446,,0.10109692811965942,,1870.2164237499237,
5539,-0.017359934747219086,,1.1678221198963001e-05,,0.03849349915981293,,0.09914318472146988,,1870.543957233429,
5540,0.03388514369726181,,8.236714165832382e-06,,0.03779539093375206,,0.09790924191474915,,1870.8716442584991,
5541,0.04441260173916817,,1.3887123714084737e-05,,0.038451287895441055,,0.09667529910802841,,1871.1999952793121,
5542,-0.007514807861298323,,9.134017091128044e-06,,0.03866460919380188,,0.09770359098911285,,1871.5274305343628,
5543,0.008165720850229263,,9.494663117948221e-07,,0.038265496492385864,,0.10017147660255432,,1871.8548967838287,
5544,-0.024511942639946938,,8.575698302593082e-06,,0.03781044855713844,,0.10233087092638016,,1872.1828956604004,
5545,0.0439954474568367,,5.957266239420278e-06,,0.037571486085653305,,0.09976015985012054,,1872.5108737945557,
5546,-0.01239846833050251,,9.533084266877268e-06,,0.03753690421581268,,0.10017147660255432,,1872.8389382362366,
5547,0.026475301012396812,,2.267422496515792e-05,,0.037772923707962036,,0.09729227423667908,,1873.9437308311462,
5548,-0.027590248733758926,,1.1743491995730437e-05,,0.0374811515212059,,0.09749792516231537,,1874.2715828418732,
5549,0.02834734320640564,,5.295188657328254e-06,,0.03704005852341652,,0.09934884309768677,,1874.5992963314056,
5550,-0.023153135553002357,,1.6655347280902788e-05,,0.03635396808385849,,0.10171390324831009,,1874.9268333911896,
5551,-0.03514658287167549,,1.0597261280054227e-05,,0.03682626038789749,,0.09842338413000107,,1875.2549395561218,
5552,0.03001396171748638,,3.8103212318674196e-06,,0.037092868238687515,,0.10006864368915558,,1875.5820083618164,
5553,-0.022832103073596954,,7.647808160982095e-06,,0.036762554198503494,,0.10202238708734512,,1875.909625530243,
5554,-0.01987375319004059,,9.55980249273125e-06,,0.03734181821346283,,0.09811490029096603,,1876.2372002601624,
5555,0.017799019813537598,,6.54859104542993e-06,,0.03703528642654419,,0.10037712752819061,,1876.5647716522217,
5556,-0.029118353500962257,,3.278052190580638e-06,,0.036583855748176575,,0.09945166856050491,,1876.892648935318,
5557,-0.044361405074596405,,1.2399055776768364e-05,,0.03698455169796944,,0.09945166856050491,,1877.2203912734985,
5558,-0.05795055255293846,,2.008676574405399e-06,,0.037147071212530136,,0.09832055866718292,,1877.5481405258179,
5559,0.022030534222722054,,7.762952009215951e-06,,0.03680591285228729,,0.09904035180807114,,1877.875483751297,
5560,-0.002548012649640441,,4.761062427860452e-06,,0.03639866039156914,,0.10078844428062439,,1878.2029254436493,
5561,-0.011933826841413975,,6.232786745385965e-06,,0.036345578730106354,,0.10089126974344254,,1878.5304412841797,
5562,0.007136807776987553,,1.0239031325909309e-05,,0.036329235881567,,0.10037712752819061,,1878.8582997322083,
5563,0.061167921870946884,,9.615320777811576e-06,,0.036992259323596954,,0.10068561136722565,,1879.1856379508972,
5564,-0.01985739730298519,,5.104757747176336e-06,,0.037391990423202515,,0.09996581077575684,,1879.5134003162384,
5565,0.017290323972702026,,3.2380760330852354e-06,,0.0380764901638031,,0.09832055866718292,,1879.8405747413635,
5566,-0.0019975542090833187,,3.6364483548823046e-06,,0.03875798359513283,,0.09832055866718292,,1880.1685996055603,
5567,0.048509374260902405,,3.585504600778222e-06,,0.038949597626924515,,0.0996573269367218,,1880.496113538742,
5568,-0.02123982645571232,,1.2872746083303355e-05,,0.03802783787250519,,0.10119975358247757,,1880.8258707523346,
5569,0.02763538621366024,,1.1712059858837165e-05,,0.03807540610432625,,0.1015082374215126,,1881.153472185135,
5570,0.07189277559518814,,3.300416437923559e-06,,0.03805297985672951,,0.10161107033491135,,1881.4805235862732,
5571,-0.019943522289395332,,3.6456883663049666e-06,,0.0379180908203125,,0.10161107033491135,,1881.808189868927,
5572,-0.004705572035163641,,7.975721928232815e-06,,0.0379662960767746,,0.10017147660255432,,1882.1359894275665,
5573,0.03483042120933533,,1.934931606228929e-05,,0.03810560703277588,,0.10099410265684128,,1882.4635944366455,
5574,0.048362188041210175,,1.037675428960938e-05,,0.03780423849821091,,0.10191955417394638,,1882.791158914566,
5575,0.10479707270860672,,2.3592833713337313e-06,,0.03818866237998009,,0.10089126974344254,,1883.1186654567719,
5576,0.01064645778387785,,9.870711892290274e-07,,0.03810787573456764,,0.10047996044158936,,1883.4470119476318,
5577,-0.03839651122689247,,1.1156526852573734e-05,,0.03870505094528198,,0.09934884309768677,,1883.7748906612396,
5578,0.018110187724232674,,1.1879078556376044e-06,,0.03995130583643913,,0.09832055866718292,,1884.1028006076813,
5579,-0.02187759056687355,,8.611095836386085e-06,,0.03904147818684578,,0.09852621704339981,,1884.4304370880127,
5580,0.058479297906160355,,1.189658291878004e-06,,0.039611171931028366,,0.10222804546356201,,1884.7582988739014,
5581,-0.006620480678975582,,1.985329390663537e-06,,0.03880693018436432,,0.10366763919591904,,1885.0862429141998,
5582,-0.01460499968379736,,6.566964657395147e-06,,0.03871386870741844,,0.10284501314163208,,1885.4137058258057,
5583,0.014735372737050056,,3.822787864038446e-09,,0.03880627080798149,,0.10490158200263977,,1885.7410604953766,
5584,-0.061611395329236984,,1.3321181540959515e-05,,0.03818204626441002,,0.10438743978738785,,1886.0687942504883,
5585,-0.004192201886326075,,2.830463756708923e-07,,0.03865873068571091,,0.10315349698066711,,1886.396407842636,
5586,0.008798417635262012,,9.596758445695741e-07,,0.038994383066892624,,0.10191955417394638,,1886.7235379219055,
5587,-0.03634974732995033,,4.819575224246364e-06,,0.038469891995191574,,0.10325632989406586,,1887.051016330719,
5588,-0.06500911712646484,,7.586560968775302e-06,,0.03808872029185295,,0.10377047210931778,,1887.3786838054657,
5589,-0.026506837457418442,,6.385133474395843e-06,,0.03808864951133728,,0.10171390324831009,,1887.7062516212463,
5590,-0.026120463386178017,,5.896708444197429e-06,,0.038039714097976685,,0.10551854968070984,,1888.0338339805603,
5591,0.012428960762917995,,3.7097565837029833e-06,,0.03847941756248474,,0.10479875653982162,,1888.361100435257,
5592,-0.0035491036251187325,,4.086100489075761e-06,,0.03845330700278282,,0.10387330502271652,,1888.6890392303467,
5593,-0.08216585963964462,,6.696013770124409e-06,,0.03845759481191635,,0.10644400864839554,,1889.0163209438324,
5594,0.0231440681964159,,1.3571188901551068e-06,,0.03907991945743561,,0.1052100658416748,,1889.3438704013824,
5595,0.04250263422727585,,4.3164095586689655e-06,,0.03909449651837349,,0.10397612303495407,,1889.671926498413,
5596,0.023844925686717033,,6.990626388869714e-07,,0.03848670423030853,,0.1024336963891983,,1889.999326467514,
5597,-0.002694029826670885,,1.6521782526979223e-05,,0.039223603904247284,,0.1024336963891983,,1890.3268756866455,
5598,0.009387609548866749,,6.968552952457685e-06,,0.03988518938422203,,0.10037712752819061,,1890.6563227176666,
5599,-0.04610910266637802,,5.255615178612061e-06,,0.03959653526544571,,0.10099410265684128,,1890.9844241142273,
5600,0.007267728913575411,,1.7303443655691808e-06,,0.03972722962498665,,0.10212521255016327,,1891.3120477199554,
5601,0.03829123452305794,,5.1667784646269865e-06,,0.03895037993788719,,0.09996581077575684,,1891.6396420001984,
5602,-0.008265001699328423,,6.357079769259144e-07,,0.03933403640985489,,0.10068561136722565,,1891.9671397209167,
5603,0.009113005362451077,,1.0113312782777939e-05,,0.03877582773566246,,0.10068561136722565,,1892.2955572605133,
5604,-0.043067567050457,,8.51136792334728e-06,,0.03957974165678024,,0.09832055866718292,,1892.6243815422058,
5605,-0.02477375976741314,,1.974856058950536e-05,,0.03935709595680237,,0.0996573269367218,,1892.952358007431,
5606,0.05182178318500519,,1.0391469913884066e-05,,0.03906157240271568,,0.10017147660255432,,1893.2806935310364,
5607,-0.02241615764796734,,1.7730658328218851e-06,,0.038573265075683594,,0.09986298531293869,,1893.6080996990204,
5608,-0.0012192833237349987,,7.745733796582499e-07,,0.03836383670568466,,0.10078844428062439,,1893.9366199970245,
5609,-0.00011146068572998047,,9.349244464829098e-06,,0.03872862830758095,,0.09893753379583359,,1894.264535665512,
5610,0.03669391945004463,,4.772020020027412e-06,,0.03841952607035637,,0.09852621704339981,,1894.5923845767975,
5611,0.019985396414995193,,4.447923402040033e-06,,0.03841080516576767,,0.09893753379583359,,1894.9193596839905,
5612,0.03366204723715782,,5.513903715836932e-07,,0.03830304369330406,,0.09986298531293869,,1895.2471854686737,
5613,-0.00843637902289629,,5.247038643574342e-07,,0.037799011915922165,,0.09976015985012054,,1895.574854850769,
5614,0.008943992666900158,,2.3320969830820104e-06,,0.03747923672199249,,0.09646964818239212,,1895.902587890625,
5615,0.0037406969349831343,,5.0757257668010425e-06,,0.037391308695077896,,0.09852621704339981,,1896.2298564910889,
5616,-0.02196379192173481,,1.4387231203727424e-05,,0.03825930505990982,,0.09770359098911285,,1896.5572233200073,
5617,0.011418645270168781,,9.211854376189876e-06,,0.03746974095702171,,0.09749792516231537,,1896.8847568035126,
5618,0.009937483817338943,,2.9457964956236538e-06,,0.03788796812295914,,0.0978064090013504,,1897.212554693222,
5619,0.007915899157524109,,4.661902039515553e-06,,0.037234827876091,,0.09811490029096603,,1897.5397658348083,
5620,-0.024329623207449913,,1.8472509282219107e-06,,0.03640112280845642,,0.09893753379583359,,1897.8674492835999,
5621,0.01938570849597454,,1.5792926205904223e-05,,0.03722946718335152,,0.09729227423667908,,1898.1951715946198,
5622,-0.031105441972613335,,2.3848897399147972e-06,,0.036876700818538666,,0.09770359098911285,,1898.5239779949188,
5623,0.0013619231758639216,,1.23600866572815e-05,,0.03630418702960014,,0.09708661586046219,,1898.8514585494995,
5624,-0.0009869474451988935,,1.0640636901371181e-05,,0.03562820702791214,,0.09832055866718292,,1899.179113149643,
5625,0.003200153587386012,,1.981751665880438e-05,,0.03540894761681557,,0.09862904995679855,,1899.5094170570374,
5626,0.014211667701601982,,2.4840630885591963e-06,,0.034898992627859116,,0.09955450147390366,,1900.604950428009,
5627,-0.027988620102405548,,2.0992363261029823e-06,,0.03536855801939964,,0.09749792516231537,,1900.9324314594269,
5628,-0.03279517963528633,,5.422144113254035e-06,,0.03511450067162514,,0.09821772575378418,,1901.2598612308502,
5629,0.033803995698690414,,3.969636509282282e-06,,0.034893766045570374,,0.09914318472146988,,1901.588366985321,
5630,0.0801466628909111,,1.8875422028941102e-05,,0.035002682358026505,,0.09821772575378418,,1901.9158940315247,
5631,0.09231160581111908,,3.7483782762137707e-06,,0.03479656204581261,,0.09893753379583359,,1902.2440996170044,
5632,-0.018245119601488113,,4.520331913226983e-06,,0.034954167902469635,,0.09914318472146988,,1902.5718626976013,
5633,0.014889534562826157,,4.48562695964938e-06,,0.03534199669957161,,0.09811490029096603,,1902.899451494217,
5634,0.023769116029143333,,1.8341125951337744e-06,,0.035475388169288635,,0.09790924191474915,,1903.2269353866577,
5635,-0.018935829401016235,,1.9674109353218228e-05,,0.03596341237425804,,0.09749792516231537,,1903.5549321174622,
5636,0.01398730929940939,,2.66912616098125e-06,,0.03604275360703468,,0.0968809574842453,,1903.8828885555267,
5637,-0.02320025861263275,,1.669889115873957e-06,,0.03540623188018799,,0.09862904995679855,,1904.210726261139,
5638,0.01437452994287014,,1.8909604477812536e-05,,0.035449665039777756,,0.09708661586046219,,1904.5383257865906,
5639,0.008243481628596783,,6.4228825067402795e-06,,0.03559563308954239,,0.09883470088243484,,1904.8675410747528,
5640,0.043129708617925644,,8.827370947983582e-06,,0.035777054727077484,,0.09811490029096603,,1905.1954391002655,
5641,-0.023495854809880257,,1.2264426004549023e-05,,0.03558455780148506,,0.09729227423667908,,1905.522893667221,
5642,-0.049281589686870575,,7.317182280530687e-06,,0.03524937108159065,,0.09667529910802841,,1905.8514127731323,
5643,0.03641650453209877,,4.089238700544229e-06,,0.03557981923222542,,0.0968809574842453,,1906.1789860725403,
5644,-0.02892601676285267,,4.709081622422673e-06,,0.036031171679496765,,0.09605833142995834,,1906.5074722766876,
5645,-0.011209879070520401,,2.1426856164907804e-06,,0.03655475750565529,,0.09790924191474915,,1906.8353703022003,
5646,0.0007612061453983188,,5.151810000825208e-06,,0.037078406661748886,,0.09770359098911285,,1907.162927865982,
5647,-0.0507788360118866,,2.728299364207487e-07,,0.03660222887992859,,0.09657246619462967,,1907.4916949272156,
5648,0.008474091999232769,,2.80948529507441e-06,,0.03605351224541664,,0.09708661586046219,,1907.819536447525,
5649,0.02441391907632351,,3.96267432734021e-06,,0.03632805123925209,,0.09832055866718292,,1908.1468138694763,
5650,-0.04333821311593056,,4.18805666413391e-06,,0.03660891577601433,,0.0950300395488739,,1908.4745512008667,
5651,0.003434749785810709,,3.326401383674238e-06,,0.036577578634023666,,0.09760075807571411,,1908.8020460605621,
5652,-0.02941102348268032,,6.196971298777498e-06,,0.03658801317214966,,0.09770359098911285,,1909.1293818950653,
5653,0.029004070907831192,,4.429738510225434e-06,,0.036797381937503815,,0.09842338413000107,,1909.4566280841827,
5654,0.026482924818992615,,7.6987507782178e-06,,0.03633611649274826,,0.09904035180807114,,1909.7841351032257,
5655,-0.001528646913357079,,1.009668176266132e-05,,0.03635798767209053,,0.09718944132328033,,1910.1118624210358,
5656,-0.019766738638281822,,2.8950712476216722e-06,,0.03622206673026085,,0.09821772575378418,,1910.4407122135162,
5657,-0.027355827391147614,,3.279889597251895e-06,,0.036209672689437866,,0.09801207482814789,,1910.7679598331451,
5658,-0.019229866564273834,,1.8129689124180004e-05,,0.037147000432014465,,0.09544135630130768,,1911.0962677001953,
5659,0.0523301400244236,,6.655716333625605e-06,,0.03783399239182472,,0.09523570537567139,,1911.4241516590118,
5660,0.000625641318038106,,2.127777861460345e-06,,0.03911802917718887,,0.09585092216730118,,1911.7536134719849,
5661,0.044996365904808044,,2.3050974050420336e-05,,0.03973110020160675,,0.09718769043684006,,1912.0799493789673,
5662,-0.005167093593627214,,1.0201961231359746e-05,,0.038797806948423386,,0.09420566260814667,,1912.4074568748474,
5663,-0.04479885846376419,,7.207414455479011e-06,,0.03816937282681465,,0.09544135630130768,,1912.7354338169098,
5664,0.002846846589818597,,1.861951568571385e-05,,0.0381258986890316,,0.09811314940452576,,1913.0629580020905,
5665,-0.01152273640036583,,9.983720701711718e-06,,0.03813762590289116,,0.09667529910802841,,1913.3907680511475,
5666,-0.011837935075163841,,5.679170840267034e-07,,0.037732742726802826,,0.0987318679690361,,1913.7184545993805,
5667,-0.05408027395606041,,1.1900481695192866e-05,,0.037123218178749084,,0.09914318472146988,,1914.0463817119598,
5668,-0.01944940723478794,,1.736139165586792e-05,,0.03798436373472214,,0.09883470088243484,,1914.3744282722473,
5669,0.04988687485456467,,1.2961246284248773e-05,,0.03797903656959534,,0.10047996044158936,,1914.7017636299133,
5670,0.08522963523864746,,2.1429591470223386e-06,,0.0384809672832489,,0.0987318679690361,,1915.0295987129211,
5671,0.06427448242902756,,6.863232556497678e-06,,0.037506356835365295,,0.09924601763486862,,1915.356780052185,
5672,-0.0140624875202775,,6.832897724962095e-06,,0.03787878528237343,,0.10068561136722565,,1915.6849598884583,
5673,0.04003916680812836,,4.445202193892328e-06,,0.03863953426480293,,0.09832055866718292,,1916.012456893921,
5674,-0.012259437702596188,,3.8017897168174386e-06,,0.03898036107420921,,0.09708661586046219,,1916.3402700424194,
5675,-0.05011719465255737,,2.3810466700524557e-06,,0.037866245955228806,,0.09832055866718292,,1916.6680765151978,
5676,-0.014550447463989258,,5.456789949676022e-06,,0.038134463131427765,,0.09811490029096603,,1916.9956829547882,
5677,-0.004854040220379829,,4.826909844268812e-06,,0.038440968841314316,,0.09801207482814789,,1917.3232760429382,
5678,0.033377986401319504,,2.7769276584876934e-06,,0.03834473341703415,,0.10140541940927505,,1917.6507692337036,
5679,0.008683293126523495,,4.931456714984961e-06,,0.03817538917064667,,0.10181672126054764,,1917.9792776107788,
5680,-0.04583389312028885,,1.1692200132529251e-05,,0.03833732008934021,,0.09801207482814789,,1918.306961774826,
5681,0.026243628934025764,,1.4356217434396967e-05,,0.03817544877529144,,0.09801207482814789,,1918.634567975998,
5682,-0.035736944526433945,,2.2730168893758673e-06,,0.037549592554569244,,0.09904035180807114,,1918.9624178409576,
5683,-0.044354066252708435,,7.691277801313845e-07,,0.03721248358488083,,0.09893753379583359,,1919.2900123596191,
5684,0.08470623940229416,,8.844126568874344e-06,,0.0371888093650341,,0.0996573269367218,,1919.6176674365997,
5685,0.013199759647250175,,3.180570729455212e-06,,0.036706503480672836,,0.0996573269367218,,1919.9452104568481,
5686,-0.04197825491428375,,1.5334613863160484e-06,,0.03645474091172218,,0.09904035180807114,,1920.2742493152618,
5687,-0.018275681883096695,,7.639476280019153e-06,,0.03616621717810631,,0.09801207482814789,,1920.601803779602,
5688,0.02034875378012657,,1.0720757018134464e-05,,0.03584298864006996,,0.09955450147390366,,1920.9294383525848,
5689,0.02837071195244789,,3.734418442036258e-06,,0.03583948686718941,,0.10099410265684128,,1921.25678896904,
5690,0.025673218071460724,,7.97575012256857e-06,,0.03531207516789436,,0.09945166856050491,,1921.584489107132,
5691,0.015191080048680305,,1.0348968316975515e-05,,0.03564257174730301,,0.09893753379583359,,1921.911987066269,
5692,-0.059590261429548264,,1.2675290008701268e-06,,0.03628388047218323,,0.09842338413000107,,1922.2397000789642,
5693,-0.03167951852083206,,2.3020125183847995e-07,,0.03600361570715904,,0.10119975358247757,,1922.5671067237854,
5694,0.034184955060482025,,1.1191696103196591e-05,,0.03647070378065109,,0.09770359098911285,,1922.894573688507,
5695,-0.0017067736480385065,,5.467694791150279e-06,,0.03809279575943947,,0.09533853083848953,,1923.2223901748657,
5696,-0.026433642953634262,,7.303551228687866e-06,,0.03770287334918976,,0.09708661586046219,,1923.55011510849,
5697,0.005744738504290581,,8.920392247091513e-06,,0.038390301167964935,,0.09471980482339859,,1923.8774597644806,
5698,0.011172289960086346,,5.260065336187836e-06,,0.037955980747938156,,0.09585092216730118,,1924.205040693283,
5699,-0.047514256089925766,,3.938577265216736e-06,,0.03756043314933777,,0.09544135630130768,,1924.532684803009,
5700,0.006880559958517551,,4.93785319122253e-06,,0.03703807666897774,,0.09585267305374146,,1924.8601500988007,
5701,-0.01513652317225933,,4.2060563032464415e-07,,0.0364668108522892,,0.09646964818239212,,1925.1879680156708,
5702,0.012100485153496265,,3.54940698343853e-06,,0.036445800215005875,,0.09657246619462967,,1925.51540350914,
5703,-0.06643705070018768,,3.0893365874362644e-06,,0.03589057922363281,,0.09945166856050491,,1925.8436636924744,
5704,-0.012589525431394577,,5.175432761461707e-06,,0.03581806272268295,,0.09801207482814789,,1926.94247174263,
5705,-0.012650202959775925,,1.5242073914123466e-06,,0.035290371626615524,,0.10017147660255432,,1927.270230293274,
5706,0.014165918342769146,,2.3285547285922803e-06,,0.03597234934568405,,0.09729227423667908,,1927.597906589508,
5707,-0.01917576976120472,,2.643677817104617e-06,,0.03629767894744873,,0.09677813202142715,,1927.9254043102264,
5708,0.028943728655576706,,9.143601346295327e-06,,0.036175381392240524,,0.09760075807571411,,1928.2531991004944,
5709,-0.024707941338419914,,7.925921636342537e-06,,0.036167725920677185,,0.09667529910802841,,1928.5806212425232,
5710,-0.01149897649884224,,2.3475918169424403e-06,,0.03670116141438484,,0.09646964818239212,,1928.908126115799,
5711,0.023279765620827675,,2.2639037524641026e-06,,0.03639242798089981,,0.09698379039764404,,1929.2357606887817,
5712,0.02205386385321617,,7.842178320061066e-07,,0.03666330873966217,,0.09708661586046219,,1929.5635077953339,
5713,-0.018029361963272095,,5.047899321652949e-06,,0.037228405475616455,,0.09605833142995834,,1929.8913860321045,
5714,-0.03832536190748215,,2.422592842776794e-06,,0.03716475889086723,,0.09657246619462967,,1930.2192120552063,
5715,0.04570481553673744,,1.112603285946534e-06,,0.03720301389694214,,0.09564701467752457,,1930.5463621616364,
5716,-0.025522742420434952,,1.89037382369861e-05,,0.03653037175536156,,0.10006864368915558,,1930.8736760616302,
5717,0.012624619528651237,,2.1790824575873557e-06,,0.03654717281460762,,0.0987318679690361,,1931.2019760608673,
5718,0.01414944976568222,,1.4557164149664459e-06,,0.03614610433578491,,0.09904035180807114,,1931.529111623764,
5719,0.03934303671121597,,8.948454706114717e-06,,0.036649469286203384,,0.09605833142995834,,1931.8581714630127,
5720,-0.03545462340116501,,4.268996690370841e-06,,0.036546893417835236,,0.09821772575378418,,1932.185579776764,
5721,0.03527238219976425,,5.06692686030874e-06,,0.036931462585926056,,0.09646964818239212,,1932.5134496688843,
5722,0.005731258075684309,,9.98423456621822e-06,,0.03701004385948181,,0.09574984759092331,,1932.8415915966034,
5723,-0.021038074046373367,,8.417933713644743e-06,,0.03735518455505371,,0.09461873024702072,,1933.1697101593018,
5724,0.004960347432643175,,1.0026425115938764e-05,,0.036906953901052475,,0.09564701467752457,,1933.4976978302002,
5725,0.017967844381928444,,1.3802990906697232e-05,,0.036161452531814575,,0.09585267305374146,,1933.825076341629,
5726,-0.02873826026916504,,6.993251190579031e-06,,0.03557443618774414,,0.09461873024702072,,1934.1526918411255,
5727,0.023972660303115845,,5.217183570493944e-06,,0.03568461537361145,,0.09811490029096603,,1934.4807007312775,
5728,-0.03571508824825287,,8.627619536127895e-06,,0.035509560257196426,,0.09708661586046219,,1934.8097813129425,
5729,-0.047400329262018204,,5.333545800567663e-07,,0.035252440720796585,,0.09605833142995834,,1935.1379776000977,
5730,0.018850544467568398,,9.494245205132756e-06,,0.035087697207927704,,0.0978064090013504,,1935.4663689136505,
5731,-0.019682463258504868,,2.5809561066125752e-06,,0.03515014424920082,,0.09708661586046219,,1935.7938623428345,
5732,-0.04938994348049164,,7.466067017958267e-06,,0.03533594310283661,,0.09554418921470642,,1936.1218502521515,
5733,0.009019691497087479,,4.159972831985215e-06,,0.035030536353588104,,0.09533853083848953,,1936.4532923698425,
5734,-0.030309634283185005,,3.149732776819292e-07,,0.03466419130563736,,0.09461873024702072,,1936.781372308731,
5735,-0.05046407878398895,,5.539868652704172e-06,,0.034978680312633514,,0.09441307187080383,,1937.1097724437714,
5736,0.056996267288923264,,7.82953793532215e-06,,0.03488687053322792,,0.09492722153663635,,1937.4376938343048,
5737,-0.006091127172112465,,4.6121740524540655e-06,,0.034131970256567,,0.09924601763486862,,1937.7658896446228,
5738,-0.01431173924356699,,1.6824877775434288e-06,,0.03404650092124939,,0.09914318472146988,,1938.0944781303406,
5739,-0.006765798199921846,,1.972992322407663e-06,,0.03417867049574852,,0.09667529910802841,,1938.4223160743713,
5740,0.011273116804659367,,1.0707819456001744e-05,,0.03428759053349495,,0.0950300395488739,,1938.7499923706055,
5741,0.04977424815297127,,9.258698810299393e-06,,0.034599535167217255,,0.09605833142995834,,1939.0786709785461,
5742,-0.012363612651824951,,9.339220923720859e-06,,0.03574024513363838,,0.09431024640798569,,1939.4071695804596,
5743,0.04454607889056206,,6.489393399533583e-06,,0.03633548319339752,,0.09448473155498505,,1939.7350039482117,
5744,0.05009463056921959,,2.6482621251489036e-07,,0.03609263524413109,,0.09379434585571289,,1940.0632855892181,
5745,0.037254948168992996,,7.241798812174238e-06,,0.03630981221795082,,0.09489605575799942,,1940.3914031982422,
5746,0.010680744424462318,,6.322159151750384e-06,,0.03685339540243149,,0.09612999856472015,,1940.7197008132935,
5747,-0.08249150216579437,,1.9097117842648004e-07,,0.03691874444484711,,0.09448473155498505,,1941.047481060028,
5748,-0.0013683962170034647,,4.782475571118994e-06,,0.03650914877653122,,0.09400001168251038,,1941.375010728836,
5749,-0.008603389374911785,,1.62357282533776e-05,,0.036620285362005234,,0.09441132098436356,,1941.7034006118774,
5750,0.024906057864427567,,6.505816145363497e-06,,0.03626449033617973,,0.09379609674215317,,1942.031935930252,
5751,-0.021235371008515358,,1.3447825040202588e-05,,0.035882044583559036,,0.0945141538977623,,1942.3599071502686,
5752,0.01781972497701645,,1.1115994311694521e-05,,0.03588128089904785,,0.09533677250146866,,1942.6878869533539,
5753,-0.006887044757604599,,1.6872556443559006e-05,,0.03618757799267769,,0.0954396054148674,,1943.0159435272217,
5754,0.057789139449596405,,7.860205073484394e-07,,0.037614740431308746,,0.09626223146915436,,1943.3436970710754,
5755,-0.02585344761610031,,4.202599484415259e-06,,0.03694421425461769,,0.09811314940452576,,1943.671290397644,
5756,0.01484755240380764,,1.0603458576952107e-05,,0.03746141493320465,,0.09801032394170761,,1943.9987952709198,
5757,0.04508759081363678,,6.219083388714353e-06,,0.03736495599150658,,0.09687920659780502,,1944.3266108036041,
5758,-0.013933051377534866,,3.35201093548676e-06,,0.03864045441150665,,0.09718769043684006,,1944.654378414154,
5759,0.004564042203128338,,2.669825789780589e-06,,0.039176568388938904,,0.09955275058746338,,1944.9819676876068,
5760,0.025287998840212822,,5.416507974587148e-06,,0.03856661170721054,,0.09934709221124649,,1945.3106582164764,
5761,0.08852271735668182,,1.0090408295582165e-06,,0.03891782835125923,,0.09831880778074265,,1945.638890504837,
5762,0.012741182930767536,,1.204309796776215e-06,,0.039146214723587036,,0.09667354822158813,,1945.966581106186,
5763,-0.014200680889189243,,8.91208492248552e-06,,0.03909023478627205,,0.09677638113498688,,1946.294687986374,
5764,0.04467940330505371,,1.074858232641418e-06,,0.0382404588162899,,0.09811314940452576,,1946.6227822303772,
5765,0.031647589057683945,,1.3703528566111345e-05,,0.03811250627040863,,0.09749617427587509,,1946.9517090320587,
5766,0.015122818760573864,,1.7970027329283766e-05,,0.0374104343354702,,0.0945141538977623,,1947.279680967331,
5767,0.013744477182626724,,9.890493856801186e-06,,0.03747636079788208,,0.09626223146915436,,1947.607723236084,
5768,0.0022138094063848257,,7.0420687734440435e-06,,0.0381036140024662,,0.09801032394170761,,1947.9360253810883,
5769,-0.05773986130952835,,4.133849813570123e-07,,0.038256313651800156,,0.0982159748673439,,1948.264434337616,
5770,-0.003055310808122158,,6.575218776561087e-06,,0.03808107227087021,,0.09739335626363754,,1948.591977596283,
5771,0.032071832567453384,,1.4329521945910528e-05,,0.03803161531686783,,0.09657071530818939,,1948.9192748069763,
5772,-0.0012119737220928073,,6.113833478593733e-06,,0.038129378110170364,,0.09749617427587509,,1949.2470126152039,
5773,0.058140091598033905,,1.848228862399992e-06,,0.036982789635658264,,0.09420741349458694,,1949.575495481491,
5774,-0.03340067341923714,,6.65171228320105e-06,,0.038207102566957474,,0.09739335626363754,,1949.9031283855438,
5775,0.01702367514371872,,8.469700333080254e-06,,0.0380413644015789,,0.09605658054351807,,1950.23130941391,
5776,-0.0794513002038002,,1.923908939716057e-06,,0.03689565509557724,,0.09482263773679733,,1950.558588027954,
5777,0.024681150913238525,,1.8296776033821516e-05,,0.03698105737566948,,0.09441307187080383,,1950.886756658554,
5778,-0.0074162851087749004,,6.843788469268475e-06,,0.03812270238995552,,0.09492722153663635,,1951.2143530845642,
5779,-0.06257941573858261,,1.2689910363405943e-05,,0.03825702518224716,,0.09492722153663635,,1951.5420429706573,
5780,-0.048777785152196884,,5.33858064954984e-06,,0.0384710393846035,,0.09636681526899338,,1951.869794368744,
5781,0.021086744964122772,,1.575762098582345e-06,,0.03896221145987511,,0.09626223146915436,,1952.1975274085999,
5782,0.036904577165842056,,4.083436579094268e-06,,0.03877796605229378,,0.09502828866243362,,1953.2966718673706,
5783,-0.015788452699780464,,4.718897343991557e-06,,0.038163088262081146,,0.09677638113498688,,1953.6241328716278,
5784,0.032242536544799805,,1.3388178558670916e-05,,0.038890112191438675,,0.09657071530818939,,1953.9517362117767,
5785,-0.004081155173480511,,8.438079021289013e-06,,0.03859267756342888,,0.09441307187080383,,1954.2791855335236,
5786,-0.07656771689653397,,1.3179284906073008e-05,,0.03843940049409866,,0.09615941345691681,,1954.6073923110962,
5787,-0.0009112978004850447,,5.74699640765175e-07,,0.03856050223112106,,0.09687920659780502,,1954.9357187747955,
5788,-0.009992996230721474,,3.052162185213092e-07,,0.03793524205684662,,0.09585092216730118,,1955.2633497714996,
5789,0.04618030786514282,,6.758104973414447e-06,,0.03750362619757652,,0.09389717876911163,,1955.5909583568573,
5790,-0.04949934780597687,,8.595198778493796e-06,,0.037074800580739975,,0.09698379039764404,,1955.9209127426147,
5791,0.002927819499745965,,5.39953907718882e-06,,0.036570776253938675,,0.09441132098436356,,1956.2483537197113,
5792,-0.0476774200797081,,8.193879693862982e-06,,0.03599536418914795,,0.09482438862323761,,1956.5781288146973,
5793,0.05577060207724571,,1.5100647942745127e-05,,0.0364622101187706,,0.09554418921470642,,1956.9054400920868,
5794,0.05971768870949745,,2.661259941305616e-06,,0.03652285411953926,,0.0950300395488739,,1957.2333300113678,
5795,0.004321024287492037,,3.8296388993330766e-06,,0.03644852712750435,,0.09420566260814667,,1957.5615906715393,
5796,-0.01377672329545021,,9.812507414608262e-06,,0.03606760874390602,,0.09595374763011932,,1957.8901402950287,
5797,-0.017740856856107712,,1.978955333470367e-05,,0.03563392162322998,,0.09554243832826614,,1958.2169618606567,
5798,-0.006671563256531954,,5.837887329107616e-06,,0.03543731942772865,,0.09338479489088058,,1958.5448410511017,
5799,0.0006714749033562839,,6.202536724231322e-07,,0.036170702427625656,,0.09502828866243362,,1958.873048067093,
5800,0.008960887789726257,,1.2879834685008973e-05,,0.037284113466739655,,0.0954396054148674,,1959.2006673812866,
5801,-0.06827002763748169,,5.0694493438641075e-06,,0.03672152757644653,,0.09698203951120377,,1959.5281052589417,
5802,-0.0013565468834713101,,3.809033387369709e-06,,0.03640606999397278,,0.09554243832826614,,1959.8557569980621,
5803,0.03131150081753731,,3.65649611921981e-07,,0.036298707127571106,,0.09687920659780502,,1960.1836943626404,
5804,-0.04206492379307747,,1.1976452469752985e-06,,0.03632820397615433,,0.09667354822158813,,1960.511158466339,
5805,0.07259300351142883,,3.027502089025802e-06,,0.03676711022853851,,0.09615941345691681,,1960.8389959335327,
5806,0.06524091213941574,,5.55307224203716e-06,,0.0364210270345211,,0.09502828866243362,,1961.1663472652435,
5807,0.02124457247555256,,4.476062713365536e-06,,0.03686508163809776,,0.09698203951120377,,1961.4939699172974,
5808,-0.05453832820057869,,1.0286513315804768e-05,,0.037593357264995575,,0.09801032394170761,,1961.821983575821,
5809,0.0008912515477277339,,1.1612353773671202e-05,,0.037002675235271454,,0.09852446615695953,,1962.1493260860443,
5810,0.01608598604798317,,1.9842257188429357e-06,,0.03700370714068413,,0.0963650643825531,,1962.4768934249878,
5811,0.0038230775389820337,,5.09867550135823e-06,,0.0372093990445137,,0.09626223146915436,,1962.8042430877686,
5812,0.015083660371601582,,9.95812843029853e-06,,0.036479007452726364,,0.09502828866243362,,1963.1322333812714,
5813,-0.01924152486026287,,1.0686331734177656e-05,,0.03638236224651337,,0.09523395448923111,,1963.4596028327942,
5814,0.017406167462468147,,6.872926405776525e-07,,0.03643101081252098,,0.09523395448923111,,1963.7871639728546,
5815,0.05263972282409668,,1.142140263254987e-05,,0.03702985867857933,,0.09687920659780502,,1964.116733789444,
5816,0.009728365577757359,,9.785709153220523e-06,,0.037628404796123505,,0.09831880778074265,,1964.4446861743927,
5817,0.027997147291898727,,1.3998215763422195e-05,,0.036687348037958145,,0.09533677250146866,,1964.7722754478455,
5818,-0.0416441448032856,,2.6938392693409696e-05,,0.035865165293216705,,0.09420566260814667,,1965.0999960899353,
5819,0.03435685858130455,,2.4405430849583354e-06,,0.03613998368382454,,0.09297171980142593,,1965.4283564090729,
5820,-0.02423555590212345,,5.320382115314715e-06,,0.036286577582359314,,0.09379434585571289,,1965.7561099529266,
5821,0.004776575602591038,,1.7912799421537784e-06,,0.03640391677618027,,0.09461697936058044,,1966.0835936069489,
5822,0.03731926903128624,,5.2677687563118525e-06,,0.036425936967134476,,0.09348586201667786,,1966.4114384651184,
5823,0.0263175331056118,,1.3755610780208372e-05,,0.037810903042554855,,0.09842163324356079,,1966.7391576766968,
5824,-0.015970349311828613,,1.0000961083278526e-05,,0.03796951472759247,,0.09708486497402191,,1967.0666875839233,
5825,-0.005296776071190834,,1.3490276614902541e-05,,0.039059221744537354,,0.09883294999599457,,1967.3943858146667,
5826,0.022650985047221184,,5.586281076830346e-06,,0.03883039951324463,,0.0982159748673439,,1967.7222065925598,
5827,-0.02354920282959938,,1.341311690339353e-05,,0.038721539080142975,,0.09708486497402191,,1968.0503458976746,
5828,-0.020921897143125534,,3.406560153962346e-06,,0.03767987713217735,,0.09400001168251038,,1968.378468990326,
5829,-0.04853261262178421,,1.3843095985066611e-06,,0.037327464669942856,,0.0945141538977623,,1968.7061522006989,
5830,-0.01944475620985031,,2.3251818674907554e-06,,0.037552401423454285,,0.09448473155498505,,1969.0339114665985,
5831,-0.027747657150030136,,4.309682935854653e-06,,0.03726576268672943,,0.09430849552154541,,1969.361958026886,
5832,0.00612810580059886,,1.765985757629096e-06,,0.0368071049451828,,0.09317737817764282,,1969.690078496933,
5833,-0.0441594198346138,,1.9400118617340922e-05,,0.03715069964528084,,0.09328021109104156,,1970.0180487632751,
5834,-0.017005445435643196,,2.0196614514134126e-06,,0.03638743609189987,,0.09286889433860779,,1970.3468086719513,
5835,0.056063346564769745,,4.030955096823163e-06,,0.03722863644361496,,0.09283946454524994,,1970.6745250225067,
5836,0.09669291973114014,,9.177252309200412e-07,,0.03659801185131073,,0.09448473155498505,,1971.0023226737976,
5837,-0.016407573595643044,,7.341891432588454e-06,,0.036808859556913376,,0.09695261716842651,,1971.329730272293,
5838,-0.03969898819923401,,2.3013557438389398e-05,,0.036163330078125,,0.09366211295127869,,1971.6569435596466,
5839,0.0464223213493824,,1.1941522188863019e-06,,0.03625765070319176,,0.09695261716842651,,1971.9851922988892,
5840,-0.036981251090765,,9.88672036328353e-06,,0.03572726249694824,,0.09407340735197067,,1972.3123784065247,
5841,-0.056149210780858994,,3.0258752303780057e-06,,0.03545112535357475,,0.09448473155498505,,1972.640697479248,
5842,0.024536872282624245,,6.660414783254964e-06,,0.03573381528258324,,0.09571867436170578,,1972.9682800769806,
5843,0.043582040816545486,,5.879045602341648e-06,,0.035055723041296005,,0.09448473155498505,,1973.296154499054,
5844,-0.0519590750336647,,6.625884907407453e-06,,0.035251956433057785,,0.09325078874826431,,1973.623881816864,
5845,-0.03875138983130455,,2.0988197775295703e-06,,0.03564809262752533,,0.09204801917076111,,1973.951275587082,
5846,-0.0271939467638731,,5.950299964752048e-06,,0.036225270479917526,,0.0953073501586914,,1974.2792150974274,
5847,0.036570753902196884,,3.5477989968057955e-07,,0.03576907888054848,,0.09201684594154358,,1974.6068658828735,
5848,0.04892929270863533,,6.077867965359474e-06,,0.035637419670820236,,0.09489605575799942,,1974.9345533847809,
5849,-0.07640345394611359,,2.4051857963058865e-06,,0.03584830090403557,,0.09571867436170578,,1975.262720823288,
5850,0.007973632775247097,,4.000099124823464e-06,,0.035600192844867706,,0.09448473155498505,,1975.590273141861,
5851,0.006013045087456703,,2.331696123292204e-05,,0.035526130348443985,,0.09571867436170578,,1975.918154001236,
5852,-0.05793270096182823,,6.593691068701446e-07,,0.035680487751960754,,0.09422384202480316,,1976.2457492351532,
5853,0.03387143835425377,,2.6216680453217123e-06,,0.03620215505361557,,0.09777523577213287,,1976.5731630325317,
5854,-0.0024796961806714535,,5.096956670058717e-07,,0.036682434380054474,,0.09736394137144089,,1976.9016535282135,
5855,0.0015407311730086803,,4.191946914033906e-07,,0.03698235750198364,,0.09736394137144089,,1977.2295906543732,
5856,-0.010366073809564114,,1.038981008605333e-05,,0.036793287843465805,,0.09777523577213287,,1977.557363986969,
5857,-0.012464269995689392,,1.8667411495698616e-05,,0.037011753767728806,,0.09612999856472015,,1977.8844718933105,
5858,-0.05099431425333023,,5.597504696197575e-06,,0.037061020731925964,,0.09859788417816162,,1978.2125294208527,
5859,-0.009707135148346424,,1.5342626511483104e-06,,0.03657153248786926,,0.09612999856472015,,1978.54017496109,
5860,0.06251925975084305,,1.3033861705480376e-06,,0.036535561084747314,,0.09612999856472015,,1979.6455738544464,
5861,-0.04998122528195381,,1.3066699466435239e-05,,0.03603248670697212,,0.09571867436170578,,1979.9737238883972,
5862,-0.031099431216716766,,5.071107125331764e-07,,0.03612025827169418,,0.09571867436170578,,1980.3015151023865,
5863,0.0199782345443964,,1.3970437066745944e-05,,0.036045536398887634,,0.09777523577213287,,1980.629192352295,
5864,-0.0009958123555406928,,1.4946705277907313e-06,,0.03636443242430687,,0.09695261716842651,,1980.9577722549438,
5865,-0.05630907788872719,,4.6264449338195845e-06,,0.037232205271720886,,0.09777523577213287,,1981.2850456237793,
5866,-0.04869132488965988,,6.21604021944222e-06,,0.03758091852068901,,0.09983182698488235,,1981.6125144958496,
5867,-0.0027214311994612217,,2.031530129897874e-05,,0.03817112371325493,,0.09859788417816162,,1981.9404697418213,
5868,0.038618192076683044,,1.937046135935816e-06,,0.03823145106434822,,0.09957093745470047,,1982.2678089141846,
5869,-0.020157992839813232,,3.238848478304135e-07,,0.038114044815301895,,0.09942050278186798,,1982.5959115028381,
5870,0.011648187413811684,,8.950396477303002e-06,,0.03827837482094765,,0.10024311393499374,,1982.9234414100647,
5871,-0.001217260374687612,,8.992571565613616e-06,,0.03870420902967453,,0.10106576979160309,,1983.2513718605042,
5872,-0.0909004732966423,,7.545462267444236e-06,,0.038360532373189926,,0.10106576979160309,,1983.5789415836334,
5873,-0.06178980693221092,,9.338526069768704e-06,,0.037760891020298004,,0.10065444558858871,,1983.9069428443909,
5874,-0.03670652210712433,,1.7652464521233924e-05,,0.037227798253297806,,0.10024311393499374,,1984.2342736721039,
5875,-0.00621005380526185,,1.3513166777556762e-05,,0.03648754209280014,,0.09859788417816162,,1984.5625565052032,
5876,-0.01638994924724102,,1.872347820608411e-05,,0.03654897212982178,,0.09736394137144089,,1984.8907771110535,
5877,-0.016785861924290657,,3.466670932539273e-06,,0.037048421800136566,,0.09736394137144089,,1985.2198481559753,
5878,-0.023128492757678032,,8.745923878450412e-06,,0.03633851185441017,,0.09695261716842651,,1985.547506570816,
5879,-0.009729059413075447,,1.2122611224185675e-05,,0.03669584542512894,,0.09739335626363754,,1985.8753337860107,
5880,0.0033821724355220795,,7.883477337600198e-06,,0.03589603677392006,,0.09667354822158813,,1986.2030873298645,
5881,-0.0201138723641634,,9.220600986736827e-06,,0.034903187304735184,,0.09657071530818939,,1986.5311980247498,
5882,-0.04862036556005478,,4.3210863509557385e-07,,0.03515792265534401,,0.09585092216730118,,1986.8588018417358,
5883,-0.027803687378764153,,7.3285514190502e-06,,0.03485466167330742,,0.09574809670448303,,1987.1867921352386,
5884,-0.03062240220606327,,4.652769803215051e-06,,0.035690732300281525,,0.09369152784347534,,1987.5140273571014,
5885,0.016645397990942,,1.3215307035352453e-06,,0.03487006202340126,,0.09407340735197067,,1987.8421120643616,
5886,-0.031016334891319275,,5.336093636287842e-06,,0.03545035049319267,,0.09204626828432083,,1988.1697335243225,
5887,-0.03674943000078201,,9.2042228061473e-07,,0.03500978276133537,,0.09119422733783722,,1988.496703863144,
5888,-0.0031649565789848566,,7.080386694724439e-06,,0.0352875180542469,,0.09184060990810394,,1988.8244516849518,
5889,-0.05147044360637665,,9.933532055583782e-06,,0.03568233922123909,,0.09112256020307541,,1989.1521553993225,
5890,-0.0035399848129600286,,2.457104756103945e-06,,0.035188838839530945,,0.09091515839099884,,1989.4800763130188,
5891,-0.0014966594753786922,,1.914331369334832e-05,,0.035481251776218414,,0.09328021109104156,,1989.8078062534332,
5892,0.044798459857702255,,2.31043827625399e-06,,0.03516187518835068,,0.09283946454524994,,1990.1351761817932,
5893,0.009996548295021057,,5.715750830859179e-06,,0.03494936600327492,,0.09283946454524994,,1990.463877439499,
5894,-0.04242254048585892,,2.163388671760913e-06,,0.03531259670853615,,0.09317737817764282,,1990.7916498184204,
5895,-0.010564363561570644,,8.48895524541149e-06,,0.0354921817779541,,0.09482263773679733,,1991.1197986602783,
5896,0.04768137261271477,,8.11328504823905e-07,,0.03577603027224541,,0.09461697936058044,,1991.4469912052155,
5897,-0.020403513684868813,,1.9197254005121067e-05,,0.035099633038043976,,0.09283946454524994,,1991.7750039100647,
5898,-0.0321521982550621,,1.770603921613656e-05,,0.035764098167419434,,0.09448473155498505,,1992.103182554245,
5899,0.042248666286468506,,6.625034075113945e-06,,0.035545364022254944,,0.0953073501586914,,1992.4307630062103,
5900,0.02601473778486252,,5.365697688830551e-06,,0.03551226481795311,,0.09612999856472015,,1992.7584147453308,
5901,0.027893509715795517,,3.654298836863745e-07,,0.03533016890287399,,0.09654129296541214,,1993.0868139266968,
5902,-0.05205048993229866,,8.068731176535948e-07,,0.034951064735651016,,0.0953073501586914,,1993.414597272873,
5903,-0.008000633679330349,,1.526328742329497e-05,,0.03477753326296806,,0.09366211295127869,,1993.741905927658,
5904,0.08825162798166275,,2.7801027044915827e-06,,0.034623753279447556,,0.09489605575799942,,1994.069197177887,
5905,-4.348277798271738e-05,,2.157751441700384e-05,,0.034748710691928864,,0.09612999856472015,,1994.3969089984894,
5906,-0.02342931181192398,,7.40959876566194e-06,,0.03502960130572319,,0.09489605575799942,,1994.7248060703278,
5907,-0.022802723571658134,,3.961485163017642e-06,,0.03504115715622902,,0.09325078874826431,,1995.0539908409119,
5908,0.041069090366363525,,4.278147116565378e-06,,0.03485305979847908,,0.0953073501586914,,1995.3810827732086,
5909,0.04926690459251404,,7.011115030763904e-06,,0.035374633967876434,,0.09571867436170578,,1995.709044933319,
5910,-0.032331038266420364,,5.874832368135685e-06,,0.03516187518835068,,0.0953073501586914,,1996.0361063480377,
5911,-0.06674998253583908,,1.374008661514381e-06,,0.035866376012563705,,0.0953073501586914,,1996.3640487194061,
5912,-0.005400121212005615,,1.1642233630482224e-06,,0.03542455658316612,,0.09612999856472015,,1996.6916916370392,
5913,-0.01825244352221489,,1.1464429007901344e-05,,0.034814510494470596,,0.09325078874826431,,1997.0191659927368,
5914,0.023565148934721947,,1.1426652235968504e-05,,0.035842813551425934,,0.09654129296541214,,1997.3469686508179,
5915,0.02565438486635685,,6.506603540401557e-07,,0.03674696758389473,,0.09612999856472015,,1997.6745619773865,
5916,0.041235726326704025,,6.705568466713885e-06,,0.037573229521512985,,0.09751434624195099,,1998.0025448799133,
5917,-0.05393598973751068,,8.834224900056142e-06,,0.03841009363532066,,0.10065444558858871,,1998.330370426178,
5918,-0.028748132288455963,,1.1741867638193071e-05,,0.038874875754117966,,0.09983182698488235,,1998.6584248542786,
5919,0.021781744435429573,,7.813796543132412e-08,,0.03882038593292236,,0.10065444558858871,,1998.985999584198,
5920,-0.032060615718364716,,1.4320289665192831e-06,,0.039104048162698746,,0.10229971259832382,,1999.314377784729,
5921,-0.03457340598106384,,4.3549766814976465e-06,,0.038728971034288406,,0.09983182698488235,,1999.642202615738,
5922,-0.05643853917717934,,7.315407515307015e-07,,0.03834007307887077,,0.09983182698488235,,1999.9700281620026,
5923,-0.0071642398834228516,,2.0118712200201117e-05,,0.039139118045568466,,0.10065444558858871,,2000.2980723381042,
5924,0.028050946071743965,,9.802136446523946e-06,,0.03750781714916229,,0.09859788417816162,,2000.6253762245178,
5925,-0.02736624889075756,,5.795445758849382e-06,,0.03779679909348488,,0.10065444558858871,,2000.9534068107605,
5926,-0.009870536625385284,,8.020871064218227e-06,,0.03826017305254936,,0.10024311393499374,,2001.2811832427979,
5927,0.050302162766456604,,2.100411984429229e-05,,0.03915588930249214,,0.09859788417816162,,2001.6085829734802,
5928,0.06085396558046341,,2.943515937658958e-06,,0.03846590593457222,,0.09942050278186798,,2001.9360928535461,
5929,0.00675069447606802,,1.633234933251515e-05,,0.03728177025914192,,0.09669172763824463,,2002.26442694664,
5930,0.03064596652984619,,1.5958827134454623e-05,,0.03757413104176521,,0.09859788417816162,,2002.5920052528381,
5931,-0.016729911789298058,,4.923770120512927e-06,,0.03635072708129883,,0.0953073501586914,,2002.920036315918,
5932,-6.482899334514514e-05,,3.025798378075706e-06,,0.036960162222385406,,0.09736394137144089,,2003.2476754188538,
5933,-0.040432486683130264,,6.685504558845423e-07,,0.0372733436524868,,0.09571867436170578,,2003.575455904007,
5934,-0.07071439176797867,,6.251180820981972e-06,,0.03669509291648865,,0.09448473155498505,,2003.9032683372498,
5935,0.008428833447396755,,2.8992999432375655e-06,,0.03736570477485657,,0.09654129296541214,,2004.232083082199,
5936,-0.0018657249165698886,,1.4306180673884228e-05,,0.03712465986609459,,0.09695261716842651,,2004.558741569519,
5937,-0.05215393379330635,,2.1492982341442257e-05,,0.03881964087486267,,0.09777523577213287,,2004.8864727020264,
5938,-0.04185009375214577,,1.2391552445478737e-05,,0.039029721170663834,,0.09654129296541214,,2005.9804902076721,
5939,0.0013886141823604703,,5.561950274568517e-06,,0.0389399379491806,,0.09942050278186798,,2006.3083069324493,
5940,-0.0031715750228613615,,7.909550845397462e-07,,0.03886575996875763,,0.09900917112827301,,2006.636402606964,
5941,-0.03098558448255062,,3.1030108402774204e-06,,0.03865048661828041,,0.09818655997514725,,2006.9644093513489,
5942,-0.007106795907020569,,1.7762464267434552e-05,,0.03998661786317825,,0.09859788417816162,,2007.2923991680145,
5943,0.029322898015379906,,6.9322227318480145e-06,,0.04020892456173897,,0.09900917112827301,,2007.6203575134277,
5944,-0.018658701330423355,,7.4966283136745915e-06,,0.03949597850441933,,0.09859788417816162,,2007.9478266239166,
5945,-0.004788598977029324,,5.15141618961934e-06,,0.03961119428277016,,0.09942050278186798,,2008.2763693332672,
5946,-0.057508599013090134,,1.8313136251890683e-06,,0.03952754661440849,,0.0991596132516861,,2008.6042973995209,
5947,-0.04945199936628342,,6.098872745496919e-06,,0.039061035960912704,,0.09571867436170578,,2008.93262052536,
5948,-0.012168141081929207,,1.2340959983703215e-05,,0.03935983031988144,,0.09818655997514725,,2009.2606287002563,
5949,0.03203488886356354,,3.405080178708886e-06,,0.04050617292523384,,0.09942050278186798,,2009.5881893634796,
5950,0.025509843602776527,,3.902066509908764e-06,,0.040095746517181396,,0.09942050278186798,,2009.915762424469,
5951,0.023665711283683777,,4.1285120460088365e-06,,0.04066157341003418,,0.09942050278186798,,2010.2444865703583,
5952,0.0177971962839365,,9.487427632848267e-06,,0.04149851202964783,,0.10106576979160309,,2010.5730497837067,
5953,-0.013321327976882458,,8.575219112572086e-07,,0.040304649621248245,,0.09818655997514725,,2010.900622844696,
5954,-0.04935622215270996,,1.429171061317902e-05,,0.040358204394578934,,0.09942050278186798,,2011.2282783985138,
5955,-0.06491315364837646,,7.02091767834645e-07,,0.03849788382649422,,0.09654129296541214,,2011.555716753006,
5956,-0.011060335673391819,,3.2189150260819588e-06,,0.03881971165537834,,0.09770184010267258,,2011.8837945461273,
5957,0.014035911299288273,,2.5450967768847477e-06,,0.03887128084897995,,0.09695261716842651,,2012.211871623993,
5958,-0.009887533262372017,,4.163782250543591e-06,,0.038972821086645126,,0.09818655997514725,,2012.5394835472107,
5959,0.02792683057487011,,3.4125262118323008e-06,,0.03941737487912178,,0.09944991767406464,,2012.8671145439148,
5960,-0.04251764342188835,,4.800282567885006e-06,,0.03938297927379608,,0.09942050278186798,,2013.1951053142548,
5961,-0.02279895730316639,,3.6172278328194807e-07,,0.039980318397283554,,0.09900917112827301,,2013.5225765705109,
5962,0.0018167018424719572,,1.441453059669584e-05,,0.040055811405181885,,0.10106576979160309,,2013.8499970436096,
5963,-0.02329614758491516,,1.6273572782665724e-06,,0.03889630734920502,,0.10024311393499374,,2014.1780819892883,
5964,-0.0030136071145534515,,2.0958866571163526e-06,,0.037956058979034424,,0.09900917112827301,,2014.5063540935516,
5965,-0.02854539267718792,,1.1900346180482302e-05,,0.03811915963888168,,0.09736394137144089,,2014.834150314331,
5966,-0.021895699203014374,,1.139262394644902e-06,,0.03727252408862114,,0.09942050278186798,,2015.1626834869385,
5967,0.022594990208745003,,2.5281053694925504e-06,,0.03692714124917984,,0.09818655997514725,,2015.4902374744415,
5968,0.011849976144731045,,1.1522206522229794e-09,,0.03587682917714119,,0.09448473155498505,,2015.819079399109,
5969,0.01145060732960701,,1.846032660068886e-07,,0.03646525740623474,,0.09612999856472015,,2016.146665096283,
5970,-0.0717608705163002,,4.357108082331251e-06,,0.03690572455525398,,0.09612999856472015,,2016.473999261856,
5971,0.05051279067993164,,4.2740836647681135e-07,,0.037180833518505096,,0.09818655997514725,,2016.8022136688232,
5972,0.027997946366667747,,7.5386719800007995e-06,,0.03689224272966385,,0.09571867436170578,,2017.1296265125275,
5973,-0.031688664108514786,,4.6596614993177354e-06,,0.03682733327150345,,0.09695261716842651,,2017.4575986862183,
5974,0.0016873073764145374,,4.974830972059863e-06,,0.03640775382518768,,0.09340120851993561,,2017.7857518196106,
5975,-0.03218584880232811,,3.975382242060732e-06,,0.03639786317944527,,0.09489605575799942,,2018.1135816574097,
5976,-0.023572126403450966,,8.374059689231217e-06,,0.03633865714073181,,0.0953073501586914,,2018.4412052631378,
5977,0.0383683480322361,,2.5526585432089632e-06,,0.03730406239628792,,0.0954577848315239,,2018.769528388977,
5978,0.0014440941158682108,,5.099828740640078e-06,,0.036715637892484665,,0.09612999856472015,,2019.097064256668,
5979,0.07470918446779251,,1.3583015970652923e-05,,0.03747542202472687,,0.09571867436170578,,2019.424860715866,
5980,-0.05122394859790802,,1.0361472959630191e-05,,0.03677083179354668,,0.09257857501506805,,2019.7526671886444,
5981,0.006382165942341089,,9.141356713371351e-06,,0.037403304129838943,,0.09489605575799942,,2020.0804569721222,
5982,0.018676595762372017,,7.521182396885706e-06,,0.03659798204898834,,0.09448473155498505,,2020.408442735672,
5983,-0.0034259401727467775,,5.044790214014938e-06,,0.03688941150903702,,0.09325078874826431,,2020.7362189292908,
5984,-0.01707473210990429,,1.0604377166600898e-05,,0.036805566400289536,,0.09325078874826431,,2021.0641906261444,
5985,-0.0552852526307106,,3.5652510632644407e-06,,0.03611696511507034,,0.09366211295127869,,2021.391675710678,
5986,-0.008720512501895428,,3.6589460705727106e-06,,0.03626517206430435,,0.09448473155498505,,2021.7193474769592,
5987,0.020585011690855026,,4.873002126259962e-06,,0.0362817645072937,,0.09407340735197067,,2022.0474872589111,
5988,0.023149818181991577,,8.04091996542411e-06,,0.036468472331762314,,0.09407340735197067,,2022.3747868537903,
5989,-0.044623542577028275,,3.541272462825873e-06,,0.036511123180389404,,0.09283946454524994,,2022.7029559612274,
5990,-0.025436652824282646,,6.811135335738072e-06,,0.035344962030649185,,0.09297347068786621,,2023.0307199954987,
5991,-0.06061440706253052,,3.285430807409284e-07,,0.03549904748797417,,0.09235650300979614,,2023.3582122325897,
5992,0.04321252554655075,,1.232975409948267e-05,,0.035431139171123505,,0.09256215393543243,,2023.6862881183624,
5993,-0.00011284589709248394,,3.705749350046972e-06,,0.0353834368288517,,0.09215085208415985,,2024.013469696045,
5994,-0.06837514042854309,,4.934586741001112e-06,,0.03590132296085358,,0.09256215393543243,,2024.3409299850464,
5995,0.02062399499118328,,1.0311850019206759e-05,,0.035748742520809174,,0.09276781976222992,,2024.6686367988586,
5996,0.04936954006552696,,8.65425681695342e-06,,0.03537202998995781,,0.09338479489088058,,2024.9963164329529,
5997,0.0908084437251091,,3.02695980280987e-06,,0.0352206826210022,,0.09359044581651688,,2025.32395195961,
5998,0.0002653372357599437,,6.843003575340845e-06,,0.035609930753707886,,0.09215085208415985,,2025.6516642570496,
5999,-0.05063287541270256,,3.3982709624069685e-07,,0.035548996180295944,,0.09194518625736237,,2025.979201555252,
6000,-0.03547198325395584,,8.528947546437848e-06,,0.035714924335479736,,0.09297347068786621,,2026.3067739009857,


==> CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_summary_path.csv <==
,rel_l1err_path,rel_l1err_path,rel_linferr_path,rel_linferr_path,t_path,t_path
,mean,std,mean,std,mean,std
index,,,,,,
0,0.016486388,,0.02783004,,0.0,
1,0.018096145,,0.025721714,,0.02,
2,0.02457813,,0.031151054,,0.04,
3,0.018624788,,0.022608317,,0.06,
4,0.015854672,,0.02740394,,0.08,
5,0.0149415955,,0.025192102,,0.099999994,
6,0.020396804,,0.032739513,,0.12,
7,0.022817843,,0.02942881,,0.14,
8,0.01829492,,0.028106986,,0.16,
9,0.018635765,,0.020310588,,0.17999999,
10,0.023743909,,0.030408414,,0.19999999,
11,0.015598267,,0.025044357,,0.22,
12,0.021173479,,0.032379925,,0.24,
13,0.02577685,,0.032875594,,0.26,
14,0.024694363,,0.027194342,,0.28,
15,0.02400968,,0.027531706,,0.29999998,
16,0.022260588,,0.036801465,,0.32,
17,0.020267459,,0.04253682,,0.34,
18,0.022261811,,0.03701325,,0.35999998,
19,0.02357552,,0.035144463,,0.38,
20,0.021806067,,0.033522148,,0.39999998,
21,0.0211811,,0.032854788,,0.42,
22,0.019908914,,0.029251043,,0.44,
23,0.020305747,,0.026174854,,0.45999998,
24,0.024187589,,0.03450331,,0.48,
25,0.020052824,,0.031588413,,0.5,
26,0.023102526,,0.033437822,,0.52,
27,0.029045971,,0.04331179,,0.54,
28,0.03047978,,0.04176137,,0.56,
29,0.033612628,,0.040220853,,0.58,
30,0.033694673,,0.038493995,,0.6,
31,0.034737185,,0.043791678,,0.62,
32,0.028969053,,0.04131636,,0.64,
33,0.03296452,,0.047979716,,0.66,
34,0.03010655,,0.050942317,,0.68,
35,0.027539266,,0.045511268,,0.7,
36,0.028958438,,0.049680866,,0.72,
37,0.027465386,,0.050674178,,0.74,
38,0.026484165,,0.049567003,,0.76,
39,0.025549665,,0.04900773,,0.78000003,
40,0.024199061,,0.052033383,,0.8,
41,0.024956489,,0.048999425,,0.82,
42,0.02960185,,0.04919136,,0.84000003,
43,0.024849074,,0.041553345,,0.86,
44,0.025502548,,0.039831918,,0.88,
45,0.025784098,,0.043274567,,0.9,
46,0.029865937,,0.04008966,,0.92,
47,0.029563244,,0.04190064,,0.94,
48,0.039783735,,0.053945027,,0.96,
49,0.039143886,,0.07128788,,0.98,
50,0.043757897,,0.07707209,,1.0,


==> CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/00_Shock1aBmPil_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.925001859664916992e-01,-1.001350283622741699e+00
-9.591836929321289062e-01,-9.932481050491333008e-01,-1.001200437545776367e+00
-9.183673262596130371e-01,-9.905891418457031250e-01,-1.000842452049255371e+00
-8.775510191917419434e-01,-9.910120964050292969e-01,-1.000193834304809570e+00
-8.367347121238708496e-01,-9.896780252456665039e-01,-9.992060661315917969e-01
-7.959183454513549805e-01,-9.897089004516601562e-01,-9.981615543365478516e-01
-7.551020383834838867e-01,-9.884961843490600586e-01,-9.970172643661499023e-01
-7.142857313156127930e-01,-9.885293245315551758e-01,-9.957532882690429688e-01
-6.734694242477416992e-01,-9.860254526138305664e-01,-9.949061870574951172e-01
-6.326530575752258301e-01,-9.850971102714538574e-01,-9.923081994056701660e-01
-5.918367505073547363e-01,-9.839004278182983398e-01,-9.882740974426269531e-01
-5.510204434394836426e-01,-9.817097783088684082e-01,-9.839012026786804199e-01
-5.102040767669677734e-01,-9.815991520881652832e-01,-9.825644493103027344e-01
-4.693877696990966797e-01,-9.802134037017822266e-01,-9.836999177932739258e-01
-4.285714328289031982e-01,-9.771161675453186035e-01,-9.863687753677368164e-01
-3.877551257610321045e-01,-9.746950268745422363e-01,-9.892357587814331055e-01
-3.469387888908386230e-01,-9.715616703033447266e-01,-9.891655445098876953e-01
-3.061224520206451416e-01,-9.677457809448242188e-01,-9.895235896110534668e-01
-2.653061449527740479e-01,-9.612853527069091797e-01,-9.828696250915527344e-01
-2.244898080825805664e-01,-9.482620954513549805e-01,-9.707590341567993164e-01
-1.836734861135482788e-01,-9.215024113655090332e-01,-9.538611173629760742e-01
-1.428571641445159912e-01,-8.679129481315612793e-01,-9.061486721038818359e-01
-1.020408347249031067e-01,-7.588322162628173828e-01,-7.786874771118164062e-01
-6.122450903058052063e-02,-5.458046793937683105e-01,-5.563359260559082031e-01
-2.040818333625793457e-02,-2.056361138820648193e-01,-1.729017496109008789e-01
2.040818333625793457e-02,2.047969996929168701e-01,2.273174077272415161e-01
6.122450903058052063e-02,5.455865263938903809e-01,5.524511337280273438e-01
1.020408347249031067e-01,7.576746344566345215e-01,7.752330899238586426e-01
1.428571641445159912e-01,8.674927949905395508e-01,8.803902864456176758e-01
1.836734861135482788e-01,9.234251379966735840e-01,9.257009029388427734e-01
2.244898080825805664e-01,9.492808580398559570e-01,9.675731658935546875e-01
2.653061449527740479e-01,9.619749188423156738e-01,9.859122037887573242e-01
3.061224520206451416e-01,9.679899215698242188e-01,9.998228549957275391e-01
3.469387888908386230e-01,9.725878834724426270e-01,1.010951280593872070e+00
3.877551257610321045e-01,9.738305807113647461e-01,1.020466923713684082e+00
4.285714328289031982e-01,9.769029617309570312e-01,1.023193240165710449e+00
4.693877696990966797e-01,9.795365929603576660e-01,1.014032721519470215e+00
5.102040767669677734e-01,9.805620312690734863e-01,1.012620449066162109e+00
5.510204434394836426e-01,9.822772145271301270e-01,1.012449264526367188e+00
5.918367505073547363e-01,9.842585921287536621e-01,1.012838840484619141e+00
6.326530575752258301e-01,9.854482412338256836e-01,1.017681598663330078e+00
6.734694242477416992e-01,9.863194823265075684e-01,1.016055941581726074e+00
7.142857313156127930e-01,9.867381453514099121e-01,1.006664514541625977e+00
7.551020383834838867e-01,9.876450896263122559e-01,1.002111196517944336e+00
7.959183454513549805e-01,9.879112839698791504e-01,9.994498491287231445e-01
8.367347121238708496e-01,9.907646775245666504e-01,9.950155019760131836e-01
8.775510191917419434e-01,9.902435541152954102e-01,9.859721660614013672e-01
9.183673262596130371e-01,9.903276562690734863e-01,9.780789613723754883e-01
9.591836929321289062e-01,9.902532100677490234e-01,9.710474014282226562e-01
1.000000000000000000e+00,9.933027029037475586e-01,9.649682044982910156e-01


==> CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/00_Shock1a_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.925001859664916992e-01,-9.408753514289855957e-01
-9.591836929321289062e-01,-9.932481050491333008e-01,-9.477105736732482910e-01
-9.183673262596130371e-01,-9.905891418457031250e-01,-9.535682201385498047e-01
-8.775510191917419434e-01,-9.910120964050292969e-01,-9.560822248458862305e-01
-8.367347121238708496e-01,-9.896780252456665039e-01,-9.609127640724182129e-01
-7.959183454513549805e-01,-9.897089004516601562e-01,-9.644588232040405273e-01
-7.551020383834838867e-01,-9.884961843490600586e-01,-9.652580618858337402e-01
-7.142857313156127930e-01,-9.885293245315551758e-01,-9.657295942306518555e-01
-6.734694242477416992e-01,-9.860254526138305664e-01,-9.660515189170837402e-01
-6.326530575752258301e-01,-9.850971102714538574e-01,-9.663594961166381836e-01
-5.918367505073547363e-01,-9.839004278182983398e-01,-9.669922590255737305e-01
-5.510204434394836426e-01,-9.817097783088684082e-01,-9.674412608146667480e-01
-5.102040767669677734e-01,-9.815991520881652832e-01,-9.662071466445922852e-01
-4.693877696990966797e-01,-9.802134037017822266e-01,-9.644519686698913574e-01
-4.285714328289031982e-01,-9.771161675453186035e-01,-9.630001187324523926e-01
-3.877551257610321045e-01,-9.746950268745422363e-01,-9.668089747428894043e-01
-3.469387888908386230e-01,-9.715616703033447266e-01,-9.690001010894775391e-01
-3.061224520206451416e-01,-9.677457809448242188e-01,-9.658819437026977539e-01
-2.653061449527740479e-01,-9.612853527069091797e-01,-9.572347998619079590e-01
-2.244898080825805664e-01,-9.482620954513549805e-01,-9.442119598388671875e-01
-1.836734861135482788e-01,-9.215024113655090332e-01,-9.067800641059875488e-01
-1.428571641445159912e-01,-8.679129481315612793e-01,-8.530248403549194336e-01
-1.020408347249031067e-01,-7.588322162628173828e-01,-7.276847958564758301e-01
-6.122450903058052063e-02,-5.458046793937683105e-01,-5.159298777580261230e-01
-2.040818333625793457e-02,-2.056361138820648193e-01,-1.571174860000610352e-01
2.040818333625793457e-02,2.047969996929168701e-01,2.356968224048614502e-01
6.122450903058052063e-02,5.455865263938903809e-01,5.808371901512145996e-01
1.020408347249031067e-01,7.576746344566345215e-01,7.558051943778991699e-01
1.428571641445159912e-01,8.674927949905395508e-01,8.535988926887512207e-01
1.836734861135482788e-01,9.234251379966735840e-01,9.017726778984069824e-01
2.244898080825805664e-01,9.492808580398559570e-01,9.239790439605712891e-01
2.653061449527740479e-01,9.619749188423156738e-01,9.399928450584411621e-01
3.061224520206451416e-01,9.679899215698242188e-01,9.483832716941833496e-01
3.469387888908386230e-01,9.725878834724426270e-01,9.521741271018981934e-01
3.877551257610321045e-01,9.738305807113647461e-01,9.544865489006042480e-01
4.285714328289031982e-01,9.769029617309570312e-01,9.562779068946838379e-01
4.693877696990966797e-01,9.795365929603576660e-01,9.573391079902648926e-01
5.102040767669677734e-01,9.805620312690734863e-01,9.577214121818542480e-01
5.510204434394836426e-01,9.822772145271301270e-01,9.581612944602966309e-01
5.918367505073547363e-01,9.842585921287536621e-01,9.586141705513000488e-01
6.326530575752258301e-01,9.854482412338256836e-01,9.589074254035949707e-01
6.734694242477416992e-01,9.863194823265075684e-01,9.591575264930725098e-01
7.142857313156127930e-01,9.867381453514099121e-01,9.593510031700134277e-01
7.551020383834838867e-01,9.876450896263122559e-01,9.595279097557067871e-01
7.959183454513549805e-01,9.879112839698791504e-01,9.602627158164978027e-01
8.367347121238708496e-01,9.907646775245666504e-01,9.618055224418640137e-01
8.775510191917419434e-01,9.902435541152954102e-01,9.629053473472595215e-01
9.183673262596130371e-01,9.903276562690734863e-01,9.643227458000183105e-01
9.591836929321289062e-01,9.902532100677490234e-01,9.653820395469665527e-01
1.000000000000000000e+00,9.933027029037475586e-01,9.656247496604919434e-01


==> CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/01_Shock1bBmPil_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.998102784156799316e-01,-4.506379961967468262e-01
-9.591836929321289062e-01,-9.996363520622253418e-01,-4.507550299167633057e-01
-9.183673262596130371e-01,-9.993427991867065430e-01,-4.508740603923797607e-01
-8.775510191917419434e-01,-9.987062215805053711e-01,-4.509948492050170898e-01
-8.367347121238708496e-01,-1.000028371810913086e+00,-4.510662257671356201e-01
-7.959183454513549805e-01,-1.000236272811889648e+00,-4.510896205902099609e-01
-7.551020383834838867e-01,-9.995104074478149414e-01,-4.512537121772766113e-01
-7.142857313156127930e-01,-9.999067187309265137e-01,-4.514213502407073975e-01
-6.734694242477416992e-01,-9.996008872985839844e-01,-4.516265094280242920e-01
-6.326530575752258301e-01,-9.986096620559692383e-01,-4.518633782863616943e-01
-5.918367505073547363e-01,-9.989936351776123047e-01,-4.520997107028961182e-01
-5.510204434394836426e-01,-9.995476603507995605e-01,-4.523423016071319580e-01
-5.102040767669677734e-01,-1.000075578689575195e+00,-4.529171288013458252e-01
-4.693877696990966797e-01,-9.996626973152160645e-01,-4.534992575645446777e-01
-4.285714328289031982e-01,-1.000332355499267578e+00,-4.540822207927703857e-01
-3.877551257610321045e-01,-1.001405358314514160e+00,-4.546945989131927490e-01
-3.469387888908386230e-01,-9.996183514595031738e-01,-4.550803005695343018e-01
-3.061224520206451416e-01,-1.001052260398864746e+00,-4.553583264350891113e-01
-2.653061449527740479e-01,-1.000761389732360840e+00,-4.556374847888946533e-01
-2.244898080825805664e-01,-1.000249028205871582e+00,-4.563491642475128174e-01
-1.836734861135482788e-01,-1.000741481781005859e+00,-4.571984410285949707e-01
-1.428571641445159912e-01,-1.000003933906555176e+00,-4.583124816417694092e-01
-1.020408347249031067e-01,-9.983481764793395996e-01,-4.594999551773071289e-01
-6.122450903058052063e-02,-9.726647138595581055e-01,-4.607135057449340820e-01
-2.040818333625793457e-02,-5.637274980545043945e-01,-4.619607925415039062e-01
2.040818333625793457e-02,5.608882308006286621e-01,-4.632054567337036133e-01
6.122450903058052063e-02,9.733538627624511719e-01,-4.646773636341094971e-01
1.020408347249031067e-01,1.000546693801879883e+00,-4.645645916461944580e-01
1.428571641445159912e-01,1.000673651695251465e+00,-4.641402065753936768e-01
1.836734861135482788e-01,9.991957545280456543e-01,-4.639167487621307373e-01
2.244898080825805664e-01,1.000549793243408203e+00,-4.636985659599304199e-01
2.653061449527740479e-01,9.998636245727539062e-01,-4.639086425304412842e-01
3.061224520206451416e-01,9.989123344421386719e-01,-4.646759927272796631e-01
3.469387888908386230e-01,9.997392296791076660e-01,-4.654418528079986572e-01
3.877551257610321045e-01,1.000276565551757812e+00,-4.659880697727203369e-01
4.285714328289031982e-01,9.999415278434753418e-01,-4.664928019046783447e-01
4.693877696990966797e-01,9.996682405471801758e-01,-4.669989645481109619e-01
5.102040767669677734e-01,9.996672868728637695e-01,-4.675036966800689697e-01
5.510204434394836426e-01,9.989308118820190430e-01,-4.679897725582122803e-01
5.918367505073547363e-01,1.000544548034667969e+00,-4.685069620609283447e-01
6.326530575752258301e-01,1.000482797622680664e+00,-4.690506458282470703e-01
6.734694242477416992e-01,9.999222159385681152e-01,-4.695952236652374268e-01
7.142857313156127930e-01,9.994903802871704102e-01,-4.700743257999420166e-01
7.551020383834838867e-01,1.000879645347595215e+00,-4.705415666103363037e-01
7.959183454513549805e-01,1.000660181045532227e+00,-4.710395932197570801e-01
8.367347121238708496e-01,1.000318646430969238e+00,-4.715387821197509766e-01
8.775510191917419434e-01,9.984727501869201660e-01,-4.720385074615478516e-01
9.183673262596130371e-01,9.998966455459594727e-01,-4.725155532360076904e-01
9.591836929321289062e-01,1.000078558921813965e+00,-4.728844761848449707e-01
1.000000000000000000e+00,1.000891685485839844e+00,-4.731465578079223633e-01


==> CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/01_Shock1b_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.998102784156799316e-01,-9.835870862007141113e-01
-9.591836929321289062e-01,-9.996363520622253418e-01,-9.835793375968933105e-01
-9.183673262596130371e-01,-9.993427991867065430e-01,-9.835711717605590820e-01
-8.775510191917419434e-01,-9.987062215805053711e-01,-9.835625886917114258e-01
-8.367347121238708496e-01,-1.000028371810913086e+00,-9.835531115531921387e-01
-7.959183454513549805e-01,-1.000236272811889648e+00,-9.835428595542907715e-01
-7.551020383834838867e-01,-9.995104074478149414e-01,-9.835314154624938965e-01
-7.142857313156127930e-01,-9.999067187309265137e-01,-9.835184216499328613e-01
-6.734694242477416992e-01,-9.996008872985839844e-01,-9.835041761398315430e-01
-6.326530575752258301e-01,-9.986096620559692383e-01,-9.834887385368347168e-01
-5.918367505073547363e-01,-9.989936351776123047e-01,-9.834744930267333984e-01
-5.510204434394836426e-01,-9.995476603507995605e-01,-9.834589958190917969e-01
-5.102040767669677734e-01,-1.000075578689575195e+00,-9.834409952163696289e-01
-4.693877696990966797e-01,-9.996626973152160645e-01,-9.834139943122863770e-01
-4.285714328289031982e-01,-1.000332355499267578e+00,-9.833787679672241211e-01
-3.877551257610321045e-01,-1.001405358314514160e+00,-9.833438992500305176e-01
-3.469387888908386230e-01,-9.996183514595031738e-01,-9.832945466041564941e-01
-3.061224520206451416e-01,-1.001052260398864746e+00,-9.832195639610290527e-01
-2.653061449527740479e-01,-1.000761389732360840e+00,-9.830802679061889648e-01
-2.244898080825805664e-01,-1.000249028205871582e+00,-9.828865528106689453e-01
-1.836734861135482788e-01,-1.000741481781005859e+00,-9.825773835182189941e-01
-1.428571641445159912e-01,-1.000003933906555176e+00,-9.819765686988830566e-01
-1.020408347249031067e-01,-9.983481764793395996e-01,-9.807135462760925293e-01
-6.122450903058052063e-02,-9.726647138595581055e-01,-9.729397892951965332e-01
-2.040818333625793457e-02,-5.637274980545043945e-01,-5.221889615058898926e-01
2.040818333625793457e-02,5.608882308006286621e-01,5.586524605751037598e-01
6.122450903058052063e-02,9.733538627624511719e-01,8.906273245811462402e-01
1.020408347249031067e-01,1.000546693801879883e+00,9.488857984542846680e-01
1.428571641445159912e-01,1.000673651695251465e+00,9.671570062637329102e-01
1.836734861135482788e-01,9.991957545280456543e-01,9.732242822647094727e-01
2.244898080825805664e-01,1.000549793243408203e+00,9.762226343154907227e-01
2.653061449527740479e-01,9.998636245727539062e-01,9.787456989288330078e-01
3.061224520206451416e-01,9.989123344421386719e-01,9.797961711883544922e-01
3.469387888908386230e-01,9.997392296791076660e-01,9.820635318756103516e-01
3.877551257610321045e-01,1.000276565551757812e+00,9.883885383605957031e-01
4.285714328289031982e-01,9.999415278434753418e-01,9.922730922698974609e-01
4.693877696990966797e-01,9.996682405471801758e-01,9.954527616500854492e-01
5.102040767669677734e-01,9.996672868728637695e-01,9.980734586715698242e-01
5.510204434394836426e-01,9.989308118820190430e-01,9.997137784957885742e-01
5.918367505073547363e-01,1.000544548034667969e+00,1.001053690910339355e+00
6.326530575752258301e-01,1.000482797622680664e+00,1.002000927925109863e+00
6.734694242477416992e-01,9.999222159385681152e-01,1.002722382545471191e+00
7.142857313156127930e-01,9.994903802871704102e-01,1.003371119499206543e+00
7.551020383834838867e-01,1.000879645347595215e+00,1.004022479057312012e+00
7.959183454513549805e-01,1.000660181045532227e+00,1.004773139953613281e+00
8.367347121238708496e-01,1.000318646430969238e+00,1.005610108375549316e+00
8.775510191917419434e-01,9.984727501869201660e-01,1.006377100944519043e+00
9.183673262596130371e-01,9.998966455459594727e-01,1.007845163345336914e+00
9.591836929321289062e-01,1.000078558921813965e+00,1.009273767471313477e+00
1.000000000000000000e+00,1.000891685485839844e+00,1.010489106178283691e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.1/CDE_d1e3---m122/outputs/0_Shock1a_d1000_W2010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.926588535308837891e-01,-9.868164062500000000e-01
-9.591836929321289062e-01,-9.920654296875000000e-01,-9.868164062500000000e-01
-9.183673262596130371e-01,-9.914006590843200684e-01,-9.873046875000000000e-01
-8.775510191917419434e-01,-9.907036423683166504e-01,-9.868164062500000000e-01
-8.367347121238708496e-01,-9.899056553840637207e-01,-9.868164062500000000e-01
-7.959183454513549805e-01,-9.890536665916442871e-01,-9.868164062500000000e-01
-7.551020383834838867e-01,-9.881149530410766602e-01,-9.868164062500000000e-01
-7.142857313156127930e-01,-9.870978593826293945e-01,-9.868164062500000000e-01
-6.734694242477416992e-01,-9.860123395919799805e-01,-9.863281250000000000e-01
-6.326530575752258301e-01,-9.848114848136901855e-01,-9.863281250000000000e-01
-5.918367505073547363e-01,-9.835175275802612305e-01,-9.858398437500000000e-01
-5.510204434394836426e-01,-9.821290969848632812e-01,-9.853515625000000000e-01
-5.102040767669677734e-01,-9.806420207023620605e-01,-9.848632812500000000e-01
-4.693877696990966797e-01,-9.789171814918518066e-01,-9.843750000000000000e-01
-4.285714328289031982e-01,-9.770135879516601562e-01,-9.829101562500000000e-01
-3.877551257610321045e-01,-9.748044013977050781e-01,-9.804687500000000000e-01
-3.469387888908386230e-01,-9.719024896621704102e-01,-9.770507812500000000e-01
-3.061224520206451416e-01,-9.676917791366577148e-01,-9.716796875000000000e-01
-2.653061449527740479e-01,-9.607509374618530273e-01,-9.624023437500000000e-01
-2.244898080825805664e-01,-9.479035735130310059e-01,-9.467773437500000000e-01
-1.836734861135482788e-01,-9.220907688140869141e-01,-9.179687500000000000e-01
-1.428571641445159912e-01,-8.684625029563903809e-01,-8.657226562500000000e-01
-1.020408347249031067e-01,-7.581847310066223145e-01,-7.705078125000000000e-01
-6.122450903058052063e-02,-5.467424988746643066e-01,-5.717773437500000000e-01
-2.040818333625793457e-02,-2.049638181924819946e-01,-1.990966796875000000e-01
2.040818333625793457e-02,2.049953490495681763e-01,2.695312500000000000e-01
6.122450903058052063e-02,5.467718839645385742e-01,6.191406250000000000e-01
1.020408347249031067e-01,7.582205533981323242e-01,7.993164062500000000e-01
1.428571641445159912e-01,8.683944940567016602e-01,8.833007812500000000e-01
1.836734861135482788e-01,9.219515323638916016e-01,9.204101562500000000e-01
2.244898080825805664e-01,9.478398561477661133e-01,9.394531250000000000e-01
2.653061449527740479e-01,9.606772661209106445e-01,9.516601562500000000e-01
3.061224520206451416e-01,9.676745533943176270e-01,9.594726562500000000e-01
3.469387888908386230e-01,9.718602895736694336e-01,9.663085937500000000e-01
3.877551257610321045e-01,9.747739434242248535e-01,9.711914062500000000e-01
4.285714328289031982e-01,9.771131277084350586e-01,9.741210937500000000e-01
4.693877696990966797e-01,9.790351986885070801e-01,9.770507812500000000e-01
5.102040767669677734e-01,9.806878566741943359e-01,9.799804687500000000e-01
5.510204434394836426e-01,9.821990132331848145e-01,9.824218750000000000e-01
5.918367505073547363e-01,9.835950136184692383e-01,9.843750000000000000e-01
6.326530575752258301e-01,9.848625659942626953e-01,9.863281250000000000e-01
6.734694242477416992e-01,9.859802722930908203e-01,9.882812500000000000e-01
7.142857313156127930e-01,9.871076345443725586e-01,9.892578125000000000e-01
7.551020383834838867e-01,9.880785346031188965e-01,9.902343750000000000e-01
7.959183454513549805e-01,9.889281988143920898e-01,9.916992187500000000e-01
8.367347121238708496e-01,9.897931218147277832e-01,9.926757812500000000e-01
8.775510191917419434e-01,9.906024932861328125e-01,9.926757812500000000e-01
9.183673262596130371e-01,9.913199543952941895e-01,9.931640625000000000e-01
9.591836929321289062e-01,9.920483827590942383e-01,9.936523437500000000e-01
1.000000000000000000e+00,9.926431179046630859e-01,9.931640625000000000e-01


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.1/CDE_d1e3---m122/outputs/1_Shock1b_d1000_W2010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-1.000043869018554688e+00,-1.006835937500000000e+00
-9.591836929321289062e-01,-1.000056982040405273e+00,-1.005859375000000000e+00
-9.183673262596130371e-01,-1.000014185905456543e+00,-1.004882812500000000e+00
-8.775510191917419434e-01,-1.000010967254638672e+00,-1.003906250000000000e+00
-8.367347121238708496e-01,-9.999945759773254395e-01,-1.003906250000000000e+00
-7.959183454513549805e-01,-1.000019192695617676e+00,-1.002929687500000000e+00
-7.551020383834838867e-01,-9.999982714653015137e-01,-1.001953125000000000e+00
-7.142857313156127930e-01,-9.999401569366455078e-01,-1.001953125000000000e+00
-6.734694242477416992e-01,-9.999557733535766602e-01,-1.000976562500000000e+00
-6.326530575752258301e-01,-9.999340772628784180e-01,-1.000000000000000000e+00
-5.918367505073547363e-01,-9.999884366989135742e-01,-9.995117187500000000e-01
-5.510204434394836426e-01,-9.999991059303283691e-01,-9.985351562500000000e-01
-5.102040767669677734e-01,-1.000010848045349121e+00,-9.980468750000000000e-01
-4.693877696990966797e-01,-1.000031113624572754e+00,-9.975585937500000000e-01
-4.285714328289031982e-01,-1.000030279159545898e+00,-9.965820312500000000e-01
-3.877551257610321045e-01,-1.000053882598876953e+00,-9.960937500000000000e-01
-3.469387888908386230e-01,-1.000041842460632324e+00,-9.946289062500000000e-01
-3.061224520206451416e-01,-1.000045895576477051e+00,-9.931640625000000000e-01
-2.653061449527740479e-01,-1.000050067901611328e+00,-9.921875000000000000e-01
-2.244898080825805664e-01,-1.000049233436584473e+00,-9.907226562500000000e-01
-1.836734861135482788e-01,-9.999800920486450195e-01,-9.892578125000000000e-01
-1.428571641445159912e-01,-9.999301433563232422e-01,-9.853515625000000000e-01
-1.020408347249031067e-01,-9.992185831069946289e-01,-9.819335937500000000e-01
-6.122450903058052063e-02,-9.729236364364624023e-01,-9.697265625000000000e-01
-2.040818333625793457e-02,-5.629614591598510742e-01,-8.964843750000000000e-01
2.040818333625793457e-02,5.629713535308837891e-01,8.691406250000000000e-01
6.122450903058052063e-02,9.729920029640197754e-01,9.667968750000000000e-01
1.020408347249031067e-01,9.993723630905151367e-01,9.814453125000000000e-01
1.428571641445159912e-01,1.000015974044799805e+00,9.887695312500000000e-01
1.836734861135482788e-01,9.999982714653015137e-01,9.921875000000000000e-01
2.244898080825805664e-01,1.000018835067749023e+00,9.941406250000000000e-01
2.653061449527740479e-01,1.000026941299438477e+00,9.956054687500000000e-01
3.061224520206451416e-01,9.999316334724426270e-01,9.965820312500000000e-01
3.469387888908386230e-01,9.999454617500305176e-01,9.975585937500000000e-01
3.877551257610321045e-01,9.999676942825317383e-01,9.985351562500000000e-01
4.285714328289031982e-01,9.999527335166931152e-01,9.995117187500000000e-01
4.693877696990966797e-01,1.000044465065002441e+00,1.000976562500000000e+00
5.102040767669677734e-01,9.999882578849792480e-01,1.000976562500000000e+00
5.510204434394836426e-01,1.000012516975402832e+00,1.001953125000000000e+00
5.918367505073547363e-01,1.000029206275939941e+00,1.002929687500000000e+00
6.326530575752258301e-01,1.000023365020751953e+00,1.002929687500000000e+00
6.734694242477416992e-01,1.000066995620727539e+00,1.003906250000000000e+00
7.142857313156127930e-01,1.000053048133850098e+00,1.004882812500000000e+00
7.551020383834838867e-01,1.000047326087951660e+00,1.004882812500000000e+00
7.959183454513549805e-01,1.000038146972656250e+00,1.004882812500000000e+00
8.367347121238708496e-01,1.000000596046447754e+00,1.005859375000000000e+00
8.775510191917419434e-01,9.999659061431884766e-01,1.005859375000000000e+00
9.183673262596130371e-01,9.999784231185913086e-01,1.005859375000000000e+00
9.591836929321289062e-01,9.999126195907592773e-01,1.006835937500000000e+00
1.000000000000000000e+00,9.999594092369079590e-01,1.006835937500000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_-2a_d1e4---m177/outputs/0_QLP1_d10000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.445312500000000000e+00
-1.438775539398193359e+00,-1.499312758445739746e+00,-1.453125000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.453125000000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.460937500000000000e+00
-1.255102038383483887e+00,-1.498418569564819336e+00,-1.460937500000000000e+00
-1.193877577781677246e+00,-1.498923063278198242e+00,-1.460937500000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.460937500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.460937500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.460937500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.453125000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.445312500000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.429687500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.414062500000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.390625000000000000e+00
-6.428571343421936035e-01,-1.399219751358032227e+00,-1.359375000000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.312500000000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.242187500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.171875000000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.078125000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-9.687500000000000000e-01
-2.755101919174194336e-01,-8.656951785087585449e-01,-8.515625000000000000e-01
-2.142857015132904053e-01,-7.170457839965820312e-01,-7.187500000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-5.703125000000000000e-01
-9.183672070503234863e-02,-3.756020963191986084e-01,-3.925781250000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.031250000000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-5.676269531250000000e-03
9.183672070503234863e-02,2.019670456647872925e-01,1.962890625000000000e-01
1.530612111091613770e-01,3.960647284984588623e-01,4.003906250000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.859375000000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.578125000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,9.257812500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.085937500000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.226562500000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.328125000000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.406250000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.468750000000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.500000000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.523437500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.523437500000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.515625000000000000e+00
9.489796161651611328e-01,1.474801301956176758e+00,1.492187500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.468750000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.437500000000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.406250000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.375000000000000000e+00
1.255102038383483887e+00,1.342494010925292969e+00,1.351562500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.328125000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.312500000000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.312500000000000000e+00
1.500000000000000000e+00,1.309257268905639648e+00,1.320312500000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_-2a_d1e4---m177/outputs/1_QLP2a_d10000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.515625000000000000e+00
-1.438775539398193359e+00,-1.499312758445739746e+00,-1.515625000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.515625000000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.515625000000000000e+00
-1.255102038383483887e+00,-1.498418569564819336e+00,-1.515625000000000000e+00
-1.193877577781677246e+00,-1.498923063278198242e+00,-1.515625000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.515625000000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.507812500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.507812500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.500000000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.492187500000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.476562500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.460937500000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.429687500000000000e+00
-6.428571343421936035e-01,-1.399219751358032227e+00,-1.390625000000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.343750000000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.289062500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.210937500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.132812500000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.023437500000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.023437500000000000e-01
-2.142857015132904053e-01,-7.170457839965820312e-01,-7.421875000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-5.468750000000000000e-01
-9.183672070503234863e-02,-3.756020963191986084e-01,-3.281250000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-1.025390625000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,1.079101562500000000e-01
9.183672070503234863e-02,2.019670456647872925e-01,2.910156250000000000e-01
1.530612111091613770e-01,3.960647284984588623e-01,4.531250000000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.976562500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.578125000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,9.179687500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.070312500000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.203125000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.312500000000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.398437500000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.460937500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.500000000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.523437500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.531250000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.515625000000000000e+00
9.489796161651611328e-01,1.474801301956176758e+00,1.500000000000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.484375000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.453125000000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.429687500000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.406250000000000000e+00
1.255102038383483887e+00,1.342494010925292969e+00,1.367187500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.343750000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.312500000000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.281250000000000000e+00
1.500000000000000000e+00,1.309257268905639648e+00,1.250000000000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_2a_d1e5---m183/outputs/0_QLP1_d100000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.507812500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.500000000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.492187500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.484375000000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.484375000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.484375000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.492187500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.484375000000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.476562500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.484375000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.484375000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.460937500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.437500000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.398437500000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.375000000000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.320312500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.257812500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.171875000000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.062500000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-9.726562500000000000e-01
-2.755101919174194336e-01,-8.656951785087585449e-01,-8.593750000000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-7.031250000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-5.390625000000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-3.750000000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.148437500000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-1.794433593750000000e-02
9.183672070503234863e-02,2.019670605659484863e-01,1.875000000000000000e-01
1.530612111091613770e-01,3.960646986961364746e-01,3.847656250000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.820312500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.617187500000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,9.179687500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.062500000000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.203125000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.304687500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.390625000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.453125000000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.492187500000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.515625000000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.507812500000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.500000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.476562500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.453125000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.414062500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.382812500000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.343750000000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.312500000000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.296875000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.289062500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.273437500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.281250000000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_2a_d1e5---m183/outputs/1_QLP2a_d100000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.445312500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.453125000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.453125000000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.453125000000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.453125000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.468750000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.476562500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.484375000000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.492187500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.500000000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.492187500000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.484375000000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.468750000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.437500000000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.398437500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.351562500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.289062500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.195312500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.093750000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-9.804687500000000000e-01
-2.755101919174194336e-01,-8.656951785087585449e-01,-8.320312500000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-6.718750000000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-4.902343750000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-2.968750000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-1.020507812500000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,1.030273437500000000e-01
9.183672070503234863e-02,2.019670605659484863e-01,2.910156250000000000e-01
1.530612111091613770e-01,3.960646986961364746e-01,4.589843750000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,6.210937500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.578125000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.828125000000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.023437500000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.156250000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.273437500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.359375000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.414062500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.468750000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.492187500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.500000000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.500000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.500000000000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.492187500000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.492187500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.500000000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.500000000000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.500000000000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.507812500000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.507812500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.523437500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.531250000000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_2a_d1e5---m183/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_d1e5---m174/outputs/0_QLP1_d100000_W10010_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.507812500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.500000000000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.507812500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.507812500000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.500000000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.507812500000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.500000000000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.507812500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.507812500000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.507812500000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.500000000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.492187500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.484375000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.460937500000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.429687500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.382812500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.320312500000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.242187500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.140625000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.023437500000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.023437500000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-7.617187500000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-6.054687500000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-4.453125000000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.421875000000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-3.442382812500000000e-02
9.183672070503234863e-02,2.019670605659484863e-01,1.767578125000000000e-01
1.530612111091613770e-01,3.960646986961364746e-01,3.359375000000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.429687500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,7.382812500000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.632812500000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,1.031250000000000000e+00
4.591836631298065186e-01,1.191189289093017578e+00,1.164062500000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.273437500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.351562500000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.421875000000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.468750000000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.500000000000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.500000000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.500000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.476562500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.453125000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.421875000000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.390625000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.359375000000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.335937500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.312500000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.312500000000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.304687500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.289062500000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_d1e5---m174/outputs/0_QLP1_d100000_W10010_H6_N32_summary_hist.csv <==
,g1_loss,g1_loss,mart_loss,mart_loss,rel_l1err,rel_l1err,rel_linferr,rel_linferr,rt,rt
,mean,std,mean,std,mean,std,mean,std,mean,std
it,,,,,,,,,,
0,0.0,,0.021266024559736252,,1.6749507188796997,,3.0207481384277344,,1.0134737491607666,
1,0.0,,3.189082145690918,,0.9991182684898376,,1.9165815114974976,,1.4505512714385986,
2,0.0,,0.018518872559070587,,0.6970419883728027,,1.2915815114974976,,1.8991589546203613,
3,0.0,,0.007192602381110191,,0.6908317804336548,,1.2785334587097168,,2.3417091369628906,
4,0.0,,0.006289325188845396,,0.7973930239677429,,1.2577272653579712,,2.7852020263671875,
5,0.0,,0.005902179051190615,,0.652805507183075,,1.2381960153579712,,3.2280893325805664,
6,0.0,,0.004437814000993967,,0.6592279672622681,,1.2225710153579712,,3.670910596847534,
7,0.0,,0.005494128912687302,,0.9755125045776367,,1.2121543884277344,,4.116638898849487,
8,0.0,,0.004387594759464264,,1.0383771657943726,,1.1887168884277344,,4.565807819366455,
9,0.0,,0.0047911680303514,,1.0362197160720825,,1.1848106384277344,,5.008702278137207,
10,0.0,,0.004058685153722763,,1.0273641347885132,,1.1659303903579712,,5.450275897979736,
11,0.0,,0.0014851699816063046,,1.012220859527588,,1.1620241403579712,,5.891515016555786,
12,0.0,,0.004562276881188154,,0.991826593875885,,1.1444188356399536,,6.3321733474731445,
13,0.0,,0.003980445209890604,,0.9909807443618774,,1.1366335153579712,,6.775148868560791,
14,0.0,,0.003363468684256077,,0.9489668607711792,,1.1216596364974976,,7.221419334411621,
15,0.0,,0.003374560736119747,,0.922493040561676,,1.0718549489974976,,7.663577318191528,
16,0.0,,0.0025593433529138565,,0.9020153284072876,,1.0679486989974976,,8.107286214828491,
17,0.0,,0.0035609968472272158,,0.8852460980415344,,1.0458132028579712,,8.54905652999878,
18,0.0,,0.003600960597395897,,0.8504632115364075,,1.0139122009277344,,8.99427580833435,
19,0.0,,0.00129554548766464,,0.843867301940918,,1.0047608613967896,,9.443852424621582,
20,0.0,,0.00046129064867272973,,0.8933279514312744,,0.998144805431366,,9.887883186340332,
21,0.0,,0.0010879087494686246,,0.8823568224906921,,0.9785931706428528,,10.33106255531311,
22,0.0,,0.0012415185337886214,,0.8686326146125793,,0.9683120846748352,,10.772467374801636,
23,0.0,,2.924799900938524e-06,,0.8645203113555908,,0.960364043712616,,11.214445352554321,
24,0.0,,0.0007336230482906103,,0.8460115790367126,,0.9566205143928528,,11.656484842300415,
25,0.0,,0.0009048188803717494,,0.8572459816932678,,0.9458511471748352,,12.097348928451538,
26,0.0,,0.0004736791306640953,,0.8672738075256348,,0.9380658268928528,,12.540457248687744,
27,0.0,,0.000997935188934207,,0.8481504917144775,,0.9253433346748352,,12.98168683052063,
28,0.0,,0.0006660682847723365,,0.8299206495285034,,0.919024646282196,,13.424129724502563,
29,0.0,,0.00020572036737576127,,0.8305086493492126,,0.9299278259277344,,13.865782976150513,
30,0.0,,0.0011790278367698193,,0.7942200899124146,,0.9126181602478027,,14.307744264602661,
31,0.0,,0.0012160104233771563,,0.7722995281219482,,0.8970502018928528,,14.750478982925415,
32,0.0,,0.0023804097436368465,,0.7799451351165771,,0.9067886471748352,,15.19210433959961,
33,0.0,,0.00238011684268713,,0.7983832955360413,,0.9178563952445984,,15.634005784988403,
34,0.0,,0.00013385812053456903,,0.7933540344238281,,0.9266454577445984,,16.075318098068237,
35,0.0,,0.0009374537039548159,,0.7805507183074951,,0.9256688952445984,,16.516783237457275,
36,0.0,,0.00036567653296515346,,0.7787085175514221,,0.9152793884277344,,16.95793890953064,
37,0.0,,0.00030537028214894235,,0.7604430317878723,,0.902258574962616,,17.400174379348755,
38,0.0,,0.0015267165144905448,,0.7561570405960083,,0.9008994102478027,,17.841787815093994,
39,0.0,,0.0019015503348782659,,0.7639386653900146,,0.8937950134277344,,18.28599190711975,
40,0.0,,0.0009200297063216567,,0.7669139504432678,,0.8727019429206848,,18.727062225341797,
41,0.0,,0.001465278910472989,,0.7641174793243408,,0.8755386471748352,,19.16872763633728,
42,0.0,,0.0001508044806541875,,0.7875738143920898,,0.8709514737129211,,19.6106538772583,
43,0.0,,3.764867869904265e-05,,0.7584865093231201,,0.8546258807182312,,20.05223274230957,
44,0.0,,0.0007498954073525965,,0.7406368851661682,,0.8481154441833496,,20.49478578567505,
45,0.0,,0.0017296847654506564,,0.7482582330703735,,0.8546754717826843,,20.93626356124878,
46,0.0,,0.00035778438905254006,,0.7378825545310974,,0.8364462852478027,,21.37764072418213,
47,0.0,,0.00017858538194559515,,0.7436690926551819,,0.8331910967826843,,21.819024562835693,
48,0.0,,0.0006473550456576049,,0.7435200810432434,,0.828039824962616,,22.26024079322815,
49,0.0,,0.0003918708534911275,,0.7304907441139221,,0.831946074962616,,22.70132803916931,
50,0.0,,0.0016518535558134317,,0.7226816415786743,,0.824133574962616,,23.142523050308228,
51,0.0,,0.0028002485632896423,,0.7338293790817261,,0.8344931602478027,,23.584602117538452,
52,0.0,,0.00014979775005485862,,0.7095203399658203,,0.8318889737129211,,24.026525735855103,
53,0.0,,0.002218354493379593,,0.7328349351882935,,0.8390504717826843,,24.4679536819458,
54,0.0,,0.00042159532313235104,,0.7016992568969727,,0.8449668884277344,,24.90971350669861,
55,0.0,,0.000929300207644701,,0.698462724685669,,0.8423627018928528,,25.350740432739258,
56,0.0,,0.000565225665923208,,0.6593889594078064,,0.8280126452445984,,25.792541027069092,
57,0.0,,0.0012125397333875299,,0.627685010433197,,0.804602324962616,,26.233578205108643,
58,0.0,,0.0017928311135619879,,0.6321181654930115,,0.8098106384277344,,26.67448329925537,
59,0.0,,0.00016628738376311958,,0.6211639642715454,,0.8045452237129211,,27.115861654281616,
60,0.0,,0.0002098889381159097,,0.5735019445419312,,0.8031935691833496,,27.556767225265503,
61,0.0,,0.0001448778057238087,,0.5816466808319092,,0.7954306602478027,,28.00019860267639,
62,0.0,,0.10222572833299637,,1.12422513961792,,1.9414640665054321,,28.440983533859253,
63,0.0,,0.1966397762298584,,0.49741649627685547,,0.8255087733268738,,29.360056161880493,
64,0.0,,0.0013188763987272978,,0.48084044456481934,,0.7371392250061035,,29.80212116241455,
65,0.0,,0.00037186258123256266,,0.4519803822040558,,0.7462537884712219,,30.244141817092896,
66,0.0,,0.003378791967406869,,0.4101485311985016,,0.6541423797607422,,30.68528914451599,
67,0.0,,0.0038285423070192337,,0.3623144328594208,,0.5594819188117981,,31.126757383346558,
68,0.0,,0.0007892211433500051,,0.3545212149620056,,0.5601488947868347,,31.56979537010193,
69,0.0,,0.003973171580582857,,0.23714450001716614,,0.31947407126426697,,32.01086711883545,
70,0.0,,0.0007033510482870042,,0.23870249092578888,,0.3241942822933197,,32.453511476516724,
71,0.0,,0.0006960230530239642,,0.24096086621284485,,0.3366216719150543,,32.89479064941406,
72,0.0,,0.002041894942522049,,0.2450491189956665,,0.3730800151824951,,33.33560538291931,
73,0.0,,0.0002941416169051081,,0.241257444024086,,0.3723442554473877,,33.776527881622314,
74,0.0,,0.000416058610426262,,0.23890383541584015,,0.36712661385536194,,34.2212815284729,
75,0.0,,0.006864587776362896,,0.29787498712539673,,0.4605236053466797,,34.6618754863739,
76,0.0,,0.0009254576871171594,,0.3052920401096344,,0.45947036147117615,,35.10476493835449,
77,0.0,,0.001194661483168602,,0.28896644711494446,,0.46138501167297363,,35.546147108078,
78,0.0,,0.004995256196707487,,0.282742977142334,,0.47607550024986267,,35.98662710189819,
79,0.0,,0.001119673135690391,,0.28908586502075195,,0.47006353735923767,,36.42925429344177,
80,0.0,,0.00025088846450671554,,0.31179946660995483,,0.48290786147117615,,36.87000274658203,
81,0.0,,0.0010596580104902387,,0.30496156215667725,,0.4547187387943268,,37.31262183189392,
82,0.0,,0.001084551215171814,,0.30364567041397095,,0.44644951820373535,,37.7536735534668,
83,0.0,,0.0014702663756906986,,0.293874591588974,,0.47327861189842224,,38.195727586746216,
84,0.0,,0.00031160752405412495,,0.30840080976486206,,0.4709402620792389,,38.6365852355957,
85,0.0,,0.0029207603074610233,,0.28605037927627563,,0.4377530515193939,,39.07799315452576,
86,0.0,,0.0003797581885010004,,0.3035662770271301,,0.4552421569824219,,39.518893241882324,
87,0.0,,0.0015470697544515133,,0.3332630395889282,,0.46138501167297363,,39.96043610572815,
88,0.0,,0.0009620178025215864,,0.30477795004844666,,0.4726676940917969,,40.40138864517212,
89,0.0,,0.0005472410121001303,,0.31598201394081116,,0.4579194486141205,,40.84513878822327,
90,0.0,,0.00018322569667361677,,0.3184759318828583,,0.46127405762672424,,41.2858247756958,
91,0.0,,0.0014852990861982107,,0.31383728981018066,,0.48290857672691345,,41.728182792663574,
92,0.0,,0.07237979024648666,,0.33942294120788574,,0.5122979283332825,,42.16937875747681,
93,0.0,,8.809546852717176e-05,,0.30456870794296265,,0.4263218939304352,,42.61097860336304,
94,0.0,,0.0023131207562983036,,0.2395501583814621,,0.3453437387943268,,43.0518581867218,
95,0.0,,0.001532081631012261,,0.2537575364112854,,0.3586135804653168,,43.49294567108154,
96,0.0,,0.003878049086779356,,0.28870558738708496,,0.3714469373226166,,43.93374300003052,
97,0.0,,0.0013570805313065648,,0.2972492277622223,,0.4183219373226166,,44.376890897750854,
98,0.0,,9.978087473427877e-05,,0.27692875266075134,,0.4287385940551758,,44.81816911697388,
99,0.0,,0.000613096752204001,,0.28601741790771484,,0.4588051736354828,,45.25994515419006,
100,0.0,,0.0005518310354091227,,0.2911718785762787,,0.429872989654541,,45.70267605781555,
101,0.0,,0.000938433047849685,,0.23307335376739502,,0.31363773345947266,,46.14473271369934,
102,0.0,,0.0003766325826290995,,0.23140154778957367,,0.31283655762672424,,46.5860276222229,
103,0.0,,0.0004186957667116076,,0.20096610486507416,,0.27698278427124023,,47.026890993118286,
104,0.0,,0.0013777273707091808,,0.20669637620449066,,0.3162972927093506,,47.46875524520874,
105,0.0,,0.0015014876844361424,,0.23321963846683502,,0.37324604392051697,,47.90930676460266,
106,0.0,,0.0034252190962433815,,0.24797487258911133,,0.3628293573856354,,48.35021448135376,
107,0.0,,0.0008423927356489003,,0.2426721602678299,,0.390521377325058,,48.79183530807495,
108,0.0,,0.000599555263761431,,0.25028538703918457,,0.3579777181148529,,49.233665227890015,
109,0.0,,0.00023077304649632424,,0.25905901193618774,,0.3765937387943268,,49.674050092697144,
110,0.0,,0.0016866427613422275,,0.2680463492870331,,0.3683943748474121,,50.1153678894043,
111,0.0,,0.00031848621438257396,,0.2581958770751953,,0.40148916840553284,,50.557658672332764,
112,0.0,,0.0016241142293438315,,0.2736290395259857,,0.38887104392051697,,50.99869775772095,
113,0.0,,0.0013821659376844764,,0.2883778214454651,,0.39975103735923767,,51.441139936447144,
114,0.0,,0.00039359304355457425,,0.26499056816101074,,0.41171136498451233,,51.881447076797485,
115,0.0,,0.0007126923301257193,,0.23934771120548248,,0.34260687232017517,,52.323004722595215,
116,0.0,,0.001004439196549356,,0.22938744723796844,,0.35769906640052795,,52.76327610015869,
117,0.0,,0.0008182269521057606,,0.2210008203983307,,0.36811575293540955,,53.204145431518555,
118,0.0,,0.0019931141287088394,,0.17275196313858032,,0.2919657230377197,,53.646538734436035,
119,0.0,,0.0012005100725218654,,0.19775642454624176,,0.3059650957584381,,54.08849859237671,
120,0.0,,0.002298001665621996,,0.2128250151872635,,0.3267984390258789,,54.529627323150635,
121,0.0,,0.00015931137022562325,,0.21463774144649506,,0.3241526186466217,,54.970672607421875,
122,0.0,,0.0010194616625085473,,0.22453296184539795,,0.3314133584499359,,55.411534547805786,
123,0.0,,0.0006617024773731828,,0.21527525782585144,,0.34326300024986267,,55.8534517288208,
124,0.0,,0.0016353470273315907,,0.24306993186473846,,0.41711416840553284,,56.29580640792847,
125,0.0,,0.010178977623581886,,0.26784271001815796,,0.4762817919254303,,57.031477212905884,
126,0.0,,0.0035042613744735718,,0.20140375196933746,,0.33967867493629456,,57.472936391830444,
127,0.0,,0.0012408110778778791,,0.18766987323760986,,0.27950742840766907,,57.91436409950256,
128,0.0,,0.005572515539824963,,0.16383302211761475,,0.27201899886131287,,58.354270696640015,
129,0.0,,0.0003190870047546923,,0.13655409216880798,,0.2512032687664032,,58.794843912124634,
130,0.0,,0.00012020707072224468,,0.19860975444316864,,0.29851460456848145,,59.235984563827515,
131,0.0,,0.0018233341397717595,,0.15592840313911438,,0.33692607283592224,,59.67845153808594,
132,0.0,,0.0039305188693106174,,0.39382144808769226,,0.44046545028686523,,60.11964535713196,
133,0.0,,0.0010812177788466215,,0.3244134783744812,,0.3299250900745392,,60.560765981674194,
134,0.0,,0.0022530413698405027,,0.24335509538650513,,0.30095374584198,,61.00125598907471,
135,0.0,,0.006703368853777647,,0.26085060834884644,,0.3463377058506012,,61.446815490722656,
136,0.0,,0.004241039510816336,,0.23871640861034393,,0.32180628180503845,,61.887120485305786,
137,0.0,,0.002968835411593318,,0.12496181577444077,,0.28354063630104065,,62.32820439338684,
138,0.0,,0.0049941400066018105,,0.12421339750289917,,0.25008752942085266,,62.769033670425415,
139,0.0,,0.01477251760661602,,0.1843612790107727,,0.27306175231933594,,63.20945644378662,
140,0.0,,0.010129115544259548,,0.24929337203502655,,0.361217737197876,,63.65099310874939,
141,0.0,,0.004232189618051052,,0.17273302376270294,,0.2515871524810791,,64.09219813346863,
142,0.0,,0.00305155199021101,,0.150757297873497,,0.2646145820617676,,64.53332424163818,
143,0.0,,0.0012427718611434102,,0.1637725979089737,,0.27717939019203186,,64.97393679618835,
144,0.0,,0.0011374325258657336,,0.15343165397644043,,0.30940723419189453,,65.41571164131165,
145,0.0,,0.0012630007695406675,,0.06575877219438553,,0.13089251518249512,,65.85712504386902,
146,0.0,,6.28300549578853e-05,,0.12103424966335297,,0.19190280139446259,,66.29804825782776,
147,0.0,,0.0024091084487736225,,0.17035751044750214,,0.21565723419189453,,66.73973155021667,
148,0.0,,0.005451134871691465,,0.2054515779018402,,0.2623573839664459,,67.18143057823181,
149,0.0,,0.0021320320665836334,,0.17237430810928345,,0.2175561636686325,,67.62194108963013,
150,0.0,,0.0035315807908773422,,0.1762169897556305,,0.2551792562007904,,68.062903881073,
151,0.0,,0.2180432379245758,,0.8431339859962463,,1.8066701889038086,,68.50490808486938,
152,0.0,,0.008713296614587307,,0.4258960485458374,,0.5964638590812683,,68.94628739356995,
153,0.0,,0.020205480977892876,,0.41161346435546875,,0.5896351933479309,,69.38804697990417,
154,0.0,,0.06077280268073082,,0.4921998381614685,,0.6350717544555664,,69.83056163787842,
155,0.0,,0.0005655271816067398,,0.44926589727401733,,0.6483251452445984,,70.27210640907288,
156,0.0,,0.007777901832014322,,0.3562718331813812,,0.6379356384277344,,70.71407198905945,
157,0.0,,0.00337438122369349,,0.38865965604782104,,0.640433132648468,,71.15538573265076,
158,0.0,,0.0020818188786506653,,0.3334898352622986,,0.6144981384277344,,71.5959300994873,
159,0.0,,0.0021221209317445755,,0.3541560769081116,,0.6118939518928528,,72.03839325904846,
160,0.0,,0.0010723727755248547,,0.37286338210105896,,0.6066856384277344,,72.47995567321777,
161,0.0,,0.0013927130494266748,,0.3537417948246002,,0.6040542721748352,,72.92174315452576,
162,0.0,,0.0009943409822881222,,0.3835376799106598,,0.617102324962616,,73.36360669136047,
163,0.0,,0.021961674094200134,,0.29282838106155396,,0.46821168065071106,,73.8038022518158,
164,0.0,,0.0016283619916066527,,0.19241933524608612,,0.31249678134918213,,74.24444508552551,
165,0.0,,0.00020762540225405246,,0.21580415964126587,,0.3022672235965729,,74.68512463569641,
166,0.0,,0.003465379122644663,,0.23509880900382996,,0.3124147951602936,,75.12596654891968,
167,0.0,,0.00019286652968730778,,0.1880829781293869,,0.29158148169517517,,75.5670976638794,
168,0.0,,0.0013320916332304478,,0.15013869106769562,,0.2706492245197296,,76.0084011554718,
169,0.0,,0.0015793381026014686,,0.1644124984741211,,0.2564161717891693,,76.44878125190735,
170,0.0,,0.00038640593993477523,,0.12947265803813934,,0.2736213803291321,,76.89001679420471,
171,0.0,,0.00272883428260684,,0.16638068854808807,,0.26069730520248413,,77.33038020133972,
172,0.0,,0.0012810449115931988,,0.18550701439380646,,0.2708301246166229,,77.77254366874695,
173,0.0,,0.0023416667245328426,,0.16845804452896118,,0.29269567131996155,,78.21284103393555,
174,0.0,,0.0015312527539208531,,0.1401028037071228,,0.3045034110546112,,78.6537504196167,
175,0.0,,0.0005786266992799938,,0.16783560812473297,,0.31856057047843933,,79.09497475624084,
176,0.0,,0.0005703895585611463,,0.14809642732143402,,0.31856057047843933,,79.53524160385132,
177,0.0,,0.0075682299211621284,,0.4263613522052765,,0.6821114420890808,,79.97664189338684,
178,0.0,,0.001525452476926148,,0.41667604446411133,,0.6705727577209473,,80.4173812866211,
179,0.0,,0.002666278276592493,,0.45936858654022217,,0.6573138236999512,,80.85863518714905,
180,0.0,,0.0028695547953248024,,0.4322231113910675,,0.6204865574836731,,81.29983115196228,
181,0.0,,0.0004703599261119962,,0.3746231198310852,,0.5703123211860657,,81.74089169502258,
182,0.0,,0.0007623417186550796,,0.35453110933303833,,0.5833331942558289,,82.18173027038574,
183,0.0,,0.0019435299327597022,,0.3354373872280121,,0.5571892857551575,,82.62318468093872,
184,0.0,,0.000301497639156878,,0.31774359941482544,,0.5012432932853699,,83.06339073181152,
185,0.0,,0.010000587441027164,,0.31436052918434143,,0.4704190790653229,,83.50481605529785,
186,0.0,,0.0016660589026287198,,0.26335757970809937,,0.4215644896030426,,83.94652962684631,
187,0.0,,0.024553027004003525,,0.4701925218105316,,0.7587616443634033,,84.38728785514832,
188,0.0,,0.002764639211818576,,0.3965957760810852,,0.7689254879951477,,85.12294459342957,
189,0.0,,0.02546984888613224,,0.1817111372947693,,0.3072916567325592,,85.56425452232361,
190,0.0,,0.002982372185215354,,0.0798754170536995,,0.18682003021240234,,86.00554156303406,
191,0.0,,0.0030237019527703524,,0.1782645881175995,,0.2579432427883148,,86.44644260406494,
192,0.0,,0.008337322622537613,,0.10583660006523132,,0.16986577212810516,,86.88914632797241,
193,0.0,,0.0074759977869689465,,0.15331050753593445,,0.3227556645870209,,87.32975792884827,
194,0.0,,0.002989932894706726,,0.07679720222949982,,0.1808132380247116,,87.77206587791443,
195,0.0,,0.024390971288084984,,0.41667482256889343,,0.5883498191833496,,88.2131404876709,
196,0.0,,0.015793833881616592,,0.6358617544174194,,1.0812560319900513,,88.65405941009521,
197,0.0,,0.0030111046507954597,,0.5286413431167603,,0.9679237008094788,,89.09534025192261,
198,0.0,,0.042232222855091095,,0.1805790513753891,,0.33109045028686523,,89.53667974472046,
199,0.0,,0.003912417683750391,,0.06649910658597946,,0.13198025524616241,,89.97830128669739,
200,0.0,,0.024441907182335854,,0.09999057650566101,,0.16654253005981445,,90.4194769859314,
201,0.0,,0.025690574198961258,,0.08288455009460449,,0.13906502723693848,,90.8609938621521,
202,0.0,,0.002727230777963996,,0.08185349404811859,,0.1463051587343216,,91.30172348022461,
203,0.0,,0.015289640985429287,,0.09725487232208252,,0.1856398582458496,,91.74284934997559,
204,0.0,,0.006884869188070297,,0.11951863020658493,,0.1719919890165329,,92.18438172340393,
205,0.0,,0.0009270706214010715,,0.24165824055671692,,0.3087019920349121,,92.62532758712769,
206,0.0,,0.008317637257277966,,0.44330233335494995,,0.524190366268158,,93.06608390808105,
207,0.0,,0.007774545345455408,,0.19001242518424988,,0.38767194747924805,,93.50700759887695,
208,0.0,,0.00010331591329304501,,0.15775999426841736,,0.29935503005981445,,93.94892024993896,
209,0.0,,0.013619227334856987,,0.09005133807659149,,0.14099042117595673,,94.3903648853302,
210,0.0,,0.014739708043634892,,0.1272280365228653,,0.20339028537273407,,94.83162999153137,
211,0.0,,0.002414132235571742,,0.10892313718795776,,0.24149315059185028,,95.27331781387329,
212,0.0,,0.01339086052030325,,0.6386205554008484,,1.1296085119247437,,95.71458506584167,
213,0.0,,0.0045669423416256905,,0.5672391653060913,,1.0431585311889648,,96.15495705604553,
214,0.0,,0.011437881737947464,,0.49115151166915894,,0.9590452313423157,,96.59531807899475,
215,0.0,,0.003941627219319344,,0.38136783242225647,,0.8757458329200745,,97.03739309310913,
216,0.0,,0.009901018813252449,,0.421111524105072,,0.9283221364021301,,97.47897958755493,
217,0.0,,0.004726306069642305,,0.33171576261520386,,0.8105483055114746,,97.91939163208008,
218,0.0,,0.008623242378234863,,0.29617035388946533,,0.7418492436408997,,98.35972905158997,
219,0.0,,0.007606098894029856,,0.3014059364795685,,0.7326841354370117,,98.80116724967957,
220,0.0,,0.0008061380358412862,,0.30081823468208313,,0.7727840542793274,,99.2414562702179,
221,0.0,,0.005614481866359711,,0.25783419609069824,,0.618783175945282,,99.68206477165222,
222,0.0,,0.00017152891086880118,,0.3339867889881134,,0.7928791046142578,,100.12382078170776,
223,0.0,,0.06994953006505966,,0.7467141151428223,,1.1796875,,100.5650224685669,
224,0.0,,0.022047752514481544,,0.5608783960342407,,0.777998149394989,,101.0070481300354,
225,0.0,,0.024209551513195038,,0.5851178169250488,,0.8544602394104004,,101.44799494743347,
226,0.0,,0.002907060319557786,,0.4980798661708832,,0.6875845789909363,,101.88966202735901,
227,0.0,,0.015041103586554527,,0.3406955897808075,,0.707685649394989,,102.3301465511322,
228,0.0,,0.0010413281852379441,,0.3277686536312103,,0.6822020411491394,,102.77070713043213,
229,0.0,,0.006373796612024307,,0.3281197249889374,,0.7055681347846985,,103.21248722076416,
230,0.0,,0.003205052809789777,,0.3151230216026306,,0.6987224221229553,,103.65361166000366,
231,0.0,,0.011927437037229538,,0.22438719868659973,,0.5520445704460144,,104.09469366073608,
232,0.0,,0.0022720436099916697,,0.304821640253067,,0.7063778042793274,,104.53514575958252,
233,0.0,,0.005985940340906382,,0.25705620646476746,,0.6370833516120911,,104.9761335849762,
234,0.0,,0.007208293303847313,,0.24824143946170807,,0.6275653839111328,,105.41704845428467,
235,0.0,,0.00834584515541792,,0.20000238716602325,,0.5360553860664368,,105.8577151298523,
236,0.0,,0.017642393708229065,,0.3483368754386902,,0.5286456942558289,,106.29914045333862,
237,0.0,,0.001016997848637402,,0.24104583263397217,,0.5676617622375488,,106.74082851409912,
238,0.0,,0.021474473178386688,,0.1714138388633728,,0.41597142815589905,,107.18271446228027,
239,0.0,,0.010051395744085312,,0.1849977672100067,,0.3688565790653229,,107.62468194961548,
240,0.0,,0.006235483102500439,,0.11971063166856766,,0.2980535924434662,,108.06601881980896,
241,0.0,,0.04458264634013176,,0.25329381227493286,,0.8360682129859924,,108.50721049308777,
242,0.0,,0.01055843010544777,,0.7207458019256592,,1.4190315008163452,,108.94767117500305,
243,0.0,,0.1979404240846634,,0.3267907500267029,,0.625,,109.38880205154419,
244,0.0,,0.006568539887666702,,0.430067777633667,,0.6909184455871582,,109.82885599136353,
245,0.0,,0.014294017106294632,,0.36833399534225464,,0.6552265286445618,,110.26971054077148,
246,0.0,,0.002848896896466613,,0.295210599899292,,0.6053569316864014,,110.71087455749512,
247,0.0,,0.002653564792126417,,0.28394028544425964,,0.609653651714325,,111.15190768241882,
248,0.0,,0.0051874821074306965,,0.20911237597465515,,0.48097506165504456,,111.5932776927948,
249,0.0,,0.005861648824065924,,0.16509324312210083,,0.39503756165504456,,112.03364109992981,
250,0.0,,0.007425665855407715,,0.14241965115070343,,0.34663280844688416,,112.77050018310547,
251,0.0,,0.0051611377857625484,,0.11378553509712219,,0.30189576745033264,,113.21186923980713,
252,0.0,,0.027429332956671715,,0.08951503038406372,,0.24479015171527863,,113.6542100906372,
253,0.0,,0.004353650845587254,,0.1352936029434204,,0.35156455636024475,,114.09424924850464,
254,0.0,,0.002973131136968732,,0.08233342319726944,,0.18040704727172852,,114.53605818748474,
255,0.0,,0.010541035793721676,,0.07602204382419586,,0.13559134304523468,,114.97703409194946,
256,0.0,,0.010846279561519623,,0.07977356761693954,,0.2273818701505661,,115.41855955123901,
257,0.0,,0.006310079712420702,,0.1733134388923645,,0.2948547601699829,,115.85959601402283,
258,0.0,,0.0015796161023899913,,0.20734067261219025,,0.39492979645729065,,116.30055546760559,
259,0.0,,0.00449000671505928,,0.15354634821414948,,0.25368794798851013,,116.74139428138733,
260,0.0,,0.007491874974220991,,0.15526419878005981,,0.247445747256279,,117.182608127594,
261,0.0,,0.016929704695940018,,0.17684310674667358,,0.41576313972473145,,117.62376022338867,
262,0.0,,0.00315095204859972,,0.2081252932548523,,0.3732151985168457,,118.06545543670654,
263,0.0,,0.012245569378137589,,0.13835471868515015,,0.3828624188899994,,118.50617504119873,
264,0.0,,0.0008615620317868888,,0.20981267094612122,,0.3255707323551178,,118.94691252708435,
265,0.0,,0.03977467492222786,,0.15151099860668182,,0.44031909108161926,,119.38836121559143,
266,0.0,,0.0038583935238420963,,0.09217192977666855,,0.32016193866729736,,119.82901859283447,
267,0.0,,0.005910140462219715,,0.268119215965271,,0.41559991240501404,,120.27017664909363,
268,0.0,,0.001704543479718268,,0.2215729057788849,,0.3304780423641205,,120.7115683555603,
269,0.0,,0.005359072238206863,,0.1836153119802475,,0.2500983774662018,,121.15209817886353,
270,0.0,,0.004412203095853329,,0.09597148001194,,0.2266124039888382,,121.59307551383972,
271,0.0,,0.00015206655371002853,,0.2110537886619568,,0.24759523570537567,,122.03489065170288,
272,0.0,,0.008642692118883133,,0.14011885225772858,,0.25754937529563904,,122.4753520488739,
273,0.0,,0.005731372162699699,,0.11486677825450897,,0.2578796148300171,,122.91601276397705,
274,0.0,,0.012719595804810524,,0.09523430466651917,,0.27338269352912903,,123.35706567764282,
275,0.0,,0.020646121352910995,,0.31032419204711914,,0.45557859539985657,,123.79846239089966,
276,0.0,,0.01695675030350685,,0.2529621422290802,,0.44164156913757324,,124.23907780647278,
277,0.0,,0.010786639526486397,,0.3155389428138733,,0.48143234848976135,,124.67977213859558,
278,0.0,,0.014016447588801384,,0.17188909649848938,,0.2654914855957031,,125.12082386016846,
279,0.0,,0.005903700366616249,,0.1707042008638382,,0.2553830146789551,,125.56308436393738,
280,0.0,,0.04036278277635574,,0.18170088529586792,,0.3047374188899994,,126.00342965126038,
281,0.0,,0.008747869171202183,,0.09061839431524277,,0.14296071231365204,,126.44486880302429,
282,0.0,,0.0071579162031412125,,0.13380707800388336,,0.1934935301542282,,126.88507628440857,
283,0.0,,0.019581731408834457,,0.1430070996284485,,0.2706085741519928,,127.32690715789795,
284,0.0,,0.03893498331308365,,0.16856692731380463,,0.31968164443969727,,127.76902675628662,
285,0.0,,0.02552761696279049,,0.6358131170272827,,0.9023451805114746,,128.21018385887146,
286,0.0,,0.1439918577671051,,0.8148366808891296,,1.2018193006515503,,128.65094804763794,
287,0.0,,0.016349026933312416,,0.5735767483711243,,0.723954439163208,,129.0923936367035,
288,0.0,,0.04314839094877243,,0.5074542760848999,,0.6673153042793274,,129.53384017944336,
289,0.0,,0.0239736195653677,,0.39614444971084595,,0.579423189163208,,129.9758496284485,
290,0.0,,0.0018830355256795883,,0.30048784613609314,,0.5313448309898376,,130.41773176193237,
291,0.0,,0.011104588396847248,,0.3327062726020813,,0.5389728546142578,,130.8588683605194,
292,0.0,,0.016066664829850197,,0.34793657064437866,,0.4519074857234955,,131.30005192756653,
293,0.0,,0.05100176855921745,,0.28347527980804443,,0.5103270411491394,,131.741783618927,
294,0.0,,0.021847154945135117,,0.28242403268814087,,0.4529639780521393,,132.1849148273468,
295,0.0,,0.021319491788744926,,0.2967984080314636,,0.43745341897010803,,132.62615966796875,
296,0.0,,0.0026327769737690687,,0.2702019214630127,,0.419232040643692,,133.06795525550842,
297,0.0,,0.0060628680512309074,,0.2664320468902588,,0.39803457260131836,,133.5091996192932,
298,0.0,,0.003864580998197198,,0.17438940703868866,,0.29699134826660156,,133.949609041214,
299,0.0,,0.003414622275158763,,0.24717073142528534,,0.34900760650634766,,134.39051032066345,
300,0.0,,0.0302544217556715,,0.10813632607460022,,0.20344941318035126,,134.83161783218384,
301,0.0,,0.015538790263235569,,0.11850488185882568,,0.21897761523723602,,135.27338337898254,
302,0.0,,0.07392850518226624,,0.36713531613349915,,0.76170414686203,,135.71518087387085,
303,0.0,,0.016877099871635437,,0.1779567450284958,,0.32290205359458923,,136.15564227104187,
304,0.0,,0.09088344126939774,,0.3140523135662079,,0.46188750863075256,,136.5966169834137,
305,0.0,,0.08252716809511185,,0.40368443727493286,,0.693396270275116,,137.0389997959137,
306,0.0,,0.021245989948511124,,0.6984531283378601,,1.1593694686889648,,137.48018717765808,
307,0.0,,0.01071187388151884,,0.560771107673645,,0.982011079788208,,137.92097234725952,
308,0.0,,0.0036119299475103617,,0.540424108505249,,0.9180431365966797,,138.36176991462708,
309,0.0,,0.00896660890430212,,0.5177565813064575,,0.856987476348877,,138.80261898040771,
310,0.0,,0.0017179365968331695,,0.4990030527114868,,0.8351593017578125,,139.24484276771545,
311,0.0,,0.022649666294455528,,0.4653000235557556,,0.7819024920463562,,139.6861732006073,
312,0.0,,0.004070227965712547,,0.3524552583694458,,0.6958338618278503,,140.1273171901703,
313,0.0,,0.014282810501754284,,0.36574262380599976,,0.6671819686889648,,140.86267948150635,
314,0.0,,0.016855482012033463,,0.10482598096132278,,0.26480531692504883,,141.30400156974792,
315,0.0,,0.0185984019190073,,0.10097023099660873,,0.30974528193473816,,141.74531483650208,
316,0.0,,0.08623243123292923,,0.32159724831581116,,0.6227732300758362,,142.18560910224915,
317,0.0,,0.022389167919754982,,0.23459458351135254,,0.5441994071006775,,142.62758421897888,
318,0.0,,0.029762668535113335,,0.23544524610042572,,0.5857727527618408,,143.06896018981934,
319,0.0,,0.48954129219055176,,0.66706383228302,,1.3254494667053223,,143.50997471809387,
320,0.0,,0.03588186576962471,,0.45468688011169434,,0.8011624217033386,,143.95089888572693,
321,0.0,,0.12208203971385956,,0.4938645362854004,,0.6755077242851257,,144.3916871547699,
322,0.0,,0.39758116006851196,,0.4271533191204071,,1.1675316095352173,,144.83170104026794,
323,0.0,,0.05667709559202194,,0.2636496126651764,,0.5290122628211975,,145.2734091281891,
324,0.0,,0.003506524721160531,,0.2793014347553253,,0.5624998211860657,,145.71430468559265,
325,0.0,,0.015885498374700546,,0.2933382987976074,,0.613935649394989,,146.1551673412323,
326,0.0,,1.5450202226638794,,0.6183261871337891,,1.0091443061828613,,146.59620428085327,
327,0.0,,0.8152419924736023,,0.4589281678199768,,0.9556625485420227,,147.0375144481659,
328,0.0,,0.15277627110481262,,0.6645634770393372,,1.109402060508728,,147.47872042655945,
329,0.0,,0.8446990251541138,,0.4795452058315277,,1.1586148738861084,,147.91957139968872,
330,0.0,,0.0105411596596241,,0.5314189195632935,,1.0089316368103027,,148.360515832901,
331,0.0,,0.07608150690793991,,0.4790792465209961,,0.8719461560249329,,148.8016335964203,
332,0.0,,0.005382283590734005,,0.4290482699871063,,0.8150916695594788,,149.24248719215393,
333,0.0,,0.5513589382171631,,0.29590314626693726,,0.44946083426475525,,149.68318223953247,
334,0.0,,0.018320312723517418,,0.33741673827171326,,0.5934011340141296,,150.12487316131592,
335,0.0,,0.0032701781019568443,,0.5415046215057373,,0.8952905535697937,,150.56504678726196,
336,0.0,,0.034393373876810074,,0.48690173029899597,,0.8716828227043152,,151.00568962097168,
337,0.0,,0.00022170266311150044,,0.5614600777626038,,0.9071645736694336,,151.44679951667786,
338,0.0,,0.0466536320745945,,0.4655471742153168,,0.8385291695594788,,151.88840246200562,
339,0.0,,0.011647095903754234,,0.4574874937534332,,0.8190715909004211,,152.33031153678894,
340,0.0,,0.022816644981503487,,0.5440177917480469,,0.8355886340141296,,152.77182602882385,
341,0.0,,0.035027556121349335,,0.510402500629425,,0.7926198840141296,,153.2123668193817,
342,0.0,,0.09754112362861633,,0.330028772354126,,0.6559011340141296,,153.65338373184204,
343,0.0,,0.05812304466962814,,0.3431284725666046,,0.6335247159004211,,154.0951669216156,
344,0.0,,0.00800854992121458,,0.362277626991272,,0.676734447479248,,154.535502910614,
345,0.0,,0.0979946181178093,,0.2821635901927948,,0.543921947479248,,154.97678136825562,
346,0.0,,0.1572336107492447,,0.18763232231140137,,0.36185503005981445,,155.41788840293884,
347,0.0,,0.04089556634426117,,0.3045811951160431,,0.41133418679237366,,155.8604826927185,
348,0.0,,0.175941601395607,,0.2980455160140991,,0.4170320928096771,,156.3014199733734,
349,0.0,,0.029802734032273293,,0.18622536957263947,,0.29652610421180725,,156.74231362342834,
350,0.0,,0.18705549836158752,,0.11885713040828705,,0.3846554756164551,,157.18439984321594,
351,0.0,,0.04329587519168854,,0.14374317228794098,,0.29333242774009705,,157.6256992816925,
352,0.0,,0.5505809783935547,,0.3852108120918274,,0.8279989361763,,158.06696462631226,
353,0.0,,0.6468963623046875,,0.8249486684799194,,1.7315315008163452,,158.51061344146729,
354,0.0,,0.12228040397167206,,0.3733835816383362,,0.7473343014717102,,158.95296835899353,
355,0.0,,0.27971988916397095,,0.2721657156944275,,0.6587921977043152,,159.3946876525879,
356,0.0,,0.05694165825843811,,0.26723307371139526,,0.6703150272369385,,159.83809089660645,
357,0.0,,0.06905221194028854,,0.38843074440956116,,0.8321330547332764,,160.28125429153442,
358,0.0,,0.12336932122707367,,0.46657857298851013,,0.8137896060943604,,160.72432327270508,
359,0.0,,0.08190202713012695,,0.47421684861183167,,0.8301863670349121,,161.16724491119385,
360,0.0,,0.2512921094894409,,0.4871882200241089,,0.7579207420349121,,161.61018800735474,
361,0.0,,0.03318047523498535,,0.2865007817745209,,0.7356575131416321,,162.05299496650696,
362,0.0,,0.2788693606853485,,0.5022485852241516,,1.0339559316635132,,162.4955837726593,
363,0.0,,0.09120109677314758,,0.39379197359085083,,1.0318719148635864,,162.93864750862122,
364,0.0,,0.016173698008060455,,0.46172967553138733,,1.0400099754333496,,163.3818325996399,
365,0.0,,0.05175556242465973,,0.5679144859313965,,1.0644240379333496,,163.8254406452179,
366,0.0,,0.00980010349303484,,0.8183043599128723,,1.4010125398635864,,164.26807808876038,
367,0.0,,0.0012137619778513908,,0.7374997735023499,,1.2881274223327637,,164.7118797302246,
368,0.0,,0.03066999465227127,,0.39521071314811707,,0.9337485432624817,,165.1553237438202,
369,0.0,,0.02763431705534458,,0.44005510210990906,,1.0220803022384644,,165.59792065620422,
370,0.0,,0.027473295107483864,,0.42081117630004883,,0.9933934211730957,,166.04127740859985,
371,0.0,,0.14520472288131714,,0.42461514472961426,,0.8872736096382141,,166.4837338924408,
372,0.0,,0.2657744288444519,,0.5073867440223694,,0.8489387631416321,,166.9259283542633,
373,0.0,,0.04830397665500641,,0.31037437915802,,0.819632351398468,,167.36889743804932,
374,0.0,,0.03126756474375725,,0.5086716413497925,,0.9824120402336121,,167.81228065490723,
375,0.0,,0.03971689194440842,,0.38583022356033325,,0.896740734577179,,168.55058765411377,
376,0.0,,0.08595611900091171,,0.3112931549549103,,0.7459230422973633,,168.99459099769592,
377,0.0,,0.06035750359296799,,0.3508044481277466,,0.7438691258430481,,169.43796920776367,
378,0.0,,0.04982029274106026,,0.36989423632621765,,0.7407519221305847,,169.88084244728088,
379,0.0,,0.09052430838346481,,0.36316072940826416,,0.7199453711509705,,170.32439017295837,
380,0.0,,0.031065111979842186,,0.3718724846839905,,0.7485911846160889,,170.76784706115723,
381,0.0,,0.12598520517349243,,0.3319242000579834,,0.6743142008781433,,171.21103620529175,
382,0.0,,0.02775280363857746,,0.30311617255210876,,0.651345431804657,,171.6537480354309,
383,0.0,,0.03966061398386955,,0.30413028597831726,,0.6509349346160889,,172.0961320400238,
384,0.0,,0.0179391298443079,,0.3080330789089203,,0.6483307480812073,,172.53926301002502,
385,0.0,,0.03669808804988861,,0.30365172028541565,,0.6509081721305847,,172.98253059387207,
386,0.0,,0.04321933537721634,,0.2693912982940674,,0.5777865052223206,,173.42546463012695,
387,0.0,,0.12502528727054596,,0.27130424976348877,,0.5614332556724548,,173.86857748031616,
388,0.0,,0.05348599702119827,,0.36473244428634644,,0.6469704508781433,,174.31114315986633,
389,0.0,,0.020420853048563004,,0.31599539518356323,,0.6073123812675476,,174.75364208221436,
390,0.0,,0.0722900778055191,,0.3494568467140198,,0.6248932480812073,,175.19625210762024,
391,0.0,,0.07594431936740875,,0.27375784516334534,,0.5402677059173584,,175.63913750648499,
392,0.0,,0.02533154934644699,,0.2661314606666565,,0.5260928273200989,,176.0819673538208,
393,0.0,,0.04353544861078262,,0.22912092506885529,,0.46272197365760803,,176.52416682243347,
394,0.0,,0.0753786712884903,,0.22072847187519073,,0.44409123063087463,,176.96685409545898,
395,0.0,,0.15291228890419006,,0.16372115910053253,,0.32445406913757324,,177.40993666648865,
396,0.0,,0.04179544374346733,,0.1892838031053543,,0.3617519438266754,,177.8530774116516,
397,0.0,,0.0020951733458787203,,0.1730429232120514,,0.31403741240501404,,178.29644680023193,
398,0.0,,0.03968864679336548,,0.2095196396112442,,0.2876353859901428,,178.738534450531,
399,0.0,,0.025722665712237358,,0.15470410883426666,,0.2680450677871704,,179.18060731887817,
400,0.0,,0.11433277279138565,,0.1673116236925125,,0.27604910731315613,,179.62329602241516,
401,0.0,,0.08410583436489105,,0.14225776493549347,,0.2782842814922333,,180.06602263450623,
402,0.0,,0.07777450978755951,,0.1467144638299942,,0.27058330178260803,,180.5078203678131,
403,0.0,,0.0678129717707634,,0.13689349591732025,,0.3181277811527252,,180.95120334625244,
404,0.0,,0.04099654778838158,,0.1593760848045349,,0.2898065149784088,,181.39296174049377,
405,0.0,,0.044080059975385666,,0.1664283722639084,,0.3100265562534332,,181.83562707901,
406,0.0,,0.08558478951454163,,0.19132819771766663,,0.3516932427883148,,182.27892351150513,
407,0.0,,0.028119603171944618,,0.22763244807720184,,0.4298182427883148,,182.7218677997589,
408,0.0,,0.030295219272375107,,0.25195685029029846,,0.5039019584655762,,183.16465377807617,
409,0.0,,0.017984384670853615,,0.2683480978012085,,0.5039019584655762,,183.6068856716156,
410,0.0,,0.06463934481143951,,0.3047932982444763,,0.5648648738861084,,184.04896521568298,
411,0.0,,0.07144562900066376,,0.26158833503723145,,0.51278156042099,,184.49184846878052,
412,0.0,,0.038404032588005066,,0.2813527286052704,,0.5544481873512268,,184.93498849868774,
413,0.0,,0.035201024264097214,,0.25891509652137756,,0.49278244376182556,,185.3777391910553,
414,0.0,,0.11211761832237244,,0.29140669107437134,,0.5974798798561096,,185.819730758667,
415,0.0,,0.006555367261171341,,0.3265407681465149,,0.5766465663909912,,186.2617244720459,
416,0.0,,0.003787606256082654,,0.3163492679595947,,0.5445345044136047,,186.70502948760986,
417,0.0,,0.032945070415735245,,0.32030466198921204,,0.6713717579841614,,187.14823508262634,
418,0.0,,0.05670532211661339,,0.32288628816604614,,0.6185622215270996,,187.5911066532135,
419,0.0,,0.07209119200706482,,0.35453498363494873,,0.7623414993286133,,188.0337688922882,
420,0.0,,0.02306513860821724,,0.3719322681427002,,0.8374342918395996,,188.47600603103638,
421,0.0,,0.004364829044789076,,0.3146548867225647,,0.6902334690093994,,188.91879868507385,
422,0.0,,0.004406516440212727,,0.37995415925979614,,0.7793898582458496,,189.36180806159973,
423,0.0,,0.016247069463133812,,0.340295672416687,,0.8456748127937317,,189.8051233291626,
424,0.0,,0.04705323651432991,,0.36899659037590027,,0.8337528109550476,,190.24839758872986,
425,0.0,,0.00023921480169519782,,0.36569908261299133,,0.794400155544281,,190.6911461353302,
426,0.0,,0.0024705363903194666,,0.3765110373497009,,0.825650155544281,,191.13383507728577,
427,0.0,,0.04596302658319473,,0.346505731344223,,0.7623414993286133,,191.57667183876038,
428,0.0,,0.029506906867027283,,0.3822377622127533,,0.7541009783744812,,192.02174520492554,
429,0.0,,0.040594734251499176,,0.37531331181526184,,0.7759156227111816,,192.4640634059906,
430,0.0,,0.22599340975284576,,0.4353623390197754,,0.6473774909973145,,192.90626907348633,
431,0.0,,0.10004904866218567,,0.3891117572784424,,0.559546947479248,,193.34917283058167,
432,0.0,,0.049269020557403564,,0.27082082629203796,,0.5152761340141296,,193.7913806438446,
433,0.0,,0.04186400771141052,,0.24599279463291168,,0.46650710701942444,,194.234769821167,
434,0.0,,0.16642051935195923,,0.2114872932434082,,0.3723926246166229,,194.6769723892212,
435,0.0,,0.03698228299617767,,0.22046710550785065,,0.32730522751808167,,195.1196644306183,
436,0.0,,0.041948478668928146,,0.21994900703430176,,0.36655569076538086,,195.56262636184692,
437,0.0,,0.03638533502817154,,0.24422578513622284,,0.41053104400634766,,196.0056290626526,
438,0.0,,0.02464630827307701,,0.30098968744277954,,0.5047411918640137,,196.74222803115845,
439,0.0,,0.03074980527162552,,0.18899916112422943,,0.6165556907653809,,197.18484830856323,
440,0.0,,0.041990578174591064,,0.20320487022399902,,0.6269204020500183,,197.62695407867432,
441,0.0,,0.0172895435243845,,0.20469747483730316,,0.671075165271759,,198.06836080551147,
442,0.0,,0.03587744012475014,,0.14608466625213623,,0.4839078485965729,,198.51055335998535,
443,0.0,,0.05906566604971886,,0.1748272180557251,,0.4888221323490143,,198.95291471481323,
444,0.0,,0.02272888273000717,,0.20259308815002441,,0.5307173132896423,,199.39581727981567,
445,0.0,,0.010280557908117771,,0.26689326763153076,,0.6579157710075378,,199.8377559185028,
446,0.0,,0.007338033057749271,,0.3823990523815155,,0.8325721621513367,,200.28039073944092,
447,0.0,,0.1262015402317047,,0.552233874797821,,0.9346284866333008,,200.72172474861145,
448,0.0,,0.0029553365893661976,,0.12626706063747406,,0.43749746680259705,,201.1635410785675,
449,0.0,,0.008689573965966702,,0.09386651962995529,,0.30315104126930237,,201.606027841568,
450,0.0,,0.08269413560628891,,0.12776996195316315,,0.3205505907535553,,202.048357963562,
451,0.0,,0.019033538177609444,,0.1451295167207718,,0.40731772780418396,,202.491215467453,
452,0.0,,0.051970645785331726,,0.21058674156665802,,0.45003604888916016,,202.9350187778473,
453,0.0,,0.04255952686071396,,0.16469819843769073,,0.46781840920448303,,203.3772008419037,
454,0.0,,0.025085054337978363,,0.1890006959438324,,0.42187246680259705,,203.82013416290283,
455,0.0,,0.058298710733652115,,0.20166878402233124,,0.4715922772884369,,204.26327919960022,
456,0.0,,0.05754374340176582,,0.22678816318511963,,0.5132589340209961,,204.70590996742249,
457,0.0,,0.012075337581336498,,0.17006200551986694,,0.4715922772884369,,205.14990282058716,
458,0.0,,0.0320376418530941,,0.22767513990402222,,0.5719682574272156,,205.59214234352112,
459,0.0,,0.010384774766862392,,0.28907257318496704,,0.7083308100700378,,206.03437495231628,
460,0.0,,0.05510026589035988,,0.24627745151519775,,0.7215922474861145,,206.47603845596313,
461,0.0,,0.062366995960474014,,0.2739174962043762,,0.7562760710716248,,206.9188416004181,
462,0.0,,0.018568186089396477,,0.29910606145858765,,0.627734899520874,,207.36181712150574,
463,0.0,,0.011017799377441406,,0.20385903120040894,,0.5444015860557556,,207.80479860305786,
464,0.0,,0.024122655391693115,,0.24356991052627563,,0.5756515860557556,,208.24713730812073,
465,0.0,,0.0003151114797219634,,0.2184005081653595,,0.4606982171535492,,208.6891028881073,
466,0.0,,0.019051654264330864,,0.2380763441324234,,0.5240324139595032,,209.13147926330566,
467,0.0,,0.04946338012814522,,0.291706919670105,,0.5609229207038879,,209.57359504699707,
468,0.0,,0.05870834365487099,,0.35417795181274414,,0.6761348843574524,,210.01588463783264,
469,0.0,,0.020283596590161324,,0.30235275626182556,,0.5336148738861084,,210.45956087112427,
470,0.0,,0.17399266362190247,,0.4088606536388397,,0.7522789835929871,,210.90162682533264,
471,0.0,,0.09979331493377686,,0.5351049304008484,,0.932844877243042,,211.34467816352844,
472,0.0,,0.18475352227687836,,0.5401186347007751,,1.048265814781189,,211.78827786445618,
473,0.0,,0.04227037355303764,,0.25065603852272034,,0.5423831939697266,,212.23148941993713,
474,0.0,,0.06515730917453766,,0.2837625741958618,,0.4786507189273834,,212.67362475395203,
475,0.0,,0.022725466638803482,,0.2428044229745865,,0.4561597406864166,,213.1163399219513,
476,0.0,,0.07239950448274612,,0.1910662055015564,,0.4327222406864166,,213.55902767181396,
477,0.0,,0.01581542193889618,,0.19843590259552002,,0.5965576171875,,214.00140738487244,
478,0.0,,0.0537707544863224,,0.22398337721824646,,0.6672077178955078,,214.44435048103333,
479,0.0,,0.02694743499159813,,0.16981324553489685,,0.5548909306526184,,214.88595914840698,
480,0.0,,0.16952349245548248,,0.2504998445510864,,0.8651244044303894,,215.3296296596527,
481,0.0,,0.03799516707658768,,0.18089476227760315,,0.707116425037384,,215.77173924446106,
482,0.0,,0.15118591487407684,,0.188811257481575,,0.7343756556510925,,216.21429252624512,
483,0.0,,0.01698426529765129,,0.21021239459514618,,0.7512521147727966,,216.6558244228363,
484,0.0,,0.03105033002793789,,0.18517015874385834,,0.6240617632865906,,217.09883213043213,
485,0.0,,0.05431229993700981,,0.18129855394363403,,0.7291693687438965,,217.54260277748108,
486,0.0,,0.018009547144174576,,0.20070068538188934,,0.7291693687438965,,217.98586750030518,
487,0.0,,0.00889529474079609,,0.32416316866874695,,0.9507298469543457,,218.42854118347168,
488,0.0,,0.13416509330272675,,0.548324704170227,,1.1647807359695435,,218.87142491340637,
489,0.0,,0.025319498032331467,,0.51642245054245,,1.1335307359695435,,219.31436204910278,
490,0.0,,0.04214756190776825,,0.48900896310806274,,1.0538392066955566,,219.7576196193695,
491,0.0,,0.02827165089547634,,0.5243757963180542,,1.0751956701278687,,220.19995403289795,
492,0.0,,0.05829701945185661,,0.245161771774292,,0.45520415902137756,,220.64209723472595,
493,0.0,,0.03050602413713932,,0.29090332984924316,,0.4635443687438965,,221.08497595787048,
494,0.0,,0.04652152583003044,,0.13597412407398224,,0.5729193687438965,,221.52710676193237,
495,0.0,,0.031157977879047394,,0.19315659999847412,,0.7036781907081604,,221.97049379348755,
496,0.0,,0.03794245049357414,,0.18864890933036804,,0.7461824417114258,,222.41417360305786,
497,0.0,,0.03499928116798401,,0.1686198115348816,,0.7520791888237,,222.85660338401794,
498,0.0,,0.10149701684713364,,0.3419698476791382,,0.8874958157539368,,223.29947543144226,
499,0.0,,0.006190117448568344,,0.3622780442237854,,0.9147806763648987,,223.74209451675415,
500,0.0,,0.21404017508029938,,0.4819532632827759,,1.1270791292190552,,224.4788167476654,
501,0.0,,0.02907891571521759,,0.22445274889469147,,0.3816186487674713,,224.92149090766907,
502,0.0,,0.16679659485816956,,0.2424594759941101,,0.6338483691215515,,225.3634901046753,
503,0.0,,0.14143703877925873,,0.3406863212585449,,0.4999291002750397,,225.8054986000061,
504,0.0,,0.03766608610749245,,0.3337962329387665,,0.45833030343055725,,226.24800634384155,
505,0.0,,0.003489449853077531,,0.3172606825828552,,0.42446455359458923,,226.69155144691467,
506,0.0,,0.022546550258994102,,0.2266627550125122,,0.33314815163612366,,227.13366055488586,
507,0.0,,0.08338991552591324,,0.18095366656780243,,0.29169368743896484,,227.57584643363953,
508,0.0,,0.014185953885316849,,0.18000948429107666,,0.3293079137802124,,228.01850056648254,
509,0.0,,0.011327003128826618,,0.17704430222511292,,0.37503981590270996,,228.46463298797607,
510,0.0,,0.02264978177845478,,0.20475324988365173,,0.3963865339756012,,228.90775990486145,
511,0.0,,0.024135619401931763,,0.22972413897514343,,0.3385055959224701,,229.35078620910645,
512,0.0,,0.6726588010787964,,0.8044470548629761,,1.0958291292190552,,229.79379892349243,
513,0.0,,3.445098638534546,,1.5394891500473022,,2.0630409717559814,,230.2367217540741,
514,0.0,,0.1555979996919632,,0.6571710705757141,,0.9234883785247803,,230.6796796321869,
515,0.0,,1.158611536026001,,0.9527419805526733,,1.379968285560608,,231.12200736999512,
516,0.0,,1.905766487121582,,1.4812202453613281,,1.5770583152770996,,231.56495451927185,
517,0.0,,6.2123260498046875,,1.650874376296997,,2.659470558166504,,232.0077784061432,
518,0.0,,0.3374335765838623,,0.7128856182098389,,1.033995270729065,,232.45052528381348,
519,0.0,,0.9417216181755066,,0.7383245229721069,,1.1292330026626587,,232.8936150074005,
520,0.0,,0.01486028078943491,,0.6157174110412598,,0.9119089245796204,,233.33591604232788,
521,0.0,,0.9483733177185059,,0.6387532353401184,,1.2215690612792969,,233.77937698364258,
522,0.0,,0.10083600133657455,,0.6454607248306274,,1.1619089841842651,,234.22187995910645,
523,0.0,,0.2680104076862335,,0.6587702035903931,,1.0813945531845093,,234.66485905647278,
524,0.0,,0.486937940120697,,0.6973932981491089,,1.241747260093689,,235.1078441143036,
525,0.0,,0.5432888269424438,,0.6770380735397339,,1.2516133785247803,,235.55023503303528,
526,0.0,,2.821373462677002,,0.7277793884277344,,1.6610027551651,,235.99338555335999,
527,0.0,,0.4756191670894623,,0.7026253938674927,,1.3076715469360352,,236.43602013587952,
528,0.0,,0.1588972955942154,,0.6181468963623047,,1.2894295454025269,,236.87820982933044,
529,0.0,,0.003310419851914048,,0.6295449137687683,,1.2669782638549805,,237.32133102416992,
530,0.0,,0.02038956992328167,,0.6244450807571411,,1.2505959272384644,,237.7643814086914,
531,0.0,,0.08878771215677261,,0.6019405126571655,,1.2956241369247437,,238.20701265335083,
532,0.0,,0.09497316181659698,,0.589608907699585,,1.2500511407852173,,238.6497893333435,
533,0.0,,0.11627993732690811,,0.564720094203949,,1.2561719417572021,,239.0922544002533,
534,0.0,,0.02127033658325672,,0.5407212376594543,,1.2159751653671265,,239.53470587730408,
535,0.0,,0.010544308461248875,,0.5327401161193848,,1.211419939994812,,239.97715306282043,
536,0.0,,0.018093084916472435,,0.5237979888916016,,1.1808561086654663,,240.42062330245972,
537,0.0,,0.012549350038170815,,0.5452800989151001,,1.2433189153671265,,240.86362171173096,
538,0.0,,0.01625191792845726,,0.5946844816207886,,1.2928352355957031,,241.30571460723877,
539,0.0,,0.0064395032823085785,,0.5161641240119934,,1.16690194606781,,241.74780344963074,
540,0.0,,0.03413408249616623,,0.5235995054244995,,1.1576032638549805,,242.19033551216125,
541,0.0,,0.02379622869193554,,0.5070557594299316,,1.1077344417572021,,242.63354396820068,
542,0.0,,0.0025406647473573685,,0.49131250381469727,,1.0885928869247437,,243.07616591453552,
543,0.0,,0.05694505199790001,,0.48463696241378784,,1.0826271772384644,,243.5189492702484,
544,0.0,,0.0236248467117548,,0.48651328682899475,,1.0916633605957031,,243.96113634109497,
545,0.0,,0.07304958254098892,,0.5253999829292297,,1.1313806772232056,,244.40296840667725,
546,0.0,,0.025766640901565552,,0.5118708610534668,,1.0889211893081665,,244.84544324874878,
547,0.0,,0.02796933799982071,,0.48771005868911743,,1.051263689994812,,245.2876889705658,
548,0.0,,0.022878456860780716,,0.5004963278770447,,1.07278311252594,,245.72980499267578,
549,0.0,,0.1153201088309288,,0.5162001848220825,,1.0633468627929688,,246.1722776889801,
550,0.0,,0.07503464072942734,,0.5214295387268066,,1.079297423362732,,246.6149435043335,
551,0.0,,0.011122588999569416,,0.5260578989982605,,1.0942943096160889,,247.05746173858643,
552,0.0,,0.20686475932598114,,0.5620821714401245,,1.1309105157852173,,247.4997239112854,
553,0.0,,0.04756278544664383,,0.5597243905067444,,1.1155469417572021,,247.94185209274292,
554,0.0,,0.047713592648506165,,0.5067400932312012,,1.024408221244812,,248.38455367088318,
555,0.0,,0.06941147148609161,,0.5143457651138306,,1.081041693687439,,248.82612323760986,
556,0.0,,0.16406109929084778,,0.5428360104560852,,1.2095286846160889,,249.26882481575012,
557,0.0,,0.015574337914586067,,0.5394420027732849,,1.1970969438552856,,249.71138381958008,
558,0.0,,0.010758464224636555,,0.531520426273346,,1.171768307685852,,250.15388369560242,
559,0.0,,0.056261491030454636,,0.5152135491371155,,1.1313806772232056,,250.5964834690094,
560,0.0,,0.07638063281774521,,0.5378676056861877,,1.1851996183395386,,251.0390055179596,
561,0.0,,0.014887072145938873,,0.5164360404014587,,1.130043387413025,,251.48110127449036,
562,0.0,,0.021431872621178627,,0.5012874603271484,,1.1121958494186401,,251.92237329483032,
563,0.0,,0.06832856684923172,,0.47608107328414917,,1.0480499267578125,,252.66014218330383,
564,0.0,,0.06028576195240021,,0.5115320682525635,,1.138237476348877,,253.1018190383911,
565,0.0,,0.03324737027287483,,0.513120174407959,,1.1390494108200073,,253.54405450820923,
566,0.0,,0.001820105011574924,,0.5596907138824463,,1.2008246183395386,,253.98592281341553,
567,0.0,,0.028905251994729042,,0.48394307494163513,,1.0507594347000122,,254.42891240119934,
568,0.0,,0.03933539241552353,,0.4848971664905548,,1.0421905517578125,,254.87097644805908,
569,0.0,,0.019717900082468987,,0.4839511811733246,,1.0654853582382202,,255.31345129013062,
570,0.0,,0.013152144849300385,,0.47302529215812683,,1.0425161123275757,,255.75566124916077,
571,0.0,,0.02791355550289154,,0.4793279469013214,,1.063991904258728,,256.1988682746887,
572,0.0,,0.10660241544246674,,0.47831642627716064,,1.0610960721969604,,256.641459941864,
573,0.0,,0.3753434121608734,,0.5009031295776367,,1.0433498620986938,,257.0842125415802,
574,0.0,,0.11522985249757767,,0.48976606130599976,,0.984062910079956,,257.5270884037018,
575,0.0,,0.3666808605194092,,0.4806796610355377,,0.9699501991271973,,257.9686794281006,
576,0.0,,0.09670991450548172,,0.47713595628738403,,0.9718438982963562,,258.41248321533203,
577,0.0,,0.09005953371524811,,0.5067656636238098,,1.0479360818862915,,258.8550982475281,
578,0.0,,0.22046123445034027,,0.5010128617286682,,1.0462983846664429,,259.29764556884766,
579,0.0,,0.106598399579525,,0.5713884830474854,,1.1963634490966797,,259.73988485336304,
580,0.0,,0.029765497893095016,,0.5469436049461365,,1.1471329927444458,,260.1823658943176,
581,0.0,,0.16122524440288544,,0.5619348883628845,,1.170939326286316,,260.62488055229187,
582,0.0,,0.1348642259836197,,0.5591719150543213,,1.1667512655258179,,261.06727504730225,
583,0.0,,0.04935048148036003,,0.5231602191925049,,1.0942579507827759,,261.5089600086212,
584,0.0,,0.14355023205280304,,0.49170804023742676,,1.0327345132827759,,261.9517922401428,
585,0.0,,0.05969110131263733,,0.4741276800632477,,0.9814862608909607,,262.3952829837799,
586,0.0,,0.009321705438196659,,0.4242115020751953,,0.908200740814209,,262.8380672931671,
587,0.0,,0.04040396586060524,,0.4088435769081116,,0.8851302266120911,,263.28033447265625,
588,0.0,,0.5692340135574341,,0.5181806087493896,,0.9880404472351074,,263.72195625305176,
589,0.0,,0.01297281589359045,,0.5034493207931519,,1.0556321144104004,,264.1644186973572,
590,0.0,,0.07057423144578934,,0.45905032753944397,,0.9648634791374207,,264.60598373413086,
591,0.0,,0.005272248759865761,,0.45901089906692505,,0.9246616363525391,,265.0479326248169,
592,0.0,,0.2153424173593521,,0.4063636064529419,,0.8203970789909363,,265.4897837638855,
593,0.0,,0.23586401343345642,,0.36336836218833923,,0.7532528042793274,,265.93263125419617,
594,0.0,,0.13894279301166534,,0.37611326575279236,,0.7936174273490906,,266.3757836818695,
595,0.0,,6.179193019866943,,0.26976895332336426,,0.8597448468208313,,266.8182740211487,
596,0.0,,0.11662380397319794,,0.33822083473205566,,0.7123587727546692,,267.2608428001404,
597,0.0,,0.07004748284816742,,0.35852059721946716,,0.5338153839111328,,267.7035458087921,
598,0.0,,0.46831321716308594,,0.37751054763793945,,0.5294709801673889,,268.14605355262756,
599,0.0,,0.13792966306209564,,0.3893948495388031,,0.6051477789878845,,268.58874225616455,
600,0.0,,0.1221824660897255,,0.43309351801872253,,0.6927081942558289,,269.0307445526123,
601,0.0,,0.12512101233005524,,0.4253753423690796,,0.6536369323730469,,269.473087310791,
602,0.0,,0.7403272390365601,,0.4289269745349884,,0.5598956942558289,,269.91620087623596,
603,0.0,,0.0005051358602941036,,0.4164579212665558,,0.5832945704460144,,270.3585789203644,
604,0.0,,0.16141991317272186,,0.40076231956481934,,0.5233478546142578,,270.8015329837799,
605,0.0,,0.021598316729068756,,0.4029313921928406,,0.6067320704460144,,271.24363589286804,
606,0.0,,0.10050449520349503,,0.40715399384498596,,0.7720966339111328,,271.6863205432892,
607,0.0,,0.1557876467704773,,0.38933613896369934,,0.7403891086578369,,272.12862038612366,
608,0.0,,0.007863575592637062,,0.3834291994571686,,0.7081723213195801,,272.57122349739075,
609,0.0,,0.023379208520054817,,0.37186819314956665,,0.665658175945282,,273.01424956321716,
610,0.0,,0.12012967467308044,,0.37070536613464355,,0.5833331942558289,,273.4569842815399,
611,0.0,,0.07786702364683151,,0.37890860438346863,,0.6170265078544617,,273.90056252479553,
612,0.0,,0.08215472102165222,,0.3650374114513397,,0.5546486973762512,,274.34377694129944,
613,0.0,,0.06942760199308395,,0.3653477430343628,,0.5156161189079285,,274.7870988845825,
614,0.0,,0.09042486548423767,,0.4003411829471588,,0.5282812714576721,,275.2293930053711,
615,0.0,,0.03232211992144585,,0.3801807761192322,,0.5100521445274353,,275.67206358909607,
616,0.0,,0.03115944005548954,,0.3610078692436218,,0.4894936978816986,,276.1150064468384,
617,0.0,,0.03217017650604248,,0.3517797291278839,,0.48177066445350647,,276.5572769641876,
618,0.0,,0.14233389496803284,,0.34048783779144287,,0.5126833319664001,,276.9995684623718,
619,0.0,,2.919546604156494,,0.536589503288269,,0.79683518409729,,277.44160509109497,
620,0.0,,0.12106571346521378,,0.42493128776550293,,0.5844923853874207,,277.8835508823395,
621,0.0,,0.41537633538246155,,0.4110912084579468,,0.5255709290504456,,278.3265881538391,
622,0.0,,3.8008317947387695,,0.7567074298858643,,1.3118600845336914,,278.7696967124939,
623,0.0,,5.160170555114746,,1.1162620782852173,,1.7319120168685913,,279.2118971347809,
624,0.0,,7.254213809967041,,1.4299215078353882,,2.5820610523223877,,279.6537432670593,
625,0.0,,3.559309959411621,,1.005802869796753,,2.2224130630493164,,280.3920817375183,
626,0.0,,2.687777042388916,,0.8778809905052185,,1.849338173866272,,280.83363580703735,
627,0.0,,2.761366128921509,,0.7684106230735779,,1.4895434379577637,,281.2743499279022,
628,0.0,,20.82427215576172,,1.1371405124664307,,2.2222182750701904,,281.71503376960754,
629,0.0,,0.9619852900505066,,0.7215076684951782,,1.2731000185012817,,282.155966758728,
630,0.0,,1.774803876876831,,0.7789258360862732,,1.3419709205627441,,282.5977668762207,
631,0.0,,3.305882692337036,,0.6814150810241699,,1.3161343336105347,,283.0387878417969,
632,0.0,,7.677295684814453,,0.8424294590950012,,1.9159812927246094,,283.4810118675232,
633,0.0,,0.5838679075241089,,0.7556242346763611,,1.2529264688491821,,283.9229896068573,
634,0.0,,0.5017289519309998,,0.7889115810394287,,1.202514410018921,,284.36470460891724,
635,0.0,,5.332967758178711,,0.8927922248840332,,1.399530291557312,,284.8059980869293,
636,0.0,,0.015170670114457607,,0.8308160901069641,,1.2355802059173584,,285.2467849254608,
637,0.0,,0.6243001222610474,,0.892695963382721,,1.417961597442627,,285.68803191185,
638,0.0,,0.6806614398956299,,0.9335246086120605,,1.4283782243728638,,286.12871623039246,
639,0.0,,9.138922691345215,,0.9553972482681274,,1.514225959777832,,286.5696635246277,
640,0.0,,0.5375421643257141,,0.9438208937644958,,1.7445181608200073,,287.0104067325592,
641,0.0,,0.49736258387565613,,0.9270122647285461,,1.890351414680481,,287.4509117603302,
642,0.0,,2.9776034355163574,,0.870727002620697,,1.7733103036880493,,287.89170837402344,
643,0.0,,0.037151999771595,,0.8641394376754761,,1.7294703722000122,,288.332471370697,
644,0.0,,0.05053555965423584,,0.8847717046737671,,1.721875548362732,,288.7736482620239,
645,0.0,,1.5894856452941895,,1.0094937086105347,,1.7733306884765625,,289.2147252559662,
646,0.0,,0.7287496328353882,,0.9704932570457458,,1.7919703722000122,,289.6550757884979,
647,0.0,,0.2068321853876114,,0.9520224928855896,,1.807833194732666,,290.09600162506104,
648,0.0,,0.13753628730773926,,0.8385697603225708,,1.5506162643432617,,290.53710556030273,
649,0.0,,1.970474123954773,,0.8232041597366333,,1.4920806884765625,,290.979355096817,
650,0.0,,0.590219259262085,,0.8805346488952637,,1.6144561767578125,,291.4222819805145,
651,0.0,,2.100735664367676,,0.8599792718887329,,1.6209287643432617,,291.862642288208,
652,0.0,,4.995079040527344,,0.786506175994873,,1.562193751335144,,292.30510568618774,
653,0.0,,6.580986976623535,,0.7456007599830627,,1.64311945438385,,292.7457573413849,
654,0.0,,10.070551872253418,,0.6840885877609253,,1.9428071975708008,,293.1861410140991,
655,0.0,,8.65386962890625,,0.8301874995231628,,2.4612598419189453,,293.62727880477905,
656,0.0,,0.31161805987358093,,0.8207191228866577,,1.5141135454177856,,294.0680205821991,
657,0.0,,0.27571532130241394,,0.8149513602256775,,1.506109356880188,,294.50899624824524,
658,0.0,,0.8366007208824158,,0.8927095532417297,,1.5369998216629028,,294.9495692253113,
659,0.0,,0.8027291297912598,,0.8700782656669617,,1.623600959777832,,295.3910608291626,
660,0.0,,1.0953177213668823,,0.9050928354263306,,1.7224912643432617,,295.8312623500824,
661,0.0,,5.8026018142700195,,0.9383132457733154,,1.770127296447754,,296.2719268798828,
662,0.0,,3.1616477966308594,,1.0063514709472656,,1.8619595766067505,,296.71360898017883,
663,0.0,,1.7482043504714966,,1.0983037948608398,,2.087068796157837,,297.1542682647705,
664,0.0,,0.6416038274765015,,1.122802495956421,,2.1776652336120605,,297.595330953598,
665,0.0,,1.1810382604599,,1.149855613708496,,2.1425795555114746,,298.0366687774658,
666,0.0,,1.1360018253326416,,1.1118299961090088,,2.1783816814422607,,298.4773724079132,
667,0.0,,1.5873709917068481,,0.9576315879821777,,1.807245135307312,,298.9188196659088,
668,0.0,,0.7349018454551697,,0.9794744253158569,,1.8714584112167358,,299.3597238063812,
669,0.0,,1.7092500925064087,,1.1530871391296387,,1.9627548456192017,,299.80066657066345,
670,0.0,,0.30537447333335876,,1.1242905855178833,,1.9297538995742798,,300.2419054508209,
671,0.0,,0.5205052495002747,,0.9942983388900757,,1.9062498807907104,,300.6827480792999,
672,0.0,,0.6208598017692566,,0.9794086813926697,,1.904294490814209,,301.1230809688568,
673,0.0,,0.291096955537796,,1.001389503479004,,1.9478778839111328,,301.5646324157715,
674,0.0,,0.19536419212818146,,1.0312713384628296,,1.9885748624801636,,302.0059325695038,
675,0.0,,1.0585309267044067,,0.9594759345054626,,1.9056023359298706,,302.4463164806366,
676,0.0,,0.9277945160865784,,0.9980341792106628,,1.864583134651184,,302.88795495033264,
677,0.0,,2.800879716873169,,0.9669837951660156,,1.7290643453598022,,303.32884526252747,
678,0.0,,0.16327331960201263,,0.8969024419784546,,1.755208134651184,,303.76992654800415,
679,0.0,,0.11596623808145523,,0.8973960280418396,,1.7656248807907104,,304.21061635017395,
680,0.0,,1.1618483066558838,,0.8866376876831055,,1.6718748807907104,,304.6515004634857,
681,0.0,,6.659400463104248,,0.9318053722381592,,1.5883806943893433,,305.09235095977783,
682,0.0,,0.38880351185798645,,0.8921765089035034,,1.677083134651184,,305.5336117744446,
683,0.0,,1.010054588317871,,0.9091710448265076,,1.6822915077209473,,305.97423553466797,
684,0.0,,0.4647476375102997,,0.9228893518447876,,1.6874103546142578,,306.4150960445404,
685,0.0,,1.5866154432296753,,0.9133766889572144,,1.667580008506775,,306.8564636707306,
686,0.0,,0.43650001287460327,,0.9126720428466797,,1.770833134651184,,307.2979109287262,
687,0.0,,0.24610745906829834,,0.9945223331451416,,1.8593283891677856,,307.73926544189453,
688,0.0,,0.4000236988067627,,1.0398974418640137,,1.9516798257827759,,308.4749071598053,
689,0.0,,0.5932870507240295,,1.0748907327651978,,2.078035354614258,,308.9165813922882,
690,0.0,,0.3441421389579773,,1.0692927837371826,,2.0572826862335205,,309.35680890083313,
691,0.0,,0.8444376587867737,,1.2224061489105225,,2.2708332538604736,,309.7982666492462,
692,0.0,,0.18847334384918213,,1.1844414472579956,,2.244702100753784,,310.2403221130371,
693,0.0,,0.7641547918319702,,1.2603387832641602,,2.4050323963165283,,310.68175864219666,
694,0.0,,0.13351693749427795,,1.1496840715408325,,2.175638198852539,,311.12255239486694,
695,0.0,,0.21369796991348267,,1.082542896270752,,2.0729165077209473,,311.5638597011566,
696,0.0,,0.5894098877906799,,1.1020276546478271,,2.067699432373047,,312.0051062107086,
697,0.0,,0.9299194812774658,,1.047660231590271,,2.004199743270874,,312.4457356929779,
698,0.0,,0.023171693086624146,,1.107603907585144,,1.9804649353027344,,312.8864390850067,
699,0.0,,7.4607014656066895,,1.1951273679733276,,2.2689239978790283,,313.3270888328552,
700,0.0,,2.72308611869812,,1.2662299871444702,,2.412466287612915,,313.76745891571045,
701,0.0,,0.27354398369789124,,1.1379426717758179,,2.2173359394073486,,314.20822048187256,
702,0.0,,0.8489676117897034,,1.0708938837051392,,2.0635080337524414,,314.6490800380707,
703,0.0,,0.05922017619013786,,0.9934678673744202,,1.9835792779922485,,315.0898976325989,
704,0.0,,0.1517074853181839,,0.9716588854789734,,1.9477291107177734,,315.5307950973511,
705,0.0,,0.12555164098739624,,1.0389539003372192,,1.9947210550308228,,315.97123432159424,
706,0.0,,0.2583349049091339,,1.0832663774490356,,2.0350444316864014,,316.4118354320526,
707,0.0,,0.5372382998466492,,1.0569820404052734,,1.9725371599197388,,316.8531115055084,
708,0.0,,0.0079279076308012,,0.8620210886001587,,1.6565285921096802,,317.2940573692322,
709,0.0,,0.40279364585876465,,0.8715253472328186,,1.6366068124771118,,317.73425126075745,
710,0.0,,0.14242452383041382,,0.8893404006958008,,1.7148650884628296,,318.1750886440277,
711,0.0,,0.43514978885650635,,0.8953122496604919,,1.796804428100586,,318.61551237106323,
712,0.0,,0.4152167737483978,,0.8082975149154663,,1.5805416107177734,,319.05673813819885,
713,0.0,,0.22809521853923798,,0.8226499557495117,,1.6345781087875366,,319.497718334198,
714,0.0,,0.19966217875480652,,0.8779732584953308,,1.6387404203414917,,319.938161611557,
715,0.0,,0.33971038460731506,,0.8539397716522217,,1.6873124837875366,,320.37837743759155,
716,0.0,,2.8086788654327393,,0.9311031699180603,,1.8383541107177734,,320.81968688964844,
717,0.0,,0.8738096356391907,,0.8975120782852173,,1.7706457376480103,,321.2606852054596,
718,0.0,,0.394967257976532,,0.9222490191459656,,1.8236236572265625,,321.7020444869995,
719,0.0,,0.07750498503446579,,1.015553593635559,,1.9699989557266235,,322.14318895339966,
720,0.0,,0.3558184504508972,,1.0159976482391357,,1.948529839515686,,322.58377623558044,
721,0.0,,0.33386504650115967,,0.9927592277526855,,1.901654839515686,,323.02413058280945,
722,0.0,,0.492649644613266,,0.982981264591217,,1.88349187374115,,323.46515917778015,
723,0.0,,0.04983764886856079,,0.9822466373443604,,1.8898149728775024,,323.9056763648987,
724,0.0,,0.11366953700780869,,0.9742273092269897,,1.8741899728775024,,324.34744000434875,
725,0.0,,0.5677152276039124,,0.9411326050758362,,1.7946175336837769,,324.7890450954437,
726,0.0,,0.03298955038189888,,0.8914421796798706,,1.6886073350906372,,325.23019099235535,
727,0.0,,0.0328165702521801,,0.9037044048309326,,1.726283073425293,,325.6716196537018,
728,0.0,,0.04884032532572746,,0.9161094427108765,,1.7240843772888184,,326.111900806427,
729,0.0,,0.23577271401882172,,0.8406283855438232,,1.6221164464950562,,326.5533301830292,
730,0.0,,0.05432330071926117,,0.822224497795105,,1.6074501276016235,,326.9941158294678,
731,0.0,,0.05295479670166969,,0.8241386413574219,,1.6413320302963257,,327.43541073799133,
732,0.0,,0.13953040540218353,,0.866993248462677,,1.7637001276016235,,327.87800908088684,
733,0.0,,0.10028630495071411,,0.8652865290641785,,1.7637001276016235,,328.31965732574463,
734,0.0,,0.9932970404624939,,0.9231026768684387,,1.8727425336837769,,328.7610750198364,
735,0.0,,0.04508538171648979,,0.9300381541252136,,1.8791050910949707,,329.202517747879,
736,0.0,,0.27381399273872375,,0.86529141664505,,1.6913405656814575,,329.6428518295288,
737,0.0,,0.6753696799278259,,0.8816614151000977,,1.7020217180252075,,330.0835635662079,
738,0.0,,0.1619526445865631,,0.8702694773674011,,1.7072696685791016,,330.5244607925415,
739,0.0,,0.25303927063941956,,0.8545193076133728,,1.7075233459472656,,330.96460008621216,
740,0.0,,0.06985627859830856,,0.8197324872016907,,1.648158073425293,,331.40559101104736,
741,0.0,,0.03411145135760307,,0.8116510510444641,,1.6346067190170288,,331.84600853919983,
742,0.0,,0.14405317604541779,,0.8821722269058228,,1.7176467180252075,,332.28732538223267,
743,0.0,,0.16164006292819977,,0.8601489067077637,,1.6558305025100708,,332.7293293476105,
744,0.0,,0.23536141216754913,,0.8214183449745178,,1.6365240812301636,,333.169983625412,
745,0.0,,0.12671658396720886,,0.8943340182304382,,1.7124384641647339,,333.61026763916016,
746,0.0,,0.03152736276388168,,0.886192262172699,,1.7198573350906372,,334.05173349380493,
747,0.0,,0.021059732884168625,,0.8802934288978577,,1.7274435758590698,,334.49310874938965,
748,0.0,,0.029493847861886024,,0.8823153376579285,,1.7482768297195435,,334.93409419059753,
749,0.0,,0.18250183761119843,,0.8466755151748657,,1.7014018297195435,,335.37551259994507,
750,0.0,,0.07566849142313004,,0.8112123012542725,,1.6284852027893066,,336.11098289489746,
751,0.0,,0.07663096487522125,,0.8040467500686646,,1.6284852027893066,,336.55392122268677,
752,0.0,,1.2901099920272827,,0.9069650769233704,,1.8211679458618164,,336.99456000328064,
753,0.0,,1.2190921306610107,,0.9922282695770264,,1.9722095727920532,,337.4352037906647,
754,0.0,,0.21572713553905487,,0.8991113901138306,,1.7969073057174683,,337.87675285339355,
755,0.0,,0.32778865098953247,,0.8535295128822327,,1.713573932647705,,338.3181838989258,
756,0.0,,0.2670622169971466,,0.8087051510810852,,1.630240559577942,,338.75921630859375,
757,0.0,,0.21539175510406494,,0.7171077132225037,,1.4409852027893066,,339.19989943504333,
758,0.0,,0.13618209958076477,,0.6741177439689636,,1.3732768297195435,,339.6404917240143,
759,0.0,,1.1331781148910522,,0.5561286807060242,,0.918368399143219,,340.0818223953247,
760,0.0,,0.18239888548851013,,0.5468884706497192,,0.9396519660949707,,340.5225887298584,
761,0.0,,0.0790412425994873,,0.5339525938034058,,0.9404969215393066,,340.9632480144501,
762,0.0,,0.0400538332760334,,0.5213544964790344,,0.9242404103279114,,341.40497851371765,
763,0.0,,0.09951577335596085,,0.49093735218048096,,0.9320921897888184,,341.8459656238556,
764,0.0,,0.016543999314308167,,0.46612030267715454,,0.9277423024177551,,342.2861180305481,
765,0.0,,0.07219024747610092,,0.4536234438419342,,0.9452757835388184,,342.7273073196411,
766,0.0,,0.1995096504688263,,0.44868236780166626,,0.9367073178291321,,343.1684846878052,
767,0.0,,0.383478045463562,,0.5533785223960876,,0.9745712280273438,,343.6096246242523,
768,0.0,,0.17778576910495758,,0.4884699583053589,,0.9723518490791321,,344.0502154827118,
769,0.0,,0.1344435214996338,,0.5297815203666687,,1.0328154563903809,,344.4911677837372,
770,0.0,,0.008456711657345295,,0.525545060634613,,1.0204123258590698,,344.93142890930176,
771,0.0,,0.1705043762922287,,0.6071452498435974,,1.0614279508590698,,345.3728394508362,
772,0.0,,0.18480797111988068,,0.7004826068878174,,1.1558289527893066,,345.8140335083008,
773,0.0,,0.11730895191431046,,0.5939688086509705,,1.1545602083206177,,346.255774974823,
774,0.0,,0.03283613920211792,,0.5831863284111023,,1.1558289527893066,,346.6965901851654,
775,0.0,,0.03278544172644615,,0.5715919137001038,,1.1532248258590698,,347.13732957839966,
776,0.0,,0.14798268675804138,,0.569077730178833,,1.1480498313903809,,347.57767271995544,
777,0.0,,0.03721631318330765,,0.6016209125518799,,1.1545013189315796,,348.0189142227173,
778,0.0,,0.0004346275527495891,,0.5967346429824829,,1.1792408227920532,,348.4593584537506,
779,0.0,,0.16284669935703278,,0.6734851598739624,,1.2013763189315796,,348.90157532691956,
780,0.0,,0.13100527226924896,,0.6829496622085571,,1.2104908227920532,,349.3414351940155,
781,0.0,,0.03129701688885689,,0.6320136189460754,,1.2066435813903809,,349.7826135158539,
782,0.0,,0.4984577000141144,,0.5870080590248108,,1.1896830797195435,,350.2233853340149,
783,0.0,,0.05889192223548889,,0.5923963189125061,,1.1832060813903809,,350.6639358997345,
784,0.0,,0.024119965732097626,,0.5860589146614075,,1.1935638189315796,,351.1049454212189,
785,0.0,,0.04357115551829338,,0.63954097032547,,1.205365538597107,,351.5453214645386,
786,0.0,,0.18361824750900269,,0.6111173033714294,,1.1909040212631226,,351.98614168167114,
787,0.0,,2.629903793334961,,0.6928079724311829,,1.4533923864364624,,352.42663741111755,
788,0.0,,0.012032585218548775,,0.7797144651412964,,1.425110936164856,,352.8676483631134,
789,0.0,,0.022505467757582664,,0.7297382950782776,,1.3680429458618164,,353.30791568756104,
790,0.0,,0.18145455420017242,,0.6549360156059265,,1.3472095727920532,,353.7495017051697,
791,0.0,,0.06747577339410782,,0.6641166806221008,,1.3758554458618164,,354.1911177635193,
792,0.0,,0.9220436811447144,,0.9418052434921265,,1.572948932647705,,354.63197565078735,
793,0.0,,0.5890529751777649,,0.8505011200904846,,1.614615559577942,,355.0729937553406,
794,0.0,,0.05914176627993584,,0.5957266092300415,,1.252636432647705,,355.5137436389923,
795,0.0,,0.40533068776130676,,0.6140638589859009,,1.255475640296936,,355.95470786094666,
796,0.0,,0.03174116089940071,,0.5547432899475098,,1.146100640296936,,356.39541602134705,
797,0.0,,0.08208664506673813,,0.5897658467292786,,1.1632275581359863,,356.83708930015564,
798,0.0,,0.035245876759290695,,0.5517604351043701,,1.1371859312057495,,357.2778344154358,
799,0.0,,0.12398841232061386,,0.5522215366363525,,1.1515088081359863,,357.71906781196594,
800,0.0,,0.0916440412402153,,0.5545657277107239,,1.145865559577942,,358.1600458621979,
801,0.0,,2.3546321392059326,,0.5117188692092896,,1.0781573057174683,,358.6009769439697,
802,0.0,,0.005807978566735983,,0.5091614127159119,,1.088573932647705,,359.0417618751526,
803,0.0,,0.06797391176223755,,0.538747251033783,,1.153913140296936,,359.48215675354004,
804,0.0,,2.6769697666168213,,0.38069799542427063,,0.8074905276298523,,359.923681974411,
805,0.0,,0.034271303564310074,,0.4021797776222229,,0.7892112731933594,,360.36419463157654,
806,0.0,,0.006834477186203003,,0.3714873492717743,,0.7787718772888184,,360.8052945137024,
807,0.0,,0.269835501909256,,0.48642662167549133,,0.8691266179084778,,361.2474184036255,
808,0.0,,0.06593950092792511,,0.41984280943870544,,0.8572223782539368,,361.68786787986755,
809,0.0,,0.02404552511870861,,0.4607800841331482,,0.8971953392028809,,362.12887144088745,
810,0.0,,0.24415519833564758,,0.6060832738876343,,1.0724700689315796,,362.5702829360962,
811,0.0,,0.033399004489183426,,0.5442659854888916,,1.0416474342346191,,363.0128402709961,
812,0.0,,0.09155476093292236,,0.5801538825035095,,1.0633554458618164,,363.4537904262543,
813,0.0,,0.07924008369445801,,0.545477032661438,,1.0438498258590698,,364.1902129650116,
814,0.0,,0.09667931497097015,,0.49817970395088196,,1.0197356939315796,,364.63258147239685,
815,0.0,,0.00017672221292741597,,0.5021982192993164,,1.0373138189315796,,365.072838306427,
816,0.0,,0.11060819029808044,,0.42207857966423035,,0.8350870013237,,365.51351046562195,
817,0.0,,0.1712048053741455,,0.4334253966808319,,0.8633024096488953,,365.9543766975403,
818,0.0,,0.07171124964952469,,0.42218685150146484,,0.8541877865791321,,366.39612770080566,
819,0.0,,0.04101308435201645,,0.4086877107620239,,0.8419229388237,,366.8373398780823,
820,0.0,,0.10729395598173141,,0.4023466110229492,,0.8351909518241882,,367.2788734436035,
821,0.0,,0.23253263533115387,,0.3949304521083832,,0.8069872856140137,,367.7188889980316,
822,0.0,,0.14869695901870728,,0.3623294234275818,,0.7452837824821472,,368.16114807128906,
823,0.0,,0.11253537982702255,,0.3469763398170471,,0.7366997599601746,,368.6025490760803,
824,0.0,,0.12454939633607864,,0.33449259400367737,,0.7222352027893066,,369.04310059547424,
825,0.0,,0.07133036106824875,,0.3303740620613098,,0.707912266254425,,369.4836802482605,
826,0.0,,0.054411113262176514,,0.3756090998649597,,0.6896018981933594,,369.92455434799194,
827,0.0,,0.12190142273902893,,0.3181477189064026,,0.5301467776298523,,370.36504578590393,
828,0.0,,0.31032317876815796,,0.28650644421577454,,0.48993000388145447,,370.80639147758484,
829,0.0,,0.26179471611976624,,0.30498844385147095,,0.5139018893241882,,371.24739718437195,
830,0.0,,0.16686895489692688,,0.2788238525390625,,0.4791989326477051,,371.68882274627686,
831,0.0,,0.023484142497181892,,0.26581382751464844,,0.4942479133605957,,372.13020849227905,
832,0.0,,0.11343717575073242,,0.20737794041633606,,0.45880046486854553,,372.5710334777832,
833,0.0,,0.09840783476829529,,0.1817975640296936,,0.42539358139038086,,373.01121950149536,
834,0.0,,0.07823202013969421,,0.22351498901844025,,0.4349280893802643,,373.4525878429413,
835,0.0,,0.2065274864435196,,0.3183625340461731,,0.48211750388145447,,373.8936855792999,
836,0.0,,0.025036321952939034,,0.29087695479393005,,0.4687822759151459,,374.3344280719757,
837,0.0,,0.031865790486335754,,0.23693478107452393,,0.4427405893802643,,374.77516770362854,
838,0.0,,0.16572923958301544,,0.34100213646888733,,0.4942479133605957,,375.2160174846649,
839,0.0,,0.05600173398852348,,0.28834202885627747,,0.4896155893802643,,375.65710711479187,
840,0.0,,0.026478275656700134,,0.2311762422323227,,0.4323239326477051,,376.09852957725525,
841,0.0,,0.09329961240291595,,0.20374922454357147,,0.4401364326477051,,376.539386510849,
842,0.0,,0.04769052192568779,,0.23872385919094086,,0.44531503319740295,,376.97967743873596,
843,0.0,,0.172200545668602,,0.2326045036315918,,0.4496361315250397,,377.42049384117126,
844,0.0,,0.045958682894706726,,0.252128005027771,,0.45799994468688965,,377.8617277145386,
845,0.0,,0.0185236856341362,,0.24263331294059753,,0.46614837646484375,,378.3021295070648,
846,0.0,,0.08879900723695755,,0.21994590759277344,,0.4213600158691406,,378.7429962158203,
847,0.0,,0.1082678884267807,,0.2370186597108841,,0.42935410141944885,,379.18401288986206,
848,0.0,,0.11686832457780838,,0.1702980399131775,,0.37168088555336,,379.6252362728119,
849,0.0,,0.04254257306456566,,0.1763666570186615,,0.36164578795433044,,380.06587624549866,
850,0.0,,0.16851885616779327,,0.21494294703006744,,0.41185203194618225,,380.5083358287811,
851,0.0,,0.09044729918241501,,0.22771327197551727,,0.42442741990089417,,380.949907541275,
852,0.0,,0.03808371722698212,,0.1451418250799179,,0.32483312487602234,,381.3911454677582,
853,0.0,,0.28895556926727295,,0.1773827224969864,,0.35186806321144104,,381.83264207839966,
854,0.0,,0.07488811761140823,,0.16681991517543793,,0.33137622475624084,,382.2736990451813,
855,0.0,,0.08320630341768265,,0.1592225283384323,,0.3759561777114868,,382.71509647369385,
856,0.0,,0.003725338028743863,,0.13500863313674927,,0.33449098467826843,,383.15607142448425,
857,0.0,,0.014641574583947659,,0.1355879157781601,,0.328905314207077,,383.5964527130127,
858,0.0,,0.01506142970174551,,0.13805001974105835,,0.33449098467826843,,384.0376646518707,
859,0.0,,0.01952410489320755,,0.1632523536682129,,0.36192741990089417,,384.4800250530243,
860,0.0,,0.08143597096204758,,0.1894979476928711,,0.39805468916893005,,384.920490026474,
861,0.0,,0.05070957913994789,,0.13922356069087982,,0.344003289937973,,385.3630084991455,
862,0.0,,0.10279181599617004,,0.17450487613677979,,0.37019622325897217,,385.8034861087799,
863,0.0,,0.0841299295425415,,0.12960869073867798,,0.32862958312034607,,386.24460792541504,
864,0.0,,0.03633828088641167,,0.13168330490589142,,0.3076140880584717,,386.6851990222931,
865,0.0,,0.02615208737552166,,0.15692594647407532,,0.3596974313259125,,387.1261782646179,
866,0.0,,0.14248713850975037,,0.13976038992404938,,0.3650721609592438,,387.56679582595825,
867,0.0,,0.08277633041143417,,0.1370893120765686,,0.3649057447910309,,388.0074317455292,
868,0.0,,0.02951464056968689,,0.15720979869365692,,0.40164926648139954,,388.4485604763031,
869,0.0,,0.041216328740119934,,0.15609388053417206,,0.38602426648139954,,388.8894805908203,
870,0.0,,0.019456887617707253,,0.20260238647460938,,0.43798884749412537,,389.3313434123993,
871,0.0,,0.09491924196481705,,0.14333751797676086,,0.3909001350402832,,389.77238512039185,
872,0.0,,0.028766848146915436,,0.12782122194766998,,0.37560760974884033,,390.21402645111084,
873,0.0,,0.003541509388014674,,0.1411874145269394,,0.3963221609592438,,390.6549823284149,
874,0.0,,0.06896091997623444,,0.13359469175338745,,0.3806971609592438,,391.09649562835693,
875,0.0,,0.09493645280599594,,0.12210617959499359,,0.3494471609592438,,391.8320243358612,
876,0.0,,0.030482228845357895,,0.13084369897842407,,0.3861665725708008,,392.27374148368835,
877,0.0,,0.025401568040251732,,0.1410902440547943,,0.41727426648139954,,392.7145173549652,
878,0.0,,0.020553935319185257,,0.13235090672969818,,0.41727426648139954,,393.155305147171,
879,0.0,,0.06407374143600464,,0.11044026911258698,,0.36519095301628113,,393.59637999534607,
880,0.0,,0.06187133118510246,,0.1402844339609146,,0.3552708625793457,,394.03662753105164,
881,0.0,,0.014014326967298985,,0.11087881028652191,,0.3857390880584717,,394.4772837162018,
882,0.0,,0.027544816955924034,,0.15790361166000366,,0.4221501350402832,,394.9182138442993,
883,0.0,,0.08754917979240417,,0.1939777135848999,,0.47470822930336,,395.3588194847107,
884,0.0,,0.00694251386448741,,0.17636975646018982,,0.45908322930336,,395.79916071891785,
885,0.0,,0.01151305716484785,,0.1675979644060135,,0.44310203194618225,,396.2403299808502,
886,0.0,,0.08419851958751678,,0.15303228795528412,,0.41206595301628113,,396.68049001693726,
887,0.0,,0.013478483073413372,,0.13216619193553925,,0.40780019760131836,,397.12128233909607,
888,0.0,,0.003498395439237356,,0.12937021255493164,,0.4021458625793457,,397.56220960617065,
889,0.0,,0.05859319120645523,,0.14143289625644684,,0.3455571234226227,,398.0034339427948,
890,0.0,,0.04602479562163353,,0.13588617742061615,,0.3768071234226227,,398.4437801837921,
891,0.0,,0.03588254004716873,,0.13763751089572906,,0.37655019760131836,,398.88525009155273,
892,0.0,,0.010044525377452374,,0.17697253823280334,,0.44923245906829834,,399.3260750770569,
893,0.0,,0.0033207545056939125,,0.2322748303413391,,0.5265305042266846,,399.767062664032,
894,0.0,,0.06961743533611298,,0.15962664783000946,,0.4274057447910309,,400.20792031288147,
895,0.0,,0.020128224045038223,,0.18096277117729187,,0.45964911580085754,,400.64945459365845,
896,0.0,,0.11516033113002777,,0.1606435477733612,,0.4644571542739868,,401.0902726650238,
897,0.0,,0.05415073409676552,,0.14418163895606995,,0.42248260974884033,,401.530966758728,
898,0.0,,0.13423016667366028,,0.1441895067691803,,0.3863321542739868,,401.9715692996979,
899,0.0,,0.03292189538478851,,0.1647898107767105,,0.4601404666900635,,402.4129526615143,
900,0.0,,0.05196235328912735,,0.10042612999677658,,0.3596974313259125,,402.8530728816986,
901,0.0,,0.022906161844730377,,0.10368403047323227,,0.34435760974884033,,403.29433727264404,
902,0.0,,0.018975889310240746,,0.1228199303150177,,0.3602904975414276,,403.7351851463318,
903,0.0,,0.028296630829572678,,0.08737533539533615,,0.35134634375572205,,404.1758246421814,
904,0.0,,0.058269280940294266,,0.11559338122606277,,0.36402615904808044,,404.6161868572235,
905,0.0,,0.036020468920469284,,0.11997287720441818,,0.34364375472068787,,405.0574345588684,
906,0.0,,0.04681447148323059,,0.11141547560691833,,0.3777115046977997,,405.49876070022583,
907,0.0,,0.024456674233078957,,0.14413689076900482,,0.34009185433387756,,405.93948578834534,
908,0.0,,0.035962872207164764,,0.16170960664749146,,0.3672948181629181,,406.3801965713501,
909,0.0,,0.3033004701137543,,0.20275957882404327,,0.3927115201950073,,406.82306385040283,
910,0.0,,0.06059011071920395,,0.10880432277917862,,0.40863800048828125,,407.2641019821167,
911,0.0,,0.06564576178789139,,0.10678741335868835,,0.36697134375572205,,407.70479559898376,
912,0.0,,0.01943245343863964,,0.12851329147815704,,0.4037531614303589,,408.1455521583557,
913,0.0,,0.037236589938402176,,0.17229048907756805,,0.4135448634624481,,408.5882592201233,
914,0.0,,0.016440963372588158,,0.13207556307315826,,0.40164926648139954,,409.0293869972229,
915,0.0,,0.0048415507189929485,,0.11103037744760513,,0.39217519760131836,,409.47034740448,
916,0.0,,0.01628645695745945,,0.11140565574169159,,0.38602426648139954,,409.91104340553284,
917,0.0,,0.09590517729520798,,0.18343989551067352,,0.4851249158382416,,410.3523139953613,
918,0.0,,0.03629501909017563,,0.1511833220720291,,0.4177708625793457,,410.79297828674316,
919,0.0,,0.012732412666082382,,0.09464534372091293,,0.3725031614303589,,411.2338786125183,
920,0.0,,0.014107548631727695,,0.12918725609779358,,0.34530019760131836,,411.6751320362091,
921,0.0,,0.01683308556675911,,0.22283999621868134,,0.47456595301628113,,412.11667919158936,
922,0.0,,0.012737970799207687,,0.13583774864673615,,0.4193781614303589,,412.5572073459625,
923,0.0,,0.017080184072256088,,0.14490558207035065,,0.41727426648139954,,412.9981346130371,
924,0.0,,0.0076679931953549385,,0.15803496539592743,,0.443623811006546,,413.4389247894287,
925,0.0,,0.05536038801074028,,0.13655203580856323,,0.40164926648139954,,413.8806481361389,
926,0.0,,0.06306131929159164,,0.11569767445325851,,0.33914926648139954,,414.3217635154724,
927,0.0,,0.10479135066270828,,0.12777602672576904,,0.3090988099575043,,414.76268672943115,
928,0.0,,0.006743508391082287,,0.09999662637710571,,0.31381580233573914,,415.2040927410126,
929,0.0,,0.01937362365424633,,0.12051315605640411,,0.2882654666900635,,415.64621567726135,
930,0.0,,0.04890710860490799,,0.1195346862077713,,0.2767915725708008,,416.08698749542236,
931,0.0,,0.008383498527109623,,0.1087794378399849,,0.317983478307724,,416.52739214897156,
932,0.0,,0.023108243942260742,,0.09630926698446274,,0.2501073181629181,,416.968789100647,
933,0.0,,0.00793349277228117,,0.09734981507062912,,0.2520865201950073,,417.4096200466156,
934,0.0,,0.04857474938035011,,0.10553501546382904,,0.24528050422668457,,417.8504886627197,
935,0.0,,0.013008601032197475,,0.10227624326944351,,0.2507499158382416,,418.2924208641052,
936,0.0,,0.00028903226484544575,,0.10660522431135178,,0.26020050048828125,,418.7337074279785,
937,0.0,,0.11177954822778702,,0.1206282377243042,,0.32500317692756653,,419.17502546310425,
938,0.0,,0.010480949655175209,,0.13358913362026215,,0.2932834327220917,,419.91054916381836,
939,0.0,,0.0075160665437579155,,0.13924720883369446,,0.2750542461872101,,420.35182547569275,
940,0.0,,0.015331132337450981,,0.1690511554479599,,0.2987953722476959,,420.79272651672363,
941,0.0,,0.027920061722397804,,0.1563238501548767,,0.27288031578063965,,421.23436975479126,
942,0.0,,0.0540381520986557,,0.12881159782409668,,0.24984700977802277,,421.6754398345947,
943,0.0,,0.006596011575311422,,0.13049368560314178,,0.2448989897966385,,422.1151874065399,
944,0.0,,0.024489575996994972,,0.12057678401470184,,0.24163031578063965,,422.5559403896332,
945,0.0,,0.001995610538870096,,0.11833848059177399,,0.2448989897966385,,422.99693274497986,
946,0.0,,0.002669423818588257,,0.1356288343667984,,0.25238800048828125,,423.43753457069397,
947,0.0,,0.003345920704305172,,0.11229757219552994,,0.25381168723106384,,423.87807536125183,
948,0.0,,0.009895622730255127,,0.11250242590904236,,0.25759634375572205,,424.31893730163574,
949,0.0,,0.0006712606991641223,,0.11408556997776031,,0.2613321542739868,,424.7610421180725,
950,0.0,,0.01525697112083435,,0.10756152123212814,,0.2667292058467865,,425.2017912864685,
951,0.0,,0.01708163321018219,,0.11796645075082779,,0.2586318254470825,,425.6427228450775,
952,0.0,,0.00018366615404374897,,0.1293119639158249,,0.2396906614303589,,426.0832815170288,
953,0.0,,0.03965865448117256,,0.13715600967407227,,0.22738182544708252,,426.52434825897217,
954,0.0,,0.10150886327028275,,0.12577331066131592,,0.21274463832378387,,426.96583437919617,
955,0.0,,0.015190460719168186,,0.12724468111991882,,0.20493213832378387,,427.40739011764526,
956,0.0,,0.009161082096397877,,0.12996205687522888,,0.19783146679401398,,427.8491234779358,
957,0.0,,0.008674915879964828,,0.11290373653173447,,0.21125991642475128,,428.2906651496887,
958,0.0,,0.016430696472525597,,0.12721967697143555,,0.23437564074993134,,428.731972694397,
959,0.0,,0.02457786165177822,,0.12259521335363388,,0.21332550048828125,,429.1728754043579,
960,0.0,,0.013661080971360207,,0.12171522527933121,,0.21307452023029327,,429.61382699012756,
961,0.0,,0.014184386469423771,,0.12503017485141754,,0.19711963832378387,,430.05490708351135,
962,0.0,,0.00787271186709404,,0.11457932740449905,,0.20693667232990265,,430.4956979751587,
963,0.0,,0.026054970920085907,,0.12314125150442123,,0.19131167232990265,,430.9365918636322,
964,0.0,,0.02445957250893116,,0.11074385046958923,,0.21299965679645538,,431.37828969955444,
965,0.0,,0.0011125246528536081,,0.10654585808515549,,0.21594254672527313,,431.81895756721497,
966,0.0,,0.032166916877031326,,0.11087727546691895,,0.26127466559410095,,432.2607023715973,
967,0.0,,0.019964128732681274,,0.14732320606708527,,0.3027501106262207,,432.7013602256775,
968,0.0,,0.04157714545726776,,0.12522956728935242,,0.2765827178955078,,433.14358854293823,
969,0.0,,0.01361466571688652,,0.11250843852758408,,0.2370864897966385,,433.58511686325073,
970,0.0,,0.007012929301708937,,0.12628288567066193,,0.2528076171875,,434.02595567703247,
971,0.0,,0.00864605326205492,,0.09658954292535782,,0.20734591782093048,,434.4674413204193,
972,0.0,,0.011380293406546116,,0.1315182000398636,,0.25919976830482483,,434.9086055755615,
973,0.0,,0.006333470344543457,,0.10572854429483414,,0.22282283008098602,,435.34918761253357,
974,0.0,,0.012800856493413448,,0.1350572258234024,,0.2817910611629486,,435.7906198501587,
975,0.0,,0.0017804130911827087,,0.1325445920228958,,0.26802587509155273,,436.23277044296265,
976,0.0,,0.024293327704072,,0.12685571610927582,,0.2359883040189743,,436.673499584198,
977,0.0,,0.0009575550211593509,,0.10734537243843079,,0.23381812870502472,,437.1142156124115,
978,0.0,,0.0011277735466137528,,0.10385867208242416,,0.23677587509155273,,437.5551519393921,
979,0.0,,0.009177396073937416,,0.1298328936100006,,0.2761763036251068,,437.9966764450073,
980,0.0,,0.012186090461909771,,0.11878764629364014,,0.18916542828083038,,438.4380581378937,
981,0.0,,0.00238400069065392,,0.13533663749694824,,0.22115087509155273,,438.8790645599365,
982,0.0,,0.001068204641342163,,0.12486773729324341,,0.24492628872394562,,439.32006430625916,
983,0.0,,0.00588463619351387,,0.12603287398815155,,0.2598598003387451,,439.760276556015,
984,0.0,,0.015050080604851246,,0.1391487568616867,,0.26281753182411194,,440.2017648220062,
985,0.0,,0.054937224835157394,,0.11810784786939621,,0.21232493221759796,,440.6428210735321,
986,0.0,,0.006408775690943003,,0.1154751256108284,,0.26318278908729553,,441.08403611183167,
987,0.0,,0.0008751257555559278,,0.1110166609287262,,0.20919132232666016,,441.5248656272888,
988,0.0,,0.03090672940015793,,0.12446174770593643,,0.24357493221759796,,441.9677357673645,
989,0.0,,0.00355515256524086,,0.12409527599811554,,0.22764627635478973,,442.4091317653656,
990,0.0,,0.023703377693891525,,0.14822813868522644,,0.25423309206962585,,442.85008811950684,
991,0.0,,0.016505874693393707,,0.10610288381576538,,0.20214974880218506,,443.29092144966125,
992,0.0,,0.0037000561133027077,,0.10212963074445724,,0.18719084560871124,,443.73149847984314,
993,0.0,,0.005459287669509649,,0.08345040678977966,,0.19580133259296417,,444.1719934940338,
994,0.0,,0.046486806124448776,,0.0983334556221962,,0.19509632885456085,,444.6131513118744,
995,0.0,,0.02653948962688446,,0.10101983696222305,,0.18449203670024872,,445.05465030670166,
996,0.0,,0.005865325219929218,,0.10835448652505875,,0.2689882814884186,,445.4957625865936,
997,0.0,,0.011383787728846073,,0.12089358270168304,,0.23083209991455078,,445.93701696395874,
998,0.0,,0.00011968772014370188,,0.08937862515449524,,0.18314965069293976,,446.37739181518555,
999,0.0,,0.0023412341251969337,,0.09914469718933105,,0.2672904431819916,,446.8183174133301,
1000,0.0,,0.034230321645736694,,0.09462285786867142,,0.19296033680438995,,447.55431509017944,
1001,0.0,,0.008946838788688183,,0.07961785793304443,,0.16464932262897491,,447.9947793483734,
1002,0.0,,0.08270671963691711,,0.10885866731405258,,0.27649223804473877,,448.4351477622986,
1003,0.0,,0.040371526032686234,,0.09762268513441086,,0.2721351385116577,,448.8765685558319,
1004,0.0,,0.005543469917029142,,0.10523088276386261,,0.255658894777298,,449.3178000450134,
1005,0.0,,0.269791841506958,,0.12872833013534546,,0.427533894777298,,449.7588529586792,
1006,0.0,,0.05894366651773453,,0.14902377128601074,,0.4262929856777191,,450.2001984119415,
1007,0.0,,0.07299970835447311,,0.19329705834388733,,0.47765418887138367,,450.6408603191376,
1008,0.0,,0.025717023760080338,,0.21731963753700256,,0.5121777057647705,,451.08378744125366,
1009,0.0,,0.2905140817165375,,0.2917490303516388,,0.8801684975624084,,451.5246477127075,
1010,0.0,,0.022807534784078598,,0.31452593207359314,,0.8790254592895508,,451.9658160209656,
1011,0.0,,0.10517000406980515,,0.2462611198425293,,0.700843095779419,,452.40717029571533,
1012,0.0,,2.6444344520568848,,0.3825177252292633,,1.233764410018921,,452.8472669124603,
1013,0.0,,0.03592422604560852,,0.38818472623825073,,1.2291268110275269,,453.2884726524353,
1014,0.0,,0.09880376607179642,,0.4469331204891205,,1.3079328536987305,,453.7293140888214,
1015,0.0,,1.6800446510314941,,0.35131722688674927,,1.0509004592895508,,454.17067670822144,
1016,0.0,,0.025045884773135185,,0.27730098366737366,,1.143514633178711,,454.6115906238556,
1017,0.0,,0.037458255887031555,,0.2665271461009979,,1.0348843336105347,,455.05324935913086,
1018,0.0,,0.015088672749698162,,0.2453100085258484,,0.9608733057975769,,455.49406480789185,
1019,0.0,,0.0979662537574768,,0.3095848262310028,,0.6163259148597717,,455.9352009296417,
1020,0.0,,0.31668820977211,,0.36691585183143616,,0.8443134427070618,,456.37675642967224,
1021,0.0,,0.11225854605436325,,0.2460496723651886,,0.6952483057975769,,456.8177797794342,
1022,0.0,,0.009974540211260319,,0.2765301764011383,,0.7350161671638489,,457.25930881500244,
1023,0.0,,0.0029288402292877436,,0.26176127791404724,,0.7755709290504456,,457.7004859447479,
1024,0.0,,0.04766153544187546,,0.29208236932754517,,0.8671233057975769,,458.1409080028534,
1025,0.0,,0.011824005283415318,,0.2568189203739166,,0.7361176013946533,,458.5823345184326,
1026,0.0,,0.05504206568002701,,0.2379816770553589,,0.6870293021202087,,459.0230224132538,
1027,0.0,,0.024774959310889244,,0.23301176726818085,,0.7076480388641357,,459.4635806083679,
1028,0.0,,0.0064650634303689,,0.17934316396713257,,0.6892614364624023,,459.90524768829346,
1029,0.0,,0.08965224027633667,,0.17279674112796783,,0.7046082615852356,,460.3462724685669,
1030,0.0,,0.017425568774342537,,0.17323434352874756,,0.6451933979988098,,460.7884774208069,
1031,0.0,,0.018535291776061058,,0.13791552186012268,,0.6918814778327942,,461.22947931289673,
1032,0.0,,0.009194395504891872,,0.15145081281661987,,0.7069401144981384,,461.67031264305115,
1033,0.0,,0.017155319452285767,,0.15577363967895508,,0.6777912974357605,,462.1108169555664,
1034,0.0,,0.04198741167783737,,0.15290601551532745,,0.6902452111244202,,462.5524809360504,
1035,0.0,,0.04711681231856346,,0.15333764255046844,,0.7179231643676758,,462.9933383464813,
1036,0.0,,0.07852793484926224,,0.16891133785247803,,0.7492096424102783,,463.4339437484741,
1037,0.0,,0.003345814999192953,,0.16556714475154877,,0.7595898509025574,,463.87503123283386,
1038,0.0,,0.004091965965926647,,0.17279712855815887,,0.7647981643676758,,464.3156747817993,
1039,0.0,,0.001889705890789628,,0.17280149459838867,,0.7746484279632568,,464.756432056427,
1040,0.0,,0.027859177440404892,,0.1799902766942978,,0.7503671646118164,,465.19847893714905,
1041,0.0,,0.0026958712842315435,,0.24690379202365875,,0.8064648509025574,,465.6390678882599,
1042,0.0,,0.028732163831591606,,0.23282119631767273,,0.7426685690879822,,466.07975482940674,
1043,0.0,,0.020824197679758072,,0.23515023291110992,,0.7566916346549988,,466.5214877128601,
1044,0.0,,0.007831503637135029,,0.24026966094970703,,0.7679319977760315,,466.96142053604126,
1045,0.0,,0.012401116080582142,,0.24347341060638428,,0.7158175110816956,,467.4025390148163,
1046,0.0,,0.0031273195054382086,,0.20397065579891205,,0.7239081859588623,,467.8433253765106,
1047,0.0,,0.07378295809030533,,0.1612728089094162,,0.765385091304779,,468.2835578918457,
1048,0.0,,0.02621440403163433,,0.14199091494083405,,0.6829996109008789,,468.72544384002686,
1049,0.0,,0.03510475158691406,,0.1531120389699936,,0.7296172976493835,,469.16606760025024,
1050,0.0,,0.009233125485479832,,0.17304812371730804,,0.7304684519767761,,469.60762214660645,
1051,0.0,,0.003499083686619997,,0.18518587946891785,,0.7617184519767761,,470.04879426956177,
1052,0.0,,0.022561239078640938,,0.17102175951004028,,0.7361360192298889,,470.48999404907227,
1053,0.0,,0.01865743286907673,,0.19877055287361145,,0.7044267654418945,,470.9307179450989,
1054,0.0,,0.01218449603766203,,0.18850922584533691,,0.7356767654418945,,471.3711242675781,
1055,0.0,,0.009981159120798111,,0.17454539239406586,,0.7200517654418945,,471.8119320869446,
1056,0.0,,0.0019339665304869413,,0.17192044854164124,,0.7304684519767761,,472.25299406051636,
1057,0.0,,0.16240368783473969,,0.18403121829032898,,0.8294267654418945,,472.69370889663696,
1058,0.0,,0.029271012172102928,,0.24676881730556488,,0.8777452111244202,,473.1342992782593,
1059,0.0,,0.024398673325777054,,0.24398380517959595,,0.8447442650794983,,473.57565355300903,
1060,0.0,,0.0037156313192099333,,0.22839100658893585,,0.8383017182350159,,474.01786375045776,
1061,0.0,,0.01653321273624897,,0.20873750746250153,,0.7835569977760315,,474.4603199958801,
1062,0.0,,0.003964753355830908,,0.1978699266910553,,0.7663329243659973,,474.9006345272064,
1063,0.0,,0.014666242524981499,,0.1862872987985611,,0.7715412974357605,,475.63607025146484,
1064,0.0,,0.008046817034482956,,0.18639405071735382,,0.7596263289451599,,476.0769462585449,
1065,0.0,,0.494509756565094,,0.2700083255767822,,0.9474611878395081,,476.5175201892853,
1066,0.0,,0.014333594590425491,,0.2769813537597656,,0.9703633785247803,,476.95822978019714,
1067,0.0,,0.030528094619512558,,0.29134970903396606,,0.5065996646881104,,477.39917826652527,
1068,0.0,,0.009231897071003914,,0.2689737379550934,,0.5482663512229919,,477.8402168750763,
1069,0.0,,0.1896609514951706,,0.31509560346603394,,0.6725161671638489,,478.280611038208,
1070,0.0,,0.1729903519153595,,0.2654092311859131,,0.8411273956298828,,478.7215061187744,
1071,0.0,,0.07154817134141922,,0.28405240178108215,,0.940585196018219,,479.16250586509705,
1072,0.0,,0.045860178768634796,,0.35652831196784973,,0.5702929496765137,,479.60392117500305,
1073,0.0,,0.05992845073342323,,0.3195139169692993,,0.5349855422973633,,480.045138835907,
1074,0.0,,0.037548236548900604,,0.29231810569763184,,0.5115094184875488,,480.4854061603546,
1075,0.0,,0.07317149639129639,,0.2977237403392792,,0.5950449109077454,,480.9258761405945,
1076,0.0,,0.007653264328837395,,0.29604580998420715,,0.5846282839775085,,481.3678140640259,
1077,0.0,,0.03593537211418152,,0.28231197595596313,,0.6134898066520691,,481.8089745044708,
1078,0.0,,0.031274545937776566,,0.24050651490688324,,0.6511405110359192,,482.2494914531708,
1079,0.0,,0.0076103960163891315,,0.25476422905921936,,0.685218095779419,,482.6898944377899,
1080,0.0,,0.037256769835948944,,0.25328150391578674,,0.6194853186607361,,483.1306071281433,
1081,0.0,,0.04794929921627045,,0.28531354665756226,,0.6154844164848328,,483.5712921619415,
1082,0.0,,0.004300551023334265,,0.2448941469192505,,0.6130719184875488,,484.01193261146545,
1083,0.0,,0.22499015927314758,,0.2899274528026581,,0.6222861409187317,,484.45290350914,
1084,0.0,,0.04891766235232353,,0.26043158769607544,,0.716468095779419,,484.8933629989624,
1085,0.0,,0.16188614070415497,,0.3029307425022125,,0.9849132895469666,,485.3350179195404,
1086,0.0,,0.010799882002174854,,0.2750052809715271,,1.0237990617752075,,485.77505898475647,
1087,0.0,,0.0060777380131185055,,0.2664419412612915,,1.0265799760818481,,486.21703600883484,
1088,0.0,,0.04683462530374527,,0.20876969397068024,,0.7692592740058899,,486.6583573818207,
1089,0.0,,0.0005098990513943136,,0.19294649362564087,,0.7939333319664001,,487.1004145145416,
1090,0.0,,0.0003495113051030785,,0.3781500458717346,,0.4924912452697754,,487.5410199165344,
1091,0.0,,0.10506491363048553,,0.3171021044254303,,0.4750954210758209,,487.9815068244934,
1092,0.0,,0.045659732073545456,,0.2112969011068344,,0.3854489326477051,,488.4231700897217,
1093,0.0,,0.023600980639457703,,0.14183193445205688,,0.29759225249290466,,488.86520171165466,
1094,0.0,,0.05021260678768158,,0.10326512902975082,,0.27294376492500305,,489.30636763572693,
1095,0.0,,0.029138294979929924,,0.09033257514238358,,0.30280056595802307,,489.7476794719696,
1096,0.0,,0.0041977716609835625,,0.09201546013355255,,0.30679792165756226,,490.18913435935974,
1097,0.0,,0.008041714318096638,,0.08448795229196548,,0.26773542165756226,,490.629606962204,
1098,0.0,,0.011740276589989662,,0.14173480868339539,,0.24188117682933807,,491.07076358795166,
1099,0.0,,0.009483236819505692,,0.11615750938653946,,0.25992292165756226,,491.51112055778503,
1100,0.0,,0.019115958362817764,,0.11399856954813004,,0.25992292165756226,,491.95204401016235,
1101,0.0,,0.002845431212335825,,0.09700223803520203,,0.2483340948820114,,492.39375162124634,
1102,0.0,,0.03230928257107735,,0.15649783611297607,,0.40101465582847595,,492.8344759941101,
1103,0.0,,0.004516495391726494,,0.1531059890985489,,0.3846984803676605,,493.2752206325531,
1104,0.0,,0.028672346845269203,,0.12482296675443649,,0.2978132665157318,,493.71664786338806,
1105,0.0,,0.004181492608040571,,0.0941939577460289,,0.2776099741458893,,494.157509803772,
1106,0.0,,0.08726171404123306,,0.07109818607568741,,0.28075626492500305,,494.5982973575592,
1107,0.0,,0.033957578241825104,,0.08748218417167664,,0.2405215948820114,,495.03997015953064,
1108,0.0,,0.0663839802145958,,0.06988755613565445,,0.26513126492500305,,495.48067355155945,
1109,0.0,,0.007544584572315216,,0.07080591470003128,,0.24811308085918427,,495.92153310775757,
1110,0.0,,0.027805129066109657,,0.0827900692820549,,0.2639218866825104,,496.3626296520233,
1111,0.0,,0.003811636008322239,,0.11299458891153336,,0.26917609572410583,,496.803453207016,
1112,0.0,,0.010531340725719929,,0.08399727940559387,,0.26773542165756226,,497.24464559555054,
1113,0.0,,0.052170541137456894,,0.07271432131528854,,0.28717556595802307,,497.6850733757019,
1114,0.0,,0.006263843271881342,,0.09303417801856995,,0.29256772994995117,,498.12618112564087,
1115,0.0,,0.07018603384494781,,0.09166044741868973,,0.32381772994995117,,498.566556930542,
1116,0.0,,0.01816343143582344,,0.06641734391450882,,0.26131772994995117,,499.0078589916229,
1117,0.0,,0.043273214250802994,,0.07494569569826126,,0.24290473759174347,,499.44823360443115,
1118,0.0,,0.008050519973039627,,0.10150881111621857,,0.2415127158164978,,499.8900365829468,
1119,0.0,,0.03794237598776817,,0.12813203036785126,,0.28977975249290466,,500.3309271335602,
1120,0.0,,0.04501078650355339,,0.0874837264418602,,0.2717343866825104,,500.7721588611603,
1121,0.0,,0.06410349160432816,,0.14169251918792725,,0.31619688868522644,,501.21413254737854,
1122,0.0,,0.003363627241924405,,0.10662847757339478,,0.27675890922546387,,501.6544599533081,
1123,0.0,,0.004015373066067696,,0.12343703955411911,,0.28336042165756226,,502.09590792655945,
1124,0.0,,0.0010867778910323977,,0.1145026832818985,,0.24569272994995117,,502.53741240501404,
1125,0.0,,0.005006388295441866,,0.10036800801753998,,0.2237493246793747,,502.9781324863434,
1126,0.0,,0.005545578431338072,,0.06026766076683998,,0.24169375002384186,,503.71341252326965,
1127,0.0,,0.006089009344577789,,0.061834242194890976,,0.25471457839012146,,504.15801787376404,
1128,0.0,,0.010855402797460556,,0.08474218100309372,,0.21215088665485382,,504.6008400917053,
1129,0.0,,0.07934565097093582,,0.19361929595470428,,0.278092622756958,,505.0417973995209,
1130,0.0,,0.0012201815843582153,,0.07179131358861923,,0.2159368246793747,,505.4845039844513,
1131,0.0,,0.004811957944184542,,0.09441570937633514,,0.259025901556015,,505.92570900917053,
1132,0.0,,0.016806812956929207,,0.07779894024133682,,0.24860922992229462,,506.3670217990875,
1133,0.0,,0.008714997209608555,,0.12450166791677475,,0.3279159963130951,,506.8072862625122,
1134,0.0,,0.025355936959385872,,0.10340498387813568,,0.27478957176208496,,507.24949622154236,
1135,0.0,,0.003464714391157031,,0.1119559034705162,,0.28124937415122986,,507.69110798835754,
1136,0.0,,0.0021077673882246017,,0.1005566418170929,,0.3059043884277344,,508.13254833221436,
1137,0.0,,0.011961789801716805,,0.11206336319446564,,0.30864372849464417,,508.57324028015137,
1138,0.0,,0.005520076025277376,,0.0708468109369278,,0.25135207176208496,,509.01470279693604,
1139,0.0,,0.0014456415083259344,,0.04480571299791336,,0.19365501403808594,,509.45525193214417,
1140,0.0,,0.005566250998526812,,0.1131422147154808,,0.3260628283023834,,509.89664936065674,
1141,0.0,,0.0031078157480806112,,0.10327540338039398,,0.32386335730552673,,510.337687253952,
1142,0.0,,0.018124772235751152,,0.17106115818023682,,0.41435208916664124,,510.7801377773285,
1143,0.0,,0.01325276680290699,,0.13023565709590912,,0.370778888463974,,511.22165632247925,
1144,0.0,,0.0027077747508883476,,0.1072179451584816,,0.32450833916664124,,511.6626932621002,
1145,0.0,,0.024160005152225494,,0.10230343788862228,,0.2379663735628128,,512.1036684513092,
1146,0.0,,0.007585164159536362,,0.11328411102294922,,0.2431747168302536,,512.5471532344818,
1147,0.0,,0.05285033956170082,,0.09540880471467972,,0.2119247168302536,,512.9886519908905,
1148,0.0,,0.00738702155649662,,0.10802726447582245,,0.20471668243408203,,513.4299514293671,
1149,0.0,,0.0031005542259663343,,0.10509758442640305,,0.21252918243408203,,513.8708987236023,
1150,0.0,,0.0012621370842680335,,0.07572883367538452,,0.23202157020568848,,514.3118641376495,
1151,0.0,,0.0005429594893939793,,0.0595884844660759,,0.23857085406780243,,514.7532162666321,
1152,0.0,,0.030573520809412003,,0.09717252850532532,,0.1817506104707718,,515.19442486763,
1153,0.0,,0.006390944588929415,,0.10114379972219467,,0.1806747168302536,,515.6358640193939,
1154,0.0,,0.21190369129180908,,0.07757212221622467,,0.23336251080036163,,516.0774898529053,
1155,0.0,,0.010904078371822834,,0.15732207894325256,,0.32450833916664124,,516.519496679306,
1156,0.0,,0.026447048410773277,,0.19790659844875336,,0.2884460389614105,,516.9596841335297,
1157,0.0,,0.011635546572506428,,0.1343335062265396,,0.21553468704223633,,517.400707244873,
1158,0.0,,0.05672629922628403,,0.08014605939388275,,0.2571960389614105,,517.8418004512787,
1159,0.0,,0.008326355367898941,,0.0733308345079422,,0.22855019569396973,,518.2828135490417,
1160,0.0,,0.003653405699878931,,0.07107337564229965,,0.22420907020568848,,518.7231016159058,
1161,0.0,,0.08808253705501556,,0.18598031997680664,,0.3603658676147461,,519.1643164157867,
1162,0.0,,0.013457112945616245,,0.24666067957878113,,0.5343706011772156,,519.6060607433319,
1163,0.0,,0.0168509129434824,,0.2339436560869217,,0.5194231867790222,,520.047224521637,
1164,0.0,,0.005895684473216534,,0.15699513256549835,,0.46475449204444885,,520.4884355068207,
1165,0.0,,0.005288423504680395,,0.17719438672065735,,0.46744319796562195,,520.9299230575562,
1166,0.0,,0.023174505680799484,,0.1306048184633255,,0.44078946113586426,,521.3730313777924,
1167,0.0,,0.0019502773648127913,,0.13966400921344757,,0.42321133613586426,,521.8141050338745,
1168,0.0,,0.004460584372282028,,0.13172854483127594,,0.45095884799957275,,522.255482673645,
1169,0.0,,0.01817964017391205,,0.11961369216442108,,0.3360016644001007,,522.697065114975,
1170,0.0,,0.017865033820271492,,0.10950478911399841,,0.38089361786842346,,523.1381013393402,
1171,0.0,,0.003142391098663211,,0.11862029880285263,,0.37308111786842346,,523.5791530609131,
1172,0.0,,0.11125108599662781,,0.1733609437942505,,0.44493260979652405,,524.0198826789856,
1173,0.0,,0.01631362922489643,,0.16581939160823822,,0.43818530440330505,,524.4603192806244,
1174,0.0,,0.005802197847515345,,0.1325177252292633,,0.39870867133140564,,524.900981426239,
1175,0.0,,0.05038748309016228,,0.14319093525409698,,0.20624971389770508,,525.3420286178589,
1176,0.0,,0.011242925189435482,,0.09784923493862152,,0.18798454105854034,,525.7836332321167,
1177,0.0,,0.0023113919887691736,,0.08826467394828796,,0.18102924525737762,,526.2256736755371,
1178,0.0,,0.0013204627903178334,,0.06760376691818237,,0.14006614685058594,,526.6665847301483,
1179,0.0,,0.004088633228093386,,0.06247203052043915,,0.14251931011676788,,527.1079869270325,
1180,0.0,,0.013504390604794025,,0.09563636779785156,,0.17086251080036163,,527.5501842498779,
1181,0.0,,0.0010288484627380967,,0.0976295918226242,,0.1676538735628128,,527.9914216995239,
1182,0.0,,0.002467269543558359,,0.09485786408185959,,0.15910489857196808,,528.4325888156891,
1183,0.0,,0.0004927610279992223,,0.0656200498342514,,0.14675824344158173,,528.874190568924,
1184,0.0,,0.007939347065985203,,0.056130025535821915,,0.16134397685527802,,529.3156907558441,
1185,0.0,,0.007998001761734486,,0.053587913513183594,,0.16655230522155762,,529.7576546669006,
1186,0.0,,0.012792857363820076,,0.08099251240491867,,0.23426063358783722,,530.1986119747162,
1187,0.0,,0.015441074967384338,,0.12660345435142517,,0.2811356484889984,,530.6397309303284,
1188,0.0,,0.005580226890742779,,0.08801329880952835,,0.2300645112991333,,531.3748290538788,
1189,0.0,,0.004164392594248056,,0.09885153919458389,,0.2145288735628128,,531.8165845870972,
1190,0.0,,0.0014258926967158914,,0.12629112601280212,,0.2578163146972656,,532.2579469680786,
1191,0.0,,0.0010830824030563235,,0.15723025798797607,,0.3186955451965332,,532.6988136768341,
1192,0.0,,0.0024484582245349884,,0.07491809129714966,,0.20597989857196808,,533.1401653289795,
1193,0.0,,0.006005244795233011,,0.13850350677967072,,0.2909998893737793,,533.5813357830048,
1194,0.0,,0.012869716621935368,,0.2181883454322815,,0.42607083916664124,,534.0214748382568,
1195,0.0,,0.003353759413585067,,0.15134009718894958,,0.370778888463974,,534.4625716209412,
1196,0.0,,0.0029206385370343924,,0.13854239881038666,,0.34748968482017517,,534.9036817550659,
1197,0.0,,0.004638098180294037,,0.19761304557323456,,0.4269167482852936,,535.344792842865,
1198,0.0,,0.011719225905835629,,0.16920439898967743,,0.4007267951965332,,535.7862331867218,
1199,0.0,,0.004873988684266806,,0.13999781012535095,,0.370778888463974,,536.227352142334,
1200,0.0,,0.005166857037693262,,0.18066759407520294,,0.4091049134731293,,536.6679992675781,
1201,0.0,,0.011318119242787361,,0.1851644068956375,,0.417653888463974,,537.1089403629303,
1202,0.0,,0.008116591721773148,,0.16221442818641663,,0.38894304633140564,,537.5501794815063,
1203,0.0,,0.0038558682426810265,,0.10592452436685562,,0.37568530440330505,,537.9916405677795,
1204,0.0,,0.003632776904851198,,0.12359902262687683,,0.37462010979652405,,538.4323947429657,
1205,0.0,,0.003017293056473136,,0.11279521137475967,,0.37071385979652405,,538.8739149570465,
1206,0.0,,0.001170263858512044,,0.10410068184137344,,0.36225032806396484,,539.3147809505463,
1207,0.0,,0.004640720784664154,,0.11895761638879776,,0.36526861786842346,,539.7559354305267,
1208,0.0,,0.0007922352524474263,,0.10660760849714279,,0.35053157806396484,,540.1975076198578,
1209,0.0,,0.01479025837033987,,0.11183470487594604,,0.33881282806396484,,540.6378176212311,
1210,0.0,,0.016751376911997795,,0.12833940982818604,,0.3856674134731293,,541.0795428752899,
1211,0.0,,0.006991265807300806,,0.10484736412763596,,0.34597429633140564,,541.5206918716431,
1212,0.0,,0.007042743731290102,,0.11545711010694504,,0.35615435242652893,,541.961496591568,
1213,0.0,,0.0005733364960178733,,0.11221801489591599,,0.3657188415527344,,542.4023160934448,
1214,0.0,,0.002329970244318247,,0.10292547196149826,,0.34748968482017517,,542.8433167934418,
1215,0.0,,0.004458166193217039,,0.10882827639579773,,0.3358028829097748,,543.2840619087219,
1216,0.0,,0.004421825520694256,,0.12175396084785461,,0.3758309781551361,,543.7251532077789,
1217,0.0,,0.006529360543936491,,0.12581342458724976,,0.3680184781551361,,544.1661274433136,
1218,0.0,,0.012681107968091965,,0.12185738235712051,,0.35957828164100647,,544.608035326004,
1219,0.0,,0.002468716586008668,,0.12225499004125595,,0.3379251956939697,,545.0482404232025,
1220,0.0,,0.0036516222171485424,,0.17792685329914093,,0.4025944769382477,,545.4892060756683,
1221,0.0,,0.005752346478402615,,0.30409330129623413,,0.5921366810798645,,545.9301285743713,
1222,0.0,,0.012801084667444229,,0.30224576592445374,,0.5478658676147461,,546.3709423542023,
1223,0.0,,0.007198837120085955,,0.22786076366901398,,0.5262215733528137,,546.8116977214813,
1224,0.0,,0.00997395720332861,,0.2185232937335968,,0.5340340733528137,,547.2530574798584,
1225,0.0,,0.000594679731875658,,0.1984342634677887,,0.5095525979995728,,547.6940929889679,
1226,0.0,,0.00027417103410698473,,0.19676904380321503,,0.49310970306396484,,548.1355555057526,
1227,0.0,,0.003025543875992298,,0.25867319107055664,,0.6717746257781982,,548.5756733417511,
1228,0.0,,0.0013432297855615616,,0.24494659900665283,,0.6686165928840637,,549.0175905227661,
1229,0.0,,0.03145019710063934,,0.18051376938819885,,0.5569803714752197,,549.4593579769135,
1230,0.0,,0.0020454837940633297,,0.16711200773715973,,0.5426574349403381,,549.9002888202667,
1231,0.0,,0.0017871768213808537,,0.1592267006635666,,0.548816978931427,,550.3412697315216,
1232,0.0,,0.0026684144977480173,,0.16232973337173462,,0.5511166453361511,,550.7830719947815,
1233,0.0,,0.007219486404210329,,0.17045848071575165,,0.5341456532478333,,551.2232842445374,
1234,0.0,,0.010369017720222473,,0.2576320767402649,,0.5780357718467712,,551.6634094715118,
1235,0.0,,0.03836875408887863,,0.447744756937027,,0.6676842570304871,,552.1043393611908,
1236,0.0,,0.011671788059175014,,0.43013113737106323,,0.6483251452445984,,552.545599937439,
1237,0.0,,0.0026941706892102957,,0.4171721339225769,,0.6247155070304871,,552.9861459732056,
1238,0.0,,0.004590170457959175,,0.41914111375808716,,0.6117329597473145,,553.4270524978638,
1239,0.0,,0.001079860609024763,,0.38661301136016846,,0.5809090733528137,,553.8672664165497,
1240,0.0,,0.007235776633024216,,0.3657463490962982,,0.5796070098876953,,554.3086061477661,
1241,0.0,,0.005323059856891632,,0.37180808186531067,,0.5590317845344543,,554.7499520778656,
1242,0.0,,0.004732814617455006,,0.3702622056007385,,0.5783049464225769,,555.1912305355072,
1243,0.0,,0.0037258609663695097,,0.3574369251728058,,0.5626799464225769,,555.6323006153107,
1244,0.0,,0.004396337084472179,,0.3506321609020233,,0.5785630345344543,,556.073068857193,
1245,0.0,,0.0009091245592571795,,0.33991676568984985,,0.5822111964225769,,556.5150654315948,
1246,0.0,,0.00862263422459364,,0.3279156982898712,,0.6095549464225769,,556.9559373855591,
1247,0.0,,0.0034940922632813454,,0.2811536192893982,,0.6095549464225769,,557.3976802825928,
1248,0.0,,0.0009377068490721285,,0.2643411457538605,,0.6085109114646912,,557.83922123909,
1249,0.0,,0.0029819293413311243,,0.252625048160553,,0.5993963479995728,,558.2803587913513,
1250,0.0,,0.001550941145978868,,0.24120643734931946,,0.5798650979995728,,558.7217667102814,
1251,0.0,,0.0070286039263010025,,0.24098455905914307,,0.5158049464225769,,559.4575238227844,
1252,0.0,,0.0013480347115546465,,0.1929095834493637,,0.5379403233528137,,559.8983044624329,
1253,0.0,,0.00617332523688674,,0.1613059788942337,,0.5496590733528137,,560.3397138118744,
1254,0.0,,0.0010571496095508337,,0.14111948013305664,,0.5395005345344543,,560.7820847034454,
1255,0.0,,0.006951723247766495,,0.16936910152435303,,0.5861174464225769,,561.222939491272,
1256,0.0,,0.0006046034977771342,,0.1286749243736267,,0.5730965733528137,,561.6643278598785,
1257,0.0,,0.0018257161136716604,,0.12251182645559311,,0.5569117665290833,,562.1054153442383,
1258,0.0,,0.0020415347535163164,,0.13077163696289062,,0.5412867665290833,,562.5460767745972,
1259,0.0,,0.01481191162019968,,0.154233917593956,,0.5186671614646912,,562.9879534244537,
1260,0.0,,0.013590848073363304,,0.16119296848773956,,0.49938321113586426,,563.4298593997955,
1261,0.0,,0.0044942148961126804,,0.11131751537322998,,0.5152451395988464,,563.8711173534393,
1262,0.0,,0.019864730536937714,,0.11967696994543076,,0.46162280440330505,,564.3124186992645,
1263,0.0,,0.0014188240747898817,,0.13777080178260803,,0.4790136516094208,,564.753645658493,
1264,0.0,,0.004716190043836832,,0.11866937577724457,,0.45120611786842346,,565.1955788135529,
1265,0.0,,0.0016542180674150586,,0.11724719405174255,,0.49132344126701355,,565.6384136676788,
1266,0.0,,0.0013679357944056392,,0.13539846241474152,,0.48871925473213196,,566.0788705348969,
1267,0.0,,0.004401425831019878,,0.1360902041196823,,0.5733546614646912,,566.5201101303101,
1268,0.0,,0.0006154419388622046,,0.12831206619739532,,0.5358415246009827,,566.9616208076477,
1269,0.0,,0.004068590234965086,,0.12403091788291931,,0.5102636218070984,,567.4026112556458,
1270,0.0,,0.005873197689652443,,0.15114934742450714,,0.49262550473213196,,567.8436579704285,
1271,0.0,,0.0055408780463039875,,0.10882111638784409,,0.46185970306396484,,568.2839350700378,
1272,0.0,,0.000765063741710037,,0.12723568081855774,,0.49417486786842346,,568.7249026298523,
1273,0.0,,0.00039364726399071515,,0.1285138875246048,,0.49310970306396484,,569.1660068035126,
1274,0.0,,0.01781751774251461,,0.10917507857084274,,0.46943530440330505,,569.6068737506866,
1275,0.0,,0.010095121338963509,,0.09278544038534164,,0.42190924286842346,,570.0483183860779,
1276,0.0,,0.00020813793526031077,,0.10100274533033371,,0.41019049286842346,,570.4900605678558,
1277,0.0,,0.04291124269366264,,0.10840916633605957,,0.4057788848876953,,570.93132853508,
1278,0.0,,3.11905168928206e-05,,0.11971808969974518,,0.42646655440330505,,571.3724598884583,
1279,0.0,,0.003486665664240718,,0.1313931792974472,,0.43060970306396484,,571.8137109279633,
1280,0.0,,0.0031863953918218613,,0.14298126101493835,,0.43297696113586426,,572.2555069923401,
1281,0.0,,0.003505435073748231,,0.1755785495042801,,0.44444844126701355,,572.6967549324036,
1282,0.0,,0.008479845710098743,,0.1688997447490692,,0.44575050473213196,,573.1379356384277,
1283,0.0,,0.008719361387193203,,0.09995342791080475,,0.39912280440330505,,573.5793249607086,
1284,0.0,,0.008363267406821251,,0.10451865941286087,,0.36852383613586426,,574.0196447372437,
1285,0.0,,0.0014534449437633157,,0.09595081955194473,,0.34964361786842346,,574.4610111713409,
1286,0.0,,0.08737580478191376,,0.1391383856534958,,0.30146655440330505,,574.9016392230988,
1287,0.0,,3.2337458833353594e-05,,0.10093677788972855,,0.32425299286842346,,575.3421833515167,
1288,0.0,,0.06148708984255791,,0.09029754996299744,,0.31676602363586426,,575.783281326294,
1289,0.0,,0.003134699771180749,,0.09216492623090744,,0.29267749190330505,,576.2237937450409,
1290,0.0,,0.008546545170247555,,0.09702601283788681,,0.31904467940330505,,576.6651191711426,
1291,0.0,,0.010868221521377563,,0.07896885275840759,,0.30048999190330505,,577.1055672168732,
1292,0.0,,0.0014986447058618069,,0.1343977153301239,,0.3250497281551361,,577.5472300052643,
1293,0.0,,0.00859051663428545,,0.09662415832281113,,0.35720884799957275,,577.9887285232544,
1294,0.0,,0.0022516099270433187,,0.0967206060886383,,0.33767759799957275,,578.4292757511139,
1295,0.0,,0.010519790463149548,,0.08943422883749008,,0.29812273383140564,,578.8703782558441,
1296,0.0,,0.004394183866679668,,0.06853657215833664,,0.29690924286842346,,579.3118259906769,
1297,0.0,,0.02281361259520054,,0.14450545608997345,,0.41450050473213196,,579.7529289722443,
1298,0.0,,0.04230212792754173,,0.0777716338634491,,0.32107603549957275,,580.1947207450867,
1299,0.0,,0.0059075308963656425,,0.10500817000865936,,0.32327643036842346,,580.6360349655151,
1300,0.0,,0.0006665688706561923,,0.0939410999417305,,0.35118260979652405,,581.078047990799,
1301,0.0,,0.005382271949201822,,0.10660772025585175,,0.36982592940330505,,581.520343542099,
1302,0.0,,0.01322119776159525,,0.08958188444375992,,0.33344581723213196,,581.96209025383,
1303,0.0,,0.017284739762544632,,0.09909990429878235,,0.30634936690330505,,582.4050669670105,
1304,0.0,,0.006855538114905357,,0.06707756966352463,,0.28323736786842346,,582.8473124504089,
1305,0.0,,0.003446250455453992,,0.09352448582649231,,0.30211758613586426,,583.2899239063263,
1306,0.0,,0.014225156046450138,,0.1219770610332489,,0.31456562876701355,,583.7326097488403,
1307,0.0,,0.011524553410708904,,0.09010811895132065,,0.25782641768455505,,584.1752262115479,
1308,0.0,,0.021991973742842674,,0.07807619124650955,,0.22765155136585236,,584.6183845996857,
1309,0.0,,0.032046109437942505,,0.10768582671880722,,0.15408802032470703,,585.062237739563,
1310,0.0,,0.015957025811076164,,0.09870187193155289,,0.18847966194152832,,585.5040504932404,
1311,0.0,,0.003810322843492031,,0.09636131674051285,,0.17292506992816925,,585.9471600055695,
1312,0.0,,0.006979254074394703,,0.10808391869068146,,0.1481623649597168,,586.3904359340668,
1313,0.0,,0.009599937126040459,,0.10622996836900711,,0.15408802032470703,,587.1275007724762,
1314,0.0,,0.2807214558124542,,0.32467612624168396,,0.6862832903862,,587.5696079730988,
1315,0.0,,0.10956848412752151,,0.28522783517837524,,0.46137967705726624,,588.0129582881927,
1316,0.0,,0.006783703342080116,,0.19906693696975708,,0.40408802032470703,,588.4554188251495,
1317,0.0,,0.002164246514439583,,0.16074860095977783,,0.3389838635921478,,588.898232460022,
1318,0.0,,0.005343992728739977,,0.10931722074747086,,0.22440052032470703,,589.3411731719971,
1319,0.0,,0.0034670187160372734,,0.09018940478563309,,0.1595844030380249,,589.7837429046631,
1320,0.0,,0.04743305221199989,,0.1419808268547058,,0.2067561149597168,,590.2258563041687,
1321,0.0,,0.11432769894599915,,0.23313969373703003,,0.3480254113674164,,590.6685767173767,
1322,0.0,,0.024563856422901154,,0.17062032222747803,,0.2823682129383087,,591.111813545227,
1323,0.0,,1.1738404035568237,,0.3151628077030182,,1.008637547492981,,591.5538544654846,
1324,0.0,,0.059583570808172226,,0.3128364086151123,,0.6556100845336914,,591.9969973564148,
1325,0.0,,0.020749252289533615,,0.3097546100616455,,0.48164668679237366,,592.4397740364075,
1326,0.0,,0.19021350145339966,,0.29933109879493713,,0.5795801281929016,,592.8821499347687,
1327,0.0,,0.167777419090271,,0.2645139694213867,,0.54683518409729,,593.3242139816284,
1328,0.0,,0.048265259712934494,,0.24481450021266937,,0.6141126155853271,,593.7660553455353,
1329,0.0,,0.06876400113105774,,0.28480005264282227,,0.5873587727546692,,594.2082359790802,
1330,0.0,,0.16957128047943115,,0.25160542130470276,,0.6982865333557129,,594.6502680778503,
1331,0.0,,0.0005200020386837423,,0.3273758888244629,,0.6574905514717102,,595.0931956768036,
1332,0.0,,0.0021668248809874058,,0.4576568603515625,,0.7475040555000305,,595.5363130569458,
1333,0.0,,0.058129552751779556,,0.43165943026542664,,0.7328150272369385,,595.9791142940521,
1334,0.0,,0.002940442180261016,,0.3741123080253601,,0.727515697479248,,596.4217348098755,
1335,0.0,,0.028293857350945473,,0.3568975329399109,,0.7054712772369385,,596.8644964694977,
1336,0.0,,0.03248411417007446,,0.4042314291000366,,0.7197942137718201,,597.3071284294128,
1337,0.0,,0.0031946541275829077,,0.4219919741153717,,0.7865665555000305,,597.7492942810059,
1338,0.0,,0.00021629175171256065,,0.4134312868118286,,0.7668655514717102,,598.1918139457703,
1339,0.0,,0.015218419954180717,,0.415582537651062,,0.7613698840141296,,598.634560585022,
1340,0.0,,0.0063102636486291885,,0.46888962388038635,,0.7982853055000305,,599.076652765274,
1341,0.0,,0.04972613602876663,,0.3870079815387726,,0.7366302609443665,,599.5186562538147,
1342,0.0,,0.014271141961216927,,0.37637901306152344,,0.743427574634552,,599.9608609676361,
1343,0.0,,0.015039026737213135,,0.3859294354915619,,0.743427574634552,,600.4036457538605,
1344,0.0,,0.012616968713700771,,0.4205632209777832,,0.7396915555000305,,600.8481025695801,
1345,0.0,,0.04218354821205139,,0.44343364238739014,,0.7714719176292419,,601.2910768985748,
1346,0.0,,0.0033885049633681774,,0.4685576558113098,,0.7929562926292419,,601.7335357666016,
1347,0.0,,0.006056226324290037,,0.5066186785697937,,0.8064576983451843,,602.1759395599365,
1348,0.0,,0.019679302349686623,,0.460828572511673,,0.7974645495414734,,602.6187100410461,
1349,0.0,,0.010498899035155773,,0.4604794681072235,,0.8118364810943604,,603.0604648590088,
1350,0.0,,0.004439500626176596,,0.47282442450523376,,0.8124709129333496,,603.5035500526428,
1351,0.0,,0.016654806211590767,,0.45639777183532715,,0.8202505111694336,,603.9462003707886,
1352,0.0,,0.002998473821207881,,0.46555009484291077,,0.8184676170349121,,604.3889784812927,
1353,0.0,,0.01444616075605154,,0.4709691107273102,,0.8236759305000305,,604.8312413692474,
1354,0.0,,0.024137547239661217,,0.5870252251625061,,0.8684700131416321,,605.274080991745,
1355,0.0,,0.007236057426780462,,0.5255163908004761,,0.848409116268158,,605.7165396213531,
1356,0.0,,0.0034187552519142628,,0.5299282670021057,,0.8536238670349121,,606.1586668491364,
1357,0.0,,0.0017169982893392444,,0.5239461660385132,,0.8757593035697937,,606.600709438324,
1358,0.0,,0.008406057953834534,,0.533804178237915,,0.8710812926292419,,607.0432608127594,
1359,0.0,,0.009916545823216438,,0.5125609040260315,,0.8671750426292419,,607.4862203598022,
1360,0.0,,0.015389077365398407,,0.5284245014190674,,0.8462921977043152,,607.9287643432617,
1361,0.0,,0.012431861832737923,,0.5705792307853699,,0.8463416695594788,,608.3707537651062,
1362,0.0,,0.006180832628160715,,0.5147229433059692,,0.8415389657020569,,608.8130917549133,
1363,0.0,,0.01853793114423752,,0.47395700216293335,,0.8456906676292419,,609.2560334205627,
1364,0.0,,0.03000989370048046,,0.4391230642795563,,0.813772976398468,,609.6989140510559,
1365,0.0,,0.013538645580410957,,0.44663599133491516,,0.813772976398468,,610.141943693161,
1366,0.0,,0.003817982040345669,,0.46083736419677734,,0.8165080547332764,,610.5847692489624,
1367,0.0,,0.002782931085675955,,0.5099278092384338,,0.8337003588676453,,611.0267808437347,
1368,0.0,,0.0057314494624733925,,0.48176127672195435,,0.8538826107978821,,611.4690709114075,
1369,0.0,,0.06107849255204201,,0.44873231649398804,,0.7791139483451843,,611.9124615192413,
1370,0.0,,0.004908591974526644,,0.45072177052497864,,0.7551887631416321,,612.3548665046692,
1371,0.0,,0.011650639586150646,,0.4391908347606659,,0.7590530514717102,,612.7969555854797,
1372,0.0,,0.0023119268007576466,,0.4484374225139618,,0.7779822945594788,,613.2396080493927,
1373,0.0,,0.018508940935134888,,0.522262454032898,,0.7846069931983948,,613.6821310520172,
1374,0.0,,0.004465480800718069,,0.5522565245628357,,0.8106486797332764,,614.1252810955048,
1375,0.0,,0.014676176942884922,,0.4188708961009979,,0.7354498505592346,,614.5687651634216,
1376,0.0,,0.014077253639698029,,0.4221169650554657,,0.6969816088676453,,615.3072199821472,
1377,0.0,,0.006263024173676968,,0.36048024892807007,,0.655028760433197,,615.7498826980591,
1378,0.0,,0.0331808403134346,,0.36085060238838196,,0.6713085174560547,,616.1935257911682,
1379,0.0,,0.019266145303845406,,0.28768622875213623,,0.5620715022087097,,616.6357288360596,
1380,0.0,,0.0017752342391759157,,0.3182130455970764,,0.5604777336120605,,617.0785195827484,
1381,0.0,,0.07453325390815735,,0.22478878498077393,,0.4478875696659088,,617.5212252140045,
1382,0.0,,0.008088198490440845,,0.22427596151828766,,0.41404294967651367,,617.9639525413513,
1383,0.0,,0.020757688209414482,,0.17145122587680817,,0.32366952300071716,,618.4071447849274,
1384,0.0,,0.0019377011340111494,,0.38010895252227783,,0.60537189245224,,618.8498823642731,
1385,0.0,,0.033805184066295624,,0.28701913356781006,,0.4252147674560547,,619.2933769226074,
1386,0.0,,0.017920086160302162,,0.2426282912492752,,0.39328035712242126,,619.7365305423737,
1387,0.0,,0.012345009483397007,,0.1882069706916809,,0.2813011705875397,,620.1788840293884,
1388,0.0,,0.013247082009911537,,0.2257125973701477,,0.3079811632633209,,620.6221265792847,
1389,0.0,,0.012725437991321087,,0.19257931411266327,,0.28914952278137207,,621.0648190975189,
1390,0.0,,0.0116548677906394,,0.1443290114402771,,0.27873286604881287,,621.5071413516998,
1391,0.0,,0.0074280924163758755,,0.2419855296611786,,0.3444613516330719,,621.9502232074738,
1392,0.0,,0.007488774601370096,,0.1926444172859192,,0.31702837347984314,,622.3933334350586,
1393,0.0,,0.014617807231843472,,0.08863641321659088,,0.23554879426956177,,622.836287021637,
1394,0.0,,0.022776290774345398,,0.1027742549777031,,0.24150753021240234,,623.2783856391907,
1395,0.0,,0.05215591564774513,,0.06783793121576309,,0.20244503021240234,,623.7207140922546,
1396,0.0,,0.040894221514463425,,0.10230429470539093,,0.20996206998825073,,624.1631047725677,
1397,0.0,,0.005233939737081528,,0.1255689114332199,,0.24227452278137207,,624.6056668758392,
1398,0.0,,0.009279752150177956,,0.08735712617635727,,0.21546585857868195,,625.0476648807526,
1399,0.0,,0.01944187469780445,,0.14062882959842682,,0.27536168694496155,,625.4913485050201,
1400,0.0,,0.06916555762290955,,0.11900658160448074,,0.2471194863319397,,625.9340269565582,
1401,0.0,,0.010613095946609974,,0.11278319358825684,,0.23271816968917847,,626.3763554096222,
1402,0.0,,0.015379171818494797,,0.1428503543138504,,0.24856962263584137,,626.8197104930878,
1403,0.0,,0.042167987674474716,,0.15275174379348755,,0.28502795100212097,,627.2618730068207,
1404,0.0,,0.006546491757035255,,0.0875130295753479,,0.2323576658964157,,627.7044200897217,
1405,0.0,,0.051758069545030594,,0.10783062130212784,,0.39031586050987244,,628.1472725868225,
1406,0.0,,0.014780642464756966,,0.1557331383228302,,0.37866297364234924,,628.5892114639282,
1407,0.0,,0.0012764052953571081,,0.12128586322069168,,0.2638911306858063,,629.0322852134705,
1408,0.0,,0.010835452005267143,,0.11355128884315491,,0.26978644728660583,,629.4742918014526,
1409,0.0,,0.01356324553489685,,0.15272200107574463,,0.3053988516330719,,629.9173085689545,
1410,0.0,,0.0013501483481377363,,0.1941794902086258,,0.31405726075172424,,630.3613667488098,
1411,0.0,,0.005491297226399183,,0.12801535427570343,,0.2845655381679535,,630.8036997318268,
1412,0.0,,0.015239558182656765,,0.10954838246107101,,0.2741488516330719,,631.2460844516754,
1413,0.0,,0.006455618422478437,,0.10473527014255524,,0.2605036795139313,,631.6885068416595,
1414,0.0,,0.007348497863858938,,0.08979614078998566,,0.25508901476860046,,632.1311783790588,
1415,0.0,,0.003881842829287052,,0.09256301820278168,,0.24487869441509247,,632.5735881328583,
1416,0.0,,0.007265494670718908,,0.10363442450761795,,0.22925369441509247,,633.0161807537079,
1417,0.0,,0.006157476454973221,,0.084485724568367,,0.24075712263584137,,633.4585862159729,
1418,0.0,,0.0030386457219719887,,0.10632532089948654,,0.2350863665342331,,633.902218580246,
1419,0.0,,0.011635425500571728,,0.0907282829284668,,0.24634893238544464,,634.3443925380707,
1420,0.0,,0.0047408295795321465,,0.07926219701766968,,0.2029389888048172,,634.7860372066498,
1421,0.0,,0.11510423570871353,,0.11866182833909988,,0.32857558131217957,,635.2286319732666,
1422,0.0,,0.006559520494192839,,0.1202257052063942,,0.30177417397499084,,635.6705882549286,
1423,0.0,,0.0009430291247554123,,0.1594703048467636,,0.32260751724243164,,636.1132402420044,
1424,0.0,,0.023626673966646194,,0.15255028009414673,,0.33178797364234924,,636.5555651187897,
1425,0.0,,0.0006647189729847014,,0.21453747153282166,,0.31184592843055725,,636.997745513916,
1426,0.0,,0.0010566158453002572,,0.22500303387641907,,0.31095466017723083,,637.4407348632812,
1427,0.0,,0.09359033405780792,,0.1805325597524643,,0.48831096291542053,,637.8831143379211,
1428,0.0,,0.0679340660572052,,0.08734770864248276,,0.23593227565288544,,638.3258447647095,
1429,0.0,,0.01770760677754879,,0.16396178305149078,,0.26657232642173767,,638.7684092521667,
1430,0.0,,0.1275251805782318,,0.12003425508737564,,0.44760751724243164,,639.2111766338348,
1431,0.0,,0.041511643677949905,,0.09154634922742844,,0.21399223804473877,,639.6539220809937,
1432,0.0,,0.007339355535805225,,0.09504050016403198,,0.20040149986743927,,640.0964794158936,
1433,0.0,,0.014462239108979702,,0.07234887778759003,,0.20133109390735626,,640.5391156673431,
1434,0.0,,0.000890923838596791,,0.07352053374052048,,0.17789359390735626,,640.9812142848969,
1435,0.0,,0.002411431632936001,,0.11803596466779709,,0.223772332072258,,641.4237687587738,
1436,0.0,,0.01777324639260769,,0.1123015284538269,,0.2107514888048172,,641.8659951686859,
1437,0.0,,0.00025375213590450585,,0.08809080719947815,,0.18384893238544464,,642.3092422485352,
1438,0.0,,0.022206204012036324,,0.09637120366096497,,0.21256642043590546,,643.0467960834503,
1439,0.0,,0.14567312598228455,,0.09236980974674225,,0.286908894777298,,643.4890651702881,
1440,0.0,,0.1342432200908661,,0.18514272570610046,,0.33235809206962585,,643.9311254024506,
1441,0.0,,0.0038006522227078676,,0.11015399545431137,,0.35872092843055725,,644.3736772537231,
1442,0.0,,0.010422924533486366,,0.14545153081417084,,0.4042326509952545,,644.8172659873962,
1443,0.0,,0.026999754831194878,,0.17169062793254852,,0.4662129580974579,,645.2593765258789,
1444,0.0,,0.010108418762683868,,0.1251637041568756,,0.37278398871421814,,645.7020034790039,
1445,0.0,,0.06375386565923691,,0.1343459039926529,,0.4875659942626953,,646.145387172699,
1446,0.0,,0.08744305372238159,,0.20163077116012573,,0.5604826807975769,,646.5878233909607,
1447,0.0,,0.013531767763197422,,0.0931849330663681,,0.39485809206962585,,647.0297131538391,
1448,0.0,,0.09196523576974869,,0.12256396561861038,,0.47364917397499084,,647.472249507904,
1449,0.0,,0.03857601061463356,,0.1365624964237213,,0.47762131690979004,,647.9142127037048,
1450,0.0,,0.012979621067643166,,0.16217227280139923,,0.5192880034446716,,648.3574702739716,
1451,0.0,,0.005110227502882481,,0.1094614565372467,,0.38444140553474426,,648.8002154827118,
1452,0.0,,0.21613024175167084,,0.1870339959859848,,0.5667330622673035,,649.2427690029144,
1453,0.0,,0.11909981071949005,,0.3194769024848938,,0.6923992037773132,,649.6846828460693,
1454,0.0,,0.0036939065903425217,,0.30509406328201294,,0.43627873063087463,,650.1269586086273,
1455,0.0,,0.006205389741808176,,0.20629040896892548,,0.3857962191104889,,650.569388628006,
1456,0.0,,0.013481121510267258,,0.23714762926101685,,0.3605063855648041,,651.0119650363922,
1457,0.0,,0.03307703882455826,,0.22290092706680298,,0.31515535712242126,,651.4550018310547,
1458,0.0,,0.003975265193730593,,0.16564665734767914,,0.27533555030822754,,651.8977560997009,
1459,0.0,,0.006516725290566683,,0.20142638683319092,,0.30902016162872314,,652.341165304184,
1460,0.0,,0.0019095898605883121,,0.21878671646118164,,0.32943451404571533,,652.7839488983154,
1461,0.0,,0.038274090737104416,,0.1926148533821106,,0.33581244945526123,,653.2267334461212,
1462,0.0,,0.0029865552205592394,,0.22608821094036102,,0.4151124060153961,,653.6700901985168,
1463,0.0,,0.012416022829711437,,0.2203270047903061,,0.40706026554107666,,654.1121702194214,
1464,0.0,,0.020926466211676598,,0.20619361102581024,,0.426958292722702,,654.5549249649048,
1465,0.0,,0.01016274280846119,,0.17181514203548431,,0.39831244945526123,,654.997145652771,
1466,0.0,,0.005320247728377581,,0.20587745308876038,,0.3968832492828369,,655.4394764900208,
1467,0.0,,0.04257573187351227,,0.17707864940166473,,0.36204811930656433,,655.8819766044617,
1468,0.0,,0.013702796772122383,,0.12528717517852783,,0.3474040925502777,,656.3249802589417,
1469,0.0,,0.005475615616887808,,0.1189032718539238,,0.3306041359901428,,656.7679362297058,
1470,0.0,,0.005858604796230793,,0.1301266849040985,,0.3691866397857666,,657.210470199585,
1471,0.0,,0.008131151087582111,,0.1282571405172348,,0.38243818283081055,,657.6533496379852,
1472,0.0,,0.02214837819337845,,0.1598314791917801,,0.3848116397857666,,658.0961103439331,
1473,0.0,,0.007811605464667082,,0.17578484117984772,,0.3717907965183258,,658.5393493175507,
1474,0.0,,0.005725158378481865,,0.18201982975006104,,0.3900199830532074,,658.9814565181732,
1475,0.0,,0.0049850717186927795,,0.13376730680465698,,0.39341306686401367,,659.4246237277985,
1476,0.0,,0.008923638612031937,,0.1582525223493576,,0.38280928134918213,,659.8666861057281,
1477,0.0,,0.02078075334429741,,0.15762273967266083,,0.38101860880851746,,660.3096497058868,
1478,0.0,,0.007348386570811272,,0.12193915992975235,,0.36795127391815186,,660.7516603469849,
1479,0.0,,0.010890337638556957,,0.13149604201316833,,0.36997556686401367,,661.1940746307373,
1480,0.0,,0.06029895320534706,,0.12479075789451599,,0.3296109735965729,,661.636150598526,
1481,0.0,,0.09046506136655807,,0.10815676301717758,,0.31074807047843933,,662.0791304111481,
1482,0.0,,0.006435415707528591,,0.12349647283554077,,0.29763877391815186,,662.5214886665344,
1483,0.0,,0.026179049164056778,,0.11306291818618774,,0.43127021193504333,,662.9634354114532,
1484,0.0,,0.006391655188053846,,0.12031351774930954,,0.4368949830532074,,663.4057488441467,
1485,0.0,,0.0017592720687389374,,0.16299763321876526,,0.35835352540016174,,663.8492531776428,
1486,0.0,,0.005772634409368038,,0.17129436135292053,,0.37397852540016174,,664.2923107147217,
1487,0.0,,0.0005847581196576357,,0.17724984884262085,,0.36799776554107666,,664.735437631607,
1488,0.0,,0.0030412126798182726,,0.13280771672725677,,0.36539360880851746,,665.1772112846375,
1489,0.0,,0.012195141986012459,,0.1707666963338852,,0.37060192227363586,,665.6196846961975,
1490,0.0,,0.009789332747459412,,0.18379931151866913,,0.38560056686401367,,666.0626783370972,
1491,0.0,,0.012888292782008648,,0.21994705498218536,,0.40903806686401367,,666.5055935382843,
1492,0.0,,0.0032925386913120747,,0.18055780231952667,,0.41685056686401367,,666.9478750228882,
1493,0.0,,0.04757878929376602,,0.18759791553020477,,0.3213624060153961,,667.3908777236938,
1494,0.0,,0.0018958501750603318,,0.23781609535217285,,0.39530062675476074,,667.8332450389862,
1495,0.0,,0.011876561678946018,,0.18580900132656097,,0.3638221323490143,,668.2759413719177,
1496,0.0,,0.01662987470626831,,0.19688506424427032,,0.37406840920448303,,668.7175531387329,
1497,0.0,,0.005272548645734787,,0.11234977841377258,,0.32112276554107666,,669.1607234477997,
1498,0.0,,0.04881759732961655,,0.13635015487670898,,0.3623565435409546,,669.6033000946045,
1499,0.0,,0.01265423372387886,,0.13136105239391327,,0.4394991397857666,,670.045508146286,
1500,0.0,,0.04419731721282005,,0.1253366619348526,,0.38199272751808167,,670.4878277778625,
1501,0.0,,0.008382867090404034,,0.14744873344898224,,0.47834691405296326,,671.2252423763275,
1502,0.0,,0.013888414949178696,,0.18183353543281555,,0.4589212238788605,,671.6677160263062,
1503,0.0,,0.04807201400399208,,0.19948378205299377,,0.38340041041374207,,672.1099467277527,
1504,0.0,,0.0021757660433650017,,0.11793212592601776,,0.4613175392150879,,672.5529754161835,
1505,0.0,,0.016204742714762688,,0.12544094026088715,,0.4597247838973999,,672.9955463409424,
1506,0.0,,0.01765742339193821,,0.11698634922504425,,0.4272672235965729,,673.437374830246,
1507,0.0,,0.006689176894724369,,0.1574464589357376,,0.44689521193504333,,673.879620552063,
1508,0.0,,0.009752005338668823,,0.16129109263420105,,0.40022191405296326,,674.3220856189728,
1509,0.0,,0.03198140114545822,,0.14429204165935516,,0.35475456714630127,,674.7653751373291,
1510,0.0,,0.004058782942593098,,0.18529550731182098,,0.3729837238788605,,675.2077777385712,
1511,0.0,,0.0020129976328462362,,0.11923006922006607,,0.34142646193504333,,675.6509385108948,
1512,0.0,,0.006820677313953638,,0.12895514070987701,,0.31929105520248413,,676.0932245254517,
1513,0.0,,0.0026417821645736694,,0.21343815326690674,,0.4034065306186676,,676.5359692573547,
1514,0.0,,0.011060786433517933,,0.13048897683620453,,0.36115941405296326,,676.97820353508,
1515,0.0,,0.002931930124759674,,0.11336352676153183,,0.34793686866760254,,677.4208459854126,
1516,0.0,,0.004223375115543604,,0.13662171363830566,,0.38560056686401367,,677.8634123802185,
1517,0.0,,0.002428216626867652,,0.1828460842370987,,0.34272852540016174,,678.3076493740082,
1518,0.0,,0.0006618277402594686,,0.21017685532569885,,0.4554898738861084,,678.7506039142609,
1519,0.0,,0.00722569739446044,,0.09610773622989655,,0.38179102540016174,,679.1936237812042,
1520,0.0,,0.01675618626177311,,0.16562673449516296,,0.38299641013145447,,679.6352005004883,
1521,0.0,,0.05036954954266548,,0.24661147594451904,,0.4688204824924469,,680.0775322914124,
1522,0.0,,0.014387644827365875,,0.09971094131469727,,0.29736873507499695,,680.5203630924225,
1523,0.0,,0.017764145508408546,,0.11032316833734512,,0.3196851909160614,,680.9634470939636,
1524,0.0,,0.009797363542020321,,0.13744576275348663,,0.29947593808174133,,681.405889749527,
1525,0.0,,0.008890794590115547,,0.11453976482152939,,0.34526142477989197,,681.8485956192017,
1526,0.0,,0.017623795196413994,,0.23398974537849426,,0.4337034523487091,,682.2918469905853,
1527,0.0,,0.003916840068995953,,0.20309463143348694,,0.4180784523487091,,682.7344999313354,
1528,0.0,,0.07174459099769592,,0.22841674089431763,,0.4779539406299591,,683.1775016784668,
1529,0.0,,0.07209885120391846,,0.19927316904067993,,0.4056449830532074,,683.6197421550751,
1530,0.0,,0.007769489660859108,,0.14345382153987885,,0.3698810338973999,,684.062483549118,
1531,0.0,,0.004649095702916384,,0.09795056283473969,,0.3457491397857666,,684.505068063736,
1532,0.0,,0.00863233394920826,,0.25043606758117676,,0.6088114976882935,,684.94784116745,
1533,0.0,,0.0013034213334321976,,0.22617392241954803,,0.5825082063674927,,685.3912398815155,
1534,0.0,,0.009578816592693329,,0.20010018348693848,,0.541103184223175,,685.8334798812866,
1535,0.0,,0.009726837277412415,,0.18784014880657196,,0.5358948111534119,,686.2754383087158,
1536,0.0,,0.007711072918027639,,0.14492973685264587,,0.48771774768829346,,686.7178781032562,
1537,0.0,,0.0008678205776959658,,0.1063077300786972,,0.4230782687664032,,687.1604323387146,
1538,0.0,,0.007785884663462639,,0.19584442675113678,,0.5503407716751099,,687.60289311409,
1539,0.0,,0.0025922467466443777,,0.1311803162097931,,0.5339638590812683,,688.044924736023,
1540,0.0,,0.003062959760427475,,0.10653593391180038,,0.48901984095573425,,688.4871628284454,
1541,0.0,,0.0023218633141368628,,0.15078820288181305,,0.42936524748802185,,688.9295918941498,
1542,0.0,,0.002996062859892845,,0.136418417096138,,0.44108399748802185,,689.3718700408936,
1543,0.0,,0.01205740962177515,,0.16456612944602966,,0.42887917160987854,,689.8144459724426,
1544,0.0,,0.021033115684986115,,0.18209689855575562,,0.3991123139858246,,690.2571799755096,
1545,0.0,,0.0019707842729985714,,0.18452709913253784,,0.37315961718559265,,690.7013583183289,
1546,0.0,,0.0026154404040426016,,0.16897493600845337,,0.35865774750709534,,691.1442668437958,
1547,0.0,,0.012730722315609455,,0.17006509006023407,,0.3472064435482025,,691.5860571861267,
1548,0.0,,0.027550507336854935,,0.08493012189865112,,0.3628314435482025,,692.0285842418671,
1549,0.0,,0.006855503190308809,,0.10094724595546722,,0.37185752391815186,,692.4714930057526,
1550,0.0,,0.007422739174216986,,0.12525931000709534,,0.36274293065071106,,692.9131791591644,
1551,0.0,,0.014456764794886112,,0.19212032854557037,,0.32762178778648376,,693.3556733131409,
1552,0.0,,0.08441898226737976,,0.2813279926776886,,0.40053844451904297,,693.7990860939026,
1553,0.0,,0.013680636882781982,,0.14559414982795715,,0.2732070982456207,,694.241441488266,
1554,0.0,,0.011006465181708336,,0.12631087005138397,,0.2524394094944,,694.6834840774536,
1555,0.0,,0.011688458733260632,,0.13116903603076935,,0.2343459129333496,,695.1255218982697,
1556,0.0,,0.00454314798116684,,0.10679778456687927,,0.22980523109436035,,695.5683538913727,
1557,0.0,,0.01593307964503765,,0.0777253583073616,,0.19971249997615814,,696.0103306770325,
1558,0.0,,0.05653642117977142,,0.08743664622306824,,0.2063159942626953,,696.4528262615204,
1559,0.0,,0.004707450978457928,,0.08274172991514206,,0.17692603170871735,,696.8951635360718,
1560,0.0,,0.07002047449350357,,0.09545256197452545,,0.3255879580974579,,697.3378653526306,
1561,0.0,,0.028177913278341293,,0.1394987255334854,,0.31673309206962585,,697.7807426452637,
1562,0.0,,0.28718653321266174,,0.4126431941986084,,0.7438163757324219,,698.2235164642334,
1563,0.0,,0.01892142742872238,,0.13107489049434662,,0.3020542562007904,,698.96036195755,
1564,0.0,,0.003311659675091505,,0.14991356432437897,,0.26208576560020447,,699.4038317203522,
1565,0.0,,0.0013421245384961367,,0.13428211212158203,,0.27771076560020447,,699.8522853851318,
1566,0.0,,0.015326780267059803,,0.3299630284309387,,0.41596055030822754,,700.2942688465118,
1567,0.0,,0.0007285960600711405,,0.3408898711204529,,0.46873044967651367,,700.738201379776,
1568,0.0,,0.03413648158311844,,0.344197154045105,,0.4568605422973633,,701.1818895339966,
1569,0.0,,0.002252409001812339,,0.3298433721065521,,0.4750896990299225,,701.6239211559296,
1570,0.0,,0.0035746265202760696,,0.2859100103378296,,0.4460481107234955,,702.0665142536163,
1571,0.0,,0.008425229229032993,,0.2494828701019287,,0.42279720306396484,,702.5092582702637,
1572,0.0,,0.00012207747204229236,,0.22871577739715576,,0.41107845306396484,,702.9518473148346,
1573,0.0,,0.0016159397782757878,,0.28078001737594604,,0.4307810366153717,,703.3949234485626,
1574,0.0,,0.009424329735338688,,0.2153157740831375,,0.40782323479652405,,703.8373000621796,
1575,0.0,,0.003484797663986683,,0.23811960220336914,,0.4333852231502533,,704.2805871963501,
1576,0.0,,0.011671039275825024,,0.29075273871421814,,0.4874561131000519,,704.7231299877167,
1577,0.0,,0.0027606722433120012,,0.26418933272361755,,0.49186524748802185,,705.1664400100708,
1578,0.0,,0.03132462128996849,,0.2810650169849396,,0.4802602231502533,,705.6091649532318,
1579,0.0,,0.003620188683271408,,0.273086279630661,,0.48568424582481384,,706.0525903701782,
1580,0.0,,0.006827106699347496,,0.24871723353862762,,0.46615299582481384,,706.4964454174042,
1581,0.0,,0.00014671991812065244,,0.21780934929847717,,0.4685969650745392,,706.939789056778,
1582,0.0,,0.002582662273198366,,0.21049873530864716,,0.4607844650745392,,707.3825223445892,
1583,0.0,,0.007997104898095131,,0.19186139106750488,,0.43864905834198,,707.825199842453,
1584,0.0,,0.013560897670686245,,0.2106325775384903,,0.4764094650745392,,708.2674930095673,
1585,0.0,,0.004226112738251686,,0.20146428048610687,,0.47227635979652405,,708.7103395462036,
1586,0.0,,0.007521631196141243,,0.2086876481771469,,0.46989905834198,,709.152379989624,
1587,0.0,,0.007121369242668152,,0.2060168981552124,,0.4649079144001007,,709.5941014289856,
1588,0.0,,0.023919418454170227,,0.22090373933315277,,0.44860196113586426,,710.036988735199,
1589,0.0,,0.009373423643410206,,0.16311398148536682,,0.42651984095573425,,710.4800581932068,
1590,0.0,,0.0006698569632135332,,0.1171632930636406,,0.41130530834198,,710.9227476119995,
1591,0.0,,0.0016198543598875403,,0.11966277658939362,,0.4063141644001007,,711.3663032054901,
1592,0.0,,0.0030567413195967674,,0.09502045810222626,,0.39675554633140564,,711.8091411590576,
1593,0.0,,0.01888180710375309,,0.08439517766237259,,0.37028968334198,,712.2521185874939,
1594,0.0,,0.004174475092440844,,0.08472224324941635,,0.3657324016094208,,712.6939814090729,
1595,0.0,,0.02765657566487789,,0.06768514961004257,,0.30957356095314026,,713.1361169815063,
1596,0.0,,0.0035526128485798836,,0.10985101759433746,,0.3540678322315216,,713.5787398815155,
1597,0.0,,0.00652688555419445,,0.18566153943538666,,0.4595365822315216,,714.0211591720581,
1598,0.0,,0.037636496126651764,,0.2156117856502533,,0.42338642477989197,,714.4634580612183,
1599,0.0,,0.0023763857316225767,,0.12431894242763519,,0.38829198479652405,,714.9062931537628,
1600,0.0,,0.00254751811735332,,0.11460365355014801,,0.36443030834198,,715.3491294384003,
1601,0.0,,0.0024054269306361675,,0.14298060536384583,,0.3809235394001007,,715.792605638504,
1602,0.0,,0.005159303545951843,,0.14762862026691437,,0.36638343334198,,716.2354600429535,
1603,0.0,,0.045683495700359344,,0.17436997592449188,,0.2735016644001007,,716.6782836914062,
1604,0.0,,0.00045497497194446623,,0.1550913006067276,,0.28581702709198,,717.1203553676605,
1605,0.0,,0.00825684703886509,,0.08241085708141327,,0.3650813400745392,,717.5622987747192,
1606,0.0,,0.0037496292497962713,,0.1197698712348938,,0.35851094126701355,,718.0048043727875,
1607,0.0,,0.043682169169187546,,0.10474807024002075,,0.3338313400745392,,718.4478378295898,
1608,0.0,,0.001535119954496622,,0.12420845776796341,,0.32709407806396484,,718.8901886940002,
1609,0.0,,0.014420214109122753,,0.1137470155954361,,0.34020352363586426,,719.3327929973602,
1610,0.0,,0.002473345957696438,,0.08206339925527573,,0.33327898383140564,,719.775429725647,
1611,0.0,,0.0018664781237021089,,0.0876704603433609,,0.34313321113586426,,720.2176496982574,
1612,0.0,,0.014882037416100502,,0.08771312236785889,,0.32514095306396484,,720.6601965427399,
1613,0.0,,0.005042456090450287,,0.11841043829917908,,0.31741705536842346,,721.1022176742554,
1614,0.0,,0.009671986103057861,,0.10696066915988922,,0.3177725076675415,,721.5444312095642,
1615,0.0,,0.007230154238641262,,0.14044487476348877,,0.2742610275745392,,721.9876446723938,
1616,0.0,,0.002211639890447259,,0.09282810240983963,,0.2895605266094208,,722.4299120903015,
1617,0.0,,0.004076063167303801,,0.14504416286945343,,0.29821133613586426,,722.8727889060974,
1618,0.0,,0.002564729657024145,,0.07179953157901764,,0.3246084451675415,,723.3157596588135,
1619,0.0,,0.00014257371367421,,0.11502155661582947,,0.43558111786842346,,723.7586812973022,
1620,0.0,,0.006569787859916687,,0.1291131228208542,,0.42711758613586426,,724.2013640403748,
1621,0.0,,0.005060918163508177,,0.1152103915810585,,0.39651861786842346,,724.6435611248016,
1622,0.0,,0.054467152804136276,,0.09834856539964676,,0.37959155440330505,,725.0854952335358,
1623,0.0,,0.0037582842633128166,,0.10404422134160995,,0.37438321113586426,,725.5283215045929,
1624,0.0,,0.001029414008371532,,0.12030334025621414,,0.45356300473213196,,725.9705853462219,
1625,0.0,,0.0017982354620471597,,0.12209988385438919,,0.39236509799957275,,726.4127037525177,
1626,0.0,,0.0037314400542527437,,0.10719569027423859,,0.38740405440330505,,727.1505815982819,
1627,0.0,,0.006098562851548195,,0.11518058180809021,,0.41303157806396484,,727.5932734012604,
1628,0.0,,0.006392562761902809,,0.12112094461917877,,0.44314634799957275,,728.035900592804,
1629,0.0,,0.0038617090322077274,,0.10276162624359131,,0.43272969126701355,,728.4776375293732,
1630,0.0,,0.001018789829686284,,0.1186608150601387,,0.44883885979652405,,728.9199576377869,
1631,0.0,,0.005981611553579569,,0.13931293785572052,,0.46032071113586426,,729.3623335361481,
1632,0.0,,0.0004186187288723886,,0.14566928148269653,,0.48351094126701355,,729.805178642273,
1633,0.0,,0.004662433639168739,,0.13323234021663666,,0.47309425473213196,,730.2471559047699,
1634,0.0,,0.0052297418005764484,,0.12223587185144424,,0.44469571113586426,,730.6903140544891,
1635,0.0,,0.004212481435388327,,0.16403090953826904,,0.37348487973213196,,731.1335144042969,
1636,0.0,,0.004252088256180286,,0.14368872344493866,,0.41580259799957275,,731.576621055603,
1637,0.0,,0.014118067920207977,,0.15251891314983368,,0.39757344126701355,,732.018839597702,
1638,0.0,,0.004176316317170858,,0.12636099755764008,,0.38064634799957275,,732.4609847068787,
1639,0.0,,0.010505728423595428,,0.16921234130859375,,0.4793466031551361,,732.9037744998932,
1640,0.0,,0.008928487077355385,,0.15779592096805573,,0.4793466031551361,,733.3463132381439,
1641,0.0,,0.0037270975299179554,,0.17656996846199036,,0.4892134964466095,,733.7878928184509,
1642,0.0,,0.0005249935784377158,,0.15029780566692352,,0.4824107587337494,,734.2300515174866,
1643,0.0,,0.00016928663535509259,,0.127305269241333,,0.4579634964466095,,734.6712589263916,
1644,0.0,,0.004212652333080769,,0.1374582201242447,,0.4585132598876953,,735.111438035965,
1645,0.0,,0.004552170634269714,,0.12250181287527084,,0.42190924286842346,,735.5528116226196,
1646,0.0,,0.0018182939384132624,,0.1327660083770752,,0.4292163848876953,,735.9941008090973,
1647,0.0,,0.0015088358195498586,,0.12534937262535095,,0.41397324204444885,,736.4356036186218,
1648,0.0,,0.007705245167016983,,0.14379183948040009,,0.3667163848876953,,736.8765113353729,
1649,0.0,,0.004270979668945074,,0.15121282637119293,,0.3719247281551361,,737.3183326721191,
1650,0.0,,0.012413911521434784,,0.13273251056671143,,0.38259947299957275,,737.7588243484497,
1651,0.0,,0.004417048301547766,,0.10263510048389435,,0.39822447299957275,,738.1996517181396,
1652,0.0,,0.0017670926172286272,,0.1048118844628334,,0.4058801829814911,,738.6411528587341,
1653,0.0,,0.0010589656885713339,,0.10857801139354706,,0.4077320098876953,,739.082249879837,
1654,0.0,,0.00040727495797909796,,0.1394045650959015,,0.4441903531551361,,739.5239713191986,
1655,0.0,,0.00048091710777953267,,0.11880771070718765,,0.4280155897140503,,739.9657766819,
1656,0.0,,0.006379577796906233,,0.11273176223039627,,0.3935103714466095,,740.4068477153778,
1657,0.0,,0.006450358312577009,,0.12209421396255493,,0.3566252291202545,,740.8473224639893,
1658,0.0,,0.00211341492831707,,0.12172901630401611,,0.3621591031551361,,741.2892820835114,
1659,0.0,,0.0008735839510336518,,0.10490311682224274,,0.3411557376384735,,741.7301802635193,
1660,0.0,,0.017621273174881935,,0.10646276921033859,,0.3283049464225769,,742.1712937355042,
1661,0.0,,0.021239077672362328,,0.10423946380615234,,0.3118661344051361,,742.6123933792114,
1662,0.0,,0.033770620822906494,,0.1295662820339203,,0.26799455285072327,,743.0539398193359,
1663,0.0,,0.024848144501447678,,0.09969540685415268,,0.24629616737365723,,743.4952869415283,
1664,0.0,,0.004665069282054901,,0.1242499053478241,,0.2613821029663086,,743.9366986751556,
1665,0.0,,0.0018687723204493523,,0.13115277886390686,,0.27481138706207275,,744.3778831958771,
1666,0.0,,0.054877009242773056,,0.1962396800518036,,0.38129186630249023,,744.8193988800049,
1667,0.0,,0.01119674276560545,,0.14211051166057587,,0.33702102303504944,,745.2608845233917,
1668,0.0,,0.00016020209295675159,,0.09307520091533661,,0.26018205285072327,,745.7018291950226,
1669,0.0,,0.008529319427907467,,0.1268589347600937,,0.2601083219051361,,746.1435770988464,
1670,0.0,,0.008407669141888618,,0.12133113294839859,,0.2430184930562973,,746.5839958190918,
1671,0.0,,0.0004425603256095201,,0.0860196053981781,,0.2330286055803299,,747.0251727104187,
1672,0.0,,0.0022553408052772284,,0.11003241688013077,,0.30231961607933044,,747.466551065445,
1673,0.0,,0.005186918657273054,,0.12428569048643112,,0.32107603549957275,,747.9072227478027,
1674,0.0,,0.0004053515149280429,,0.13138894736766815,,0.33595597743988037,,748.3483629226685,
1675,0.0,,0.01260637678205967,,0.15313458442687988,,0.3263518214225769,,748.7891626358032,
1676,0.0,,0.0061607155948877335,,0.13490727543830872,,0.35537949204444885,,749.2299318313599,
1677,0.0,,0.003142655361443758,,0.10671276599168777,,0.30687689781188965,,749.6711888313293,
1678,0.0,,0.0050599719397723675,,0.1270846426486969,,0.28380560874938965,,750.1117589473724,
1679,0.0,,0.015037378296256065,,0.10925088822841644,,0.2672624886035919,,750.5530316829681,
1680,0.0,,0.0003301215183455497,,0.09847729653120041,,0.2679135501384735,,750.9939513206482,
1681,0.0,,0.0031965961679816246,,0.11258750408887863,,0.3035217225551605,,751.4348232746124,
1682,0.0,,0.022622909396886826,,0.1301102638244629,,0.28754737973213196,,751.8764116764069,
1683,0.0,,0.012934256345033646,,0.10945182293653488,,0.2950810194015503,,752.3173151016235,
1684,0.0,,0.01729951612651348,,0.09866435825824738,,0.28455838561058044,,752.7581088542938,
1685,0.0,,0.002416379516944289,,0.10156260430812836,,0.2559778392314911,,753.1982583999634,
1686,0.0,,0.0020687358919531107,,0.09401445090770721,,0.2388879805803299,,753.6390995979309,
1687,0.0,,0.00116822705604136,,0.1284695416688919,,0.3372494876384735,,754.079968214035,
1688,0.0,,0.0005270116380415857,,0.11006825417280197,,0.3916114568710327,,754.8164067268372,
1689,0.0,,0.011526843532919884,,0.129006028175354,,0.3961687386035919,,755.2568619251251,
1690,0.0,,0.0011591494549065828,,0.118382029235363,,0.40138140320777893,,755.6984014511108,
1691,0.0,,0.002550097880885005,,0.14451323449611664,,0.40589046478271484,,756.138815164566,
1692,0.0,,0.00530731538310647,,0.15456071496009827,,0.4160124957561493,,756.580442905426,
1693,0.0,,0.009242844767868519,,0.15394596755504608,,0.3779395818710327,,757.0213787555695,
1694,0.0,,0.0066301338374614716,,0.15021879971027374,,0.3569304645061493,,757.4622371196747,
1695,0.0,,0.0010392251424491405,,0.16992436349391937,,0.40040910243988037,,757.9042794704437,
1696,0.0,,0.0068037426099181175,,0.1990695595741272,,0.41853055357933044,,758.3456490039825,
1697,0.0,,0.010531564243137836,,0.18735289573669434,,0.37306109070777893,,758.7867207527161,
1698,0.0,,0.004518518224358559,,0.11432722955942154,,0.3687708079814911,,759.2284915447235,
1699,0.0,,0.0050497883930802345,,0.09262707084417343,,0.3450619876384735,,759.6690888404846,
1700,0.0,,0.006037196610122919,,0.103067547082901,,0.3330177068710327,,760.1102080345154,
1701,0.0,,0.013253318145871162,,0.11664105951786041,,0.3098113238811493,,760.5520713329315,
1702,0.0,,0.008948245085775852,,0.19652535021305084,,0.38207221031188965,,760.9931569099426,
1703,0.0,,0.013933131471276283,,0.20721663534641266,,0.37892472743988037,,761.4344475269318,
1704,0.0,,0.004046916961669922,,0.1626441925764084,,0.38022682070732117,,761.8753337860107,
1705,0.0,,0.008392918854951859,,0.19869421422481537,,0.3619976341724396,,762.3159477710724,
1706,0.0,,0.006601724773645401,,0.1433815211057663,,0.35852718353271484,,762.7569899559021,
1707,0.0,,0.007403140421956778,,0.13316835463047028,,0.3312273323535919,,763.1979570388794,
1708,0.0,,0.02616146020591259,,0.1523553729057312,,0.3447364568710327,,763.6389253139496,
1709,0.0,,0.0012492828536778688,,0.1223684772849083,,0.3292827904224396,,764.0804166793823,
1710,0.0,,0.015209436416625977,,0.14103905856609344,,0.3133309781551361,,764.5227308273315,
1711,0.0,,0.005947954952716827,,0.06803368031978607,,0.2459481805562973,,764.9633650779724,
1712,0.0,,0.005975135136395693,,0.13066624104976654,,0.21703314781188965,,765.404926776886,
1713,0.0,,0.008366269059479237,,0.12030640989542007,,0.2640117108821869,,765.8468582630157,
1714,0.0,,0.0029455109033733606,,0.1604701280593872,,0.3473450243473053,,766.2874252796173,
1715,0.0,,0.004428184125572443,,0.09349647909402847,,0.27615585923194885,,766.7295243740082,
1716,0.0,,0.08661757409572601,,0.08972963690757751,,0.17556269466876984,,767.1704969406128,
1717,0.0,,0.00444587180390954,,0.3024006187915802,,0.4593242108821869,,767.6113104820251,
1718,0.0,,9.75181706053263e-07,,0.32839858531951904,,0.47724810242652893,,768.0531289577484,
1719,0.0,,0.0022900656331330538,,0.2746647000312805,,0.4564147889614105,,768.4943299293518,
1720,0.0,,0.002607089001685381,,0.2558974325656891,,0.4586730897426605,,768.9354054927826,
1721,0.0,,0.00537932338193059,,0.23279908299446106,,0.4556504487991333,,769.3768675327301,
1722,0.0,,0.0028028322849422693,,0.1881886124610901,,0.44625505805015564,,769.8183896541595,
1723,0.0,,0.0008614375256001949,,0.14314112067222595,,0.4261166751384735,,770.2603776454926,
1724,0.0,,0.0019391870591789484,,0.14736519753932953,,0.4127788841724396,,770.7001347541809,
1725,0.0,,0.007025551982223988,,0.18221284449100494,,0.4127492904663086,,771.1422066688538,
1726,0.0,,0.004924798384308815,,0.1072968989610672,,0.39124202728271484,,771.5827267169952,
1727,0.0,,0.0011647359933704138,,0.12525558471679688,,0.4059387147426605,,772.0244665145874,
1728,0.0,,0.0007899252814240754,,0.15560244023799896,,0.40133318305015564,,772.4661281108856,
1729,0.0,,0.006988439708948135,,0.12954796850681305,,0.3756762444972992,,772.9067673683167,
1730,0.0,,0.001736776321195066,,0.09776705503463745,,0.3579941987991333,,773.3489356040955,
1731,0.0,,0.005477819591760635,,0.15859317779541016,,0.4012884795665741,,773.7901482582092,
1732,0.0,,0.001614840468391776,,0.17148970067501068,,0.4237494170665741,,774.2316119670868,
1733,0.0,,0.012705669738352299,,0.11136038601398468,,0.3788275420665741,,774.6725790500641,
1734,0.0,,0.007486462593078613,,0.18991176784038544,,0.41461315751075745,,775.1140704154968,
1735,0.0,,0.004797610454261303,,0.15080863237380981,,0.40617457032203674,,775.5553827285767,
1736,0.0,,0.0035983214620500803,,0.1360350251197815,,0.38143500685691833,,775.9960188865662,
1737,0.0,,0.0031474512070417404,,0.10319158434867859,,0.3539251983165741,,776.4372930526733,
1738,0.0,,0.011338833719491959,,0.11178874224424362,,0.30090996623039246,,776.879655122757,
1739,0.0,,0.004096463322639465,,0.17665259540081024,,0.43284234404563904,,777.3198275566101,
1740,0.0,,0.002192830666899681,,0.16185513138771057,,0.4079558849334717,,777.7619497776031,
1741,0.0,,0.0005764472298324108,,0.1749102771282196,,0.4270065724849701,,778.2035384178162,
1742,0.0,,0.0023895984049886465,,0.1746290922164917,,0.4120326042175293,,778.6443214416504,
1743,0.0,,0.0005191260715946555,,0.10030874609947205,,0.3659694492816925,,779.0846095085144,
1744,0.0,,0.01258071418851614,,0.14540407061576843,,0.3533473014831543,,779.5269494056702,
1745,0.0,,0.004253041930496693,,0.10655473917722702,,0.3669479787349701,,779.9676818847656,
1746,0.0,,0.008459863252937794,,0.1452963501214981,,0.3669426739215851,,780.4097871780396,
1747,0.0,,0.006165302824229002,,0.12428212910890579,,0.35992565751075745,,780.8502731323242,
1748,0.0,,0.0044679767452180386,,0.18642595410346985,,0.42310166358947754,,781.2915935516357,
1749,0.0,,0.005117515102028847,,0.11747290939092636,,0.40888071060180664,,781.7335498332977,
1750,0.0,,0.004342126660048962,,0.13184499740600586,,0.40898409485816956,,782.1742243766785,
1751,0.0,,0.00043278318480588496,,0.16107533872127533,,0.4094284474849701,,782.9090526103973,
1752,0.0,,0.004992509260773659,,0.10707912594079971,,0.3658822774887085,,783.3505339622498,
1753,0.0,,0.024254875257611275,,0.095892034471035,,0.3206000030040741,,783.7919759750366,
1754,0.0,,0.0015899614663794637,,0.09661822766065598,,0.33134737610816956,,784.2324306964874,
1755,0.0,,0.001812391565181315,,0.13260561227798462,,0.36631885170936584,,784.6744663715363,
1756,0.0,,0.014150542207062244,,0.13356490433216095,,0.3273850679397583,,785.1153540611267,
1757,0.0,,0.004191102460026741,,0.0945119708776474,,0.2828008234500885,,785.5568680763245,
1758,0.0,,0.00037123073707334697,,0.08890469372272491,,0.32451143860816956,,785.9984910488129,
1759,0.0,,0.01708015240728855,,0.08248306810855865,,0.2619675099849701,,786.4394176006317,
1760,0.0,,0.010588484816253185,,0.06782495230436325,,0.32337212562561035,,786.8796856403351,
1761,0.0,,0.010560765862464905,,0.1288391649723053,,0.35623452067375183,,787.3207588195801,
1762,0.0,,0.01290629617869854,,0.16557426750659943,,0.38049983978271484,,787.7629947662354,
1763,0.0,,0.011806503869593143,,0.14754478633403778,,0.33932265639305115,,788.2031915187836,
1764,0.0,,0.027068790048360825,,0.06084586679935455,,0.2418588399887085,,788.6444249153137,
1765,0.0,,0.18751057982444763,,0.3078654110431671,,0.406247615814209,,789.0849261283875,
1766,0.0,,0.001949012279510498,,0.178028404712677,,0.3224007189273834,,789.5261478424072,
1767,0.0,,0.01561732031404972,,0.14520443975925446,,0.2781599462032318,,789.9676125049591,
1768,0.0,,0.009587275795638561,,0.24432189762592316,,0.3176231384277344,,790.4082560539246,
1769,0.0,,0.012565774843096733,,0.12275314331054688,,0.18453820049762726,,790.8491456508636,
1770,0.0,,0.0016470457194373012,,0.06519867479801178,,0.17607273161411285,,791.2913150787354,
1771,0.0,,0.0202268548309803,,0.09796846657991409,,0.22234494984149933,,791.7313349246979,
1772,0.0,,0.00738254701718688,,0.07405395060777664,,0.19575273990631104,,792.1723458766937,
1773,0.0,,0.03162441775202751,,0.06180685758590698,,0.17254452407360077,,792.613908290863,
1774,0.0,,0.013483843766152859,,0.05548494681715965,,0.14096041023731232,,793.0567314624786,
1775,0.0,,0.0012278140056878328,,0.06685442477464676,,0.1856398582458496,,793.4969575405121,
1776,0.0,,0.014813113957643509,,0.08327537029981613,,0.16668514907360077,,793.9380192756653,
1777,0.0,,0.0010353927500545979,,0.07435443997383118,,0.1754114180803299,,794.3793284893036,
1778,0.0,,0.05839626491069794,,0.06200795993208885,,0.1595981866121292,,794.8193216323853,
1779,0.0,,0.0006140132900327444,,0.09538010507822037,,0.24480588734149933,,795.2604920864105,
1780,0.0,,0.013824887573719025,,0.24139191210269928,,0.41421350836753845,,795.7019879817963,
1781,0.0,,0.005121314898133278,,0.30096885561943054,,0.42463016510009766,,796.1430466175079,
1782,0.0,,0.061966460198163986,,0.1530967801809311,,0.30344438552856445,,796.5840494632721,
1783,0.0,,0.02677307277917862,,0.2743673324584961,,0.47262778878211975,,797.0248658657074,
1784,0.0,,0.021573465317487717,,0.1961441934108734,,0.40761104226112366,,797.4662082195282,
1785,0.0,,0.0014013004256412387,,0.2665257453918457,,0.4239932596683502,,797.9085164070129,
1786,0.0,,0.00564306415617466,,0.20172254741191864,,0.39445605874061584,,798.3497686386108,
1787,0.0,,0.08638843894004822,,0.1556030809879303,,0.33665403723716736,,798.7907335758209,
1788,0.0,,0.12623021006584167,,0.16697633266448975,,0.289060115814209,,799.2312383651733,
1789,0.0,,0.003958235494792461,,0.14046528935432434,,0.29238319396972656,,799.671888589859,
1790,0.0,,0.008468249812722206,,0.24338163435459137,,0.5408344268798828,,800.1134257316589,
1791,0.0,,0.011296411976218224,,0.2786908745765686,,0.5079634785652161,,800.5550765991211,
1792,0.0,,0.013059559278190136,,0.37722769379615784,,0.5209843516349792,,800.9958765506744,
1793,0.0,,0.011856898665428162,,0.31552717089653015,,0.5394237637519836,,801.4371206760406,
1794,0.0,,0.0011214034166187048,,0.27416902780532837,,0.5282881855964661,,801.8783824443817,
1795,0.0,,0.0358721986413002,,0.2851635217666626,,0.5133821368217468,,802.3189163208008,
1796,0.0,,0.13111819326877594,,0.19962364435195923,,0.3663552701473236,,802.7602851390839,
1797,0.0,,0.035087186843156815,,0.2770829498767853,,0.5768818855285645,,803.2017047405243,
1798,0.0,,0.004525288939476013,,0.2926391363143921,,0.5732779502868652,,803.6431465148926,
1799,0.0,,0.0026933832559734583,,0.2980725169181824,,0.5335052609443665,,804.0843050479889,
1800,0.0,,0.036695513874292374,,0.2451687902212143,,0.48662152886390686,,804.5255348682404,
1801,0.0,,0.03334250673651695,,0.2383064478635788,,0.44602903723716736,,804.9659864902496,
1802,0.0,,0.015916163101792336,,0.2534105181694031,,0.45188188552856445,,805.4064345359802,
1803,0.0,,0.004323781467974186,,0.33152803778648376,,0.5342154502868652,,805.8475642204285,
1804,0.0,,0.004133965354412794,,0.3475601077079773,,0.5292174220085144,,806.2888145446777,
1805,0.0,,0.006765005178749561,,0.33873501420021057,,0.5316112637519836,,806.7300531864166,
1806,0.0,,0.0017194792162626982,,0.2433909922838211,,0.49341440200805664,,807.1712079048157,
1807,0.0,,0.008751677349209785,,0.23674853146076202,,0.46108850836753845,,807.6123216152191,
1808,0.0,,0.0006998911849223077,,0.22747743129730225,,0.44779253005981445,,808.0536971092224,
1809,0.0,,0.0021742575336247683,,0.2460622936487198,,0.4760465621948242,,808.4943866729736,
1810,0.0,,0.030123205855488777,,0.19914136826992035,,0.3719099462032318,,808.934737443924,
1811,0.0,,0.0010725295869633555,,0.2571886479854584,,0.3280862271785736,,809.3758373260498,
1812,0.0,,0.006793981418013573,,0.24734489619731903,,0.31321653723716736,,809.8171019554138,
1813,0.0,,0.010196338407695293,,0.32240504026412964,,0.4709843397140503,,810.5527899265289,
1814,0.0,,0.017784634605050087,,0.2091495394706726,,0.36111509799957275,,810.9934377670288,
1815,0.0,,0.008032371290028095,,0.0960647314786911,,0.3385305404663086,,811.4345366954803,
1816,0.0,,0.0048995851539075375,,0.12721824645996094,,0.37881699204444885,,811.8757536411285,
1817,0.0,,0.009988813661038876,,0.14083467423915863,,0.42817237973213196,,812.3170392513275,
1818,0.0,,0.0027969188522547483,,0.1343299299478531,,0.3735449016094208,,812.7585589885712,
1819,0.0,,0.0005876387003809214,,0.11505108326673508,,0.38870611786842346,,813.1991174221039,
1820,0.0,,0.012522885575890541,,0.08878785371780396,,0.3680184781551361,,813.6401834487915,
1821,0.0,,0.0049677323549985886,,0.16866439580917358,,0.4056631326675415,,814.0811200141907,
1822,0.0,,0.02584444172680378,,0.12194189429283142,,0.35395362973213196,,814.5218534469604,
1823,0.0,,0.011140312068164349,,0.17094801366329193,,0.4585132598876953,,814.9623470306396,
1824,0.0,,0.019187593832612038,,0.3995342254638672,,0.8387215733528137,,815.4035317897797,
1825,0.0,,0.015699947252869606,,0.32492104172706604,,0.7720461487770081,,815.8453361988068,
1826,0.0,,0.0070564900524914265,,0.30274632573127747,,0.7449715733528137,,816.2855000495911,
1827,0.0,,0.007196283433586359,,0.25807246565818787,,0.7215340733528137,,816.7262678146362,
1828,0.0,,0.00572433415800333,,0.2195281684398651,,0.6762192845344543,,817.1670427322388,
1829,0.0,,0.007240109611302614,,0.197538822889328,,0.6927267909049988,,817.6077482700348,
1830,0.0,,0.013739916495978832,,0.17100515961647034,,0.6392336487770081,,818.0492277145386,
1831,0.0,,0.00019440065079834312,,0.15188449621200562,,0.6376510262489319,,818.4917402267456,
1832,0.0,,0.0009007005137391388,,0.12414754927158356,,0.6147632598876953,,818.9321675300598,
1833,0.0,,0.01011112704873085,,0.151204451918602,,0.6382007598876953,,819.3730313777924,
1834,0.0,,0.0004152576148044318,,0.12373137474060059,,0.6298385262489319,,819.8136615753174,
1835,0.0,,0.0051823752000927925,,0.21440477669239044,,0.6642424464225769,,820.2556869983673,
1836,0.0,,0.007288213819265366,,0.14410750567913055,,0.6345525979995728,,820.6973474025726,
1837,0.0,,0.004888244438916445,,0.12008196115493774,,0.6225757598876953,,821.1379890441895,
1838,0.0,,0.005085899960249662,,0.1514902263879776,,0.6319484114646912,,821.5793087482452,
1839,0.0,,0.03141330927610397,,0.13940948247909546,,0.5694484114646912,,822.0201463699341,
1840,0.0,,0.0033188059460371733,,0.16101382672786713,,0.5900236964225769,,822.4611744880676,
1841,0.0,,0.004704779479652643,,0.20283396542072296,,0.5421046614646912,,822.9017300605774,
1842,0.0,,0.005518785212188959,,0.18495436012744904,,0.6314211487770081,,823.3419740200043,
1843,0.0,,0.006101092789322138,,0.12112604081630707,,0.6004403233528137,,823.7830913066864,
1844,0.0,,0.01730521023273468,,0.12385484576225281,,0.5757007598876953,,824.2236156463623,
1845,0.0,,0.0026211654767394066,,0.11581967025995255,,0.5444507598876953,,824.6642413139343,
1846,0.0,,0.005545027554035187,,0.15656575560569763,,0.4754403531551361,,825.1053235530853,
1847,0.0,,0.0024473853409290314,,0.10976333916187286,,0.5431486964225769,,825.5467214584351,
1848,0.0,,0.009672362357378006,,0.1312931329011917,,0.5163102746009827,,825.9877007007599,
1849,0.0,,0.013043826445937157,,0.15286760032176971,,0.5696957111358643,,826.4292771816254,
1850,0.0,,0.0009738327353261411,,0.13358600437641144,,0.5499171614646912,,826.8698546886444,
1851,0.0,,0.027940452098846436,,0.10059498995542526,,0.4559091031551361,,827.3113822937012,
1852,0.0,,0.0033371667377650738,,0.1094602420926094,,0.42569199204444885,,827.7525014877319,
1853,0.0,,0.011810187250375748,,0.08189405500888824,,0.4103361666202545,,828.1936693191528,
1854,0.0,,0.014620807021856308,,0.10043326020240784,,0.41006699204444885,,828.6350576877594,
1855,0.0,,0.00827599223703146,,0.17300553619861603,,0.37071385979652405,,829.0769102573395,
1856,0.0,,0.008369778282940388,,0.16170789301395416,,0.35075843334198,,829.5192334651947,
1857,0.0,,0.005233220290392637,,0.20306698977947235,,0.37191104888916016,,829.9600477218628,
1858,0.0,,0.004236188251525164,,0.14417876303195953,,0.38870611786842346,,830.400940656662,
1859,0.0,,0.007095047738403082,,0.10662039369344711,,0.37136492133140564,,830.841805934906,
1860,0.0,,0.03899817168712616,,0.18474406003952026,,0.32398438453674316,,831.2828288078308,
1861,0.0,,0.008613720536231995,,0.20043857395648956,,0.38127604126930237,,831.7245607376099,
1862,0.0,,0.030084028840065002,,0.17835821211338043,,0.3540824353694916,,832.1674563884735,
1863,0.0,,0.007926820777356625,,0.24146676063537598,,0.37502703070640564,,832.6083378791809,
1864,0.0,,0.01584850437939167,,0.17811377346515656,,0.46877703070640564,,833.0490393638611,
1865,0.0,,0.03706066682934761,,0.11072009801864624,,0.3740617334842682,,833.4899957180023,
1866,0.0,,0.16108238697052002,,0.20383839309215546,,0.33499082922935486,,833.9317586421967,
1867,0.0,,0.010719897225499153,,0.1214677095413208,,0.4676145017147064,,834.3730454444885,
1868,0.0,,0.01384166069328785,,0.28394582867622375,,0.3180883526802063,,834.8141376972198,
1869,0.0,,0.003640418639406562,,0.1435144990682602,,0.4307233393192291,,835.255188703537,
1870,0.0,,0.012567508965730667,,0.148807555437088,,0.5260443687438965,,835.6968700885773,
1871,0.0,,0.047561272978782654,,0.18904541432857513,,0.5181625485420227,,836.138566493988,
1872,0.0,,0.004884293302893639,,0.1531350016593933,,0.4857657849788666,,836.578681230545,
1873,0.0,,0.001403335714712739,,0.11893858760595322,,0.39187708497047424,,837.0206513404846,
1874,0.0,,0.18158677220344543,,0.22343206405639648,,0.6327459216117859,,837.4615528583527,
1875,0.0,,0.0029018516652286053,,0.16825297474861145,,0.3380557596683502,,837.9037673473358,
1876,0.0,,0.023974427953362465,,0.1484638899564743,,0.29631149768829346,,838.640184879303,
1877,0.0,,0.005160696804523468,,0.13065345585346222,,0.34375062584877014,,839.0811667442322,
1878,0.0,,0.007309366948902607,,0.1251332312822342,,0.3946164548397064,,839.5219914913177,
1879,0.0,,0.024904336780309677,,0.1287185102701187,,0.42833542823791504,,839.9633543491364,
1880,0.0,,0.0030520218424499035,,0.20292727649211884,,0.582116425037384,,840.4046859741211,
1881,0.0,,0.010026267729699612,,0.2174300253391266,,0.6151244044303894,,840.844712972641,
1882,0.0,,0.0253077894449234,,0.18518227338790894,,0.5612831115722656,,841.2859630584717,
1883,0.0,,0.003241937141865492,,0.22034357488155365,,0.6093756556510925,,841.7270896434784,
1884,0.0,,0.012975054793059826,,0.10201337188482285,,0.3144629895687103,,842.1686201095581,
1885,0.0,,0.008209689520299435,,0.11856401711702347,,0.3130974769592285,,842.6108820438385,
1886,0.0,,0.004353575874119997,,0.12241032719612122,,0.34969690442085266,,843.0517444610596,
1887,0.0,,0.00040716270450502634,,0.10234275460243225,,0.34709274768829346,,843.4924285411835,
1888,0.0,,0.0034626624546945095,,0.12613683938980103,,0.34540748596191406,,843.9334876537323,
1889,0.0,,0.009694265201687813,,0.1289030909538269,,0.3517659604549408,,844.3745324611664,
1890,0.0,,0.00654205959290266,,0.13665960729122162,,0.3536246716976166,,844.8165819644928,
1891,0.0,,0.03660813346505165,,0.20691826939582825,,0.4519081115722656,,845.2585973739624,
1892,0.0,,0.013101845979690552,,0.13776595890522003,,0.3886314332485199,,845.7001807689667,
1893,0.0,,0.004025119356811047,,0.15835969150066376,,0.43693649768829346,,846.142347574234,
1894,0.0,,0.0018756173085421324,,0.22381654381752014,,0.39526984095573425,,846.5838203430176,
1895,0.0,,0.007299530785530806,,0.23996442556381226,,0.42651984095573425,,847.0245931148529,
1896,0.0,,0.0011278374586254358,,0.25263306498527527,,0.4559381902217865,,847.4669597148895,
1897,0.0,,0.024277593940496445,,0.19372878968715668,,0.5514421463012695,,847.9079086780548,
1898,0.0,,0.11335337907075882,,0.23526349663734436,,0.4359229505062103,,848.3490135669708,
1899,0.0,,0.012277844361960888,,0.15670545399188995,,0.45646774768829346,,848.7901163101196,
1900,0.0,,0.076577328145504,,0.13439449667930603,,0.4120689332485199,,849.2303485870361,
1901,0.0,,0.0008726386586204171,,0.1084214374423027,,0.43118155002593994,,849.672455072403,
1902,0.0,,0.048992499709129333,,0.12854547798633575,,0.34969690442085266,,850.1126608848572,
1903,0.0,,0.08405173569917679,,0.1654379665851593,,0.3287917673587799,,850.5538897514343,
1904,0.0,,0.08993177115917206,,0.20897969603538513,,0.5110272765159607,,850.994223356247,
1905,0.0,,0.007801750674843788,,0.27172988653182983,,0.6115992665290833,,851.4364764690399,
1906,0.0,,0.024215642362833023,,0.22289635241031647,,0.5983171463012695,,851.8780589103699,
1907,0.0,,0.08454693108797073,,0.18552249670028687,,0.5521475076675415,,852.3185541629791,
1908,0.0,,0.035722967237234116,,0.14004619419574738,,0.4984893798828125,,852.7590944766998,
1909,0.0,,0.013771981000900269,,0.24551233649253845,,0.502505362033844,,853.200523853302,
1910,0.0,,0.023657916113734245,,0.19973863661289215,,0.4711456298828125,,853.6431469917297,
1911,0.0,,0.008631037548184395,,0.15445508062839508,,0.5376412272453308,,854.0841364860535,
1912,0.0,,0.002608428243547678,,0.2453708052635193,,0.48002827167510986,,854.5251336097717,
1913,0.0,,0.012321204878389835,,0.15344472229480743,,0.5473456978797913,,854.9669914245605,
1914,0.0,,0.12790977954864502,,0.18024781346321106,,0.42857739329338074,,855.4082930088043,
1915,0.0,,0.013023963198065758,,0.1967538744211197,,0.42842522263526917,,855.8493854999542,
1916,0.0,,0.11228598654270172,,0.2357647716999054,,0.35940203070640564,,856.292760848999,
1917,0.0,,0.037386905401945114,,0.17397910356521606,,0.3391522467136383,,856.7340126037598,
1918,0.0,,0.015765946358442307,,0.22517600655555725,,0.408984899520874,,857.1746833324432,
1919,0.0,,0.024310586974024773,,0.22482848167419434,,0.4242398738861084,,857.6167447566986,
1920,0.0,,0.014204571954905987,,0.12667079269886017,,0.3399534523487091,,858.0578782558441,
1921,0.0,,0.05896858498454094,,0.1669159084558487,,0.3465576171875,,858.4982440471649,
1922,0.0,,0.0008348945993930101,,0.12739473581314087,,0.42391565442085266,,858.9389667510986,
1923,0.0,,0.0043087005615234375,,0.2109718918800354,,0.4473116397857666,,859.3797516822815,
1924,0.0,,0.013012576848268509,,0.2121751457452774,,0.4498293399810791,,859.8207733631134,
1925,0.0,,0.04947222024202347,,0.14106614887714386,,0.5198118686676025,,860.2624230384827,
1926,0.0,,0.017747797071933746,,0.16112416982650757,,0.5618588328361511,,860.702965259552,
1927,0.0,,0.013624096289277077,,0.16814936697483063,,0.5681790709495544,,861.1439712047577,
1928,0.0,,0.10699847340583801,,0.2587236762046814,,0.43287956714630127,,861.5850577354431,
1929,0.0,,0.0027183860074728727,,0.3775060474872589,,0.6771475672721863,,862.0265054702759,
1930,0.0,,0.005045795347541571,,0.3349815607070923,,0.6530046463012695,,862.467756986618,
1931,0.0,,0.0040824837051332,,0.325558602809906,,0.6582129597663879,,862.9088423252106,
1932,0.0,,0.010520309209823608,,0.32693758606910706,,0.67972731590271,,863.3513226509094,
1933,0.0,,0.018135223537683487,,0.27399617433547974,,0.6485016942024231,,863.7916579246521,
1934,0.0,,0.006882492918521166,,0.29316654801368713,,0.6715895533561707,,864.2324814796448,
1935,0.0,,0.021129269152879715,,0.290933221578598,,0.6979808807373047,,864.6745536327362,
1936,0.0,,0.007994621992111206,,0.2610474228858948,,0.6912531852722168,,865.1165819168091,
1937,0.0,,0.005609728861600161,,0.23660388588905334,,0.6287532448768616,,865.5583062171936,
1938,0.0,,0.01700911484658718,,0.27993205189704895,,0.7474600672721863,,866.294579744339,
1939,0.0,,0.05651890113949776,,0.2240571826696396,,0.7266266942024231,,866.7357621192932,
1940,0.0,,0.00839039497077465,,0.2001526802778244,,0.6855811476707458,,867.1763644218445,
1941,0.0,,0.07429485023021698,,0.16384848952293396,,0.5975032448768616,,867.616946220398,
1942,0.0,,0.014945375733077526,,0.18707233667373657,,0.49522969126701355,,868.0587780475616,
1943,0.0,,0.004003298934549093,,0.20999662578105927,,0.45925554633140564,,868.499439239502,
1944,0.0,,0.030123254284262657,,0.2428210824728012,,0.45381030440330505,,868.9393541812897,
1945,0.0,,0.018163759261369705,,0.16580405831336975,,0.5582138895988464,,869.3803181648254,
1946,0.0,,0.016723036766052246,,0.21019718050956726,,0.5777451395988464,,869.8213710784912,
1947,0.0,,0.0008304596412926912,,0.18957047164440155,,0.5577296614646912,,870.2632458209991,
1948,0.0,,0.00520206056535244,,0.19395583868026733,,0.5434067845344543,,870.7040066719055,
1949,0.0,,0.10410074144601822,,0.2207561731338501,,0.40368008613586426,,871.1445736885071,
1950,0.0,,0.006645727902650833,,0.27290770411491394,,0.44140195846557617,,871.5867538452148,
1951,0.0,,0.19832798838615417,,0.23236292600631714,,0.4126074016094208,,872.0287840366364,
1952,0.0,,0.020129244774580002,,0.2068529725074768,,0.4145605266094208,,872.4704008102417,
1953,0.0,,0.007227583322674036,,0.19690439105033875,,0.43083655834198,,872.9112346172333,
1954,0.0,,0.002607843140140176,,0.19619551301002502,,0.41911780834198,,873.3518712520599,
1955,0.0,,0.07254409044981003,,0.26348036527633667,,0.4014378488063812,,873.7932908535004,
1956,0.0,,0.02655293233692646,,0.22059455513954163,,0.3748141825199127,,874.2346196174622,
1957,0.0,,0.004838837776333094,,0.25059860944747925,,0.4356140196323395,,874.6755213737488,
1958,0.0,,0.014393770135939121,,0.19771629571914673,,0.3470723628997803,,875.116358757019,
1959,0.0,,0.013541603460907936,,0.288073867559433,,0.4471554756164551,,875.5579030513763,
1960,0.0,,0.03609832376241684,,0.1933305561542511,,0.34394168853759766,,875.998391866684,
1961,0.0,,0.02347487211227417,,0.22552283108234406,,0.40993794798851013,,876.439367055893,
1962,0.0,,0.0037692610640078783,,0.25885406136512756,,0.540440022945404,,876.8807456493378,
1963,0.0,,0.024703767150640488,,0.2977108061313629,,0.6026462912559509,,877.3221609592438,
1964,0.0,,0.0075734443962574005,,0.20383411645889282,,0.49847960472106934,,877.7639229297638,
1965,0.0,,0.030684636905789375,,0.19771438837051392,,0.5456483364105225,,878.204407453537,
1966,0.0,,0.22341817617416382,,0.32202237844467163,,0.789439857006073,,878.6461174488068,
1967,0.0,,0.3357633650302887,,0.4888574481010437,,1.232354760169983,,879.0869019031525,
1968,0.0,,0.20696456730365753,,0.2297884076833725,,1.0546326637268066,,879.5284729003906,
1969,0.0,,0.01989198662340641,,0.17736361920833588,,0.4714212715625763,,879.9693570137024,
1970,0.0,,0.006518164649605751,,0.20599155128002167,,0.38840898871421814,,880.4096064567566,
1971,0.0,,0.07247672975063324,,0.17001940310001373,,0.4349629580974579,,880.8504004478455,
1972,0.0,,0.23895731568336487,,0.1609627604484558,,0.5552743077278137,,881.2914564609528,
1973,0.0,,0.02909901738166809,,0.14729030430316925,,0.5661630034446716,,881.7315120697021,
1974,0.0,,0.03807486593723297,,0.14086638391017914,,0.5807963013648987,,882.1728401184082,
1975,0.0,,0.08440971374511719,,0.2270026057958603,,0.721203625202179,,882.614355802536,
1976,0.0,,0.01068465132266283,,0.30718517303466797,,0.789439857006073,,883.0548889636993,
1977,0.0,,0.30684587359428406,,0.26556262373924255,,0.5396464467048645,,883.4962110519409,
1978,0.0,,0.004980642814189196,,0.24078193306922913,,0.5346735119819641,,883.9371399879456,
1979,0.0,,0.0027733962051570415,,0.2694222629070282,,0.5563881397247314,,884.3783314228058,
1980,0.0,,0.010824882425367832,,0.18463769555091858,,0.4508982002735138,,884.8196556568146,
1981,0.0,,0.028743980452418327,,0.17562948167324066,,0.3880707323551178,,885.262677192688,
1982,0.0,,0.0015165405347943306,,0.18253034353256226,,0.4094381034374237,,885.7028942108154,
1983,0.0,,0.015240275301039219,,0.20504342019557953,,0.4563131034374237,,886.1438345909119,
1984,0.0,,0.0054303742945194244,,0.3200337886810303,,0.660554826259613,,886.5853862762451,
1985,0.0,,0.0075344517827034,,0.27928513288497925,,0.5931993126869202,,887.0261118412018,
1986,0.0,,0.010001685470342636,,0.27558085322380066,,0.5917297601699829,,887.4667890071869,
1987,0.0,,0.0023854789324104786,,0.2634427547454834,,0.5818129181861877,,887.9075105190277,
1988,0.0,,0.22003492712974548,,0.37874341011047363,,0.9819702506065369,,888.348226070404,
1989,0.0,,0.02578899823129177,,0.18392275273799896,,0.7159953117370605,,888.7885851860046,
1990,0.0,,0.023013105615973473,,0.22790561616420746,,0.7421161532402039,,889.2299025058746,
1991,0.0,,0.008671300485730171,,0.16378505527973175,,0.6221654415130615,,889.67023229599,
1992,0.0,,0.04988715052604675,,0.1519976109266281,,0.4974457323551178,,890.1109020709991,
1993,0.0,,0.019949674606323242,,0.15157072246074677,,0.4974457323551178,,890.5521082878113,
1994,0.0,,0.011570114642381668,,0.17333735525608063,,0.5340535640716553,,890.993878364563,
1995,0.0,,0.010254096239805222,,0.17744454741477966,,0.5444702506065369,,891.4353668689728,
1996,0.0,,0.01738767884671688,,0.19077780842781067,,0.5648357272148132,,891.8759236335754,
1997,0.0,,0.001596891088411212,,0.22729845345020294,,0.6224457621574402,,892.31720662117,
1998,0.0,,0.06968864798545837,,0.1969781368970871,,0.5700493454933167,,892.7589633464813,
1999,0.0,,0.0024463245645165443,,0.22379863262176514,,0.6012940406799316,,893.2006740570068,
2000,0.0,,0.035556599497795105,,0.24699825048446655,,0.585987389087677,,893.6413345336914,
2001,0.0,,0.025070032104849815,,0.24539177119731903,,0.5651540756225586,,894.3778924942017,
2002,0.0,,0.015839941799640656,,0.18292270600795746,,0.450395792722702,,894.8195731639862,
2003,0.0,,0.02404514141380787,,0.20654384791851044,,0.43049776554107666,,895.2604193687439,
2004,0.0,,0.01551495585590601,,0.16611823439598083,,0.4264782965183258,,895.7017767429352,
2005,0.0,,0.052128471434116364,,0.18000257015228271,,0.44590041041374207,,896.1436097621918,
2006,0.0,,0.030198562890291214,,0.14391613006591797,,0.4447074830532074,,896.5855059623718,
2007,0.0,,0.012977312318980694,,0.15680541098117828,,0.44091442227363586,,897.0258812904358,
2008,0.0,,0.0032558604143559933,,0.16373279690742493,,0.43808791041374207,,897.4680240154266,
2009,0.0,,0.00952162966132164,,0.1742640882730484,,0.4368949830532074,,897.9091360569,
2010,0.0,,0.013386785052716732,,0.2007356733083725,,0.43570610880851746,,898.3508775234222,
2011,0.0,,0.031548112630844116,,0.24068689346313477,,0.44351860880851746,,898.7924702167511,
2012,0.0,,0.023508774116635323,,0.1461300551891327,,0.4276712238788605,,899.2335903644562,
2013,0.0,,0.0002605915069580078,,0.146519273519516,,0.42246291041374207,,899.674501657486,
2014,0.0,,0.07004906237125397,,0.16049140691757202,,0.38883110880851746,,900.1154322624207,
2015,0.0,,0.007256586570292711,,0.16483530402183533,,0.39924776554107666,,900.5561246871948,
2016,0.0,,0.002917738864198327,,0.15623486042022705,,0.40162956714630127,,900.9967877864838,
2017,0.0,,0.0231392253190279,,0.15437491238117218,,0.41063857078552246,,901.4374976158142,
2018,0.0,,0.03502338007092476,,0.16941450536251068,,0.45653942227363586,,901.8790330886841,
2019,0.0,,0.009736275300383568,,0.1516319364309311,,0.46893391013145447,,902.3196558952332,
2020,0.0,,0.02211523987352848,,0.12932753562927246,,0.48615941405296326,,902.7606308460236,
2021,0.0,,0.0075545948930084705,,0.1295158416032791,,0.4717341959476471,,903.2015135288239,
2022,0.0,,0.025914596393704414,,0.1473257690668106,,0.47975456714630127,,903.6426627635956,
2023,0.0,,0.015933403745293617,,0.1640547215938568,,0.4795466959476471,,904.0833365917206,
2024,0.0,,0.009829340502619743,,0.16953448951244354,,0.44689521193504333,,904.5241575241089,
2025,0.0,,0.028147583827376366,,0.1643403321504593,,0.4499157965183258,,904.9655532836914,
2026,0.0,,0.008314147591590881,,0.1921653002500534,,0.45653942227363586,,905.405891418457,
2027,0.0,,0.033081021159887314,,0.19790665805339813,,0.4120462238788605,,905.8464119434357,
2028,0.0,,0.002177085494622588,,0.14879748225212097,,0.4432962238788605,,906.2872133255005,
2029,0.0,,0.02765682339668274,,0.1831093281507492,,0.4212699830532074,,906.7282967567444,
2030,0.0,,0.048827748745679855,,0.137822225689888,,0.44549641013145447,,907.1688642501831,
2031,0.0,,0.0021439583506435156,,0.15619505941867828,,0.42506706714630127,,907.6098670959473,
2032,0.0,,0.015057165175676346,,0.17665736377239227,,0.4040258824825287,,908.051557302475,
2033,0.0,,0.0237992275506258,,0.18563266098499298,,0.3960172235965729,,908.491313457489,
2034,0.0,,0.028648100793361664,,0.20161482691764832,,0.3952282965183258,,908.9323318004608,
2035,0.0,,0.006752122193574905,,0.2099909484386444,,0.3829432427883148,,909.3735997676849,
2036,0.0,,0.016658030450344086,,0.18730075657367706,,0.3516932427883148,,909.8145978450775,
2037,0.0,,0.04052009433507919,,0.1384551078081131,,0.3087034523487091,,910.255184173584,
2038,0.0,,0.0023453999310731888,,0.18926475942134857,,0.4034065306186676,,910.6969645023346,
2039,0.0,,0.00043336511589586735,,0.18791890144348145,,0.4190315306186676,,911.137549161911,
2040,0.0,,0.01902788132429123,,0.22324234247207642,,0.5240324139595032,,911.5787975788116,
2041,0.0,,0.0008581646252423525,,0.19505013525485992,,0.46153244376182556,,912.0191941261292,
2042,0.0,,0.004541879519820213,,0.14637035131454468,,0.32990941405296326,,912.4597051143646,
2043,0.0,,0.01911349780857563,,0.15597444772720337,,0.36394214630126953,,912.9003159999847,
2044,0.0,,0.01363726332783699,,0.14600393176078796,,0.35222339630126953,,913.3423087596893,
2045,0.0,,0.014853504486382008,,0.185944601893425,,0.3516932427883148,,913.7834050655365,
2046,0.0,,0.019323546439409256,,0.176777184009552,,0.377734899520874,,914.2251963615417,
2047,0.0,,0.004092688672244549,,0.25309959053993225,,0.5131515860557556,,914.6657328605652,
2048,0.0,,0.15317592024803162,,0.23017288744449615,,0.4606982171535492,,915.1075139045715,
2049,0.0,,0.07335568964481354,,0.14334115386009216,,0.315234899520874,,915.5477182865143,
2050,0.0,,0.02020028978586197,,0.11897684633731842,,0.2734874188899994,,915.9878170490265,
2051,0.0,,0.010454720817506313,,0.12570860981941223,,0.3096565306186676,,916.4290452003479,
2052,0.0,,0.015048086643218994,,0.20128962397575378,,0.4815315306186676,,916.8700561523438,
2053,0.0,,0.014298226684331894,,0.18017813563346863,,0.3877815306186676,,917.3109769821167,
2054,0.0,,0.0005660933675244451,,0.19234682619571686,,0.3409065306186676,,917.7537150382996,
2055,0.0,,0.007049459032714367,,0.12270141392946243,,0.2940315306186676,,918.1956043243408,
2056,0.0,,0.08060614764690399,,0.12213968485593796,,0.3304898738861084,,918.6367080211639,
2057,0.0,,0.06325913220643997,,0.0924559235572815,,0.24752657115459442,,919.0774984359741,
2058,0.0,,0.01351005770266056,,0.12515412271022797,,0.3200732171535492,,919.5179266929626,
2059,0.0,,0.0016466089291498065,,0.08816829323768616,,0.2743605077266693,,919.9595520496368,
2060,0.0,,0.011277198791503906,,0.10763238370418549,,0.2731982171535492,,920.400552034378,
2061,0.0,,0.010476777330040932,,0.13724006712436676,,0.2768652141094208,,920.8424291610718,
2062,0.0,,0.007796263787895441,,0.11580728739500046,,0.2924902141094208,,921.2833316326141,
2063,0.0,,0.03578011691570282,,0.0948009192943573,,0.3229808509349823,,922.018723487854,
2064,0.0,,0.021987933665513992,,0.08891337364912033,,0.3694125711917877,,922.4595551490784,
2065,0.0,,0.01028136070817709,,0.10246016830205917,,0.4145605266094208,,922.8998863697052,
2066,0.0,,0.002979791723191738,,0.11285267770290375,,0.42279720306396484,,923.3421103954315,
2067,0.0,,0.00849128793925047,,0.12706217169761658,,0.4529719650745392,,923.7837910652161,
2068,0.0,,0.021771393716335297,,0.11293522268533707,,0.4612094461917877,,924.2246668338776,
2069,0.0,,0.021944694221019745,,0.1219935268163681,,0.4570954144001007,,924.665773153305,
2070,0.0,,0.03731091320514679,,0.14247027039527893,,0.36550554633140564,,925.1090152263641,
2071,0.0,,0.013528688810765743,,0.11136981844902039,,0.4685969650745392,,925.5505082607269,
2072,0.0,,0.009949961677193642,,0.10710123181343079,,0.4725032150745392,,925.9913604259491,
2073,0.0,,0.030836116522550583,,0.1075010821223259,,0.4490657150745392,,926.4317886829376,
2074,0.0,,0.0035078320652246475,,0.1100989282131195,,0.4232412576675415,,926.8731627464294,
2075,0.0,,0.014363454654812813,,0.1151387095451355,,0.4607844650745392,,927.3141760826111,
2076,0.0,,0.010419500060379505,,0.11919736862182617,,0.43581804633140564,,927.7552165985107,
2077,0.0,,0.018281199038028717,,0.13321581482887268,,0.4790136516094208,,928.1963934898376,
2078,0.0,,0.02573378011584282,,0.13160106539726257,,0.4572111666202545,,928.6371955871582,
2079,0.0,,0.011327813379466534,,0.13045288622379303,,0.46162280440330505,,929.0776422023773,
2080,0.0,,0.007799898274242878,,0.1373162567615509,,0.41450050473213196,,929.5189464092255,
2081,0.0,,0.0006561038899235427,,0.14473780989646912,,0.3999195098876953,,929.9598977565765,
2082,0.0,,0.008604341186583042,,0.19106526672840118,,0.37218281626701355,,930.4002339839935,
2083,0.0,,0.007682417519390583,,0.18314088881015778,,0.39366719126701355,,930.8408181667328,
2084,0.0,,0.0028004676569253206,,0.15640892088413239,,0.42166197299957275,,931.2818331718445,
2085,0.0,,0.0060888174921274185,,0.18260303139686584,,0.42296406626701355,,931.7228956222534,
2086,0.0,,0.04337146505713463,,0.1678505688905716,,0.5848153233528137,,932.1643965244293,
2087,0.0,,0.017143137753009796,,0.1587373912334442,,0.5236174464225769,,932.6052451133728,
2088,0.0,,0.007876609452068806,,0.15626364946365356,,0.5032894611358643,,933.0470194816589,
2089,0.0,,0.0014049832243472338,,0.1522652506828308,,0.4754403531551361,,933.4870779514313,
2090,0.0,,0.011454740539193153,,0.15623396635055542,,0.4819507598876953,,933.9278531074524,
2091,0.0,,0.0010378446895629168,,0.15762361884117126,,0.5116295218467712,,934.3689630031586,
2092,0.0,,0.02128683403134346,,0.19514329731464386,,0.4611174166202545,,934.8111000061035,
2093,0.0,,0.07549931108951569,,0.1941087543964386,,0.3665463626384735,,935.2533156871796,
2094,0.0,,0.0010485555976629257,,0.1790498048067093,,0.3382260501384735,,935.6954545974731,
2095,0.0,,0.017435071989893913,,0.17975439131259918,,0.3329966962337494,,936.1375505924225,
2096,0.0,,0.005679443944245577,,0.12847770750522614,,0.38597846031188965,,936.5784869194031,
2097,0.0,,0.013537145219743252,,0.13308848440647125,,0.41189634799957275,,937.0188438892365,
2098,0.0,,0.02902759052813053,,0.13212397694587708,,0.4005705416202545,,937.4599277973175,
2099,0.0,,0.005875656846910715,,0.14028146862983704,,0.34972187876701355,,937.9012219905853,
2100,0.0,,0.026012275367975235,,0.12679354846477509,,0.38011908531188965,,938.3422110080719,
2101,0.0,,0.006883438676595688,,0.1498062163591385,,0.4305184781551361,,938.782728433609,
2102,0.0,,0.004245384596288204,,0.13237880170345306,,0.4363778531551361,,939.2241773605347,
2103,0.0,,0.005713258869946003,,0.150133416056633,,0.40811386704444885,,939.665524482727,
2104,0.0,,0.01984821818768978,,0.15279382467269897,,0.43948736786842346,,940.1060173511505,
2105,0.0,,0.0003860281140077859,,0.1253070831298828,,0.44184425473213196,,940.5464630126953,
2106,0.0,,0.055793993175029755,,0.11749861389398575,,0.37804219126701355,,940.98748254776,
2107,0.0,,0.011705718003213406,,0.10835479944944382,,0.3739791214466095,,941.4285066127777,
2108,0.0,,0.00702763581648469,,0.1155359297990799,,0.3863489329814911,,941.8694279193878,
2109,0.0,,0.003914708271622658,,0.11572754383087158,,0.3901538848876953,,942.3110084533691,
2110,0.0,,0.0013416088186204433,,0.1286647468805313,,0.3270028531551361,,942.7516503334045,
2111,0.0,,0.0038217187393456697,,0.12162470817565918,,0.3361174166202545,,943.1932303905487,
2112,0.0,,0.0031077952589839697,,0.13428013026714325,,0.3283049464225769,,943.635055065155,
2113,0.0,,0.060184214264154434,,0.1394759714603424,,0.2960783839225769,,944.075701713562,
2114,0.0,,0.0014594565145671368,,0.12535955011844635,,0.30996933579444885,,944.5165531635284,
2115,0.0,,0.023610899224877357,,0.1210707277059555,,0.2689380943775177,,944.9583787918091,
2116,0.0,,0.014359595254063606,,0.12650306522846222,,0.3371952772140503,,945.3996751308441,
2117,0.0,,0.0020401552319526672,,0.1224217563867569,,0.3329634964466095,,945.839949131012,
2118,0.0,,0.05198783427476883,,0.10817484557628632,,0.34667935967445374,,946.2822654247284,
2119,0.0,,0.0036994977854192257,,0.13022984564304352,,0.39095020294189453,,946.7233378887177,
2120,0.0,,0.05937971919775009,,0.11657802015542984,,0.33820828795433044,,947.1648757457733,
2121,0.0,,0.002276459475979209,,0.12878890335559845,,0.35383328795433044,,947.6061458587646,
2122,0.0,,0.003259926801547408,,0.11435853689908981,,0.34980663657188416,,948.0472168922424,
2123,0.0,,0.008175024762749672,,0.11118911951780319,,0.30136838555336,,948.4883947372437,
2124,0.0,,0.0015322804683819413,,0.11006318032741547,,0.26386913657188416,,948.9298567771912,
2125,0.0,,0.01134011335670948,,0.10645286738872528,,0.3065767288208008,,949.3706803321838,
2126,0.0,,0.04109145700931549,,0.15266840159893036,,0.40709829330444336,,950.1062004566193,
2127,0.0,,0.01022198237478733,,0.17246869206428528,,0.4349800646305084,,950.5471758842468,
2128,0.0,,0.003907192964106798,,0.1346905529499054,,0.38366079330444336,,950.9876554012299,
2129,0.0,,0.0009064791956916451,,0.13123251497745514,,0.36803579330444336,,951.4285562038422,
2130,0.0,,0.09086968004703522,,0.13493236899375916,,0.30918088555336,,951.8697316646576,
2131,0.0,,0.017711373046040535,,0.1396433264017105,,0.2572975158691406,,952.3108313083649,
2132,0.0,,0.035793788731098175,,0.17636092007160187,,0.3721565306186676,,952.7514848709106,
2133,0.0,,0.0008399324724450707,,0.15555129945278168,,0.34602078795433044,,953.1924030780792,
2134,0.0,,0.008870034478604794,,0.1293126940727234,,0.37206244468688965,,953.6345639228821,
2135,0.0,,0.003634611377492547,,0.14762413501739502,,0.4000145494937897,,954.075394153595,
2136,0.0,,0.013324503786861897,,0.10996798425912857,,0.37466660141944885,,954.516988992691,
2137,0.0,,0.0014948416501283646,,0.12985321879386902,,0.3490425646305084,,954.9581072330475,
2138,0.0,,0.0024411892518401146,,0.11065664887428284,,0.37063995003700256,,955.3989810943604,
2139,0.0,,0.08172649145126343,,0.13405700027942657,,0.35365167260169983,,955.8408241271973,
2140,0.0,,0.053241848945617676,,0.13129161298274994,,0.38541921973228455,,956.2821986675262,
2141,0.0,,0.004186870995908976,,0.10912151634693146,,0.3406308591365814,,956.7232666015625,
2142,0.0,,0.06894022971391678,,0.10799000412225723,,0.31147289276123047,,957.1635570526123,
2143,0.0,,0.0017618086421862245,,0.09778524190187454,,0.30695828795433044,,957.6048586368561,
2144,0.0,,0.0010782018071040511,,0.08644510805606842,,0.3197975158691406,,958.0456521511078,
2145,0.0,,0.010597052983939648,,0.09887421131134033,,0.3258460462093353,,958.4860715866089,
2146,0.0,,0.002482233103364706,,0.1551343947649002,,0.42708587646484375,,958.9264364242554,
2147,0.0,,0.0015727850841358304,,0.13811804354190826,,0.40885671973228455,,959.3677704334259,
2148,0.0,,0.0012839041883125901,,0.1069013699889183,,0.3649085462093353,,959.8084735870361,
2149,0.0,,0.0063034165650606155,,0.09568987786769867,,0.3406308591365814,,960.2495045661926,
2150,0.0,,0.007960186339914799,,0.10321544855833054,,0.35188770294189453,,960.6905171871185,
2151,0.0,,0.008179167285561562,,0.10838215053081512,,0.27570828795433044,,961.1313030719757,
2152,0.0,,0.015585286542773247,,0.1112176775932312,,0.33157745003700256,,961.5718894004822,
2153,0.0,,0.0005052359774708748,,0.11426020413637161,,0.34407520294189453,,962.0138621330261,
2154,0.0,,0.03302783891558647,,0.1626919060945511,,0.4274085462093353,,962.4561688899994,
2155,0.0,,0.009089258499443531,,0.13326649367809296,,0.41438770294189453,,962.8976883888245,
2156,0.0,,0.014796182513237,,0.11670214682817459,,0.3883460462093353,,963.3381900787354,
2157,0.0,,0.014684814028441906,,0.12702402472496033,,0.3967817723751068,,963.7787165641785,
2158,0.0,,0.04813448712229729,,0.12068956345319748,,0.36332234740257263,,964.2193443775177,
2159,0.0,,0.007887676358222961,,0.10586611181497574,,0.33207234740257263,,964.6601195335388,
2160,0.0,,0.014936813153326511,,0.12474176287651062,,0.29654160141944885,,965.1002280712128,
2161,0.0,,0.0071981847286224365,,0.1092635840177536,,0.2885475158691406,,965.541088104248,
2162,0.0,,0.030735041946172714,,0.1260180026292801,,0.29980435967445374,,965.9821629524231,
2163,0.0,,0.012599033303558826,,0.13210885226726532,,0.25487494468688965,,966.4230713844299,
2164,0.0,,0.016210833564400673,,0.10459291934967041,,0.28352078795433044,,966.8644387722015,
2165,0.0,,0.0014414977049455047,,0.12325701862573624,,0.26595020294189453,,967.3052864074707,
2166,0.0,,0.003613922744989395,,0.11892855167388916,,0.27049994468688965,,967.7461543083191,
2167,0.0,,0.002577703446149826,,0.13904352486133575,,0.38247910141944885,,968.1870238780975,
2168,0.0,,0.0007367652142420411,,0.13507694005966187,,0.3718808591365814,,968.6285710334778,
2169,0.0,,0.005450276657938957,,0.11074338853359222,,0.3082400858402252,,969.0691933631897,
2170,0.0,,0.006951218005269766,,0.15052977204322815,,0.38541921973228455,,969.5097143650055,
2171,0.0,,0.018353259190917015,,0.10186304897069931,,0.34862494468688965,,969.9517118930817,
2172,0.0,,0.007296290714293718,,0.10459665954113007,,0.31216660141944885,,970.3925201892853,
2173,0.0,,0.013282413594424725,,0.09472811967134476,,0.29720020294189453,,970.8338813781738,
2174,0.0,,0.00700810132548213,,0.09093472361564636,,0.27570828795433044,,971.2743315696716,
2175,0.0,,0.0010468346299603581,,0.08978208899497986,,0.27570828795433044,,971.7157354354858,
2176,0.0,,0.0002911645278800279,,0.0908898338675499,,0.26008328795433044,,972.1576201915741,
2177,0.0,,0.0002177961723646149,,0.09967878460884094,,0.22925090789794922,,972.599089384079,
2178,0.0,,0.07555444538593292,,0.134513258934021,,0.35811400413513184,,973.0391945838928,
2179,0.0,,0.001436123508028686,,0.11314943432807922,,0.31997910141944885,,973.4797806739807,
2180,0.0,,0.0021425727754831314,,0.08483702689409256,,0.31737494468688965,,973.9206783771515,
2181,0.0,,0.03003610298037529,,0.06954675167798996,,0.27428579330444336,,974.3624558448792,
2182,0.0,,0.007984242402017117,,0.07247164100408554,,0.25084829330444336,,974.8034040927887,
2183,0.0,,0.0036813728511333466,,0.09525342285633087,,0.1888018101453781,,975.2451403141022,
2184,0.0,,0.0017806709511205554,,0.10559400916099548,,0.19401013851165771,,975.6859800815582,
2185,0.0,,0.005027178209275007,,0.08349775522947311,,0.34602078795433044,,976.1276640892029,
2186,0.0,,0.004782079253345728,,0.0898643210530281,,0.35188770294189453,,976.5683913230896,
2187,0.0,,0.00769779784604907,,0.08490771055221558,,0.23522329330444336,,977.0093607902527,
2188,0.0,,0.003097458276897669,,0.1014452576637268,,0.31942781805992126,,977.7456212043762,
2189,0.0,,0.0009461800218559802,,0.08810389786958694,,0.2535525858402252,,978.1874468326569,
2190,0.0,,0.0040582590736448765,,0.08656875044107437,,0.29300984740257263,,978.628648519516,
2191,0.0,,0.005022162105888128,,0.10160403698682785,,0.33594003319740295,,979.0705168247223,
2192,0.0,,0.00538618816062808,,0.10174670070409775,,0.34114837646484375,,979.5111424922943,
2193,0.0,,0.026476142928004265,,0.10118075460195541,,0.35030150413513184,,979.9513194561005,
2194,0.0,,0.010844792239367962,,0.07274364680051804,,0.31905150413513184,,980.3921864032745,
2195,0.0,,0.006480138283222914,,0.08306335657835007,,0.3171933591365814,,980.8324625492096,
2196,0.0,,0.010064557194709778,,0.09512867033481598,,0.28333917260169983,,981.2732684612274,
2197,0.0,,0.0011308122193440795,,0.07910160720348358,,0.2703183591365814,,981.7144365310669,
2198,0.0,,0.0029255689587444067,,0.07742125540971756,,0.25308895111083984,,982.1547787189484,
2199,0.0,,0.013939260505139828,,0.10556234419345856,,0.25990167260169983,,982.5963003635406,
2200,0.0,,0.0026102939154952765,,0.08455964922904968,,0.26957234740257263,,983.0376360416412,
2201,0.0,,0.0052264658734202385,,0.09523840248584747,,0.30342650413513184,,983.4784770011902,
2202,0.0,,0.00016234934446401894,,0.09325476735830307,,0.2729225158691406,,983.9208979606628,
2203,0.0,,0.0011373168090358377,,0.13683710992336273,,0.24688084423542023,,984.361813545227,
2204,0.0,,0.015109723433852196,,0.1489117443561554,,0.3515947759151459,,984.8028688430786,
2205,0.0,,0.001483990577980876,,0.14245034754276276,,0.35811400413513184,,985.2436382770538,
2206,0.0,,0.004143805708736181,,0.17728042602539062,,0.3510187566280365,,985.6846537590027,
2207,0.0,,0.003521721111610532,,0.13874094188213348,,0.32946816086769104,,986.1261286735535,
2208,0.0,,0.007304943632334471,,0.11386313289403915,,0.2700065076351166,,986.5669786930084,
2209,0.0,,0.002375093288719654,,0.11426766216754913,,0.29821816086769104,,987.0088422298431,
2210,0.0,,0.011722749099135399,,0.08895450830459595,,0.2356768101453781,,987.4507231712341,
2211,0.0,,0.00261879526078701,,0.09444527328014374,,0.26837024092674255,,987.8910849094391,
2212,0.0,,0.0013417646987363696,,0.11525069922208786,,0.27131810784339905,,988.3327612876892,
2213,0.0,,0.008900629356503487,,0.12509696185588837,,0.26436400413513184,,988.7733631134033,
2214,0.0,,0.00716198468580842,,0.07144016772508621,,0.22344334423542023,,989.2149970531464,
2215,0.0,,0.0015354198403656483,,0.08968140184879303,,0.25747910141944885,,989.6555099487305,
2216,0.0,,0.0005026367143727839,,0.11358588933944702,,0.25487494468688965,,990.0966215133667,
2217,0.0,,0.003556052455678582,,0.07381793856620789,,0.2044268101453781,,990.5385763645172,
2218,0.0,,0.0009620539494790137,,0.07918570935726166,,0.2617184817790985,,990.978878736496,
2219,0.0,,0.005519753322005272,,0.05667038634419441,,0.28170058131217957,,991.419862985611,
2220,0.0,,0.006216025911271572,,0.06584961712360382,,0.3085934817790985,,991.8604717254639,
2221,0.0,,0.005559978540986776,,0.05527501925826073,,0.2721351385116577,,992.3019392490387,
2222,0.0,,0.0023129726760089397,,0.06713313609361649,,0.2356768101453781,,992.7423923015594,
2223,0.0,,0.00044604591676034033,,0.0774633139371872,,0.2669267952442169,,993.1833891868591,
2224,0.0,,0.028570206835865974,,0.06358803063631058,,0.2877601385116577,,993.6239454746246,
2225,0.0,,0.003186930902302265,,0.1360737383365631,,0.21102173626422882,,994.0651571750641,
2226,0.0,,0.005450680386275053,,0.07127974927425385,,0.2257193773984909,,994.5056631565094,
2227,0.0,,0.0006776551599614322,,0.08562296628952026,,0.1888018101453781,,994.9464311599731,
2228,0.0,,0.0159345380961895,,0.08726297318935394,,0.2617184817790985,,995.3872401714325,
2229,0.0,,0.06520764529705048,,0.16498489677906036,,0.2501858174800873,,995.8283998966217,
2230,0.0,,0.01589716039597988,,0.11531296372413635,,0.21959829330444336,,996.2687044143677,
2231,0.0,,0.005947884637862444,,0.12120275944471359,,0.21282672882080078,,996.7096557617188,
2232,0.0,,0.00927829835563898,,0.0867539569735527,,0.1720608025789261,,997.1509671211243,
2233,0.0,,0.07998569309711456,,0.09217217564582825,,0.26086723804473877,,997.5914106369019,
2234,0.0,,0.014861666597425938,,0.10350922495126724,,0.24088513851165771,,998.0328648090363,
2235,0.0,,0.011239860206842422,,0.09338973462581635,,0.286908894777298,,998.4731140136719,
2236,0.0,,0.0013924355152994394,,0.08227433264255524,,0.31295058131217957,,998.9137642383575,
2237,0.0,,0.0022047110833227634,,0.07603269070386887,,0.31295058131217957,,999.3541612625122,
2238,0.0,,0.00020997038518544286,,0.0662372037768364,,0.3242184817790985,,999.7951424121857,
2239,0.0,,0.0038463124074041843,,0.10209701955318451,,0.3190101385116577,,1000.236175775528,
2240,0.0,,0.015652265399694443,,0.0857747495174408,,0.3758648931980133,,1000.6772620677948,
2241,0.0,,0.00740478839725256,,0.09418871253728867,,0.38586723804473877,,1001.1186094284058,
2242,0.0,,0.004679075907915831,,0.14387375116348267,,0.2725943624973297,,1001.5590224266052,
2243,0.0,,0.020177876576781273,,0.09139731526374817,,0.22440890967845917,,1002.0002288818359,
2244,0.0,,0.0038195920642465353,,0.05367528274655342,,0.28548309206962585,,1002.441219329834,
2245,0.0,,0.007777447812259197,,0.07116931676864624,,0.26086723804473877,,1002.8813529014587,
2246,0.0,,0.0005914928624406457,,0.050757333636283875,,0.26464974880218506,,1003.3226535320282,
2247,0.0,,0.004787837155163288,,0.04663417115807533,,0.27649223804473877,,1003.765439748764,
2248,0.0,,0.06448060274124146,,0.06256822496652603,,0.33899223804473877,,1004.2063579559326,
2249,0.0,,0.004067532252520323,,0.10457732528448105,,0.24902474880218506,,1004.6473984718323,
2250,0.0,,0.013422108255326748,,0.1027202233672142,,0.26985809206962585,,1005.0869030952454,
2251,0.0,,0.010479750111699104,,0.07448958605527878,,0.21399223804473877,,1005.8221108913422,
2252,0.0,,0.00042349970317445695,,0.06747305393218994,,0.2300315648317337,,1006.2629187107086,
2253,0.0,,0.0019378241850063205,,0.0921538844704628,,0.22961723804473877,,1006.7041175365448,
2254,0.0,,0.01709507592022419,,0.10966962575912476,,0.22961723804473877,,1007.1448075771332,
2255,0.0,,0.003054229309782386,,0.05104834958910942,,0.3446148931980133,,1007.5860784053802,
2256,0.0,,0.00978844240307808,,0.057563744485378265,,0.396283894777298,,1008.0271580219269,
2257,0.0,,0.00335556548088789,,0.11441703140735626,,0.2773434817790985,,1008.4678556919098,
2258,0.0,,0.003420795314013958,,0.05503731220960617,,0.32336723804473877,,1008.9086391925812,
2259,0.0,,0.0027012566570192575,,0.057579923421144485,,0.36948251724243164,,1009.3499937057495,
2260,0.0,,0.0016428361414000392,,0.07670237123966217,,0.3033851385116577,,1009.7914040088654,
2261,0.0,,0.0055198268964886665,,0.09524225443601608,,0.3085934817790985,,1010.2316625118256,
2262,0.0,,0.0022182788234204054,,0.07078836858272552,,0.3190101385116577,,1010.6721024513245,
2263,0.0,,0.009757705964148045,,0.07129183411598206,,0.3085934817790985,,1011.1138315200806,
2264,0.0,,0.009040966629981995,,0.06253644078969955,,0.33823251724243164,,1011.5539381504059,
2265,0.0,,0.013478638604283333,,0.09267380833625793,,0.3971351385116577,,1011.9947741031647,
2266,0.0,,0.004675260744988918,,0.08289772272109985,,0.4283851385116577,,1012.4364385604858,
2267,0.0,,0.028992392122745514,,0.11445322632789612,,0.37024223804473877,,1012.8780024051666,
2268,0.0,,0.003256207099184394,,0.1426824927330017,,0.22526013851165771,,1013.3187570571899,
2269,0.0,,0.003175225341692567,,0.10482179373502731,,0.18533802032470703,,1013.7597146034241,
2270,0.0,,0.0021381000988185406,,0.05206764116883278,,0.26607558131217957,,1014.200186252594,
2271,0.0,,0.0017649856163188815,,0.04787686839699745,,0.24609346687793732,,1014.6418168544769,
2272,0.0,,0.004008783493191004,,0.06012275442481041,,0.30177417397499084,,1015.0834991931915,
2273,0.0,,0.0010250500636175275,,0.043189845979213715,,0.271283894777298,,1015.5244808197021,
2274,0.0,,0.003748510265722871,,0.09575670957565308,,0.18157672882080078,,1015.9653151035309,
2275,0.0,,0.0039425562135875225,,0.07732067257165909,,0.15122747421264648,,1016.4060027599335,
2276,0.0,,0.00889688078314066,,0.11823923140764236,,0.2033108025789261,,1016.8478615283966,
2277,0.0,,0.001418782165274024,,0.08755718171596527,,0.21398179233074188,,1017.288152217865,
2278,0.0,,0.0018116828287020326,,0.10127919912338257,,0.1980966180562973,,1017.7290267944336,
2279,0.0,,0.0015508326468989253,,0.10326871275901794,,0.1977076530456543,,1018.169793844223,
2280,0.0,,0.010138630867004395,,0.06250926107168198,,0.14664359390735626,,1018.6115067005157,
2281,0.0,,0.0013451087288558483,,0.07195240259170532,,0.14041197299957275,,1019.0531017780304,
2282,0.0,,0.0031730420887470245,,0.07701066881418228,,0.15805010497570038,,1019.4941561222076,
2283,0.0,,0.04610440507531166,,0.058189455419778824,,0.14857856929302216,,1019.9356324672699,
2284,0.0,,0.0025326383765786886,,0.1047842875123024,,0.18533802032470703,,1020.3772768974304,
2285,0.0,,0.023170502856373787,,0.08351083844900131,,0.14729464054107666,,1020.8193917274475,
2286,0.0,,0.003113953862339258,,0.06086480990052223,,0.1606152057647705,,1021.2610900402069,
2287,0.0,,0.0003173052391503006,,0.08411788195371628,,0.1554068773984909,,1021.7015287876129,
2288,0.0,,0.019253749400377274,,0.055350735783576965,,0.17753390967845917,,1022.1439414024353,
2289,0.0,,0.003133009187877178,,0.082178995013237,,0.16840887069702148,,1022.5852506160736,
2290,0.0,,0.0033308109268546104,,0.07816074043512344,,0.1697109490633011,,1023.026682138443,
2291,0.0,,0.005235839635133743,,0.07600368559360504,,0.15736199915409088,,1023.4684381484985,
2292,0.0,,0.000589844596106559,,0.0960124060511589,,0.15408802032470703,,1023.9092531204224,
2293,0.0,,0.009501002728939056,,0.10149075835943222,,0.20091694593429565,,1024.350238084793,
2294,0.0,,0.0032104128040373325,,0.0909702479839325,,0.18008361756801605,,1024.7908384799957,
2295,0.0,,0.010599937289953232,,0.08207438886165619,,0.1850414127111435,,1025.231500864029,
2296,0.0,,0.001811794238165021,,0.06223032996058464,,0.19184637069702148,,1025.671574831009,
2297,0.0,,0.035949110984802246,,0.10616619139909744,,0.23282964527606964,,1026.1121046543121,
2298,0.0,,0.005123510956764221,,0.06930742412805557,,0.16048307716846466,,1026.5522902011871,
2299,0.0,,0.008349431678652763,,0.05692030116915703,,0.1267610341310501,,1026.9946846961975,
2300,0.0,,0.0683128759264946,,0.16241614520549774,,0.4392610490322113,,1027.4361476898193,
2301,0.0,,0.0023841075599193573,,0.07933271676301956,,0.34649524092674255,,1027.8762891292572,
2302,0.0,,0.0019705574959516525,,0.10020533204078674,,0.21735675632953644,,1028.3176004886627,
2303,0.0,,0.01812135986983776,,0.07815000414848328,,0.25366297364234924,,1028.7583878040314,
2304,0.0,,0.008501900359988213,,0.0731244683265686,,0.2200518101453781,,1029.1993021965027,
2305,0.0,,0.0015550685347989202,,0.06971607357263565,,0.2479826658964157,,1029.6396279335022,
2306,0.0,,0.030593551695346832,,0.10408525168895721,,0.22440052032470703,,1030.0810656547546,
2307,0.0,,0.003820215119048953,,0.11076200753450394,,0.22700469195842743,,1030.5215389728546,
2308,0.0,,0.07090805470943451,,0.10998822748661041,,0.26010751724243164,,1030.9620225429535,
2309,0.0,,0.012073736637830734,,0.11983133852481842,,0.2169562131166458,,1031.403244972229,
2310,0.0,,0.0067899166606366634,,0.08635265380144119,,0.18533802032470703,,1031.8432610034943,
2311,0.0,,0.0036608832888305187,,0.09386567771434784,,0.18131642043590546,,1032.2841882705688,
2312,0.0,,0.047419026494026184,,0.07017926126718521,,0.2929684817790985,,1032.7249071598053,
2313,0.0,,0.002226392738521099,,0.06623049825429916,,0.2257193773984909,,1033.462140083313,
2314,0.0,,0.003518412122502923,,0.11067160964012146,,0.20281584560871124,,1033.9029338359833,
2315,0.0,,0.050430864095687866,,0.07933838665485382,,0.32714974880218506,,1034.3437230587006,
2316,0.0,,0.004466882906854153,,0.12370914220809937,,0.3886076509952545,,1034.7843952178955,
2317,0.0,,0.0450630784034729,,0.13223879039287567,,0.37345466017723083,,1035.225967168808,
2318,0.0,,0.0037595329340547323,,0.09200140833854675,,0.33178797364234924,,1035.6670484542847,
2319,0.0,,0.0009227486443705857,,0.09157997369766235,,0.29448577761650085,,1036.1073071956635,
2320,0.0,,0.06528978049755096,,0.11710154265165329,,0.36824631690979004,,1036.5476396083832,
2321,0.0,,0.01742856577038765,,0.12670977413654327,,0.3833993375301361,,1036.9891986846924,
2322,0.0,,0.03919566422700882,,0.08832262456417084,,0.36303797364234924,,1037.4307951927185,
2323,0.0,,0.12148084491491318,,0.14499138295650482,,0.5481768250465393,,1037.8718709945679,
2324,0.0,,0.008780593983829021,,0.11458441615104675,,0.4700517952442169,,1038.3124265670776,
2325,0.0,,0.08348669856786728,,0.1291770339012146,,0.5117184519767761,,1038.753993988037,
2326,0.0,,0.03995194286108017,,0.11571884155273438,,0.462714821100235,,1039.1971094608307,
2327,0.0,,0.00679922616109252,,0.15872786939144135,,0.25825467705726624,,1039.6381452083588,
2328,0.0,,0.001574615715071559,,0.09867911785840988,,0.34235677123069763,,1040.0800414085388,
2329,0.0,,0.010912085883319378,,0.11396339535713196,,0.3606767952442169,,1040.5205869674683,
2330,0.0,,8.387943671550602e-05,,0.15838630497455597,,0.24339842796325684,,1040.9617583751678,
2331,0.0,,0.004535092506557703,,0.16559650003910065,,0.22670356929302216,,1041.4035046100616,
2332,0.0,,0.002250951249152422,,0.0900820940732956,,0.34351006150245667,,1041.8438079357147,
2333,0.0,,0.11640218645334244,,0.10114572942256927,,0.43393269181251526,,1042.2845063209534,
2334,0.0,,0.005052393302321434,,0.09676461666822433,,0.1653643101453781,,1042.7252717018127,
2335,0.0,,0.009337629191577435,,0.08105675876140594,,0.20015890896320343,,1043.1660056114197,
2336,0.0,,0.0030771964229643345,,0.06771331280469894,,0.24003390967845917,,1043.606260061264,
2337,0.0,,0.004657943267375231,,0.1661020815372467,,0.21795296669006348,,1044.0472309589386,
2338,0.0,,0.0021116321440786123,,0.12984934449195862,,0.21185298264026642,,1044.4887263774872,
2339,0.0,,0.006395176984369755,,0.08123317360877991,,0.13356240093708038,,1044.9298532009125,
2340,0.0,,0.0025778007693588734,,0.07800109684467316,,0.12448235601186752,,1045.3705763816833,
2341,0.0,,0.006332269869744778,,0.05340621620416641,,0.13750319182872772,,1045.8106293678284,
2342,0.0,,0.0016542653320357203,,0.0658307820558548,,0.14414465427398682,,1046.251253604889,
2343,0.0,,0.0010843061609193683,,0.06775916367769241,,0.14414465427398682,,1046.692432641983,
2344,0.0,,0.0002165269834222272,,0.13812917470932007,,0.18628215789794922,,1047.1334795951843,
2345,0.0,,0.0125588933005929,,0.13350199162960052,,0.18776161968708038,,1047.5764088630676,
2346,0.0,,0.0025006597861647606,,0.07669943571090698,,0.15342967212200165,,1048.017655134201,
2347,0.0,,0.0021930644288659096,,0.08739978820085526,,0.15342967212200165,,1048.4585282802582,
2348,0.0,,0.0023958042729645967,,0.11781288683414459,,0.20922613143920898,,1048.898868560791,
2349,0.0,,0.015896664932370186,,0.0933031290769577,,0.1850031614303589,,1049.3392040729523,
2350,0.0,,0.004454044625163078,,0.07269460707902908,,0.12680713832378387,,1049.7807638645172,
2351,0.0,,0.0016533035086467862,,0.06387268751859665,,0.16124217212200165,,1050.2217710018158,
2352,0.0,,0.006069848779588938,,0.07222409546375275,,0.19479484856128693,,1050.662250995636,
2353,0.0,,0.001602558302693069,,0.06192372366786003,,0.15863800048828125,,1051.103759765625,
2354,0.0,,0.002688213950023055,,0.06412369757890701,,0.15573234856128693,,1051.5448286533356,
2355,0.0,,0.00395984249189496,,0.07682792097330093,,0.13291983306407928,,1051.9859182834625,
2356,0.0,,0.012794561684131622,,0.06602466106414795,,0.14040882885456085,,1052.4272825717926,
2357,0.0,,0.050678037106990814,,0.08226170390844345,,0.20323233306407928,,1052.8681519031525,
2358,0.0,,0.007160304579883814,,0.08325902372598648,,0.20290882885456085,,1053.3091292381287,
2359,0.0,,0.00035569927422329783,,0.06979595124721527,,0.17947132885456085,,1053.7507536411285,
2360,0.0,,0.0014183968305587769,,0.08252038061618805,,0.20290882885456085,,1054.1914863586426,
2361,0.0,,0.002459729090332985,,0.0737457349896431,,0.18789611756801605,,1054.6321504116058,
2362,0.0,,0.02481464482843876,,0.05770254135131836,,0.11352936178445816,,1055.0740230083466,
2363,0.0,,0.0003038518188986927,,0.06693530827760696,,0.11697133630514145,,1055.5153849124908,
2364,0.0,,0.005769196432083845,,0.06244147941470146,,0.12217966467142105,,1055.9564938545227,
2365,0.0,,0.0007377972360700369,,0.058811869472265244,,0.15603382885456085,,1056.3977053165436,
2366,0.0,,0.009149189107120037,,0.06410455703735352,,0.12999217212200165,,1056.8392860889435,
2367,0.0,,0.007087416015565395,,0.05354292318224907,,0.13780467212200165,,1057.280225276947,
2368,0.0,,0.0017400914803147316,,0.08493518829345703,,0.14918740093708038,,1057.7214963436127,
2369,0.0,,0.0005724212387576699,,0.05680251866579056,,0.11118213087320328,,1058.1621661186218,
2370,0.0,,0.011879072524607182,,0.10335107892751694,,0.19770050048828125,,1058.6042380332947,
2371,0.0,,0.002253637183457613,,0.0840483084321022,,0.17889046669006348,,1059.0452296733856,
2372,0.0,,0.004407988395541906,,0.08507707715034485,,0.17426300048828125,,1059.4857878684998,
2373,0.0,,0.004001976922154427,,0.06286941468715668,,0.16384632885456085,,1059.9268779754639,
2374,0.0,,0.00651264563202858,,0.05569557473063469,,0.14822132885456085,,1060.3677468299866,
2375,0.0,,0.004007773473858833,,0.05582530051469803,,0.14899928867816925,,1060.8088715076447,
2376,0.0,,0.0437285378575325,,0.119196318089962,,0.19479484856128693,,1061.5441641807556,
2377,0.0,,0.0018237862968817353,,0.10220219194889069,,0.18905019760131836,,1061.984780550003,
2378,0.0,,0.003003103891387582,,0.10716942697763443,,0.17602936923503876,,1062.4267568588257,
2379,0.0,,0.0015660381177440286,,0.07778594642877579,,0.16416983306407928,,1062.8686599731445,
2380,0.0,,0.00467723561450839,,0.06031070649623871,,0.1693781614303589,,1063.309498310089,
2381,0.0,,0.000293785851681605,,0.079321950674057,,0.14477936923503876,,1063.7502446174622,
2382,0.0,,0.004193680360913277,,0.09588713943958282,,0.18043152987957,,1064.1906859874725,
2383,0.0,,0.006173361092805862,,0.10832522809505463,,0.2133246213197708,,1064.6327698230743,
2384,0.0,,0.001128459582105279,,0.07234665006399155,,0.16354484856128693,,1065.0732235908508,
2385,0.0,,0.01674056425690651,,0.08469250053167343,,0.15799009799957275,,1065.5146639347076,
2386,0.0,,0.0010162013350054622,,0.07992782443761826,,0.1886119842529297,,1065.9561686515808,
2387,0.0,,0.06206950545310974,,0.11793289333581924,,0.19376707077026367,,1066.3967471122742,
2388,0.0,,0.00015317539509851485,,0.10079152882099152,,0.2141484022140503,,1066.8378512859344,
2389,0.0,,0.007050123531371355,,0.1096918135881424,,0.2085132747888565,,1067.2800781726837,
2390,0.0,,0.004539661109447479,,0.12075072526931763,,0.2183801680803299,,1067.720980644226,
2391,0.0,,0.017272844910621643,,0.08630672842264175,,0.15616075694561005,,1068.161950826645,
2392,0.0,,0.006223967298865318,,0.09899889677762985,,0.22415535151958466,,1068.6027207374573,
2393,0.0,,0.0026098783127963543,,0.10048156976699829,,0.19460709393024445,,1069.0438702106476,
2394,0.0,,0.0006932298419997096,,0.10005227476358414,,0.19469571113586426,,1069.484061717987,
2395,0.0,,0.0108420941978693,,0.10086604952812195,,0.20010606944561005,,1069.926080942154,
2396,0.0,,0.0031132479198276997,,0.10861562192440033,,0.21170103549957275,,1070.3673648834229,
2397,0.0,,0.0026031185407191515,,0.10465092211961746,,0.23898272216320038,,1070.807597398758,
2398,0.0,,0.12288571894168854,,0.20168434083461761,,0.2816694676876068,,1071.2499115467072,
2399,0.0,,0.005981638561934233,,0.1164897084236145,,0.19898438453674316,,1071.6905462741852,
2400,0.0,,0.00117111939471215,,0.09593178331851959,,0.24905157089233398,,1072.132571220398,
2401,0.0,,0.0027135920245200396,,0.06674189120531082,,0.17094771564006805,,1072.5738892555237,
2402,0.0,,0.0005114499945193529,,0.07433285564184189,,0.18791945278644562,,1073.014419555664,
2403,0.0,,0.00500070583075285,,0.06654126197099686,,0.17229445278644562,,1073.455852508545,
2404,0.0,,0.003401543013751507,,0.06774865835905075,,0.2111756056547165,,1073.8973536491394,
2405,0.0,,0.012178727425634861,,0.05828424170613289,,0.13286073505878448,,1074.3387608528137,
2406,0.0,,0.005406140815466642,,0.07533321529626846,,0.16897328197956085,,1074.780028104782,
2407,0.0,,0.0026628838386386633,,0.0832987129688263,,0.15334828197956085,,1075.2218112945557,
2408,0.0,,0.00026930918102152646,,0.06791280955076218,,0.12510733306407928,,1075.6622483730316,
2409,0.0,,0.001047447556629777,,0.07313196361064911,,0.1508246213197708,,1076.1035783290863,
2410,0.0,,0.0018209018744528294,,0.0718834400177002,,0.17384831607341766,,1076.545886039734,
2411,0.0,,0.0009739698143675923,,0.12169986963272095,,0.22866344451904297,,1076.986180305481,
2412,0.0,,0.0006571683334186673,,0.1095171868801117,,0.2072892189025879,,1077.4269235134125,
2413,0.0,,0.0037037115544080734,,0.1197044849395752,,0.2640959620475769,,1077.8671774864197,
2414,0.0,,0.010876872576773167,,0.16159330308437347,,0.2672291100025177,,1078.3085553646088,
2415,0.0,,0.013813868165016174,,0.10746442526578903,,0.2001510113477707,,1078.7492237091064,
2416,0.0,,0.005887829698622227,,0.08823828399181366,,0.17113471031188965,,1079.190667629242,
2417,0.0,,0.012901120819151402,,0.09669282287359238,,0.1968092918395996,,1079.6314187049866,
2418,0.0,,0.0011544376611709595,,0.09165728092193604,,0.1951669305562973,,1080.072203874588,
2419,0.0,,0.001662824652157724,,0.0900123342871666,,0.19412291049957275,,1080.5139513015747,
2420,0.0,,1.0775526106954203e-06,,0.08612584322690964,,0.19327013194561005,,1080.9553604125977,
2421,0.0,,0.0019572742749005556,,0.0815410241484642,,0.1820746213197708,,1081.3963794708252,
2422,0.0,,0.003259059274569154,,0.08599076420068741,,0.2168898582458496,,1081.8369617462158,
2423,0.0,,0.001132983947172761,,0.0844932273030281,,0.1896330714225769,,1082.2783958911896,
2424,0.0,,0.0011385768884792924,,0.09326756000518799,,0.2585565149784088,,1082.7219069004059,
2425,0.0,,0.009513888508081436,,0.09600311517715454,,0.260836124420166,,1083.1627600193024,
2426,0.0,,0.0032236743718385696,,0.0955745056271553,,0.24466562271118164,,1083.6039173603058,
2427,0.0,,0.009296752512454987,,0.10105361044406891,,0.20259229838848114,,1084.0458085536957,
2428,0.0,,0.004695462062954903,,0.11318515986204147,,0.21106679737567902,,1084.487152814865,
2429,0.0,,0.012048797681927681,,0.11322852969169617,,0.22319714725017548,,1084.9282517433167,
2430,0.0,,0.0031378930434584618,,0.13467732071876526,,0.26187363266944885,,1085.3698966503143,
2431,0.0,,0.002089916029945016,,0.11538701504468918,,0.23298366367816925,,1085.810622215271,
2432,0.0,,0.010340048000216484,,0.12591758370399475,,0.2689732015132904,,1086.2515377998352,
2433,0.0,,0.005169094540178776,,0.11075899749994278,,0.24392759799957275,,1086.692620754242,
2434,0.0,,0.0012306526768952608,,0.10582458972930908,,0.22911639511585236,,1087.1338312625885,
2435,0.0,,0.0021077690180391073,,0.10090375691652298,,0.2347177118062973,,1087.574521780014,
2436,0.0,,0.000877825019415468,,0.11766441911458969,,0.25930672883987427,,1088.0155742168427,
2437,0.0,,0.006483948323875666,,0.12893879413604736,,0.2831703722476959,,1088.456891298294,
2438,0.0,,0.0015896523837000132,,0.10027428716421127,,0.22504739463329315,,1089.192880153656,
2439,0.0,,0.0024887488689273596,,0.12435577809810638,,0.2527334690093994,,1089.6337168216705,
2440,0.0,,0.005005341488867998,,0.0988738089799881,,0.21520741283893585,,1090.0755529403687,
2441,0.0,,0.0015055568655952811,,0.11107548326253891,,0.2451343685388565,,1090.5164742469788,
2442,0.0,,0.00018001107673626393,,0.11782655864953995,,0.25398120284080505,,1090.957624912262,
2443,0.0,,0.011289452202618122,,0.11536319553852081,,0.23945482075214386,,1091.39915060997,
2444,0.0,,0.00012093961413484067,,0.09231933951377869,,0.19640155136585236,,1091.8400375843048,
2445,0.0,,0.0051969257183372974,,0.10149474442005157,,0.1925627589225769,,1092.2816185951233,
2446,0.0,,0.010417160578072071,,0.09462089091539383,,0.22502605617046356,,1092.722326040268,
2447,0.0,,0.008094211108982563,,0.08347383886575699,,0.25363126397132874,,1093.163117647171,
2448,0.0,,0.005651633255183697,,0.09539154917001724,,0.17183621227741241,,1093.6050870418549,
2449,0.0,,0.017884574830532074,,0.12667548656463623,,0.18533384799957275,,1094.0467593669891,
2450,0.0,,0.0028089680708944798,,0.14066140353679657,,0.23432473838329315,,1094.4887962341309,
2451,0.0,,0.005138901527971029,,0.10381373763084412,,0.22244322299957275,,1094.9304087162018,
2452,0.0,,0.0009543801425024867,,0.14304982125759125,,0.3621591031551361,,1095.3715670108795,
2453,0.0,,0.0023017108906060457,,0.12940897047519684,,0.3504403531551361,,1095.813509941101,
2454,0.0,,0.004728709347546101,,0.13291285932064056,,0.34158384799957275,,1096.2546548843384,
2455,0.0,,0.013560222461819649,,0.15679289400577545,,0.3875497281551361,,1096.6949968338013,
2456,0.0,,0.002948741428554058,,0.1188037246465683,,0.34899258613586426,,1097.137293100357,
2457,0.0,,0.000116464048915077,,0.13425354659557343,,0.38129737973213196,,1097.577722787857,
2458,0.0,,0.0031405212357640266,,0.12803342938423157,,0.3706226348876953,,1098.018090248108,
2459,0.0,,0.0013371454551815987,,0.1646999716758728,,0.41189634799957275,,1098.459267616272,
2460,0.0,,9.965400386136025e-05,,0.13896925747394562,,0.4090341031551361,,1098.9002151489258,
2461,0.0,,0.006804685108363628,,0.12193620949983597,,0.3758309781551361,,1099.3414573669434,
2462,0.0,,3.306865619379096e-05,,0.11360660940408707,,0.36917486786842346,,1099.7825710773468,
2463,0.0,,0.0016564653487876058,,0.1183028444647789,,0.35916197299957275,,1100.2231483459473,
2464,0.0,,0.002748622791841626,,0.1312849074602127,,0.33246925473213196,,1100.6639425754547,
2465,0.0,,0.0019154840847477317,,0.11139372736215591,,0.3445809781551361,,1101.1051511764526,
2466,0.0,,0.003869754960760474,,0.09919929504394531,,0.3533700406551361,,1101.545908689499,
2467,0.0,,0.04088485240936279,,0.1294909417629242,,0.35590675473213196,,1101.9872918128967,
2468,0.0,,0.04346616938710213,,0.1321372091770172,,0.2679615318775177,,1102.4280009269714,
2469,0.0,,0.002572000492364168,,0.12270482629537582,,0.2715524137020111,,1102.869618654251,
2470,0.0,,0.00021674517483916134,,0.10847032070159912,,0.30061063170433044,,1103.310037612915,
2471,0.0,,0.0005776725593023002,,0.08777979016304016,,0.2998218834400177,,1103.7508704662323,
2472,0.0,,0.015583588741719723,,0.09401148557662964,,0.2405770868062973,,1104.1916162967682,
2473,0.0,,0.004876488819718361,,0.09368077665567398,,0.31631699204444885,,1104.6326246261597,
2474,0.0,,0.0034543219953775406,,0.09853282570838928,,0.27546414732933044,,1105.0739986896515,
2475,0.0,,0.0055152857676148415,,0.08473373204469681,,0.3042164146900177,,1105.5145881175995,
2476,0.0,,0.03788476437330246,,0.09203356504440308,,0.1968957930803299,,1105.9549419879913,
2477,0.0,,0.001636895234696567,,0.09218013286590576,,0.22852551937103271,,1106.3958461284637,
2478,0.0,,0.010303951799869537,,0.11783885210752487,,0.22950208187103271,,1106.8373503684998,
2479,0.0,,0.0006887965719215572,,0.08784104138612747,,0.2729381024837494,,1107.279564857483,
2480,0.0,,0.0019388246582821012,,0.07673804461956024,,0.2654721438884735,,1107.7202987670898,
2481,0.0,,0.008794697001576424,,0.06601937860250473,,0.2324107438325882,,1108.1618735790253,
2482,0.0,,0.00850962195545435,,0.08256596326828003,,0.243478462100029,,1108.6030492782593,
2483,0.0,,0.0007357501308433712,,0.09169687330722809,,0.2664276659488678,,1109.0431685447693,
2484,0.0,,0.0012376485392451286,,0.10261592268943787,,0.2536991834640503,,1109.4839367866516,
2485,0.0,,0.0038927134592086077,,0.08675801753997803,,0.2592662274837494,,1109.9252514839172,
2486,0.0,,0.004697912838310003,,0.12956249713897705,,0.3156023323535919,,1110.36598610878,
2487,0.0,,0.007895341143012047,,0.10316488891839981,,0.28354713320732117,,1110.807846069336,
2488,0.0,,0.00246235728263855,,0.09385841339826584,,0.2676965892314911,,1111.2490470409393,
2489,0.0,,0.0038811000995337963,,0.07552304118871689,,0.2301531285047531,,1111.6899347305298,
2490,0.0,,0.0023236607667058706,,0.0632031187415123,,0.2284713238477707,,1112.1305282115936,
2491,0.0,,0.0038234887178987265,,0.07774623483419418,,0.2016773372888565,,1112.5712440013885,
2492,0.0,,0.0013655199436470866,,0.0727868527173996,,0.24340033531188965,,1113.0128076076508,
2493,0.0,,0.002343166619539261,,0.06204919517040253,,0.2405155897140503,,1113.4540345668793,
2494,0.0,,0.010178586468100548,,0.1484239399433136,,0.3326379954814911,,1113.8955309391022,
2495,0.0,,0.008187666535377502,,0.18651635944843292,,0.3561296761035919,,1114.3362896442413,
2496,0.0,,0.0026485957205295563,,0.1790422946214676,,0.4430437386035919,,1114.7773718833923,
2497,0.0,,0.0028690239414572716,,0.13327616453170776,,0.4207528531551361,,1115.2188737392426,
2498,0.0,,0.00042614422272890806,,0.09971882402896881,,0.3851010501384735,,1115.6590557098389,
2499,0.0,,0.0005447113653644919,,0.12754735350608826,,0.34886908531188965,,1116.1002073287964,
2500,0.0,,0.00029358259052969515,,0.0942821353673935,,0.3342987596988678,,1116.540712594986,
2501,0.0,,0.003344604978337884,,0.07760355621576309,,0.3463430404663086,,1117.277890920639,
2502,0.0,,6.17144032730721e-05,,0.0807449221611023,,0.3626190721988678,,1117.7185537815094,
2503,0.0,,0.005238800775259733,,0.10070201754570007,,0.3762909471988678,,1118.1589951515198,
2504,0.0,,0.001326174009591341,,0.10083175450563431,,0.3489471971988678,,1118.5989997386932,
2505,0.0,,0.004956515971571207,,0.09290394932031631,,0.3331804573535919,,1119.0405714511871,
2506,0.0,,0.006333213299512863,,0.07987453043460846,,0.3453664779663086,,1119.4814443588257,
2507,0.0,,0.0024005777668207884,,0.08422397077083588,,0.3463430404663086,,1119.9221470355988,
2508,0.0,,0.001756438403390348,,0.11884216219186783,,0.3818458318710327,,1120.3639297485352,
2509,0.0,,0.011504118330776691,,0.08892390131950378,,0.3214075267314911,,1120.804897069931,
2510,0.0,,0.002863891189917922,,0.07813852280378342,,0.3222755193710327,,1121.2457540035248,
2511,0.0,,0.00022131811419967562,,0.09214179217815399,,0.3352753221988678,,1121.6872096061707,
2512,0.0,,0.005568585358560085,,0.08217892050743103,,0.3196503221988678,,1122.1277215480804,
2513,0.0,,0.0016263938741758466,,0.07789698243141174,,0.3460175096988678,,1122.5682821273804,
2514,0.0,,0.0019221976399421692,,0.08714667707681656,,0.3518979251384735,,1123.0102033615112,
2515,0.0,,0.0008322763605974615,,0.10539254546165466,,0.3832240104675293,,1123.4519140720367,
2516,0.0,,0.003367359284311533,,0.10499471426010132,,0.37366390228271484,,1123.8918070793152,
2517,0.0,,0.006490921601653099,,0.08600276708602905,,0.35559749603271484,,1124.3333163261414,
2518,0.0,,0.004755252506583929,,0.07237208634614944,,0.3460175096988678,,1124.7755229473114,
2519,0.0,,0.0016519741620868444,,0.08189079910516739,,0.34908708930015564,,1125.21506524086,
2520,0.0,,0.010731217451393604,,0.09123342484235764,,0.35982927680015564,,1125.6556186676025,
2521,0.0,,0.002940296893939376,,0.09797807037830353,,0.33802568912506104,,1126.0969309806824,
2522,0.0,,0.0032249023206532,,0.10461708158254623,,0.34318315982818604,,1126.5376706123352,
2523,0.0,,0.0043260762467980385,,0.09438908100128174,,0.31901708245277405,,1126.9789493083954,
2524,0.0,,0.005589604377746582,,0.08725600689649582,,0.29732924699783325,,1127.4197053909302,
2525,0.0,,0.0059473817236721516,,0.08707230538129807,,0.3074932396411896,,1127.859589099884,
2526,0.0,,0.005402921233326197,,0.0805223137140274,,0.30293595790863037,,1128.3007743358612,
2527,0.0,,0.001516711781732738,,0.11141235381364822,,0.31089892983436584,,1128.7416615486145,
2528,0.0,,0.044863708317279816,,0.07901563495397568,,0.2220020741224289,,1129.1834599971771,
2529,0.0,,0.007270118687301874,,0.08944956958293915,,0.25356730818748474,,1129.624510526657,
2530,0.0,,0.00036462731077335775,,0.15011844038963318,,0.30083605647087097,,1130.0652539730072,
2531,0.0,,0.002216657390818,,0.10791914910078049,,0.3515876829624176,,1130.5061798095703,
2532,0.0,,0.0028041815385222435,,0.11771652847528458,,0.3422083854675293,,1130.9466261863708,
2533,0.0,,0.0008582243463024497,,0.14050228893756866,,0.40035781264305115,,1131.3876683712006,
2534,0.0,,0.004945104476064444,,0.16959039866924286,,0.43339815735816956,,1131.8292365074158,
2535,0.0,,0.007467773277312517,,0.12174418568611145,,0.35483619570732117,,1132.270390033722,
2536,0.0,,0.002093344694003463,,0.10656066238880157,,0.3714334964752197,,1132.7110133171082,
2537,0.0,,0.0055170622654259205,,0.09675900638103485,,0.3616678714752197,,1133.1518802642822,
2538,0.0,,0.003216637996956706,,0.07793211191892624,,0.3380676209926605,,1133.5933768749237,
2539,0.0,,0.004580903332680464,,0.12730690836906433,,0.37892046570777893,,1134.0342290401459,
2540,0.0,,0.001316828653216362,,0.1266155242919922,,0.4006393849849701,,1134.4754765033722,
2541,0.0,,0.013650238513946533,,0.09963243454694748,,0.3069218397140503,,1134.9168901443481,
2542,0.0,,0.012142743915319443,,0.09197736531496048,,0.3603484332561493,,1135.359646320343,
2543,0.0,,0.006872531957924366,,0.07767511159181595,,0.3401581346988678,,1135.800294160843,
2544,0.0,,0.03312594071030617,,0.08608803898096085,,0.28126847743988037,,1136.2411725521088,
2545,0.0,,0.0026252372190356255,,0.13063859939575195,,0.33069634437561035,,1136.681846857071,
2546,0.0,,0.014850564301013947,,0.15613596141338348,,0.3263488709926605,,1137.1222977638245,
2547,0.0,,0.01944800838828087,,0.11058419197797775,,0.21839044988155365,,1137.5631167888641,
2548,0.0,,0.0067038643173873425,,0.13515004515647888,,0.25523486733436584,,1138.0050258636475,
2549,0.0,,0.0013875355944037437,,0.13202853500843048,,0.25126805901527405,,1138.4457838535309,
2550,0.0,,0.006864829920232296,,0.07138757407665253,,0.16826023161411285,,1138.8873789310455,
2551,0.0,,0.0052190483547747135,,0.06625565886497498,,0.17882566154003143,,1139.3319911956787,
2552,0.0,,0.003954445011913776,,0.07258057594299316,,0.22685398161411285,,1139.778371810913,
2553,0.0,,0.004318779334425926,,0.07729095220565796,,0.2174367904663086,,1140.2209932804108,
2554,0.0,,0.006164557300508022,,0.06593059748411179,,0.2086687535047531,,1140.662697315216,
2555,0.0,,0.0021311496384441853,,0.11406908929347992,,0.26563921570777893,,1141.1040546894073,
2556,0.0,,4.6386125177377835e-05,,0.071104034781456,,0.23661960661411285,,1141.5452303886414,
2557,0.0,,0.0035465869586914778,,0.09087248891592026,,0.2993132770061493,,1141.9875240325928,
2558,0.0,,0.004097483120858669,,0.06436674296855927,,0.2765484154224396,,1142.4276955127716,
2559,0.0,,0.0032490750309079885,,0.054481975734233856,,0.24638523161411285,,1142.8691942691803,
2560,0.0,,0.007249029818922281,,0.10208204388618469,,0.30318862199783325,,1143.309671163559,
2561,0.0,,0.0052837952971458435,,0.1043965294957161,,0.3055853545665741,,1143.7508914470673,
2562,0.0,,0.0018726806156337261,,0.08542308956384659,,0.33579322695732117,,1144.1924107074738,
2563,0.0,,0.013303051702678204,,0.12036506086587906,,0.34601449966430664,,1144.9292821884155,
2564,0.0,,0.0016601299867033958,,0.06967391073703766,,0.30644384026527405,,1145.3701865673065,
2565,0.0,,0.009404456242918968,,0.0790763795375824,,0.29016777873039246,,1145.8124322891235,
2566,0.0,,0.0012209921842440963,,0.07985452562570572,,0.32054296135902405,,1146.2527723312378,
2567,0.0,,0.0029307834338396788,,0.10982920229434967,,0.3513210117816925,,1146.6941862106323,
2568,0.0,,0.0023198791313916445,,0.08681302517652512,,0.33336666226387024,,1147.134845495224,
2569,0.0,,0.0015434138476848602,,0.06568381190299988,,0.3112819492816925,,1147.5759291648865,
2570,0.0,,0.0024278233759105206,,0.09629403799772263,,0.32449623942375183,,1148.0162920951843,
2571,0.0,,0.0015456011751666665,,0.08430778980255127,,0.3313770592212677,,1148.4572627544403,
2572,0.0,,0.004762027878314257,,0.11501676589250565,,0.35024628043174744,,1148.89772772789,
2573,0.0,,0.01175657007843256,,0.11416741460561752,,0.33836475014686584,,1149.3397114276886,
2574,0.0,,0.0007725994801148772,,0.07086662203073502,,0.32758188247680664,,1149.7829673290253,
2575,0.0,,0.0020948180463165045,,0.10949065536260605,,0.35322344303131104,,1150.2234768867493,
2576,0.0,,0.006451860535889864,,0.10551846027374268,,0.34937143325805664,,1150.6650285720825,
2577,0.0,,0.00042088067857548594,,0.11618463695049286,,0.35485103726387024,,1151.1057057380676,
2578,0.0,,0.0020090732723474503,,0.13234862685203552,,0.3505091667175293,,1151.5468049049377,
2579,0.0,,0.011898322030901909,,0.09882473945617676,,0.31409355998039246,,1151.9887068271637,
2580,0.0,,0.0043644048273563385,,0.09995394945144653,,0.34495654702186584,,1152.429872751236,
2581,0.0,,0.0036943480372428894,,0.05662909150123596,,0.2970629632472992,,1152.8704478740692,
2582,0.0,,0.0026129079051315784,,0.12275499105453491,,0.37353792786598206,,1153.3116047382355,
2583,0.0,,0.0012706791749224067,,0.11180582642555237,,0.33810102939605713,,1153.7523863315582,
2584,0.0,,0.00030017754761502147,,0.152382493019104,,0.3928699195384979,,1154.1930932998657,
2585,0.0,,0.003379957750439644,,0.0825272724032402,,0.34820160269737244,,1154.6337411403656,
2586,0.0,,0.0062883817590773106,,0.07669439911842346,,0.34316620230674744,,1155.0752058029175,
2587,0.0,,0.000882895605172962,,0.0911845862865448,,0.3453848361968994,,1155.5168886184692,
2588,0.0,,0.0021784945856779814,,0.0954451933503151,,0.35010042786598206,,1155.957839012146,
2589,0.0,,0.003699798369780183,,0.10506356507539749,,0.36284926533699036,,1156.3986508846283,
2590,0.0,,0.004572735633701086,,0.11066611111164093,,0.35448744893074036,,1156.8391873836517,
2591,0.0,,0.0009006558102555573,,0.09902151674032211,,0.34689101576805115,,1157.2805943489075,
2592,0.0,,0.003627118421718478,,0.06818900257349014,,0.30891454219818115,,1157.7221076488495,
2593,0.0,,0.001458026235923171,,0.06753412634134293,,0.32258641719818115,,1158.1636440753937,
2594,0.0,,0.0018196844030171633,,0.10221488028764725,,0.33897510170936584,,1158.6044223308563,
2595,0.0,,0.002789073158055544,,0.07429184019565582,,0.3085150420665741,,1159.045231103897,
2596,0.0,,0.006740977987647057,,0.0848432332277298,,0.31686171889305115,,1159.4871726036072,
2597,0.0,,0.00314209028147161,,0.07836990058422089,,0.29829180240631104,,1159.9284660816193,
2598,0.0,,0.002737170085310936,,0.07539519667625427,,0.2831244170665741,,1160.368182182312,
2599,0.0,,0.002280340762808919,,0.08244198560714722,,0.3254440724849701,,1160.8088314533234,
2600,0.0,,0.00376612669788301,,0.06054198369383812,,0.3068893849849701,,1161.249829530716,
2601,0.0,,0.002693796530365944,,0.07751408219337463,,0.33483150601387024,,1161.6900177001953,
2602,0.0,,0.003997710533440113,,0.07176178693771362,,0.3190276324748993,,1162.130714416504,
2603,0.0,,0.0007721590809524059,,0.09235522150993347,,0.34469255805015564,,1162.5711479187012,
2604,0.0,,0.00010085031681228429,,0.07639750838279724,,0.34446826577186584,,1163.0121066570282,
2605,0.0,,0.0028732172213494778,,0.09650959074497223,,0.3547867238521576,,1163.4526581764221,
2606,0.0,,0.02500866912305355,,0.12890274822711945,,0.36755916476249695,,1163.893401145935,
2607,0.0,,0.005684330593794584,,0.08733326941728592,,0.33085790276527405,,1164.3337104320526,
2608,0.0,,0.0006774399080313742,,0.08680728822946548,,0.33181366324424744,,1164.774893283844,
2609,0.0,,0.008319485001266003,,0.0845366045832634,,0.2863207757472992,,1165.2144961357117,
2610,0.0,,0.004981305915862322,,0.12038454413414001,,0.38267627358436584,,1165.6553273200989,
2611,0.0,,0.008147252723574638,,0.08132947236299515,,0.33319711685180664,,1166.095869064331,
2612,0.0,,0.00418695155531168,,0.08382001519203186,,0.3227565586566925,,1166.5365705490112,
2613,0.0,,0.004901522770524025,,0.0810752585530281,,0.3396625518798828,,1166.9772744178772,
2614,0.0,,0.004318228457123041,,0.07864795625209808,,0.31197768449783325,,1167.4182858467102,
2615,0.0,,0.002059557009488344,,0.0995001271367073,,0.35761117935180664,,1167.859384059906,
2616,0.0,,0.004927332978695631,,0.0881764218211174,,0.34586867690086365,,1168.3010506629944,
2617,0.0,,0.00029567390447482467,,0.07144452631473541,,0.32617464661598206,,1168.7421696186066,
2618,0.0,,0.0023202351294457912,,0.12080051749944687,,0.28483352065086365,,1169.1824584007263,
2619,0.0,,0.0055840592831373215,,0.09654153883457184,,0.29299530386924744,,1169.6225850582123,
2620,0.0,,0.007874922826886177,,0.07051467895507812,,0.2574585974216461,,1170.06307387352,
2621,0.0,,0.002674628747627139,,0.06568434834480286,,0.2634906768798828,,1170.5030717849731,
2622,0.0,,0.0005718376487493515,,0.07065025717020035,,0.2550271451473236,,1170.944415807724,
2623,0.0,,0.008481645956635475,,0.07165250927209854,,0.2313685417175293,,1171.3846361637115,
2624,0.0,,0.0007526670815423131,,0.0641496554017067,,0.23417942225933075,,1171.8258950710297,
2625,0.0,,0.004809888545423746,,0.13901905715465546,,0.3204772472381592,,1172.2661147117615,
2626,0.0,,0.014961042441427708,,0.11620233952999115,,0.27429893612861633,,1173.0026009082794,
2627,0.0,,0.000290772964945063,,0.07962127774953842,,0.2678268849849701,,1173.4438591003418,
2628,0.0,,0.00547100929543376,,0.08935925364494324,,0.29578331112861633,,1173.8846147060394,
2629,0.0,,0.0064686439000070095,,0.07835114002227783,,0.27583086490631104,,1174.3263733386993,
2630,0.0,,0.0038969521410763264,,0.09684063494205475,,0.3017294406890869,,1174.7672216892242,
2631,0.0,,0.0003720496315509081,,0.1028447076678276,,0.3354257643222809,,1175.207673072815,
2632,0.0,,0.01643526181578636,,0.0968322902917862,,0.34265923500061035,,1175.6482515335083,
2633,0.0,,0.00025991653092205524,,0.139077827334404,,0.27975234389305115,,1176.0893445014954,
2634,0.0,,0.000610860763117671,,0.08747082948684692,,0.32552361488342285,,1176.5300464630127,
2635,0.0,,0.013564450666308403,,0.09995784610509872,,0.24182794988155365,,1176.9710538387299,
2636,0.0,,0.001130123040638864,,0.09125477820634842,,0.2893112599849701,,1177.4127743244171,
2637,0.0,,0.0007652880158275366,,0.08486059308052063,,0.2956569492816925,,1177.8549110889435,
2638,0.0,,0.0017823916859924793,,0.08408945053815842,,0.2792201042175293,,1178.2957258224487,
2639,0.0,,0.027144094929099083,,0.12390317022800446,,0.22345376014709473,,1178.7365307807922,
2640,0.0,,0.019465617835521698,,0.11598189175128937,,0.23081465065479279,,1179.1775877475739,
2641,0.0,,0.004063044209033251,,0.08575300872325897,,0.1870369166135788,,1179.6178858280182,
2642,0.0,,0.028409119695425034,,0.08903726935386658,,0.19042855501174927,,1180.0581257343292,
2643,0.0,,0.08051282167434692,,0.14179813861846924,,0.2378162145614624,,1180.498285293579,
2644,0.0,,0.028096651658415794,,0.18874844908714294,,0.33419132232666016,,1180.938817024231,
2645,0.0,,0.0019641041290014982,,0.10852871090173721,,0.1926792412996292,,1181.3791172504425,
2646,0.0,,0.00047876464668661356,,0.10490958392620087,,0.2488061636686325,,1181.8195819854736,
2647,0.0,,0.0005634718108922243,,0.0976838618516922,,0.23695962131023407,,1182.259715795517,
2648,0.0,,0.008039822801947594,,0.06668245047330856,,0.13538758456707,,1182.6999740600586,
2649,0.0,,0.02755042538046837,,0.07132285088300705,,0.25368794798851013,,1183.140587091446,
2650,0.0,,0.08464986085891724,,0.1411580741405487,,0.4875631034374237,,1183.5813612937927,
2651,0.0,,0.0005569895729422569,,0.10145005583763123,,0.4295227527618408,,1184.0221350193024,
2652,0.0,,0.02447725646197796,,0.11212287843227386,,0.5651540756225586,,1184.462610244751,
2653,0.0,,0.019431371241807938,,0.1510942578315735,,0.30663761496543884,,1184.9036493301392,
2654,0.0,,0.018313908949494362,,0.15599627792835236,,0.44116297364234924,,1185.3442964553833,
2655,0.0,,0.004438961390405893,,0.1675061583518982,,0.42553797364234924,,1185.7853031158447,
2656,0.0,,0.08994562178850174,,0.17063239216804504,,0.5837839245796204,,1186.2264876365662,
2657,0.0,,0.058543041348457336,,0.18060484528541565,,0.57137131690979,,1186.6672523021698,
2658,0.0,,0.01253649964928627,,0.1781148463487625,,0.5563164353370667,,1187.1072926521301,
2659,0.0,,0.020903348922729492,,0.16842809319496155,,0.6240247488021851,,1187.548244714737,
2660,0.0,,0.01914539746940136,,0.19238004088401794,,0.40594086050987244,,1187.990415096283,
2661,0.0,,0.004460712894797325,,0.18412865698337555,,0.37402474880218506,,1188.4309437274933,
2662,0.0,,0.006764527410268784,,0.256727397441864,,0.5363968014717102,,1188.871572971344,
2663,0.0,,0.0031170432921499014,,0.2808542251586914,,0.5688397288322449,,1189.3120691776276,
2664,0.0,,0.004197672009468079,,0.2369178980588913,,0.5526652336120605,,1189.752293586731,
2665,0.0,,0.0007120050140656531,,0.2409292757511139,,0.5580444931983948,,1190.1928896903992,
2666,0.0,,0.01398007944226265,,0.2880399823188782,,0.5971069931983948,,1190.6340017318726,
2667,0.0,,0.013958476483821869,,0.2769295871257782,,0.5736694931983948,,1191.0750720500946,
2668,0.0,,0.0040357052348554134,,0.2545182704925537,,0.5650426745414734,,1191.5158660411835,
2669,0.0,,0.0005859028315171599,,0.244350865483284,,0.5416051745414734,,1191.9571549892426,
2670,0.0,,0.029597509652376175,,0.21420125663280487,,0.43748044967651367,,1192.3986485004425,
2671,0.0,,0.006429359782487154,,0.2030533254146576,,0.40960702300071716,,1192.840668439865,
2672,0.0,,0.05072610825300217,,0.18087776005268097,,0.396283894777298,,1193.2819879055023,
2673,0.0,,0.006827871315181255,,0.16191409528255463,,0.44836723804473877,,1193.7228965759277,
2674,0.0,,0.006402294617146254,,0.16221480071544647,,0.4696148931980133,,1194.1647686958313,
2675,0.0,,0.2756420373916626,,0.19771656394004822,,0.6983672976493835,,1194.604932308197,
2676,0.0,,0.014702357351779938,,0.16297532618045807,,0.6940100789070129,,1195.0460076332092,
2677,0.0,,0.0010719118872657418,,0.17995387315750122,,0.5325518250465393,,1195.4865794181824,
2678,0.0,,0.0023240791633725166,,0.21871696412563324,,0.4908851385116577,,1195.9280486106873,
2679,0.0,,0.008759808726608753,,0.2306290566921234,,0.47670355439186096,,1196.367653131485,
2680,0.0,,0.003657515859231353,,0.20287518203258514,,0.5117184519767761,,1196.8085088729858,
2681,0.0,,0.004880574531853199,,0.19894318282604218,,0.5117184519767761,,1197.249755859375,
2682,0.0,,0.01596236228942871,,0.17156484723091125,,0.5444118976593018,,1197.6909341812134,
2683,0.0,,0.005721125286072493,,0.17331638932228088,,0.5548285841941833,,1198.13121509552,
2684,0.0,,0.0019555562175810337,,0.17351529002189636,,0.5325518250465393,,1198.5717403888702,
2685,0.0,,0.018047837540507317,,0.18463562428951263,,0.5169268250465393,,1199.0126552581787,
2686,0.0,,0.0016768062487244606,,0.20387233793735504,,0.6612184047698975,,1199.4547593593597,
2687,0.0,,0.02215001732110977,,0.21944095194339752,,0.5726767182350159,,1199.8953483104706,
2688,0.0,,0.21154949069023132,,0.18927738070487976,,0.7410666346549988,,1200.6319406032562,
2689,0.0,,0.015283375047147274,,0.15884417295455933,,0.6710481643676758,,1201.0729706287384,
2690,0.0,,0.05627522990107536,,0.17306466400623322,,0.7926609516143799,,1201.5135607719421,
2691,0.0,,0.0006680071237497032,,0.1924199014902115,,0.6820517182350159,,1201.9542491436005,
2692,0.0,,0.04853453487157822,,0.23777508735656738,,0.7301609516143799,,1202.3946316242218,
2693,0.0,,0.0017136059468612075,,0.20461441576480865,,0.6696587204933167,,1202.834944486618,
2694,0.0,,0.040815334767103195,,0.2168872356414795,,0.6346263289451599,,1203.2761399745941,
2695,0.0,,0.003161282977089286,,0.23148861527442932,,0.5319579243659973,,1203.7170107364655,
2696,0.0,,0.021798154339194298,,0.31696391105651855,,0.45997437834739685,,1204.1577801704407,
2697,0.0,,0.17904770374298096,,0.25330474972724915,,0.6093248724937439,,1204.5990726947784,
2698,0.0,,0.004967606160789728,,0.23322905600070953,,0.5848166346549988,,1205.039021730423,
2699,0.0,,0.0004544079420156777,,0.22625863552093506,,0.5952332615852356,,1205.4800271987915,
2700,0.0,,0.01948527991771698,,0.211592435836792,,0.6554596424102783,,1205.9201607704163,
2701,0.0,,0.028577348217368126,,0.2380971759557724,,0.5691916346549988,,1206.361099243164,
2702,0.0,,0.010751079767942429,,0.22960108518600464,,0.5707004070281982,,1206.8013355731964,
2703,0.0,,0.03274943679571152,,0.20254948735237122,,0.6056499481201172,,1207.2430653572083,
2704,0.0,,0.006788579747080803,,0.19338686764240265,,0.5848166346549988,,1207.6842875480652,
2705,0.0,,0.002305723028257489,,0.2021404653787613,,0.4754416048526764,,1208.12539601326,
2706,0.0,,0.009233837015926838,,0.2206164300441742,,0.3868999481201172,,1208.5668025016785,
2707,0.0,,0.08644887804985046,,0.2032187581062317,,0.4694579541683197,,1209.0081841945648,
2708,0.0,,0.01696179434657097,,0.23034027218818665,,0.40495264530181885,,1209.4496018886566,
2709,0.0,,0.0038205429445952177,,0.21025465428829193,,0.4285666048526764,,1209.890017747879,
2710,0.0,,0.010262292809784412,,0.2693972587585449,,0.4088250696659088,,1210.3305850028992,
2711,0.0,,0.007415275555104017,,0.27584606409072876,,0.4166375696659088,,1210.7726020812988,
2712,0.0,,0.004940609913319349,,0.27835315465927124,,0.4262636601924896,,1211.2145411968231,
2713,0.0,,0.001827437081374228,,0.28069713711738586,,0.4334230422973633,,1211.6554355621338,
2714,0.0,,0.05458923429250717,,0.25733014941215515,,0.3816186487674713,,1212.097111940384,
2715,0.0,,0.0007826460641808808,,0.24602825939655304,,0.3605063855648041,,1212.5372786521912,
2716,0.0,,0.04316706210374832,,0.2623004913330078,,0.39750242233276367,,1212.9787330627441,
2717,0.0,,0.003117456566542387,,0.24306358397006989,,0.41016098856925964,,1213.4196064472198,
2718,0.0,,0.00015650044952053577,,0.22553113102912903,,0.4285666048526764,,1213.8604233264923,
2719,0.0,,0.005200028419494629,,0.22792163491249084,,0.42057764530181885,,1214.3009498119354,
2720,0.0,,0.04688244313001633,,0.20475436747074127,,0.47623419761657715,,1214.7413341999054,
2721,0.0,,0.006274264305830002,,0.19014431536197662,,0.45540085434913635,,1215.1818161010742,
2722,0.0,,0.006111730355769396,,0.19903980195522308,,0.4493999481201172,,1215.6219115257263,
2723,0.0,,0.007166130002588034,,0.18531234562397003,,0.4962749481201172,,1216.0629179477692,
2724,0.0,,0.0782894641160965,,0.1763932704925537,,0.5543591976165771,,1216.5027701854706,
2725,0.0,,0.005384507123380899,,0.15912973880767822,,0.5716193318367004,,1216.943223953247,
2726,0.0,,0.009577807039022446,,0.21739168465137482,,0.5143276453018188,,1217.3836920261383,
2727,0.0,,0.007480462547391653,,0.16973300278186798,,0.596835196018219,,1217.824199438095,
2728,0.0,,0.007845460437238216,,0.1701515167951584,,0.5908175110816956,,1218.2648932933807,
2729,0.0,,0.0010796614224091172,,0.16923464834690094,,0.675786018371582,,1218.705693244934,
2730,0.0,,0.009550472721457481,,0.14175131916999817,,0.6697518825531006,,1219.1471943855286,
2731,0.0,,0.0796000063419342,,0.1314285695552826,,0.7947518825531006,,1219.588150024414,
2732,0.0,,0.011886095628142357,,0.21358324587345123,,0.48828598856925964,,1220.0279378890991,
2733,0.0,,0.012676099315285683,,0.21063962578773499,,0.5307945609092712,,1220.4679684638977,
2734,0.0,,0.002134859561920166,,0.2108890563249588,,0.47786930203437805,,1220.9095454216003,
2735,0.0,,0.005338548216968775,,0.21681515872478485,,0.46745264530181885,,1221.3495423793793,
2736,0.0,,0.013097968883812428,,0.22050364315509796,,0.49954453110694885,,1221.7910242080688,
2737,0.0,,0.012797487899661064,,0.27044254541397095,,0.4403715133666992,,1222.2326867580414,
2738,0.0,,0.0055534266866743565,,0.23224957287311554,,0.4349280893802643,,1222.6727879047394,
2739,0.0,,0.007606194820255041,,0.2489137053489685,,0.4323239326477051,,1223.1150007247925,
2740,0.0,,0.012283497489988804,,0.23397602140903473,,0.4297197759151459,,1223.556740283966,
2741,0.0,,0.003978624474257231,,0.21459363400936127,,0.4166989326477051,,1223.9967918395996,
2742,0.0,,0.0018655702006071806,,0.20912769436836243,,0.40536531805992126,,1224.4376878738403,
2743,0.0,,0.0002209462836617604,,0.20706245303153992,,0.4027611315250397,,1224.8779911994934,
2744,0.0,,0.003936913330107927,,0.19521699845790863,,0.3880530893802643,,1225.319165945053,
2745,0.0,,0.010849161073565483,,0.18902496993541718,,0.3715111315250397,,1225.7597291469574,
2746,0.0,,0.021114986389875412,,0.18352670967578888,,0.3594072759151459,,1226.201737165451,
2747,0.0,,0.0052962033078074455,,0.17668981850147247,,0.34546947479248047,,1226.6427121162415,
2748,0.0,,0.02104642614722252,,0.1658320426940918,,0.35807764530181885,,1227.08291721344,
2749,0.0,,0.00038499117363244295,,0.16045859456062317,,0.35286930203437805,,1227.5233459472656,
2750,0.0,,0.007613253779709339,,0.27396443486213684,,0.5043236613273621,,1227.96408867836,
2751,0.0,,0.009978847578167915,,0.26738083362579346,,0.4994562566280365,,1228.6989529132843,
2752,0.0,,0.018403079360723495,,0.2532723844051361,,0.48349031805992126,,1229.1389441490173,
2753,0.0,,0.0038565625436604023,,0.24278859794139862,,0.47790566086769104,,1229.5799169540405,
2754,0.0,,0.015234670601785183,,0.23283541202545166,,0.44010671973228455,,1230.020101070404,
2755,0.0,,0.009068401530385017,,0.21625173091888428,,0.41406503319740295,,1230.4620537757874,
2756,0.0,,0.013687776401638985,,0.1770419180393219,,0.3901100158691406,,1230.9020738601685,
2757,0.0,,0.0010718900011852384,,0.16944202780723572,,0.37708917260169983,,1231.3426463603973,
2758,0.0,,0.003090587677434087,,0.15677236020565033,,0.3640683591365814,,1231.7840988636017,
2759,0.0,,0.0018620219780132174,,0.14210014045238495,,0.33560410141944885,,1232.2244114875793,
2760,0.0,,0.003614393062889576,,0.12758594751358032,,0.31510671973228455,,1232.6645922660828,
2761,0.0,,0.0043007368221879005,,0.11442256718873978,,0.27698859572410583,,1233.1053926944733,
2762,0.0,,0.00489218020811677,,0.11139803379774094,,0.2715412676334381,,1233.5469925403595,
2763,0.0,,0.009547360241413116,,0.1103331670165062,,0.29394254088401794,,1233.9873383045197,
2764,0.0,,0.005712404847145081,,0.10787558555603027,,0.3132079541683197,,1234.4277460575104,
2765,0.0,,0.002881057793274522,,0.10398685932159424,,0.33724430203437805,,1234.868182182312,
2766,0.0,,0.0031500947661697865,,0.1033850684762001,,0.30956754088401794,,1235.3084836006165,
2767,0.0,,0.009780802763998508,,0.09484414011240005,,0.29394254088401794,,1235.7498104572296,
2768,0.0,,0.01950034685432911,,0.08698244392871857,,0.3288329541683197,,1236.1900429725647,
2769,0.0,,0.004631407093256712,,0.09022355079650879,,0.3400249481201172,,1236.6301658153534,
2770,0.0,,0.013227812945842743,,0.10553807765245438,,0.3600829541683197,,1237.0703310966492,
2771,0.0,,0.020592454820871353,,0.0957275778055191,,0.36328598856925964,,1237.5105962753296,
2772,0.0,,0.003620787523686886,,0.10055796056985855,,0.3794179856777191,,1237.95179271698,
2773,0.0,,0.0026868251152336597,,0.09548182785511017,,0.35807764530181885,,1238.3926198482513,
2774,0.0,,0.004742536693811417,,0.09632356464862823,,0.3520435392856598,,1238.8339858055115,
2775,0.0,,0.03722020238637924,,0.13209709525108337,,0.45182764530181885,,1239.2741649150848,
2776,0.0,,0.004985511302947998,,0.1221989244222641,,0.45703598856925964,,1239.7142236232758,
2777,0.0,,0.004678837489336729,,0.10574960708618164,,0.3392496109008789,,1240.1545782089233,
2778,0.0,,0.007134941406548023,,0.10037661343812943,,0.28255680203437805,,1240.5943322181702,
2779,0.0,,0.0001104603725252673,,0.11606387048959732,,0.2759915292263031,,1241.0345187187195,
2780,0.0,,0.002962576225399971,,0.11643023043870926,,0.2879416048526764,,1241.4754238128662,
2781,0.0,,0.006796271074563265,,0.12235419452190399,,0.3496662676334381,,1241.915867805481,
2782,0.0,,0.005593583919107914,,0.13607114553451538,,0.36165085434913635,,1242.3566734790802,
2783,0.0,,0.012045774608850479,,0.13280266523361206,,0.3704996109008789,,1242.7976286411285,
2784,0.0,,0.009355542249977589,,0.14946448802947998,,0.41515418887138367,,1243.2381417751312,
2785,0.0,,0.007186927832663059,,0.09507764130830765,,0.3079996109008789,,1243.6801135540009,
2786,0.0,,0.006470417138189077,,0.09468046575784683,,0.3035666048526764,,1244.1219375133514,
2787,0.0,,0.003843088634312153,,0.08550982922315598,,0.313983291387558,,1244.5630912780762,
2788,0.0,,0.016121260821819305,,0.13780833780765533,,0.376483291387558,,1245.0034391880035,
2789,0.0,,0.008346791379153728,,0.12133592367172241,,0.38248419761657715,,1245.443728685379,
2790,0.0,,0.01817254163324833,,0.16549789905548096,,0.45182764530181885,,1245.8841180801392,
2791,0.0,,0.009564763866364956,,0.19112950563430786,,0.5014832615852356,,1246.3254890441895,
2792,0.0,,0.03773770108819008,,0.1680341511964798,,0.4978768825531006,,1246.7665538787842,
2793,0.0,,0.02752366103231907,,0.1908324807882309,,0.49349430203437805,,1247.2067365646362,
2794,0.0,,0.014667787589132786,,0.22777576744556427,,0.5074841976165771,,1247.647075176239,
2795,0.0,,0.3477954566478729,,0.36134374141693115,,0.8284921646118164,,1248.0876648426056,
2796,0.0,,0.046641264110803604,,0.17720620334148407,,0.7099743485450745,,1248.5280323028564,
2797,0.0,,0.020808478817343712,,0.16745664179325104,,0.6676609516143799,,1248.9689564704895,
2798,0.0,,0.00798562727868557,,0.14952069520950317,,0.5987184047698975,,1249.4093816280365,
2799,0.0,,0.008827915415167809,,0.09034164249897003,,0.4522981643676758,,1249.8500492572784,
2800,0.0,,0.0017020631348714232,,0.13549457490444183,,0.48413506150245667,,1250.2910940647125,
2801,0.0,,0.012410987168550491,,0.16170768439769745,,0.47371840476989746,,1250.7318732738495,
2802,0.0,,0.08488725125789642,,0.15174715220928192,,0.40601006150245667,,1251.172875881195,
2803,0.0,,0.02189113385975361,,0.17569532990455627,,0.48934340476989746,,1251.6140801906586,
2804,0.0,,0.0056044356897473335,,0.15889805555343628,,0.5350651144981384,,1252.0547547340393,
2805,0.0,,0.01896107755601406,,0.2525745630264282,,0.6589952111244202,,1252.4948225021362,
2806,0.0,,0.005971561651676893,,0.20190930366516113,,0.5846351385116577,,1252.9354891777039,
2807,0.0,,0.01914668083190918,,0.18166685104370117,,0.5117184519767761,,1253.3768985271454,
2808,0.0,,0.014110022224485874,,0.15446989238262177,,0.4956565797328949,,1253.8176445960999,
2809,0.0,,0.0015050042420625687,,0.13140054047107697,,0.48413506150245667,,1254.2584886550903,
2810,0.0,,0.021790755912661552,,0.14556299149990082,,0.5221351385116577,,1254.6983652114868,
2811,0.0,,0.0015845326706767082,,0.18317528069019318,,0.54656583070755,,1255.1399052143097,
2812,0.0,,0.031498152762651443,,0.13375262916088104,,0.5898434519767761,,1255.5806744098663,
2813,0.0,,0.009670889005064964,,0.1711997091770172,,0.6210934519767761,,1256.315839290619,
2814,0.0,,0.02901596389710903,,0.18508708477020264,,0.6462839245796204,,1256.7571597099304,
2815,0.0,,0.04649895429611206,,0.24569179117679596,,0.7288575172424316,,1257.197880268097,
2816,0.0,,0.031351592391729355,,0.19315274059772491,,0.6471351385116577,,1257.6387581825256,
2817,0.0,,0.03950263187289238,,0.23999369144439697,,0.6983672976493835,,1258.079210281372,
2818,0.0,,0.01485259085893631,,0.19236448407173157,,0.5942005515098572,,1258.519941329956,
2819,0.0,,0.009026261046528816,,0.16567008197307587,,0.5577422380447388,,1258.9604256153107,
2820,0.0,,0.013361291959881783,,0.17573530972003937,,0.6111360192298889,,1259.4016063213348,
2821,0.0,,0.00854534562677145,,0.1408313810825348,,0.6106768250465393,,1259.8428313732147,
2822,0.0,,0.007254458498209715,,0.1831449568271637,,0.6523434519767761,,1260.284086227417,
2823,0.0,,0.031075485050678253,,0.12462987005710602,,0.5616731643676758,,1260.725590467453,
2824,0.0,,0.0016299037961289287,,0.1476166546344757,,0.5825064778327942,,1261.1659440994263,
2825,0.0,,0.02402373030781746,,0.12242776900529861,,0.49339842796325684,,1261.6067311763763,
2826,0.0,,0.0027534393593668938,,0.08846547454595566,,0.38923177123069763,,1262.047048330307,
2827,0.0,,0.007444464601576328,,0.08676628768444061,,0.4227398931980133,,1262.4884037971497,
2828,0.0,,0.00022923470532987267,,0.16732116043567657,,0.5017610192298889,,1262.929207086563,
2829,0.0,,0.0015019989805296063,,0.14378075301647186,,0.4440101385116577,,1263.3702280521393,
2830,0.0,,0.005298053380101919,,0.12745368480682373,,0.4440101385116577,,1263.8110847473145,
2831,0.0,,0.0048695397563278675,,0.10622214525938034,,0.4444693624973297,,1264.2525351047516,
2832,0.0,,0.009532766416668892,,0.09240715950727463,,0.39559340476989746,,1264.6933290958405,
2833,0.0,,0.0007568637956865132,,0.1106700450181961,,0.4106315076351166,,1265.134515762329,
2834,0.0,,0.0017245636554434896,,0.12032168358564377,,0.44131508469581604,,1265.5755553245544,
2835,0.0,,0.021668298169970512,,0.1518075168132782,,0.47777342796325684,,1266.0154213905334,
2836,0.0,,0.11739341914653778,,0.31375372409820557,,0.6462839245796204,,1266.4559950828552,
2837,0.0,,0.010883877985179424,,0.20856958627700806,,0.5673992037773132,,1266.897484779358,
2838,0.0,,0.041121114045381546,,0.1578069031238556,,0.4596351385116577,,1267.3382790088654,
2839,0.0,,0.034871675074100494,,0.18528302013874054,,0.48482558131217957,,1267.779483795166,
2840,0.0,,0.0063229030929505825,,0.2292630672454834,,0.5039359927177429,,1268.2197613716125,
2841,0.0,,0.01159050315618515,,0.2590563893318176,,0.5065101385116577,,1268.6614549160004,
2842,0.0,,0.16957403719425201,,0.3835733234882355,,0.7531909942626953,,1269.1018981933594,
2843,0.0,,0.02576710656285286,,0.15132994949817657,,0.333392471075058,,1269.543319940567,
2844,0.0,,0.11904856562614441,,0.16259576380252838,,0.4279482364654541,,1269.9848778247833,
2845,0.0,,0.00809324998408556,,0.1859394609928131,,0.45357558131217957,,1270.425796508789,
2846,0.0,,0.0006259748479351401,,0.189618781208992,,0.46288761496543884,,1270.8665261268616,
2847,0.0,,0.01757141388952732,,0.24779903888702393,,0.5253875851631165,,1271.3075721263885,
2848,0.0,,0.08287277072668076,,0.3407094180583954,,0.6194825172424316,,1271.7489159107208,
2849,0.0,,0.004702662583440542,,0.20169101655483246,,0.5638018250465393,,1272.1887457370758,
2850,0.0,,0.0019145377445966005,,0.22867406904697418,,0.64031583070755,,1272.6297278404236,
2851,0.0,,0.012471268884837627,,0.19871830940246582,,0.6142742037773132,,1273.0709171295166,
2852,0.0,,0.002470028819516301,,0.21044525504112244,,0.6158851385116577,,1273.5122473239899,
2853,0.0,,0.017706481739878654,,0.2494555562734604,,0.6542326807975769,,1273.9542245864868,
2854,0.0,,0.021484753116965294,,0.27797043323516846,,0.7132325172424316,,1274.3945741653442,
2855,0.0,,0.003116431413218379,,0.19977232813835144,,0.65594083070755,,1274.8348202705383,
2856,0.0,,0.029066117480397224,,0.15267878770828247,,0.6522030234336853,,1275.2744534015656,
2857,0.0,,0.014102528803050518,,0.12189776450395584,,0.5675403475761414,,1275.714849472046,
2858,0.0,,0.009135582484304905,,0.11658035963773727,,0.5500630736351013,,1276.1550278663635,
2859,0.0,,0.03327752649784088,,0.12832216918468475,,0.44736599922180176,,1276.5960776805878,
2860,0.0,,0.02117614448070526,,0.12540268898010254,,0.5050403475761414,,1277.0358891487122,
2861,0.0,,0.004187282174825668,,0.12349597364664078,,0.5050403475761414,,1277.4771399497986,
2862,0.0,,0.10725900530815125,,0.1289827972650528,,0.56219083070755,,1277.9176361560822,
2863,0.0,,0.0015235885512083769,,0.0861891359090805,,0.36962369084358215,,1278.3585104942322,
2864,0.0,,0.0018941001035273075,,0.1030295267701149,,0.3870820999145508,,1278.7994091510773,
2865,0.0,,0.008416361175477505,,0.10692159831523895,,0.38187375664711,,1279.2397305965424,
2866,0.0,,0.003084259806200862,,0.1118934378027916,,0.39566537737846375,,1279.680644273758,
2867,0.0,,0.005707277450710535,,0.12274216115474701,,0.38389626145362854,,1280.1209869384766,
2868,0.0,,0.007778719533234835,,0.07539383322000504,,0.30712369084358215,,1280.5617372989655,
2869,0.0,,0.004744270816445351,,0.07417744398117065,,0.31754037737846375,,1281.002389907837,
2870,0.0,,0.00902144517749548,,0.09522105753421783,,0.3183962106704712,,1281.4431517124176,
2871,0.0,,0.012010776437819004,,0.06467824429273605,,0.27549099922180176,,1281.8833911418915,
2872,0.0,,0.0036394759081304073,,0.05972804129123688,,0.25504037737846375,,1282.3240880966187,
2873,0.0,,0.003934310283511877,,0.07698594778776169,,0.2606614828109741,,1282.76451253891,
2874,0.0,,0.006958313751965761,,0.07228348404169083,,0.2554531395435333,,1283.2059214115143,
2875,0.0,,0.00526989484205842,,0.10621573776006699,,0.29443278908729553,,1283.6458594799042,
2876,0.0,,0.003726482857018709,,0.07592596858739853,,0.2688131034374237,,1284.381625175476,
2877,0.0,,0.0110712181776762,,0.10713111609220505,,0.292354553937912,,1284.8225166797638,
2878,0.0,,0.014146869070827961,,0.08708234876394272,,0.2819378674030304,,1285.2623357772827,
2879,0.0,,0.0016265035374090075,,0.07732966542243958,,0.27587369084358215,,1285.7026720046997,
2880,0.0,,0.003234374802559614,,0.09161898493766785,,0.2730337083339691,,1286.14373421669,
2881,0.0,,0.0030354519840329885,,0.08074726909399033,,0.2710781395435333,,1286.5841155052185,
2882,0.0,,0.004546036012470722,,0.09355295449495316,,0.2814948260784149,,1287.0254864692688,
2883,0.0,,0.01174053642898798,,0.10652054101228714,,0.28629037737846375,,1287.4668896198273,
2884,0.0,,0.016019873321056366,,0.11074371635913849,,0.2782420217990875,,1287.9073371887207,
2885,0.0,,0.0019395460840314627,,0.11158603429794312,,0.2663128674030304,,1288.3487412929535,
2886,0.0,,0.0039015591610223055,,0.06948555260896683,,0.18395709991455078,,1288.7894146442413,
2887,0.0,,0.017060741782188416,,0.07374114543199539,,0.23083209991455078,,1289.2315621376038,
2888,0.0,,0.0029592635110020638,,0.08111079037189484,,0.26545703411102295,,1289.672302722931,
2889,0.0,,0.004327225964516401,,0.0800350159406662,,0.2777070999145508,,1290.1132872104645,
2890,0.0,,0.005646954290568829,,0.06345263868570328,,0.23604042828083038,,1290.553857088089,
2891,0.0,,0.023383868858218193,,0.08867518603801727,,0.22274160385131836,,1290.9939405918121,
2892,0.0,,0.01935223862528801,,0.1591964215040207,,0.2829154431819916,,1291.4366233348846,
2893,0.0,,0.011601540260016918,,0.1361549347639084,,0.2761763036251068,,1291.8773818016052,
2894,0.0,,0.0028926825616508722,,0.09924687445163727,,0.2598598003387451,,1292.3178126811981,
2895,0.0,,0.01777881756424904,,0.10730324685573578,,0.270967960357666,,1292.7584941387177,
2896,0.0,,0.024136768653988838,,0.15036453306674957,,0.30528244376182556,,1293.1987659931183,
2897,0.0,,0.00998613703995943,,0.16195204854011536,,0.35772085189819336,,1293.6392352581024,
2898,0.0,,0.022442379966378212,,0.1534551978111267,,0.3074263036251068,,1294.0804438591003,
2899,0.0,,0.013525756075978279,,0.10822013020515442,,0.2501346170902252,,1294.51997590065,
2900,0.0,,0.0006306126597337425,,0.06796081364154816,,0.24423480033874512,,1294.960259437561,
2901,0.0,,0.012929266318678856,,0.0507950596511364,,0.14919662475585938,,1295.4019134044647,
2902,0.0,,0.003127242438495159,,0.06203211471438408,,0.15710799396038055,,1295.8422455787659,
2903,0.0,,0.03173084184527397,,0.10433929413557053,,0.2501346170902252,,1296.282668352127,
2904,0.0,,0.0016614699270576239,,0.10284513980150223,,0.23381812870502472,,1296.7234439849854,
2905,0.0,,0.005748759023845196,,0.09914807975292206,,0.21520709991455078,,1297.1639490127563,
2906,0.0,,0.006839948706328869,,0.10260277986526489,,0.23252995312213898,,1297.6044399738312,
2907,0.0,,0.010208777152001858,,0.11204843968153,,0.25504037737846375,,1298.0455257892609,
2908,0.0,,0.01880626380443573,,0.12953923642635345,,0.28108203411102295,,1298.486662864685,
2909,0.0,,0.015009247697889805,,0.09539642930030823,,0.2859014570713043,,1298.9272348880768,
2910,0.0,,3.380696216481738e-05,,0.07374945282936096,,0.25504037737846375,,1299.3674275875092,
2911,0.0,,0.0029000488575547934,,0.06976370513439178,,0.2574087083339691,,1299.807769060135,
2912,0.0,,0.009760790504515171,,0.10113551467657089,,0.3042837083339691,,1300.2479829788208,
2913,0.0,,0.007752537727355957,,0.08034063875675201,,0.22860980033874512,,1300.6886484622955,
2914,0.0,,0.006295891012996435,,0.06721904128789902,,0.19669993221759796,,1301.1295647621155,
2915,0.0,,0.010219888761639595,,0.0883755087852478,,0.21298480033874512,,1301.5700659751892,
2916,0.0,,0.011912405490875244,,0.12316309660673141,,0.2598598003387451,,1302.0109627246857,
2917,0.0,,0.004624430555850267,,0.1121782436966896,,0.2471565455198288,,1302.451458454132,
2918,0.0,,0.010268746875226498,,0.09975888580083847,,0.26648297905921936,,1302.8919882774353,
2919,0.0,,0.016906891018152237,,0.08452937006950378,,0.19669993221759796,,1303.3335220813751,
2920,0.0,,0.0032633920200169086,,0.08542552590370178,,0.21232493221759796,,1303.7744047641754,
2921,0.0,,0.006081076804548502,,0.09689433127641678,,0.23792918026447296,,1304.2151148319244,
2922,0.0,,0.0011903306003659964,,0.056690655648708344,,0.15901613235473633,,1304.6559674739838,
2923,0.0,,0.004595067817717791,,0.07635404914617538,,0.18028242886066437,,1305.0965127944946,
2924,0.0,,0.004283599555492401,,0.04358755424618721,,0.1377815455198288,,1305.5368123054504,
2925,0.0,,0.011844880878925323,,0.05640826374292374,,0.163823202252388,,1305.977451324463,
2926,0.0,,0.00026760241598822176,,0.05210205167531967,,0.1534065455198288,,1306.417744398117,
2927,0.0,,0.003443855559453368,,0.05350145697593689,,0.17981822788715363,,1306.858668088913,
2928,0.0,,0.0022187253925949335,,0.12353423237800598,,0.3252815306186676,,1307.299821138382,
2929,0.0,,0.00877384003251791,,0.09548485279083252,,0.31084585189819336,,1307.740602016449,
2930,0.0,,0.011032615788280964,,0.08456001430749893,,0.2784065306186676,,1308.1818747520447,
2931,0.0,,0.008755776099860668,,0.056977491825819016,,0.21106822788715363,,1308.6223335266113,
2932,0.0,,0.003251462010666728,,0.06919989734888077,,0.252734899520874,,1309.0637233257294,
2933,0.0,,0.002939909463748336,,0.07833713293075562,,0.2575732171535492,,1309.5043632984161,
2934,0.0,,0.0038548645097762346,,0.04338327422738075,,0.179448202252388,,1309.944907426834,
2935,0.0,,0.001789892208762467,,0.048290353268384933,,0.17460989952087402,,1310.385222196579,
2936,0.0,,0.013366799801588058,,0.05157168209552765,,0.1898648738861084,,1310.8255987167358,
2937,0.0,,0.0016712916549295187,,0.07564499974250793,,0.210698202252388,,1311.2667484283447,
2938,0.0,,9.734035120345652e-05,,0.07638558745384216,,0.10529717057943344,,1312.0011229515076,
2939,0.0,,0.037873633205890656,,0.08657600730657578,,0.210698202252388,,1312.442221879959,
2940,0.0,,0.01499653235077858,,0.08380892127752304,,0.2054898738861084,,1312.8831715583801,
2941,0.0,,0.0009689378784969449,,0.07847985625267029,,0.210698202252388,,1313.3242621421814,
2942,0.0,,0.005003305617719889,,0.08410602807998657,,0.17652647197246552,,1313.7651176452637,
2943,0.0,,0.006695807911455631,,0.05673708766698837,,0.13940827548503876,,1314.2056617736816,
2944,0.0,,0.0004937946796417236,,0.047183383256196976,,0.12544012069702148,,1314.6466019153595,
2945,0.0,,0.00464992318302393,,0.04706216976046562,,0.13280944526195526,,1315.087223291397,
2946,0.0,,0.0031898682937026024,,0.05036332085728645,,0.14583028852939606,,1315.5283086299896,
2947,0.0,,0.00704894308000803,,0.07144417613744736,,0.14757554233074188,,1315.9691369533539,
2948,0.0,,0.002006540074944496,,0.04745279997587204,,0.15148179233074188,,1316.4096689224243,
2949,0.0,,0.002815930638462305,,0.04279262199997902,,0.1501796990633011,,1316.8514420986176,
2950,0.0,,0.003165642498061061,,0.04551592841744423,,0.14043490588665009,,1317.292149066925,
2951,0.0,,0.007002716418355703,,0.06680973619222641,,0.14497137069702148,,1317.7330527305603,
2952,0.0,,0.010849183425307274,,0.1154773160815239,,0.20503394305706024,,1318.1744737625122,
2953,0.0,,0.004160876385867596,,0.11254429817199707,,0.16525276005268097,,1318.6169986724854,
2954,0.0,,0.010378126055002213,,0.10248483717441559,,0.1565396785736084,,1319.0577156543732,
2955,0.0,,0.00021690965513698757,,0.06038455292582512,,0.14143526554107666,,1319.4991583824158,
2956,0.0,,0.004151640925556421,,0.08143166452646255,,0.16003121435642242,,1319.939266204834,
2957,0.0,,0.009474341757595539,,0.09226734936237335,,0.17174996435642242,,1320.3801760673523,
2958,0.0,,0.000771026243455708,,0.12010881304740906,,0.18708054721355438,,1320.8208935260773,
2959,0.0,,0.00986182689666748,,0.12108324468135834,,0.19772911071777344,,1321.2614257335663,
2960,0.0,,0.002068790839985013,,0.08839584141969681,,0.1551862508058548,,1321.7014825344086,
2961,0.0,,0.007567466236650944,,0.06148344278335571,,0.14577020704746246,,1322.1438391208649,
2962,0.0,,0.0003254064067732543,,0.08104480057954788,,0.16499026119709015,,1322.5838713645935,
2963,0.0,,0.001299130148254335,,0.10573936253786087,,0.19135896861553192,,1323.0246953964233,
2964,0.0,,0.0024334732443094254,,0.11497865617275238,,0.20691943168640137,,1323.4654383659363,
2965,0.0,,0.0033759023062884808,,0.10550600290298462,,0.19221651554107666,,1323.9061408042908,
2966,0.0,,0.004576715640723705,,0.09557702392339706,,0.1888522356748581,,1324.3470697402954,
2967,0.0,,0.0066923159174621105,,0.0807204395532608,,0.18712568283081055,,1324.7879467010498,
2968,0.0,,0.006724109873175621,,0.06652458757162094,,0.17019860446453094,,1325.2281019687653,
2969,0.0,,0.002324854489415884,,0.07484112679958344,,0.18191735446453094,,1325.668520450592,
2970,0.0,,0.00014350615674629807,,0.07000233232975006,,0.18310193717479706,,1326.1094794273376,
2971,0.0,,0.004081717226654291,,0.06500457227230072,,0.16877901554107666,,1326.5501282215118,
2972,0.0,,0.007027630228549242,,0.08706993609666824,,0.25840744376182556,,1326.9912686347961,
2973,0.0,,0.0022271324414759874,,0.07886996865272522,,0.19518746435642242,,1327.432153224945,
2974,0.0,,0.007135976105928421,,0.07811371982097626,,0.2077283263206482,,1327.872272491455,
2975,0.0,,0.010637872852385044,,0.08804084360599518,,0.2159065455198288,,1328.3138363361359,
2976,0.0,,0.008747140876948833,,0.11916004866361618,,0.2903076708316803,,1328.75444149971,
2977,0.0,,0.0035444777458906174,,0.09969887882471085,,0.2818441390991211,,1329.1953463554382,
2978,0.0,,0.0010459123877808452,,0.12229253351688385,,0.27820518612861633,,1329.636482477188,
2979,0.0,,0.009398052468895912,,0.1146664023399353,,0.2315315455198288,,1330.0773515701294,
2980,0.0,,0.004146295599639416,,0.11322814226150513,,0.24231822788715363,,1330.5179307460785,
2981,0.0,,0.004190404433757067,,0.10401060432195663,,0.2806490957736969,,1330.9585559368134,
2982,0.0,,0.0007379857706837356,,0.10318919271230698,,0.2865976393222809,,1331.3999693393707,
2983,0.0,,0.013550758361816406,,0.10721524804830551,,0.2631601393222809,,1331.840473651886,
2984,0.0,,0.0008069523610174656,,0.07455713301897049,,0.2388753890991211,,1332.2815959453583,
2985,0.0,,0.009747895412147045,,0.07624536752700806,,0.22605077922344208,,1332.7226350307465,
2986,0.0,,0.0014964586589485407,,0.06204776465892792,,0.1998128890991211,,1333.1629946231842,
2987,0.0,,0.0027237662579864264,,0.08489018678665161,,0.21172785758972168,,1333.6033923625946,
2988,0.0,,0.0021391792688518763,,0.07350108027458191,,0.1920003890991211,,1334.0434052944183,
2989,0.0,,0.0013201660476624966,,0.07505451142787933,,0.2096855640411377,,1334.4837284088135,
2990,0.0,,0.01017790473997593,,0.07624255120754242,,0.20033963024616241,,1334.9243574142456,
2991,0.0,,0.001650492544285953,,0.09840346872806549,,0.2054898738861084,,1335.3651206493378,
2992,0.0,,0.00032068928703665733,,0.11801557242870331,,0.2159065455198288,,1335.8061182498932,
2993,0.0,,0.0024045349564403296,,0.06894249469041824,,0.2383313924074173,,1336.2456414699554,
2994,0.0,,0.0008200776064768434,,0.06823498755693436,,0.2586028575897217,,1336.6863775253296,
2995,0.0,,0.002162142191082239,,0.09317609667778015,,0.2546966075897217,,1337.1266767978668,
2996,0.0,,0.00018580059986561537,,0.07037279009819031,,0.24818618595600128,,1337.566922903061,
2997,0.0,,0.008008472621440887,,0.06965544074773788,,0.2188001424074173,,1338.007511138916,
2998,0.0,,0.002402608748525381,,0.09217636287212372,,0.23776952922344208,,1338.4481024742126,
2999,0.0,,0.00024264375679194927,,0.07356832921504974,,0.24427993595600128,,1338.8893043994904,
3000,0.0,,0.0015439493581652641,,0.08181052654981613,,0.2344251424074173,,1339.3301885128021,
3001,0.0,,0.001777190831489861,,0.07431798428297043,,0.2537250518798828,,1340.0653858184814,
3002,0.0,,0.004045736975967884,,0.08363322168588638,,0.2824951708316803,,1340.5064148902893,
3003,0.0,,0.0062473248690366745,,0.07694624364376068,,0.2657643258571625,,1340.9470748901367,
3004,0.0,,0.002423889935016632,,0.0841878354549408,,0.2786959707736969,,1341.3872628211975,
3005,0.0,,0.014141210354864597,,0.07553502172231674,,0.2422376424074173,,1341.8280210494995,
3006,0.0,,0.011429743841290474,,0.08145886659622192,,0.2115316390991211,,1342.2689776420593,
3007,0.0,,0.0021748184226453304,,0.08235538750886917,,0.21302993595600128,,1342.7104105949402,
3008,0.0,,0.0008315833401866257,,0.06341269612312317,,0.2167399674654007,,1343.1516826152802,
3009,0.0,,0.000485784315969795,,0.08262717723846436,,0.23907160758972168,,1343.592155456543,
3010,0.0,,0.003604682395234704,,0.10626716911792755,,0.2813893258571625,,1344.0340461730957,
3011,0.0,,0.0026771926786750555,,0.11507159471511841,,0.2839934825897217,,1344.4745197296143,
3012,0.0,,0.0012634748127311468,,0.11250952631235123,,0.2755299508571625,,1344.914963722229,
3013,0.0,,0.004555199760943651,,0.0799432098865509,,0.2617689073085785,,1345.3551425933838,
3014,0.0,,0.003699708031490445,,0.07628755271434784,,0.2526543140411377,,1345.795998096466,
3015,0.0,,0.010103284381330013,,0.053156688809394836,,0.2348448485136032,,1346.2367062568665,
3016,0.0,,0.003182085696607828,,0.07951748371124268,,0.2533053457736969,,1346.6770198345184,
3017,0.0,,0.0035376918967813253,,0.11523347347974777,,0.2748788893222809,,1347.116997718811,
3018,0.0,,0.004029607865959406,,0.07356294244527817,,0.2193441390991211,,1347.5578525066376,
3019,0.0,,0.0006131062982603908,,0.08902079612016678,,0.2552584707736969,,1347.9985783100128,
3020,0.0,,0.003998821601271629,,0.09066161513328552,,0.2467949390411377,,1348.438719511032,
3021,0.0,,0.000584837922360748,,0.0944741889834404,,0.2427816390991211,,1348.8792178630829,
3022,0.0,,0.0014831684529781342,,0.07050665467977524,,0.1703917235136032,,1349.3200917243958,
3023,0.0,,0.001899524126201868,,0.10434980690479279,,0.2731982171535492,,1349.7611165046692,
3024,0.0,,0.022389249876141548,,0.14209680259227753,,0.3513232171535492,,1350.2018837928772,
3025,0.0,,0.0006012410158291459,,0.0908098816871643,,0.2201022356748581,,1350.642566204071,
3026,0.0,,0.007261533755809069,,0.10582137852907181,,0.2245524674654007,,1351.083859205246,
3027,0.0,,0.006817917339503765,,0.05359983816742897,,0.2024170607328415,,1351.5259873867035,
3028,0.0,,0.0018595692235976458,,0.0709032192826271,,0.2089274674654007,,1351.9661183357239,
3029,0.0,,0.007262812461704016,,0.06675183027982712,,0.2076253890991211,,1352.4065430164337,
3030,0.0,,0.004459016490727663,,0.055094748735427856,,0.1867920607328415,,1352.8479497432709,
3031,0.0,,0.001178262522444129,,0.06728974729776382,,0.1784355640411377,,1353.2886509895325,
3032,0.0,,0.005158411804586649,,0.06695883721113205,,0.2232503890991211,,1353.7292175292969,
3033,0.0,,0.008960040286183357,,0.08802216500043869,,0.2369222640991211,,1354.169792175293,
3034,0.0,,4.587680086842738e-05,,0.08213400840759277,,0.2279147356748581,,1354.610155582428,
3035,0.0,,0.0010366302449256182,,0.057753775268793106,,0.2057793140411377,,1355.051432132721,
3036,0.0,,0.01112332008779049,,0.03618001937866211,,0.1471855640411377,,1355.4924354553223,
3037,0.0,,0.0031579534988850355,,0.0415479876101017,,0.1458834856748581,,1355.9320485591888,
3038,0.0,,0.0032414854504168034,,0.04090800881385803,,0.1536959856748581,,1356.3726823329926,
3039,0.0,,0.0018685756949707866,,0.08215413242578506,,0.19349868595600128,,1356.8131668567657,
3040,0.0,,0.0015710199950262904,,0.11370599269866943,,0.20651952922344208,,1357.2533211708069,
3041,0.0,,0.00033583035110495985,,0.12398824840784073,,0.2096855640411377,,1357.6950433254242,
3042,0.0,,0.02703830413520336,,0.0479457788169384,,0.14662368595600128,,1358.1351008415222,
3043,0.0,,0.007358322385698557,,0.039355214685201645,,0.1281983107328415,,1358.5772156715393,
3044,0.0,,9.179016160487663e-06,,0.10809516161680222,,0.19602902233600616,,1359.0177090168,
3045,0.0,,0.010510091669857502,,0.08913345634937286,,0.1654147356748581,,1359.4583241939545,
3046,0.0,,0.0027709403075277805,,0.04886510223150253,,0.1386149674654007,,1359.8994336128235,
3047,0.0,,0.0004632471245713532,,0.04733472317457199,,0.1146334782242775,,1360.3417265415192,
3048,0.0,,0.0008488219464197755,,0.06031067669391632,,0.1185397282242775,,1360.7819933891296,
3049,0.0,,0.011812500655651093,,0.08603841811418533,,0.12129203230142593,,1361.223274230957,
3050,0.0,,0.009850457310676575,,0.07795314490795135,,0.1793030947446823,,1361.6636283397675,
3051,0.0,,0.0014510122127830982,,0.04645859822630882,,0.12115255743265152,,1362.1042556762695,
3052,0.0,,0.0013202936388552189,,0.0540546178817749,,0.12001927942037582,,1362.5459640026093,
3053,0.0,,0.002937708981335163,,0.03657539561390877,,0.09584244340658188,,1362.9866943359375,
3054,0.0,,0.001740235136821866,,0.05797303840517998,,0.15052993595600128,,1363.4270794391632,
3055,0.0,,0.000912483548745513,,0.0652468204498291,,0.1451253890991211,,1363.8681635856628,
3056,0.0,,0.002366739558055997,,0.05143021419644356,,0.1386149674654007,,1364.3087532520294,
3057,0.0,,0.00550590455532074,,0.05545835569500923,,0.11517747491598129,,1364.7493398189545,
3058,0.0,,0.004510778002440929,,0.06678981333971024,,0.1425212174654007,,1365.1893646717072,
3059,0.0,,0.015046097338199615,,0.06993117183446884,,0.11989005655050278,,1365.6298341751099,
3060,0.0,,0.008016854524612427,,0.08508580178022385,,0.16703207790851593,,1366.0696799755096,
3061,0.0,,0.0022736077662557364,,0.04730984941124916,,0.09918594360351562,,1366.5104389190674,
3062,0.0,,0.005108341574668884,,0.04853210970759392,,0.10439427942037582,,1366.9513266086578,
3063,0.0,,0.0012253590393811464,,0.061000723391771317,,0.1107272282242775,,1367.6861159801483,
3064,0.0,,0.00168007577303797,,0.05869033932685852,,0.1313292235136032,,1368.1274518966675,
3065,0.0,,0.005054356995970011,,0.054236188530921936,,0.11927994340658188,,1368.5676665306091,
3066,0.0,,0.008062588982284069,,0.05038118734955788,,0.1484876424074173,,1369.0083570480347,
3067,0.0,,2.9548356906161644e-05,,0.06040973588824272,,0.1711670607328415,,1369.4498083591461,
3068,0.0,,0.0012132558040320873,,0.12935368716716766,,0.2232503890991211,,1369.8903682231903,
3069,0.0,,2.9521983378799632e-05,,0.11545918136835098,,0.2141358107328415,,1370.331140756607,
3070,0.0,,0.001544809085316956,,0.10710970312356949,,0.2050212174654007,,1370.77157497406,
3071,0.0,,0.0018589936662465334,,0.11290202289819717,,0.2115316390991211,,1371.213807106018,
3072,0.0,,0.0030904849991202354,,0.11033065617084503,,0.2141358107328415,,1371.6535546779633,
3073,0.0,,0.00023777982278261334,,0.12611187994480133,,0.19602902233600616,,1372.094226360321,
3074,0.0,,4.537147833616473e-05,,0.100272536277771,,0.1985108107328415,,1372.5342779159546,
3075,0.0,,0.0006993713905103505,,0.0928838923573494,,0.19643338024616241,,1372.97567820549,
3076,0.0,,0.012042454443871975,,0.15438787639141083,,0.2590576708316803,,1373.4164040088654,
3077,0.0,,0.00016848657105583698,,0.1490011364221573,,0.2590576708316803,,1373.8569149971008,
3078,0.0,,0.001647601486183703,,0.11556290835142136,,0.2317139357328415,,1374.2979173660278,
3079,0.0,,0.0007596802315674722,,0.114356629550457,,0.2642660140991211,,1374.7393164634705,
3080,0.0,,0.0013561445521190763,,0.11430954933166504,,0.2512451708316803,,1375.179428100586,
3081,0.0,,0.0033124887850135565,,0.0913534015417099,,0.2434326857328415,,1375.620358467102,
3082,0.0,,0.002328582340851426,,0.11397308856248856,,0.2422376424074173,,1376.0619192123413,
3083,0.0,,0.0007550267619080842,,0.13069237768650055,,0.2677174508571625,,1376.5038697719574,
3084,0.0,,0.0005446772556751966,,0.14285452663898468,,0.2696705758571625,,1376.9444162845612,
3085,0.0,,0.0007979747606441379,,0.1756943017244339,,0.29648709297180176,,1377.3852198123932,
3086,0.0,,0.001008857972919941,,0.1579679399728775,,0.2789297103881836,,1377.8257067203522,
3087,0.0,,0.0008905339636839926,,0.13410910964012146,,0.2844482958316803,,1378.2676503658295,
3088,0.0,,2.7783712539530825e-06,,0.14910753071308136,,0.2837972640991211,,1378.7080433368683,
3089,0.0,,0.001334681175649166,,0.17498861253261566,,0.3220794200897217,,1379.1486701965332,
3090,0.0,,0.0009485239279456437,,0.1576136350631714,,0.3317558765411377,,1379.5895311832428,
3091,0.0,,0.0028204445261508226,,0.13736891746520996,,0.3080820143222809,,1380.029708623886,
3092,0.0,,0.0015875085955485702,,0.16145563125610352,,0.3143962323665619,,1380.4698994159698,
3093,0.0,,0.0014312277780845761,,0.11285018175840378,,0.2903076708316803,,1380.9102957248688,
3094,0.0,,0.0009153216378763318,,0.11114900559186935,,0.2896566390991211,,1381.3506500720978,
3095,0.0,,0.001783851650543511,,0.10412855446338654,,0.2678859233856201,,1381.7918643951416,
3096,0.0,,0.0015632376307621598,,0.12496975064277649,,0.27537623047828674,,1382.2315995693207,
3097,0.0,,0.0021849481854587793,,0.12291907519102097,,0.28672146797180176,,1382.672429561615,
3098,0.0,,0.00122557592112571,,0.08767145127058029,,0.21254737675189972,,1383.1142163276672,
3099,0.0,,0.003442521207034588,,0.07544867694377899,,0.20439736545085907,,1383.554307937622,
3100,0.0,,0.008176254108548164,,0.061701055616140366,,0.18916399776935577,,1383.9963173866272,
3101,0.0,,0.0006677241763100028,,0.06998298317193985,,0.19466447830200195,,1384.437893152237,
3102,0.0,,0.0009252923773601651,,0.0788334310054779,,0.19788694381713867,,1384.8785426616669,
3103,0.0,,0.0020920804236084223,,0.1074221134185791,,0.22102732956409454,,1385.3186881542206,
3104,0.0,,0.0013304821914061904,,0.12928763031959534,,0.21419572830200195,,1385.7586331367493,
3105,0.0,,0.0011639499571174383,,0.1364547461271286,,0.21699412167072296,,1386.1997640132904,
3106,0.0,,0.00105646054726094,,0.11463626474142075,,0.21386687457561493,,1386.6409978866577,
3107,0.0,,0.0026858621276915073,,0.10610195994377136,,0.20446817576885223,,1387.0813517570496,
3108,0.0,,0.0005728398682549596,,0.10152453929185867,,0.19665567576885223,,1387.5215821266174,
3109,0.0,,0.0048439279198646545,,0.10128366202116013,,0.20781834423542023,,1387.962366104126,
3110,0.0,,0.0023603388108313084,,0.12866434454917908,,0.23386001586914062,,1388.4028050899506,
3111,0.0,,0.0026214472018182278,,0.13100415468215942,,0.23445923626422882,,1388.8441383838654,
3112,0.0,,0.004470538347959518,,0.1934487223625183,,0.2945547103881836,,1389.2842810153961,
3113,0.0,,0.00021505435870494694,,0.16066814959049225,,0.29133984446525574,,1389.7256288528442,
3114,0.0,,0.0037187347188591957,,0.1471029371023178,,0.28352734446525574,,1390.1659841537476,
3115,0.0,,0.002961360849440098,,0.16484636068344116,,0.28903278708457947,,1390.6065335273743,
3116,0.0,,0.0006181772332638502,,0.14161339402198792,,0.28937163949012756,,1391.0464568138123,
3117,0.0,,0.0034591080620884895,,0.1707083284854889,,0.29622697830200195,,1391.4878332614899,
3118,0.0,,0.001056003849953413,,0.15511685609817505,,0.27278947830200195,,1391.928876876831,
3119,0.0,,0.003917894326150417,,0.10397981107234955,,0.22002236545085907,,1392.369380235672,
3120,0.0,,0.0005821002414450049,,0.12699642777442932,,0.2807382643222809,,1392.8098094463348,
3121,0.0,,0.0033770769368857145,,0.13613532483577728,,0.28221312165260315,,1393.2503550052643,
3122,0.0,,0.0016705940943211317,,0.15943732857704163,,0.3134481906890869,,1393.6911115646362,
3123,0.0,,0.00943771656602621,,0.10628969967365265,,0.22361938655376434,,1394.1317253112793,
3124,0.0,,0.002184409648180008,,0.09046047180891037,,0.1933024674654007,,1394.572117805481,
3125,0.0,,0.003542488208040595,,0.093869648873806,,0.17359447479248047,,1395.012351989746,
3126,0.0,,0.006814182735979557,,0.04871959239244461,,0.08282160758972168,,1395.747489452362,
3127,0.0,,0.001389282406307757,,0.03565168380737305,,0.1029147282242775,,1396.1884181499481,
3128,0.0,,0.002334295306354761,,0.05122173950076103,,0.11110448837280273,,1396.6299126148224,
3129,0.0,,0.0031374383252114058,,0.03175923973321915,,0.0709066390991211,,1397.0707921981812,
3130,0.0,,0.0039717331528663635,,0.12373222410678864,,0.2027578353881836,,1397.511459350586,
3131,0.0,,0.004061996471136808,,0.047862324863672256,,0.16224868595600128,,1397.9519548416138,
3132,0.0,,0.0008081404375843704,,0.05258205533027649,,0.15070271492004395,,1398.3922505378723,
3133,0.0,,6.362776184687391e-05,,0.040750183165073395,,0.1376536637544632,,1398.8331398963928,
3134,0.0,,0.00017202099843416363,,0.05691542848944664,,0.15782706439495087,,1399.2743077278137,
3135,0.0,,0.004914074204862118,,0.06152398884296417,,0.15633423626422882,,1399.714983701706,
3136,0.0,,0.0002498254179954529,,0.06655536592006683,,0.17154161632061005,,1400.1548891067505,
3137,0.0,,0.00013759256398770958,,0.05738162249326706,,0.16176612675189972,,1400.5949857234955,
3138,0.0,,0.0009291059104725718,,0.06948418915271759,,0.16600124537944794,,1401.0351541042328,
3139,0.0,,0.007218115497380495,,0.053263138979673386,,0.13637979328632355,,1401.4762871265411,
3140,0.0,,0.002951923292130232,,0.06945133954286575,,0.16164414584636688,,1401.917381286621,
3141,0.0,,0.0006482708849944174,,0.06491217017173767,,0.12579035758972168,,1402.3578386306763,
3142,0.0,,0.001360943540930748,,0.09600607305765152,,0.13637979328632355,,1402.7981815338135,
3143,0.0,,0.005348775535821915,,0.05842213332653046,,0.08093956857919693,,1403.238447189331,
3144,0.0,,0.0006423290469683707,,0.052528463304042816,,0.10122355073690414,,1403.678598165512,
3145,0.0,,0.001784510095603764,,0.06566984951496124,,0.11282745748758316,,1404.118700504303,
3146,0.0,,0.01651187613606453,,0.026115430518984795,,0.08495769649744034,,1404.5586669445038,
3147,0.0,,0.004237816669046879,,0.07153774797916412,,0.1088348999619484,,1404.9996347427368,
3148,0.0,,0.001751811127178371,,0.09573965519666672,,0.12606795132160187,,1405.4408779144287,
3149,0.0,,0.0011989109916612506,,0.09492640197277069,,0.11686531454324722,,1405.881596326828,
3150,0.0,,0.006234926171600819,,0.025713426992297173,,0.06814882159233093,,1406.3233668804169,
3151,0.0,,0.006478496361523867,,0.05582539364695549,,0.07460784912109375,,1406.7641286849976,
3152,0.0,,9.75986331468448e-05,,0.02668023854494095,,0.06814882159233093,,1407.2046904563904,
3153,0.0,,0.001263135694898665,,0.02917947620153427,,0.06799206882715225,,1407.645082950592,
3154,0.0,,0.0012515573762357235,,0.042605914175510406,,0.07121578603982925,,1408.086116552353,
3155,0.0,,0.007589380722492933,,0.04381377249956131,,0.08393128961324692,,1408.5260288715363,
3156,0.0,,0.002903308253735304,,0.029787147417664528,,0.06945090740919113,,1408.9673266410828,
3157,0.0,,0.0004701661819126457,,0.07136765867471695,,0.16023461520671844,,1409.4084055423737,
3158,0.0,,0.00248959893360734,,0.03808579221367836,,0.10642591863870621,,1409.8480031490326,
3159,0.0,,0.01570644974708557,,0.0625259205698967,,0.11527121067047119,,1410.2882540225983,
3160,0.0,,0.0015397591050714254,,0.04061535373330116,,0.0938488245010376,,1410.7292001247406,
3161,0.0,,0.002744832541793585,,0.05016123875975609,,0.08799099922180176,,1411.1714162826538,
3162,0.0,,0.0016171846073120832,,0.042347501963377,,0.10062376409769058,,1411.6119248867035,
3163,0.0,,0.006797461770474911,,0.04949449375271797,,0.10590923577547073,,1412.0527758598328,
3164,0.0,,0.0037457423750311136,,0.048959456384181976,,0.1185884103178978,,1412.4939982891083,
3165,0.0,,0.0032935773488134146,,0.05129233002662659,,0.127702996134758,,1412.9348049163818,
3166,0.0,,0.004265326540917158,,0.07556326687335968,,0.1849946528673172,,1413.3753712177277,
3167,0.0,,0.0005640840390697122,,0.07021291553974152,,0.17354042828083038,,1413.8161644935608,
3168,0.0,,0.008739328943192959,,0.08114158362150192,,0.15270709991455078,,1414.2570157051086,
3169,0.0,,0.0023900868836790323,,0.08649580925703049,,0.13793595135211945,,1414.698049068451,
3170,0.0,,0.0014140214771032333,,0.06052688509225845,,0.12873809039592743,,1415.1390063762665,
3171,0.0,,0.03760990872979164,,0.07825954258441925,,0.21085262298583984,,1415.5794072151184,
3172,0.0,,0.000140281772473827,,0.0703878104686737,,0.18082141876220703,,1416.020628452301,
3173,0.0,,0.0026873780880123377,,0.07846812903881073,,0.16065120697021484,,1416.4612336158752,
3174,0.0,,0.00021909356291871518,,0.06226116046309471,,0.17265541851520538,,1416.9013776779175,
3175,0.0,,0.0006363539723679423,,0.10374001413583755,,0.1741342544555664,,1417.3420233726501,
3176,0.0,,0.0064764670096337795,,0.06691554933786392,,0.14009229838848114,,1417.7824342250824,
3177,0.0,,0.006465849466621876,,0.085868701338768,,0.13355652987957,,1418.224196434021,
3178,0.0,,0.007255800534039736,,0.06768985837697983,,0.1716579645872116,,1418.6648235321045,
3179,0.0,,0.009379969909787178,,0.08922375738620758,,0.2047383040189743,,1419.1059305667877,
3180,0.0,,0.001212194561958313,,0.09895125776529312,,0.17273299396038055,,1419.546458721161,
3181,0.0,,0.0018926012562587857,,0.0699443370103836,,0.14314429461956024,,1419.987540960312,
3182,0.0,,0.002376277931034565,,0.054550547152757645,,0.10738730430603027,,1420.427750825882,
3183,0.0,,0.0039034471847116947,,0.06095942109823227,,0.11177587509155273,,1420.8680443763733,
3184,0.0,,0.006802125368267298,,0.0635371133685112,,0.16906754672527313,,1421.308622598648,
3185,0.0,,0.02639196068048477,,0.05235569551587105,,0.13197095692157745,,1421.7495532035828,
3186,0.0,,0.0002537115360610187,,0.06785617768764496,,0.12073900550603867,,1422.1896522045135,
3187,0.0,,0.004040702246129513,,0.06830480694770813,,0.1280350685119629,,1422.6310415267944,
3188,0.0,,0.0036275468301028013,,0.07899633049964905,,0.1697017401456833,,1423.3663516044617,
3189,0.0,,0.007259182166308165,,0.0931796208024025,,0.18496274948120117,,1423.8075988292694,
3190,0.0,,0.006764805410057306,,0.17427676916122437,,0.31717562675476074,,1424.2476832866669,
3191,0.0,,0.0018908814527094364,,0.16762906312942505,,0.2966242730617523,,1424.688345193863,
3192,0.0,,0.0018536216812208295,,0.09194189310073853,,0.21753327548503876,,1425.1292140483856,
3193,0.0,,0.0004626548325177282,,0.0767476037144661,,0.16231632232666016,,1425.5695552825928,
3194,0.0,,0.003792956005781889,,0.08011287450790405,,0.23759563267230988,,1426.0097286701202,
3195,0.0,,0.0005886273575015366,,0.0793321505188942,,0.19766592979431152,,1426.450935602188,
3196,0.0,,0.0004497090121731162,,0.0807054415345192,,0.23412425816059113,,1426.8905670642853,
3197,0.0,,0.002702421508729458,,0.06578367203474045,,0.1563846319913864,,1427.3306665420532,
3198,0.0,,0.004331107251346111,,0.06915286183357239,,0.1720096319913864,,1427.7713103294373,
3199,0.0,,0.007320130243897438,,0.0759987160563469,,0.16906754672527313,,1428.212196111679,
3200,0.0,,0.006568723823875189,,0.06590196490287781,,0.21960799396038055,,1428.6527500152588,
3201,0.0,,0.017203567549586296,,0.10234752297401428,,0.20999877154827118,,1429.0932178497314,
3202,0.0,,0.009467837400734425,,0.08517027646303177,,0.14229042828083038,,1429.533182144165,
3203,0.0,,0.00047839642502367496,,0.08803807944059372,,0.20011703670024872,,1429.9746074676514,
3204,0.0,,0.010847311466932297,,0.09953264147043228,,0.20999877154827118,,1430.4146435260773,
3205,0.0,,0.02339811995625496,,0.12002978473901749,,0.2516654431819916,,1430.8565933704376,
3206,0.0,,0.0028825108893215656,,0.07699123024940491,,0.24462370574474335,,1431.296795129776,
3207,0.0,,0.00023350487754214555,,0.0704370066523552,,0.21520709991455078,,1431.7382590770721,
3208,0.0,,0.019550031051039696,,0.08000347018241882,,0.25889626145362854,,1432.1788427829742,
3209,0.0,,0.005366436671465635,,0.07810227572917938,,0.22379036247730255,,1432.6200876235962,
3210,0.0,,0.0022258965764194727,,0.09767638146877289,,0.20919132232666016,,1433.0610492229462,
3211,0.0,,0.005792285781353712,,0.1082029864192009,,0.22588253021240234,,1433.5021941661835,
3212,0.0,,0.0033315373584628105,,0.08300308883190155,,0.2050243467092514,,1433.9431247711182,
3213,0.0,,0.005199546460062265,,0.09069689363241196,,0.20616929233074188,,1434.3845117092133,
3214,0.0,,0.0019784849137067795,,0.10832997411489487,,0.2245555967092514,,1434.8251459598541,
3215,0.0,,0.002977382857352495,,0.10742984712123871,,0.2267080694437027,,1435.2655801773071,
3216,0.0,,0.00017403093806933612,,0.07913445681333542,,0.2097809910774231,,1435.7062938213348,
3217,0.0,,0.014168262481689453,,0.07409697026014328,,0.1832246035337448,,1436.147089958191,
3218,0.0,,0.001433335361070931,,0.08041039854288101,,0.16499543190002441,,1436.5885903835297,
3219,0.0,,0.0033247394021600485,,0.07391025125980377,,0.15669012069702148,,1437.0295362472534,
3220,0.0,,0.0011172433150932193,,0.07377966493368149,,0.1629060059785843,,1437.470439195633,
3221,0.0,,0.010810740292072296,,0.09585249423980713,,0.16023166477680206,,1437.9130964279175,
3222,0.0,,0.004597644321620464,,0.14993424713611603,,0.2599007189273834,,1438.3538045883179,
3223,0.0,,0.00596022279933095,,0.09745755791664124,,0.17622137069702148,,1438.795215845108,
3224,0.0,,0.0007572494214400649,,0.07466215640306473,,0.16710679233074188,,1439.2369549274445,
3225,0.0,,0.02537272870540619,,0.06460778415203094,,0.16055481135845184,,1439.677417755127,
3226,0.0,,0.002100503072142601,,0.07275960594415665,,0.1308962106704712,,1440.117525100708,
3227,0.0,,0.004809313453733921,,0.0805547833442688,,0.1594380885362625,,1440.558141708374,
3228,0.0,,0.002983029233291745,,0.10980451107025146,,0.19180481135845184,,1440.9982514381409,
3229,0.0,,0.00086724798893556,,0.0894370749592781,,0.18138813972473145,,1441.438892364502,
3230,0.0,,0.00401177816092968,,0.0539889931678772,,0.1655101627111435,,1441.8789188861847,
3231,0.0,,0.0018899549031630158,,0.07255390286445618,,0.1355622559785843,,1442.3200707435608,
3232,0.0,,0.00301019917242229,,0.06089150533080101,,0.1850414127111435,,1442.7610030174255,
3233,0.0,,0.00048763828817754984,,0.07101324945688248,,0.1733226627111435,,1443.202336549759,
3234,0.0,,0.002160788746550679,,0.07185184955596924,,0.1915518194437027,,1443.6448338031769,
3235,0.0,,0.0008089878247119486,,0.06077997386455536,,0.2149893194437027,,1444.0852725505829,
3236,0.0,,0.005627735517919064,,0.07611114531755447,,0.146123006939888,,1444.5256536006927,
3237,0.0,,0.00048435767530463636,,0.07041998952627182,,0.17032074928283691,,1444.9672558307648,
3238,0.0,,0.009198840707540512,,0.06472763419151306,,0.15495534241199493,,1445.4074885845184,
3239,0.0,,0.0009543628548271954,,0.08957844227552414,,0.1876455694437027,,1445.848376750946,
3240,0.0,,0.00010694334923755378,,0.08287674933671951,,0.17305205762386322,,1446.2897145748138,
3241,0.0,,0.007590550929307938,,0.05666384473443031,,0.1724722534418106,,1446.730558872223,
3242,0.0,,0.00025602863752283156,,0.06933622062206268,,0.1850414127111435,,1447.1706290245056,
3243,0.0,,0.002168016042560339,,0.09685438871383667,,0.1915518194437027,,1447.6106247901917,
3244,0.0,,0.002838671673089266,,0.10682733356952667,,0.2267080694437027,,1448.0511429309845,
3245,0.0,,0.008427601307630539,,0.06023964658379555,,0.1970546990633011,,1448.4910016059875,
3246,0.0,,0.0032509120646864176,,0.07239016145467758,,0.18012762069702148,,1448.9308536052704,
3247,0.0,,0.0073921759612858295,,0.09003812074661255,,0.178982675075531,,1449.3714191913605,
3248,0.0,,0.0010735817486420274,,0.08956686407327652,,0.194607675075531,,1449.8126554489136,
3249,0.0,,0.008697574026882648,,0.0733882486820221,,0.1668122410774231,,1450.2531354427338,
3250,0.0,,0.0032096293289214373,,0.07490098476409912,,0.1462734490633011,,1450.69362449646,
3251,0.0,,0.0011495955986902118,,0.07768450677394867,,0.14566536247730255,,1451.4287230968475,
3252,0.0,,0.0016147710848599672,,0.06147994473576546,,0.1462734490633011,,1451.8696920871735,
3253,0.0,,0.022320833057165146,,0.053472358733415604,,0.13389627635478973,,1452.3098962306976,
3254,0.0,,0.0010901321657001972,,0.055216070264577866,,0.1410651057958603,,1452.750258922577,
3255,0.0,,0.0015817919047549367,,0.06414718180894852,,0.14961129426956177,,1453.192587852478,
3256,0.0,,0.005032693035900593,,0.059781063348054886,,0.16514627635478973,,1453.6337506771088,
3257,0.0,,0.0008770215790718794,,0.07995850592851639,,0.19118793308734894,,1454.0737903118134,
3258,0.0,,0.0013342949096113443,,0.0734323263168335,,0.19639627635478973,,1454.514562368393,
3259,0.0,,0.0021123883780092,,0.06747565418481827,,0.15534646809101105,,1454.9545738697052,
3260,0.0,,0.0026374743320047855,,0.06207014247775078,,0.20160460472106934,,1455.3953008651733,
3261,0.0,,0.0009115301072597504,,0.06926519423723221,,0.13659046590328217,,1455.8371393680573,
3262,0.0,,0.00862809643149376,,0.090245321393013,,0.16859085857868195,,1456.2782225608826,
3263,0.0,,0.003120749955996871,,0.09781257063150406,,0.16002796590328217,,1456.7179627418518,
3264,0.0,,0.04458034783601761,,0.18440037965774536,,0.36924099922180176,,1457.1592836380005,
3265,0.0,,0.008092950098216534,,0.0681442990899086,,0.2633982002735138,,1457.5993010997772,
3266,0.0,,0.0012618558248504996,,0.04995976760983467,,0.18597960472106934,,1458.0410964488983,
3267,0.0,,0.0024244668893516064,,0.07310780882835388,,0.20681293308734894,,1458.4822635650635,
3268,0.0,,0.0019095457391813397,,0.06602280586957932,,0.20160460472106934,,1458.922598361969,
3269,0.0,,3.368496982147917e-05,,0.08299118280410767,,0.22243793308734894,,1459.3633255958557,
3270,0.0,,0.00505015579983592,,0.08647370338439941,,0.25368794798851013,,1459.8035852909088,
3271,0.0,,0.0017262086039409041,,0.08025673031806946,,0.28493794798851013,,1460.2436504364014,
3272,0.0,,0.00405011884868145,,0.09954977035522461,,0.3521464169025421,,1460.6838443279266,
3273,0.0,,0.00034318576217629015,,0.0776558443903923,,0.3208964169025421,,1461.1249282360077,
3274,0.0,,0.006444873753935099,,0.07717766612768173,,0.3055068552494049,,1461.5660400390625,
3275,0.0,,0.001957535743713379,,0.08449307829141617,,0.21858203411102295,,1462.0077166557312,
3276,0.0,,0.02803802862763405,,0.10002083331346512,,0.3000631034374237,,1462.4481060504913,
3277,0.0,,0.0007807087968103588,,0.09385108947753906,,0.2844381034374237,,1462.8886733055115,
3278,0.0,,0.005130072124302387,,0.08712060004472733,,0.20690296590328217,,1463.3287916183472,
3279,0.0,,0.003726276569068432,,0.0699889287352562,,0.2221735268831253,,1463.7696702480316,
3280,0.0,,0.001007030950859189,,0.09027427434921265,,0.2577410936355591,,1464.209963798523,
3281,0.0,,0.00025030469987541437,,0.0796956866979599,,0.2167297601699829,,1464.6506214141846,
3282,0.0,,0.009387340396642685,,0.08122371137142181,,0.21858203411102295,,1465.09139919281,
3283,0.0,,0.0003596007009036839,,0.09050871431827545,,0.22305481135845184,,1465.5317175388336,
3284,0.0,,0.005957967136055231,,0.10389628261327744,,0.2842315435409546,,1465.9734342098236,
3285,0.0,,0.015360608696937561,,0.12829576432704926,,0.3776712715625763,,1466.4144127368927,
3286,0.0,,0.009419196285307407,,0.1387062817811966,,0.373206228017807,,1466.8541259765625,
3287,0.0,,0.0024688513949513435,,0.13002409040927887,,0.3573576509952545,,1467.2957780361176,
3288,0.0,,0.023635556921362877,,0.14106829464435577,,0.4458993375301361,,1467.7368326187134,
3289,0.0,,0.0015474911779165268,,0.13440924882888794,,0.23011399805545807,,1468.1784119606018,
3290,0.0,,0.0031590419821441174,,0.09887910634279251,,0.23792649805545807,,1468.6201105117798,
3291,0.0,,0.00772522808983922,,0.05368558689951897,,0.21517039835453033,,1469.0609970092773,
3292,0.0,,0.0011220104061067104,,0.06327538937330246,,0.20504920184612274,,1469.5017929077148,
3293,0.0,,0.0012336906511336565,,0.08779653161764145,,0.18323899805545807,,1469.9424283504486,
3294,0.0,,0.008578458800911903,,0.08877390623092651,,0.24642039835453033,,1470.3827142715454,
3295,0.0,,0.001264020218513906,,0.07892005145549774,,0.2478359341621399,,1470.8240087032318,
3296,0.0,,0.0044393460266292095,,0.08414991199970245,,0.1775234341621399,,1471.2642357349396,
3297,0.0,,0.020118774846196175,,0.12162651866674423,,0.23285460472106934,,1471.7050426006317,
3298,0.0,,0.006061761174350977,,0.06556340306997299,,0.1853359341621399,,1472.1459498405457,
3299,0.0,,0.0023676669225096703,,0.053026530891656876,,0.1924319863319397,,1472.5872912406921,
3300,0.0,,0.0076239756308496,,0.092498779296875,,0.16890914738178253,,1473.0284533500671,
3301,0.0,,0.0032507721334695816,,0.06370343267917633,,0.1429528146982193,,1473.469426870346,
3302,0.0,,0.0013405982172116637,,0.0793614536523819,,0.14179879426956177,,1473.9107072353363,
3303,0.0,,0.0013459807960316539,,0.07292266935110092,,0.1585778146982193,,1474.3516085147858,
3304,0.0,,0.0005270162364467978,,0.08151064813137054,,0.15221546590328217,,1474.7929980754852,
3305,0.0,,0.03595937788486481,,0.06718156486749649,,0.1645026057958603,,1475.2330496311188,
3306,0.0,,0.0029422591906040907,,0.07066047936677933,,0.1645026057958603,,1475.6732535362244,
3307,0.0,,0.0017299358732998371,,0.056024160236120224,,0.1715986579656601,,1476.1145894527435,
3308,0.0,,0.0015025233151391149,,0.07691828906536102,,0.1689944863319397,,1476.5548963546753,
3309,0.0,,0.0011026094434782863,,0.0490790456533432,,0.18421585857868195,,1476.9958415031433,
3310,0.0,,0.002233363687992096,,0.05998076871037483,,0.20735789835453033,,1477.436853647232,
3311,0.0,,0.0053842621855437756,,0.050210729241371155,,0.17089956998825073,,1477.8776438236237,
3312,0.0,,0.0077141644433140755,,0.056341834366321564,,0.15006624162197113,,1478.317885875702,
3313,0.0,,0.0008294670260511339,,0.07080794125795364,,0.13830457627773285,,1479.0536477565765,
3314,0.0,,0.0002667768858373165,,0.05508482828736305,,0.1306484341621399,,1479.4942517280579,
3315,0.0,,0.006565258372575045,,0.05973294377326965,,0.1820153146982193,,1479.934755563736,
3316,0.0,,0.012891729362308979,,0.057737287133932114,,0.18323899805545807,,1480.3750116825104,
3317,0.0,,0.0004536199558060616,,0.055587317794561386,,0.18392039835453033,,1480.8157889842987,
3318,0.0,,0.0018108506919816136,,0.060704607516527176,,0.2139817625284195,,1481.2560675144196,
3319,0.0,,0.0027131629176437855,,0.07129514217376709,,0.2106611579656601,,1481.697571516037,
3320,0.0,,0.006890647578984499,,0.060802146792411804,,0.2132653146982193,,1482.1390657424927,
3321,0.0,,0.006771340500563383,,0.05651314929127693,,0.21382540464401245,,1482.5801475048065,
3322,0.0,,0.0024636774323880672,,0.05889282375574112,,0.2106611579656601,,1483.0211734771729,
3323,0.0,,0.002185625722631812,,0.11247280240058899,,0.2348151057958603,,1483.4625225067139,
3324,0.0,,0.0025789462961256504,,0.08755357563495636,,0.2132653146982193,,1483.9026975631714,
3325,0.0,,0.015120608732104301,,0.05736711621284485,,0.1618984341621399,,1484.3427910804749,
3326,0.0,,0.005799406208097935,,0.03927464410662651,,0.1410651057958603,,1484.7845902442932,
3327,0.0,,0.00030509213684126735,,0.04620920866727829,,0.14225374162197113,,1485.2252261638641,
3328,0.0,,0.0010007817763835192,,0.07037816196680069,,0.1481611579656601,,1485.6657130718231,
3329,0.0,,0.005488332826644182,,0.044639065861701965,,0.13994503021240234,,1486.1060326099396,
3330,0.0,,0.0009282201644964516,,0.06308814138174057,,0.11502343416213989,,1486.5469007492065,
3331,0.0,,0.0017900792881846428,,0.04302053898572922,,0.1195153221487999,,1486.987914800644,
3332,0.0,,0.001271808985620737,,0.06405855715274811,,0.1507653146982193,,1487.4287128448486,
3333,0.0,,0.005964147392660379,,0.053193528205156326,,0.1299319863319397,,1487.8693125247955,
3334,0.0,,0.002390214242041111,,0.05558960884809494,,0.15267039835453033,,1488.3105471134186,
3335,0.0,,0.00352474139072001,,0.05919596180319786,,0.17610789835453033,,1488.7518072128296,
3336,0.0,,0.007624406833201647,,0.04537678509950638,,0.14417649805545807,,1489.1922810077667,
3337,0.0,,0.0001880623894976452,,0.07074130326509476,,0.16829539835453033,,1489.6332385540009,
3338,0.0,,0.0023153084330260754,,0.07287798076868057,,0.11551173776388168,,1490.0737526416779,
3339,0.0,,0.0015663327649235725,,0.0441422201693058,,0.1358567625284195,,1490.5157115459442,
3340,0.0,,0.002878783969208598,,0.044946201145648956,,0.1117028221487999,,1490.9566888809204,
3341,0.0,,0.00217465334571898,,0.047863513231277466,,0.10770376771688461,,1491.3979382514954,
3342,0.0,,0.001974652986973524,,0.054732196033000946,,0.08411852270364761,,1491.838655948639,
3343,0.0,,0.0017551521304994822,,0.05962532386183739,,0.07578667253255844,,1492.2796514034271,
3344,0.0,,0.0012441709404811263,,0.07013731449842453,,0.13473670184612274,,1492.7204420566559,
3345,0.0,,0.00023764382058288902,,0.05882835015654564,,0.13659046590328217,,1493.1616661548615,
3346,0.0,,0.005861992482095957,,0.09186118096113205,,0.1404002457857132,,1493.6021151542664,
3347,0.0,,0.0020986278541386127,,0.05262549966573715,,0.1278938502073288,,1494.0438241958618,
3348,0.0,,0.0023695684503763914,,0.07316402345895767,,0.1270987093448639,,1494.4845070838928,
3349,0.0,,0.00528803700581193,,0.0423634871840477,,0.1485830843448639,,1494.9258360862732,
3350,0.0,,0.0036082197912037373,,0.07557560503482819,,0.1707184910774231,,1495.3673660755157,
3351,0.0,,0.0007654116488993168,,0.10313233733177185,,0.1446768343448639,,1495.807767868042,
3352,0.0,,0.00022325332975015044,,0.05105861276388168,,0.1433747559785843,,1496.2490594387054,
3353,0.0,,0.003674235427752137,,0.05712921917438507,,0.1257966309785843,,1496.6892538070679,
3354,0.0,,0.006089735776185989,,0.0713670551776886,,0.11928620934486389,,1497.130306005478,
3355,0.0,,0.001757940510287881,,0.07715418189764023,,0.163357675075531,,1497.5708527565002,
3356,0.0,,0.0009566646767780185,,0.0817854180932045,,0.19186170399188995,,1498.0116999149323,
3357,0.0,,0.01153120119124651,,0.06148659065365791,,0.19743561744689941,,1498.4516978263855,
3358,0.0,,0.00022522355720866472,,0.06445597112178802,,0.17530019581317902,,1498.893810749054,
3359,0.0,,0.002442355267703533,,0.0529034286737442,,0.18144504725933075,,1499.33420586586,
3360,0.0,,0.0017013512551784515,,0.05959439277648926,,0.1792852133512497,,1499.7745189666748,
3361,0.0,,0.00022730753698851913,,0.05066639557480812,,0.15279920399188995,,1500.2158105373383,
3362,0.0,,0.0024012611247599125,,0.04837455227971077,,0.1493372917175293,,1500.656304359436,
3363,0.0,,0.00419557886198163,,0.04382438212633133,,0.15410129725933075,,1501.0964486598969,
3364,0.0,,0.002034199656918645,,0.05615873634815216,,0.15410129725933075,,1501.5370004177094,
3365,0.0,,0.006282502319663763,,0.09995579719543457,,0.16788418591022491,,1501.9776833057404,
3366,0.0,,0.0009436282562091947,,0.12073559314012527,,0.1661885529756546,,1502.4178278446198,
3367,0.0,,0.00440943893045187,,0.07928461581468582,,0.11497950553894043,,1502.8580021858215,
3368,0.0,,0.004438870120793581,,0.06851611286401749,,0.1102747917175293,,1503.2993416786194,
3369,0.0,,0.001014847424812615,,0.039291705936193466,,0.12369319051504135,,1503.7396485805511,
3370,0.0,,0.001842208788730204,,0.05559905618429184,,0.14976613223552704,,1504.1797361373901,
3371,0.0,,0.004313462879508734,,0.08396228402853012,,0.15642468631267548,,1504.6201028823853,
3372,0.0,,0.004862842615693808,,0.04174061492085457,,0.13717420399188995,,1505.0606219768524,
3373,0.0,,0.0009567153756506741,,0.05849854648113251,,0.12108901888132095,,1505.502049446106,
3374,0.0,,0.0002510548511054367,,0.045795366168022156,,0.12890152633190155,,1505.9429421424866,
3375,0.0,,0.008682656101882458,,0.057438310235738754,,0.1245977059006691,,1506.384158372879,
3376,0.0,,0.0010297646513208747,,0.05635225400328636,,0.12805962562561035,,1507.1196978092194,
3377,0.0,,0.011735880747437477,,0.045532822608947754,,0.10189080238342285,,1507.5599040985107,
3378,0.0,,0.010953067801892757,,0.05101533234119415,,0.09374526888132095,,1508.0001220703125,
3379,0.0,,0.0064335898496210575,,0.04627498239278793,,0.12759943306446075,,1508.4402210712433,
3380,0.0,,0.0003302315017208457,,0.07099501043558121,,0.19055962562561035,,1508.8816061019897,
3381,0.0,,0.002474968321621418,,0.0412936732172966,,0.17790436744689941,,1509.3217298984528,
3382,0.0,,0.0020872275345027447,,0.07199642807245255,,0.17493462562561035,,1509.7622907161713,
3383,0.0,,0.0013960290234535933,,0.07237502187490463,,0.16590754687786102,,1510.2030985355377,
3384,0.0,,0.002896321704611182,,0.05529477447271347,,0.18962311744689941,,1510.6442024707794,
3385,0.0,,0.0007477556937374175,,0.0720113143324852,,0.17690213024616241,,1511.0848405361176,
3386,0.0,,0.010690192691981792,,0.0561954602599144,,0.16321587562561035,,1511.5255162715912,
3387,0.0,,0.005154744256287813,,0.07428925484418869,,0.17884087562561035,,1511.9663734436035,
3388,0.0,,0.011495999991893768,,0.06725186109542847,,0.12936170399188995,,1512.408762216568,
3389,0.0,,0.002388546708971262,,0.04838879406452179,,0.11851612478494644,,1512.8501408100128,
3390,0.0,,0.0016450921539217234,,0.05493543669581413,,0.13804738223552704,,1513.291401386261,
3391,0.0,,0.0023629204370081425,,0.04663851857185364,,0.16582004725933075,,1513.7319042682648,
3392,0.0,,0.0028405319899320602,,0.05811452865600586,,0.12890152633190155,,1514.1720933914185,
3393,0.0,,0.0017578519182279706,,0.051982395350933075,,0.1597539633512497,,1514.612143754959,
3394,0.0,,0.0009310818859376013,,0.0332547090947628,,0.12351671606302261,,1515.0530679225922,
3395,0.0,,0.005236009135842323,,0.04381745308637619,,0.09621953964233398,,1515.493716955185,
3396,0.0,,0.002780238399282098,,0.049998730421066284,,0.0909065380692482,,1515.936288356781,
3397,0.0,,0.005310122389346361,,0.05648777261376381,,0.13155770301818848,,1516.37659573555,
3398,0.0,,0.0005029619205743074,,0.0637558177113533,,0.14168374240398407,,1516.8178267478943,
3399,0.0,,0.0037197391502559185,,0.03821750730276108,,0.0990852490067482,,1517.2582309246063,
3400,0.0,,0.0023709735833108425,,0.027732666581869125,,0.06314262002706528,,1517.69970536232,
3401,0.0,,0.00030529548530466855,,0.05219317227602005,,0.10915025323629379,,1518.14044880867,
3402,0.0,,0.005722202826291323,,0.040709275752305984,,0.0987335816025734,,1518.5811269283295,
3403,0.0,,0.017629114910960197,,0.07700107991695404,,0.15149624645709991,,1519.0210876464844,
3404,0.0,,0.009293904528021812,,0.10324876755475998,,0.18947331607341766,,1519.4618003368378,
3405,0.0,,0.0016907922690734267,,0.043581776320934296,,0.12792645394802094,,1519.90260887146,
3406,0.0,,0.0013453742722049356,,0.03468170762062073,,0.09407228231430054,,1520.343100309372,
3407,0.0,,0.0003566269588191062,,0.04596046358346939,,0.09146811813116074,,1520.784213066101,
3408,0.0,,0.0005662660696543753,,0.039149053394794464,,0.09265647083520889,,1521.2248055934906,
3409,0.0,,0.007852713577449322,,0.03812527284026146,,0.09537436813116074,,1521.6660764217377,
3410,0.0,,0.004029545933008194,,0.05368318781256676,,0.11230144649744034,,1522.106190919876,
3411,0.0,,0.004330687690526247,,0.0494692288339138,,0.09928061813116074,,1522.5463213920593,
3412,0.0,,0.005643052980303764,,0.11179111897945404,,0.16251707077026367,,1522.9871294498444,
3413,0.0,,0.006242966745048761,,0.12713520228862762,,0.17740774154663086,,1523.4277591705322,
3414,0.0,,0.004920260049402714,,0.02850130945444107,,0.07790795713663101,,1523.8680515289307,
3415,0.0,,0.004461605567485094,,0.027121812105178833,,0.0751185417175293,,1524.3085618019104,
3416,0.0,,0.006627955008298159,,0.04323292523622513,,0.10108145326375961,,1524.749336719513,
3417,0.0,,0.021789386868476868,,0.07156223803758621,,0.12246274948120117,,1525.1897299289703,
3418,0.0,,0.0022772594820708036,,0.03383088856935501,,0.0791158676147461,,1525.6304523944855,
3419,0.0,,0.003758336417376995,,0.027825595811009407,,0.07974936813116074,,1526.0710170269012,
3420,0.0,,0.009255239740014076,,0.059981655329465866,,0.1048581600189209,,1526.512605190277,
3421,0.0,,0.004734175279736519,,0.061684317886829376,,0.1081717386841774,,1526.9524631500244,
3422,0.0,,0.008554372936487198,,0.03345883637666702,,0.1382293850183487,,1527.3927834033966,
3423,0.0,,0.0014368975535035133,,0.023929711431264877,,0.12260439246892929,,1527.8343472480774,
3424,0.0,,0.007619768846780062,,0.04229862987995148,,0.1113685742020607,,1528.2749149799347,
3425,0.0,,0.007374794688075781,,0.07488638162612915,,0.175759956240654,,1528.7161178588867,
3426,0.0,,0.0017368386033922434,,0.04928029328584671,,0.0944414958357811,,1529.1562719345093,
3427,0.0,,0.035487543791532516,,0.10572417825460434,,0.21460938453674316,,1529.5980446338654,
3428,0.0,,0.002896607853472233,,0.09148626029491425,,0.18832512199878693,,1530.0388433933258,
3429,0.0,,0.0051278178580105305,,0.07476088404655457,,0.20395012199878693,,1530.4794578552246,
3430,0.0,,0.00949893519282341,,0.07417304813861847,,0.22101664543151855,,1530.9197375774384,
3431,0.0,,0.001495551667176187,,0.08398302644491196,,0.14792156219482422,,1531.3619039058685,
3432,0.0,,0.00023050556774251163,,0.10576822608709335,,0.15833823382854462,,1531.8024551868439,
3433,0.0,,0.001522472477518022,,0.08421191573143005,,0.10728581994771957,,1532.242948770523,
3434,0.0,,0.0046312203630805016,,0.06216290593147278,,0.08781877905130386,,1532.6840150356293,
3435,0.0,,0.0007404819480143487,,0.056487422436475754,,0.08318471908569336,,1533.124817609787,
3436,0.0,,0.00044429258559830487,,0.04654731601476669,,0.07419029623270035,,1533.5657937526703,
3437,0.0,,0.002052457770332694,,0.03368731960654259,,0.07500910758972168,,1534.0069315433502,
3438,0.0,,0.0056253341026604176,,0.04554351791739464,,0.1003592386841774,,1534.742180109024,
3439,0.0,,0.021546395495533943,,0.03219938650727272,,0.07833355665206909,,1535.1829628944397,
3440,0.0,,0.002033218741416931,,0.027888789772987366,,0.0808279886841774,,1535.6233689785004,
3441,0.0,,0.002170782070606947,,0.032610323280096054,,0.0847342386841774,,1536.0645833015442,
3442,0.0,,0.003524665953591466,,0.04870370030403137,,0.09875893592834473,,1536.5056529045105,
3443,0.0,,0.002246311167255044,,0.07328642159700394,,0.13847629725933075,,1536.9461767673492,
3444,0.0,,0.0007375341956503689,,0.06341056525707245,,0.14889295399188995,,1537.3873238563538,
3445,0.0,,0.0015328278532251716,,0.029593486338853836,,0.1268962174654007,,1537.8292808532715,
3446,0.0,,0.01480530109256506,,0.034971918910741806,,0.10365494340658188,,1538.2694914340973,
3447,0.0,,0.0001645111624384299,,0.04727701470255852,,0.09916874021291733,,1538.7108187675476,
3448,0.0,,0.007969221100211143,,0.06319262832403183,,0.0940307006239891,,1539.1527202129364,
3449,0.0,,0.0004754624969791621,,0.023654846474528313,,0.09656456857919693,,1539.5927200317383,
3450,0.0,,0.009363623335957527,,0.056441035121679306,,0.10706797987222672,,1540.0327260494232,
3451,0.0,,0.004012716002762318,,0.03450872004032135,,0.12651248276233673,,1540.473735332489,
3452,0.0,,0.011616104282438755,,0.027087116613984108,,0.12260624021291733,,1540.9145929813385,
3453,0.0,,0.0010028432589024305,,0.07114483416080475,,0.14247004687786102,,1541.3554337024689,
3454,0.0,,0.001548189902678132,,0.05666438490152359,,0.15809504687786102,,1541.7968006134033,
3455,0.0,,0.001353834057226777,,0.03553549200296402,,0.13953332602977753,,1542.2377755641937,
3456,0.0,,0.0024556650314480066,,0.05141334608197212,,0.12579035758972168,,1542.6785960197449,
3457,0.0,,0.0011029803426936269,,0.0936485007405281,,0.16518338024616241,,1543.1194186210632,
3458,0.0,,0.00011537244427017868,,0.11561030149459839,,0.1940605640411377,,1543.56014585495,
3459,0.0,,9.381537529407069e-05,,0.07867524772882462,,0.16948123276233673,,1544.0005543231964,
3460,0.0,,0.0012103739427402616,,0.0799875557422638,,0.1716938018798828,,1544.440627336502,
3461,0.0,,0.0008940621628426015,,0.0691797286272049,,0.1646566390991211,,1544.8811330795288,
3462,0.0,,0.0002453529741615057,,0.07492689788341522,,0.18047785758972168,,1545.321602344513,
3463,0.0,,0.001333978958427906,,0.07101687043905258,,0.17048756778240204,,1545.7622961997986,
3464,0.0,,0.0011030163150280714,,0.07853828370571136,,0.20236587524414062,,1546.2039778232574,
3465,0.0,,0.0008344950620085001,,0.047563184052705765,,0.17049749195575714,,1546.6442241668701,
3466,0.0,,0.0027524044271558523,,0.08372816443443298,,0.16967463493347168,,1547.0862691402435,
3467,0.0,,0.0013004946522414684,,0.08296042680740356,,0.1915469914674759,,1547.5261840820312,
3468,0.0,,0.0009497771970927715,,0.09381933510303497,,0.23160886764526367,,1547.9672122001648,
3469,0.0,,0.002559395506978035,,0.08039356023073196,,0.22319920361042023,,1548.4086384773254,
3470,0.0,,0.0009449610370211303,,0.07921433448791504,,0.22175796329975128,,1548.8499162197113,
3471,0.0,,0.0008903241250663996,,0.09666351974010468,,0.24983803927898407,,1549.290184020996,
3472,0.0,,0.007087389938533306,,0.10373247414827347,,0.25504636764526367,,1549.7297947406769,
3473,0.0,,0.0017446582205593586,,0.1153712272644043,,0.2889278829097748,,1550.1714301109314,
3474,0.0,,0.009175455197691917,,0.060041774064302444,,0.21930067241191864,,1550.6125886440277,
3475,0.0,,0.0014671075623482466,,0.10369573533535004,,0.27067136764526367,,1551.0538792610168,
3476,0.0,,0.0020399841014295816,,0.10731171816587448,,0.27067136764526367,,1551.4945623874664,
3477,0.0,,0.0011766618117690086,,0.14286644756793976,,0.29931721091270447,,1551.9348990917206,
3478,0.0,,0.006159506738185883,,0.09730904549360275,,0.22190482914447784,,1552.3754959106445,
3479,0.0,,0.010812023654580116,,0.07353473454713821,,0.20873713493347168,,1552.8163838386536,
3480,0.0,,0.0009701473754830658,,0.07563407719135284,,0.19832046329975128,,1553.257145166397,
3481,0.0,,0.0008325708913616836,,0.06854885816574097,,0.19050796329975128,,1553.6972942352295,
3482,0.0,,0.0003401665890123695,,0.07722160220146179,,0.20888400077819824,,1554.1383926868439,
3483,0.0,,0.003055552951991558,,0.07872690260410309,,0.23622004687786102,,1554.578637123108,
3484,0.0,,0.0004417046147864312,,0.06593159586191177,,0.21134130656719208,,1555.020180940628,
3485,0.0,,0.0012662439839914441,,0.06904224306344986,,0.1892848014831543,,1555.4606773853302,
3486,0.0,,0.0076009007170796394,,0.0991440862417221,,0.24013400077819824,,1555.9014210700989,
3487,0.0,,0.0031883390620350838,,0.05747541785240173,,0.18351833522319794,,1556.3413274288177,
3488,0.0,,0.0004359377489890903,,0.05063946917653084,,0.1873653680086136,,1556.7813296318054,
3489,0.0,,0.0039333151653409,,0.059645283967256546,,0.13525469601154327,,1557.2223744392395,
3490,0.0,,0.017692379653453827,,0.06947723776102066,,0.11755790561437607,,1557.6620774269104,
3491,0.0,,0.0022750315256416798,,0.04863608255982399,,0.14046303927898407,,1558.1031529903412,
3492,0.0,,1.749715556798037e-05,,0.07038342952728271,,0.14705999195575714,,1558.5428850650787,
3493,0.0,,0.0032021431252360344,,0.06486360728740692,,0.17242567241191864,,1558.9831552505493,
3494,0.0,,0.0006607851828448474,,0.055835794657468796,,0.16707046329975128,,1559.4233121871948,
3495,0.0,,0.001297482056543231,,0.06809461861848831,,0.17502982914447784,,1559.8639886379242,
3496,0.0,,0.004089620895683765,,0.06511888653039932,,0.17488296329975128,,1560.3046090602875,
3497,0.0,,0.00012233287270646542,,0.05525276064872742,,0.17372004687786102,,1560.7449343204498,
3498,0.0,,0.005711261183023453,,0.046990882605314255,,0.14677207171916962,,1561.1850492954254,
3499,0.0,,0.0018416130915284157,,0.053977642208337784,,0.13842463493347168,,1561.625911474228,
3500,0.0,,0.00099107064306736,,0.05846964567899704,,0.10977879911661148,,1562.0656368732452,
3501,0.0,,0.0002944576845038682,,0.05200602114200592,,0.14156372845172882,,1562.8004221916199,
3502,0.0,,0.0022664552088826895,,0.06428339332342148,,0.13321630656719208,,1563.2418022155762,
3503,0.0,,0.00238423771224916,,0.06018799915909767,,0.13321630656719208,,1563.6821608543396,
3504,0.0,,0.0010275940876454115,,0.05647534504532814,,0.18529963493347168,,1564.1222138404846,
3505,0.0,,0.0031125075183808804,,0.06788186728954315,,0.14377982914447784,,1564.562564611435,
3506,0.0,,0.00037256578798405826,,0.0803975984454155,,0.1281983107328415,,1565.0026626586914,
3507,0.0,,0.004669381771236658,,0.052465032786130905,,0.15198040008544922,,1565.4433898925781,
3508,0.0,,0.00043022073805332184,,0.0465703159570694,,0.1672608107328415,,1565.8833768367767,
3509,0.0,,0.0045244270004332066,,0.04166121035814285,,0.11621371656656265,,1566.3240218162537,
3510,0.0,,0.012680629268288612,,0.06706539541482925,,0.1207975521683693,,1566.7648141384125,
3511,0.0,,0.011311253532767296,,0.051449015736579895,,0.13582046329975128,,1567.2056930065155,
3512,0.0,,0.00905147660523653,,0.04532966390252113,,0.13061213493347168,,1567.6463406085968,
3513,0.0,,0.007503120228648186,,0.05004895105957985,,0.15225839614868164,,1568.0866785049438,
3514,0.0,,0.007596632931381464,,0.06790117919445038,,0.17431719601154327,,1568.5273172855377,
3515,0.0,,0.0005815953481942415,,0.06357809901237488,,0.1420678347349167,,1568.9674043655396,
3516,0.0,,0.013003760948777199,,0.0432560034096241,,0.16330337524414062,,1569.4073510169983,
3517,0.0,,0.005181608255952597,,0.039482370018959045,,0.1373329609632492,,1569.847724199295,
3518,0.0,,0.0006077847210690379,,0.04803279787302017,,0.14507420361042023,,1570.288810491562,
3519,0.0,,0.0018884938908740878,,0.03790513053536415,,0.15549087524414062,,1570.7290675640106,
3520,0.0,,0.01093549095094204,,0.05639227107167244,,0.15549087524414062,,1571.1702768802643,
3521,0.0,,0.0033901978749781847,,0.046064089983701706,,0.16590754687786102,,1571.6117162704468,
3522,0.0,,0.0008089010952971876,,0.06649871915578842,,0.19455337524414062,,1572.052595615387,
3523,0.0,,0.00023876722843851894,,0.06734953075647354,,0.21278254687786102,,1572.4938616752625,
3524,0.0,,0.0011830889852717519,,0.11679823696613312,,0.25965753197669983,,1572.9337923526764,
3525,0.0,,0.0068727098405361176,,0.07870762050151825,,0.19194920361042023,,1573.3741223812103,
3526,0.0,,0.003593526082113385,,0.06616932153701782,,0.18269546329975128,,1573.8143615722656,
3527,0.0,,0.0007221302366815507,,0.0500294528901577,,0.1863386631011963,,1574.2547945976257,
3528,0.0,,0.007977408356964588,,0.04933307692408562,,0.14247004687786102,,1574.6949224472046,
3529,0.0,,0.0009158556931652129,,0.07945364713668823,,0.16069920361042023,,1575.13556432724,
3530,0.0,,0.00040381908183917403,,0.03500423580408096,,0.13726170361042023,,1575.575650691986,
3531,0.0,,0.0010166711872443557,,0.05817043036222458,,0.12163671106100082,,1576.0162436962128,
3532,0.0,,0.0052590337581932545,,0.052385617047548294,,0.08253423124551773,,1576.4569280147552,
3533,0.0,,0.00795045867562294,,0.0631178617477417,,0.10437522083520889,,1576.897702217102,
3534,0.0,,0.0022983539383858442,,0.03113057091832161,,0.10457047075033188,,1577.3386282920837,
3535,0.0,,0.0005493906210176647,,0.047958843410015106,,0.12163671106100082,,1577.778968334198,
3536,0.0,,0.0013438807800412178,,0.07010428607463837,,0.17892837524414062,,1578.219710111618,
3537,0.0,,0.0012960582971572876,,0.07282999902963638,,0.17362117767333984,,1578.661434173584,
3538,0.0,,0.0006738234660588205,,0.0620587021112442,,0.17309172451496124,,1579.102661371231,
3539,0.0,,0.0040829177014529705,,0.037521135061979294,,0.11253603547811508,,1579.5444371700287,
3540,0.0,,0.001475649536587298,,0.030082793906331062,,0.15348386764526367,,1579.9846894741058,
3541,0.0,,0.003481889609247446,,0.05262180417776108,,0.16707046329975128,,1580.4244887828827,
3542,0.0,,0.001025516539812088,,0.026923440396785736,,0.12540380656719208,,1580.8651509284973,
3543,0.0,,0.0016042884672060609,,0.07473006099462509,,0.15144546329975128,,1581.307055234909,
3544,0.0,,0.0010476860916242003,,0.05528464913368225,,0.16069920361042023,,1581.747427225113,
3545,0.0,,0.015240596607327461,,0.031583938747644424,,0.08517837524414062,,1582.1888852119446,
3546,0.0,,0.0002951788774225861,,0.042401984333992004,,0.09951519966125488,,1582.6289405822754,
3547,0.0,,0.00011832807649625465,,0.022283153608441353,,0.08577553182840347,,1583.0699603557587,
3548,0.0,,0.013195975683629513,,0.05226672440767288,,0.08715423196554184,,1583.510882616043,
3549,0.0,,0.006941630970686674,,0.04727639630436897,,0.09005230665206909,,1583.9521520137787,
3550,0.0,,0.010992137715220451,,0.02558964677155018,,0.08886394649744034,,1584.3933351039886,
3551,0.0,,0.00178958335891366,,0.04424077644944191,,0.08542156219482422,,1584.8340666294098,
3552,0.0,,0.0003565493389032781,,0.09643097966909409,,0.17519569396972656,,1585.2743990421295,
3553,0.0,,0.0033767526037991047,,0.04454191029071808,,0.08507808297872543,,1585.7152729034424,
3554,0.0,,0.0023521219845861197,,0.07217114418745041,,0.13195307552814484,,1586.1561782360077,
3555,0.0,,0.0014122466091066599,,0.05391789600253105,,0.10473823547363281,,1586.5979268550873,
3556,0.0,,0.00017065744032151997,,0.059358805418014526,,0.10749594122171402,,1587.03817820549,
3557,0.0,,0.0028383941389620304,,0.03868047520518303,,0.0660950317978859,,1587.478746175766,
3558,0.0,,0.0064766863361001015,,0.03265709802508354,,0.06267467886209488,,1587.9197535514832,
3559,0.0,,0.0058221048675477505,,0.02886396460235119,,0.07986757159233093,,1588.3601880073547,
3560,0.0,,0.0026823673397302628,,0.03517092019319534,,0.10177105665206909,,1588.8007938861847,
3561,0.0,,0.0007829002570360899,,0.05691518634557724,,0.12141603231430054,,1589.2419037818909,
3562,0.0,,0.00010583480616332963,,0.034880924969911575,,0.12153423577547073,,1589.6821162700653,
3563,0.0,,0.0035715512931346893,,0.06239399313926697,,0.12283632159233093,,1590.4179527759552,
3564,0.0,,0.001667731674388051,,0.0927194133400917,,0.14887799322605133,,1590.8587138652802,
3565,0.0,,0.006662278901785612,,0.08225809037685394,,0.13716141879558563,,1591.3001158237457,
3566,0.0,,0.0004803399497177452,,0.12059421092271805,,0.18545933067798615,,1591.7402260303497,
3567,0.0,,0.00026413321029394865,,0.058893900364637375,,0.11396685987710953,,1592.1814494132996,
3568,0.0,,0.0004252889775671065,,0.08605676889419556,,0.15302936732769012,,1592.6222486495972,
3569,0.0,,0.0030779254157096148,,0.08095210045576096,,0.11917519569396973,,1593.0629150867462,
3570,0.0,,0.0021892881486564875,,0.017367279157042503,,0.06029963493347168,,1593.5038077831268,
3571,0.0,,0.0018248105188831687,,0.037143900990486145,,0.0791158676147461,,1593.946449995041,
3572,0.0,,0.001199283986352384,,0.04226657748222351,,0.11557420343160629,,1594.3870782852173,
3573,0.0,,0.001358885201625526,,0.0797746554017067,,0.15002918243408203,,1594.8281466960907,
3574,0.0,,0.0008299226756207645,,0.06550369411706924,,0.14261269569396973,,1595.2686159610748,
3575,0.0,,3.820513666141778e-05,,0.07136601209640503,,0.13700835406780243,,1595.7087271213531,
3576,0.0,,0.0005506339948624372,,0.05921623483300209,,0.1468241959810257,,1596.1491975784302,
3577,0.0,,0.009388475678861141,,0.0651538223028183,,0.102549709379673,,1596.589623451233,
3578,0.0,,0.00874941237270832,,0.06575924158096313,,0.12138334661722183,,1597.02983212471,
3579,0.0,,0.002245259005576372,,0.04352947324514389,,0.10403203964233398,,1597.4703693389893,
3580,0.0,,0.0015820508124306798,,0.05982588231563568,,0.12556350231170654,,1597.9105548858643,
3581,0.0,,0.0023394236341118813,,0.06387973576784134,,0.14275221526622772,,1598.3508622646332,
3582,0.0,,0.0032074388582259417,,0.06462244689464569,,0.12165725231170654,,1598.7908790111542,
3583,0.0,,4.366785333331791e-07,,0.060153599828481674,,0.1517331600189209,,1599.2307517528534,
3584,0.0,,0.00654101325199008,,0.047539327293634415,,0.16488762199878693,,1599.6705768108368,
3585,0.0,,0.0011660048039630055,,0.04797663167119026,,0.12138334661722183,,1600.1122217178345,
3586,0.0,,0.0024169248063117266,,0.06168723851442337,,0.15070827305316925,,1600.5525166988373,
3587,0.0,,0.003980954643338919,,0.08196219801902771,,0.17636840045452118,,1600.9931046962738,
3588,0.0,,0.00405173609033227,,0.03113975189626217,,0.1364075392484665,,1601.4332020282745,
3589,0.0,,0.021320179104804993,,0.04381972923874855,,0.09948492050170898,,1601.8735749721527,
3590,0.0,,0.006141544319689274,,0.04263971373438835,,0.10499179363250732,,1602.3141162395477,
3591,0.0,,0.0011374474270269275,,0.027547277510166168,,0.12138334661722183,,1602.7541890144348,
3592,0.0,,0.0029400051571428776,,0.05096825957298279,,0.13480019569396973,,1603.1946322917938,
3593,0.0,,1.9677479940582998e-05,,0.0640294998884201,,0.1494283676147461,,1603.635286808014,
3594,0.0,,0.0003855245013255626,,0.045200712978839874,,0.13663339614868164,,1604.0765445232391,
3595,0.0,,0.003882096614688635,,0.02726556919515133,,0.11642837524414062,,1604.5174088478088,
3596,0.0,,0.0019668801687657833,,0.029071198776364326,,0.08975839614868164,,1604.9575808048248,
3597,0.0,,0.01156896073371172,,0.03932181000709534,,0.08285637944936752,,1605.3992235660553,
3598,0.0,,0.0016294557135552168,,0.026683054864406586,,0.1103658676147461,,1605.839182138443,
3599,0.0,,0.009853382594883442,,0.04588118940591812,,0.12398751825094223,,1606.2800877094269,
3600,0.0,,0.0012105589266866446,,0.04783890023827553,,0.10017506033182144,,1606.7215611934662,
3601,0.0,,0.002486567944288254,,0.05008654296398163,,0.09720245748758316,,1607.1622643470764,
3602,0.0,,0.003142289351671934,,0.047048892825841904,,0.08580287545919418,,1607.6037759780884,
3603,0.0,,0.005749198608100414,,0.055983249098062515,,0.13788621127605438,,1608.044923067093,
3604,0.0,,0.004049710463732481,,0.08155830949544907,,0.16788339614868164,,1608.4859375953674,
3605,0.0,,0.008170532993972301,,0.08958926051855087,,0.20613296329975128,,1608.926682472229,
3606,0.0,,0.003364421194419265,,0.06547264009714127,,0.16527922451496124,,1609.3673241138458,
3607,0.0,,0.0035454765893518925,,0.08351261168718338,,0.21278254687786102,,1609.8077597618103,
3608,0.0,,0.0064413477666676044,,0.07541397213935852,,0.19392506778240204,,1610.2478575706482,
3609,0.0,,0.00043746468145400286,,0.07253372669219971,,0.21134130656719208,,1610.6880831718445,
3610,0.0,,0.0008234035922214389,,0.06988421082496643,,0.19715754687786102,,1611.129046201706,
3611,0.0,,0.005736625287681818,,0.08353285491466522,,0.2175886631011963,,1611.5697553157806,
3612,0.0,,0.0003495154669508338,,0.07379432767629623,,0.22900469601154327,,1612.0097579956055,
3613,0.0,,0.00649023475125432,,0.0707775130867958,,0.19254636764526367,,1612.4501469135284,
3614,0.0,,0.0003410377539694309,,0.04934565722942352,,0.18413670361042023,,1612.8914785385132,
3615,0.0,,0.0029591978527605534,,0.05315393954515457,,0.19652922451496124,,1613.3317890167236,
3616,0.0,,0.00022520327183883637,,0.08793161064386368,,0.21996672451496124,,1613.7729885578156,
3617,0.0,,0.007954270578920841,,0.06960900872945786,,0.20352880656719208,,1614.2131209373474,
3618,0.0,,0.0052997334860265255,,0.061284925788640976,,0.19571630656719208,,1614.6540477275848,
3619,0.0,,0.0018647204851731658,,0.06877708435058594,,0.18790380656719208,,1615.093962430954,
3620,0.0,,0.0028016027063131332,,0.049069683998823166,,0.15925796329975128,,1615.5340194702148,
3621,0.0,,0.0006850214558653533,,0.08405685424804688,,0.2123803347349167,,1615.9742593765259,
3622,0.0,,0.00021318595099728554,,0.09573867172002792,,0.2358178347349167,,1616.414781332016,
3623,0.0,,0.00017525869770906866,,0.12388202548027039,,0.25244221091270447,,1616.8552973270416,
3624,0.0,,0.011276359669864178,,0.10224974900484085,,0.20434172451496124,,1617.2964158058167,
3625,0.0,,0.002171659842133522,,0.09892215579748154,,0.19455337524414062,,1617.736909866333,
3626,0.0,,0.0033869005274027586,,0.06232646852731705,,0.1629011631011963,,1618.4718911647797,
3627,0.0,,0.00899042934179306,,0.04904022440314293,,0.11812623590230942,,1618.912267923355,
3628,0.0,,0.005862478632479906,,0.050439223647117615,,0.09101120382547379,,1619.3540625572205,
3629,0.0,,0.00046293975901789963,,0.05514499172568321,,0.09208456426858902,,1619.7946848869324,
3630,0.0,,0.0015153491403907537,,0.05993475392460823,,0.09366480261087418,,1620.2351896762848,
3631,0.0,,0.002566140377894044,,0.05026872456073761,,0.10340753942728043,,1620.6760559082031,
3632,0.0,,0.019192347303032875,,0.061694707721471786,,0.15809504687786102,,1621.1174421310425,
3633,0.0,,0.0007247171015478671,,0.06575090438127518,,0.13465754687786102,,1621.5581073760986,
3634,0.0,,0.0018756715580821037,,0.07420390099287033,,0.14416790008544922,,1621.9993121623993,
3635,0.0,,0.01426716335117817,,0.03832796961069107,,0.06762313842773438,,1622.4393899440765,
3636,0.0,,0.0020489313174039125,,0.05639194697141647,,0.11903253942728043,,1622.8801426887512,
3637,0.0,,0.013452403247356415,,0.05831446126103401,,0.10085839033126831,,1623.3204855918884,
3638,0.0,,0.0044487896375358105,,0.03433622792363167,,0.06673290580511093,,1623.7616248130798,
3639,0.0,,0.0023654571268707514,,0.04218607395887375,,0.08845647424459457,,1624.202085018158,
3640,0.0,,0.011601192876696587,,0.09283596277236938,,0.18741481006145477,,1624.6421122550964,
3641,0.0,,0.008168188855051994,,0.05736791342496872,,0.11970647424459457,,1625.0827746391296,
3642,0.0,,0.0034277152735739946,,0.03224598243832588,,0.07798274606466293,,1625.5231583118439,
3643,0.0,,0.009062879718840122,,0.06338334828615189,,0.1581500619649887,,1625.963309288025,
3644,0.0,,0.0004192240012343973,,0.05928557738661766,,0.1295042186975479,,1626.4042308330536,
3645,0.0,,0.0064987121149897575,,0.08500628918409348,,0.12169172614812851,,1626.8444488048553,
3646,0.0,,0.0003903447068296373,,0.07477535307407379,,0.12169172614812851,,1627.2849192619324,
3647,0.0,,0.005757006350904703,,0.08034097403287888,,0.14885495603084564,,1627.7255158424377,
3648,0.0,,0.0040564644150435925,,0.07015182077884674,,0.13245081901550293,,1628.166048526764,
3649,0.0,,0.0007355252164416015,,0.06268656253814697,,0.1347125619649887,,1628.6059489250183,
3650,0.0,,0.0008606775663793087,,0.07627464085817337,,0.1486756056547165,,1629.0472519397736,
3651,0.0,,0.0050086635164916515,,0.07968556880950928,,0.15670056641101837,,1629.4890656471252,
3652,0.0,,0.009642877615988255,,0.08968204259872437,,0.20357556641101837,,1629.929369688034,
3653,0.0,,0.004114712122827768,,0.10645801573991776,,0.23482556641101837,,1630.3695459365845,
3654,0.0,,0.002997388830408454,,0.0985221266746521,,0.2664898931980133,,1630.80996966362,
3655,0.0,,0.02305026724934578,,0.06986682116985321,,0.30774223804473877,,1631.2506747245789,
3656,0.0,,0.0045014494098722935,,0.08451368659734726,,0.255658894777298,,1631.6917333602905,
3657,0.0,,0.0028052381239831448,,0.08285190165042877,,0.25976261496543884,,1632.1331059932709,
3658,0.0,,0.004783999640494585,,0.0743967816233635,,0.25045058131217957,,1632.573460817337,
3659,0.0,,0.010610958561301231,,0.09434206038713455,,0.2773434817790985,,1633.0140399932861,
3660,0.0,,0.0075467913411557674,,0.08350657671689987,,0.24413760006427765,,1633.4543724060059,
3661,0.0,,0.005135220941156149,,0.10414663702249527,,0.33302417397499084,,1633.8953762054443,
3662,0.0,,0.006750143598765135,,0.0654107853770256,,0.14292001724243164,,1634.3362464904785,
3663,0.0,,0.0023903928231447935,,0.07044843584299088,,0.16635751724243164,,1634.775770187378,
3664,0.0,,0.0016898596659302711,,0.07722131907939911,,0.1745462864637375,,1635.2167451381683,
3665,0.0,,0.004433693829923868,,0.06838648021221161,,0.15594084560871124,,1635.657240152359,
3666,0.0,,0.006812699604779482,,0.0836435854434967,,0.21199631690979004,,1636.0981755256653,
3667,0.0,,0.004494969267398119,,0.048681870102882385,,0.11427418142557144,,1636.5385475158691,
3668,0.0,,0.001299515599384904,,0.07615463435649872,,0.14236974716186523,,1636.9787120819092,
3669,0.0,,0.004580972250550985,,0.0801391452550888,,0.14119656383991241,,1637.4199049472809,
3670,0.0,,0.0011068350868299603,,0.0799538642168045,,0.12036323547363281,,1637.8604152202606,
3671,0.0,,0.004561294801533222,,0.07375206053256989,,0.10408147424459457,,1638.3033347129822,
3672,0.0,,0.010689050890505314,,0.0489947684109211,,0.14031584560871124,,1638.7440824508667,
3673,0.0,,0.0002234447019873187,,0.061461493372917175,,0.12284640222787857,,1639.1845951080322,
3674,0.0,,0.001067758770659566,,0.05395945906639099,,0.13771168887615204,,1639.6249344348907,
3675,0.0,,0.032355282455682755,,0.05350290983915329,,0.11881641298532486,,1640.0658950805664,
3676,0.0,,0.005606540013104677,,0.066279835999012,,0.11515489965677261,,1640.5060558319092,
3677,0.0,,0.00031537984614260495,,0.0803268775343895,,0.14858849346637726,,1640.9468474388123,
3678,0.0,,0.00016376585699617863,,0.07016509026288986,,0.12187989801168442,,1641.386769771576,
3679,0.0,,0.0010410946561023593,,0.08067269623279572,,0.14504654705524445,,1641.827571630478,
3680,0.0,,0.0026103106793016195,,0.0593208447098732,,0.09987163543701172,,1642.268759727478,
3681,0.0,,0.0009310095920227468,,0.06059792637825012,,0.09610303491353989,,1642.7091150283813,
3682,0.0,,0.0021412617061287165,,0.07353807985782623,,0.12899081408977509,,1643.1491916179657,
3683,0.0,,0.0001546937710372731,,0.08439774066209793,,0.13397152721881866,,1643.5894076824188,
3684,0.0,,0.00988993514329195,,0.07208918780088425,,0.09817155450582504,,1644.029949426651,
3685,0.0,,0.0009392647189088166,,0.07799326628446579,,0.10916408151388168,,1644.4707624912262,
3686,0.0,,0.00349484127946198,,0.06310930848121643,,0.09765320271253586,,1644.9110565185547,
3687,0.0,,0.000739536015316844,,0.040528878569602966,,0.08845647424459457,,1645.352082490921,
3688,0.0,,0.002136056777089834,,0.05178898945450783,,0.1073680892586708,,1646.08628988266,
3689,0.0,,0.001909615588374436,,0.0363168902695179,,0.08557581901550293,,1646.52694272995,
3690,0.0,,0.002549605444073677,,0.0564226359128952,,0.10498770326375961,,1646.9678959846497,
3691,0.0,,0.0019367735367268324,,0.03639785200357437,,0.07988253980875015,,1647.4091045856476,
3692,0.0,,0.0024391973856836557,,0.03536210209131241,,0.06762313842773438,,1647.8507616519928,
3693,0.0,,0.004510324914008379,,0.06095527485013008,,0.10402441024780273,,1648.2910642623901,
3694,0.0,,0.002463796641677618,,0.053429000079631805,,0.09659226983785629,,1648.7317655086517,
3695,0.0,,0.0015513182152062654,,0.03015034645795822,,0.05682452395558357,,1649.1725940704346,
3696,0.0,,0.0004840724868699908,,0.06685897707939148,,0.11764296144247055,,1649.6133272647858,
3697,0.0,,0.0016783337341621518,,0.06228062883019447,,0.12189037352800369,,1650.0542838573456,
3698,0.0,,0.007214176002889872,,0.05395155027508736,,0.10108145326375961,,1650.4946582317352,
3699,0.0,,0.004979538731276989,,0.05168750882148743,,0.10319123417139053,,1650.9355010986328,
3700,0.0,,0.0028031805995851755,,0.06009278446435928,,0.11942998319864273,,1651.3760135173798,
3701,0.0,,0.0017903876723721623,,0.059587378054857254,,0.11422165483236313,,1651.8172857761383,
3702,0.0,,0.0019243673887103796,,0.05225451663136482,,0.0976024642586708,,1652.2595055103302,
3703,0.0,,0.006579899694770575,,0.08200586587190628,,0.13986380398273468,,1652.7010805606842,
3704,0.0,,0.0034139661584049463,,0.06267131119966507,,0.12697236239910126,,1653.1417717933655,
3705,0.0,,0.0015386585146188736,,0.06178566813468933,,0.09466107934713364,,1653.5831110477448,
3706,0.0,,0.0022938563488423824,,0.04071817919611931,,0.09586938470602036,,1654.023755788803,
3707,0.0,,0.005431508645415306,,0.06901919096708298,,0.12927675247192383,,1654.464864730835,
3708,0.0,,0.0071157431229949,,0.0429355651140213,,0.11365175247192383,,1654.905577659607,
3709,0.0,,0.009497663006186485,,0.07554836571216583,,0.1799256056547165,,1655.3458621501923,
3710,0.0,,0.0015781307592988014,,0.045521967113018036,,0.12085938453674316,,1655.7865569591522,
3711,0.0,,0.009374349378049374,,0.027307776734232903,,0.08761008828878403,,1656.2274115085602,
3712,0.0,,0.00015587300003971905,,0.04632139578461647,,0.13232772052288055,,1656.6679511070251,
3713,0.0,,0.001371096819639206,,0.04771128296852112,,0.1226339340209961,,1657.1083073616028,
3714,0.0,,0.004096596967428923,,0.03632478415966034,,0.0630437508225441,,1657.549857378006,
3715,0.0,,0.0060509685426950455,,0.022550584748387337,,0.039095085114240646,,1657.9914848804474,
3716,0.0,,0.014767272397875786,,0.024812694638967514,,0.06982771307229996,,1658.4329087734222,
3717,0.0,,0.012017393484711647,,0.036164700984954834,,0.08324813842773438,,1658.8733372688293,
3718,0.0,,0.024080835282802582,,0.0216270349919796,,0.06156842038035393,,1659.313909292221,
3719,0.0,,0.009195701219141483,,0.08013813197612762,,0.1639663428068161,,1659.7544856071472,
3720,0.0,,0.005752610974013805,,0.054527632892131805,,0.10269387811422348,,1660.1953666210175,
3721,0.0,,0.003188858274370432,,0.060616374015808105,,0.10946980863809586,,1660.636991739273,
3722,0.0,,0.014715751633048058,,0.11773374676704407,,0.13448841869831085,,1661.0784015655518,
3723,0.0,,0.00098998355679214,,0.03404298052191734,,0.07611497491598129,,1661.5190918445587,
3724,0.0,,6.109267269494012e-05,,0.02891959622502327,,0.08118462562561035,,1661.9597082138062,
3725,0.0,,0.005462386645376682,,0.04047619178891182,,0.08886996656656265,,1662.4005365371704,
3726,0.0,,0.00041479250648990273,,0.03147708252072334,,0.08248671144247055,,1662.8417065143585,
3727,0.0,,0.0036882420536130667,,0.018060801550745964,,0.059411048889160156,,1663.2827632427216,
3728,0.0,,0.001104838913306594,,0.03746609762310982,,0.0705505982041359,,1663.7231390476227,
3729,0.0,,0.029893288388848305,,0.09754178673028946,,0.14690105617046356,,1664.1637518405914,
3730,0.0,,0.006709679029881954,,0.045717060565948486,,0.11360808461904526,,1664.604436159134,
3731,0.0,,0.000914358941372484,,0.04034900665283203,,0.10319141298532486,,1665.0460245609283,
3732,0.0,,0.0022090112324804068,,0.05375194922089577,,0.11254266649484634,,1665.487143278122,
3733,0.0,,0.0002861054672393948,,0.02454151026904583,,0.06346455961465836,,1665.9273443222046,
3734,0.0,,0.008957134559750557,,0.026537809520959854,,0.07781585305929184,,1666.368477344513,
3735,0.0,,0.0029600318521261215,,0.029537273570895195,,0.07781585305929184,,1666.8103370666504,
3736,0.0,,0.0031042536720633507,,0.028885850682854652,,0.07714974880218506,,1667.2511653900146,
3737,0.0,,0.0004336870915722102,,0.02636820636689663,,0.07260751724243164,,1667.6912801265717,
3738,0.0,,0.0006596017628908157,,0.023600250482559204,,0.043562889099121094,,1668.1320157051086,
3739,0.0,,0.002433494897559285,,0.031227977946400642,,0.06751648336648941,,1668.5722663402557,
3740,0.0,,0.0005279212491586804,,0.04580020532011986,,0.10002604871988297,,1669.0124852657318,
3741,0.0,,0.008102919906377792,,0.0505652092397213,,0.08129266649484634,,1669.4528141021729,
3742,0.0,,0.002192411106079817,,0.027343863621354103,,0.04353225231170654,,1669.893283367157,
3743,0.0,,0.021144380792975426,,0.037262242287397385,,0.09066104888916016,,1670.3344073295593,
3744,0.0,,0.010860850103199482,,0.049070343375205994,,0.09480881690979004,,1670.775229692459,
3745,0.0,,0.020207777619361877,,0.07593250274658203,,0.16080427169799805,,1671.2158143520355,
3746,0.0,,0.0020764439832419157,,0.0658973753452301,,0.1301792412996292,,1671.6565017700195,
3747,0.0,,0.0029090098105371,,0.06711625307798386,,0.12666909396648407,,1672.096960067749,
3748,0.0,,0.009291107766330242,,0.017062149941921234,,0.03875334933400154,,1672.5372927188873,
3749,0.0,,0.015071513131260872,,0.1393074244260788,,0.18856771290302277,,1672.9777879714966,
3750,0.0,,0.0021672635339200497,,0.08135566860437393,,0.16399109363555908,,1673.417602777481,
3751,0.0,,0.006032322999089956,,0.031228236854076385,,0.10683795064687729,,1674.1524333953857,
3752,0.0,,0.0013484596274793148,,0.047015633434057236,,0.06517060846090317,,1674.593507528305,
3753,0.0,,0.0002543880545999855,,0.04580889269709587,,0.09352993965148926,,1675.0338835716248,
3754,0.0,,0.009787799790501595,,0.03832533583045006,,0.12605881690979004,,1675.4740121364594,
3755,0.0,,0.0001334720873273909,,0.0899178683757782,,0.14334551990032196,,1675.9147963523865,
3756,0.0,,0.0017936419462785125,,0.07564263045787811,,0.12261077016592026,,1676.3557090759277,
3757,0.0,,0.02807317115366459,,0.043048519641160965,,0.1485046148300171,,1676.79669547081,
3758,0.0,,6.911347736604512e-05,,0.04161248356103897,,0.07037961483001709,,1677.2371091842651,
3759,0.0,,0.006082577630877495,,0.03929872065782547,,0.09694099426269531,,1677.678096294403,
3760,0.0,,0.005151080898940563,,0.03754261136054993,,0.11824631690979004,,1678.1189501285553,
3761,0.0,,0.0018250865396112204,,0.04869765788316727,,0.12224527448415756,,1678.5599493980408,
3762,0.0,,0.0022048386745154858,,0.07419434934854507,,0.11566527932882309,,1679.0006973743439,
3763,0.0,,0.0007856152369640768,,0.10076305270195007,,0.11767634004354477,,1679.4411973953247,
3764,0.0,,0.00835410412400961,,0.05769696086645126,,0.09490764141082764,,1679.8820271492004,
3765,0.0,,0.004505050368607044,,0.05705037713050842,,0.10189183801412582,,1680.3223948478699,
3766,0.0,,0.0014175367541611195,,0.06942211091518402,,0.11521315574645996,,1680.7632448673248,
3767,0.0,,0.0077376822009682655,,0.06034080684185028,,0.11197444051504135,,1681.2043430805206,
3768,0.0,,8.800767682259902e-05,,0.05155522748827934,,0.09895360469818115,,1681.6449735164642,
3769,0.0,,0.0012386060552671552,,0.05594509467482567,,0.08795491605997086,,1682.0854835510254,
3770,0.0,,0.0020505026914179325,,0.04524761810898781,,0.07639551162719727,,1682.5272943973541,
3771,0.0,,0.001896088127978146,,0.03527955338358879,,0.07052743434906006,,1682.9679474830627,
3772,0.0,,0.0006030225194990635,,0.062025729566812515,,0.08274658769369125,,1683.409696817398,
3773,0.0,,0.00014695416030008346,,0.10584760457277298,,0.12677018344402313,,1683.850515127182,
3774,0.0,,0.009095066227018833,,0.09373175352811813,,0.10878825187683105,,1684.290539741516,
3775,0.0,,0.0016779933357611299,,0.08051041513681412,,0.14647190272808075,,1684.7308485507965,
3776,0.0,,0.0021795902866870165,,0.07543167471885681,,0.13577795028686523,,1685.1718032360077,
3777,0.0,,0.0007374418200924993,,0.06894326955080032,,0.13766320049762726,,1685.6125202178955,
3778,0.0,,0.003408120945096016,,0.07155537605285645,,0.14229409396648407,,1686.0531537532806,
3779,0.0,,0.0023729586973786354,,0.0647071972489357,,0.1210317611694336,,1686.4933059215546,
3780,0.0,,0.002669444540515542,,0.04758072271943092,,0.08795181661844254,,1686.933422088623,
3781,0.0,,0.0018128316150978208,,0.02952733263373375,,0.05375242233276367,,1687.3744966983795,
3782,0.0,,0.0009901933372020721,,0.03254677355289459,,0.06256711483001709,,1687.8156054019928,
3783,0.0,,0.00918698962777853,,0.027768034487962723,,0.09433683007955551,,1688.2554774284363,
3784,0.0,,0.01583065092563629,,0.0670376792550087,,0.1589212864637375,,1688.6970539093018,
3785,0.0,,0.0043321643024683,,0.046080611646175385,,0.14902432262897491,,1689.1379747390747,
3786,0.0,,0.006184495519846678,,0.06357891112565994,,0.1138862669467926,,1689.577968597412,
3787,0.0,,0.004099205601960421,,0.030001670122146606,,0.10262131690979004,,1690.019094467163,
3788,0.0,,0.006402768660336733,,0.024406448006629944,,0.06026339530944824,,1690.4597244262695,
3789,0.0,,0.00043073584674857557,,0.03621219843626022,,0.06272810697555542,,1690.9004170894623,
3790,0.0,,0.005219664890319109,,0.037709832191467285,,0.07546603679656982,,1691.3416068553925,
3791,0.0,,0.001904453500173986,,0.02444254234433174,,0.04854409024119377,,1691.783325433731,
3792,0.0,,0.01386199053376913,,0.04143897444009781,,0.07349856942892075,,1692.2244098186493,
3793,0.0,,0.005265112966299057,,0.049494851380586624,,0.09959689527750015,,1692.6654362678528,
3794,0.0,,0.008197669871151447,,0.050115685909986496,,0.10034314543008804,,1693.1061792373657,
3795,0.0,,0.005606444086879492,,0.03612343221902847,,0.08711886405944824,,1693.5460357666016,
3796,0.0,,0.0034174430184066296,,0.035113994032144547,,0.0891466811299324,,1693.9874897003174,
3797,0.0,,0.007931393571197987,,0.060242827981710434,,0.12156184762716293,,1694.4282531738281,
3798,0.0,,0.011141425929963589,,0.051182232797145844,,0.09225594997406006,,1694.869120836258,
3799,0.0,,0.005016399547457695,,0.05238207057118416,,0.10527678579092026,,1695.311160326004,
3800,0.0,,0.0037101078778505325,,0.06347351521253586,,0.13767194747924805,,1695.7519526481628,
3801,0.0,,0.001136399689130485,,0.05144737288355827,,0.11001356691122055,,1696.192620754242,
3802,0.0,,0.004853189457207918,,0.06454483419656754,,0.10208448022603989,,1696.633875131607,
3803,0.0,,0.00351782888174057,,0.04614830017089844,,0.08993244171142578,,1697.074212551117,
3804,0.0,,0.002461245283484459,,0.05191071704030037,,0.0725303515791893,,1697.5145905017853,
3805,0.0,,0.012436595745384693,,0.05274480581283569,,0.14791250228881836,,1697.9560158252716,
3806,0.0,,0.004025528207421303,,0.08790899813175201,,0.17708604037761688,,1698.3970448970795,
3807,0.0,,0.002272295532748103,,0.04928387328982353,,0.1406276971101761,,1698.8373394012451,
3808,0.0,,0.0024114884436130524,,0.028350427746772766,,0.10471987724304199,,1699.278698682785,
3809,0.0,,0.00018957635620608926,,0.033419374376535416,,0.08239507675170898,,1699.7201042175293,
3810,0.0,,0.0012300630332902074,,0.039892181754112244,,0.13228750228881836,,1700.160314798355,
3811,0.0,,0.002375612035393715,,0.03836799040436745,,0.08854230493307114,,1700.6011233329773,
3812,0.0,,0.007449349854141474,,0.04112643375992775,,0.07291936874389648,,1701.0418527126312,
3813,0.0,,0.007419526111334562,,0.04418940097093582,,0.09160128980875015,,1701.7770903110504,
3814,0.0,,0.00036668882239609957,,0.059884171932935715,,0.14238254725933075,,1702.2181060314178,
3815,0.0,,0.0006122288759797812,,0.06289662420749664,,0.14108045399188995,,1702.6590902805328,
3816,0.0,,0.0018101742025464773,,0.06361013650894165,,0.11621371656656265,,1703.0997061729431,
3817,0.0,,0.0025550860445946455,,0.06597833335399628,,0.10028044134378433,,1703.5409207344055,
3818,0.0,,0.00028682034462690353,,0.050379347056150436,,0.08936270326375961,,1703.9814746379852,
3819,0.0,,0.0006256612250581384,,0.05126712843775749,,0.12154921144247055,,1704.4220311641693,
3820,0.0,,0.0029146033339202404,,0.0640702024102211,,0.12292066961526871,,1704.8624076843262,
3821,0.0,,0.0012927212519571185,,0.06616461277008057,,0.10291393846273422,,1705.3028254508972,
3822,0.0,,0.003970216028392315,,0.0625007152557373,,0.11881788820028305,,1705.7444076538086,
3823,0.0,,0.0007333953399211168,,0.0539483018219471,,0.10592421144247055,,1706.1847748756409,
3824,0.0,,0.016530370339751244,,0.08214104920625687,,0.1642715185880661,,1706.6260557174683,
3825,0.0,,0.002088379580527544,,0.06674036383628845,,0.10722628980875015,,1707.0670807361603,
3826,0.0,,0.007447919808328152,,0.056237801909446716,,0.08723529428243637,,1707.5076723098755,
3827,0.0,,0.003958027344197035,,0.05807121470570564,,0.13326795399188995,,1707.9483001232147,
3828,0.0,,0.009829428046941757,,0.06725233793258667,,0.10592421144247055,,1708.3891444206238,
3829,0.0,,0.00011609385546762496,,0.0752650797367096,,0.14485955238342285,,1708.8302760124207,
3830,0.0,,0.00028678824310190976,,0.06186327338218689,,0.13073492050170898,,1709.2713112831116,
3831,0.0,,0.004133814480155706,,0.03320883587002754,,0.11491163820028305,,1709.7111814022064,
3832,0.0,,0.00109528424218297,,0.0410032719373703,,0.11280020326375961,,1710.1521606445312,
3833,0.0,,0.0018883214797824621,,0.029730740934610367,,0.09747505187988281,,1710.5924961566925,
3834,0.0,,0.010700954124331474,,0.05371551215648651,,0.11458603292703629,,1711.033231496811,
3835,0.0,,0.0008024900453165174,,0.07804808020591736,,0.1590631753206253,,1711.4746248722076,
3836,0.0,,0.0026987208984792233,,0.042936403304338455,,0.11885341256856918,,1711.9151637554169,
3837,0.0,,0.0009607298416085541,,0.09936179220676422,,0.12636201083660126,,1712.3557424545288,
3838,0.0,,0.0012211534194648266,,0.06244202330708504,,0.12832236289978027,,1712.7964234352112,
3839,0.0,,0.0015874386299401522,,0.04258875176310539,,0.10071587562561035,,1713.2384507656097,
3840,0.0,,0.011814257130026817,,0.072626993060112,,0.20155668258666992,,1713.6793370246887,
3841,0.0,,0.00409133592620492,,0.08390747010707855,,0.2215631753206253,,1714.1199476718903,
3842,0.0,,0.0040713283233344555,,0.03537057712674141,,0.11145416647195816,,1714.5614318847656,
3843,0.0,,0.0008238209411501884,,0.03786708414554596,,0.09668246656656265,,1715.0021517276764,
3844,0.0,,0.00021169190586078912,,0.03680025041103363,,0.1024622917175293,,1715.443454504013,
3845,0.0,,0.0017610087525099516,,0.057103969156742096,,0.09541908651590347,,1715.8837580680847,
3846,0.0,,0.008415540680289268,,0.0436859205365181,,0.0910496711730957,,1716.3235051631927,
3847,0.0,,0.0301516093313694,,0.06824682652950287,,0.1850992888212204,,1716.7644464969635,
3848,0.0,,0.002111574402078986,,0.05799831077456474,,0.10007540136575699,,1717.2047326564789,
3849,0.0,,0.007973648607730865,,0.03594617918133736,,0.0653131827712059,,1717.6454031467438,
3850,0.0,,0.009522206149995327,,0.03469076752662659,,0.1121826171875,,1718.0860595703125,
3851,0.0,,0.010621546767652035,,0.08441981673240662,,0.17708604037761688,,1718.5265533924103,
3852,0.0,,0.001544905942864716,,0.06351912021636963,,0.16284911334514618,,1718.967610836029,
3853,0.0,,0.005942679475992918,,0.1245308592915535,,0.2453327178955078,,1719.4078323841095,
3854,0.0,,0.011733979918062687,,0.13040751218795776,,0.2684381902217865,,1719.8483927249908,
3855,0.0,,0.0014824362006038427,,0.07196454703807831,,0.18875209987163544,,1720.2886621952057,
3856,0.0,,0.005801029969006777,,0.05529483035206795,,0.1955159455537796,,1720.7292966842651,
3857,0.0,,0.014364983886480331,,0.11023560166358948,,0.2528076171875,,1721.169471502304,
3858,0.0,,0.0009093815460801125,,0.0597841702401638,,0.2059326171875,,1721.6101243495941,
3859,0.0,,0.0009020960424095392,,0.06041213124990463,,0.19791729748249054,,1722.0507671833038,
3860,0.0,,0.00015268952120095491,,0.05169267952442169,,0.1802714318037033,,1722.49178647995,
3861,0.0,,0.0029289452359080315,,0.05916997790336609,,0.1542297601699829,,1722.933528661728,
3862,0.0,,0.0010039207991212606,,0.08298711478710175,,0.19025516510009766,,1723.3741617202759,
3863,0.0,,0.00210778065957129,,0.05666261538863182,,0.17035460472106934,,1723.8145310878754,
3864,0.0,,0.0012685689143836498,,0.06532854586839676,,0.1802714318037033,,1724.2555663585663,
3865,0.0,,0.0008943337597884238,,0.08305451273918152,,0.13419978320598602,,1724.697250843048,
3866,0.0,,0.007331630680710077,,0.049325086176395416,,0.16055481135845184,,1725.137638092041,
3867,0.0,,0.010986735112965107,,0.05595136433839798,,0.1485046148300171,,1725.5786905288696,
3868,0.0,,0.0038588158786296844,,0.06340542435646057,,0.13796603679656982,,1726.0197849273682,
3869,0.0,,0.0028228876180946827,,0.08095593005418777,,0.16912026703357697,,1726.4604167938232,
3870,0.0,,0.0009208592819049954,,0.06728509813547134,,0.19516193866729736,,1726.9002285003662,
3871,0.0,,0.008290677331387997,,0.0714411810040474,,0.09098108857870102,,1727.340707540512,
3872,0.0,,0.0004898170009255409,,0.044857610017061234,,0.12224527448415756,,1727.7816188335419,
3873,0.0,,0.013617807999253273,,0.06297090649604797,,0.1750630885362625,,1728.2220211029053,
3874,0.0,,0.0018346556462347507,,0.04476439207792282,,0.1307493895292282,,1728.6625282764435,
3875,0.0,,0.010673371143639088,,0.047799255698919296,,0.13541729748249054,,1729.103269815445,
3876,0.0,,0.0013479157350957394,,0.04951388016343117,,0.1225992813706398,,1729.839255809784,
3877,0.0,,0.0006337009835988283,,0.05542849376797676,,0.1017659530043602,,1730.279878616333,
3878,0.0,,0.0029851600993424654,,0.04116295650601387,,0.0751185417175293,,1730.7206089496613,
3879,0.0,,0.002236051019281149,,0.04618983343243599,,0.06722728163003922,,1731.1618316173553,
3880,0.0,,0.0040738750249147415,,0.04492642730474472,,0.0858708992600441,,1731.6027500629425,
3881,0.0,,0.003958362154662609,,0.048657942563295364,,0.09196686744689941,,1732.0445516109467,
3882,0.0,,0.0017612302908673882,,0.0372033566236496,,0.10238353163003922,,1732.4849984645844,
3883,0.0,,0.00522930221632123,,0.04176381602883339,,0.10722628980875015,,1732.925944328308,
3884,0.0,,0.0017595847602933645,,0.033848781138658524,,0.09326895326375961,,1733.3657128810883,
3885,0.0,,0.003528931178152561,,0.03255409747362137,,0.0913492813706398,,1733.806363582611,
3886,0.0,,0.0010534252505749464,,0.03416532650589943,,0.08769503980875015,,1734.2470829486847,
3887,0.0,,0.00020300800679251552,,0.03843865543603897,,0.09680962562561035,,1734.6884446144104,
3888,0.0,,0.0022202106192708015,,0.04190707206726074,,0.10852837562561035,,1735.128513097763,
3889,0.0,,0.005351675674319267,,0.030618228018283844,,0.1167852059006691,,1735.570188999176,
3890,0.0,,0.0003448893839959055,,0.07521069794893265,,0.19954705238342285,,1736.011904001236,
3891,0.0,,0.001426918781362474,,0.08410722762346268,,0.17790436744689941,,1736.452665567398,
3892,0.0,,0.0008558428380638361,,0.05967192351818085,,0.1477295607328415,,1736.894169330597,
3893,0.0,,0.01456808764487505,,0.04375791177153587,,0.14665436744689941,,1737.334333896637,
3894,0.0,,0.0018401463748887181,,0.055201657116413116,,0.11670645326375961,,1737.7755379676819,
3895,0.0,,0.0035415233578532934,,0.04569438099861145,,0.1492585390806198,,1738.217131614685,
3896,0.0,,0.008420241065323353,,0.04920720309019089,,0.15576894581317902,,1738.6579432487488,
3897,0.0,,0.007764821406453848,,0.03661676496267319,,0.12154921144247055,,1739.0983159542084,
3898,0.0,,0.001252064947038889,,0.02425476349890232,,0.12285128980875015,,1739.5387194156647,
3899,0.0,,0.00708996644243598,,0.061376895755529404,,0.0816381499171257,,1739.9789688587189,
3900,0.0,,0.0035881507210433483,,0.09671048820018768,,0.16198492050170898,,1740.4193305969238,
3901,0.0,,0.003934770822525024,,0.05416306108236313,,0.15788038074970245,,1740.8608756065369,
3902,0.0,,0.0030465591698884964,,0.05688292160630226,,0.14616163074970245,,1741.3031132221222,
3903,0.0,,0.0012913980754092336,,0.05648123472929001,,0.16061170399188995,,1741.7436151504517,
3904,0.0,,0.003043950069695711,,0.06160185858607292,,0.15540337562561035,,1742.1845943927765,
3905,0.0,,0.0016469551483169198,,0.04359131306409836,,0.1391417235136032,,1742.625162601471,
3906,0.0,,0.00189669756218791,,0.037782177329063416,,0.15837311744689941,,1743.0659041404724,
3907,0.0,,0.0010004030773416162,,0.03509722277522087,,0.12451895326375961,,1743.5072259902954,
3908,0.0,,0.00044580749818123877,,0.03268503025174141,,0.14174588024616241,,1743.9484622478485,
3909,0.0,,0.0017664533806964755,,0.05730044096708298,,0.12024712562561035,,1744.3901534080505,
3910,0.0,,0.0039214687421917915,,0.045421160757541656,,0.11491163820028305,,1744.8304517269135,
3911,0.0,,0.00044782887562178075,,0.04556582123041153,,0.1609772890806198,,1745.2714450359344,
3912,0.0,,0.0021472731605172157,,0.0810837373137474,,0.2309385985136032,,1745.7130100727081,
3913,0.0,,0.0021071922965347767,,0.11893870681524277,,0.2517719268798828,,1746.153911113739,
3914,0.0,,0.0035061389207839966,,0.08176400512456894,,0.20815213024616241,,1746.5948643684387,
3915,0.0,,0.00597283523529768,,0.04698699712753296,,0.1883210390806198,,1747.0357599258423,
3916,0.0,,0.003361978568136692,,0.03233072906732559,,0.16582004725933075,,1747.476976633072,
3917,0.0,,0.009851961396634579,,0.021166665479540825,,0.11751580238342285,,1747.9172320365906,
3918,0.0,,0.006582892034202814,,0.03435882553458214,,0.09747505187988281,,1748.3571565151215,
3919,0.0,,0.002518810797482729,,0.09926731884479523,,0.11457860469818115,,1748.798760175705,
3920,0.0,,0.0007957382476888597,,0.03923940286040306,,0.12011996656656265,,1749.2402625083923,
3921,0.0,,0.00020451586169656366,,0.03446993604302406,,0.13884186744689941,,1749.6809568405151,
3922,0.0,,0.00166371650993824,,0.05399683490395546,,0.14355747401714325,,1750.1216175556183,
3923,0.0,,0.003043459029868245,,0.03882364183664322,,0.14225538074970245,,1750.5626032352448,
3924,0.0,,0.005245322361588478,,0.032684262841939926,,0.12612088024616241,,1751.0030295848846,
3925,0.0,,0.0124457236379385,,0.09696981310844421,,0.13861577212810516,,1751.4432504177094,
3926,0.0,,0.004896729253232479,,0.06293901056051254,,0.08688751608133316,,1751.8832540512085,
3927,0.0,,0.00013181478425394744,,0.04110848158597946,,0.0748128890991211,,1752.3237957954407,
3928,0.0,,0.003324235323816538,,0.03522437438368797,,0.1008545532822609,,1752.7638351917267,
3929,0.0,,0.0005094486405141652,,0.0671142190694809,,0.12896402180194855,,1753.2045419216156,
3930,0.0,,0.001157113234512508,,0.07132095098495483,,0.1125733032822609,,1753.6452476978302,
3931,0.0,,0.002865032060071826,,0.04429837688803673,,0.14095330238342285,,1754.0859508514404,
3932,0.0,,0.0012077558785676956,,0.03595516085624695,,0.14665436744689941,,1754.5266585350037,
3933,0.0,,0.0003329939499963075,,0.04886763170361519,,0.1586729735136032,,1754.9670476913452,
3934,0.0,,0.0019810115918517113,,0.024876903742551804,,0.13704705238342285,,1755.4079303741455,
3935,0.0,,0.0017910967580974102,,0.060920048505067825,,0.16308872401714325,,1755.8480117321014,
3936,0.0,,9.263773972634226e-05,,0.052955616265535355,,0.16618561744689941,,1756.288369178772,
3937,0.0,,0.0014894809573888779,,0.0358196422457695,,0.16178663074970245,,1756.7293612957,
3938,0.0,,0.000968488457147032,,0.03772982954978943,,0.16959913074970245,,1757.4641151428223,
3939,0.0,,0.0034908330999314785,,0.04128619283437729,,0.1568441390991211,,1757.9057512283325,
3940,0.0,,0.0009733539773151278,,0.08931484073400497,,0.22558872401714325,,1758.3465647697449,
3941,0.0,,0.000736287678591907,,0.08863436430692673,,0.21126580238342285,,1758.787237405777,
3942,0.0,,0.00042612061952240765,,0.052286092191934586,,0.18701894581317902,,1759.2280814647675,
3943,0.0,,0.0034957679454237223,,0.05091650038957596,,0.16439080238342285,,1759.6684691905975,
3944,0.0,,0.0005757072358392179,,0.027288958430290222,,0.14746372401714325,,1760.1089503765106,
3945,0.0,,0.001505187596194446,,0.03735106438398361,,0.14665436744689941,,1760.5494627952576,
3946,0.0,,0.005800077226012945,,0.02498788945376873,,0.1125733032822609,,1760.990817308426,
3947,0.0,,0.0029294646810740232,,0.036389246582984924,,0.11881788820028305,,1761.431056022644,
3948,0.0,,0.0001133793848566711,,0.038630928844213486,,0.15527622401714325,,1761.8724520206451,
3949,0.0,,0.003438826883211732,,0.05991661176085472,,0.1776774674654007,,1762.3124430179596,
3950,0.0,,0.002830615034326911,,0.07488191872835159,,0.20475538074970245,,1762.752843618393,
3951,0.0,,0.0011828438146039844,,0.08127593249082565,,0.20735955238342285,,1763.192850112915,
3952,0.0,,0.0035422667860984802,,0.04952235147356987,,0.1873188018798828,,1763.6338806152344,
3953,0.0,,0.005072005093097687,,0.03348345309495926,,0.16959913074970245,,1764.0737018585205,
3954,0.0,,0.0008883253904059529,,0.03302908316254616,,0.16569288074970245,,1764.5141360759735,
3955,0.0,,0.0008787111728452146,,0.03601764515042305,,0.15006788074970245,,1764.9547555446625,
3956,0.0,,0.003532768227159977,,0.04048856720328331,,0.14095330238342285,,1765.3959789276123,
3957,0.0,,8.440909732598811e-05,,0.03551751375198364,,0.14876580238342285,,1765.8377072811127,
3958,0.0,,0.0015384596772491932,,0.036148931831121445,,0.13717420399188995,,1766.2777996063232,
3959,0.0,,0.001093616127036512,,0.049831826239824295,,0.13965122401714325,,1766.7181570529938,
3960,0.0,,0.0005931928753852844,,0.045695506036281586,,0.1276543140411377,,1767.1597242355347,
3961,0.0,,0.002190249040722847,,0.05859150364995003,,0.1482563018798828,,1767.6011953353882,
3962,0.0,,0.007609947584569454,,0.05038996785879135,,0.1281983107328415,,1768.0430719852448,
3963,0.0,,0.0009306987631134689,,0.11467976123094559,,0.24577100574970245,,1768.4835107326508,
3964,0.0,,0.002388427034020424,,0.08729217946529388,,0.2302875518798828,,1768.9233992099762,
3965,0.0,,0.002674715593457222,,0.08108648657798767,,0.23549588024616241,,1769.3640940189362,
3966,0.0,,0.0028509474359452724,,0.09790951758623123,,0.2439594268798828,,1769.8057625293732,
3967,0.0,,0.0012999301543459296,,0.09154639393091202,,0.23549588024616241,,1770.2467234134674,
3968,0.0,,0.0020660364534705877,,0.046917837113142014,,0.14955838024616241,,1770.6876153945923,
3969,0.0,,0.0006428215419873595,,0.072548046708107,,0.1625792235136032,,1771.1286034584045,
3970,0.0,,0.00014781818026676774,,0.07511365413665771,,0.17482583224773407,,1771.5688047409058,
3971,0.0,,0.0039538112469017506,,0.11890105903148651,,0.20270554721355438,,1772.0093805789948,
3972,0.0,,7.641127012902871e-05,,0.11349920183420181,,0.22170083224773407,,1772.4503238201141,
3973,0.0,,0.00035212805960327387,,0.11159258335828781,,0.22170083224773407,,1772.8913712501526,
3974,0.0,,0.0006402249564416707,,0.1168770045042038,,0.22203795611858368,,1773.332094669342,
3975,0.0,,0.003594338893890381,,0.12123793363571167,,0.23211748898029327,,1773.772085428238,
3976,0.0,,0.0008538660476915538,,0.09266523271799088,,0.21205838024616241,,1774.2134854793549,
3977,0.0,,0.0015335395000874996,,0.09411703795194626,,0.1972087174654007,,1774.6540358066559,
3978,0.0,,0.0008479295647703111,,0.0969066470861435,,0.2011149674654007,,1775.0949602127075,
3979,0.0,,0.0009681640076451004,,0.12040305882692337,,0.21641318500041962,,1775.5359728336334,
3980,0.0,,0.00018245133105665445,,0.09069531410932541,,0.19252713024616241,,1775.9774985313416,
3981,0.0,,0.00017198103887494653,,0.06725510209798813,,0.1867920607328415,,1776.4174332618713,
3982,0.0,,0.003603760851547122,,0.08462347090244293,,0.17871372401714325,,1776.8579907417297,
3983,0.0,,0.0008981951395981014,,0.08404777199029922,,0.1951313018798828,,1777.2984189987183,
3984,0.0,,0.0007775940466672182,,0.08058089762926102,,0.18232393264770508,,1777.7387461662292,
3985,0.0,,0.00022374106629285961,,0.10009900480508804,,0.21402645111083984,,1778.1788880825043,
3986,0.0,,0.0005481428815983236,,0.10165953636169434,,0.22682984173297882,,1778.6185984611511,
3987,0.0,,0.004419498611241579,,0.09753122180700302,,0.2107563018798828,,1779.0600318908691,
3988,0.0,,0.0055372826755046844,,0.07597793638706207,,0.1821104735136032,,1779.5002315044403,
3989,0.0,,0.0026102159172296524,,0.07699043303728104,,0.15107393264770508,,1779.9407215118408,
3990,0.0,,0.00478236423805356,,0.0908438116312027,,0.1638813018798828,,1780.380618095398,
3991,0.0,,0.00031619679066352546,,0.07082542032003403,,0.14978067576885223,,1780.8210034370422,
3992,0.0,,0.0028138933703303337,,0.07614241540431976,,0.15833918750286102,,1781.2614731788635,
3993,0.0,,0.0019976552575826645,,0.0526493601500988,,0.1365375518798828,,1781.7021281719208,
3994,0.0,,0.0015616461168974638,,0.10046800225973129,,0.21207301318645477,,1782.1423859596252,
3995,0.0,,0.0017656080890446901,,0.08401409536600113,,0.20605437457561493,,1782.5824868679047,
3996,0.0,,0.0019742243457585573,,0.0723433569073677,,0.1858866959810257,,1783.0231204032898,
3997,0.0,,0.0013478414621204138,,0.06470408290624619,,0.17882950603961945,,1783.4636228084564,
3998,0.0,,0.002357598626986146,,0.04660772159695625,,0.15384912490844727,,1783.9039380550385,
3999,0.0,,0.005555292591452599,,0.03820423036813736,,0.13700835406780243,,1784.3448312282562,
4000,0.0,,0.003188207047060132,,0.04029141366481781,,0.1490316390991211,,1784.78582072258,
4001,0.0,,0.023591553792357445,,0.053848154842853546,,0.11126422882080078,,1785.521143913269,
4002,0.0,,0.004691628273576498,,0.039751239120960236,,0.09383424371480942,,1785.9619212150574,
4003,0.0,,0.0031502710189670324,,0.06226421147584915,,0.09583918005228043,,1786.4026112556458,
4004,0.0,,0.001668980112299323,,0.03954766318202019,,0.09455833584070206,,1786.8433871269226,
4005,0.0,,0.0006323691341094673,,0.030738063156604767,,0.09248900413513184,,1787.2838220596313,
4006,0.0,,0.0016820409800857306,,0.057027604430913925,,0.10383328050374985,,1787.7239437103271,
4007,0.0,,0.015955181792378426,,0.039909567683935165,,0.10025326162576675,,1788.1655805110931,
4008,0.0,,0.00043065776117146015,,0.05317218601703644,,0.15107393264770508,,1788.6061816215515,
4009,0.0,,0.001468191621825099,,0.052850108593702316,,0.14601914584636688,,1789.0467219352722,
4010,0.0,,0.0050569684244692326,,0.09666557610034943,,0.22604751586914062,,1789.487612247467,
4011,0.0,,0.0033928004559129477,,0.07846573740243912,,0.18574412167072296,,1789.92848777771,
4012,0.0,,0.0013864022912457585,,0.06298855692148209,,0.16855590045452118,,1790.3702425956726,
4013,0.0,,0.00054726138478145,,0.07537537068128586,,0.20990164577960968,,1790.8108191490173,
4014,0.0,,0.0008994312374852598,,0.06694905459880829,,0.2015080451965332,,1791.251852273941,
4015,0.0,,0.0018382490379735827,,0.06492087990045547,,0.19625942409038544,,1791.6932022571564,
4016,0.0,,0.0027915642131119967,,0.07051148265600204,,0.20627117156982422,,1792.133293390274,
4017,0.0,,0.014159602113068104,,0.07608375698328018,,0.20694606006145477,,1792.5741884708405,
4018,0.0,,0.0035434842575341463,,0.060331959277391434,,0.1884872168302536,,1793.015287399292,
4019,0.0,,0.0005312393186613917,,0.060141634196043015,,0.18283367156982422,,1793.4572908878326,
4020,0.0,,0.0010909527773037553,,0.05937240645289421,,0.19169585406780243,,1793.8979668617249,
4021,0.0,,0.0029488070867955685,,0.06225983798503876,,0.20312881469726562,,1794.3386056423187,
4022,0.0,,0.0008619350264780223,,0.06416440010070801,,0.21147949993610382,,1794.7797317504883,
4023,0.0,,0.00662436056882143,,0.06968709081411362,,0.17867501080036163,,1795.2209718227386,
4024,0.0,,0.0008173069800250232,,0.05894540250301361,,0.1676538735628128,,1795.6618793010712,
4025,0.0,,0.0008605404873378575,,0.0758516788482666,,0.14864079654216766,,1796.1028318405151,
4026,0.0,,0.000909933471120894,,0.06901592016220093,,0.15679199993610382,,1796.5435240268707,
4027,0.0,,0.0010289251804351807,,0.07522165775299072,,0.17762534320354462,,1796.9847569465637,
4028,0.0,,0.004030895419418812,,0.07986615598201752,,0.17897255718708038,,1797.4264659881592,
4029,0.0,,0.0017758322646841407,,0.06214221566915512,,0.1555420607328415,,1797.8673763275146,
4030,0.0,,0.00041221093852072954,,0.051920466125011444,,0.15823769569396973,,1798.3081872463226,
4031,0.0,,0.00085036875680089,,0.052476346492767334,,0.16431324183940887,,1798.7488713264465,
4032,0.0,,0.0003337956150062382,,0.061659034341573715,,0.18254239857196808,,1799.1902163028717,
4033,0.0,,0.00542655261233449,,0.06305348873138428,,0.1572372168302536,,1799.6304712295532,
4034,0.0,,0.0009733563638292253,,0.0723661482334137,,0.1832788735628128,,1800.0707921981812,
4035,0.0,,0.0021910304203629494,,0.08870243281126022,,0.21282346546649933,,1800.5112471580505,
4036,0.0,,0.004757660441100597,,0.08248983323574066,,0.1936465948820114,,1800.951737165451,
4037,0.0,,0.0009544096537865698,,0.09938694536685944,,0.20475538074970245,,1801.39311337471,
4038,0.0,,0.001717644976451993,,0.070859394967556,,0.1893962174654007,,1801.834857225418,
4039,0.0,,0.000490789650939405,,0.06985372304916382,,0.1972087174654007,,1802.2765319347382,
4040,0.0,,0.005044701509177685,,0.07561109960079193,,0.17907102406024933,,1802.717278957367,
4041,0.0,,0.0008019211236387491,,0.10595327615737915,,0.2172667235136032,,1803.157526731491,
4042,0.0,,0.0038480234798043966,,0.08342738449573517,,0.20084913074970245,,1803.599317073822,
4043,0.0,,0.0022979401983320713,,0.06921915709972382,,0.18082301318645477,,1804.0398921966553,
4044,0.0,,0.00045358436182141304,,0.04606380686163902,,0.15006788074970245,,1804.4807233810425,
4045,0.0,,0.001962007023394108,,0.08621656149625778,,0.21513335406780243,,1804.922670841217,
4046,0.0,,0.0018995237769559026,,0.07829692214727402,,0.1686040610074997,,1805.363877773285,
4047,0.0,,0.00041375539149157703,,0.06340574473142624,,0.1217290535569191,,1805.804515838623,
4048,0.0,,0.00446545472368598,,0.044431205838918686,,0.12923455238342285,,1806.2457013130188,
4049,0.0,,0.002956188516691327,,0.05452722683548927,,0.12142205238342285,,1806.6875598430634,
4050,0.0,,0.002919590100646019,,0.0632816031575203,,0.12532830238342285,,1807.1291100978851,
4051,0.0,,0.0008627732750028372,,0.10629387199878693,,0.20052464306354523,,1807.5705814361572,
4052,0.0,,0.004330765921622515,,0.061532046645879745,,0.18648751080036163,,1808.0115337371826,
4053,0.0,,0.0016875199507921934,,0.06776367127895355,,0.18063442409038544,,1808.4530227184296,
4054,0.0,,0.0015885545872151852,,0.04110393300652504,,0.1432793140411377,,1808.8937261104584,
4055,0.0,,0.0003090278769377619,,0.04004853591322899,,0.1276543140411377,,1809.3344326019287,
4056,0.0,,0.0010185452410951257,,0.045864976942539215,,0.1203858032822609,,1809.7754418849945,
4057,0.0,,0.004527730401605368,,0.035350628197193146,,0.09052935987710953,,1810.2164483070374,
4058,0.0,,0.00017883027612697333,,0.03338811546564102,,0.07664171606302261,,1810.656956911087,
4059,0.0,,0.00476966705173254,,0.037190526723861694,,0.08358605951070786,,1811.0988936424255,
4060,0.0,,0.002538262167945504,,0.03051510639488697,,0.07220872491598129,,1811.540629863739,
4061,0.0,,0.0023738015443086624,,0.05848083645105362,,0.10151322931051254,,1811.9817368984222,
4062,0.0,,0.001052187872119248,,0.05366864427924156,,0.12354961782693863,,1812.4224834442139,
4063,0.0,,0.0020003735553473234,,0.05648927018046379,,0.13029257953166962,,1813.1581587791443,
4064,0.0,,0.0014639637665823102,,0.026631837710738182,,0.0865316390991211,,1813.5986075401306,
4065,0.0,,0.0030948170460760593,,0.026354612782597542,,0.08415436744689941,,1814.039588689804,
4066,0.0,,0.0024374155327677727,,0.02966386079788208,,0.09811171144247055,,1814.4802777767181,
4067,0.0,,0.002963100327178836,,0.041885856539011,,0.07207003980875015,,1814.9211711883545,
4068,0.0,,0.000678699929267168,,0.051964227110147476,,0.08248671144247055,,1815.3625481128693,
4069,0.0,,0.004314351361244917,,0.03915484994649887,,0.07220872491598129,,1815.8032171726227,
4070,0.0,,0.002522113034501672,,0.03069988079369068,,0.06816378980875015,,1816.2440683841705,
4071,0.0,,0.0007853261777199805,,0.03740759566426277,,0.08934148401021957,,1816.6842741966248,
4072,0.0,,0.0185756366699934,,0.032644566148519516,,0.07205482572317123,,1817.125172138214,
4073,0.0,,0.0012412478681653738,,0.024626368656754494,,0.059742849320173264,,1817.5658464431763,
4074,0.0,,0.006744292099028826,,0.029802072793245316,,0.05453693866729736,,1818.0058224201202,
4075,0.0,,0.001906141871586442,,0.0654071718454361,,0.12327686697244644,,1818.4463376998901,
4076,0.0,,0.0007165591814555228,,0.059733252972364426,,0.11470937728881836,,1818.8860380649567,
4077,0.0,,0.00015431125939358026,,0.07813437283039093,,0.1284596174955368,,1819.3277659416199,
4078,0.0,,0.00031962458160705864,,0.07597973197698593,,0.1313157081604004,,1819.7689726352692,
4079,0.0,,0.002783207455649972,,0.06147054582834244,,0.10120487213134766,,1820.209638118744,
4080,0.0,,0.00017821158689912409,,0.0524633526802063,,0.08444070816040039,,1820.650099515915,
4081,0.0,,0.0007235336233861744,,0.03511049225926399,,0.06425753980875015,,1821.0910093784332,
4082,0.0,,0.0013381694443523884,,0.050517383962869644,,0.11410228163003922,,1821.5322728157043,
4083,0.0,,0.002636885968968272,,0.04092034697532654,,0.0985560417175293,,1821.9722242355347,
4084,0.0,,0.006913245655596256,,0.042533598840236664,,0.07204103469848633,,1822.4131815433502,
4085,0.0,,0.00936056673526764,,0.023816591128706932,,0.05495484545826912,,1822.8547141551971,
4086,0.0,,0.005793435499072075,,0.060637034475803375,,0.09850835800170898,,1823.2953646183014,
4087,0.0,,0.0035942562390118837,,0.05847341939806938,,0.11210989952087402,,1823.735172510147,
4088,0.0,,0.0012958572478964925,,0.038892969489097595,,0.0868372917175293,,1824.1758377552032,
4089,0.0,,0.001614839886315167,,0.04167716205120087,,0.11894503980875015,,1824.616451740265,
4090,0.0,,0.0006793526699766517,,0.035385120660066605,,0.1050664559006691,,1825.0572044849396,
4091,0.0,,7.241169805638492e-05,,0.04623086750507355,,0.10460690408945084,,1825.4984302520752,
4092,0.0,,0.001181893516331911,,0.048402246087789536,,0.0972539559006691,,1825.9396016597748,
4093,0.0,,0.009118426591157913,,0.05350904166698456,,0.12224284559488297,,1826.380179643631,
4094,0.0,,0.013885383494198322,,0.0559832826256752,,0.10117808729410172,,1826.820475101471,
4095,0.0,,0.00030253021395765245,,0.02708190679550171,,0.06700422614812851,,1827.2612919807434,
4096,0.0,,0.0033904393203556538,,0.03060798905789852,,0.09620118141174316,,1827.7017085552216,
4097,0.0,,0.007508557755500078,,0.03787057846784592,,0.08783755451440811,,1828.1426079273224,
4098,0.0,,0.00016277308168355376,,0.03694624826312065,,0.10140951722860336,,1828.584135055542,
4099,0.0,,0.0007334317779168487,,0.07024602591991425,,0.13005535304546356,,1829.0250120162964,
4100,0.0,,0.00026442715898156166,,0.049406468868255615,,0.11819449812173843,,1829.4657144546509,
4101,0.0,,0.0005630632513202727,,0.04093721881508827,,0.07652783393859863,,1829.9059863090515,
4102,0.0,,0.0058642802760005,,0.05026509240269661,,0.09099527448415756,,1830.3467643260956,
4103,0.0,,0.0020602461881935596,,0.03338545933365822,,0.09086640924215317,,1830.7873117923737,
4104,0.0,,0.00762302428483963,,0.04039601609110832,,0.11219409853219986,,1831.2273507118225,
4105,0.0,,0.0017851758748292923,,0.028973450884222984,,0.08057860285043716,,1831.6687014102936,
4106,0.0,,0.0003664239193312824,,0.03168828785419464,,0.08369842916727066,,1832.1091413497925,
4107,0.0,,0.006809926126152277,,0.02927599661052227,,0.08318034559488297,,1832.5495960712433,
4108,0.0,,0.0010509989224374294,,0.024636831134557724,,0.08578451722860336,,1832.9902012348175,
4109,0.0,,0.0035059181973338127,,0.030581245198845863,,0.07812341302633286,,1833.4311938285828,
4110,0.0,,0.0011829055147245526,,0.027769774198532104,,0.0767572745680809,,1833.871495962143,
4111,0.0,,0.001415033359080553,,0.0422821007668972,,0.1027989387512207,,1834.3117988109589,
4112,0.0,,0.002780131995677948,,0.04985669255256653,,0.11991771310567856,,1834.7533566951752,
4113,0.0,,0.004783619195222855,,0.061014704406261444,,0.13315916061401367,,1835.1944360733032,
4114,0.0,,0.0022590248845517635,,0.037838149815797806,,0.06545082479715347,,1835.6353335380554,
4115,0.0,,0.0005007280269637704,,0.03222666308283806,,0.09149249643087387,,1836.0754926204681,
4116,0.0,,0.0002759195340331644,,0.039863359183073044,,0.06545082479715347,,1836.516391992569,
4117,0.0,,0.004958815407007933,,0.050561580806970596,,0.07783404737710953,,1836.9579622745514,
4118,0.0,,0.0022830755915492773,,0.041389502584934235,,0.05700071528553963,,1837.399077653885,
4119,0.0,,0.0030567448120564222,,0.05456153675913811,,0.0777800902724266,,1837.8401126861572,
4120,0.0,,0.012367187067866325,,0.07746369391679764,,0.10655077546834946,,1838.280826330185,
4121,0.0,,0.0004126708663534373,,0.03450047969818115,,0.07819211483001709,,1838.7217700481415,
4122,0.0,,0.0008731539128348231,,0.04796995595097542,,0.10508108139038086,,1839.1622061729431,
4123,0.0,,0.0030295532196760178,,0.05230514332652092,,0.11806853860616684,,1839.6035590171814,
4124,0.0,,0.001333884079940617,,0.028377223759889603,,0.08107582479715347,,1840.0444452762604,
4125,0.0,,0.011284143663942814,,0.03164634853601456,,0.10683795064687729,,1840.4850187301636,
4126,0.0,,0.0002268329553771764,,0.029921725392341614,,0.07819211483001709,,1841.2207317352295,
4127,0.0,,0.006625665817409754,,0.0390964150428772,,0.0822300910949707,,1841.6616101264954,
4128,0.0,,0.002421362092718482,,0.029102925211191177,,0.08318277448415756,,1842.102165222168,
4129,0.0,,0.0026121234986931086,,0.04094075411558151,,0.08628416061401367,,1842.5434427261353,
4130,0.0,,0.0011070038890466094,,0.042140837758779526,,0.08681853860616684,,1842.9836933612823,
4131,0.0,,0.00015550703392364085,,0.03417852148413658,,0.09149249643087387,,1843.4246728420258,
4132,0.0,,0.0012518209405243397,,0.0346238911151886,,0.09101653099060059,,1843.8655343055725,
4133,0.0,,0.0047049568966031075,,0.03052860125899315,,0.07453212887048721,,1844.306370973587,
4134,0.0,,0.002746342681348324,,0.04757392033934593,,0.10745462030172348,,1844.7468707561493,
4135,0.0,,0.0012706047855317593,,0.042764753103256226,,0.09703794866800308,,1845.1879470348358,
4136,0.0,,0.0020521851256489754,,0.06408447027206421,,0.12307962030172348,,1845.628835439682,
4137,0.0,,0.0020263660699129105,,0.031570013612508774,,0.09099527448415756,,1846.0697615146637,
4138,0.0,,0.00425716070458293,,0.04712098091840744,,0.10162961483001709,,1846.5113735198975,
4139,0.0,,0.006478950846940279,,0.05379293113946915,,0.11725461483001709,,1846.9525938034058,
4140,0.0,,0.006784900091588497,,0.042489420622587204,,0.11725461483001709,,1847.3936619758606,
4141,0.0,,0.005704696290194988,,0.053338147699832916,,0.11725461483001709,,1847.8345811367035,
4142,0.0,,0.004337843041867018,,0.047043751925230026,,0.13339932262897491,,1848.2752614021301,
4143,0.0,,0.005589636508375406,,0.053856320679187775,,0.1432962864637375,,1848.71599817276,
4144,0.0,,0.0015235616592690349,,0.03727010264992714,,0.12246295064687729,,1849.1573207378387,
4145,0.0,,0.014907218515872955,,0.025688225403428078,,0.10423377901315689,,1849.5987470149994,
4146,0.0,,0.0016878679161891341,,0.02121831849217415,,0.10944211483001709,,1850.0410509109497,
4147,0.0,,0.0009087265934795141,,0.02993777208030224,,0.07298377901315689,,1850.4817578792572,
4148,0.0,,0.0062403311021625996,,0.026416193693876266,,0.10129936784505844,,1850.9239478111267,
4149,0.0,,0.006129169836640358,,0.03562051057815552,,0.07072994858026505,,1851.365355014801,
4150,0.0,,0.00307849352248013,,0.036219511181116104,,0.07468859106302261,,1851.8062996864319,
4151,0.0,,0.0013564018299803138,,0.03621505945920944,,0.08318277448415756,,1852.2470989227295,
4152,0.0,,0.003997504245489836,,0.04769391566514969,,0.06948026269674301,,1852.6880705356598,
4153,0.0,,0.00795882847160101,,0.032012563198804855,,0.13787026703357697,,1853.1288390159607,
4154,0.0,,0.0005264828796498477,,0.06144941598176956,,0.11162153631448746,,1853.5700521469116,
4155,0.0,,0.0013800651067867875,,0.04552707076072693,,0.07923237234354019,,1854.0111858844757,
4156,0.0,,0.004478726536035538,,0.029821202158927917,,0.11171603202819824,,1854.4524216651917,
4157,0.0,,0.007479742635041475,,0.03295818343758583,,0.11181441694498062,,1854.8933017253876,
4158,0.0,,0.010559850372374058,,0.039800796657800674,,0.09628275781869888,,1855.3338570594788,
4159,0.0,,0.0044366344809532166,,0.06063435971736908,,0.10812226682901382,,1855.7746002674103,
4160,0.0,,0.0026822153013199568,,0.041995853185653687,,0.10176189988851547,,1856.2149345874786,
4161,0.0,,0.003843136364594102,,0.025814950466156006,,0.09107442945241928,,1856.6561861038208,
4162,0.0,,0.002022591419517994,,0.04763989895582199,,0.09552017599344254,,1857.096868276596,
4163,0.0,,0.004830075427889824,,0.06833377480506897,,0.13718684017658234,,1857.5381643772125,
4164,0.0,,1.588672421348747e-05,,0.05951070040464401,,0.12499841302633286,,1857.9786076545715,
4165,0.0,,0.0051975734531879425,,0.03937365859746933,,0.08854007720947266,,1858.419590473175,
4166,0.0,,0.0023478365037590265,,0.05897432193160057,,0.11377334594726562,,1858.8605749607086,
4167,0.0,,0.00906609371304512,,0.04194340854883194,,0.08681853860616684,,1859.302346944809,
4168,0.0,,0.0037703574635088444,,0.028603997081518173,,0.09618941694498062,,1859.7432489395142,
4169,0.0,,0.003449064213782549,,0.04592265188694,,0.08307019621133804,,1860.184799194336,
4170,0.0,,0.008946563117206097,,0.056160274893045425,,0.22120361030101776,,1860.6253912448883,
4171,0.0,,0.0020243299659341574,,0.02699565887451172,,0.17942436039447784,,1861.0660119056702,
4172,0.0,,0.0014142751460894942,,0.040441788733005524,,0.10660608857870102,,1861.5063412189484,
4173,0.0,,0.0037986990064382553,,0.04771057143807411,,0.08065775781869888,,1861.9476585388184,
4174,0.0,,0.0016074111917987466,,0.024833086878061295,,0.10139775276184082,,1862.3880121707916,
4175,0.0,,0.003286100924015045,,0.020042775198817253,,0.11702275276184082,,1862.829122543335,
4176,0.0,,0.0030529520008713007,,0.035022277384996414,,0.10660608857870102,,1863.270691871643,
4177,0.0,,0.0016628546873107553,,0.0341549813747406,,0.13794942200183868,,1863.7120339870453,
4178,0.0,,0.002958536148071289,,0.04768151044845581,,0.1328624039888382,,1864.1514506340027,
4179,0.0,,0.0007526839035563171,,0.027356470003724098,,0.0964040756225586,,1864.5917913913727,
4180,0.0,,0.002273402875289321,,0.029847614467144012,,0.0874195322394371,,1865.0326855182648,
4181,0.0,,0.0021088053472340107,,0.036993954330682755,,0.1193205714225769,,1865.473417043686,
4182,0.0,,0.0016027117380872369,,0.03294391557574272,,0.1154143214225769,,1865.9144463539124,
4183,0.0,,0.003383336588740349,,0.07263585180044174,,0.13870017230510712,,1866.357078552246,
4184,0.0,,0.0009335916256532073,,0.06196955591440201,,0.1368986964225769,,1866.7974882125854,
4185,0.0,,0.005160562694072723,,0.06082554906606674,,0.11753416061401367,,1867.2387413978577,
4186,0.0,,0.0011572835501283407,,0.04918300360441208,,0.11551558971405029,,1867.680167913437,
4187,0.0,,0.005792796611785889,,0.07608133554458618,,0.13315916061401367,,1868.120750427246,
4188,0.0,,0.002336608711630106,,0.06813462823629379,,0.10875352472066879,,1868.8560545444489,
4189,0.0,,0.000489911122713238,,0.05207231268286705,,0.1076018214225769,,1869.297138929367,
4190,0.0,,0.009019155986607075,,0.030422933399677277,,0.07986509799957275,,1869.738213300705,
4191,0.0,,0.011354133486747742,,0.035797249525785446,,0.1076018214225769,,1870.1781830787659,
4192,0.0,,0.014584161341190338,,0.06370837986469269,,0.1484874039888382,,1870.6188881397247,
4193,0.0,,0.00030231286655180156,,0.09334516525268555,,0.184945747256279,,1871.0599234104156,
4194,0.0,,0.002028080401942134,,0.07186756283044815,,0.13294322788715363,,1871.5002319812775,
4195,0.0,,0.007132431957870722,,0.07264101505279541,,0.12895560264587402,,1871.9411797523499,
4196,0.0,,0.004761726129800081,,0.03282643482089043,,0.09017916768789291,,1872.3820860385895,
4197,0.0,,0.0017987589817494154,,0.04670817032456398,,0.09319257736206055,,1872.8242585659027,
4198,0.0,,0.0007520266808569431,,0.04598066583275795,,0.09418801218271255,,1873.2643640041351,
4199,0.0,,0.0035299535375088453,,0.04241964593529701,,0.08116718381643295,,1873.705008983612,
4200,0.0,,7.3714058999030385e-06,,0.02629145234823227,,0.09959825128316879,,1874.1453516483307,
4201,0.0,,0.003689017379656434,,0.032353486865758896,,0.1115160807967186,,1874.586377620697,
4202,0.0,,0.0009382627904415131,,0.03535609692335129,,0.1178274154663086,,1875.0271978378296,
4203,0.0,,0.004071444738656282,,0.02780809998512268,,0.0996062383055687,,1875.467753648758,
4204,0.0,,0.0019598365761339664,,0.027719318866729736,,0.0978361964225769,,1875.908205986023,
4205,0.0,,0.0013457860331982374,,0.03518785908818245,,0.1178354024887085,,1876.3484060764313,
4206,0.0,,0.0008178770658560097,,0.05142597109079361,,0.1035124883055687,,1876.788918018341,
4207,0.0,,0.0023832896258682013,,0.04649684950709343,,0.0943979024887085,,1877.2295830249786,
4208,0.0,,0.0019313320517539978,,0.07030169665813446,,0.1063077449798584,,1877.6703941822052,
4209,0.0,,0.0057794684544205666,,0.0439392626285553,,0.1243458166718483,,1878.1115038394928,
4210,0.0,,0.0020601521246135235,,0.04186539351940155,,0.1382007747888565,,1878.5515158176422,
4211,0.0,,0.0016197946388274431,,0.030685268342494965,,0.1262233704328537,,1878.9924874305725,
4212,0.0,,0.005467724986374378,,0.03874168545007706,,0.132150337100029,,1879.433057308197,
4213,0.0,,0.0005224423366598785,,0.05812850594520569,,0.0900236964225769,,1879.8735480308533,
4214,0.0,,0.0018851874629035592,,0.07422135770320892,,0.10327021032571793,,1880.3145997524261,
4215,0.0,,0.0009293630719184875,,0.060192715376615524,,0.09098108857870102,,1880.7557518482208,
4216,0.0,,0.0021954833064228296,,0.044620685279369354,,0.1087128296494484,,1881.1962745189667,
4217,0.0,,0.01366417109966278,,0.03555521368980408,,0.11912950128316879,,1881.6376457214355,
4218,0.0,,0.00737781310454011,,0.047490909695625305,,0.10350450128316879,,1882.0786695480347,
4219,0.0,,0.0006403201259672642,,0.040527381002902985,,0.09107442945241928,,1882.5191097259521,
4220,0.0,,0.005351959262043238,,0.06871191412210464,,0.15197007358074188,,1882.9593262672424,
4221,0.0,,0.005166012793779373,,0.0518745519220829,,0.12223108857870102,,1883.4004018306732,
4222,0.0,,0.0003951965773012489,,0.07459378987550735,,0.10714820772409439,,1883.8420476913452,
4223,0.0,,0.0011199901346117258,,0.06691136956214905,,0.0952320322394371,,1884.2831835746765,
4224,0.0,,0.002976097632199526,,0.05782860890030861,,0.08307019621133804,,1884.7249310016632,
4225,0.0,,0.004552084021270275,,0.048266030848026276,,0.12737376987934113,,1885.165385723114,
4226,0.0,,0.003324277698993683,,0.05314754694700241,,0.1488148719072342,,1885.6056842803955,
4227,0.0,,0.0010596592910587788,,0.03980637341737747,,0.12232442945241928,,1886.0467851161957,
4228,0.0,,0.007806816138327122,,0.07135627418756485,,0.11235654354095459,,1886.4880588054657,
4229,0.0,,0.0021182759664952755,,0.05471886321902275,,0.12734103202819824,,1886.930027961731,
4230,0.0,,0.0006880868459120393,,0.0563095398247242,,0.12743942439556122,,1887.3707733154297,
4231,0.0,,0.004336708690971136,,0.07611123472452164,,0.15878276526927948,,1887.8117916584015,
4232,0.0,,0.0005401034140959382,,0.06211823597550392,,0.13785608112812042,,1888.253494977951,
4233,0.0,,0.00032167608151212335,,0.033830367028713226,,0.13258211314678192,,1888.694123506546,
4234,0.0,,0.003019939409568906,,0.03978686407208443,,0.12212737649679184,,1889.1354548931122,
4235,0.0,,0.004260217305272818,,0.037532415241003036,,0.11725461483001709,,1889.5757265090942,
4236,0.0,,0.00016505311941727996,,0.027316594496369362,,0.1068207398056984,,1890.0162723064423,
4237,0.0,,0.004539468325674534,,0.07591748237609863,,0.18474526703357697,,1890.4578700065613,
4238,0.0,,0.0031048981472849846,,0.10119176656007767,,0.21078693866729736,,1890.8986871242523,
4239,0.0,,0.0005905570578761399,,0.042363520711660385,,0.13794942200183868,,1891.3393330574036,
4240,0.0,,0.00020033081818837672,,0.04808974638581276,,0.1336318701505661,,1891.7809462547302,
4241,0.0,,0.0032492775935679674,,0.0633731484413147,,0.16383211314678192,,1892.2220067977905,
4242,0.0,,0.006203428842127323,,0.0733732357621193,,0.2063130885362625,,1892.6633968353271,
4243,0.0,,0.029137859120965004,,0.09670206904411316,,0.232148215174675,,1893.1041882038116,
4244,0.0,,0.002884704852476716,,0.12101167440414429,,0.24186229705810547,,1893.5453312397003,
4245,0.0,,0.0008727918029762805,,0.10730684548616409,,0.231820747256279,,1893.986032962799,
4246,0.0,,0.006799106951802969,,0.06333870440721512,,0.1068207398056984,,1894.4271657466888,
4247,0.0,,0.004767606966197491,,0.05307970568537712,,0.12216544151306152,,1894.8672161102295,
4248,0.0,,0.0007798425504006445,,0.06160774454474449,,0.1589040756225586,,1895.3085465431213,
4249,0.0,,0.005616221111267805,,0.07574326545000076,,0.1797374039888382,,1895.749947309494,
4250,0.0,,0.001095718122087419,,0.054399605840444565,,0.154023215174675,,1896.1902391910553,
4251,0.0,,0.003594805486500263,,0.042891208082437515,,0.13775236904621124,,1896.9253578186035,
4252,0.0,,0.0020094646606594324,,0.044232327491045,,0.12737376987934113,,1897.3665988445282,
4253,0.0,,0.0017231639940291643,,0.040685441344976425,,0.13775236904621124,,1897.8080801963806,
4254,0.0,,0.00040773869841359556,,0.03077957220375538,,0.10654044151306152,,1898.2492651939392,
4255,0.0,,0.014400727115571499,,0.04768352955579758,,0.1797374039888382,,1898.690320968628,
4256,0.0,,0.0024144165217876434,,0.055490054190158844,,0.1589040756225586,,1899.1312251091003,
4257,0.0,,0.0005601728335022926,,0.044825419783592224,,0.14299876987934113,,1899.5718867778778,
4258,0.0,,0.0038899187929928303,,0.07946474850177765,,0.10401368141174316,,1900.0128145217896,
4259,0.0,,0.001658724737353623,,0.062443483620882034,,0.10176189988851547,,1900.453938484192,
4260,0.0,,0.0037806059699505568,,0.05604000389575958,,0.1068207398056984,,1900.8939743041992,
4261,0.0,,0.005197648890316486,,0.03682684525847435,,0.10139775276184082,,1901.3349905014038,
4262,0.0,,0.002908680820837617,,0.04815227538347244,,0.1224457398056984,,1901.7756478786469,
4263,0.0,,1.1122624528070446e-05,,0.0731949657201767,,0.10452795028686523,,1902.2156174182892,
4264,0.0,,0.0003954648564103991,,0.04949747025966644,,0.09789832681417465,,1902.6569440364838,
4265,0.0,,0.0023502360563725233,,0.05764183774590492,,0.09618941694498062,,1903.0982253551483,
4266,0.0,,0.0031806326005607843,,0.05315842479467392,,0.09890353679656982,,1903.5387732982635,
4267,0.0,,0.001687854528427124,,0.07291200757026672,,0.09338831901550293,,1903.9797372817993,
4268,0.0,,0.003201346844434738,,0.048153478652238846,,0.09637264162302017,,1904.4220190048218,
4269,0.0,,0.0002863244153559208,,0.06972020864486694,,0.12142916768789291,,1904.863156080246,
4270,0.0,,0.004819777328521013,,0.07462670654058456,,0.10129404067993164,,1905.303740978241,
4271,0.0,,0.004537502303719521,,0.09573037922382355,,0.12213269621133804,,1905.7443425655365,
4272,0.0,,0.0023974848445504904,,0.09463874995708466,,0.13785608112812042,,1906.1852142810822,
4273,0.0,,0.006754300091415644,,0.057456281036138535,,0.12743942439556122,,1906.6259787082672,
4274,0.0,,0.0005754524026997387,,0.038059744983911514,,0.14817436039447784,,1907.0662155151367,
4275,0.0,,0.00404690857976675,,0.031152650713920593,,0.12753276526927948,,1907.5083498954773,
4276,0.0,,0.00341412634588778,,0.06596636772155762,,0.22641193866729736,,1907.9500207901,
4277,0.0,,0.006048431620001793,,0.060094334185123444,,0.21636076271533966,,1908.390885591507,
4278,0.0,,0.0034398334100842476,,0.05682097375392914,,0.22129936516284943,,1908.8313663005829,
4279,0.0,,0.004369666799902916,,0.07766585052013397,,0.12278398126363754,,1909.272054195404,
4280,0.0,,0.010383084416389465,,0.09538742899894714,,0.11468172073364258,,1909.7128686904907,
4281,0.0,,0.0008410381269641221,,0.10013045370578766,,0.11966753005981445,,1910.154056072235,
4282,0.0,,0.006267840042710304,,0.0682988315820694,,0.10141193866729736,,1910.5946459770203,
4283,0.0,,0.0044354586862027645,,0.0395774245262146,,0.09902545064687729,,1911.0352008342743,
4284,0.0,,0.0011034380877390504,,0.04308376461267471,,0.07848628610372543,,1911.4767365455627,
4285,0.0,,0.01305704191327095,,0.043798916041851044,,0.1745462864637375,,1911.9178130626678,
4286,0.0,,0.004693634808063507,,0.024561481550335884,,0.12246295064687729,,1912.3597264289856,
4287,0.0,,0.013417346403002739,,0.06903371214866638,,0.2169562131166458,,1912.8003952503204,
4288,0.0,,0.0015711421146988869,,0.054351869970560074,,0.10423377901315689,,1913.2416563034058,
4289,0.0,,0.00376380723901093,,0.04070345312356949,,0.08812296390533447,,1913.6824073791504,
4290,0.0,,0.001100955531001091,,0.05821250379085541,,0.08227332681417465,,1914.123421907425,
4291,0.0,,0.0016842629993334413,,0.05256667360663414,,0.09078820794820786,,1914.5646183490753,
4292,0.0,,0.014536190778017044,,0.05701165273785591,,0.08329454809427261,,1915.0050265789032,
4293,0.0,,0.0043812403455376625,,0.037058401852846146,,0.08013021945953369,,1915.4455473423004,
4294,0.0,,0.0009951357496902347,,0.03041956014931202,,0.06450521945953369,,1915.8859496116638,
4295,0.0,,0.0007316916598938406,,0.057717546820640564,,0.07904509454965591,,1916.3265554904938,
4296,0.0,,0.0031128840055316687,,0.060604218393564224,,0.07808621972799301,,1916.7672131061554,
4297,0.0,,0.0002203982148785144,,0.041494205594062805,,0.08166662603616714,,1917.2080347537994,
4298,0.0,,0.012973043136298656,,0.027545493096113205,,0.06476664543151855,,1917.6494302749634,
4299,0.0,,0.0009580338373780251,,0.03325909376144409,,0.07606852054595947,,1918.0895535945892,
4300,0.0,,0.001764611224643886,,0.029076771810650826,,0.07442140579223633,,1918.5305416584015,
4301,0.0,,0.001419720472767949,,0.028025686740875244,,0.08127685636281967,,1918.9716987609863,
4302,0.0,,0.003356504486873746,,0.03899313509464264,,0.057236868888139725,,1919.4124705791473,
4303,0.0,,0.005835563410073519,,0.07253441214561462,,0.10855571180582047,,1919.8537657260895,
4304,0.0,,0.0009108377853408456,,0.045241426676511765,,0.09642127901315689,,1920.2951862812042,
4305,0.0,,0.0018624522490426898,,0.03903083875775337,,0.08327853679656982,,1920.7359428405762,
4306,0.0,,0.0023475654888898134,,0.024740256369113922,,0.06765353679656982,,1921.1774942874908,
4307,0.0,,0.0005400601075962186,,0.028683066368103027,,0.08057860285043716,,1921.6190321445465,
4308,0.0,,0.0027869094628840685,,0.04335106536746025,,0.08081880956888199,,1922.0591645240784,
4309,0.0,,0.0004712907539214939,,0.021190045401453972,,0.05325712636113167,,1922.5001335144043,
4310,0.0,,0.0005657869623973966,,0.07624759525060654,,0.12023176997900009,,1922.9419746398926,
4311,0.0,,0.0007561213569715619,,0.0537344254553318,,0.11100373417139053,,1923.3821256160736,
4312,0.0,,0.00275044864974916,,0.03896371275186539,,0.0674319863319397,,1923.822914838791,
4313,0.0,,0.0011938797542825341,,0.04981086403131485,,0.11100373417139053,,1924.5583872795105,
4314,0.0,,0.003071568673476577,,0.04454837739467621,,0.10088253021240234,,1924.9983808994293,
4315,0.0,,0.000992976943962276,,0.05097158998250961,,0.09549232572317123,,1925.4394795894623,
4316,0.0,,0.0003053125401493162,,0.04376600310206413,,0.0934736505150795,,1925.8801515102386,
4317,0.0,,0.0011629308573901653,,0.025777606293559074,,0.07294321060180664,,1926.3207075595856,
4318,0.0,,0.001355405431240797,,0.051788922399282455,,0.08596404641866684,,1926.7618944644928,
4319,0.0,,0.0034098189789801836,,0.03633701428771019,,0.06995081901550293,,1927.2023255825043,
4320,0.0,,0.0010237755486741662,,0.04171370342373848,,0.07320040464401245,,1927.6431958675385,
4321,0.0,,0.01419586967676878,,0.0562325194478035,,0.0908694863319397,,1928.084422826767,
4322,0.0,,0.0014620573492720723,,0.029835235327482224,,0.06856513023376465,,1928.5252118110657,
4323,0.0,,0.0041614375077188015,,0.033058810979127884,,0.06546926498413086,,1928.9661037921906,
4324,0.0,,0.0038026568945497274,,0.05854988843202591,,0.09575521945953369,,1929.407143831253,
4325,0.0,,0.0030172925908118486,,0.02866491861641407,,0.06261301040649414,,1929.8472537994385,
4326,0.0,,0.0007915100432001054,,0.07899249345064163,,0.11990467458963394,,1930.2883429527283,
4327,0.0,,0.004733719397336245,,0.05836808681488037,,0.11338523775339127,,1930.7289702892303,
4328,0.0,,0.009412233717739582,,0.08374299108982086,,0.13942690193653107,,1931.1701414585114,
4329,0.0,,0.004160149022936821,,0.0929863303899765,,0.11436716467142105,,1931.6104216575623,
4330,0.0,,0.0008910622564144433,,0.10221466422080994,,0.11859357357025146,,1932.052269935608,
4331,0.0,,0.0016273139044642448,,0.06772667914628983,,0.09319281578063965,,1932.4935705661774,
4332,0.0,,0.0064664194360375404,,0.03856051713228226,,0.06651023775339127,,1932.9349627494812,
4333,0.0,,0.002041987609118223,,0.046064745634794235,,0.08111850172281265,,1933.3757202625275,
4334,0.0,,0.008433887735009193,,0.024644779041409492,,0.07302967458963394,,1933.8168501853943,
4335,0.0,,0.006010174285620451,,0.03590044379234314,,0.08775082975625992,,1934.2586159706116,
4336,0.0,,0.0033641501795500517,,0.02580597624182701,,0.06792327016592026,,1934.7011573314667,
4337,0.0,,0.0010833045234903693,,0.033071648329496384,,0.07561048120260239,,1935.1411418914795,
4338,0.0,,0.004917585756629705,,0.06901866942644119,,0.10948801040649414,,1935.5824193954468,
4339,0.0,,0.01637740433216095,,0.045400917530059814,,0.10427967458963394,,1936.0227019786835,
4340,0.0,,0.0015654211165383458,,0.044526707381010056,,0.10085839033126831,,1936.4650111198425,
4341,0.0,,8.986830653157085e-05,,0.031876202672719955,,0.09044172614812851,,1936.9059507846832,
4342,0.0,,0.003495068522170186,,0.02784663438796997,,0.09460679441690445,,1937.3466746807098,
4343,0.0,,0.000143340730573982,,0.030699150636792183,,0.09721096605062485,,1937.7870445251465,
4344,0.0,,0.001696846098639071,,0.0295077133923769,,0.05413031578063965,,1938.2272412776947,
4345,0.0,,0.005007372237741947,,0.034461475908756256,,0.07352987676858902,,1938.667643547058,
4346,0.0,,0.007844618521630764,,0.039895810186862946,,0.06728712469339371,,1939.1088156700134,
4347,0.0,,0.0057491110637784,,0.04388394206762314,,0.08372148126363754,,1939.5494446754456,
4348,0.0,,0.005169959738850594,,0.02832251787185669,,0.07063478231430054,,1939.9895207881927,
4349,0.0,,0.001420543878339231,,0.051029421389102936,,0.1117398738861084,,1940.429752588272,
4350,0.0,,0.007918577641248703,,0.05079597234725952,,0.11725461483001709,,1940.8702592849731,
4351,0.0,,0.006635183002799749,,0.03669441491365433,,0.08131599426269531,,1941.3106112480164,
4352,0.0,,0.0038185985758900642,,0.05170440673828125,,0.08153954893350601,,1941.7516827583313,
4353,0.0,,0.010747576132416725,,0.06625241041183472,,0.10195183753967285,,1942.1930236816406,
4354,0.0,,0.0028589335270226,,0.06368029117584229,,0.09776023775339127,,1942.6336283683777,
4355,0.0,,0.0003104724455624819,,0.06404450535774231,,0.09079408645629883,,1943.0758743286133,
4356,0.0,,0.0005929361213929951,,0.08093499392271042,,0.11658855527639389,,1943.516324043274,
4357,0.0,,0.00045631598914042115,,0.09296444803476334,,0.11990467458963394,,1943.9573101997375,
4358,0.0,,0.006616792641580105,,0.06102730706334114,,0.11469634622335434,,1944.397583246231,
4359,0.0,,0.006623399443924427,,0.06108298525214195,,0.10789656639099121,,1944.8385701179504,
4360,0.0,,0.0030852812342345715,,0.04646410048007965,,0.09054688364267349,,1945.2790138721466,
4361,0.0,,0.0033399388194084167,,0.04870075732469559,,0.10096355527639389,,1945.7191951274872,
4362,0.0,,0.0023093323688954115,,0.05440949648618698,,0.10817690938711166,,1946.1589431762695,
4363,0.0,,0.009128057397902012,,0.055076248943805695,,0.11469634622335434,,1946.5994980335236,
4364,0.0,,0.00817880779504776,,0.07203709334135056,,0.11087974160909653,,1947.0407605171204,
4365,0.0,,0.018802929669618607,,0.09224025160074234,,0.13320064544677734,,1947.48188662529,
4366,0.0,,0.0004303599416743964,,0.036388054490089417,,0.09954515844583511,,1947.922153711319,
4367,0.0,,0.003787906374782324,,0.033883996307849884,,0.09694099426269531,,1948.364504814148,
4368,0.0,,0.00209370837546885,,0.03783455118536949,,0.09255190938711166,,1948.8054475784302,
4369,0.0,,0.0005356283509172499,,0.03799213469028473,,0.08127685636281967,,1949.2455441951752,
4370,0.0,,0.006021181121468544,,0.06283247470855713,,0.10948801040649414,,1949.6856434345245,
4371,0.0,,0.011921782977879047,,0.07309732586145401,,0.10473823547363281,,1950.1258389949799,
4372,0.0,,0.0027458611875772476,,0.12840968370437622,,0.15636301040649414,,1950.5662865638733,
4373,0.0,,0.00675051799044013,,0.10864278674125671,,0.12941749393939972,,1951.0066456794739,
4374,0.0,,0.0012622781796380877,,0.10917384177446365,,0.13577795028686523,,1951.4468402862549,
4375,0.0,,0.003543026512488723,,0.11570798605680466,,0.1686718910932541,,1951.8881402015686,
4376,0.0,,0.0002933284849859774,,0.07285245507955551,,0.13032133877277374,,1952.6227443218231,
4377,0.0,,0.001762462081387639,,0.07810185849666595,,0.14073801040649414,,1953.063434123993,
4378,0.0,,0.0006249650614336133,,0.09524315595626831,,0.17020829021930695,,1953.5037982463837,
4379,0.0,,0.0011358996853232384,,0.08344949781894684,,0.14568035304546356,,1953.9449722766876,
4380,0.0,,0.008148463442921638,,0.054892584681510925,,0.12511301040649414,,1954.3851981163025,
4381,0.0,,0.002868358278647065,,0.050304654985666275,,0.09411510080099106,,1954.8252432346344,
4382,0.0,,0.006935982033610344,,0.0612603984773159,,0.09346548467874527,,1955.2657732963562,
4383,0.0,,0.00696868821978569,,0.0529920719563961,,0.08428066968917847,,1955.7067120075226,
4384,0.0,,0.0001640620903344825,,0.04650432616472244,,0.10380498319864273,,1956.1473407745361,
4385,0.0,,0.013397724367678165,,0.03517429530620575,,0.09907134622335434,,1956.5880637168884,
4386,0.0,,0.0004020582127850503,,0.04083450883626938,,0.09816750138998032,,1957.028796672821,
4387,0.0,,0.0031562205404043198,,0.06780946254730225,,0.1276712864637375,,1957.469529390335,
4388,0.0,,0.0033690319396555424,,0.08121530711650848,,0.1380879431962967,,1957.9108064174652,
4389,0.0,,0.0043702637776732445,,0.04474841058254242,,0.11204627901315689,,1958.3528776168823,
4390,0.0,,0.0038815634325146675,,0.07156021147966385,,0.12071176618337631,,1958.7936697006226,
4391,0.0,,0.005549455527216196,,0.05286962911486626,,0.10427967458963394,,1959.2349603176117,
4392,0.0,,0.003341368166729808,,0.05190495029091835,,0.10817690938711166,,1959.6757769584656,
4393,0.0,,0.011112748645246029,,0.04826847463846207,,0.10511557012796402,,1960.116730928421,
4394,0.0,,0.0027625802904367447,,0.04869543015956879,,0.14976930618286133,,1960.5584151744843,
4395,0.0,,0.0032235877588391304,,0.09023622423410416,,0.12308915704488754,,1960.9995794296265,
4396,0.0,,0.004611289594322443,,0.09389081597328186,,0.14570920169353485,,1961.4406373500824,
4397,0.0,,0.0029216608963906765,,0.08713294565677643,,0.11710262298583984,,1961.881647825241,
4398,0.0,,0.004352692048996687,,0.07803070545196533,,0.12511301040649414,,1962.3231966495514,
4399,0.0,,0.002605834975838661,,0.054915886372327805,,0.12248548120260239,,1962.7638688087463,
4400,0.0,,0.005554055329412222,,0.060285184532403946,,0.10770829766988754,,1963.2046418190002,
4401,0.0,,0.0037544385995715857,,0.06405454874038696,,0.10817690938711166,,1963.6453909873962,
4402,0.0,,0.003265830222517252,,0.05145863816142082,,0.12071176618337631,,1964.0868294239044,
4403,0.0,,0.0008897085208445787,,0.04599663242697716,,0.10427967458963394,,1964.5278668403625,
4404,0.0,,0.005177884362637997,,0.0722222775220871,,0.13421857357025146,,1964.9682545661926,
4405,0.0,,0.00017943198326975107,,0.04156539961695671,,0.09386301040649414,,1965.4092962741852,
4406,0.0,,0.0009366114973090589,,0.033999230712652206,,0.07561048120260239,,1965.8504991531372,
4407,0.0,,0.0004894810263067484,,0.026834042742848396,,0.06010438874363899,,1966.291624546051,
4408,0.0,,0.0059324754402041435,,0.025959918275475502,,0.08247173577547073,,1966.731850862503,
4409,0.0,,0.00038730865344405174,,0.036617461591959,,0.07591017335653305,,1967.1728591918945,
4410,0.0,,0.006842169910669327,,0.09840065985918045,,0.15499790012836456,,1967.6132531166077,
4411,0.0,,0.0056009357795119286,,0.08906994760036469,,0.14357583224773407,,1968.0541384220123,
4412,0.0,,0.004310981836169958,,0.05409520864486694,,0.11286020278930664,,1968.4950759410858,
4413,0.0,,0.000423583434894681,,0.032899100333452225,,0.07714519649744034,,1968.9358885288239,
4414,0.0,,0.0016334959072992206,,0.029408104717731476,,0.07833355665206909,,1969.3769314289093,
4415,0.0,,0.0017660633893683553,,0.04880768805742264,,0.07647085189819336,,1969.8174784183502,
4416,0.0,,0.002232323167845607,,0.04157218337059021,,0.06921306997537613,,1970.2579774856567,
4417,0.0,,0.0025910872500389814,,0.03501233458518982,,0.07167235761880875,,1970.6984479427338,
4418,0.0,,0.0010358421131968498,,0.0366458036005497,,0.0673220157623291,,1971.1388401985168,
4419,0.0,,0.0016312992665916681,,0.033511560410261154,,0.07934188842773438,,1971.57972240448,
4420,0.0,,9.079277333512437e-06,,0.04722520336508751,,0.07917002588510513,,1972.020651102066,
4421,0.0,,0.002611263655126095,,0.05653081834316254,,0.10094603151082993,,1972.4614837169647,
4422,0.0,,0.0036494280211627483,,0.04948323592543602,,0.08011269569396973,,1972.9029603004456,
4423,0.0,,0.00399158988147974,,0.04323739930987358,,0.08208902925252914,,1973.343204498291,
4424,0.0,,5.150179276824929e-05,,0.0516965314745903,,0.09765195846557617,,1973.7841093540192,
4425,0.0,,0.0022523817606270313,,0.051354870200157166,,0.11333060264587402,,1974.2247805595398,
4426,0.0,,0.00022358338173944503,,0.07114686071872711,,0.13938069343566895,,1974.665938615799,
4427,0.0,,0.0008861892856657505,,0.03300178796052933,,0.0739075317978859,,1975.1064133644104,
4428,0.0,,0.000876948528457433,,0.024768542498350143,,0.06029963493347168,,1975.5467784404755,
4429,0.0,,0.000639302481431514,,0.02715587615966797,,0.05769546702504158,,1975.9871532917023,
4430,0.0,,0.005841325968503952,,0.030368737876415253,,0.07302967458963394,,1976.4277753829956,
4431,0.0,,0.007007289212197065,,0.04129840061068535,,0.11513400077819824,,1976.868935585022,
4432,0.0,,0.0021157381124794483,,0.045557986944913864,,0.10560949891805649,,1977.3094823360443,
4433,0.0,,0.0017858470091596246,,0.03628116473555565,,0.10018499940633774,,1977.750545501709,
4434,0.0,,0.00428681680932641,,0.02766595594584942,,0.08778253942728043,,1978.191422700882,
4435,0.0,,0.0043946984224021435,,0.03478527069091797,,0.10277923196554184,,1978.6321415901184,
4436,0.0,,0.003267542691901326,,0.0546274296939373,,0.09879636764526367,,1979.0741679668427,
4437,0.0,,0.0025634849444031715,,0.041748665273189545,,0.10080337524414062,,1979.5145134925842,
4438,0.0,,0.0011782600777223706,,0.03850549831986427,,0.10510540008544922,,1980.2506062984467,
4439,0.0,,0.0027505233883857727,,0.04082941263914108,,0.08524962514638901,,1980.6913857460022,
4440,0.0,,0.0011878515360876918,,0.06205656751990318,,0.12438353151082993,,1981.1318273544312,
4441,0.0,,0.00021261762594804168,,0.06360156834125519,,0.1364038735628128,,1981.572897195816,
4442,0.0,,0.0009827329777181149,,0.05286256968975067,,0.1285913735628128,,1982.0142097473145,
4443,0.0,,0.002734373789280653,,0.047884050756692886,,0.12424087524414062,,1982.4551975727081,
4444,0.0,,0.0031379833817481995,,0.04732104763388634,,0.11031373590230942,,1982.8959929943085,
4445,0.0,,0.004310513846576214,,0.025126710534095764,,0.08909233659505844,,1983.3373441696167,
4446,0.0,,5.363543823477812e-05,,0.0407976359128952,,0.062357742339372635,,1983.7772719860077,
4447,0.0,,0.024495838209986687,,0.055246349424123764,,0.11853893846273422,,1984.2168939113617,
4448,0.0,,0.0010953618912026286,,0.07258440554141998,,0.14584589004516602,,1984.656672000885,
4449,0.0,,0.006418191362172365,,0.031016100198030472,,0.06412436813116074,,1985.0972819328308,
4450,0.0,,0.0012719162041321397,,0.02819315902888775,,0.060587327927351,,1985.537197113037,
4451,0.0,,0.000674462120514363,,0.0362110361456871,,0.07323894649744034,,1985.9775123596191,
4452,0.0,,0.0004847296222578734,,0.02851962111890316,,0.06779798120260239,,1986.4189321994781,
4453,0.0,,0.001671003527007997,,0.04806540906429291,,0.07822736352682114,,1986.8593657016754,
4454,0.0,,3.5113418562104926e-05,,0.020879510790109634,,0.05785517022013664,,1987.300148010254,
4455,0.0,,0.0020900899544358253,,0.037567414343357086,,0.07205507159233093,,1987.7406826019287,
4456,0.0,,0.0019137358758598566,,0.06086472049355507,,0.09265647083520889,,1988.1819331645966,
4457,0.0,,0.0017498570960015059,,0.049000341445207596,,0.07844728231430054,,1988.6225626468658,
4458,0.0,,0.015489690005779266,,0.08920411765575409,,0.16922156512737274,,1989.063313484192,
4459,0.0,,0.006939371582120657,,0.09765291959047318,,0.18451142311096191,,1989.5047163963318,
4460,0.0,,0.010643752291798592,,0.10423978418111801,,0.18862247467041016,,1989.9444258213043,
4461,0.0,,0.02713356353342533,,0.12244445085525513,,0.23958079516887665,,1990.3853707313538,
4462,0.0,,0.001563842291943729,,0.07437654584646225,,0.16321420669555664,,1990.8264572620392,
4463,0.0,,0.0006292759790085256,,0.06762002408504486,,0.15095742046833038,,1991.268848657608,
4464,0.0,,8.682857151143253e-05,,0.02612137794494629,,0.07531753927469254,,1991.709545135498,
4465,0.0,,0.000777829613070935,,0.025640621781349182,,0.06579748541116714,,1992.1510767936707,
4466,0.0,,0.002459417562931776,,0.024066347628831863,,0.06222311779856682,,1992.5922253131866,
4467,0.0,,0.000913933152332902,,0.02435242012143135,,0.05894891545176506,,1993.0326273441315,
4468,0.0,,0.0016333679668605328,,0.044682182371616364,,0.09062083810567856,,1993.473152399063,
4469,0.0,,0.0036881701089441776,,0.03607003763318062,,0.08336035162210464,,1993.9133088588715,
4470,0.0,,0.0007440840126946568,,0.045216239988803864,,0.09898535162210464,,1994.3543260097504,
4471,0.0,,0.0012642543297261,,0.04353656247258186,,0.09739001840353012,,1994.794076681137,
4472,0.0,,0.0024766838178038597,,0.058753371238708496,,0.11461035162210464,,1995.2344119548798,
4473,0.0,,0.0001889310369733721,,0.038444165140390396,,0.10061558336019516,,1995.6753873825073,
4474,0.0,,0.0012188168475404382,,0.05258963257074356,,0.09377702325582504,,1996.116105556488,
4475,0.0,,0.007348081562668085,,0.057059966027736664,,0.12707917392253876,,1996.5563728809357,
4476,0.0,,0.011507818475365639,,0.046398479491472244,,0.13544368743896484,,1996.9969866275787,
4477,0.0,,0.008160761557519436,,0.07064266502857208,,0.15312083065509796,,1997.4369478225708,
4478,0.0,,0.0014694549608975649,,0.07548677176237106,,0.13228750228881836,,1997.8770101070404,
4479,0.0,,0.0008192438981495798,,0.038869041949510574,,0.1171208992600441,,1998.317531824112,
4480,0.0,,0.00487179309129715,,0.030690625309944153,,0.07833993434906006,,1998.7574317455292,
4481,0.0,,0.0028421597089618444,,0.027509575709700584,,0.07525769621133804,,1999.1980459690094,
4482,0.0,,0.0007591029279865324,,0.02760237082839012,,0.06744519621133804,,1999.6390705108643,
4483,0.0,,0.007201988250017166,,0.06962451338768005,,0.12734103202819824,,2000.0802624225616,
4484,0.0,,0.0010229685576632619,,0.028335927054286003,,0.052523571997880936,,2000.5216751098633,
4485,0.0,,0.00021973863476887345,,0.03037279099225998,,0.05441904067993164,,2000.9623610973358,
4486,0.0,,0.0031725086737424135,,0.022477470338344574,,0.08006700128316879,,2001.402451992035,
4487,0.0,,0.018485188484191895,,0.03499035909771919,,0.09143731743097305,,2001.842500925064,
4488,0.0,,0.00667943898588419,,0.025410739704966545,,0.0806504487991333,,2002.283400297165,
4489,0.0,,0.0006101032486185431,,0.07149846851825714,,0.12529148161411285,,2002.7234280109406,
4490,0.0,,0.005715187638998032,,0.08887715637683868,,0.15367238223552704,,2003.1642246246338,
4491,0.0,,0.001246259780600667,,0.06678549200296402,,0.14872898161411285,,2003.6055023670197,
4492,0.0,,0.0036485795862972736,,0.07915235310792923,,0.15393732488155365,,2004.0457391738892,
4493,0.0,,0.004243836738169193,,0.06197000667452812,,0.14742690324783325,,2004.4880819320679,
4494,0.0,,0.0005732439458370209,,0.033506959676742554,,0.12544023990631104,,2004.9280071258545,
4495,0.0,,0.0030757260974496603,,0.034684278070926666,,0.08898190408945084,,2005.3687071800232,
4496,0.0,,0.0036263386718928814,,0.038698144257068634,,0.09013523906469345,,2005.8089730739594,
4497,0.0,,0.003792781848460436,,0.03470336273312569,,0.08898190408945084,,2006.2491371631622,
4498,0.0,,0.0029762189369648695,,0.060402702540159225,,0.10706231743097305,,2006.6909337043762,
4499,0.0,,0.0005518135731108487,,0.03808820620179176,,0.11241940408945084,,2007.1314368247986,
4500,0.0,,0.0029525652062147856,,0.035829097032547,,0.11632565408945084,,2007.5717656612396,
4501,0.0,,0.001467582187615335,,0.030468406155705452,,0.10721107572317123,,2008.306854724884,
4502,0.0,,0.006655257660895586,,0.025176648050546646,,0.07856523990631104,,2008.7480192184448,
4503,0.0,,0.0037701535038650036,,0.019967051222920418,,0.08116940408945084,,2009.1890695095062,
4504,0.0,,0.0013387223007157445,,0.031611550599336624,,0.10851315408945084,,2009.6292471885681,
4505,0.0,,0.0118041280657053,,0.05141567811369896,,0.1102139949798584,,2010.0705077648163,
4506,0.0,,0.0002585593902040273,,0.044972438365221024,,0.1532435417175293,,2010.510687828064,
4507,0.0,,0.0027197091840207577,,0.03492194786667824,,0.14887773990631104,,2010.9520342350006,
4508,0.0,,0.0004368816444184631,,0.03699708729982376,,0.15149712562561035,,2011.392766714096,
4509,0.0,,0.0033515922259539366,,0.06014975160360336,,0.13804738223552704,,2011.833174943924,
4510,0.0,,0.0002582042361609638,,0.058321598917245865,,0.11851612478494644,,2012.2740700244904,
4511,0.0,,0.001637364155612886,,0.05909096449613571,,0.10070065408945084,,2012.7146227359772,
4512,0.0,,0.0011495351791381836,,0.044819168746471405,,0.1128789559006691,,2013.1558120250702,
4513,0.0,,0.0007668457110412419,,0.05579711124300957,,0.15670545399188995,,2013.5961697101593,
4514,0.0,,0.0027369249146431684,,0.03719385340809822,,0.14236731827259064,,2014.0365841388702,
4515,0.0,,0.001723774941638112,,0.05312267690896988,,0.11764296144247055,,2014.47722530365,
4516,0.0,,0.0011804495006799698,,0.04008181765675545,,0.12024712562561035,,2014.9175205230713,
4517,0.0,,0.006630056072026491,,0.05493501201272011,,0.20227837562561035,,2015.3580877780914,
4518,0.0,,0.002899586921557784,,0.04516477510333061,,0.19859425723552704,,2015.7987411022186,
4519,0.0,,0.0020015453919768333,,0.04246708005666733,,0.17493462562561035,,2016.2386276721954,
4520,0.0,,0.0012819260591641068,,0.043973408639431,,0.1844935417175293,,2016.6784119606018,
4521,0.0,,0.0017901868559420109,,0.056267149746418,,0.17710988223552704,,2017.1186125278473,
4522,0.0,,0.0015006072353571653,,0.0532260425388813,,0.1727747917175293,,2017.5586683750153,
4523,0.0,,9.334591595688835e-05,,0.052812572568655014,,0.18492238223552704,,2017.9993343353271,
4524,0.0,,0.001778202480636537,,0.07135242968797684,,0.19794321060180664,,2018.4410667419434,
4525,0.0,,0.0015544322086498141,,0.05990073084831238,,0.19273488223552704,,2018.8817119598389,
4526,0.0,,0.003937584348022938,,0.04857601597905159,,0.13528203964233398,,2019.321929216385,
4527,0.0,,0.00013430760009214282,,0.04307929798960686,,0.13635540008544922,,2019.7624881267548,
4528,0.0,,0.001529311528429389,,0.032113660126924515,,0.12502653896808624,,2020.2023561000824,
4529,0.0,,0.00042619637679308653,,0.03669293597340584,,0.11762773990631104,,2020.6430003643036,
4530,0.0,,0.004950322676450014,,0.0642581656575203,,0.15608803927898407,,2021.0833115577698,
4531,0.0,,0.00010892465797951445,,0.06946499645709991,,0.14767837524414062,,2021.5243372917175,
4532,0.0,,0.001318470691330731,,0.05641944706439972,,0.14507420361042023,,2021.9656751155853,
4533,0.0,,0.001831787289120257,,0.04743015766143799,,0.12944920361042023,,2022.406732559204,
4534,0.0,,0.001145087298937142,,0.030470971018075943,,0.09457103163003922,,2022.846765756607,
4535,0.0,,0.0027348545845597982,,0.03135513886809349,,0.10471733659505844,,2023.28733086586,
4536,0.0,,0.0006643965025432408,,0.03880884125828743,,0.10211316496133804,,2023.727652311325,
4537,0.0,,0.0002375239710090682,,0.05262378230690956,,0.10340753942728043,,2024.1688904762268,
4538,0.0,,0.0010330375516787171,,0.03419715538620949,,0.10403203964233398,,2024.609528541565,
4539,0.0,,0.002839217660948634,,0.03355187922716141,,0.12019547075033188,,2025.0502433776855,
4540,0.0,,0.005138604901731014,,0.03953096643090248,,0.11349955946207047,,2025.4902818202972,
4541,0.0,,0.0011396958725526929,,0.049269504845142365,,0.13075900077819824,,2025.9310727119446,
4542,0.0,,0.0016805955674499273,,0.06304589658975601,,0.12684504687786102,,2026.3713421821594,
4543,0.0,,0.0014926830772310495,,0.07533762603998184,,0.11093366146087646,,2026.8119130134583,
4544,0.0,,0.0011477898806333542,,0.03295440971851349,,0.10181323438882828,,2027.2524240016937,
4545,0.0,,0.002514702035114169,,0.03788801655173302,,0.10560949891805649,,2027.6933906078339,
4546,0.0,,0.01402235496789217,,0.03912339359521866,,0.12510187923908234,,2028.133689403534,
4547,0.0,,0.0009240427752956748,,0.04958358779549599,,0.13747583329677582,,2028.5746767520905,
4548,0.0,,0.004555772989988327,,0.04058092460036278,,0.09299087524414062,,2029.0159783363342,
4549,0.0,,0.0028386430349200964,,0.06410627067089081,,0.13986587524414062,,2029.4568996429443,
4550,0.0,,0.002961723366752267,,0.04883400350809097,,0.13219602406024933,,2029.8978044986725,
4551,0.0,,0.0019285822054371238,,0.034956835210323334,,0.10770956426858902,,2030.3377754688263,
4552,0.0,,0.0001939349458552897,,0.03700173646211624,,0.11081782728433609,,2030.7798302173615,
4553,0.0,,0.0004294699465390295,,0.03179516643285751,,0.10601171106100082,,2031.2207968235016,
4554,0.0,,0.002075417432934046,,0.03876851126551628,,0.08778253942728043,,2031.6612539291382,
4555,0.0,,0.014083423651754856,,0.03774275630712509,,0.10732150077819824,,2032.1027760505676,
4556,0.0,,4.854877988691442e-05,,0.045020248740911484,,0.14638400077819824,,2032.5429906845093,
4557,0.0,,0.0009681777446530759,,0.042956165969371796,,0.11642837524414062,,2032.984486579895,
4558,0.0,,0.0017361154314130545,,0.05598980188369751,,0.1193893775343895,,2033.4250891208649,
4559,0.0,,0.0022627541329711676,,0.038353633135557175,,0.1232956275343895,,2033.8662130832672,
4560,0.0,,0.0013804615009576082,,0.031017238274216652,,0.1219935417175293,,2034.3077862262726,
4561,0.0,,0.0013767292257398367,,0.027141623198986053,,0.10981523990631104,,2034.749097108841,
4562,0.0,,0.0004879420157521963,,0.026284147053956985,,0.09507862478494644,,2035.1892108917236,
4563,0.0,,0.003217721823602915,,0.02545141987502575,,0.07911578565835953,,2035.9243800640106,
4564,0.0,,0.00798800215125084,,0.04882112517952919,,0.07273086160421371,,2036.3659873008728,
4565,0.0,,0.0006205750396475196,,0.03357827290892601,,0.0712122917175293,,2036.8057343959808,
4566,0.0,,0.0020203825552016497,,0.03693929314613342,,0.06814857572317123,,2037.2459287643433,
4567,0.0,,0.001987632131204009,,0.022052867338061333,,0.0480983667075634,,2037.686755657196,
4568,0.0,,0.0020426397677510977,,0.020958146080374718,,0.0534842424094677,,2038.1276009082794,
4569,0.0,,0.0022873645648360252,,0.034233465790748596,,0.07430219650268555,,2038.5676431655884,
4570,0.0,,0.0011783334193751216,,0.015926847234368324,,0.0573904924094677,,2039.0086936950684,
4571,0.0,,0.0012150811962783337,,0.025722593069076538,,0.05746634677052498,,2039.4489817619324,
4572,0.0,,0.01085600908845663,,0.02861258201301098,,0.07703147083520889,,2039.8905928134918,
4573,0.0,,0.003047684207558632,,0.026440560817718506,,0.09005230665206909,,2040.3307054042816,
4574,0.0,,0.014779679477214813,,0.08776239305734634,,0.13032357394695282,,2040.7710921764374,
4575,0.0,,0.0004049645212944597,,0.07304786145687103,,0.1322144716978073,,2041.2108883857727,
4576,0.0,,0.00580774899572134,,0.08169771730899811,,0.15353965759277344,,2041.6509866714478,
4577,0.0,,0.0007806047215126455,,0.05318682640790939,,0.09623781591653824,,2042.0911405086517,
4578,0.0,,0.0008695036522112787,,0.04733218997716904,,0.08533946424722672,,2042.5318467617035,
4579,0.0,,0.0021798918023705482,,0.039504557847976685,,0.07202672958374023,,2042.9735057353973,
4580,0.0,,0.0005571954534389079,,0.021360989660024643,,0.05229188874363899,,2043.4144308567047,
4581,0.0,,0.0010908623225986958,,0.04105615243315697,,0.07468334585428238,,2043.8551487922668,
4582,0.0,,0.004090887028723955,,0.015218410640954971,,0.06140647456049919,,2044.295887708664,
4583,0.0,,0.0005446943105198443,,0.034381166100502014,,0.051259834319353104,,2044.735895872116,
4584,0.0,,0.0010789529187604785,,0.0378367118537426,,0.07309135049581528,,2045.175533771515,
4585,0.0,,0.001087581622414291,,0.029260268434882164,,0.056093573570251465,,2045.6155049800873,
4586,0.0,,0.0004073450108990073,,0.052157577127218246,,0.09859943389892578,,2046.055888414383,
4587,0.0,,0.0018681329675018787,,0.04245903715491295,,0.08960938453674316,,2046.4963037967682,
4588,0.0,,0.002874849596992135,,0.05647556856274605,,0.11092408746480942,,2046.9368207454681,
4589,0.0,,0.003531140275299549,,0.04768786579370499,,0.09706910699605942,,2047.3770835399628,
4590,0.0,,0.0032704349141567945,,0.06435409933328629,,0.11461035162210464,,2047.8176457881927,
4591,0.0,,0.0001332145038759336,,0.061260323971509933,,0.10177105665206909,,2048.2578172683716,
4592,0.0,,0.0011239467421546578,,0.05853831395506859,,0.1120779886841774,,2048.6997554302216,
4593,0.0,,0.0008770674467086792,,0.04665296524763107,,0.08845742791891098,,2049.1396832466125,
4594,0.0,,0.00346264336258173,,0.06595256179571152,,0.08521191030740738,,2049.5801820755005,
4595,0.0,,0.00018666709365788847,,0.037532102316617966,,0.05885171890258789,,2050.020070552826,
4596,0.0,,0.007701674476265907,,0.026928240433335304,,0.08020416647195816,,2050.459588289261,
4597,0.0,,0.0006868476048111916,,0.026234684512019157,,0.04030783846974373,,2050.900286436081,
4598,0.0,,0.0028830489609390497,,0.033077314496040344,,0.07103069871664047,,2051.340455055237,
4599,0.0,,0.001202002284117043,,0.02916014939546585,,0.06925741583108902,,2051.7807307243347,
4600,0.0,,0.003048655577003956,,0.0433325320482254,,0.08175627142190933,,2052.2205770015717,
4601,0.0,,0.00229638465680182,,0.06072348356246948,,0.09800990670919418,,2052.6612820625305,
4602,0.0,,0.001980065368115902,,0.033952537924051285,,0.0572129487991333,,2053.1010377407074,
4603,0.0,,8.528923353878781e-05,,0.028013285249471664,,0.05926315113902092,,2053.541058778763,
4604,0.0,,0.005402637645602226,,0.042170289903879166,,0.08238490670919418,,2053.9823763370514,
4605,0.0,,0.002709658583626151,,0.037367869168519974,,0.09082063287496567,,2054.4227011203766,
4606,0.0,,0.00046081331674940884,,0.02990075573325157,,0.08759323507547379,,2054.862858057022,
4607,0.0,,0.001591803622432053,,0.06582226604223251,,0.13648438453674316,,2055.3039944171906,
4608,0.0,,0.005020244978368282,,0.019891781732439995,,0.0559108667075634,,2055.744210243225,
4609,0.0,,0.0012716221390292048,,0.03285639360547066,,0.08362481743097305,,2056.1849682331085,
4610,0.0,,0.004189502447843552,,0.04562920331954956,,0.07196823507547379,,2056.6259305477142,
4611,0.0,,0.006135466508567333,,0.05479929968714714,,0.07398438453674316,,2057.065792798996,
4612,0.0,,0.0014074695063754916,,0.032536253333091736,,0.07595697790384293,,2057.5070378780365,
4613,0.0,,0.003497112775221467,,0.02927292324602604,,0.05693276599049568,,2057.9469425678253,
4614,0.0,,0.002914413111284375,,0.05024382472038269,,0.07540448755025864,,2058.387975692749,
4615,0.0,,0.0019759037531912327,,0.05216940864920616,,0.07717657089233398,,2058.8281967639923,
4616,0.0,,0.006801447831094265,,0.05709220468997955,,0.08324909210205078,,2059.2688455581665,
4617,0.0,,0.00030007920577190816,,0.01849382370710373,,0.05720742419362068,,2059.7090764045715,
4618,0.0,,0.00791953131556511,,0.015047857537865639,,0.03279908373951912,,2060.149522781372,
4619,0.0,,0.0009524639463052154,,0.025050470605492592,,0.04509814456105232,,2060.590758085251,
4620,0.0,,0.0017395932227373123,,0.04669736698269844,,0.10523438453674316,,2061.031690120697,
4621,0.0,,0.0003603904624469578,,0.029167624190449715,,0.06675990670919418,,2061.4720849990845,
4622,0.0,,0.0064423358999192715,,0.03067578747868538,,0.07856301218271255,,2061.9125485420227,
4623,0.0,,0.006323016714304686,,0.06102893874049187,,0.10523438453674316,,2062.3533527851105,
4624,0.0,,0.0011040517129004002,,0.06559456139802933,,0.11044272035360336,,2062.794860601425,
4625,0.0,,0.0003700243541970849,,0.04503666236996651,,0.10770308971405029,,2063.235337495804,
4626,0.0,,0.0016723339213058352,,0.04584154114127159,,0.10319999605417252,,2063.970070362091,
4627,0.0,,0.001480282749980688,,0.03282662108540535,,0.0939299464225769,,2064.4113399982452,
4628,0.0,,0.00045091594802215695,,0.03416604921221733,,0.10680508613586426,,2064.8515553474426,
4629,0.0,,0.005114733707159758,,0.039561014622449875,,0.11046405881643295,,2065.2920837402344,
4630,0.0,,0.0003198998747393489,,0.03436446934938431,,0.11905137449502945,,2065.7329952716827,
4631,0.0,,0.0026437186170369387,,0.03659888729453087,,0.1043466106057167,,2066.174047231674,
4632,0.0,,0.005863071419298649,,0.029794013127684593,,0.0978361964225769,,2066.614582300186,
4633,0.0,,0.0005113902734592557,,0.031656716018915176,,0.07673367112874985,,2067.054924964905,
4634,0.0,,0.005177324637770653,,0.05598101392388344,,0.08960938453674316,,2067.495704650879,
4635,0.0,,0.0007054252782836556,,0.04735313355922699,,0.11176613718271255,,2067.9364149570465,
4636,0.0,,0.00361101352609694,,0.05781884863972664,,0.1004403606057167,,2068.3769986629486,
4637,0.0,,0.003451104275882244,,0.0445123091340065,,0.10395363718271255,,2068.8175790309906,
4638,0.0,,0.003022043500095606,,0.05287878215312958,,0.09012285619974136,,2069.2586872577667,
4639,0.0,,0.0005466083530336618,,0.04632212966680527,,0.09809426218271255,,2069.7003111839294,
4640,0.0,,0.004944765008985996,,0.0419875904917717,,0.08116718381643295,,2070.141212940216,
4641,0.0,,0.005487840157002211,,0.055364154279232025,,0.12342294305562973,,2070.581752538681,
4642,0.0,,0.004747162107378244,,0.04123533144593239,,0.08845742791891098,,2071.02197766304,
4643,0.0,,0.005077540874481201,,0.06134874373674393,,0.09602896124124527,,2071.4624943733215,
4644,0.0,,0.0005218324949964881,,0.06856666505336761,,0.11565104871988297,,2071.902990102768,
4645,0.0,,0.002373455325141549,,0.09150608628988266,,0.15616576373577118,,2072.343143939972,
4646,0.0,,0.0006357224774546921,,0.09153065085411072,,0.15009324252605438,,2072.7835392951965,
4647,0.0,,0.003552654292434454,,0.036013416945934296,,0.06249745562672615,,2073.2234547138214,
4648,0.0,,0.001900352886877954,,0.03792363777756691,,0.06457916647195816,,2073.6641852855682,
4649,0.0,,0.0014497290831059217,,0.032147325575351715,,0.05525748059153557,,2074.104990005493,
4650,0.0,,0.006906657479703426,,0.034395981580019,,0.05720742419362068,,2074.546131372452,
4651,0.0,,0.002784404205158353,,0.038007721304893494,,0.07294368743896484,,2074.9887850284576,
4652,0.0,,0.0018833605572581291,,0.042845431715250015,,0.09062083810567856,,2075.4294877052307,
4653,0.0,,0.0037151342257857323,,0.04182763397693634,,0.09582916647195816,,2075.869352579117,
4654,0.0,,0.0012672558659687638,,0.03700689598917961,,0.06865342706441879,,2076.310971736908,
4655,0.0,,0.00259875669144094,,0.04964182525873184,,0.08273577690124512,,2076.7514073848724,
4656,0.0,,0.001581414369866252,,0.04301249608397484,,0.07654794305562973,,2077.191672563553,
4657,0.0,,0.002268595853820443,,0.035077884793281555,,0.06426414102315903,,2077.6322174072266,
4658,0.0,,0.008326795883476734,,0.05982141196727753,,0.10103750228881836,,2078.072454214096,
4659,0.0,,0.00028288064640946686,,0.037050072103738785,,0.08176501840353012,,2078.5134036540985,
4660,0.0,,0.004592320416122675,,0.02900087647140026,,0.09582916647195816,,2078.9535489082336,
4661,0.0,,0.0022439113818109035,,0.05390097200870514,,0.13967657089233398,,2079.393766641617,
4662,0.0,,0.0026884989347308874,,0.04211413487792015,,0.11790569871664047,,2079.834479570389,
4663,0.0,,0.0017014583572745323,,0.03405265882611275,,0.10259834676980972,,2080.2747502326965,
4664,0.0,,0.015654023736715317,,0.035810522735118866,,0.10624583810567856,,2080.7143936157227,
4665,0.0,,0.0017155659152194858,,0.02665768377482891,,0.08697334676980972,,2081.154684782028,
4666,0.0,,0.00040795636596158147,,0.0304764024913311,,0.07654794305562973,,2081.5952150821686,
4667,0.0,,0.0010455833980813622,,0.026583470404148102,,0.07033097743988037,,2082.0353281497955,
4668,0.0,,0.0003098416782449931,,0.025703292340040207,,0.047054946422576904,,2082.4763300418854,
4669,0.0,,0.001161883119493723,,0.033635735511779785,,0.05728864669799805,,2082.9157707691193,
4670,0.0,,0.0007201320840977132,,0.05273568257689476,,0.09280157089233398,,2083.3563628196716,
4671,0.0,,0.0026506162248551846,,0.03389141708612442,,0.07499583810567856,,2083.798237800598,
4672,0.0,,0.004412972833961248,,0.0326618067920208,,0.06762409210205078,,2084.238296985626,
4673,0.0,,0.0007125458214432001,,0.03693912550806999,,0.08324909210205078,,2084.678983926773,
4674,0.0,,0.0013784196926280856,,0.041070662438869476,,0.07543158531188965,,2085.1193404197693,
4675,0.0,,0.003299990203231573,,0.05548748001456261,,0.10624583810567856,,2085.560488462448,
4676,0.0,,0.0012211162829771638,,0.06126512214541435,,0.11092408746480942,,2086.002013206482,
4677,0.0,,0.0036170196253806353,,0.04914272204041481,,0.10842657089233398,,2086.442448616028,
4678,0.0,,0.006365724839270115,,0.050447799265384674,,0.11884323507547379,,2086.8828897476196,
4679,0.0,,0.014283407479524612,,0.06080344691872597,,0.12187083810567856,,2087.324811935425,
4680,0.0,,0.002799835754558444,,0.05820365622639656,,0.10061558336019516,,2087.7650372982025,
4681,0.0,,0.005888811312615871,,0.045572828501462936,,0.09377702325582504,,2088.2058489322662,
4682,0.0,,0.006345938891172409,,0.06391531974077225,,0.09582916647195816,,2088.646247148514,
4683,0.0,,0.0006293980404734612,,0.03859752416610718,,0.07777205854654312,,2089.087276697159,
4684,0.0,,0.0046494803391397,,0.03282798454165459,,0.06308683007955551,,2089.5284507274628,
4685,0.0,,0.0022752133663743734,,0.03617722913622856,,0.08057860285043716,,2089.969161748886,
4686,0.0,,0.0024014494847506285,,0.03470396250486374,,0.08839110285043716,,2090.409376859665,
4687,0.0,,0.0013761499430984259,,0.03228205069899559,,0.09620360285043716,,2090.8507091999054,
4688,0.0,,0.0034828982315957546,,0.07812768220901489,,0.15870361030101776,,2091.5864868164062,
4689,0.0,,0.0018347470322623849,,0.048426613211631775,,0.1386076658964157,,2092.0266633033752,
4690,0.0,,6.638154445681721e-05,,0.03874716907739639,,0.1388312131166458,,2092.4685888290405,
4691,0.0,,0.0006516458815895021,,0.030994199216365814,,0.10662027448415756,,2092.909838438034,
4692,0.0,,0.01573948562145233,,0.048598144203424454,,0.14902432262897491,,2093.35040974617,
4693,0.0,,0.0038854561280459166,,0.0579385980963707,,0.1648818701505661,,2093.790631055832,
4694,0.0,,0.0042904578149318695,,0.030435625463724136,,0.1281909942626953,,2094.2311611175537,
4695,0.0,,0.003975997678935528,,0.05157051607966423,,0.1542326658964157,,2094.671601295471,
4696,0.0,,0.0020867190323770046,,0.06256338208913803,,0.15470464527606964,,2095.112226009369,
4697,0.0,,0.016026118770241737,,0.05724651739001274,,0.09135866165161133,,2095.552369117737,
4698,0.0,,0.002623539650812745,,0.05247341841459274,,0.09185147285461426,,2095.9931778907776,
4699,0.0,,0.0014127498725429177,,0.0401822105050087,,0.07309142500162125,,2096.4338369369507,
4700,0.0,,0.0017289634561166167,,0.035543929785490036,,0.06788309663534164,,2096.874357700348,
4701,0.0,,0.0041165160946547985,,0.03179648891091347,,0.06423155218362808,,2097.315268754959,
4702,0.0,,0.0032768792007118464,,0.03415520861744881,,0.08141446113586426,,2097.7562086582184,
4703,0.0,,0.0015807671006768942,,0.035673607140779495,,0.07207553833723068,,2098.196771144867,
4704,0.0,,0.006853050552308559,,0.04173140972852707,,0.07360196113586426,,2098.6371014118195,
4705,0.0,,0.0024434924125671387,,0.04067356139421463,,0.06515240669250488,,2099.0775277614594,
4706,0.0,,0.00042136391857638955,,0.056028831750154495,,0.11762551218271255,,2099.5181381702423,
4707,0.0,,0.0012930325465276837,,0.052638620138168335,,0.11827655881643295,,2099.9592678546906,
4708,0.0,,0.00027831867919303477,,0.04639338701963425,,0.1128101572394371,,2100.399670124054,
4709,0.0,,0.0001019056944642216,,0.04174589738249779,,0.10916197299957275,,2100.839586496353,
4710,0.0,,0.0004965824191458523,,0.029674015939235687,,0.10420092195272446,,2101.2806792259216,
4711,0.0,,0.0011321826605126262,,0.035926032811403275,,0.10460468381643295,,2101.721850633621,
4712,0.0,,0.0005194719997234643,,0.036028411239385605,,0.11046405881643295,,2102.1620898246765,
4713,0.0,,0.002869201125577092,,0.030664000660181046,,0.10134947299957275,,2102.6035709381104,
4714,0.0,,0.0024949873331934214,,0.04822609946131706,,0.10330259799957275,,2103.0440788269043,
4715,0.0,,0.003525738837197423,,0.0388953723013401,,0.07726093381643295,,2103.4844279289246,
4716,0.0,,0.005028355401009321,,0.02637791633605957,,0.06814634799957275,,2103.925854444504,
4717,0.0,,0.0020363761577755213,,0.018510987982153893,,0.06424009799957275,,2104.3667302131653,
4718,0.0,,0.0001271836954401806,,0.021527905017137527,,0.052263278514146805,,2104.8079295158386,
4719,0.0,,0.0003255495976191014,,0.03119731694459915,,0.07446575164794922,,2105.248764514923,
4720,0.0,,0.004156400449573994,,0.03207694739103317,,0.07978224754333496,,2105.6903479099274,
4721,0.0,,0.0013167619472369552,,0.025210831314325333,,0.05537279322743416,,2106.1311588287354,
4722,0.0,,0.002076144563034177,,0.05572716146707535,,0.12167024612426758,,2106.5719492435455,
4723,0.0,,0.005106199532747269,,0.06126974895596504,,0.11529604345560074,,2107.014358520508,
4724,0.0,,0.001485354732722044,,0.053475555032491684,,0.11125358194112778,,2107.4550836086273,
4725,0.0,,0.003452577628195286,,0.046413760632276535,,0.10200468450784683,,2107.8961188793182,
4726,0.0,,0.00024294595641549677,,0.04745524376630783,,0.08404604345560074,,2108.337388277054,
4727,0.0,,0.005201369058340788,,0.024529118090867996,,0.05512968823313713,,2108.779006958008,
4728,0.0,,0.0027086527552455664,,0.045801952481269836,,0.07423877716064453,,2109.219205379486,
4729,0.0,,0.00030684794182889163,,0.03371831402182579,,0.06569099426269531,,2109.661041736603,
4730,0.0,,0.002319520805031061,,0.022411275655031204,,0.06308683007955551,,2110.104303598404,
4731,0.0,,0.0007874047732912004,,0.032578568905591965,,0.08652433007955551,,2110.5448949337006,
4732,0.0,,0.003959799651056528,,0.020159238949418068,,0.07350349426269531,,2110.9861810207367,
4733,0.0,,0.004707420710474253,,0.032081056386232376,,0.10996183007955551,,2111.427127122879,
4734,0.0,,0.0035273258108645678,,0.01990429311990738,,0.07871183007955551,,2111.867922782898,
4735,0.0,,0.0053444853983819485,,0.02756766602396965,,0.09173265844583511,,2112.308661699295,
4736,0.0,,0.0015092286048457026,,0.024120105430483818,,0.09954515844583511,,2112.7495172023773,
4737,0.0,,0.00754888541996479,,0.029928317293524742,,0.10262131690979004,,2113.190373659134,
4738,0.0,,0.0026329157408326864,,0.033001258969306946,,0.11564215272665024,,2113.6306517124176,
4739,0.0,,0.0008980727288872004,,0.02556489035487175,,0.10996183007955551,,2114.070618867874,
4740,0.0,,0.0006364962900988758,,0.03085510805249214,,0.08960048109292984,,2114.51238656044,
4741,0.0,,0.005336744710803032,,0.053866591304540634,,0.12866298854351044,,2114.9551277160645,
4742,0.0,,0.008296055719256401,,0.059146199375391006,,0.09741298109292984,,2115.396399497986,
4743,0.0,,0.006150553934276104,,0.04000250622630119,,0.08652433007955551,,2115.837548494339,
4744,0.0,,0.0018524215556681156,,0.022595999762415886,,0.10001715272665024,,2116.277975797653,
4745,0.0,,7.407275552395731e-05,,0.03316602483391762,,0.11303798109292984,,2116.71834564209,
4746,0.0,,0.0027525615878403187,,0.04327518492937088,,0.10214933007955551,,2117.1582713127136,
4747,0.0,,0.0028556883335113525,,0.040146395564079285,,0.12734103202819824,,2117.599147796631,
4748,0.0,,0.0022052591666579247,,0.03469621017575264,,0.09741298109292984,,2118.038950920105,
4749,0.0,,0.003947285935282707,,0.03899538516998291,,0.11517015844583511,,2118.480015516281,
4750,0.0,,0.001477662706747651,,0.039559073746204376,,0.09741298109292984,,2118.9223334789276,
4751,0.0,,0.009578747674822807,,0.06658564507961273,,0.1386076658964157,,2119.6567437648773,
4752,0.0,,0.0038092690519988537,,0.05945330485701561,,0.10280553251504898,,2120.0969109535217,
4753,0.0,,0.010278288275003433,,0.05592268705368042,,0.11517015844583511,,2120.537617921829,
4754,0.0,,0.0025309936609119177,,0.0448099821805954,,0.08726930618286133,,2120.97883105278,
4755,0.0,,0.0003942687762901187,,0.040820881724357605,,0.10058724880218506,,2121.4197809696198,
4756,0.0,,0.0007471435237675905,,0.0350477397441864,,0.10810264199972153,,2121.859981775284,
4757,0.0,,0.005134433973580599,,0.038149643689394,,0.13647548854351044,,2122.3005294799805,
4758,0.0,,0.0037844586186110973,,0.03507086634635925,,0.12605881690979004,,2122.741604566574,
4759,0.0,,0.0022498664911836386,,0.05690443515777588,,0.15006642043590546,,2123.1823949813843,
4760,0.0,,0.0006127951783128083,,0.07282513380050659,,0.14746224880218506,,2123.622921705246,
4761,0.0,,0.010110883042216301,,0.09906767308712006,,0.17553798854351044,,2124.0633125305176,
4762,0.0,,0.0016519131604582071,,0.094819076359272,,0.16512131690979004,,2124.5050065517426,
4763,0.0,,0.0027432970236986876,,0.07994356006383896,,0.1641296148300171,,2124.9454197883606,
4764,0.0,,0.0009228908456861973,,0.07285799831151962,,0.15991298854351044,,2125.386142730713,
4765,0.0,,0.003100698348134756,,0.05711832642555237,,0.1386076658964157,,2125.8267166614532,
4766,0.0,,0.0016289575723931193,,0.04958714172244072,,0.14976930618286133,,2126.268269300461,
4767,0.0,,0.0009738078806549311,,0.05330874025821686,,0.15991298854351044,,2126.709498167038,
4768,0.0,,0.007899338379502296,,0.055662862956523895,,0.16464932262897491,,2127.150365591049,
4769,0.0,,0.0015239428030326962,,0.04300116002559662,,0.15006642043590546,,2127.5915603637695,
4770,0.0,,0.0015436430694535375,,0.040534764528274536,,0.09508180618286133,,2128.0339732170105,
4771,0.0,,0.002218803623691201,,0.03582911565899849,,0.11851930618286133,,2128.4739627838135,
4772,0.0,,0.0018482620362192392,,0.04921475425362587,,0.12174177169799805,,2128.914398431778,
4773,0.0,,0.005898414645344019,,0.042174745351076126,,0.12633180618286133,,2129.3559379577637,
4774,0.0,,0.00046524684876203537,,0.039274007081985474,,0.12633180618286133,,2129.796924829483,
4775,0.0,,0.00229896092787385,,0.04431755095720291,,0.09247764199972153,,2130.2394778728485,
4776,0.0,,0.007117663975805044,,0.055955030024051666,,0.11100391298532486,,2130.6805601119995,
4777,0.0,,0.004085393622517586,,0.06425780802965164,,0.13510751724243164,,2131.1209015846252,
4778,0.0,,0.005727032199501991,,0.049229394644498825,,0.14949631690979004,,2131.561703681946,
4779,0.0,,0.006906132213771343,,0.05371479317545891,,0.1295977383852005,,2132.0028438568115,
4780,0.0,,0.0023475526832044125,,0.05956394970417023,,0.1465248316526413,,2132.44362449646,
4781,0.0,,0.0004066078981850296,,0.07272255420684814,,0.1426185816526413,,2132.8847794532776,
4782,0.0,,0.00784323364496231,,0.07088882476091385,,0.17622172832489014,,2133.3258571624756,
4783,0.0,,0.0018807582091540098,,0.07055123895406723,,0.13390417397022247,,2133.7654740810394,
4784,0.0,,0.0023825010284781456,,0.07475608587265015,,0.13915474712848663,,2134.20604801178,
4785,0.0,,0.0048079658299684525,,0.0618714839220047,,0.16527342796325684,,2134.6471631526947,
4786,0.0,,0.0020375021267682314,,0.08571623265743256,,0.12687857449054718,,2135.086920976639,
4787,0.0,,0.0030725772958248854,,0.07736043632030487,,0.10434142500162125,,2135.5269622802734,
4788,0.0,,0.0073191579431295395,,0.061577536165714264,,0.1116342544555664,,2135.967699289322,
4789,0.0,,0.00010250290506519377,,0.06193209066987038,,0.11596886068582535,,2136.4082050323486,
4790,0.0,,0.002718160394579172,,0.05960872024297714,,0.11202740669250488,,2136.8504831790924,
4791,0.0,,0.006314825266599655,,0.04832032695412636,,0.11867078393697739,,2137.2907025814056,
4792,0.0,,0.0005583699676208198,,0.036340031772851944,,0.11732856184244156,,2137.733021259308,
4793,0.0,,0.006840421352535486,,0.06785713136196136,,0.13183724880218506,,2138.1741335392,
4794,0.0,,0.004045685287564993,,0.06235217675566673,,0.13444142043590546,,2138.6148080825806,
4795,0.0,,0.001029051374644041,,0.07256868481636047,,0.13704557716846466,,2139.0551738739014,
4796,0.0,,0.000656667398288846,,0.059348903596401215,,0.15991298854351044,,2139.4952907562256,
4797,0.0,,0.004850849509239197,,0.06134594976902008,,0.17089974880218506,,2139.9362778663635,
4798,0.0,,0.0015364238061010838,,0.04823510721325874,,0.16048307716846466,,2140.3777067661285,
4799,0.0,,0.002250598045065999,,0.054047513753175735,,0.11777433007955551,,2140.8180935382843,
4800,0.0,,0.0010808109072968364,,0.056767288595438004,,0.11043381690979004,,2141.2597296237946,
4801,0.0,,0.00035308374208398163,,0.04221358895301819,,0.08235808461904526,,2141.7006890773773,
4802,0.0,,0.001696184859611094,,0.03716578334569931,,0.09768597036600113,,2142.1431770324707,
4803,0.0,,1.6716396203264594e-05,,0.03574907034635544,,0.08699631690979004,,2142.5841846466064,
4804,0.0,,0.0003784871951211244,,0.05078337714076042,,0.08471886068582535,,2143.0245957374573,
4805,0.0,,0.00029780363547615707,,0.044109754264354706,,0.08663082122802734,,2143.4659271240234,
4806,0.0,,0.004500214941799641,,0.042595669627189636,,0.07260751724243164,,2143.90668797493,
4807,0.0,,0.005812658462673426,,0.05475933477282524,,0.08197220414876938,,2144.3486292362213,
4808,0.0,,0.0031886412762105465,,0.05733245238661766,,0.08077740669250488,,2144.7896432876587,
4809,0.0,,0.00029182498110458255,,0.08497875928878784,,0.10764551162719727,,2145.2306683063507,
4810,0.0,,0.0006892959936521947,,0.06715209782123566,,0.09317144006490707,,2145.671649456024,
4811,0.0,,8.159950812114403e-05,,0.0593135729432106,,0.10226813703775406,,2146.1117503643036,
4812,0.0,,0.003425744827836752,,0.053952064365148544,,0.09671497344970703,,2146.553690671921,
4813,0.0,,0.000912858871743083,,0.03689238801598549,,0.08561531454324722,,2147.2889771461487,
4814,0.0,,2.361814222240355e-05,,0.043154213577508926,,0.08124581724405289,,2147.7297234535217,
4815,0.0,,0.0005820451769977808,,0.030714228749275208,,0.07237657159566879,,2148.1701016426086,
4816,0.0,,0.0006439201533794403,,0.04111674055457115,,0.06341329962015152,,2148.6108078956604,
4817,0.0,,0.0007028860854916275,,0.035438742488622665,,0.05820496752858162,,2149.0519092082977,
4818,0.0,,0.0018718036590144038,,0.04770995303988457,,0.07205507159233093,,2149.4921464920044,
4819,0.0,,0.0002494071959517896,,0.04502057284116745,,0.06467565149068832,,2149.9333782196045,
4820,0.0,,0.006186001002788544,,0.038514092564582825,,0.06176142022013664,,2150.374759197235,
4821,0.0,,0.00366004160605371,,0.027820806950330734,,0.051264047622680664,,2150.815380334854,
4822,0.0,,0.003936171997338533,,0.044644732028245926,,0.09166081994771957,,2151.256118297577,
4823,0.0,,0.0011097160167992115,,0.043198008090257645,,0.07082748413085938,,2151.6963081359863,
4824,0.0,,0.003346084151417017,,0.03528748080134392,,0.05606794357299805,,2152.136937379837,
4825,0.0,,0.0018781361868605018,,0.04893464595079422,,0.06791689246892929,,2152.578206539154,
4826,0.0,,0.0014592501102015376,,0.060070063918828964,,0.08787814527750015,,2153.0189049243927,
4827,0.0,,0.004296732135117054,,0.051324352622032166,,0.07871183007955551,,2153.460464477539,
4828,0.0,,0.0017107536550611258,,0.03989158198237419,,0.07988762855529785,,2153.9020121097565,
4829,0.0,,0.0012297520879656076,,0.040337007492780685,,0.08129914849996567,,2154.3427662849426,
4830,0.0,,0.003406219882890582,,0.04618954285979271,,0.09434795379638672,,2154.7837080955505,
4831,0.0,,0.003660917282104492,,0.04496937245130539,,0.08252620697021484,,2155.2246742248535,
4832,0.0,,0.008491254411637783,,0.054338663816452026,,0.09633064270019531,,2155.6647577285767,
4833,0.0,,0.001562481396831572,,0.046552177518606186,,0.0899505615234375,,2156.1049811840057,
4834,0.0,,0.00037051428807899356,,0.0361366905272007,,0.056484539061784744,,2156.5460045337677,
4835,0.0,,0.0005399900837801397,,0.05077522620558739,,0.08222023397684097,,2156.98694396019,
4836,0.0,,0.0050744409672915936,,0.038365915417671204,,0.06224799156188965,,2157.4277334213257,
4837,0.0,,0.00105163617990911,,0.04813724011182785,,0.07036074250936508,,2157.868248462677,
4838,0.0,,0.0009970006067305803,,0.03610731661319733,,0.0544123649597168,,2158.309987306595,
4839,0.0,,0.0026174276135861874,,0.03334267809987068,,0.07609081268310547,,2158.7507841587067,
4840,0.0,,0.0036744349636137486,,0.024848831817507744,,0.05177418515086174,,2159.192573070526,
4841,0.0,,0.0016996522899717093,,0.03636574372649193,,0.05473573878407478,,2159.6333384513855,
4842,0.0,,0.0007694815867580473,,0.021203579381108284,,0.03963248059153557,,2160.0734989643097,
4843,0.0,,0.003376253880560398,,0.02661818452179432,,0.07490404695272446,,2160.514455795288,
4844,0.0,,0.004521393682807684,,0.021461334079504013,,0.06501492112874985,,2160.9544248580933,
4845,0.0,,0.001235089497640729,,0.02610337920486927,,0.06578946113586426,,2161.395542383194,
4846,0.0,,0.001500989543274045,,0.03767360746860504,,0.0704924464225769,,2161.835696697235,
4847,0.0,,0.0009614958544261754,,0.02615012601017952,,0.046088218688964844,,2162.275987625122,
4848,0.0,,0.001861515105701983,,0.02932860516011715,,0.07654794305562973,,2162.7163388729095,
4849,0.0,,0.0012640694621950388,,0.021333031356334686,,0.06675990670919418,,2163.158249616623,
4850,0.0,,0.0017117063980549574,,0.02381192147731781,,0.06331038475036621,,2163.597914457321,
4851,0.0,,0.002001381479203701,,0.032669730484485626,,0.07944711297750473,,2164.0383439064026,
4852,0.0,,0.0001371830585412681,,0.024324098601937294,,0.06382211297750473,,2164.478393793106,
4853,0.0,,0.0011016394710168242,,0.030924808233976364,,0.07323702424764633,,2164.919739961624,
4854,0.0,,0.0009489635704085231,,0.021138178184628487,,0.04551386833190918,,2165.3615593910217,
4855,0.0,,0.0015022075967863202,,0.022046776488423347,,0.05053798481822014,,2165.802403688431,
4856,0.0,,0.005981841124594212,,0.05088851973414421,,0.07921838760375977,,2166.243412256241,
4857,0.0,,0.0005443401169031858,,0.040650323033332825,,0.06943988800048828,,2166.684010028839,
4858,0.0,,0.00036625168286263943,,0.026867734268307686,,0.05475394055247307,,2167.123969078064,
4859,0.0,,3.288596781203523e-05,,0.03472049906849861,,0.0516970157623291,,2167.5640907287598,
4860,0.0,,0.002678419230505824,,0.019936321303248405,,0.05050627514719963,,2168.004428625107,
4861,0.0,,0.001481599872931838,,0.021131591871380806,,0.04594342038035393,,2168.4461336135864,
4862,0.0,,0.002965811640024185,,0.04918048530817032,,0.09481772035360336,,2168.886452436447,
4863,0.0,,0.0010640064720064402,,0.01993555948138237,,0.060333847999572754,,2169.3273665905,
4864,0.0,,0.00039923525764606893,,0.028428103774785995,,0.07075051218271255,,2169.76828289032,
4865,0.0,,0.004624341614544392,,0.03274001553654671,,0.05593053624033928,,2170.2087275981903,
4866,0.0,,0.0005329378182068467,,0.027101289480924606,,0.05861377716064453,,2170.649066925049,
4867,0.0,,0.0017989522311836481,,0.024823708459734917,,0.053151052445173264,,2171.0891053676605,
4868,0.0,,0.002200970659032464,,0.060672007501125336,,0.1056486964225769,,2171.529764175415,
4869,0.0,,0.001806603278964758,,0.05327878147363663,,0.1043466106057167,,2171.971319913864,
4870,0.0,,0.00028891945839859545,,0.05653157830238342,,0.1064010038971901,,2172.412180662155,
4871,0.0,,0.0009464705362915993,,0.0595124252140522,,0.1043466106057167,,2172.8522827625275,
4872,0.0,,0.0017442179378122091,,0.05842851102352142,,0.1056486964225769,,2173.2937440872192,
4873,0.0,,0.0008354178280569613,,0.020892541855573654,,0.08318030834197998,,2173.73442029953,
4874,0.0,,0.0010647806338965893,,0.028759587556123734,,0.07335468381643295,,2174.175440788269,
4875,0.0,,0.0010756695410236716,,0.019950557500123978,,0.08792487531900406,,2174.6152012348175,
4876,0.0,,0.00024664573720656335,,0.061175387352705,,0.08898190408945084,,2175.350149154663,
4877,0.0,,0.001103595714084804,,0.0471162423491478,,0.0809091106057167,,2175.791555404663,
4878,0.0,,0.002819756744429469,,0.046292129904031754,,0.09287405014038086,,2176.2328860759735,
4879,0.0,,0.009649142622947693,,0.027996476739645004,,0.058773696422576904,,2176.673436164856,
4880,0.0,,0.002654921729117632,,0.030214084312319756,,0.06224672123789787,,2177.1142399311066,
4881,0.0,,0.0029131444171071053,,0.0295754112303257,,0.052263278514146805,,2177.5546803474426,
4882,0.0,,0.000636356184259057,,0.029365096241235733,,0.05630350112915039,,2177.9961829185486,
4883,0.0,,0.0033473889343440533,,0.04989340156316757,,0.08898190408945084,,2178.4376554489136,
4884,0.0,,0.0003204411768820137,,0.04531701281666756,,0.09443529695272446,,2178.8787729740143,
4885,0.0,,0.001632404513657093,,0.0486774742603302,,0.09288815408945084,,2179.318751811981,
4886,0.0,,0.0013330142246559262,,0.06844694912433624,,0.11467814445495605,,2179.759592294693,
4887,0.0,,0.004770450294017792,,0.039925675839185715,,0.07229987531900406,,2180.2006556987762,
4888,0.0,,0.001175505924038589,,0.039782341569662094,,0.0822111964225769,,2180.642434358597,
4889,0.0,,0.00030821101972833276,,0.05606129392981529,,0.09262824058532715,,2181.083147287369,
4890,0.0,,0.004562018904834986,,0.06131851300597191,,0.10311094671487808,,2181.523753643036,
4891,0.0,,0.006177362520247698,,0.04069668427109718,,0.07267045974731445,,2181.9640834331512,
4892,0.0,,0.0006006970652379096,,0.024377940222620964,,0.05512551590800285,,2182.406251192093,
4893,0.0,,0.0021599663887172937,,0.046916235238313675,,0.07340264320373535,,2182.8468329906464,
4894,0.0,,0.002905042842030525,,0.04460441321134567,,0.058271247893571854,,2183.2882936000824,
4895,0.0,,0.0023919548839330673,,0.028466571122407913,,0.05825630947947502,,2183.728800535202,
4896,0.0,,0.0009539886377751827,,0.043894313275814056,,0.0616765022277832,,2184.1696734428406,
4897,0.0,,0.0014943552669137716,,0.03690841421484947,,0.06770578771829605,,2184.610902070999,
4898,0.0,,0.008521528914570808,,0.048557378351688385,,0.10001715272665024,,2185.0519864559174,
4899,0.0,,0.0006694199983030558,,0.029060738161206245,,0.06673308461904526,,2185.4923322200775,
4900,0.0,,0.0031378406565636396,,0.027501320466399193,,0.06412891298532486,,2185.933174610138,
4901,0.0,,0.0002660962054505944,,0.018737390637397766,,0.07454558461904526,,2186.373372077942,
4902,0.0,,0.007581381127238274,,0.028967298567295074,,0.09277474880218506,,2186.8133165836334,
4903,0.0,,0.0005133256199769676,,0.01992737129330635,,0.07918381690979004,,2187.2528479099274,
4904,0.0,,0.012170623056590557,,0.031435657292604446,,0.08699631690979004,,2187.6929399967194,
4905,0.0,,0.003599075600504875,,0.0339062362909317,,0.09537891298532486,,2188.1334409713745,
4906,0.0,,0.0011229427764192224,,0.027813617140054703,,0.10058724880218506,,2188.5735998153687,
4907,0.0,,0.002913604024797678,,0.036926597356796265,,0.11043381690979004,,2189.0143072605133,
4908,0.0,,0.0007597815128974617,,0.03261016309261322,,0.10782965272665024,,2189.4564566612244,
4909,0.0,,0.0013164750998839736,,0.02744130603969097,,0.06152474880218506,,2189.8964800834656,
4910,0.0,,0.0021759187802672386,,0.022049203515052795,,0.07454558461904526,,2190.3391840457916,
4911,0.0,,0.002035060664638877,,0.026587199419736862,,0.08235808461904526,,2190.779525279999,
4912,0.0,,0.003799023339524865,,0.02487405762076378,,0.09017058461904526,,2191.220411300659,
4913,0.0,,0.0007374553242698312,,0.021981148049235344,,0.05110808089375496,,2191.661640405655,
4914,0.0,,0.006832748651504517,,0.048411790281534195,,0.08724701404571533,,2192.1024281978607,
4915,0.0,,0.0004312893725000322,,0.04025590419769287,,0.07930205017328262,,2192.5435061454773,
4916,0.0,,0.0033020556438714266,,0.0483984537422657,,0.09948434680700302,,2192.9846909046173,
4917,0.0,,0.0030509321950376034,,0.036425456404685974,,0.08816734701395035,,2193.425717353821,
4918,0.0,,0.0017059789970517159,,0.02981797233223915,,0.09050222486257553,,2193.865347623825,
4919,0.0,,0.0007253031362779438,,0.03148758038878441,,0.09571055322885513,,2194.3060431480408,
4920,0.0,,0.00033938090200535953,,0.05302014574408531,,0.11812043190002441,,2194.7462849617004,
4921,0.0,,0.004629483912140131,,0.049044977873563766,,0.11551558971405029,,2195.1878921985626,
4922,0.0,,0.001739086932502687,,0.040683597326278687,,0.08717646449804306,,2195.62885594368,
4923,0.0,,0.0026065229903906584,,0.03849531337618828,,0.08464284986257553,,2196.0693492889404,
4924,0.0,,0.00012242794036865234,,0.03824455663561821,,0.08659597486257553,,2196.5095744132996,
4925,0.0,,0.002867222297936678,,0.036158639937639236,,0.07943452149629593,,2196.9505829811096,
4926,0.0,,0.003027759725227952,,0.03169873356819153,,0.0684138834476471,,2197.3911764621735,
4927,0.0,,0.0021046099718660116,,0.03467818722128868,,0.0772029459476471,,2197.83163523674,
4928,0.0,,0.0011124690063297749,,0.03195595741271973,,0.0678882822394371,,2198.2722024917603,
4929,0.0,,0.006294193211942911,,0.02727457694709301,,0.056169528514146805,,2198.7131798267365,
4930,0.0,,0.004752940498292446,,0.025049272924661636,,0.051872413605451584,,2199.1538536548615,
4931,0.0,,0.0024552112445235252,,0.03376077860593796,,0.052080314606428146,,2199.5949997901917,
4932,0.0,,0.001318077789619565,,0.03331676498055458,,0.0673385038971901,,2200.035810947418,
4933,0.0,,0.0018998768646270037,,0.04074914753437042,,0.0556747131049633,,2200.476682662964,
4934,0.0,,0.0006213925080373883,,0.0596221499145031,,0.1014353409409523,,2200.918911933899,
4935,0.0,,0.002372980583459139,,0.04256325215101242,,0.07316740602254868,,2201.3590183258057,
4936,0.0,,0.0011831903830170631,,0.027127671986818314,,0.06188352778553963,,2201.8012914657593,
4937,0.0,,0.0023277970030903816,,0.013801130466163158,,0.0452580451965332,,2202.2414212226868,
4938,0.0,,0.001904709730297327,,0.02148507349193096,,0.05233407020568848,,2202.9772295951843,
4939,0.0,,0.00405719131231308,,0.019083824008703232,,0.0608830451965332,,2203.4184668064117,
4940,0.0,,0.0024112106766551733,,0.01581120304763317,,0.05754240229725838,,2203.8594467639923,
4941,0.0,,0.002334755612537265,,0.020845573395490646,,0.05155016854405403,,2204.299701690674,
4942,0.0,,0.0016454954165965319,,0.017782727256417274,,0.049482982605695724,,2204.7400901317596,
4943,0.0,,0.0012595267035067081,,0.03806667774915695,,0.10315418243408203,,2205.1800820827484,
4944,0.0,,0.0037363942246884108,,0.02013397216796875,,0.055678367614746094,,2205.620759487152,
4945,0.0,,0.0016964212991297245,,0.034051910042762756,,0.10094603151082993,,2206.060872554779,
4946,0.0,,0.00025458820164203644,,0.02332811802625656,,0.10315418243408203,,2206.501312971115,
4947,0.0,,0.0012955345446243882,,0.019831320270895958,,0.07490435987710953,,2206.9429619312286,
4948,0.0,,0.0010286017786711454,,0.04837285727262497,,0.12785489857196808,,2207.382876396179,
4949,0.0,,0.002383404178544879,,0.0439712330698967,,0.11557420343160629,,2207.823604822159,
4950,0.0,,7.044578524073586e-05,,0.04982225224375725,,0.11557420343160629,,2208.2647500038147,
4951,0.0,,0.008676839992403984,,0.0322612039744854,,0.08097990602254868,,2208.7050819396973,
4952,0.0,,0.015750547870993614,,0.05495156720280647,,0.06763839721679688,,2209.146580219269,
4953,0.0,,0.0023525990545749664,,0.040189601480960846,,0.062194425612688065,,2209.586644887924,
4954,0.0,,0.0009468739735893905,,0.03835635632276535,,0.05593283846974373,,2210.0273263454437,
4955,0.0,,0.0005958023248240352,,0.029082225635647774,,0.052013397216796875,,2210.468201637268,
4956,0.0,,0.00025692637427709997,,0.012306666001677513,,0.0608830451965332,,2210.90873837471,
4957,0.0,,0.0017054792260751128,,0.01842496357858181,,0.06930001825094223,,2211.348829984665,
4958,0.0,,0.0033023436553776264,,0.019086653366684914,,0.06825033575296402,,2211.790366411209,
4959,0.0,,0.003602018114179373,,0.04559987410902977,,0.06554465740919113,,2212.231696844101,
4960,0.0,,0.0011883146362379193,,0.033992115408182144,,0.06033632159233093,,2212.6719386577606,
4961,0.0,,0.0006881579174660146,,0.028292514383792877,,0.052646834403276443,,2213.112626314163,
4962,0.0,,0.0012784190475940704,,0.02758016809821129,,0.0556747131049633,,2213.5543687343597,
4963,0.0,,0.0016386819770559669,,0.025828272104263306,,0.06825033575296402,,2213.9948971271515,
4964,0.0,,0.00018020550487563014,,0.02585465833544731,,0.08688417822122574,,2214.4349212646484,
4965,0.0,,0.0006795342196710408,,0.03464411199092865,,0.09139657020568848,,2214.8750727176666,
4966,0.0,,0.0002952090580947697,,0.04563513398170471,,0.11877918243408203,,2215.316311120987,
4967,0.0,,0.0027936149854213,,0.06578905880451202,,0.15998966991901398,,2215.757698535919,
4968,0.0,,0.0021891503129154444,,0.05311618372797966,,0.1390080451965332,,2216.198878765106,
4969,0.0,,0.0024974436964839697,,0.03197234869003296,,0.08539644628763199,,2216.639402627945,
4970,0.0,,0.0007155962521210313,,0.033599115908145905,,0.10094603151082993,,2217.0798885822296,
4971,0.0,,0.00011171593359904364,,0.04358348995447159,,0.12004240602254868,,2217.520839691162,
4972,0.0,,0.0009186827228404582,,0.041573312133550644,,0.1077580451965332,,2217.9616017341614,
4973,0.0,,0.00092923833290115,,0.03788082301616669,,0.10702157020568848,,2218.4025316238403,
4974,0.0,,0.0004649595939554274,,0.023719532415270805,,0.09361537545919418,,2218.8424775600433,
4975,0.0,,0.0008687959052622318,,0.026361025869846344,,0.0973450317978859,,2219.283871412277,
4976,0.0,,0.0013782940804958344,,0.025443444028496742,,0.1051575317978859,,2219.724216222763,
4977,0.0,,0.0046860878355801105,,0.024493278935551643,,0.05270751193165779,,2220.1650767326355,
4978,0.0,,0.0034437684807926416,,0.02720082551240921,,0.09060478210449219,,2220.606074810028,
4979,0.0,,0.0007331272936426103,,0.028653860092163086,,0.09213670343160629,,2221.0466136932373,
4980,0.0,,0.0010818667942658067,,0.04051460698246956,,0.10210450738668442,,2221.4867832660675,
4981,0.0,,0.0028817264828830957,,0.030786234885454178,,0.08011269569396973,,2221.9272541999817,
4982,0.0,,6.611059507122263e-05,,0.02602229453623295,,0.08333715051412582,,2222.367501974106,
4983,0.0,,0.0008533557411283255,,0.0543072372674942,,0.1051538810133934,,2222.808586835861,
4984,0.0,,0.0008048548479564488,,0.04096250236034393,,0.094737209379673,,2223.2495958805084,
4985,0.0,,0.004351438954472542,,0.0459090992808342,,0.0973450317978859,,2223.6905586719513,
4986,0.0,,0.00012918357970193028,,0.0319497250020504,,0.09052935987710953,,2224.131438732147,
4987,0.0,,0.000169270220794715,,0.04410545900464058,,0.10875853151082993,,2224.571764945984,
4988,0.0,,0.0008118050172924995,,0.05564399063587189,,0.11832300573587418,,2225.0116300582886,
4989,0.0,,0.003505042986944318,,0.039150845259428024,,0.08618823438882828,,2225.451575279236,
4990,0.0,,0.0028078225441277027,,0.02733096107840538,,0.06409168243408203,,2225.8915700912476,
4991,0.0,,0.00013908786058891565,,0.02873343788087368,,0.0660913810133934,,2226.3312649726868,
4992,0.0,,0.00038784739444963634,,0.04419417306780815,,0.0921330451965332,,2226.7715039253235,
4993,0.0,,0.0004625084111467004,,0.04712824150919914,,0.11657103151082993,,2227.2118003368378,
4994,0.0,,0.0006756531074643135,,0.06681720167398453,,0.14000852406024933,,2227.6522805690765,
4995,0.0,,0.005792363081127405,,0.06476587057113647,,0.1442163735628128,,2228.0925567150116,
4996,0.0,,0.0021996190771460533,,0.05588531494140625,,0.12092717736959457,,2228.5332732200623,
4997,0.0,,0.002596371341496706,,0.06484484672546387,,0.12264657020568848,,2228.9742047786713,
4998,0.0,,0.005638582166284323,,0.03595920279622078,,0.09313353151082993,,2229.4145045280457,
4999,0.0,,0.0010466987732797861,,0.02441759780049324,,0.08618823438882828,,2229.8555612564087,
5000,0.0,,0.0011836668709293008,,0.028230171650648117,,0.09052935987710953,,2230.5901114940643,
5001,0.0,,0.0031879276502877474,,0.04365479201078415,,0.0843205451965332,,2231.0308668613434,
5002,0.0,,0.000587171467486769,,0.04459176957607269,,0.07405217736959457,,2231.471460342407,
5003,0.0,,0.0006232854793779552,,0.023725440725684166,,0.0739038810133934,,2231.9124433994293,
5004,0.0,,0.0009571222472004592,,0.02994360215961933,,0.059279363602399826,,2232.3539760112762,
5005,0.0,,0.001548021798953414,,0.03319411724805832,,0.07513642311096191,,2232.79523563385,
5006,0.0,,0.0025773930829018354,,0.03383413329720497,,0.08879240602254868,,2233.236543416977,
5007,0.0,,0.0075804321095347404,,0.019903307780623436,,0.05990326777100563,,2233.6785299777985,
5008,0.0,,0.0003017921408172697,,0.032623834908008575,,0.06749740988016129,,2234.1184990406036,
5009,0.0,,0.0006517984438687563,,0.020824233070015907,,0.060986995697021484,,2234.5591027736664,
5010,0.0,,0.007908390834927559,,0.02793516218662262,,0.06294012069702148,,2234.9996378421783,
5011,0.0,,0.0009448617929592729,,0.027738049626350403,,0.0757589340209961,,2235.4402556419373,
5012,0.0,,0.0016435239231213927,,0.04190990701317787,,0.08096726983785629,,2235.880774974823,
5013,0.0,,0.001873103785328567,,0.032056279480457306,,0.0682520866394043,,2236.3220551013947,
5014,0.0,,0.004072783049196005,,0.04467650502920151,,0.10058724880218506,,2236.7624378204346,
5015,0.0,,0.002838226268067956,,0.028092151507735252,,0.08599662780761719,,2237.202907562256,
5016,0.0,,0.00014816800830885768,,0.03585280850529671,,0.08439215272665024,,2237.6429476737976,
5017,0.0,,0.006953787989914417,,0.019897907972335815,,0.0884915217757225,,2238.084975004196,
5018,0.0,,0.00552193121984601,,0.04044884070754051,,0.08892957121133804,,2238.5264461040497,
5019,0.0,,0.0019896721933037043,,0.03645121306180954,,0.0827227458357811,,2238.966296672821,
5020,0.0,,0.00266459072008729,,0.031823668628931046,,0.06640597432851791,,2239.406444787979,
5021,0.0,,0.00516072753816843,,0.027280066162347794,,0.06952214241027832,,2239.847005367279,
5022,0.0,,0.00028706129523925483,,0.021459033712744713,,0.06997498124837875,,2240.287472963333,
5023,0.0,,0.005332475062459707,,0.044484931975603104,,0.07908955961465836,,2240.7287726402283,
5024,0.0,,0.0012278013164177537,,0.03409681096673012,,0.08169373124837875,,2241.168541431427,
5025,0.0,,0.0005414506304077804,,0.014389965683221817,,0.07127705961465836,,2241.6091413497925,
5026,0.0,,0.005450414959341288,,0.024647215381264687,,0.05000114440917969,,2242.049910068512,
5027,0.0,,0.0030466290190815926,,0.021357784047722816,,0.046537477523088455,,2242.4916954040527,
5028,0.0,,0.00016243378922808915,,0.019846763461828232,,0.04886269569396973,,2242.9317741394043,
5029,0.0,,0.004481355659663677,,0.02579166367650032,,0.06606873124837875,,2243.3719437122345,
5030,0.0,,0.003793347394093871,,0.04640013724565506,,0.08668438345193863,,2243.8134155273438,
5031,0.0,,0.0019174854969605803,,0.03307339921593666,,0.058414142578840256,,2244.2543501853943,
5032,0.0,,0.0006469935178756714,,0.029887786135077477,,0.0572916679084301,,2244.6961176395416,
5033,0.0,,0.0016988447168841958,,0.031731978058815,,0.08618823438882828,,2245.1374971866608,
5034,0.0,,0.00405349675565958,,0.07446091622114182,,0.13566739857196808,,2245.5780692100525,
5035,0.0,,0.0004128192085772753,,0.07992930710315704,,0.15042519569396973,,2246.019038915634,
5036,0.0,,0.0035261735320091248,,0.0698627382516861,,0.1442200392484665,,2246.460529088974,
5037,0.0,,0.002381519880145788,,0.0662049949169159,,0.1364075392484665,,2246.9015533924103,
5038,0.0,,0.0002166180347558111,,0.054962899535894394,,0.12698769569396973,,2247.3428876399994,
5039,0.0,,0.004095418844372034,,0.03644047677516937,,0.09834185987710953,,2247.7836730480194,
5040,0.0,,0.0014370197895914316,,0.058843012899160385,,0.14261269569396973,,2248.2241134643555,
5041,0.0,,0.0015258070779964328,,0.03376559913158417,,0.11657103151082993,,2248.6648755073547,
5042,0.0,,0.004258778411895037,,0.03447568044066429,,0.10790634155273438,,2249.1049511432648,
5043,0.0,,0.0005096220993436873,,0.027762295678257942,,0.09573769569396973,,2249.5463094711304,
5044,0.0,,0.0006938069127500057,,0.02020568959414959,,0.07750853151082993,,2249.9864518642426,
5045,0.0,,0.0009270444861613214,,0.024152962490916252,,0.08792519569396973,,2250.426395893097,
5046,0.0,,1.077895376511151e-05,,0.04400679096579552,,0.11136269569396973,,2250.868105649948,
5047,0.0,,0.0030821943655610085,,0.043356459587812424,,0.12698769569396973,,2251.30762052536,
5048,0.0,,0.010868890210986137,,0.04130314290523529,,0.09834185987710953,,2251.748178958893,
5049,0.0,,0.0015707638813182712,,0.03948131948709488,,0.06867289543151855,,2252.189378976822,
5050,0.0,,0.0020761729683727026,,0.062028441578149796,,0.07999356836080551,,2252.6295948028564,
5051,0.0,,0.0014213668182492256,,0.035633739084005356,,0.0631914958357811,,2253.0712416172028,
5052,0.0,,3.0867383884469746e-06,,0.023447642102837563,,0.06969603151082993,,2253.5114862918854,
5053,0.0,,0.0007120727677829564,,0.04003331437706947,,0.11657103151082993,,2253.951758623123,
5054,0.0,,0.0006457814015448093,,0.04419632628560066,,0.0999455451965332,,2254.3927602767944,
5055,0.0,,0.0011264801723882556,,0.028493953868746758,,0.08618823438882828,,2254.832846879959,
5056,0.0,,0.0015400759875774384,,0.03146717697381973,,0.09288840740919113,,2255.273611307144,
5057,0.0,,0.003296429757028818,,0.022520389407873154,,0.07490435987710953,,2255.714907884598,
5058,0.0,,0.0021421622950583696,,0.033611442893743515,,0.07504387944936752,,2256.154690504074,
5059,0.0,,0.0002666379150468856,,0.04496358707547188,,0.07726340740919113,,2256.59548330307,
5060,0.0,,0.001244818209670484,,0.03312312439084053,,0.07465923577547073,,2257.0356888771057,
5061,0.0,,0.0005391366430558264,,0.02052566595375538,,0.07205507159233093,,2257.4759533405304,
5062,0.0,,0.0011043153936043382,,0.032416194677352905,,0.07648539543151855,,2257.917839050293,
5063,0.0,,0.0038800283800810575,,0.038301460444927216,,0.06983554363250732,,2258.653972387314,
5064,0.0,,0.0013823655899614096,,0.015732744708657265,,0.060720961540937424,,2259.095021724701,
5065,0.0,,0.0024056092370301485,,0.018457653000950813,,0.039887625724077225,,2259.5372080802917,
5066,0.0,,0.001585356192663312,,0.022302763536572456,,0.058116793632507324,,2259.9785001277924,
5067,0.0,,0.0012933864491060376,,0.027959831058979034,,0.08011269569396973,,2260.4186635017395,
5068,0.0,,0.0014516869559884071,,0.020346015691757202,,0.08097990602254868,,2260.858903646469,
5069,0.0,,0.0013017145683988929,,0.024228151887655258,,0.07230019569396973,,2261.299701690674,
5070,0.0,,0.0004308075876906514,,0.021113945171236992,,0.07986757159233093,,2261.7395675182343,
5071,0.0,,0.00032627463224343956,,0.020489247515797615,,0.09834185987710953,,2262.1806609630585,
5072,0.0,,0.001206937711685896,,0.02310764417052269,,0.08532103151082993,,2262.620522737503,
5073,0.0,,0.001306292600929737,,0.034451697021722794,,0.07750853151082993,,2263.061710834503,
5074,0.0,,0.001336410059593618,,0.02191401831805706,,0.07738641649484634,,2263.502601146698,
5075,0.0,,0.000946186832152307,,0.02233615703880787,,0.07634595781564713,,2263.943255662918,
5076,0.0,,0.001450772164389491,,0.0320441909134388,,0.09197095781564713,,2264.3836443424225,
5077,0.0,,0.0006581518100574613,,0.02793929912149906,,0.08910516649484634,,2264.82501745224,
5078,0.0,,0.0003830534697044641,,0.027233006432652473,,0.08432420343160629,,2265.265209674835,
5079,0.0,,0.0011691981926560402,,0.041480135172605515,,0.10603225231170654,,2265.7054555416107,
5080,0.0,,0.004113335628062487,,0.03067561611533165,,0.11254266649484634,,2266.1458587646484,
5081,0.0,,0.0052438657730817795,,0.017522165551781654,,0.0749102458357811,,2266.586250782013,
5082,0.0,,0.002561127534136176,,0.046303316950798035,,0.09678268432617188,,2267.026832342148,
5083,0.0,,0.0020756274461746216,,0.04091485217213631,,0.10082391649484634,,2267.467625617981,
5084,0.0,,0.004927575122565031,,0.03787153586745262,,0.10590923577547073,,2267.908836364746,
5085,0.0,,0.0006247049896046519,,0.03029610775411129,,0.10759595781564713,,2268.3498623371124,
5086,0.0,,0.0005004447884857655,,0.01962210237979889,,0.09066887944936752,,2268.7905733585358,
5087,0.0,,0.0020516186486929655,,0.025730175897479057,,0.10212600231170654,,2269.2309160232544,
5088,0.0,,0.0018694166792556643,,0.027128903195261955,,0.1100664958357811,,2269.6724281311035,
5089,0.0,,0.00263269548304379,,0.029833728447556496,,0.06188352778553963,,2270.113564968109,
5090,0.0,,0.0004096094344276935,,0.019183006137609482,,0.05754240229725838,,2270.554085254669,
5091,0.0,,0.0006371469353325665,,0.0314849317073822,,0.05512798950076103,,2270.994015932083,
5092,0.0,,0.004734531976282597,,0.017536843195557594,,0.07087600231170654,,2271.434992790222,
5093,0.0,,0.006459222175180912,,0.030878998339176178,,0.09978345781564713,,2271.8769023418427,
5094,0.0,,0.0023149936459958553,,0.020858949050307274,,0.08389683812856674,,2272.3176119327545,
5095,0.0,,0.0033236099407076836,,0.02367149107158184,,0.054210543632507324,,2272.7592780590057,
5096,0.0,,0.0022921415511518717,,0.03335418924689293,,0.06294048577547073,,2273.2001106739044,
5097,0.0,,0.0007409114041365683,,0.042845115065574646,,0.0712992325425148,,2273.6409916877747,
5098,0.0,,0.001537907519377768,,0.04558205604553223,,0.07344182580709457,,2274.082365989685,
5099,0.0,,0.0065031498670578,,0.03475280478596687,,0.07499948889017105,,2274.5226752758026,
5100,0.0,,0.0009149610996246338,,0.028453197330236435,,0.06472460180521011,,2274.963620185852,
5101,0.0,,0.004646603483706713,,0.02584393322467804,,0.05904443934559822,,2275.4048924446106,
5102,0.0,,0.0017805556999519467,,0.03777477517724037,,0.06841444969177246,,2275.8451743125916,
5103,0.0,,0.00010832610132638365,,0.01227337121963501,,0.06535490602254868,,2276.2858040332794,
5104,0.0,,0.0018031599465757608,,0.023839039728045464,,0.06535490602254868,,2276.7265582084656,
5105,0.0,,8.468981104670092e-05,,0.031025957316160202,,0.06957689672708511,,2277.168060064316,
5106,0.0,,0.0003921744355466217,,0.02749432623386383,,0.06014657020568848,,2277.6094691753387,
5107,0.0,,0.000822946080006659,,0.021038981154561043,,0.08792519569396973,,2278.0518596172333,
5108,0.0,,0.0021697692573070526,,0.037121087312698364,,0.11917519569396973,,2278.492504835129,
5109,0.0,,0.0009956128196790814,,0.04200548678636551,,0.11136269569396973,,2278.933205604553,
5110,0.0,,0.00598227558657527,,0.03786829113960266,,0.12338670343160629,,2279.374635696411,
5111,0.0,,0.004259052220731974,,0.04150575026869774,,0.09400073438882828,,2279.815840244293,
5112,0.0,,0.0010317525593563914,,0.02557450905442238,,0.09660490602254868,,2280.256629705429,
5113,0.0,,0.0017748955870047212,,0.023155106231570244,,0.1025533676147461,,2280.6977818012238,
5114,0.0,,0.00717177102342248,,0.025458574295043945,,0.0895325317978859,,2281.1392130851746,
5115,0.0,,0.004887457937002182,,0.03240049630403519,,0.09834185987710953,,2281.5799758434296,
5116,0.0,,0.0015874614473432302,,0.03962034359574318,,0.10615435987710953,,2282.020620584488,
5117,0.0,,0.0014774505980312824,,0.024217020720243454,,0.0817200317978859,,2282.4615182876587,
5118,0.0,,0.00111485761590302,,0.04223278537392616,,0.13480019569396973,,2282.9022345542908,
5119,0.0,,0.00024536790442653,,0.041765034198760986,,0.11571884155273438,,2283.3426735401154,
5120,0.0,,0.006305055692791939,,0.02888093702495098,,0.11657103151082993,,2283.7831115722656,
5121,0.0,,0.004902029410004616,,0.029140476137399673,,0.1051575317978859,,2284.2255585193634,
5122,0.0,,0.0033309687860310078,,0.030310485512018204,,0.10055001825094223,,2284.666355609894,
5123,0.0,,0.0035194926895201206,,0.029975304380059242,,0.0973413810133934,,2285.1073656082153,
5124,0.0,,0.00195863819681108,,0.03334440663456917,,0.0983477458357811,,2285.5482923984528,
5125,0.0,,0.0023171845823526382,,0.03464310243725777,,0.07974936813116074,,2286.2847702503204,
5126,0.0,,0.00032740793540142477,,0.06002071499824524,,0.1013232097029686,,2286.7244708538055,
5127,0.0,,0.0005456974031403661,,0.03140425682067871,,0.08752918243408203,,2287.165791273117,
5128,0.0,,0.0014082755660638213,,0.030524134635925293,,0.1217290535569191,,2287.6058464050293,
5129,0.0,,0.0008244839264079928,,0.05339648202061653,,0.1285913735628128,,2288.0461242198944,
5130,0.0,,0.00342991529032588,,0.050933416932821274,,0.11357084661722183,,2288.4874546527863,
5131,0.0,,0.0003996624727733433,,0.03765474632382393,,0.1233830451965332,,2288.9272594451904,
5132,0.0,,0.00027108550420962274,,0.04194241762161255,,0.12698769569396973,,2289.368323802948,
5133,0.0,,0.0003092207189183682,,0.05047876015305519,,0.13827157020568848,,2289.809159755707,
5134,0.0,,0.0006852246006019413,,0.047488290816545486,,0.12438353151082993,,2290.2502870559692,
5135,0.0,,0.0018496295670047402,,0.046135637909173965,,0.14608407020568848,,2290.6903500556946,
5136,0.0,,0.003266184125095606,,0.04700438678264618,,0.14868824183940887,,2291.1315727233887,
5137,0.0,,0.0006457730778492987,,0.037727586925029755,,0.13740436732769012,,2291.5716795921326,
5138,0.0,,0.000626143126282841,,0.0364280641078949,,0.11743823438882828,,2292.0122821331024,
5139,0.0,,0.0033236416056752205,,0.03482377529144287,,0.11136269569396973,,2292.4531366825104,
5140,0.0,,0.00030620081815868616,,0.026670217514038086,,0.10181323438882828,,2292.8932971954346,
5141,0.0,,0.0018691850127652287,,0.020269053056836128,,0.07750853151082993,,2293.334939956665,
5142,0.0,,0.001693535246886313,,0.019397374242544174,,0.07230019569396973,,2293.7748415470123,
5143,0.0,,0.0007254658848978579,,0.01808241941034794,,0.07799037545919418,,2294.216064453125,
5144,0.0,,0.006434020586311817,,0.022923177108168602,,0.054890792816877365,,2294.6571521759033,
5145,0.0,,0.0003706828283611685,,0.022683827206492424,,0.04367188736796379,,2295.0977878570557,
5146,0.0,,0.0008436125935986638,,0.05222650617361069,,0.07733416557312012,,2295.5384814739227,
5147,0.0,,0.0032796598970890045,,0.05048740655183792,,0.07302967458963394,,2295.978777885437,
5148,0.0,,0.002388901077210903,,0.03585364297032356,,0.05783987045288086,,2296.419049501419,
5149,0.0,,0.0011309358524158597,,0.03255365043878555,,0.05212211608886719,,2296.859349489212,
5150,0.0,,0.003642476862296462,,0.045404184609651566,,0.07040214538574219,,2297.3003940582275,
5151,0.0,,0.0026221061125397682,,0.03435707464814186,,0.06304820626974106,,2297.7405948638916,
5152,0.0,,0.0022451914846897125,,0.0255216583609581,,0.06530746072530746,,2298.1813666820526,
5153,0.0,,0.0006361325504258275,,0.019284624606370926,,0.060886699706315994,,2298.622266292572,
5154,0.0,,0.0002582761808298528,,0.02159658446907997,,0.06969603151082993,,2299.062422513962,
5155,0.0,,0.0021602578926831484,,0.020463023334741592,,0.08257421106100082,,2299.5030796527863,
5156,0.0,,0.0033224551007151604,,0.021390346810221672,,0.07230019569396973,,2299.944222688675,
5157,0.0,,0.0019981195218861103,,0.03531627357006073,,0.07476171106100082,,2300.385591506958,
5158,0.0,,0.0021288038697093725,,0.05517609789967537,,0.10196629911661148,,2300.825942993164,
5159,0.0,,0.0007630157633684576,,0.06853722780942917,,0.12279963493347168,,2301.2665922641754,
5160,0.0,,0.0011626657797023654,,0.06513724476099014,,0.11238297075033188,,2301.706264734268,
5161,0.0,,0.003375766333192587,,0.051629383116960526,,0.09038671106100082,,2302.1477212905884,
5162,0.0,,0.001430218224413693,,0.04289949685335159,,0.07592463493347168,,2302.5876529216766,
5163,0.0,,0.00448921974748373,,0.07048267126083374,,0.09266623109579086,,2303.0282893180847,
5164,0.0,,0.0007229055045172572,,0.05330349877476692,,0.08909233659505844,,2303.4695298671722,
5165,0.0,,0.0009761713445186615,,0.05944395065307617,,0.09208456426858902,,2303.910333633423,
5166,0.0,,0.0003324660356156528,,0.025187218561768532,,0.08127983659505844,,2304.3503677845,
5167,0.0,,0.00675581069663167,,0.056260135024785995,,0.11252983659505844,,2304.791615009308,
5168,0.0,,0.0001994756457861513,,0.06703778356313705,,0.1163681373000145,,2305.2326822280884,
5169,0.0,,0.0020854410249739885,,0.06800659745931625,,0.12555067241191864,,2305.6736562252045,
5170,0.0,,0.001265811501070857,,0.046706702560186386,,0.09507862478494644,,2306.1143169403076,
5171,0.0,,0.00032309404923580587,,0.05293738469481468,,0.10419321060180664,,2306.5549693107605,
5172,0.0,,0.004255997482687235,,0.037354469299316406,,0.07684946060180664,,2306.9960055351257,
5173,0.0,,0.0025537332985550165,,0.050680771470069885,,0.1001816987991333,,2307.4367287158966,
5174,0.0,,0.004975530318915844,,0.03652535751461983,,0.08909233659505844,,2307.878115415573,
5175,0.0,,0.001322092255577445,,0.029310302808880806,,0.07592463493347168,,2308.319425344467,
5176,0.0,,0.0004580188833642751,,0.04084833711385727,,0.09258866310119629,,2308.760438680649,
5177,0.0,,9.679461800260469e-05,,0.024475863203406334,,0.07275470346212387,,2309.2011246681213,
5178,0.0,,9.384507575305179e-05,,0.033421728760004044,,0.07006768137216568,,2309.641799211502,
5179,0.0,,0.0008582697482779622,,0.040502291172742844,,0.08127983659505844,,2310.0828623771667,
5180,0.0,,0.002243748866021633,,0.034679245203733444,,0.07443705946207047,,2310.523456096649,
5181,0.0,,0.00011598796118050814,,0.04832230880856514,,0.08535357564687729,,2310.964540243149,
5182,0.0,,0.0001939654175657779,,0.023262344300746918,,0.07674749940633774,,2311.4045915603638,
5183,0.0,,0.0018119788728654385,,0.023675447329878807,,0.08716416358947754,,2311.844829082489,
5184,0.0,,0.0011244906345382333,,0.05300765857100487,,0.14965422451496124,,2312.286081790924,
5185,0.0,,0.0021360970567911863,,0.08918981999158859,,0.18529963493347168,,2312.7268812656403,
5186,0.0,,0.0021068137139081955,,0.09788389503955841,,0.20955006778240204,,2313.166051387787,
5187,0.0,,7.616897346451879e-05,,0.06575383245944977,,0.18090422451496124,,2313.6068320274353,
5188,0.0,,0.0035512391477823257,,0.04982765391469002,,0.1442200392484665,,2314.3414945602417,
5189,0.0,,0.0003166550595778972,,0.03698940575122833,,0.13143499195575714,,2314.7821748256683,
5190,0.0,,0.00017531763296574354,,0.020092543214559555,,0.11759129911661148,,2315.2232027053833,
5191,0.0,,0.0014834905741736293,,0.03978715464472771,,0.11396685987710953,,2315.663582801819,
5192,0.0,,0.0034429009538143873,,0.04136868938803673,,0.08373626321554184,,2316.103945016861,
5193,0.0,,0.0006259239744395018,,0.03823214769363403,,0.08909233659505844,,2316.545154809952,
5194,0.0,,0.002824377967044711,,0.05019635334610939,,0.08634129911661148,,2316.9863662719727,
5195,0.0,,0.0020060257520526648,,0.05667068064212799,,0.08056720346212387,,2317.426437854767,
5196,0.0,,0.00391222583130002,,0.050401411950588226,,0.08909233659505844,,2317.866642475128,
5197,0.0,,0.004183884710073471,,0.04449787363409996,,0.08373713493347168,,2318.306622982025,
5198,0.0,,0.0023504106793552637,,0.03210439905524254,,0.09675797075033188,,2318.747238636017,
5199,0.0,,0.0024538240395486355,,0.057192813605070114,,0.08944940567016602,,2319.1880457401276,
5200,0.0,,0.0004039874766021967,,0.055635612457990646,,0.1018730029463768,,2319.629632949829,
5201,0.0,,0.00359500665217638,,0.04246339201927185,,0.10471487045288086,,2320.0706243515015,
5202,0.0,,0.001545639126561582,,0.04276793822646141,,0.10058140754699707,,2320.510734796524,
5203,0.0,,0.001742376945912838,,0.02976001799106598,,0.06434503942728043,,2320.9511258602142,
5204,0.0,,0.0009226487018167973,,0.029561132192611694,,0.09879636764526367,,2321.392992258072,
5205,0.0,,0.002787812612950802,,0.04283460974693298,,0.11382421106100082,,2321.83304977417,
5206,0.0,,0.002490344224497676,,0.028469091281294823,,0.07696366310119629,,2322.2745399475098,
5207,0.0,,0.00081670843064785,,0.04337962716817856,,0.11059173196554184,,2322.715140581131,
5208,0.0,,0.000701085024047643,,0.05037058889865875,,0.11840423196554184,,2323.155718564987,
5209,0.0,,6.384502194123343e-05,,0.03702233359217644,,0.12621672451496124,,2323.5963292121887,
5210,0.0,,0.00445869704708457,,0.02433261089026928,,0.10977879911661148,,2324.037035703659,
5211,0.0,,0.00011407435522414744,,0.03662865608930588,,0.12361256033182144,,2324.4787623882294,
5212,0.0,,0.0008438756340183318,,0.039343882352113724,,0.10921303182840347,,2324.919412136078,
5213,0.0,,0.000859482679516077,,0.032995227724313736,,0.1103658676147461,,2325.360077857971,
5214,0.0,,0.0028426821809262037,,0.030945369973778725,,0.10921303182840347,,2325.80109500885,
5215,0.0,,0.012741385959088802,,0.05498531088232994,,0.0777386799454689,,2326.2426176071167,
5216,0.0,,0.011327214539051056,,0.06281936168670654,,0.09986606985330582,,2326.682383298874,
5217,0.0,,0.00636638468131423,,0.03540704399347305,,0.06939951330423355,,2327.122703552246,
5218,0.0,,0.001249105902388692,,0.02632927894592285,,0.11382421106100082,,2327.5632898807526,
5219,0.0,,0.0035553956404328346,,0.032791223376989365,,0.09936213493347168,,2328.003881931305,
5220,0.0,,0.00230788835324347,,0.04472770541906357,,0.09566628932952881,,2328.4461205005646,
5221,0.0,,0.0010557008208706975,,0.042879898101091385,,0.08778253942728043,,2328.8862936496735,
5222,0.0,,0.000598625629208982,,0.0333394780755043,,0.08113297075033188,,2329.32755446434,
5223,0.0,,0.0019333285745233297,,0.03151826560497284,,0.06864706426858902,,2329.767713546753,
5224,0.0,,0.0018220245838165283,,0.025313518941402435,,0.08634129911661148,,2330.208577156067,
5225,0.0,,0.005180712789297104,,0.02788757160305977,,0.07538620382547379,,2330.6488671302795,
5226,0.0,,0.0004007302923128009,,0.03356122225522995,,0.07903274148702621,,2331.0908639431,
5227,0.0,,0.000651019043289125,,0.0264974944293499,,0.0817200317978859,,2331.5315849781036,
5228,0.0,,0.0010818190639838576,,0.04500282555818558,,0.10861587524414062,,2331.9720742702484,
5229,0.0,,0.00035783505882136524,,0.07107390463352203,,0.11252983659505844,,2332.4132604599,
5230,0.0,,0.006877809762954712,,0.045936618000268936,,0.10977879911661148,,2332.853901386261,
5231,0.0,,0.0012203982332721353,,0.040871646255254745,,0.09358803182840347,,2333.295136451721,
5232,0.0,,0.0012652113800868392,,0.036783188581466675,,0.09819921106100082,,2333.735151052475,
5233,0.0,,0.0016606285935267806,,0.05870573967695236,,0.13785886764526367,,2334.175803422928,
5234,0.0,,0.0005205163615755737,,0.06553217768669128,,0.15348386764526367,,2334.61612534523,
5235,0.0,,0.0019658494275063276,,0.05219113081693649,,0.14102880656719208,,2335.056673526764,
5236,0.0,,0.0019334914395585656,,0.0840342789888382,,0.15869219601154327,,2335.4981632232666,
5237,0.0,,0.001406144117936492,,0.054863568395376205,,0.14782102406024933,,2335.938508272171,
5238,0.0,,0.0012925774790346622,,0.03780253604054451,,0.12424087524414062,,2336.3802268505096,
5239,0.0,,0.002106774365529418,,0.02990325167775154,,0.12800796329975128,,2336.8206713199615,
5240,0.0,,0.000959420227445662,,0.043835561722517014,,0.13986587524414062,,2337.2618701457977,
5241,0.0,,0.00047264754539355636,,0.037985362112522125,,0.13528203964233398,,2337.7018518447876,
5242,0.0,,0.0015133953420445323,,0.03620634600520134,,0.12163671106100082,,2338.141453027725,
5243,0.0,,0.003286877879872918,,0.042806223034858704,,0.08555308729410172,,2338.583411216736,
5244,0.0,,0.006062219385057688,,0.031663745641708374,,0.13061213493347168,,2339.024777173996,
5245,0.0,,0.0003687515272758901,,0.037781644612550735,,0.14343245327472687,,2339.46488571167,
5246,0.0,,0.008642546832561493,,0.03837280720472336,,0.1336514949798584,,2339.905179977417,
5247,0.0,,0.00013072893489152193,,0.03948463872075081,,0.13582046329975128,,2340.3456733226776,
5248,0.0,,0.0001584773272043094,,0.04215173050761223,,0.10457047075033188,,2340.78662443161,
5249,0.0,,0.0059732068330049515,,0.04095149785280228,,0.13842463493347168,,2341.2274253368378,
5250,0.0,,0.0009665467659942806,,0.03878462687134743,,0.13480019569396973,,2341.9615955352783,
5251,0.0,,0.004903290420770645,,0.042088236659765244,,0.1441289633512497,,2342.4023098945618,
5252,0.0,,0.0001752680545905605,,0.04447436332702637,,0.12163671106100082,,2342.8428308963776,
5253,0.0,,0.000752003863453865,,0.03886226937174797,,0.13061213493347168,,2343.2831976413727,
5254,0.0,,0.0010985798435285687,,0.04018130153417587,,0.14521686732769012,,2343.723822116852,
5255,0.0,,0.001679707202129066,,0.050357043743133545,,0.16707046329975128,,2344.1639873981476,
5256,0.0,,0.00022492444259114563,,0.036682214587926865,,0.12279963493347168,,2344.604748249054,
5257,0.0,,0.0013364969054237008,,0.0433809794485569,,0.10679737478494644,,2345.0459258556366,
5258,0.0,,0.001916435663588345,,0.04429781064391136,,0.08944940567016602,,2345.48651266098,
5259,0.0,,0.011264963075518608,,0.05544642359018326,,0.12721975147724152,,2345.9267485141754,
5260,0.0,,0.0023186320904642344,,0.041297927498817444,,0.10151322931051254,,2346.3678810596466,
5261,0.0,,0.0006885154289193451,,0.07020827382802963,,0.12141474336385727,,2346.8081743717194,
5262,0.0,,0.002090213354676962,,0.02341773733496666,,0.05492560192942619,,2347.2488355636597,
5263,0.0,,0.0031210463494062424,,0.022049061954021454,,0.05613033100962639,,2347.689389228821,
5264,0.0,,0.0038458136841654778,,0.049764566123485565,,0.08807452768087387,,2348.130352973938,
5265,0.0,,0.00032957294024527073,,0.0609593540430069,,0.0918373242020607,,2348.5703909397125,
5266,0.0,,0.0013324840692803264,,0.03961358219385147,,0.0757589340209961,,2349.0106739997864,
5267,0.0,,0.009452596306800842,,0.05330842733383179,,0.10340547561645508,,2349.4513068199158,
5268,0.0,,0.002676000352948904,,0.05577024444937706,,0.11411619186401367,,2349.892449617386,
5269,0.0,,0.0015687142731621861,,0.050397925078868866,,0.1070089340209961,,2350.332471847534,
5270,0.0,,0.0030331716407090425,,0.06020233780145645,,0.11221726983785629,,2350.772985935211,
5271,0.0,,0.0020845583640038967,,0.06033073738217354,,0.11221726983785629,,2351.2146406173706,
5272,0.0,,0.0022014493588358164,,0.026953140273690224,,0.0705505982041359,,2351.65518784523,
5273,0.0,,0.0022155146580189466,,0.038831308484077454,,0.09659226983785629,,2352.0968544483185,
5274,0.0,,0.005538692697882652,,0.026668565347790718,,0.06461938470602036,,2352.537964105606,
5275,0.0,,0.0019545527175068855,,0.037558797746896744,,0.0861755982041359,,2352.9782586097717,
5276,0.0,,0.0021804391872137785,,0.01767822355031967,,0.05926402285695076,,2353.418353319168,
5277,0.0,,0.007857426069676876,,0.022838274016976357,,0.07398438453674316,,2353.8586802482605,
5278,0.0,,0.002988887717947364,,0.04455573111772537,,0.0966646671295166,,2354.2992956638336,
5279,0.0,,0.0003832292277365923,,0.05573863908648491,,0.10578974336385727,,2354.7404375076294,
5280,0.0,,0.0001620651310076937,,0.06253161281347275,,0.12069940567016602,,2355.181374311447,
5281,0.0,,0.001209575915709138,,0.06806393712759018,,0.13653914630413055,,2355.6219384670258,
5282,0.0,,0.0005605548503808677,,0.06188104674220085,,0.13632440567016602,,2356.0619280338287,
5283,0.0,,0.0005394977633841336,,0.03553115203976631,,0.07974807173013687,,2356.502124786377,
5284,0.0,,8.751551831664983e-06,,0.03350893035531044,,0.08530569076538086,,2356.942326784134,
5285,0.0,,0.00019232233171351254,,0.028819335624575615,,0.0702337846159935,,2357.38321518898,
5286,0.0,,0.0004232358478475362,,0.04207630082964897,,0.09537307173013687,,2357.823832988739,
5287,0.0,,0.0018469711067155004,,0.027158988639712334,,0.07736381143331528,,2358.2658743858337,
5288,0.0,,0.00119941052980721,,0.03346460685133934,,0.07215547561645508,,2358.7066547870636,
5289,0.0,,0.0005659243324771523,,0.03224119171500206,,0.08335987478494644,,2359.148544073105,
5290,0.0,,0.0011101193958893418,,0.03788505867123604,,0.10200273990631104,,2359.5907249450684,
5291,0.0,,0.0024569721426814795,,0.06285792589187622,,0.11502357572317123,,2360.03103017807,
5292,0.0,,0.004107633139938116,,0.06985272467136383,,0.1173674464225769,,2360.4717831611633,
5293,0.0,,0.0007822364568710327,,0.0497354120016098,,0.10981523990631104,,2360.9125623703003,
5294,0.0,,0.0019310633651912212,,0.03927105292677879,,0.10330482572317123,,2361.3539488315582,
5295,0.0,,0.0006341736880131066,,0.0293919425457716,,0.0933477059006691,,2361.7942564487457,
5296,0.0,,0.004158408846706152,,0.024823365733027458,,0.0865774154663086,,2362.234941482544,
5297,0.0,,0.0002821132366079837,,0.03061370551586151,,0.09728642553091049,,2362.675879240036,
5298,0.0,,0.0014529168838635087,,0.029502108693122864,,0.0923691987991333,,2363.1166248321533,
5299,0.0,,0.006672772113233805,,0.0398622527718544,,0.08286619186401367,,2363.5570147037506,
5300,0.0,,0.0012468821369111538,,0.046923231333494186,,0.0816289559006691,,2363.997784137726,
5301,0.0,,0.0026590104680508375,,0.050153713673353195,,0.1116127148270607,,2364.4379711151123,
5302,0.0,,0.00014894496416673064,,0.044628921896219254,,0.08469422906637192,,2364.878677845001,
5303,0.0,,0.006187272723764181,,0.04429628327488899,,0.09076142311096191,,2365.3200056552887,
5304,0.0,,0.004364590160548687,,0.03075934760272503,,0.09247446060180664,,2365.7614612579346,
5305,0.0,,0.0033328633289784193,,0.029321227222681046,,0.10418514162302017,,2366.2017633914948,
5306,0.0,,0.00046340233529917896,,0.023420771583914757,,0.0949733629822731,,2366.6422436237335,
5307,0.0,,0.0016812948742881417,,0.023034779354929924,,0.09158607572317123,,2367.083107948303,
5308,0.0,,0.0012003714218735695,,0.02771155908703804,,0.0868372917175293,,2367.5249297618866,
5309,0.0,,0.0008563862647861242,,0.030593212693929672,,0.09638071060180664,,2367.9650831222534,
5310,0.0,,0.000379386154236272,,0.022607510909438133,,0.08596404641866684,,2368.405872106552,
5311,0.0,,0.0012990711256861687,,0.020951639860868454,,0.0813770666718483,,2368.8463051319122,
5312,0.0,,0.004794163163751364,,0.023806747049093246,,0.09768279641866684,,2369.2878544330597,
5313,0.0,,0.004388341214507818,,0.02718249149620533,,0.10289112478494644,,2370.022479057312,
5314,0.0,,0.0005129718338139355,,0.03490930423140526,,0.10549529641866684,,2370.4625351428986,
5315,0.0,,0.0013596380595117807,,0.025633882731199265,,0.09898487478494644,,2370.903810739517,
5316,0.0,,0.0016032889252528548,,0.023540500551462173,,0.1011602059006691,,2371.34516453743,
5317,0.0,,0.0018195015145465732,,0.039042431861162186,,0.08726612478494644,,2371.785989046097,
5318,0.0,,0.008134238421916962,,0.0331922210752964,,0.05962848663330078,,2372.226021051407,
5319,0.0,,0.010284136980772018,,0.06359905004501343,,0.1070089340209961,,2372.6675691604614,
5320,0.0,,0.004045005422085524,,0.055478159338235855,,0.12974119186401367,,2373.108025789261,
5321,0.0,,0.0011862358078360558,,0.02515287883579731,,0.08009735494852066,,2373.548862695694,
5322,0.0,,0.010126015171408653,,0.027863049879670143,,0.09066104888916016,,2373.98992061615,
5323,0.0,,0.0004390020912978798,,0.04170994833111763,,0.11286386102437973,,2374.4306287765503,
5324,0.0,,0.0010952246375381947,,0.02344292402267456,,0.0861755982041359,,2374.8710355758667,
5325,0.0,,0.0006648576236329973,,0.029389364644885063,,0.0770028606057167,,2375.3111646175385,
5326,0.0,,0.0019346978515386581,,0.029680592939257622,,0.07291412353515625,,2375.752353668213,
5327,0.0,,0.0007704399758949876,,0.03736482933163643,,0.11692015081644058,,2376.193904876709,
5328,0.0,,0.002405647886916995,,0.04492376744747162,,0.12176402658224106,,2376.634985923767,
5329,0.0,,0.0015883424784988165,,0.03746588155627251,,0.12085938453674316,,2377.076587200165,
5330,0.0,,0.00016629448509775102,,0.04024042561650276,,0.12406841665506363,,2377.5171525478363,
5331,0.0,,0.0013496855972334743,,0.024921145290136337,,0.07525348663330078,,2377.9575176239014,
5332,0.0,,0.0011539863189682364,,0.02726346254348755,,0.07856301218271255,,2378.398318529129,
5333,0.0,,0.0017226503696292639,,0.02661711536347866,,0.0822111964225769,,2378.839721441269,
5334,0.0,,0.0017916258657351136,,0.0255918987095356,,0.08286619186401367,,2379.2808680534363,
5335,0.0,,0.0014115097001194954,,0.025502467527985573,,0.07465676218271255,,2379.7219972610474,
5336,0.0,,0.003282220335677266,,0.03880499303340912,,0.0939299464225769,,2380.1622416973114,
5337,0.0,,0.003062994685024023,,0.032892726361751556,,0.0978361964225769,,2380.602703809738,
5338,0.0,,0.00037937896559014916,,0.05823202058672905,,0.1193205714225769,,2381.0432238578796,
5339,0.0,,0.0023918268270790577,,0.047840360552072525,,0.1076018214225769,,2381.483915567398,
5340,0.0,,0.0017183212330564857,,0.03466515615582466,,0.1069507822394371,,2381.925489425659,
5341,0.0,,0.00131562992464751,,0.03733690455555916,,0.0991382822394371,,2382.3661983013153,
5342,0.0,,7.501140498789027e-05,,0.04495903104543686,,0.1147632822394371,,2382.8073074817657,
5343,0.0,,0.007962025701999664,,0.02868964523077011,,0.09659226983785629,,2383.248663187027,
5344,0.0,,0.0015399098629131913,,0.030616648495197296,,0.07004515081644058,,2383.6901342868805,
5345,0.0,,0.005146569572389126,,0.03985373303294182,,0.09087848663330078,,2384.1313338279724,
5346,0.0,,0.003934780601412058,,0.03625500947237015,,0.09572235494852066,,2384.5711121559143,
5347,0.0,,0.0031261735130101442,,0.020512573421001434,,0.061551570892333984,,2385.0113487243652,
5348,0.0,,0.0013618061784654856,,0.02780620940029621,,0.08046182245016098,,2385.4524545669556,
5349,0.0,,0.004227440804243088,,0.022241603583097458,,0.07198508828878403,,2385.89284324646,
5350,0.0,,0.006033141165971756,,0.04136081784963608,,0.1047104224562645,,2386.333391427994,
5351,0.0,,0.0068957130424678326,,0.05036577954888344,,0.11886008828878403,,2386.7741882801056,
5352,0.0,,0.0024010958150029182,,0.02859283983707428,,0.09374745935201645,,2387.2156023979187,
5353,0.0,,0.0011737362947314978,,0.03955685719847679,,0.09277474880218506,,2387.6557371616364,
5354,0.0,,0.0014759869081899524,,0.041476670652627945,,0.11044272035360336,,2388.095530986786,
5355,0.0,,0.0001810755638871342,,0.034184180200099945,,0.11458078771829605,,2388.536454677582,
5356,0.0,,0.0013564560795202851,,0.026354093104600906,,0.08235808461904526,,2388.9769234657288,
5357,0.0,,0.006053264252841473,,0.029675154015421867,,0.07654619216918945,,2389.4177215099335,
5358,0.0,,0.0038472574669867754,,0.03358139842748642,,0.08129914849996567,,2389.8580930233,
5359,0.0,,0.0019253389909863472,,0.04813490808010101,,0.13080628216266632,,2390.298342227936,
5360,0.0,,0.0003639904607553035,,0.05429941043257713,,0.12804634869098663,,2390.7383234500885,
5361,0.0,,0.00010525749530643225,,0.06824895739555359,,0.11775747686624527,,2391.1781013011932,
5362,0.0,,0.0004123911785427481,,0.058054063469171524,,0.10258785635232925,,2391.618627548218,
5363,0.0,,0.0011763604125007987,,0.03944774717092514,,0.09872420877218246,,2392.0599257946014,
5364,0.0,,0.0006716756033711135,,0.02120969258248806,,0.051276206970214844,,2392.500752210617,
5365,0.0,,0.005380778107792139,,0.025282030925154686,,0.08496224880218506,,2392.9411914348602,
5366,0.0,,0.001238517346791923,,0.04792587459087372,,0.13369719684123993,,2393.3817298412323,
5367,0.0,,0.0040398286655545235,,0.058222830295562744,,0.15316104888916016,,2393.8220806121826,
5368,0.0,,0.0034209340810775757,,0.04400869458913803,,0.15316104888916016,,2394.2618322372437,
5369,0.0,,0.002487157704308629,,0.035339854657649994,,0.13387131690979004,,2394.702639579773,
5370,0.0,,6.692762690363452e-05,,0.042523130774497986,,0.14428798854351044,,2395.142953634262,
5371,0.0,,0.0025282155256718397,,0.04366927966475487,,0.14949631690979004,,2395.583817243576,
5372,0.0,,0.0026204921305179596,,0.04056267812848091,,0.12923307716846466,,2396.0246584415436,
5373,0.0,,0.0019887471571564674,,0.03890777379274368,,0.12085048109292984,,2396.464911699295,
5374,0.0,,0.0004114318871870637,,0.03756151348352432,,0.12662892043590546,,2396.905809402466,
5375,0.0,,0.007927891798317432,,0.043595075607299805,,0.15527474880218506,,2397.6421208381653,
5376,0.0,,0.0012813452631235123,,0.03795626014471054,,0.15006642043590546,,2398.0825259685516,
5377,0.0,,0.004156316164880991,,0.046030864119529724,,0.09798308461904526,,2398.5229625701904,
5378,0.0,,0.014114851132035255,,0.06860475987195969,,0.12402474880218506,,2398.9628081321716,
5379,0.0,,0.0007679322734475136,,0.04914750158786774,,0.12283802032470703,,2399.403277873993,
5380,0.0,,0.0025190822780132294,,0.04181091859936714,,0.12695010006427765,,2399.842936515808,
5381,0.0,,0.0030795277561992407,,0.04727751761674881,,0.13964974880218506,,2400.2851326465607,
5382,0.0,,0.00013435420987661928,,0.045293595641851425,,0.12866298854351044,,2400.7265625,
5383,0.0,,0.0008749719709157944,,0.04086858034133911,,0.10549847036600113,,2401.166902780533,
5384,0.0,,0.003407342592254281,,0.04484349861741066,,0.13444142043590546,,2401.6069915294647,
5385,0.0,,0.0020746327936649323,,0.03638269752264023,,0.10579558461904526,,2402.04820227623,
5386,0.0,,0.006348272319883108,,0.04719198867678642,,0.09537891298532486,,2402.488804578781,
5387,0.0,,0.001412387820892036,,0.0490996316075325,,0.11621224880218506,,2402.9301421642303,
5388,0.0,,0.0006370967603288591,,0.0479678176343441,,0.13704557716846466,,2403.370419025421,
5389,0.0,,0.0011845800327137113,,0.0659574568271637,,0.15006642043590546,,2403.8106637001038,
5390,0.0,,0.0015274612233042717,,0.05677086114883423,,0.15527474880218506,,2404.2508985996246,
5391,0.0,,0.0025534837041050196,,0.03085726872086525,,0.11331097036600113,,2404.691922187805,
5392,0.0,,0.0021584464702755213,,0.04947970435023308,,0.11948251724243164,,2405.132274866104,
5393,0.0,,0.009075131267309189,,0.04407094791531563,,0.12142058461904526,,2405.572669506073,
5394,0.0,,0.0010013889987021685,,0.03362566605210304,,0.10107771307229996,,2406.0137519836426,
5395,0.0,,0.00587934534996748,,0.035072166472673416,,0.11365175247192383,,2406.4539597034454,
5396,0.0,,0.0008486370206810534,,0.05072949081659317,,0.14456097781658173,,2406.894256591797,
5397,0.0,,0.001341983675956726,,0.03262215480208397,,0.09741298109292984,,2407.3347358703613,
5398,0.0,,0.0019287155009806156,,0.028753437101840973,,0.08496224880218506,,2407.775719165802,
5399,0.0,,0.0017533511854708195,,0.0319155715405941,,0.11278954893350601,,2408.2159893512726,
5400,0.0,,0.001675693434663117,,0.03174852207303047,,0.11565104871988297,,2408.655965089798,
5401,0.0,,0.0031630205921828747,,0.040489647537469864,,0.11824631690979004,,2409.0966744422913,
5402,0.0,,0.005094167310744524,,0.048065185546875,,0.13126714527606964,,2409.5368304252625,
5403,0.0,,0.001728817238472402,,0.030044974759221077,,0.11564215272665024,,2409.977921962738,
5404,0.0,,0.005637320224195719,,0.031763266772031784,,0.07075468450784683,,2410.418239593506,
5405,0.0,,0.004176492337137461,,0.03354335576295853,,0.11043381690979004,,2410.8588695526123,
5406,0.0,,0.003532829461619258,,0.0375884547829628,,0.12320622056722641,,2411.2990112304688,
5407,0.0,,0.0007227156311273575,,0.045930586755275726,,0.09220465272665024,,2411.7399759292603,
5408,0.0,,0.0036694027949124575,,0.04296007379889488,,0.08637968450784683,,2412.182454586029,
5409,0.0,,0.005866379477083683,,0.04032878577709198,,0.09716454893350601,,2412.6243183612823,
5410,0.0,,0.0018926301272585988,,0.03724921867251396,,0.10125335305929184,,2413.0647661685944,
5411,0.0,,0.0005458958330564201,,0.04216654598712921,,0.10058724880218506,,2413.5052025318146,
5412,0.0,,0.0002257275627925992,,0.03716980293393135,,0.11591514199972153,,2413.9457569122314,
5413,0.0,,0.0001753498218022287,,0.037662263959646225,,0.11824631690979004,,2414.3862833976746,
5414,0.0,,0.003087417921051383,,0.04337737336754799,,0.12893597781658173,,2414.8265857696533,
5415,0.0,,0.005900549236685038,,0.0405048169195652,,0.16018597781658173,,2415.2682378292084,
5416,0.0,,0.007792258635163307,,0.047264426946640015,,0.19173307716846466,,2415.709485769272,
5417,0.0,,0.0045570023357868195,,0.05086885765194893,,0.20214974880218506,,2416.150108575821,
5418,0.0,,0.00038979065720923245,,0.050690364092588425,,0.16018597781658173,,2416.5907974243164,
5419,0.0,,0.0021194801665842533,,0.04148149490356445,,0.15527474880218506,,2417.0312893390656,
5420,0.0,,0.0014998114202171564,,0.038563072681427,,0.15006642043590546,,2417.471586704254,
5421,0.0,,0.0007968510617502034,,0.034745100885629654,,0.14225392043590546,,2417.9126391410828,
5422,0.0,,0.0021929077338427305,,0.032446350902318954,,0.11621224880218506,,2418.3541388511658,
5423,0.0,,0.0023608447518199682,,0.04742218554019928,,0.08235808461904526,,2418.7945036888123,
5424,0.0,,0.0011522776912897825,,0.047468289732933044,,0.07975391298532486,,2419.235062599182,
5425,0.0,,0.0008424847619608045,,0.03100351244211197,,0.09537891298532486,,2419.6767523288727,
5426,0.0,,0.0011512236669659615,,0.034846365451812744,,0.08439215272665024,,2420.1174058914185,
5427,0.0,,0.0008680243627168238,,0.032858505845069885,,0.09480881690979004,,2420.5578434467316,
5428,0.0,,0.006017583422362804,,0.034490976482629776,,0.10237288475036621,,2420.9982018470764,
5429,0.0,,0.001306113670580089,,0.038525987416505814,,0.11633920669555664,,2421.4382417201996,
5430,0.0,,0.004968553315848112,,0.06456156075000763,,0.16137409210205078,,2421.8788633346558,
5431,0.0,,0.001584258978255093,,0.05672629550099373,,0.14428798854351044,,2422.319489955902,
5432,0.0,,0.008982067927718163,,0.05075773596763611,,0.07945680618286133,,2422.759882926941,
5433,0.0,,0.003972144331783056,,0.06410323083400726,,0.09277474880218506,,2423.20033454895,
5434,0.0,,0.003902174299582839,,0.06033819541335106,,0.08344634622335434,,2423.6409969329834,
5435,0.0,,0.0012871588114649057,,0.03883495181798935,,0.08235808461904526,,2424.081135034561,
5436,0.0,,0.0003057831490878016,,0.02635352872312069,,0.08726930618286133,,2424.5217192173004,
5437,0.0,,0.0006983631174080074,,0.028556659817695618,,0.08178798109292984,,2424.962247133255,
5438,0.0,,0.010462017729878426,,0.03648284450173378,,0.11851930618286133,,2425.697604417801,
5439,0.0,,0.00023587167379446328,,0.03561043739318848,,0.12558682262897491,,2426.1376037597656,
5440,0.0,,0.002996637485921383,,0.034957870841026306,,0.13183724880218506,,2426.577722787857,
5441,0.0,,0.00379940471611917,,0.04843609035015106,,0.14485807716846466,,2427.0199105739594,
5442,0.0,,0.00040887430077418685,,0.03665541857481003,,0.14031584560871124,,2427.4606070518494,
5443,0.0,,0.006365793291479349,,0.04882705584168434,,0.13510751724243164,,2427.9015407562256,
5444,0.0,,0.00018769969756249338,,0.03983011096715927,,0.12085048109292984,,2428.3430409431458,
5445,0.0,,0.002076311269775033,,0.03396168723702431,,0.13154013454914093,,2428.7836525440216,
5446,0.0,,0.0035890599247068167,,0.04374637082219124,,0.11881641298532486,,2429.22417140007,
5447,0.0,,0.00015566694492008537,,0.0385977067053318,,0.10611677169799805,,2429.6656177043915,
5448,0.0,,0.0035957801155745983,,0.025373566895723343,,0.10839974880218506,,2430.106355190277,
5449,0.0,,0.003794381394982338,,0.029035398736596107,,0.11303798109292984,,2430.547738313675,
5450,0.0,,0.0024296243209391832,,0.02896214835345745,,0.09247764199972153,,2430.987777233124,
5451,0.0,,0.000608309346716851,,0.03278525546193123,,0.06122763827443123,,2431.4285023212433,
5452,0.0,,0.0005906316800974309,,0.05039434880018234,,0.08036748319864273,,2431.86874461174,
5453,0.0,,0.004517936613410711,,0.04750775545835495,,0.06734665483236313,,2432.3090891838074,
5454,0.0,,0.00024783945991657674,,0.04435819759964943,,0.07194141298532486,,2432.7498421669006,
5455,0.0,,0.0017376681789755821,,0.03517064452171326,,0.07397548109292984,,2433.19039106369,
5456,0.0,,0.002536523388698697,,0.031244510784745216,,0.08756641298532486,,2433.631749391556,
5457,0.0,,0.004821612033993006,,0.02844386361539364,,0.10319141298532486,,2434.072570323944,
5458,0.0,,0.003744197776541114,,0.04915687069296837,,0.07194141298532486,,2434.5132513046265,
5459,0.0,,0.0005556667456403375,,0.04450249299407005,,0.07714974880218506,,2434.9537439346313,
5460,0.0,,0.005818590987473726,,0.03648325055837631,,0.11303798109292984,,2435.3949177265167,
5461,0.0,,0.0025884744245558977,,0.029920486733317375,,0.10522548109292984,,2435.836020231247,
5462,0.0,,0.002547268522903323,,0.037308502942323685,,0.12605881690979004,,2436.27631855011,
5463,0.0,,0.0003711694444064051,,0.03290784731507301,,0.10522548109292984,,2436.716849565506,
5464,0.0,,0.008470728993415833,,0.03440866991877556,,0.10262131690979004,,2437.1567533016205,
5465,0.0,,0.0009647885453887284,,0.05760916322469711,,0.13907964527606964,,2437.5971093177795,
5466,0.0,,0.00016723523731343448,,0.024284590035676956,,0.10262131690979004,,2438.0381813049316,
5467,0.0,,0.002569714095443487,,0.025929013267159462,,0.11427418142557144,,2438.478192090988,
5468,0.0,,0.005671072751283646,,0.057440679520368576,,0.17553798854351044,,2438.918835878372,
5469,0.0,,0.007792074698954821,,0.02659129537642002,,0.07781585305929184,,2439.359344482422,
5470,0.0,,0.0008817396592348814,,0.02646045759320259,,0.07747093588113785,,2439.7996463775635,
5471,0.0,,0.0004003130889032036,,0.022707564756274223,,0.09604501724243164,,2440.240914583206,
5472,0.0,,0.0013299735728651285,,0.0230012908577919,,0.09680473804473877,,2440.682168006897,
5473,0.0,,0.006096712313592434,,0.022405892610549927,,0.07194141298532486,,2441.1237573623657,
5474,0.0,,0.002167178550735116,,0.022059554234147072,,0.07521168142557144,,2441.564101934433,
5475,0.0,,0.0004979242221452296,,0.028834417462348938,,0.05835048481822014,,2442.0047307014465,
5476,0.0,,0.0016596721252426505,,0.031306568533182144,,0.06412891298532486,,2442.44553232193,
5477,0.0,,0.002625478897243738,,0.026686573401093483,,0.07137131690979004,,2442.886182308197,
5478,0.0,,0.001933200634084642,,0.021889977157115936,,0.06933724880218506,,2443.3265936374664,
5479,0.0,,0.00023077648074831814,,0.024461155757308006,,0.07714974880218506,,2443.7685339450836,
5480,0.0,,0.000661344442050904,,0.054868005216121674,,0.10262131690979004,,2444.2097663879395,
5481,0.0,,0.00215105339884758,,0.05780996009707451,,0.11278954893350601,,2444.651405096054,
5482,0.0,,0.0013459085021167994,,0.05542019009590149,,0.12085048109292984,,2445.091747522354,
5483,0.0,,0.0023658033460378647,,0.03005521185696125,,0.08267927169799805,,2445.5327620506287,
5484,0.0,,0.000980557408183813,,0.028024524450302124,,0.07918381690979004,,2445.973475933075,
5485,0.0,,0.008919794112443924,,0.037498150020837784,,0.09537891298532486,,2446.41423368454,
5486,0.0,,0.001174090662971139,,0.04644649848341942,,0.10522548109292984,,2446.854938030243,
5487,0.0,,0.000918279227335006,,0.029219573363661766,,0.06152474880218506,,2447.2953226566315,
5488,0.0,,0.00035335670690983534,,0.03345942869782448,,0.07194141298532486,,2447.7373332977295,
5489,0.0,,0.002824273891746998,,0.038891252130270004,,0.060833293944597244,,2448.178071975708,
5490,0.0,,0.011079310439527035,,0.03458359092473984,,0.08699631690979004,,2448.6189329624176,
5491,0.0,,0.009794734418392181,,0.05174795538187027,,0.11043381690979004,,2449.059769630432,
5492,0.0,,0.003647859673947096,,0.04314048960804939,,0.1440395563840866,,2449.500230073929,
5493,0.0,,8.021990652196109e-05,,0.03602646663784981,,0.12923307716846466,,2449.9412503242493,
5494,0.0,,0.00032467872370034456,,0.03961009159684181,,0.11881641298532486,,2450.38277220726,
5495,0.0,,0.0019768744241446257,,0.03750673308968544,,0.1284145563840866,,2450.8224511146545,
5496,0.0,,0.0007049847044982016,,0.032089538872241974,,0.12085048109292984,,2451.2623064517975,
5497,0.0,,0.0009672308224253356,,0.037427015602588654,,0.1284145563840866,,2451.7035808563232,
5498,0.0,,0.002396303229033947,,0.03220702335238457,,0.11824631690979004,,2452.1440682411194,
5499,0.0,,0.001098170760087669,,0.031221957877278328,,0.11824631690979004,,2452.5850701332092,
5500,0.0,,0.002444816054776311,,0.0277231615036726,,0.10522548109292984,,2453.3211097717285,
5501,0.0,,0.00037375392275862396,,0.031565241515636444,,0.10319141298532486,,2453.762428998947,
5502,0.0,,0.010710025206208229,,0.027217164635658264,,0.11564215272665024,,2454.2020931243896,
5503,0.0,,0.002666780725121498,,0.022435521706938744,,0.09220465272665024,,2454.643254518509,
5504,0.0,,0.0001428542600478977,,0.027451524510979652,,0.09220465272665024,,2455.0844690799713,
5505,0.0,,0.0008871559402905405,,0.02948291040956974,,0.08178798109292984,,2455.5246608257294,
5506,0.0,,0.002027862938120961,,0.026853321120142937,,0.09247764199972153,,2455.9662425518036,
5507,0.0,,0.0022018917370587587,,0.02417956106364727,,0.11043381690979004,,2456.407126426697,
5508,0.0,,0.0010684829903766513,,0.02323753945529461,,0.10522548109292984,,2456.847722053528,
5509,0.0,,0.003067709505558014,,0.03047518990933895,,0.11100391298532486,,2457.288920879364,
5510,0.0,,0.0011414185864850879,,0.03424185886979103,,0.1388312131166458,,2457.7290120124817,
5511,0.0,,0.0032505313865840435,,0.03925677388906479,,0.10782965272665024,,2458.16992521286,
5512,0.0,,0.0028163318056613207,,0.03802187740802765,,0.12633180618286133,,2458.610617876053,
5513,0.0,,0.007777904160320759,,0.031033022329211235,,0.11913760751485825,,2459.051409006119,
5514,0.0,,0.0016669869655743241,,0.03962886333465576,,0.11303798109292984,,2459.491588115692,
5515,0.0,,0.0007318539428524673,,0.027315111830830574,,0.11564215272665024,,2459.9321768283844,
5516,0.0,,0.0005754479789175093,,0.031247757375240326,,0.09049177169799805,,2460.373350381851,
5517,0.0,,0.0013617826625704765,,0.03532654047012329,,0.08267927169799805,,2460.8139369487762,
5518,0.0,,0.0013618874363601208,,0.03038499876856804,,0.09480881690979004,,2461.2539842128754,
5519,0.0,,0.0022207375150173903,,0.053273122757673264,,0.09078415483236313,,2461.694876432419,
5520,0.0,,0.001977118430659175,,0.04535118490457535,,0.08297165483236313,,2462.1345794200897,
5521,0.0,,0.0002295564627274871,,0.057596854865550995,,0.09752795845270157,,2462.575646877289,
5522,0.0,,0.0006690292502753437,,0.0572650283575058,,0.09599248319864273,,2463.0161073207855,
5523,0.0,,0.00038828011020086706,,0.05866876617074013,,0.09338831901550293,,2463.456643104553,
5524,0.0,,9.986418444896117e-05,,0.058396004140377045,,0.09277474880218506,,2463.897150993347,
5525,0.0,,0.0012071821838617325,,0.05796157568693161,,0.08439215272665024,,2464.3382992744446,
5526,0.0,,0.003042955417186022,,0.0725647583603859,,0.08441527932882309,,2464.7785980701447,
5527,0.0,,0.0011186517076566815,,0.08675885200500488,,0.10317925363779068,,2465.2200050354004,
5528,0.0,,0.0002016644721152261,,0.062167998403310776,,0.09078415483236313,,2465.6616549491882,
5529,0.0,,0.0003537063312251121,,0.0469990149140358,,0.07454558461904526,,2466.1025826931,
5530,0.0,,0.0014193551614880562,,0.04961708188056946,,0.07397548109292984,,2466.5431246757507,
5531,0.0,,0.0012813708744943142,,0.05462656170129776,,0.07500318437814713,,2466.9848227500916,
5532,0.0,,0.0012803153367713094,,0.03719525784254074,,0.07397548109292984,,2467.4259119033813,
5533,0.0,,0.0026337162125855684,,0.04004157707095146,,0.06812578439712524,,2467.867901325226,
5534,0.0,,0.0011645014164969325,,0.03610166907310486,,0.07260751724243164,,2468.3082962036133,
5535,0.0,,0.0003736856742762029,,0.021515855565667152,,0.08206097036600113,,2468.7484560012817,
5536,0.0,,0.001990730408579111,,0.023774713277816772,,0.08178798109292984,,2469.189279317856,
5537,0.0,,0.0005223236512392759,,0.039319053292274475,,0.07040214538574219,,2469.6292991638184,
5538,0.0,,0.0004794534179382026,,0.05167963355779648,,0.07793744653463364,,2470.070351600647,
5539,0.0,,5.8974303101422265e-05,,0.05637117847800255,,0.08954977989196777,,2470.5121760368347,
5540,0.0,,0.0002634372503962368,,0.04323867708444595,,0.06629443168640137,,2470.952605485916,
5541,0.0,,0.006307064089924097,,0.05807994306087494,,0.07823801040649414,,2471.393336057663,
5542,0.0,,0.00017968262545764446,,0.046047914773225784,,0.07150276750326157,,2471.8344695568085,
5543,0.0,,0.0013690236955881119,,0.04874632880091667,,0.08191943168640137,,2472.2748081684113,
5544,0.0,,0.0011152583174407482,,0.05074138194322586,,0.08191943168640137,,2472.71587061882,
5545,0.0,,0.001236140844412148,,0.04270017519593239,,0.06770682334899902,,2473.1572065353394,
5546,0.0,,0.0030541829764842987,,0.04094688966870308,,0.07150276750326157,,2473.597148656845,
5547,0.0,,0.003720718203112483,,0.040528688579797745,,0.06752077490091324,,2474.0388917922974,
5548,0.0,,0.001918517635203898,,0.06365519016981125,,0.12079977989196777,,2474.4793784618378,
5549,0.0,,0.0005207173526287079,,0.06427961587905884,,0.11960411071777344,,2474.920147418976,
5550,0.0,,0.0013521630316972733,,0.07545477151870728,,0.14503757655620575,,2475.360297679901,
5551,0.0,,0.0010000476613640785,,0.07522609829902649,,0.14043743908405304,,2475.801419019699,
5552,0.0,,0.0030415833462029696,,0.07448462396860123,,0.13400276005268097,,2476.2416241168976,
5553,0.0,,0.004014380741864443,,0.05290354788303375,,0.10517477989196777,,2476.6815316677094,
5554,0.0,,0.0033330318983644247,,0.04340876638889313,,0.09356244653463364,,2477.1224365234375,
5555,0.0,,0.0014856831403449178,,0.0388452373445034,,0.0843244418501854,,2477.563053369522,
5556,0.0,,0.0005485918372869492,,0.023072034120559692,,0.058773696422576904,,2478.003920316696,
5557,0.0,,0.001766579574905336,,0.020723870024085045,,0.06152474880218506,,2478.44504404068,
5558,0.0,,0.0003792266361415386,,0.029782285913825035,,0.05797696113586426,,2478.8859996795654,
5559,0.0,,2.8260301405680366e-05,,0.033333670347929,,0.056169528514146805,,2479.3265647888184,
5560,0.0,,0.0004694209201261401,,0.05051770433783531,,0.07873821258544922,,2479.7669451236725,
5561,0.0,,0.0023692233953624964,,0.02727503702044487,,0.052263278514146805,,2480.207929611206,
5562,0.0,,0.00020595520618371665,,0.021422090008854866,,0.05574631690979004,,2480.648103237152,
5563,0.0,,0.00045460512046702206,,0.03663748502731323,,0.06278374046087265,,2481.383684873581,
5564,0.0,,0.002411117311567068,,0.027264628559350967,,0.08178798109292984,,2481.8246881961823,
5565,0.0,,0.0001101287198252976,,0.02276490442454815,,0.06876715272665024,,2482.265101671219,
5566,0.0,,0.0037710366304963827,,0.026327230036258698,,0.05892058089375496,,2482.705640077591,
5567,0.0,,0.0016477815806865692,,0.057406291365623474,,0.09052904695272446,,2483.145701646805,
5568,0.0,,0.0021023652516305447,,0.07024616003036499,,0.11449408531188965,,2483.5859501361847,
5569,0.0,,0.0039872704073786736,,0.04779982566833496,,0.09158384799957275,,2484.0267639160156,
5570,0.0,,0.00035240777651779354,,0.05335494130849838,,0.08563995361328125,,2484.4665534496307,
5571,0.0,,0.002530077937990427,,0.0540858618915081,,0.08271654695272446,,2484.9066712856293,
5572,0.0,,0.002794066211208701,,0.06283176690340042,,0.10401364415884018,,2485.347719669342,
5573,0.0,,0.00039882113924250007,,0.05763810873031616,,0.09769050031900406,,2485.788851737976,
5574,0.0,,9.645683167036623e-05,,0.04246734082698822,,0.08803620934486389,,2486.228849172592,
5575,0.0,,0.0031794083770364523,,0.042753346264362335,,0.07827058434486389,,2486.669722557068,
5576,0.0,,0.0003452498931437731,,0.045114897191524506,,0.09183112531900406,,2487.1107852458954,
5577,0.0,,0.00036167781217955053,,0.045329753309488297,,0.08555761724710464,,2487.551107406616,
5578,0.0,,0.00016935716848820448,,0.058691103011369705,,0.0898650512099266,,2487.9923238754272,
5579,0.0,,0.0001604037097422406,,0.0653197318315506,,0.09662532806396484,,2488.4330167770386,
5580,0.0,,0.0007060359348542988,,0.061829980462789536,,0.10397911071777344,,2488.873359441757,
5581,0.0,,0.0022480941843241453,,0.046540938317775726,,0.08401862531900406,,2489.3138439655304,
5582,0.0,,0.004265199415385723,,0.029397770762443542,,0.06602636724710464,,2489.754073381424,
5583,0.0,,0.0009293276234529912,,0.02995176985859871,,0.07360196113586426,,2490.1950509548187,
5584,0.0,,0.0009394721128046513,,0.030491847544908524,,0.07276364415884018,,2490.636320590973,
5585,0.0,,1.1027629625459667e-05,,0.02924099564552307,,0.07774511724710464,,2491.0768616199493,
5586,0.0,,0.00013249264156911522,,0.034761883318424225,,0.0783049464225769,,2491.517828464508,
5587,0.0,,0.00273011508397758,,0.031725216656923294,,0.07406572252511978,,2491.9583270549774,
5588,0.0,,0.0019306723261252046,,0.027108442038297653,,0.0626799464225769,,2492.399604320526,
5589,0.0,,0.0009725370327942073,,0.042080026119947433,,0.07001495361328125,,2492.8410053253174,
5590,0.0,,0.0023082969710230827,,0.04830837622284889,,0.09229489415884018,,2493.2810909748077,
5591,0.0,,0.0003571939596440643,,0.03489610552787781,,0.0874195322394371,,2493.7226209640503,
5592,0.0,,0.001612405409105122,,0.05634943023324013,,0.10537949949502945,,2494.1623528003693,
5593,0.0,,0.00018429348710924387,,0.052258092910051346,,0.09288593381643295,,2494.602510690689,
5594,0.0,,0.001297450507991016,,0.058379366993904114,,0.1173674464225769,,2495.0431513786316,
5595,0.0,,0.001596799585968256,,0.05104915425181389,,0.1095549464225769,,2495.4831414222717,
5596,0.0,,0.0006545405485667288,,0.055392779409885406,,0.1113123893737793,,2495.924617290497,
5597,0.0,,0.0007084139506332576,,0.05730198323726654,,0.1139165535569191,,2496.3650212287903,
5598,0.0,,0.0005697673768736422,,0.06071896478533745,,0.11222990602254868,,2496.805431365967,
5599,0.0,,0.0015349704772233963,,0.04361705482006073,,0.0965341106057167,,2497.2467455863953,
5600,0.0,,0.00395996356382966,,0.040257927030324936,,0.09028176218271255,,2497.688191652298,
5601,0.0,,0.003383578499779105,,0.058994464576244354,,0.10417047888040543,,2498.129822254181,
5602,0.0,,0.0011366744292899966,,0.06021091341972351,,0.1207788810133934,,2498.5710458755493,
5603,0.0,,0.0026592612266540527,,0.056980714201927185,,0.11772950738668442,,2499.011311531067,
5604,0.0,,0.0029112917836755514,,0.04510468989610672,,0.10470867156982422,,2499.4520127773285,
5605,0.0,,0.004396513104438782,,0.05050383880734444,,0.1207788810133934,,2499.893542289734,
5606,0.0,,0.0012258276110514998,,0.050870899111032486,,0.12004240602254868,,2500.3349254131317,
5607,0.0,,0.0009894416434690356,,0.03304215148091316,,0.10055001825094223,,2500.775426387787,
5608,0.0,,0.00035571440821513534,,0.037019118666648865,,0.1087082251906395,,2501.217383146286,
5609,0.0,,0.008737696334719658,,0.038165654987096786,,0.1008957251906395,,2501.658946752548,
5610,0.0,,0.0004253452061675489,,0.0331360399723053,,0.08948834985494614,,2502.0990340709686,
5611,0.0,,0.001451954711228609,,0.048545364290475845,,0.1061040535569191,,2502.5388901233673,
5612,0.0,,0.0006330503383651376,,0.03655996173620224,,0.0748540535569191,,2502.9794018268585,
5613,0.0,,0.0017229978693649173,,0.036592818796634674,,0.0644373893737793,,2503.4209916591644,
5614,0.0,,0.001989185344427824,,0.04395775496959686,,0.1165207251906395,,2503.8616948127747,
5615,0.0,,0.0022595764603465796,,0.03478759154677391,,0.1008957251906395,,2504.304306268692,
5616,0.0,,0.0015628590481355786,,0.032682616263628006,,0.0852707251906395,,2504.745085000992,
5617,0.0,,0.00014870996528770775,,0.028902331367135048,,0.07450834661722183,,2505.185190677643,
5618,0.0,,0.002817936707288027,,0.030191117897629738,,0.0608830451965332,,2505.6264066696167,
5619,0.0,,0.0012132779229432344,,0.026620306074619293,,0.0608830451965332,,2506.0670902729034,
5620,0.0,,0.0029348258394747972,,0.032541219145059586,,0.07056323438882828,,2506.507163286209,
5621,0.0,,0.004133152309805155,,0.040015868842601776,,0.062414806336164474,,2506.947461128235,
5622,0.0,,0.00017735690926201642,,0.03698255866765976,,0.0696457251906395,,2507.3882870674133,
5623,0.0,,0.0006263651303015649,,0.038379304111003876,,0.0739038810133934,,2507.828533411026,
5624,0.0,,6.129289977252483e-05,,0.02949685789644718,,0.07125917822122574,,2508.270664691925,
5625,0.0,,0.0006977204466238618,,0.025893641635775566,,0.0660913810133934,,2509.0071947574615,
5626,0.0,,0.002548988675698638,,0.033957306295633316,,0.0765080451965332,,2509.4478397369385,
5627,0.0,,0.0009616992902010679,,0.03082307055592537,,0.07450834661722183,,2509.887882232666,
5628,0.0,,0.0029499237425625324,,0.019360339269042015,,0.07031631469726562,,2510.3281025886536,
5629,0.0,,0.0008519073599018157,,0.021422358229756355,,0.07031631469726562,,2510.768649816513,
5630,0.0,,0.0008262257324531674,,0.028909048065543175,,0.07292047888040543,,2511.2092349529266,
5631,0.0,,0.00014804073725827038,,0.02741955779492855,,0.059899646788835526,,2511.650135040283,
5632,0.0,,0.0036154871340841055,,0.03744466230273247,,0.06304200738668442,,2512.0908641815186,
5633,0.0,,0.0039304159581661224,,0.02108892612159252,,0.06510797888040543,,2512.531336545944,
5634,0.0,,0.006627629045397043,,0.06151767820119858,,0.12425971031188965,,2512.97154712677,
5635,0.0,,0.0017342839855700731,,0.05668848752975464,,0.1199716106057167,,2513.412453889847,
5636,0.0,,0.0009670454310253263,,0.03835994750261307,,0.11579617112874985,,2513.8538377285004,
5637,0.0,,0.0023939937818795443,,0.03268038481473923,,0.0946822538971901,,2514.2947804927826,
5638,0.0,,0.00014313402061816305,,0.03259768337011337,,0.10269800573587418,,2514.7347736358643,
5639,0.0,,0.0002834581828210503,,0.039107028394937515,,0.11222990602254868,,2515.1751663684845,
5640,0.0,,0.002888457151129842,,0.05307696759700775,,0.12613551318645477,,2515.615034341812,
5641,0.0,,0.000506244832649827,,0.05197049677371979,,0.12004240602254868,,2516.0552093982697,
5642,0.0,,0.00044690794311463833,,0.06430991739034653,,0.1347498893737793,,2516.495905160904,
5643,0.0,,0.0003107105731032789,,0.06995026022195816,,0.14347989857196808,,2516.936329603195,
5644,0.0,,0.002132959896698594,,0.05006488412618637,,0.12525074183940887,,2517.376782178879,
5645,0.0,,0.001230406342074275,,0.037155043333768845,,0.11483407020568848,,2517.816968202591,
5646,0.0,,0.0008086673333309591,,0.04005350545048714,,0.11198297888040543,,2518.2578415870667,
5647,0.0,,0.00068809709046036,,0.03740875422954559,,0.094737209379673,,2518.6985080242157,
5648,0.0,,0.0024563539773225784,,0.038882799446582794,,0.10181323438882828,,2519.1385962963104,
5649,0.0,,0.001442307373508811,,0.038172975182533264,,0.10441740602254868,,2519.5785098075867,
5650,0.0,,0.0001909463171614334,,0.029176732525229454,,0.09469667822122574,,2520.019723176956,
5651,0.0,,0.0009782924316823483,,0.034882064908742905,,0.09920907020568848,,2520.4599828720093,
5652,0.0,,0.0034048939123749733,,0.03138644993305206,,0.10441740602254868,,2520.9006946086884,
5653,0.0,,0.001286743558011949,,0.031084885820746422,,0.09273751825094223,,2521.3410794734955,
5654,0.0,,0.0014114733785390854,,0.05567818135023117,,0.13045907020568848,,2521.781325340271,
5655,0.0,,0.0022396103013306856,,0.06157136335968971,,0.13566739857196808,,2522.2222607135773,
5656,0.0,,0.0005849574226886034,,0.06596081703901291,,0.13306324183940887,,2522.662781238556,
5657,0.0,,0.0007161582470871508,,0.048230286687612534,,0.1147632822394371,,2523.1048469543457,
5658,0.0,,0.0003460247826296836,,0.07343993335962296,,0.1399582177400589,,2523.545746088028,
5659,0.0,,0.00033439343678765,,0.06866516917943954,,0.13021214306354523,,2523.986503601074,
5660,0.0,,0.0016480606282129884,,0.08506864309310913,,0.14087574183940887,,2524.4265928268433,
5661,0.0,,0.0023304924834519625,,0.07267805188894272,,0.13827157020568848,,2524.8669679164886,
5662,0.0,,0.00042860826943069696,,0.07456710189580917,,0.13827157020568848,,2525.3074367046356,
5663,0.0,,0.001370092504657805,,0.08844932168722153,,0.13306324183940887,,2525.748532295227,
5664,0.0,,0.0013911979040130973,,0.06715188920497894,,0.11876074224710464,,2526.1899535655975,
5665,0.0,,0.0028837532736361027,,0.053385186940431595,,0.1134611964225769,,2526.6304502487183,
5666,0.0,,0.001767392153851688,,0.036480870097875595,,0.10379683971405029,,2527.0712378025055,
5667,0.0,,7.411967089865357e-05,,0.05662847310304642,,0.11681767553091049,,2527.5115683078766,
5668,0.0,,0.001994185848161578,,0.051844555884599686,,0.1181197538971901,,2527.9528017044067,
5669,0.0,,0.0020308452658355236,,0.04914022237062454,,0.1051575317978859,,2528.3928821086884,
5670,0.0,,0.0015632316935807467,,0.040626585483551025,,0.09990501403808594,,2528.8335773944855,
5671,0.0,,0.0005193271208554506,,0.021659696474671364,,0.07646751403808594,,2529.274330854416,
5672,0.0,,0.014859956689178944,,0.01876131445169449,,0.05888335034251213,,2529.7143709659576,
5673,0.0,,0.0024147748481482267,,0.03082345426082611,,0.07152533531188965,,2530.154350757599,
5674,0.0,,0.0018423128640279174,,0.019667774438858032,,0.05367501452565193,,2530.594897508621,
5675,0.0,,0.004414495546370745,,0.01950708031654358,,0.050466377288103104,,2531.035284757614,
5676,0.0,,0.0009466864867135882,,0.022680489346385002,,0.05924105644226074,,2531.475263595581,
5677,0.0,,0.0008157250704243779,,0.027923300862312317,,0.07014346122741699,,2531.9158585071564,
5678,0.0,,0.00017928134184330702,,0.045213356614112854,,0.08470964431762695,,2532.357043981552,
5679,0.0,,0.00199846550822258,,0.01885872147977352,,0.06148940324783325,,2532.79816532135,
5680,0.0,,0.0016785067273303866,,0.02593420073390007,,0.07075273990631104,,2533.2388048171997,
5681,0.0,,0.0015568413073197007,,0.022428883239626884,,0.07075273990631104,,2533.6799309253693,
5682,0.0,,0.0017076086951419711,,0.03578873351216316,,0.07429298013448715,,2534.1203396320343,
5683,0.0,,0.0018401606939733028,,0.03731999546289444,,0.0748586654663086,,2534.5609500408173,
5684,0.0,,0.002680119825527072,,0.03139432147145271,,0.0770028606057167,,2535.001398563385,
5685,0.0,,0.0005531338974833488,,0.027951577678322792,,0.0787649154663086,,2535.4428811073303,
5686,0.0,,0.00033125083427876234,,0.03461773693561554,,0.08576846122741699,,2535.883141517639,
5687,0.0,,0.0006930851959623396,,0.027046434581279755,,0.08397325128316879,,2536.324709177017,
5688,0.0,,0.0013303449377417564,,0.02778719551861286,,0.09507862478494644,,2537.059962272644,
5689,0.0,,0.00019159988733008504,,0.024433033540844917,,0.08987029641866684,,2537.5002496242523,
5690,0.0,,0.0009855657117441297,,0.030612992122769356,,0.09507862478494644,,2537.9410281181335,
5691,0.0,,0.0005165128968656063,,0.0238483939319849,,0.08205779641866684,,2538.381510734558,
5692,0.0,,0.00020716739527415484,,0.026023786514997482,,0.07465898990631104,,2538.8222558498383,
5693,0.0,,0.0019048210233449936,,0.021970108151435852,,0.07225450128316879,,2539.2620515823364,
5694,0.0,,0.001458141952753067,,0.01645473577082157,,0.07451023906469345,,2539.702528476715,
5695,0.0,,0.0008881455869413912,,0.03684808313846588,,0.08492690324783325,,2540.1444449424744,
5696,0.0,,0.0007936248439364135,,0.042505551129579544,,0.09247446060180664,,2540.585823059082,
5697,0.0,,0.00647473381832242,,0.02112395688891411,,0.08726612478494644,,2541.0267934799194,
5698,0.0,,0.0054024579003453255,,0.023238172754645348,,0.0932869091629982,,2541.4668176174164,
5699,0.0,,0.0017977901734411716,,0.027404535561800003,,0.09569200128316879,,2541.907224416733,
5700,0.0,,0.0012628721306100488,,0.017432577908039093,,0.0816289559006691,,2542.346899986267,
5701,0.0,,0.00038314738776534796,,0.028313446789979935,,0.09117237478494644,,2542.7874279022217,
5702,0.0,,0.0006976391887292266,,0.015368281863629818,,0.06834825128316879,,2543.229223251343,
5703,0.0,,0.0013167933793738484,,0.023761654272675514,,0.06554218381643295,,2543.669873714447,
5704,0.0,,0.0004664792795665562,,0.02936629019677639,,0.0871608629822731,,2544.1105828285217,
5705,0.0,,0.0002846497227437794,,0.03027280792593956,,0.0910671129822731,,2544.550662279129,
5706,0.0,,0.006169294472783804,,0.06122718006372452,,0.1024947538971901,,2544.9911773204803,
5707,0.0,,0.0019402202451601624,,0.03854456916451454,,0.1037643775343895,,2545.4318923950195,
5708,0.0,,0.0013172001345083117,,0.03150923550128937,,0.1115768775343895,,2545.8724410533905,
5709,0.0,,0.004203553777188063,,0.01994107849895954,,0.10158904641866684,,2546.3132469654083,
5710,0.0,,0.0019812192767858505,,0.023971397429704666,,0.10419321060180664,,2546.754062652588,
5711,0.0,,0.007040631026029587,,0.021541452035307884,,0.09989058971405029,,2547.194309949875,
5712,0.0,,0.0005762640503235161,,0.0214343573898077,,0.0985885038971901,,2547.6349728107452,
5713,0.0,,0.0006668519927188754,,0.02783874422311783,,0.11131700128316879,,2548.075395822525,
5714,0.0,,0.0005281299236230552,,0.03602290526032448,,0.1167852059006691,,2548.5164971351624,
5715,0.0,,0.0018922981107607484,,0.03963484242558479,,0.11111732572317123,,2548.9568588733673,
5716,0.0,,0.01157229021191597,,0.02019834704697132,,0.0806504487991333,,2549.3974409103394,
5717,0.0,,0.0014636472333222628,,0.022418977692723274,,0.0704924464225769,,2549.8379821777344,
5718,0.0,,0.003326192032545805,,0.021211320534348488,,0.06773487478494644,,2550.2803161144257,
5719,0.0,,0.003134455531835556,,0.016978321596980095,,0.0751185417175293,,2550.7202775478363,
5720,0.0,,0.0020301947370171547,,0.014158809557557106,,0.07424529641866684,,2551.1615703105927,
5721,0.0,,0.0018416218226775527,,0.0155798913910985,,0.07190606743097305,,2551.6023762226105,
5722,0.0,,0.002287754788994789,,0.024843068793416023,,0.09247446060180664,,2552.043031692505,
5723,0.0,,0.0033821193501353264,,0.02162199094891548,,0.06252654641866684,,2552.484762907028,
5724,0.0,,0.0015486275078728795,,0.024803951382637024,,0.08075571060180664,,2552.9253680706024,
5725,0.0,,0.0014005783013999462,,0.04765836521983147,,0.0946497917175293,,2553.3663036823273,
5726,0.0,,0.003046576865017414,,0.04658786952495575,,0.08466196060180664,,2553.806325674057,
5727,0.0,,0.0008324923110194504,,0.03585086390376091,,0.07815154641866684,,2554.2477509975433,
5728,0.0,,0.003808017587289214,,0.0610215924680233,,0.11330779641866684,,2554.688201189041,
5729,0.0,,0.0011964095756411552,,0.04825207591056824,,0.1063077449798584,,2555.1290941238403,
5730,0.0,,0.002929939655587077,,0.031062260270118713,,0.0858587846159935,,2555.5694601535797,
5731,0.0,,2.1681637008441612e-05,,0.03282101824879646,,0.09117237478494644,,2556.009980201721,
5732,0.0,,0.00010412061237730086,,0.04126458615064621,,0.09898487478494644,,2556.450856924057,
5733,0.0,,0.0034976836759597063,,0.03673994168639183,,0.0900236964225769,,2556.891015768051,
5734,0.0,,0.004089546389877796,,0.018352946266531944,,0.0652841106057167,,2557.331962823868,
5735,0.0,,0.0005778094055131078,,0.017250200733542442,,0.08335987478494644,,2557.773603916168,
5736,0.0,,0.0009292998001910746,,0.025437140837311745,,0.08335987478494644,,2558.2142939567566,
5737,0.0,,0.0006607865216210485,,0.036764390766620636,,0.09247446060180664,,2558.654639005661,
5738,0.0,,0.00013342872262001038,,0.0482364147901535,,0.09569200128316879,,2559.0950045585632,
5739,0.0,,0.001456927857361734,,0.02272425778210163,,0.08596404641866684,,2559.5349876880646,
5740,0.0,,0.005105002783238888,,0.01662750542163849,,0.061377864331007004,,2559.9748096466064,
5741,0.0,,0.0008683536434546113,,0.032064493745565414,,0.0691903606057167,,2560.415426969528,
5742,0.0,,0.0008844792027957737,,0.022627944126725197,,0.0626799464225769,,2560.8566946983337,
5743,0.0,,0.001468814560212195,,0.02054459974169731,,0.05512551590800285,,2561.2975521087646,
5744,0.0,,0.00017860819934867322,,0.018853211775422096,,0.05590033531188965,,2561.738684654236,
5745,0.0,,0.0006345811416395009,,0.01607402041554451,,0.056169528514146805,,2562.1792809963226,
5746,0.0,,0.00033639284083619714,,0.031117595732212067,,0.06473433971405029,,2562.620800971985,
5747,0.0,,0.0006431856309063733,,0.016439829021692276,,0.034902095794677734,,2563.0611805915833,
5748,0.0,,0.0009173822472803295,,0.020129915326833725,,0.04788581654429436,,2563.5012350082397,
5749,0.0,,0.0012308506993576884,,0.019037995487451553,,0.04267748072743416,,2563.941692352295,
5750,0.0,,0.00574580067768693,,0.03495576232671738,,0.06861606985330582,,2564.6778542995453,
5751,0.0,,0.003533711424097419,,0.024073107168078423,,0.05492560192942619,,2565.1192185878754,
5752,0.0,,0.0016231104964390397,,0.023068999871611595,,0.04245223477482796,,2565.561321735382,
5753,0.0,,0.0007076159818097949,,0.020484691485762596,,0.03773180767893791,,2566.0032415390015,
5754,0.0,,0.0008458753582090139,,0.02114933915436268,,0.042792320251464844,,2566.443910598755,
5755,0.0,,0.002623891457915306,,0.020772606134414673,,0.045752864331007004,,2566.884394645691,
5756,0.0,,0.0005702669732272625,,0.022820908576250076,,0.04471302032470703,,2567.3251905441284,
5757,0.0,,0.0001607258163858205,,0.02622450701892376,,0.052031755447387695,,2567.765580177307,
5758,0.0,,0.003689674660563469,,0.0280121099203825,,0.054940540343523026,,2568.2064578533173,
5759,0.0,,0.0011287546949461102,,0.019594687968492508,,0.040718238800764084,,2568.646053791046,
5760,0.0,,0.0038343791384249926,,0.020358771085739136,,0.045908331871032715,,2569.086808681488,
5761,0.0,,0.0026467135176062584,,0.022402316331863403,,0.06461938470602036,,2569.5278174877167,
5762,0.0,,0.0020858042407780886,,0.020087193697690964,,0.04765542224049568,,2569.9683091640472,
5763,0.0,,0.00034043838968500495,,0.019997013732790947,,0.04391320422291756,,2570.4108946323395,
5764,0.0,,0.0020470707677304745,,0.02746444381773472,,0.05992237851023674,,2570.852240085602,
5765,0.0,,0.0009854312520474195,,0.025860248133540154,,0.0585150308907032,,2571.292764186859,
5766,0.0,,0.0019002084154635668,,0.02361511066555977,,0.057652950286865234,,2571.7340581417084,
5767,0.0,,0.00019806387717835605,,0.027233416214585304,,0.062375862151384354,,2572.1741642951965,
5768,0.0,,0.0003897103888448328,,0.048885393887758255,,0.10310665518045425,,2572.6143724918365,
5769,0.0,,0.003351936349645257,,0.03620908409357071,,0.07517194747924805,,2573.0546083450317,
5770,0.0,,0.0009641973301768303,,0.03327319398522377,,0.0751185417175293,,2573.495088815689,
5771,0.0,,0.002145813312381506,,0.029063774272799492,,0.0672452449798584,,2573.935142993927,
5772,0.0,,0.0035083619877696037,,0.038793109357357025,,0.0926278606057167,,2574.3750925064087,
5773,0.0,,0.0021892799995839596,,0.04627411067485809,,0.10158904641866684,,2574.815596103668,
5774,0.0,,0.0004122634418308735,,0.04567880555987358,,0.10158904641866684,,2575.2563593387604,
5775,0.0,,0.0001858055911725387,,0.057989634573459625,,0.1092962846159935,,2575.6966636180878,
5776,0.0,,0.0035272210370749235,,0.029147740453481674,,0.08324408531188965,,2576.1377403736115,
5777,0.0,,0.0001455361198168248,,0.03030569851398468,,0.0858587846159935,,2576.578731060028,
5778,0.0,,0.0017569460906088352,,0.028331195935606956,,0.08205779641866684,,2577.019008398056,
5779,0.0,,0.001971290446817875,,0.02913546748459339,,0.08335987478494644,,2577.4600989818573,
5780,0.0,,0.010772001929581165,,0.02100972831249237,,0.0507025308907032,,2577.9006831645966,
5781,0.0,,0.0010381978936493397,,0.014645462855696678,,0.0624212808907032,,2578.341367006302,
5782,0.0,,0.0007397992303594947,,0.027092311531305313,,0.058191459625959396,,2578.7822325229645,
5783,0.0,,0.0007377650472335517,,0.023736396804451942,,0.050378959625959396,,2579.222530603409,
5784,0.0,,0.004026418086141348,,0.019969474524259567,,0.0585150308907032,,2579.6633880138397,
5785,0.0,,0.0021948027424514294,,0.015765652060508728,,0.0790247917175293,,2580.103566646576,
5786,0.0,,0.00018816908414009959,,0.015235114842653275,,0.07325208187103271,,2580.544413328171,
5787,0.0,,0.004558160435408354,,0.014846737496554852,,0.0894414559006691,,2580.985297203064,
5788,0.0,,0.0006260118680074811,,0.015129223465919495,,0.09404148906469345,,2581.425187110901,
5789,0.0,,0.00027560105081647635,,0.016070999205112457,,0.08075571060180664,,2581.865492105484,
5790,0.0,,0.0008081647101789713,,0.037807926535606384,,0.07424529641866684,,2582.306603193283,
5791,0.0,,0.0012942049652338028,,0.029628580436110497,,0.0930878296494484,,2582.7465600967407,
5792,0.0,,0.0010982059175148606,,0.020907873287796974,,0.0946497917175293,,2583.187602996826,
5793,0.0,,0.0024229574482887983,,0.038496095687150955,,0.0829635038971901,,2583.628483772278,
5794,0.0,,0.0011780711356550455,,0.03957607224583626,,0.0861755982041359,,2584.069023132324,
5795,0.0,,0.001074918545782566,,0.031292255967855453,,0.0786687508225441,,2584.5095546245575,
5796,0.0,,0.00078691600356251,,0.023197568953037262,,0.09013523906469345,,2584.9502358436584,
5797,0.0,,0.005142638925462961,,0.026442665606737137,,0.08787950128316879,,2585.3911497592926,
5798,0.0,,0.002162319840863347,,0.03453897684812546,,0.08024438470602036,,2585.8325819969177,
5799,0.0,,0.0008115164237096906,,0.03542783483862877,,0.08767759799957275,,2586.273205280304,
5800,0.0,,0.0002013930497923866,,0.047050490975379944,,0.0982961654663086,,2586.7136039733887,
5801,0.0,,0.0012583074858412147,,0.06188381090760231,,0.11912950128316879,,2587.1543147563934,
5802,0.0,,0.0010545070981606841,,0.05277145653963089,,0.11131700128316879,,2587.5943098068237,
5803,0.0,,0.0010524432873353362,,0.03497420251369476,,0.0936712846159935,,2588.0343549251556,
5804,0.0,,0.0022654617205262184,,0.03855760395526886,,0.0913257822394371,,2588.4757895469666,
5805,0.0,,0.0018792409682646394,,0.03286278620362282,,0.08817183971405029,,2588.9170768260956,
5806,0.0,,0.0029699767474085093,,0.06040501222014427,,0.12112029641866684,,2589.3579454421997,
5807,0.0,,0.00035571164335124195,,0.055686622858047485,,0.11591196060180664,,2589.7982244491577,
5808,0.0,,0.00017157009278889745,,0.04043475165963173,,0.1037643775343895,,2590.2386016845703,
5809,0.0,,0.0006215053726918995,,0.03638046234846115,,0.10679737478494644,,2590.6786110401154,
5810,0.0,,0.0015202633803710341,,0.026655320078134537,,0.10028696060180664,,2591.1204755306244,
5811,0.0,,0.0001182259147753939,,0.021146006882190704,,0.08205779641866684,,2591.560924768448,
5812,0.0,,0.0005042501725256443,,0.02708239108324051,,0.0829310417175293,,2592.0016345977783,
5813,0.0,,0.0034755084197968245,,0.016529075801372528,,0.06903696060180664,,2592.7365384101868,
5814,0.0,,0.001775400247424841,,0.022393066436052322,,0.06252654641866684,,2593.1780314445496,
5815,0.0,,0.0007081129588186741,,0.023796286433935165,,0.04993462562561035,,2593.6190824508667,
5816,0.0,,0.0033263959921896458,,0.02790127508342266,,0.0705505982041359,,2594.059658050537,
5817,0.0,,0.002209907630458474,,0.04658272862434387,,0.0995020866394043,,2594.500545024872,
5818,0.0,,0.005208779126405716,,0.020750800147652626,,0.05731821060180664,,2594.9405488967896,
5819,0.0,,0.0012627373216673732,,0.021112140268087387,,0.0624212808907032,,2595.3817098140717,
5820,0.0,,0.0016505358507856727,,0.019923744723200798,,0.062097709625959396,,2595.82244849205,
5821,0.0,,0.0003236861084587872,,0.015361643396317959,,0.06903696060180664,,2596.262659549713,
5822,0.0,,0.0027464963495731354,,0.04006544500589371,,0.08726612478494644,,2596.7027258872986,
5823,0.0,,0.0006224006647244096,,0.028310487046837807,,0.07945362478494644,,2597.143265724182,
5824,0.0,,7.441049092449248e-05,,0.023130211979150772,,0.07294321060180664,,2597.583416223526,
5825,0.0,,0.0020911970641463995,,0.023026499897241592,,0.07945362478494644,,2598.0243051052094,
5826,0.0,,0.001324447919614613,,0.022659605368971825,,0.06643279641866684,,2598.464785337448,
5827,0.0,,0.00023631920339539647,,0.028504539281129837,,0.06294023990631104,,2598.9055066108704,
5828,0.0,,0.0029978726524859667,,0.029001055285334587,,0.058359384536743164,,2599.347105741501,
5829,0.0,,0.0005890973843634129,,0.023354941979050636,,0.0787649154663086,,2599.788182735443,
5830,0.0,,0.001750412629917264,,0.03458372503519058,,0.08046182245016098,,2600.2289083004,
5831,0.0,,0.00010334236139897257,,0.027346771210432053,,0.07455416768789291,,2600.6689171791077,
5832,0.0,,0.0034333437215536833,,0.03182370588183403,,0.07717657089233398,,2601.109948158264,
5833,0.0,,0.0038737966679036617,,0.03024802915751934,,0.0913839340209961,,2601.550772666931,
5834,0.0,,0.009492136538028717,,0.0380411259829998,,0.10321823507547379,,2601.990993499756,
5835,0.0,,0.0005696070729754865,,0.03939773514866829,,0.06869912147521973,,2602.4314754009247,
5836,0.0,,0.0033431039191782475,,0.02550821751356125,,0.07164112478494644,,2602.873204946518,
5837,0.0,,0.0035123610869050026,,0.026290299370884895,,0.07986732572317123,,2603.314049720764,
5838,0.0,,0.00656803697347641,,0.02794221229851246,,0.08006700128316879,,2603.7544050216675,
5839,0.0,,0.0007713072700425982,,0.02198290079832077,,0.07384892553091049,,2604.195200443268,
5840,0.0,,0.0014548009494319558,,0.023461267352104187,,0.0696503296494484,,2604.635705947876,
5841,0.0,,0.0007898845360614359,,0.01949283853173256,,0.06773487478494644,,2605.076785326004,
5842,0.0,,0.0009450024808757007,,0.025293955579400063,,0.07294321060180664,,2605.516387939453,
5843,0.0,,0.0020385123789310455,,0.016824405640363693,,0.0712447538971901,,2605.956608057022,
5844,0.0,,0.0001687555486569181,,0.0225963294506073,,0.08883315324783325,,2606.3977160453796,
5845,0.0,,1.950363366631791e-05,,0.020687028765678406,,0.08335987478494644,,2606.8378834724426,
5846,0.0,,0.0014462462859228253,,0.021833136677742004,,0.09117237478494644,,2607.2783324718475,
5847,0.0,,0.00015092254034243524,,0.04175367206335068,,0.10549529641866684,,2607.718895673752,
5848,0.0,,0.0009771337499842048,,0.0458410270512104,,0.10721107572317123,,2608.159100294113,
5849,0.0,,0.003959733061492443,,0.02218155562877655,,0.08466196060180664,,2608.5992529392242,
5850,0.0,,0.0007936680922284722,,0.017483914270997047,,0.07945362478494644,,2609.0393102169037,
5851,0.0,,0.0016853130655363202,,0.015125158242881298,,0.0816289559006691,,2609.4808542728424,
5852,0.0,,0.0002100528363371268,,0.01711662858724594,,0.0816289559006691,,2609.9214594364166,
5853,0.0,,0.0015614553121849895,,0.03198203444480896,,0.1011602059006691,,2610.3616411685944,
5854,0.0,,0.0018517238786444068,,0.033111512660980225,,0.09768279641866684,,2610.8024888038635,
5855,0.0,,0.00011908315354958177,,0.030071193352341652,,0.0946497917175293,,2611.2439363002777,
5856,0.0,,0.00019225309370085597,,0.02618628367781639,,0.0920456275343895,,2611.6843812465668,
5857,0.0,,0.003795033087953925,,0.012256598100066185,,0.06018732115626335,,2612.1259570121765,
5858,0.0,,0.0017273776466026902,,0.023922882974147797,,0.0751185417175293,,2612.566330909729,
5859,0.0,,0.0004693130904342979,,0.026209285482764244,,0.0738164559006691,,2613.006463766098,
5860,0.0,,0.002100464189425111,,0.024644479155540466,,0.0673060417175293,,2613.446503639221,
5861,0.0,,0.005005108658224344,,0.022372905164957047,,0.06513071060180664,,2613.8868973255157,
5862,0.0,,0.0004420338082127273,,0.030948176980018616,,0.07986732572317123,,2614.327301263809,
5863,0.0,,0.0008048987365327775,,0.0326213464140892,,0.08335987478494644,,2614.7679200172424,
5864,0.0,,0.002509448677301407,,0.031114185228943825,,0.0933477059006691,,2615.208560705185,
5865,0.0,,0.0015177454333752394,,0.019394349306821823,,0.0842331275343895,,2615.650348186493,
5866,0.0,,0.0004499712085817009,,0.023847095668315887,,0.0868372917175293,,2616.090916156769,
5867,0.0,,0.0026652019005268812,,0.019211092963814735,,0.07164112478494644,,2616.5315210819244,
5868,0.0,,0.0032242638990283012,,0.024837516248226166,,0.1037643775343895,,2616.9718935489655,
5869,0.0,,0.0009992276318371296,,0.02472473680973053,,0.10940154641866684,,2617.412920475006,
5870,0.0,,1.711497679934837e-05,,0.020159561187028885,,0.10679737478494644,,2617.852977991104,
5871,0.0,,0.0012601240305230021,,0.023749999701976776,,0.10940154641866684,,2618.294122695923,
5872,0.0,,0.0012146771186962724,,0.022850563749670982,,0.1154831275343895,,2618.7340581417084,
5873,0.0,,0.0008159199496731162,,0.023487523198127747,,0.1128789559006691,,2619.1744153499603,
5874,0.0,,0.001194806769490242,,0.03237146884202957,,0.1167852059006691,,2619.614546060562,
5875,0.0,,0.005709036253392696,,0.0368046909570694,,0.10590898990631104,,2620.3491456508636,
5876,0.0,,0.0008403537794947624,,0.029018273577094078,,0.1154831275343895,,2620.7893760204315,
5877,0.0,,0.0017943165730684996,,0.028845924884080887,,0.14325571060180664,,2621.2303183078766,
5878,0.0,,0.004318649880588055,,0.032405439764261246,,0.1428268700838089,,2621.6711056232452,
5879,0.0,,0.0022293587680906057,,0.041595518589019775,,0.13544321060180664,,2622.1112792491913,
5880,0.0,,0.00394252547994256,,0.048441287130117416,,0.15237028896808624,,2622.551844596863,
5881,0.0,,7.275832467712462e-05,,0.04668145999312401,,0.15888071060180664,,2622.9921832084656,
5882,0.0,,0.004378396086394787,,0.05218781158328056,,0.16278696060180664,,2623.432470560074,
5883,0.0,,0.0003643508243840188,,0.04605027288198471,,0.15799231827259064,,2623.872973918915,
5884,0.0,,0.0003221794031560421,,0.053739722818136215,,0.1649622917175293,,2624.3137123584747,
5885,0.0,,0.001064396114088595,,0.044457484036684036,,0.16148488223552704,,2624.754233121872,
5886,0.0,,0.0019413348054513335,,0.03250617906451225,,0.1441289633512497,,2625.196268796921,
5887,0.0,,0.0015315250493586063,,0.04282760992646217,,0.14716196060180664,,2625.6376235485077,
5888,0.0,,0.0016028564423322678,,0.028607986867427826,,0.12502653896808624,,2626.0786740779877,
5889,0.0,,0.004867487121373415,,0.023867908865213394,,0.10549529641866684,,2626.5193376541138,
5890,0.0,,0.0038750467356294394,,0.043827123939991,,0.10419321060180664,,2626.960211753845,
5891,0.0,,0.001471809926442802,,0.04182804375886917,,0.0985560417175293,,2627.401835680008,
5892,0.0,,0.0006205919780768454,,0.039833445101976395,,0.08205779641866684,,2627.8432805538177,
5893,0.0,,0.0007673628279007971,,0.04127594456076622,,0.07945362478494644,,2628.283544778824,
5894,0.0,,0.0009762301342561841,,0.04326459765434265,,0.07684946060180664,,2628.72473859787,
5895,0.0,,0.00041600639815442264,,0.03460830822587013,,0.07684946060180664,,2629.1650903224945,
5896,0.0,,0.00394216226413846,,0.03384323790669441,,0.07554737478494644,,2629.6053614616394,
5897,0.0,,0.0005213373224250972,,0.02178579568862915,,0.0790247917175293,,2630.0461192131042,
5898,0.0,,0.00272276159375906,,0.019826948642730713,,0.0673060417175293,,2630.485998392105,
5899,0.0,,7.805029781593475e-06,,0.029428765177726746,,0.05471404269337654,,2630.9270265102386,
5900,0.0,,0.007725744508206844,,0.02021850273013115,,0.0568893738090992,,2631.368946313858,
5901,0.0,,0.003968197386711836,,0.02333281747996807,,0.0464119128882885,,2631.810235977173,
5902,0.0,,0.00032239779829978943,,0.02925780415534973,,0.04863087460398674,,2632.251612186432,
5903,0.0,,0.003142788540571928,,0.031359560787677765,,0.056343238800764084,,2632.6927564144135,
5904,0.0,,0.0002782448136713356,,0.011247264221310616,,0.0725143775343895,,2633.133448123932,
5905,0.0,,0.0016071904683485627,,0.010989109054207802,,0.07294321060180664,,2633.57394695282,
5906,0.0,,0.00010276265675202012,,0.01416914165019989,,0.07465898990631104,,2634.014588832855,
5907,0.0,,1.2705624612863176e-05,,0.025834878906607628,,0.0880785807967186,,2634.454735517502,
5908,0.0,,0.001768197282217443,,0.026127144694328308,,0.0880785807967186,,2634.895069360733,
5909,0.0,,0.0007775853737257421,,0.03048628382384777,,0.09419023990631104,,2635.335887670517,
5910,0.0,,0.00046532851411029696,,0.029041914269328117,,0.09549232572317123,,2635.776479959488,
5911,0.0,,7.433071004925296e-05,,0.026357382535934448,,0.08767982572317123,,2636.2165756225586,
5912,0.0,,0.0005566340405493975,,0.023611251264810562,,0.08116940408945084,,2636.6577622890472,
5913,0.0,,0.00021579534222837538,,0.045579299330711365,,0.09939857572317123,,2637.0981538295746,
5914,0.0,,0.0012062998721376061,,0.057857315987348557,,0.1089119091629982,,2637.5386157035828,
5915,0.0,,0.00033940523280762136,,0.04253264144062996,,0.0998581275343895,,2637.979232788086,
5916,0.0,,0.003216711338609457,,0.04641867056488991,,0.09679440408945084,,2638.420926094055,
5917,0.0,,4.9085592763731256e-05,,0.06123468279838562,,0.10983046144247055,,2638.8609914779663,
5918,0.0,,0.012369942851364613,,0.037601225078105927,,0.0881393775343895,,2639.301996231079,
5919,0.0,,0.0026242583990097046,,0.031371764838695526,,0.0816289559006691,,2639.7416393756866,
5920,0.0,,0.0018017820548266172,,0.04129882901906967,,0.06930190324783325,,2640.18252491951,
5921,0.0,,0.0023958529345691204,,0.03538703918457031,,0.06386089324951172,,2640.6228382587433,
5922,0.0,,0.005918826442211866,,0.0369667112827301,,0.07325490564107895,,2641.064244747162,
5923,0.0,,0.004795526620000601,,0.041424769908189774,,0.08203514665365219,,2641.5046741962433,
5924,0.0,,0.0012629044940695167,,0.056010134518146515,,0.10117808729410172,,2641.945048570633,
5925,0.0,,0.000991987413726747,,0.02782655879855156,,0.058359384536743164,,2642.3855612277985,
5926,0.0,,0.0006587188690900803,,0.0331561379134655,,0.07719341665506363,,2642.826358318329,
5927,0.0,,0.0030619213357567787,,0.0251424890011549,,0.060133934020996094,,2643.2669887542725,
5928,0.0,,0.0008412899915128946,,0.02351602166891098,,0.07424529641866684,,2643.7068359851837,
5929,0.0,,0.00023954958305694163,,0.011878043413162231,,0.0594935417175293,,2644.148346424103,
5930,0.0,,9.982389747165143e-05,,0.02172929048538208,,0.046472709625959396,,2644.5885932445526,
5931,0.0,,0.0013079001801088452,,0.023050546646118164,,0.051596324890851974,,2645.0304415225983,
5932,0.0,,0.007644153665751219,,0.01856517605483532,,0.05341196060180664,,2645.4703438282013,
5933,0.0,,0.006337143015116453,,0.017476430162787437,,0.0389837808907032,,2645.9104011058807,
5934,0.0,,0.0007802018080838025,,0.03290948644280434,,0.05512798950076103,,2646.3509242534637,
5935,0.0,,0.002230069600045681,,0.0411558523774147,,0.06877604871988297,,2646.7910628318787,
5936,0.0,,0.0007425528019666672,,0.035705361515283585,,0.06356772035360336,,2647.2315258979797,
5937,0.0,,0.0005838797660544515,,0.026807701215147972,,0.05391247943043709,,2647.671609401703,
5938,0.0,,0.0013300239806994796,,0.029791446402668953,,0.049732208251953125,,2648.40722823143,
5939,0.0,,0.0009096904541365802,,0.040667638182640076,,0.06902185827493668,,2648.8472011089325,
5940,0.0,,0.0004322033782955259,,0.0401313379406929,,0.06902185827493668,,2649.2875323295593,
5941,0.0,,0.0008881069370545447,,0.013524030335247517,,0.04820362851023674,,2649.727867126465,
5942,0.0,,0.0015733810141682625,,0.018930576741695404,,0.03908904269337654,,2650.1690666675568,
5943,0.0,,0.0003357388486620039,,0.015425868332386017,,0.042734384536743164,,2650.6098902225494,
5944,0.0,,0.0018866154132410884,,0.02280331775546074,,0.05957062914967537,,2651.051307439804,
5945,0.0,,0.0008452206966467202,,0.03176208958029747,,0.06998729705810547,,2651.491705417633,
5946,0.0,,0.00039038306567817926,,0.04255397617816925,,0.07196823507547379,,2651.9318809509277,
5947,0.0,,0.0008148771012201905,,0.023782404139637947,,0.06061077117919922,,2652.372594833374,
5948,0.0,,0.0013119749492034316,,0.018810268491506577,,0.05636008456349373,,2652.8136718273163,
5949,0.0,,0.0005576947587542236,,0.016046753153204918,,0.05475461483001709,,2653.25372672081,
5950,0.0,,0.0012633440783247352,,0.02907152660191059,,0.045208293944597244,,2653.695146560669,
5951,0.0,,0.00020729348761960864,,0.02784859575331211,,0.04367188736796379,,2654.1357769966125,
5952,0.0,,0.0007665780722163618,,0.03569687902927399,,0.052878737449645996,,2654.5764174461365,
5953,0.0,,0.0010214197682216763,,0.023041898384690285,,0.051134902983903885,,2655.0170137882233,
5954,0.0,,0.0027046960312873125,,0.03651076555252075,,0.05743332579731941,,2655.45756316185,
5955,0.0,,0.001724906382150948,,0.03556782752275467,,0.05862029269337654,,2655.8990063667297,
5956,0.0,,2.904117172874976e-05,,0.03133583068847656,,0.059584539383649826,,2656.338892698288,
5957,0.0,,0.0007445034570991993,,0.0389874167740345,,0.07294321060180664,,2656.7792336940765,
5958,0.0,,0.0016693592770025134,,0.04144572839140892,,0.07254683971405029,,2657.220419883728,
5959,0.0,,0.001797808101400733,,0.035412970930337906,,0.05210987851023674,,2657.6608204841614,
5960,0.0,,0.00287825521081686,,0.021272294223308563,,0.0404634065926075,,2658.1011233329773,
5961,0.0,,0.003446511924266815,,0.01620584726333618,,0.03518279269337654,,2658.54172205925,
5962,0.0,,0.0030141803435981274,,0.0154312988743186,,0.0339529924094677,,2658.9821825027466,
5963,0.0,,0.0012471823720261455,,0.02010306343436241,,0.04343859478831291,,2659.422658920288,
5964,0.0,,0.0011677469592541456,,0.014177017845213413,,0.03648487851023674,,2659.8630163669586,
5965,0.0,,0.0016341374721378088,,0.016104839742183685,,0.03518279269337654,,2660.3035974502563,
5966,0.0,,0.005477153696119785,,0.028504524379968643,,0.0480983667075634,,2660.7445266246796,
5967,0.0,,0.00358641822822392,,0.020961936563253403,,0.04400769993662834,,2661.1858525276184,
5968,0.0,,0.0047821602784097195,,0.01303069293498993,,0.03618987277150154,,2661.6259410381317,
5969,0.0,,0.0010500102071091533,,0.025703029707074165,,0.04392194747924805,,2662.0669779777527,
5970,0.0,,0.0037916104774922132,,0.01842787303030491,,0.03778696060180664,,2662.5076212882996,
5971,0.0,,0.0020254801493138075,,0.021998951211571693,,0.04065624997019768,,2662.948648929596,
5972,0.0,,5.420034358394332e-05,,0.029841922223567963,,0.06130615994334221,,2663.388592481613,
5973,0.0,,0.0010885823285207152,,0.0210763867944479,,0.04531502723693848,,2663.829763650894,
5974,0.0,,0.004314890597015619,,0.02668965607881546,,0.0585150308907032,,2664.269861936569,
5975,0.0,,0.0007081730291247368,,0.02248365432024002,,0.0533066987991333,,2664.7103595733643,
5976,0.0,,0.0022483039647340775,,0.02338339202105999,,0.05601612851023674,,2665.151561498642,
5977,0.0,,0.001902629155665636,,0.034705717116594315,,0.0660039559006691,,2665.592531681061,
5978,0.0,,0.002725760918110609,,0.025677792727947235,,0.06165337562561035,,2666.033440589905,
5979,0.0,,0.0030789338052272797,,0.036307141184806824,,0.0702337846159935,,2666.473964214325,
5980,0.0,,0.001094324397854507,,0.034540340304374695,,0.07467421144247055,,2666.9140758514404,
5981,0.0,,0.0021792796906083822,,0.03343972936272621,,0.07076796144247055,,2667.3556864261627,
5982,0.0,,0.004451634828001261,,0.03371988236904144,,0.062097709625959396,,2667.7962131500244,
5983,0.0,,0.001407277537509799,,0.021928468719124794,,0.0516810417175293,,2668.236827611923,
5984,0.0,,0.0037981378845870495,,0.01760731264948845,,0.042566459625959396,,2668.67787361145,
5985,0.0,,0.001936400425620377,,0.03624563291668892,,0.0738164559006691,,2669.1182758808136,
5986,0.0,,0.00030416110530495644,,0.027379104867577553,,0.06122446060180664,,2669.5606713294983,
5987,0.0,,0.0006115203141234815,,0.031135063618421555,,0.054285209625959396,,2670.0013263225555,
5988,0.0,,0.001701707486063242,,0.03529410436749458,,0.0594935417175293,,2670.4419724941254,
5989,0.0,,0.001093567698262632,,0.029956931248307228,,0.0650254487991333,,2670.882025718689,
5990,0.0,,0.0013163508847355843,,0.03468913584947586,,0.0712122917175293,,2671.3227393627167,
5991,0.0,,0.00044572423212230206,,0.03941144421696663,,0.0725143775343895,,2671.7628605365753,
5992,0.0,,0.004255343694239855,,0.06022913381457329,,0.09895682334899902,,2672.202777862549,
5993,0.0,,0.003685222240164876,,0.05238903686404228,,0.08664131164550781,,2672.6433579921722,
5994,0.0,,0.0015413808869197965,,0.04878263175487518,,0.0894414559006691,,2673.083772420883,
5995,0.0,,0.002376374090090394,,0.05091611668467522,,0.0881393775343895,,2673.525022506714,
5996,0.0,,3.836651558231097e-06,,0.04753900691866875,,0.0959518775343895,,2673.965798139572,
5997,0.0,,0.0003177578910253942,,0.044972073286771774,,0.0972539559006691,,2674.406755208969,
5998,0.0,,0.009472819045186043,,0.03062850795686245,,0.0803268775343895,,2674.846935272217,
5999,0.0,,0.0026424855459481478,,0.024601364508271217,,0.0829310417175293,,2675.287359237671,
6000,0.0,,0.0022440848406404257,,0.01874578557908535,,0.0790247917175293,,2676.0228912830353,
6001,0.0,,0.00021508724603336304,,0.03475654497742653,,0.08205779641866684,,2676.46328830719,
6002,0.0,,0.0016309827333316207,,0.035208214074373245,,0.0907435417175293,,2676.9034950733185,
6003,0.0,,0.0033264418598264456,,0.04323985055088997,,0.0926278606057167,,2677.344662666321,
6004,0.0,,0.0006614746525883675,,0.0424746498465538,,0.0907435417175293,,2677.785496234894,
6005,0.0,,0.0009154671570286155,,0.045764703303575516,,0.0972539559006691,,2678.2258381843567,
6006,0.0,,0.0030913064256310463,,0.048215631395578384,,0.0972539559006691,,2678.6661784648895,
6007,0.0,,0.000741903786547482,,0.04506595805287361,,0.0985560417175293,,2679.1068992614746,
6008,0.0,,0.0010500811040401459,,0.04276546835899353,,0.0868372917175293,,2679.5482347011566,
6009,0.0,,0.0014009297592565417,,0.03355267643928528,,0.07684946060180664,,2679.9884157180786,
6010,0.0,,0.0003853971138596535,,0.027223501354455948,,0.0790247917175293,,2680.4300293922424,
6011,0.0,,3.88904991268646e-05,,0.025044534355401993,,0.0777227059006691,,2680.87082362175,
6012,0.0,,0.000900138053111732,,0.02249760739505291,,0.0725143775343895,,2681.3111975193024,
6013,0.0,,0.0003692361351568252,,0.031095467507839203,,0.0790247917175293,,2681.751936197281,
6014,0.0,,0.00039656824083067477,,0.030736498534679413,,0.0829310417175293,,2682.1927733421326,
6015,0.0,,0.004883399698883295,,0.0407174713909626,,0.0912124291062355,,2682.6331186294556,
6016,0.0,,0.00048357914783991873,,0.04084733873605728,,0.0907435417175293,,2683.0737364292145,
6017,0.0,,0.0018910928629338741,,0.037756528705358505,,0.0907435417175293,,2683.514262676239,
6018,0.0,,0.001476889243349433,,0.039117954671382904,,0.08594131469726562,,2683.954918384552,
6019,0.0,,0.0006902164313942194,,0.021897347643971443,,0.0764206275343895,,2684.3956303596497,
6020,0.0,,3.6531687328533735e-06,,0.024448124691843987,,0.0894414559006691,,2684.8361670970917,
6021,0.0,,0.0003786999441217631,,0.029746288433670998,,0.0868372917175293,,2685.2765510082245,
6022,0.0,,0.003021691692993045,,0.0338965468108654,,0.0686081275343895,,2685.717987060547,
6023,0.0,,0.0026521834079176188,,0.01911439374089241,,0.0816289559006691,,2686.1595346927643,
6024,0.0,,0.00027512223459780216,,0.028952667489647865,,0.07815154641866684,,2686.6006195545197,
6025,0.0,,0.0009892262751236558,,0.025230547413229942,,0.0725143775343895,,2687.041305541992,
6026,0.0,,0.0008178205462172627,,0.025180211290717125,,0.0777227059006691,,2687.4823179244995,
6027,0.0,,0.0027020748239010572,,0.020761316642165184,,0.0725143775343895,,2687.922805070877,
6028,0.0,,0.0012080675223842263,,0.02096971496939659,,0.0568893738090992,,2688.3644416332245,
6029,0.0,,0.0052550784312188625,,0.03484759479761124,,0.07052105665206909,,2688.8047354221344,
6030,0.0,,0.0018655916210263968,,0.03446757048368454,,0.06945090740919113,,2689.2462289333344,
6031,0.0,,0.00035860142088495195,,0.025554083287715912,,0.0678071603178978,,2689.686299800873,
6032,0.0,,0.002745398785918951,,0.024585355073213577,,0.05367501452565193,,2690.127044200897,
6033,0.0,,0.002689240500330925,,0.023298155516386032,,0.054691314697265625,,2690.5673277378082,
6034,0.0,,0.002266721799969673,,0.04226629063487053,,0.06409168243408203,,2691.007410764694,
6035,0.0,,0.0017648250795900822,,0.04083175212144852,,0.0791161060333252,,2691.448685646057,
6036,0.0,,0.0020693971309810877,,0.02408580109477043,,0.06371688842773438,,2691.888794183731,
6037,0.0,,0.0009110826649703085,,0.02357611618936062,,0.05888335034251213,,2692.3300864696503,
6038,0.0,,0.000623019877821207,,0.028039725497364998,,0.0608830451965332,,2692.771509170532,
6039,0.0,,0.0006207057158462703,,0.022205844521522522,,0.0560884065926075,,2693.2117733955383,
6040,0.0,,0.003256378695368767,,0.024193113669753075,,0.06010438874363899,,2693.652204275131,
6041,0.0,,0.0014517687959596515,,0.026469217613339424,,0.06409168243408203,,2694.09338927269,
6042,0.0,,0.004522258881479502,,0.023812275379896164,,0.05514295771718025,,2694.5336287021637,
6043,0.0,,0.00086036795983091,,0.029843462631106377,,0.050378959625959396,,2694.9743568897247,
6044,0.0,,0.002624802989885211,,0.031411003321409225,,0.071299709379673,,2695.414473295212,
6045,0.0,,0.0010991187300533056,,0.03429417684674263,,0.06930001825094223,,2695.85476064682,
6046,0.0,,0.0014504477148875594,,0.02775084413588047,,0.06930001825094223,,2696.295259952545,
6047,0.0,,0.004510662518441677,,0.026711253449320793,,0.05880230665206909,,2696.735593318939,
6048,0.0,,0.0020765059161931276,,0.046806883066892624,,0.09504493325948715,,2697.1773550510406,
6049,0.0,,7.798682054271922e-05,,0.04747595638036728,,0.0938488245010376,,2697.6180012226105,
6050,0.0,,0.002060015220195055,,0.040084581822156906,,0.0834321603178978,,2698.0591208934784,
6051,0.0,,0.00028104023658670485,,0.04032393544912338,,0.08462826162576675,,2698.4996423721313,
6052,0.0,,0.0015653751324862242,,0.04237723723053932,,0.08853451162576675,,2698.939972639084,
6053,0.0,,0.0004763993783853948,,0.045941974967718124,,0.09265647083520889,,2699.380568265915,
6054,0.0,,0.0009515919373370707,,0.01846381649374962,,0.06295546144247055,,2699.8211863040924,
6055,0.0,,0.000995428184978664,,0.02229398675262928,,0.06892522424459457,,2700.261578798294,
6056,0.0,,0.0042593590915203094,,0.023017065599560738,,0.059899646788835526,,2700.7016990184784,
6057,0.0,,0.0071684010326862335,,0.020856620743870735,,0.049482982605695724,,2701.142565727234,
6058,0.0,,0.000793748302385211,,0.019878404214978218,,0.04846668243408203,,2701.5829775333405,
6059,0.0,,0.0010499346535652876,,0.018425840884447098,,0.055982429534196854,,2702.0233471393585,
6060,0.0,,0.0003445464535616338,,0.019757835194468498,,0.05468034744262695,,2702.463539123535,
6061,0.0,,0.00013081883662380278,,0.019341157749295235,,0.05337826535105705,,2702.9044506549835,
6062,0.0,,0.0024520177394151688,,0.02563084475696087,,0.0495779924094677,,2703.346574306488,
6063,0.0,,0.005416476633399725,,0.025957873091101646,,0.0522102527320385,,2704.082097053528,
6064,0.0,,0.0001531747984699905,,0.021288326010107994,,0.0521821565926075,,2704.5220704078674,
6065,0.0,,0.0015231221914291382,,0.03802373632788658,,0.0633033886551857,,2704.9631853103638,
6066,0.0,,0.002406885614618659,,0.03933211416006088,,0.06793594360351562,,2705.403375148773,
6067,0.0,,0.0049761519767344,,0.03892301023006439,,0.06360594183206558,,2705.8435366153717,
6068,0.0,,0.00010948433191515505,,0.023746168240904808,,0.0469738245010376,,2706.2850325107574,
6069,0.0,,0.003214390715584159,,0.022845245897769928,,0.05240561440587044,,2706.7253544330597,
6070,0.0,,0.005136940628290176,,0.025879839435219765,,0.06770118325948715,,2707.165941476822,
6071,0.0,,0.00029913647449575365,,0.03152798116207123,,0.0691092386841774,,2707.6061947345734,
6072,0.0,,0.0004228949546813965,,0.02808084711432457,,0.0782238245010376,,2708.0479896068573,
6073,0.0,,0.000694377813488245,,0.032992906868457794,,0.0652029886841774,,2708.4887702465057,
6074,0.0,,0.00036761019146069884,,0.020700275897979736,,0.05500978231430054,,2708.93044424057,
6075,0.0,,0.0030839790124446154,,0.02419009618461132,,0.05643007159233093,,2709.370334148407,
6076,0.0,,0.0027502868324518204,,0.04373404383659363,,0.0730154886841774,,2709.8111004829407,
6077,0.0,,0.00026671061641536653,,0.0359705425798893,,0.06803061813116074,,2710.25155043602,
6078,0.0,,0.0033999881707131863,,0.05079987645149231,,0.06992808729410172,,2710.692203760147,
6079,0.0,,0.002989100990816951,,0.02204849198460579,,0.06282228231430054,,2711.1333305835724,
6080,0.0,,0.0013208548771217465,,0.021853242069482803,,0.06249284744262695,,2711.5745391845703,
6081,0.0,,0.00012936060375068337,,0.021584773436188698,,0.06661480665206909,,2712.0146877765656,
6082,0.0,,0.0004293544334359467,,0.017651593312621117,,0.04589520022273064,,2712.456523180008,
6083,0.0,,0.0017526157898828387,,0.012284120544791222,,0.03927105665206909,,2712.8966715335846,
6084,0.0,,0.0015457606641575694,,0.013302095234394073,,0.0456717424094677,,2713.3379096984863,
6085,0.0,,0.007949905470013618,,0.015244729816913605,,0.0438685417175293,,2713.77774643898,
6086,0.0,,1.117332521971548e-05,,0.011397412978112698,,0.04733045771718025,,2714.2189202308655,
6087,0.0,,0.001137405401095748,,0.016439257189631462,,0.046472709625959396,,2714.658955335617,
6088,0.0,,0.0032590720802545547,,0.013741596601903439,,0.04556576535105705,,2715.099018096924,
6089,0.0,,0.00044264187454245985,,0.01518816314637661,,0.0482759065926075,,2715.540270805359,
6090,0.0,,0.0013615218922495842,,0.016664018854498863,,0.0547863245010376,,2715.9807407855988,
6091,0.0,,0.0013047612737864256,,0.013733608648180962,,0.04340923950076103,,2716.421549320221,
6092,0.0,,0.000438296003267169,,0.015451355837285519,,0.0399622917175293,,2716.862339735031,
6093,0.0,,0.0019909762777388096,,0.017233191058039665,,0.04187522456049919,,2717.3027205467224,
6094,0.0,,0.0017551464261487126,,0.018993660807609558,,0.04176505282521248,,2717.7428681850433,
6095,0.0,,0.008250318467617035,,0.02036590687930584,,0.04317730665206909,,2718.1836524009705,
6096,0.0,,0.009267110377550125,,0.03315669670701027,,0.06386089324951172,,2718.623645067215,
6097,0.0,,0.005708189215511084,,0.0368412546813488,,0.07871183007955551,,2719.065470457077,
6098,0.0,,0.0010910681448876858,,0.028486493974924088,,0.0691092386841774,,2719.5059123039246,
6099,0.0,,0.006774802226573229,,0.039012469351291656,,0.08960048109292984,,2719.945999622345,
6100,0.0,,0.003726406255736947,,0.02899085357785225,,0.07112288475036621,,2720.3868782520294,
6101,0.0,,0.001451643300242722,,0.02701674960553646,,0.07372704893350601,,2720.826984643936,
6102,0.0,,0.0002202218893216923,,0.028639448806643486,,0.07633122056722641,,2721.2681827545166,
6103,0.0,,0.0064333779737353325,,0.018621033057570457,,0.04954628273844719,,2721.7086777687073,
6104,0.0,,0.0020068150479346514,,0.024730628356337547,,0.06331038475036621,,2722.149256706238,
6105,0.0,,0.0010748036438599229,,0.024966545403003693,,0.06412891298532486,,2722.5893194675446,
6106,0.0,,7.45478319004178e-05,,0.01919671893119812,,0.05835048481822014,,2723.029802799225,
6107,0.0,,0.0011101565323770046,,0.01889783889055252,,0.05835048481822014,,2723.47043299675,
6108,0.0,,0.004617972299456596,,0.022808615118265152,,0.06412891298532486,,2723.910451889038,
6109,0.0,,0.0037268802989274263,,0.034332361072301865,,0.08414372056722641,,2724.352260828018,
6110,0.0,,0.0010877298191189766,,0.03588252142071724,,0.08496224880218506,,2724.793484210968,
6111,0.0,,0.004093603231012821,,0.01491948589682579,,0.05631641671061516,,2725.2336547374725,
6112,0.0,,0.0012624373193830252,,0.020795904099941254,,0.04768538475036621,,2725.67422914505,
6113,0.0,,0.00036346635897643864,,0.018350079655647278,,0.05810205265879631,,2726.114096403122,
6114,0.0,,5.986924224998802e-05,,0.017177918925881386,,0.06933724880218506,,2726.556117773056,
6115,0.0,,3.182142972946167e-05,,0.01644795946776867,,0.05663760378956795,,2726.9967312812805,
6116,0.0,,0.0006757352966815233,,0.020878536626696587,,0.07112288475036621,,2727.4372506141663,
6117,0.0,,0.004170047584921122,,0.01825486682355404,,0.06152474880218506,,2727.878408432007,
6118,0.0,,0.0016332617960870266,,0.01908557303249836,,0.07323894649744034,,2728.3194053173065,
6119,0.0,,0.00014044340059626848,,0.014431281015276909,,0.07052105665206909,,2728.7598371505737,
6120,0.0,,0.0028173597529530525,,0.013563656248152256,,0.06140647456049919,,2729.200929880142,
6121,0.0,,0.0023964066058397293,,0.02513490617275238,,0.08674788475036621,,2729.6412658691406,
6122,0.0,,0.0031520589254796505,,0.03279085457324982,,0.09537891298532486,,2730.0814197063446,
6123,0.0,,0.0008552547660656273,,0.030543172731995583,,0.0808279886841774,,2730.5227148532867,
6124,0.0,,0.002966970670968294,,0.040845081210136414,,0.0795259103178978,,2730.9639027118683,
6125,0.0,,0.0017872035969048738,,0.026949776336550713,,0.07182314246892929,,2731.6983404159546,
6126,0.0,,0.001441426808014512,,0.03549822047352791,,0.07974936813116074,,2732.139007329941,
6127,0.0,,0.006557402666658163,,0.03933445364236832,,0.08614605665206909,,2732.5798437595367,
6128,0.0,,0.0007530481088906527,,0.03645572438836098,,0.08259475231170654,,2733.02046585083,
6129,0.0,,0.0020531814079731703,,0.03555061295628548,,0.0599946565926075,,2733.4612984657288,
6130,0.0,,0.004011867102235556,,0.029262561351060867,,0.07087600231170654,,2733.9017663002014,
6131,0.0,,0.002103565726429224,,0.034476034343242645,,0.07478225231170654,,2734.3421025276184,
6132,0.0,,0.002388840541243553,,0.023364294320344925,,0.07182314246892929,,2734.7829682826996,
6133,0.0,,0.001226687803864479,,0.011904963292181492,,0.0652029886841774,,2735.223781108856,
6134,0.0,,1.3827781231157132e-06,,0.013565217144787312,,0.0599946565926075,,2735.664303302765,
6135,0.0,,0.0002875883365049958,,0.012385903857648373,,0.0599946565926075,,2736.1047604084015,
6136,0.0,,0.0005673473351635039,,0.010322513058781624,,0.0639009103178978,,2736.546135187149,
6137,0.0,,0.0007563226390630007,,0.018780697137117386,,0.07348016649484634,,2736.9867911338806,
6138,0.0,,0.0031500388868153095,,0.014865892007946968,,0.0652029886841774,,2737.427764415741,
6139,0.0,,0.005480730906128883,,0.014478929340839386,,0.07063478231430054,,2737.8681592941284,
6140,0.0,,0.002934010000899434,,0.015757640823721886,,0.0482759065926075,,2738.3083865642548,
6141,0.0,,0.0047238836996257305,,0.009501262567937374,,0.05500978231430054,,2738.7484328746796,
6142,0.0,,0.004435943905264139,,0.023818541318178177,,0.06876715272665024,,2739.188768386841,
6143,0.0,,0.00011293547868262976,,0.017827805131673813,,0.06308683007955551,,2739.629020690918,
6144,0.0,,0.0027856824453920126,,0.026931634172797203,,0.07194141298532486,,2740.069841861725,
6145,0.0,,0.0014034828636795282,,0.014159833081066608,,0.0560884065926075,,2740.511321544647,
6146,0.0,,0.006384685635566711,,0.027287909761071205,,0.09537891298532486,,2740.9515566825867,
6147,0.0,,0.003775270888581872,,0.04779326170682907,,0.12402474880218506,,2741.392602920532,
6148,0.0,,0.001741954474709928,,0.022188320755958557,,0.07584311813116074,,2741.833969593048,
6149,0.0,,0.0014609841164201498,,0.014507348649203777,,0.0782238245010376,,2742.2746789455414,
6150,0.0,,0.001004285179078579,,0.015160644426941872,,0.0756196603178978,,2742.7152116298676,
6151,0.0,,0.00038247002521529794,,0.02399047464132309,,0.07290951162576675,,2743.155834197998,
6152,0.0,,0.0023962256964296103,,0.021122882142663002,,0.0795259103178978,,2743.5961282253265,
6153,0.0,,0.004233184736222029,,0.026464849710464478,,0.07182314246892929,,2744.0374574661255,
6154,0.0,,0.003537882585078478,,0.02830350585281849,,0.06306350231170654,,2744.4783849716187,
6155,0.0,,0.0018988262163475156,,0.031094029545783997,,0.05252382159233093,,2744.9183814525604,
6156,0.0,,0.0012047969503328204,,0.027506012469530106,,0.06672853231430054,,2745.359092235565,
6157,0.0,,0.003068383317440748,,0.04077991098165512,,0.05708456039428711,,2745.7994034290314,
6158,0.0,,0.0010739915305748582,,0.020329119637608528,,0.04973435401916504,,2746.2411844730377,
6159,0.0,,0.004444829188287258,,0.03063739836215973,,0.05563418194651604,,2746.681189060211,
6160,0.0,,0.003442922607064247,,0.019742079079151154,,0.043680112808942795,,2747.1217246055603,
6161,0.0,,0.0018823837162926793,,0.03046487271785736,,0.05367501452565193,,2747.5625500679016,
6162,0.0,,0.0011219809530302882,,0.02584407851099968,,0.052080631256103516,,2748.00376701355,
6163,0.0,,0.0008457351941615343,,0.030848506838083267,,0.06094002723693848,,2748.44531917572,
6164,0.0,,0.0008203372708521783,,0.026981694623827934,,0.05069255828857422,,2748.8859283924103,
6165,0.0,,0.0002072615025099367,,0.04392089322209358,,0.08948834985494614,,2749.326140642166,
6166,0.0,,0.0031932794954627752,,0.04651181772351265,,0.08715089410543442,,2749.766566991806,
6167,0.0,,0.0006790045881643891,,0.04748841002583504,,0.09469667822122574,,2750.2080025672913,
6168,0.0,,0.0011491482146084309,,0.04936305433511734,,0.0879884585738182,,2750.649530649185,
6169,0.0,,0.001634686253964901,,0.05153840780258179,,0.0860041007399559,,2751.090143918991,
6170,0.0,,2.7094260076410137e-05,,0.048737138509750366,,0.08715089410543442,,2751.5307834148407,
6171,0.0,,0.0018576722359284759,,0.0373406857252121,,0.0701034888625145,,2751.9716796875,
6172,0.0,,0.0002958345285151154,,0.03818017616868019,,0.07166457176208496,,2752.411981344223,
6173,0.0,,0.002672801027074456,,0.044927459210157394,,0.07673422247171402,,2752.852881193161,
6174,0.0,,0.0032153758220374584,,0.04620986059308052,,0.08989278227090836,,2753.293264389038,
6175,0.0,,0.000496612919960171,,0.0491873137652874,,0.0909368172287941,,2753.733561038971,
6176,0.0,,0.0007232122588902712,,0.044501565396785736,,0.0857340469956398,,2754.1745805740356,
6177,0.0,,0.0013402047334238887,,0.029843179509043694,,0.06930001825094223,,2754.616213321686,
6178,0.0,,0.0002493115025572479,,0.03634297102689743,,0.06716728210449219,,2755.0566234588623,
6179,0.0,,0.0003886700142174959,,0.03352496027946472,,0.06371688842773438,,2755.497454881668,
6180,0.0,,0.0005846909480169415,,0.02536892145872116,,0.058229923248291016,,2755.937812566757,
6181,0.0,,0.001992671750485897,,0.019855313003063202,,0.04846668243408203,,2756.379091024399,
6182,0.0,,1.7685020793578587e-05,,0.03379977121949196,,0.07673422247171402,,2756.8197729587555,
6183,0.0,,0.002719245385378599,,0.044973988085985184,,0.08455022424459457,,2757.2607707977295,
6184,0.0,,0.00010528721031732857,,0.05712755396962166,,0.08455022424459457,,2757.7009859085083,
6185,0.0,,0.002841508248820901,,0.056996773928403854,,0.10538355261087418,,2758.1443951129913,
6186,0.0,,0.0005065686418674886,,0.05862456560134888,,0.11072707176208496,,2758.584671497345,
6187,0.0,,0.004040539264678955,,0.051386941224336624,,0.094737209379673,,2759.025692462921,
6188,0.0,,0.00010464157094247639,,0.05484084039926529,,0.10551873594522476,,2759.760559797287,
6189,0.0,,0.0096964156255126,,0.05158841609954834,,0.09770623594522476,,2760.2011666297913,
6190,0.0,,0.001153242657892406,,0.047342512756586075,,0.09249790757894516,,2760.642608642578,
6191,0.0,,0.001486118882894516,,0.04043741896748543,,0.08752918243408203,,2761.0827445983887,
6192,0.0,,0.0011713443091139197,,0.037210725247859955,,0.08333063125610352,,2761.523574113846,
6193,0.0,,0.0011828189017251134,,0.03800181671977043,,0.08194255828857422,,2761.965231180191,
6194,0.0,,0.0013321783626452088,,0.02556655742228031,,0.0608830451965332,,2762.405992269516,
6195,0.0,,0.0017362398793920875,,0.020958062261343002,,0.04843227192759514,,2762.846512556076,
6196,0.0,,0.002630843548104167,,0.01831797882914543,,0.044217050075531006,,2763.286787748337,
6197,0.0,,0.001856780843809247,,0.019948838278651237,,0.05667906999588013,,2763.727197408676,
6198,0.0,,0.007833965122699738,,0.019947824999690056,,0.04061977192759514,,2764.1684052944183,
6199,0.0,,0.0012204088270664215,,0.018945200368762016,,0.038471776992082596,,2764.60839343071,
6200,0.0,,0.0014602033188566566,,0.018059413880109787,,0.04322393611073494,,2765.0486748218536,
6201,0.0,,0.0021198911126703024,,0.026318492367863655,,0.04106362536549568,,2765.490720272064,
6202,0.0,,0.0015694469911977649,,0.026346862316131592,,0.06926560401916504,,2765.9310364723206,
6203,0.0,,0.00044841718045063317,,0.0363500714302063,,0.07223669439554214,,2766.370776414871,
6204,0.0,,0.0008737361640669405,,0.02485792152583599,,0.0645134449005127,,2766.8113701343536,
6205,0.0,,0.0026089991442859173,,0.029716558754444122,,0.06405726820230484,,2767.2510373592377,
6206,0.0,,0.001714979880489409,,0.027213163673877716,,0.05846546217799187,,2767.6917855739594,
6207,0.0,,0.0016942409565672278,,0.02592363953590393,,0.060607194900512695,,2768.131824016571,
6208,0.0,,0.0014325390802696347,,0.02761729247868061,,0.05847442150115967,,2768.572205543518,
6209,0.0,,0.0011197703424841166,,0.023794345557689667,,0.05196400359272957,,2769.0130281448364,
6210,0.0,,0.001748986542224884,,0.024978801608085632,,0.055398862808942795,,2769.4535212516785,
6211,0.0,,0.0013823176268488169,,0.044780533760786057,,0.07625643163919449,,2769.8935890197754,
6212,0.0,,0.00028895007562823594,,0.038686275482177734,,0.08070961385965347,,2770.334284543991,
6213,0.0,,0.0019070468842983246,,0.03329083323478699,,0.0624384880065918,,2770.7752254009247,
6214,0.0,,0.0010439603356644511,,0.02695917896926403,,0.059020161628723145,,2771.2162716388702,
6215,0.0,,0.0016050265403464437,,0.02244199626147747,,0.05364060401916504,,2771.657196998596,
6216,0.0,,3.833954542642459e-05,,0.021807851269841194,,0.05288044735789299,,2772.097883939743,
6217,0.0,,0.006918739527463913,,0.026324015110731125,,0.0520218200981617,,2772.53799366951,
6218,0.0,,0.0010630871402099729,,0.02386258728802204,,0.04582810401916504,,2772.978334903717,
6219,0.0,,2.2157431885716505e-05,,0.023812681436538696,,0.04012131690979004,,2773.419287443161,
6220,0.0,,0.0023035688791424036,,0.019292078912258148,,0.055113911628723145,,2773.859612941742,
6221,0.0,,0.0004650943446904421,,0.02326219715178013,,0.06015102192759514,,2774.300496339798,
6222,0.0,,0.002569227246567607,,0.01758694089949131,,0.04984678700566292,,2774.7408277988434,
6223,0.0,,3.1052233680384234e-05,,0.011868133209645748,,0.03987288475036621,,2775.1823513507843,
6224,0.0,,2.170187872252427e-05,,0.012732020579278469,,0.04012131690979004,,2775.623748779297,
6225,0.0,,0.00467765424400568,,0.019398489966988564,,0.05661169812083244,,2776.063778400421,
6226,0.0,,0.0007936087204143405,,0.03637966886162758,,0.07056768983602524,,2776.503933906555,
6227,0.0,,0.0007501838845200837,,0.03217178210616112,,0.06145310401916504,,2776.9452073574066,
6228,0.0,,0.001273946720175445,,0.03616798669099808,,0.06368275731801987,,2777.3855171203613,
6229,0.0,,0.0006502090254798532,,0.04233742132782936,,0.06535935401916504,,2777.8259465694427,
6230,0.0,,0.00291969976387918,,0.03619804233312607,,0.06416908651590347,,2778.266026735306,
6231,0.0,,0.0029900933150202036,,0.036516424268484116,,0.06385111808776855,,2778.706196308136,
6232,0.0,,0.0013030660338699818,,0.024196142330765724,,0.051421165466308594,,2779.1461730003357,
6233,0.0,,0.0030092031229287386,,0.028259364888072014,,0.048357028514146805,,2779.586166381836,
6234,0.0,,0.003460344159975648,,0.021314622834324837,,0.0445481538772583,,2780.0259771347046,
6235,0.0,,0.003855545539408922,,0.031146589666604996,,0.05754685401916504,,2780.4672071933746,
6236,0.0,,0.0024742158129811287,,0.024072984233498573,,0.04973435401916504,,2780.907001018524,
6237,0.0,,0.008278179913759232,,0.0321883000433445,,0.05624477192759514,,2781.347805261612,
6238,0.0,,6.505537749035284e-05,,0.023473171517252922,,0.05066192150115967,,2781.788524866104,
6239,0.0,,5.3433080182685444e-08,,0.023943724110722542,,0.04793381690979004,,2782.228663444519,
6240,0.0,,0.00028264711727388203,,0.018980558961629868,,0.04272548481822014,,2782.6691901683807,
6241,0.0,,0.000961087760515511,,0.030789567157626152,,0.06479501724243164,,2783.1099801063538,
6242,0.0,,0.002288099145516753,,0.04007904976606369,,0.07306885719299316,,2783.5508902072906,
6243,0.0,,0.0008102130959741771,,0.03870128467679024,,0.06362247467041016,,2783.9916672706604,
6244,0.0,,0.0030864858999848366,,0.0376894511282444,,0.06625795364379883,,2784.43297123909,
6245,0.0,,0.0006236386834643781,,0.024743005633354187,,0.04675567150115967,,2784.87468457222,
6246,0.0,,0.00229514273814857,,0.017768392339348793,,0.04452602192759514,,2785.315863609314,
6247,0.0,,0.0018255437025800347,,0.03182261437177658,,0.06412307173013687,,2785.7564346790314,
6248,0.0,,0.0005543837323784828,,0.02511671558022499,,0.05810205265879631,,2786.1966338157654,
6249,0.0,,0.000759827729780227,,0.022945135831832886,,0.05028955265879631,,2786.6380190849304,
6250,0.0,,0.0015487461350858212,,0.017851615324616432,,0.04061977192759514,,2787.374133348465,
6251,0.0,,0.0020279663149267435,,0.018007533624768257,,0.04153837636113167,,2787.814417362213,
6252,0.0,,0.007377499248832464,,0.016882827505469322,,0.04023629426956177,,2788.254727125168,
6253,0.0,,0.004502563271671534,,0.01741388998925686,,0.048091888427734375,,2788.6951072216034,
6254,0.0,,0.002478310838341713,,0.031209275126457214,,0.07237561792135239,,2789.1356704235077,
6255,0.0,,0.0012302863178774714,,0.029255671426653862,,0.07076796144247055,,2789.576684951782,
6256,0.0,,0.0011018412187695503,,0.021746709942817688,,0.061638157814741135,,2790.0175771713257,
6257,0.0,,0.0010330507066100836,,0.030525505542755127,,0.0607956238090992,,2790.45827960968,
6258,0.0,,0.000899505743291229,,0.024592526257038116,,0.05341196060180664,,2790.8992416858673,
6259,0.0,,0.002726605860516429,,0.0295096468180418,,0.053300220519304276,,2791.3391246795654,
6260,0.0,,0.000748562510125339,,0.036225128918886185,,0.06110270693898201,,2791.7793366909027,
6261,0.0,,0.0021761194802820683,,0.041922666132450104,,0.06669791787862778,,2792.2196233272552,
6262,0.0,,2.5804987672017887e-05,,0.023764928802847862,,0.048617321997880936,,2792.66082072258,
6263,0.0,,0.0018185424851253629,,0.03041324019432068,,0.05589437484741211,,2793.1012144088745,
6264,0.0,,0.0030968962237238884,,0.04249448701739311,,0.06631103903055191,,2793.542449235916,
6265,0.0,,0.003580170450732112,,0.03752801939845085,,0.08004943281412125,,2793.9831190109253,
6266,0.0,,0.00019738977425731719,,0.027762170881032944,,0.06442443281412125,,2794.4242601394653,
6267,0.0,,0.00024598761228844523,,0.02788439206779003,,0.059233665466308594,,2794.8656454086304,
6268,0.0,,0.0016619125381112099,,0.03082902729511261,,0.0598171167075634,,2795.3056671619415,
6269,0.0,,0.0014713858254253864,,0.030687978491187096,,0.0555872917175293,,2795.747265100479,
6270,0.0,,0.0044963164255023,,0.019711336120963097,,0.050378959625959396,,2796.1877143383026,
6271,0.0,,0.0028141599614173174,,0.03486756235361099,,0.05992237851023674,,2796.628604888916,
6272,0.0,,0.0067481049336493015,,0.02911839261651039,,0.07075273990631104,,2797.070077896118,
6273,0.0,,0.0029591075144708157,,0.022824186831712723,,0.0633997917175293,,2797.5101432800293,
6274,0.0,,0.0004991046735085547,,0.031482961028814316,,0.06955337524414062,,2797.951236009598,
6275,0.0,,0.002410339191555977,,0.022793075069785118,,0.06409168243408203,,2798.391759157181,
6276,0.0,,0.0010895743034780025,,0.028418980538845062,,0.06371688842773438,,2798.832102060318,
6277,0.0,,0.001551469205878675,,0.0195778775960207,,0.04846668243408203,,2799.273323059082,
6278,0.0,,0.0005107920151203871,,0.017642823979258537,,0.0440673828125,,2799.7136211395264,
6279,0.0,,0.004780370742082596,,0.021503780037164688,,0.046387989073991776,,2800.1547100543976,
6280,0.0,,0.0032465129625052214,,0.016782550141215324,,0.037771862000226974,,2800.5957844257355,
6281,0.0,,0.0002888255985453725,,0.016728997230529785,,0.039488911628723145,,2801.036371946335,
6282,0.0,,0.0023689642548561096,,0.030400779098272324,,0.05579257011413574,,2801.4763832092285,
6283,0.0,,0.0005722965579479933,,0.023598454892635345,,0.04200323298573494,,2801.916705608368,
6284,0.0,,0.0013128273421898484,,0.019892750307917595,,0.04621283337473869,,2802.3576900959015,
6285,0.0,,0.013878601603209972,,0.04465958848595619,,0.07211685180664062,,2802.7988407611847,
6286,0.0,,0.0038507310673594475,,0.04736623913049698,,0.07719770818948746,,2803.2384481430054,
6287,0.0,,0.0031563101802021265,,0.05596461519598961,,0.08253351598978043,,2803.679326057434,
6288,0.0,,0.0010849613463506103,,0.05843276157975197,,0.08257213979959488,,2804.1197781562805,
6289,0.0,,0.0006418514531105757,,0.04702473804354668,,0.07488902658224106,,2804.5607533454895,
6290,0.0,,0.006473436485975981,,0.04612944647669792,,0.07732518762350082,,2805.001141309738,
6291,0.0,,0.0023504248820245266,,0.04043541103601456,,0.07719770818948746,,2805.4423518180847,
6292,0.0,,0.00403042184188962,,0.02651953138411045,,0.05053798481822014,,2805.8831226825714,
6293,0.0,,0.003051908453926444,,0.022416820749640465,,0.05240561440587044,,2806.3245701789856,
6294,0.0,,0.001316415029577911,,0.016970649361610413,,0.0430675745010376,,2806.765310525894,
6295,0.0,,0.004069696646183729,,0.015890484675765038,,0.03410935401916504,,2807.2055280208588,
6296,0.0,,0.0025351950898766518,,0.013078038580715656,,0.0339529924094677,,2807.6457257270813,
6297,0.0,,0.001863728859461844,,0.018626363947987556,,0.041075944900512695,,2808.0875358581543,
6298,0.0,,0.004474136047065258,,0.01381700299680233,,0.03938478231430054,,2808.5280578136444,
6299,0.0,,0.00046696935896761715,,0.01835416443645954,,0.04153837636113167,,2808.9692466259003,
6300,0.0,,0.0009651682921685278,,0.02071438729763031,,0.04414254426956177,,2809.4097924232483,
6301,0.0,,0.002297397470101714,,0.020006123930215836,,0.047497112303972244,,2809.850289106369,
6302,0.0,,0.001636086730286479,,0.03057311475276947,,0.06238067150115967,,2810.290013551712,
6303,0.0,,0.0017292011762037873,,0.025401638820767403,,0.06758900731801987,,2810.7311651706696,
6304,0.0,,0.002910298528149724,,0.019021840766072273,,0.06547179073095322,,2811.171633720398,
6305,0.0,,0.00014900515088811517,,0.0210525244474411,,0.0645134449005127,,2811.612689256668,
6306,0.0,,0.0008233375265263021,,0.019004136323928833,,0.06275518983602524,,2812.0530281066895,
6307,0.0,,0.0009396719979122281,,0.02216901257634163,,0.05754685401916504,,2812.493166446686,
6308,0.0,,0.004528001416474581,,0.011053301393985748,,0.038471776992082596,,2812.934367418289,
6309,0.0,,0.0016879275208339095,,0.01717887632548809,,0.05236707255244255,,2813.3748779296875,
6310,0.0,,0.0017481156392022967,,0.019497957080602646,,0.04973435401916504,,2813.815561771393,
6311,0.0,,0.00613611564040184,,0.023288585245609283,,0.05624477192759514,,2814.256742477417,
6312,0.0,,0.0014039544621482491,,0.019124118611216545,,0.04984678700566292,,2814.698526620865,
6313,0.0,,0.002049933420494199,,0.013999929651618004,,0.043680112808942795,,2815.433941602707,
6314,0.0,,0.008111771196126938,,0.013181493617594242,,0.04057313874363899,,2815.874993801117,
6315,0.0,,0.0024581237230449915,,0.01278744637966156,,0.0339529924094677,,2816.3148968219757,
6316,0.0,,0.00034355040406808257,,0.012869782745838165,,0.04843227192759514,,2816.756244659424,
6317,0.0,,0.0002176275447709486,,0.013365010730922222,,0.0484544038772583,,2817.1963546276093,
6318,0.0,,0.004955174867063761,,0.029199758544564247,,0.07033904641866684,,2817.6364855766296,
6319,0.0,,0.0016810393426567316,,0.025811513885855675,,0.06513071060180664,,2818.0775122642517,
6320,0.0,,0.0019510781858116388,,0.017862923443317413,,0.05731821060180664,,2818.5185327529907,
6321,0.0,,0.00036128144711256027,,0.02208969183266163,,0.05325712636113167,,2818.958275079727,
6322,0.0,,0.0017147473990917206,,0.02079157903790474,,0.05497123673558235,,2819.398141145706,
6323,0.0,,0.005800292827188969,,0.027626965194940567,,0.050790946930646896,,2819.8382992744446,
6324,0.0,,0.0025110559072345495,,0.016508333384990692,,0.04023629426956177,,2820.2785317897797,
6325,0.0,,0.004632329102605581,,0.014293313026428223,,0.04904739186167717,,2820.7195913791656,
6326,0.0,,0.0030881944112479687,,0.01345898862928152,,0.047586362808942795,,2821.1603367328644,
6327,0.0,,7.581378304166719e-05,,0.015519700944423676,,0.055398862808942795,,2821.6007018089294,
6328,0.0,,8.898883970687166e-05,,0.01641014590859413,,0.054007530212402344,,2822.042543411255,
6329,0.0,,0.004326017573475838,,0.01795249618589878,,0.05846546217799187,,2822.4840273857117,
6330,0.0,,0.0028507851529866457,,0.02022668905556202,,0.04804879426956177,,2822.9255595207214,
6331,0.0,,0.0011255766730755568,,0.017691293731331825,,0.04715873673558235,,2823.3661551475525,
6332,0.0,,0.001818288816139102,,0.024922505021095276,,0.039773862808942795,,2823.8078734874725,
6333,0.0,,0.0006159292533993721,,0.027376608923077583,,0.04471834376454353,,2824.2485675811768,
6334,0.0,,0.0022387609351426363,,0.03462962433695793,,0.04937553405761719,,2824.6895639896393,
6335,0.0,,5.212406540522352e-05,,0.02989126369357109,,0.05046669766306877,,2825.1297183036804,
6336,0.0,,0.0005904643330723047,,0.023772768676280975,,0.046013157814741135,,2825.5696341991425,
6337,0.0,,0.0012407555477693677,,0.02153751067817211,,0.0516810417175293,,2826.01140332222,
6338,0.0,,0.003877129638567567,,0.02313695102930069,,0.06513071060180664,,2826.4523124694824,
6339,0.0,,0.0025202645920217037,,0.028545720502734184,,0.05731821060180664,,2826.892151594162,
6340,0.0,,0.0014352002181112766,,0.024538379162549973,,0.05384087562561035,,2827.3335433006287,
6341,0.0,,0.002786387223750353,,0.02192876860499382,,0.042106907814741135,,2827.7737250328064,
6342,0.0,,0.001488322508521378,,0.02591380849480629,,0.049429893493652344,,2828.2141597270966,
6343,0.0,,0.001374199171550572,,0.023418325930833817,,0.050378959625959396,,2828.654119491577,
6344,0.0,,0.0014051630860194564,,0.018535969778895378,,0.05644504353404045,,2829.0947070121765,
6345,0.0,,0.005790591239929199,,0.01746981218457222,,0.05992237851023674,,2829.53520154953,
6346,0.0,,0.001273306435905397,,0.02003708854317665,,0.0598171167075634,,2829.975291967392,
6347,0.0,,0.0012783021666109562,,0.027366219088435173,,0.05322035029530525,,2830.4161472320557,
6348,0.0,,0.0018646109383553267,,0.02225511707365513,,0.05965101718902588,,2830.85742521286,
6349,0.0,,0.00018226350948680192,,0.018024533987045288,,0.05965101718902588,,2831.2979714870453,
6350,0.0,,0.0026589734479784966,,0.016665946692228317,,0.0477747917175293,,2831.7387516498566,
6351,0.0,,0.002455433364957571,,0.017579711973667145,,0.04923434928059578,,2832.179283618927,
6352,0.0,,0.0013949823332950473,,0.02477668598294258,,0.05444268509745598,,2832.6210317611694,
6353,0.0,,0.0002065166918328032,,0.024759400635957718,,0.05553770065307617,,2833.0618805885315,
6354,0.0,,0.0002929227484855801,,0.020715566352009773,,0.05444268509745598,,2833.5019550323486,
6355,0.0,,0.0008582226582802832,,0.021251535043120384,,0.0495779924094677,,2833.941997528076,
6356,0.0,,0.00032077395007945597,,0.024606848135590553,,0.04586458206176758,,2834.382877111435,
6357,0.0,,0.0003879680298268795,,0.020591527223587036,,0.06434503942728043,,2834.823742389679,
6358,0.0,,0.0007251827628351748,,0.028691407293081284,,0.08308851718902588,,2835.263711452484,
6359,0.0,,0.0007016250747255981,,0.025708485394716263,,0.07852879911661148,,2835.7046914100647,
6360,0.0,,0.0031810880172997713,,0.026550188660621643,,0.07527601718902588,,2836.145609140396,
6361,0.0,,0.005334688350558281,,0.023332646116614342,,0.07527601718902588,,2836.585686683655,
6362,0.0,,0.001995610073208809,,0.021085096523165703,,0.06290379911661148,,2837.0264279842377,
6363,0.0,,0.003244117833673954,,0.02172812819480896,,0.06654699891805649,,2837.467304944992,
6364,0.0,,0.001302936696447432,,0.02128809504210949,,0.06494220346212387,,2837.9077577590942,
6365,0.0,,0.0033426806330680847,,0.031281448900699615,,0.0803268775343895,,2838.3500893115997,
6366,0.0,,0.002067430643364787,,0.038880228996276855,,0.0803268775343895,,2838.790559053421,
6367,0.0,,0.0016638111555948853,,0.039659179747104645,,0.0816289559006691,,2839.2312700748444,
6368,0.0,,0.001782360952347517,,0.028625601902604103,,0.0751185417175293,,2839.6719686985016,
6369,0.0,,0.0003117821179330349,,0.034547895193099976,,0.0774628296494484,,2840.113149881363,
6370,0.0,,0.0016344785690307617,,0.02105727419257164,,0.062097709625959396,,2840.553022623062,
6371,0.0,,0.0009525705827400088,,0.021366771310567856,,0.06669773906469345,,2840.994781255722,
6372,0.0,,0.0009078467264771461,,0.02617041952908039,,0.07075273990631104,,2841.434373855591,
6373,0.0,,0.00037362289731390774,,0.024870144203305244,,0.058191459625959396,,2841.874840736389,
6374,0.0,,0.0004484476230572909,,0.04621060565114021,,0.0728379487991333,,2842.3152906894684,
6375,0.0,,0.001245766645297408,,0.04731490835547447,,0.07337212562561035,,2843.051505088806,
6376,0.0,,0.004980372730642557,,0.04173725098371506,,0.0803268775343895,,2843.4913482666016,
6377,0.0,,0.0024126044008880854,,0.038573555648326874,,0.0829310417175293,,2843.931857585907,
6378,0.0,,0.0016742049483582377,,0.03836881369352341,,0.08194199949502945,,2844.373052597046,
6379,0.0,,0.0006703991675749421,,0.04007742553949356,,0.07424529641866684,,2844.8137497901917,
6380,0.0,,0.0009339803946204484,,0.03568057715892792,,0.0686081275343895,,2845.2544269561768,
6381,0.0,,0.0023702410981059074,,0.02797139808535576,,0.07727837562561035,,2845.694521665573,
6382,0.0,,0.0014459164813160896,,0.026139061897993088,,0.07684946060180664,,2846.1352088451385,
6383,0.0,,0.0005067758611403406,,0.021962305530905724,,0.0751510038971901,,2846.5754342079163,
6384,0.0,,0.0027164334896951914,,0.025755517184734344,,0.0673060417175293,,2847.0153727531433,
6385,0.0,,0.002030186587944627,,0.02931171841919422,,0.0699102059006691,,2847.4561808109283,
6386,0.0,,0.00030477161635644734,,0.021274499595165253,,0.06816378980875015,,2847.896073818207,
6387,0.0,,0.002184395445510745,,0.015558809041976929,,0.0477747917175293,,2848.337233543396,
6388,0.0,,0.0028571542352437973,,0.014812744222581387,,0.0529831238090992,,2848.7774517536163,
6389,0.0,,0.00032244290923699737,,0.019106276333332062,,0.0529831238090992,,2849.2178404331207,
6390,0.0,,0.0003028644423466176,,0.018997622653841972,,0.0451706238090992,,2849.6596240997314,
6391,0.0,,0.004229365848004818,,0.021896740421652794,,0.04471834376454353,,2850.1006083488464,
6392,0.0,,0.0034921206533908844,,0.015145136043429375,,0.0360560417175293,,2850.5405962467194,
6393,0.0,,0.0003518317244015634,,0.020103536546230316,,0.042566459625959396,,2850.9807481765747,
6394,0.0,,0.00047762555186636746,,0.02276260405778885,,0.0607956238090992,,2851.421129465103,
6395,0.0,,0.00414621364325285,,0.01766788773238659,,0.04935983940958977,,2851.862049341202,
6396,0.0,,0.006118563003838062,,0.0203393641859293,,0.04024525359272957,,2852.302407503128,
6397,0.0,,0.007770993281155825,,0.02579932101070881,,0.04882438853383064,,2852.7422087192535,
6398,0.0,,0.0027508772909641266,,0.01573236845433712,,0.0360560417175293,,2853.1831414699554,
6399,0.0,,0.0009513672557659447,,0.013574260286986828,,0.04299529269337654,,2853.6252768039703,
6400,0.0,,0.0023006987757980824,,0.013736615888774395,,0.046472709625959396,,2854.0667243003845,
6401,0.0,,0.0007046073442324996,,0.015343919396400452,,0.0438685417175293,,2854.5067517757416,
6402,0.0,,0.0010733428644016385,,0.013349518179893494,,0.0438685417175293,,2854.9473128318787,
6403,0.0,,0.0014908956363797188,,0.013776284642517567,,0.0451706238090992,,2855.38698554039,
6404,0.0,,0.004065637942403555,,0.016588009893894196,,0.04843227192759514,,2855.8280353546143,
6405,0.0,,0.0015870511997491121,,0.02605653926730156,,0.05326608940958977,,2856.2684462070465,
6406,0.0,,0.0018468467751517892,,0.02224767580628395,,0.03894317150115967,,2856.709088087082,
6407,0.0,,0.0006693943869322538,,0.02150583267211914,,0.04489294812083244,,2857.1503303050995,
6408,0.0,,0.0017721017356961966,,0.01969888061285019,,0.03503692150115967,,2857.591434955597,
6409,0.0,,3.566548184608109e-05,,0.03247669339179993,,0.06275518983602524,,2858.03293633461,
6410,0.0,,0.0016402999171987176,,0.01934761367738247,,0.05884893611073494,,2858.473780632019,
6411,0.0,,0.0011217729188501835,,0.016507310792803764,,0.05624477192759514,,2858.9138152599335,
6412,0.0,,0.0030503866728395224,,0.015270909294486046,,0.05364060401916504,,2859.3545794487,
6413,0.0,,0.003623033408075571,,0.016357218846678734,,0.05888523533940315,,2859.7954440116882,
6414,0.0,,0.0006185881211422384,,0.018166732043027878,,0.0607956238090992,,2860.236226797104,
6415,0.0,,0.0003278296208009124,,0.014400267042219639,,0.0529831238090992,,2860.676868200302,
6416,0.0,,0.0014388891868293285,,0.019751034677028656,,0.054285209625959396,,2861.1174504756927,
6417,0.0,,0.003977749031037092,,0.01533185038715601,,0.0477747917175293,,2861.55779671669,
6418,0.0,,0.00024070699873846024,,0.02555648237466812,,0.051403362303972244,,2861.9984130859375,
6419,0.0,,0.006574882194399834,,0.030362872406840324,,0.06051794812083244,,2862.4394176006317,
6420,0.0,,0.0034063670318573713,,0.03260159119963646,,0.05587025359272957,,2862.8805692195892,
6421,0.0,,0.0007351937238126993,,0.02669171802699566,,0.05245095491409302,,2863.320974111557,
6422,0.0,,0.000299008417641744,,0.029211891815066338,,0.05195504426956177,,2863.7611770629883,
6423,0.0,,0.010701309889554977,,0.025981910526752472,,0.05195729061961174,,2864.2016751766205,
6424,0.0,,0.00039814531919546425,,0.01862269639968872,,0.05240561440587044,,2864.642171382904,
6425,0.0,,0.0004896122263744473,,0.019184306263923645,,0.05500978231430054,,2865.0851900577545,
6426,0.0,,2.0292003682698123e-05,,0.016867585480213165,,0.06119076535105705,,2865.5254640579224,
6427,0.0,,0.0005453624180518091,,0.029331618919968605,,0.06542644649744034,,2865.9665656089783,
6428,0.0,,0.0019033682765439153,,0.02184298262000084,,0.0678071603178978,,2866.406998157501,
6429,0.0,,0.001875584595836699,,0.012401708401739597,,0.0560884065926075,,2866.84787273407,
6430,0.0,,0.006575201638042927,,0.014084963127970695,,0.05761395022273064,,2867.289703845978,
6431,0.0,,0.004051620606333017,,0.0181859340518713,,0.04317730665206909,,2867.7302227020264,
6432,0.0,,0.0131539236754179,,0.024960119277238846,,0.05225801467895508,,2868.171201944351,
6433,0.0,,0.00557170994579792,,0.024400539696216583,,0.05225801467895508,,2868.612545967102,
6434,0.0,,0.0005344420787878335,,0.026628823950886726,,0.05765708163380623,,2869.0539791584015,
6435,0.0,,0.001111373770982027,,0.03342724218964577,,0.05793428421020508,,2869.4946677684784,
6436,0.0,,0.004409217741340399,,0.03253232687711716,,0.06933724880218506,,2869.9370200634003,
6437,0.0,,0.003975688945502043,,0.016037434339523315,,0.03808270022273064,,2870.3768289089203,
6438,0.0,,0.0019628838635981083,,0.020202884450554848,,0.04578147456049919,,2871.112385749817,
6439,0.0,,0.00030684599187225103,,0.017998801544308662,,0.037021834403276443,,2871.5535531044006,
6440,0.0,,0.006361567415297031,,0.01842341385781765,,0.04850391671061516,,2871.993821144104,
6441,0.0,,0.0016043618088588119,,0.0185246579349041,,0.04589974880218506,,2872.434134244919,
6442,0.0,,0.0021573014091700315,,0.01942068710923195,,0.03938478231430054,,2872.8748033046722,
6443,0.0,,0.0004827030061278492,,0.018625861033797264,,0.04069141671061516,,2873.314783811569,
6444,0.0,,0.0030330761801451445,,0.03104289434850216,,0.06179388239979744,,2873.755340576172,
6445,0.0,,0.0003309125895611942,,0.026663584634661674,,0.05126364901661873,,2874.1948702335358,
6446,0.0,,0.0024179464671760798,,0.024480154737830162,,0.04605531692504883,,2874.6351532936096,
6447,0.0,,0.0005742143839597702,,0.021050237119197845,,0.04096055030822754,,2875.0762708187103,
6448,0.0,,0.0038733729161322117,,0.016298528760671616,,0.03863072395324707,,2875.5184276103973,
6449,0.0,,0.004191271960735321,,0.025293530896306038,,0.05270544812083244,,2875.9590694904327,
6450,0.0,,0.0024193045683205128,,0.015111472457647324,,0.04305577278137207,,2876.400012254715,
6451,0.0,,0.0008867972064763308,,0.01581624150276184,,0.0341314859688282,,2876.8403990268707,
6452,0.0,,0.005904213059693575,,0.014560719951987267,,0.033983469009399414,,2877.281442642212,
6453,0.0,,0.0013151962775737047,,0.014186498709022999,,0.03759535029530525,,2877.7217407226562,
6454,0.0,,0.004694771952927113,,0.018703950569033623,,0.05110808089375496,,2878.1621737480164,
6455,0.0,,0.0006055649137124419,,0.011756407096982002,,0.04589974880218506,,2878.6046390533447,
6456,0.0,,0.0026759542524814606,,0.011544029228389263,,0.03548308089375496,,2879.044804573059,
6457,0.0,,0.0033074424136430025,,0.014040782116353512,,0.04361677169799805,,2879.485356092453,
6458,0.0,,0.0016523570520803332,,0.010036047548055649,,0.04069141671061516,,2879.925903558731,
6459,0.0,,0.0003067274228669703,,0.014663354493677616,,0.04069141671061516,,2880.3657217025757,
6460,0.0,,0.008363082073628902,,0.019933374598622322,,0.04589974880218506,,2880.8059799671173,
6461,0.0,,0.001081062131561339,,0.022757215425372124,,0.05110808089375496,,2881.246217250824,
6462,0.0,,0.002111210022121668,,0.028923064470291138,,0.06412891298532486,,2881.6863412857056,
6463,0.0,,0.0013826376525685191,,0.02381981536746025,,0.05631641671061516,,2882.1282455921173,
6464,0.0,,0.003645417047664523,,0.026827678084373474,,0.05847442150115967,,2882.568098306656,
6465,0.0,,0.0040464880876243114,,0.026623807847499847,,0.04850391671061516,,2883.0090095996857,
6466,0.0,,0.00037463093758560717,,0.02379700541496277,,0.05110808089375496,,2883.4487986564636,
6467,0.0,,0.006804267875850201,,0.03600726276636124,,0.06152474880218506,,2883.8896169662476,
6468,0.0,,0.00019572157179936767,,0.0328034982085228,,0.05371224880218506,,2884.3299067020416,
6469,0.0,,0.0003296886570751667,,0.022237882018089294,,0.05371224880218506,,2884.7703976631165,
6470,0.0,,0.007395099848508835,,0.043821245431900024,,0.09220465272665024,,2885.211118221283,
6471,0.0,,0.009773209691047668,,0.04096025601029396,,0.09537891298532486,,2885.6506764888763,
6472,0.0,,0.0037109744735062122,,0.05352193862199783,,0.10319141298532486,,2886.0916740894318,
6473,0.0,,0.000594245211686939,,0.04165782779455185,,0.09537891298532486,,2886.5325016975403,
6474,0.0,,0.0025983883533626795,,0.05328655615448952,,0.10058724880218506,,2886.9726791381836,
6475,0.0,,0.0014364266535267234,,0.048551734536886215,,0.09277474880218506,,2887.4141495227814,
6476,0.0,,0.0007008312386460602,,0.03865397721529007,,0.0643254891037941,,2887.855351448059,
6477,0.0,,0.0006031495868228376,,0.03764550760388374,,0.06074603274464607,,2888.296007871628,
6478,0.0,,0.0003799292608164251,,0.03798067569732666,,0.05892058089375496,,2888.736541748047,
6479,0.0,,0.0006857446278445423,,0.03068435937166214,,0.06152474880218506,,2889.1773660182953,
6480,0.0,,0.0001010291525744833,,0.020332328975200653,,0.06673308461904526,,2889.618098974228,
6481,0.0,,0.0005583101883530617,,0.019443921744823456,,0.05631641671061516,,2890.057856321335,
6482,0.0,,0.003447197377681732,,0.01655859313905239,,0.05371224880218506,,2890.4983649253845,
6483,0.0,,0.00012939008593093604,,0.02431897073984146,,0.05892058089375496,,2890.9386258125305,
6484,0.0,,0.005082142539322376,,0.026180168613791466,,0.067654550075531,,2891.379507303238,
6485,0.0,,0.001670832629315555,,0.025852655991911888,,0.0643993392586708,,2891.821189403534,
6486,0.0,,0.0007605389109812677,,0.019713278859853745,,0.060493092983961105,,2892.2616713047028,
6487,0.0,,0.00633440725505352,,0.025102006271481514,,0.06412891298532486,,2892.703222513199,
6488,0.0,,0.0005440140375867486,,0.03289958834648132,,0.07736381143331528,,2893.1437883377075,
6489,0.0,,0.0002461962285451591,,0.03366860747337341,,0.06933724880218506,,2893.584368467331,
6490,0.0,,0.0005206119385547936,,0.028280192986130714,,0.06933724880218506,,2894.026210308075,
6491,0.0,,7.122838724171743e-05,,0.025959251448512077,,0.06876715272665024,,2894.466594696045,
6492,0.0,,0.0023985339794307947,,0.028769932687282562,,0.06812778860330582,,2894.906905412674,
6493,0.0,,0.0008883103146217763,,0.02336728386580944,,0.06694713979959488,,2895.348567724228,
6494,0.0,,0.0005181750748306513,,0.022191399708390236,,0.06173880770802498,,2895.7900836467743,
6495,0.0,,0.000654643343295902,,0.022773219272494316,,0.06412891298532486,,2896.2313618659973,
6496,0.0,,0.0012771239271387458,,0.024540165439248085,,0.07194141298532486,,2896.6732170581818,
6497,0.0,,0.004151541274040937,,0.03601440414786339,,0.07200225442647934,,2897.1161901950836,
6498,0.0,,0.009990956634283066,,0.04061155393719673,,0.10323937982320786,,2897.5597655773163,
6499,0.0,,0.002437858609482646,,0.04920355975627899,,0.11903047561645508,,2898.001681804657,
6500,0.0,,0.0035269760992377996,,0.05148335173726082,,0.11365604400634766,,2898.7396602630615,
6501,0.0,,0.0019561208318918943,,0.044424500316381454,,0.10319141298532486,,2899.181753396988,
6502,0.0,,0.0010123989777639508,,0.04090987145900726,,0.10319141298532486,,2899.6220576763153,
6503,0.0,,0.0020675838459283113,,0.0317707434296608,,0.10058724880218506,,2900.0629663467407,
6504,0.0,,0.001255072420462966,,0.02512970194220543,,0.09537891298532486,,2900.503429174423,
6505,0.0,,0.00014117250975687057,,0.021754490211606026,,0.08756641298532486,,2900.9440524578094,
6506,0.0,,0.0032639391720294952,,0.02529110573232174,,0.06933724880218506,,2901.38462972641,
6507,0.0,,0.0012669251300394535,,0.028435608372092247,,0.07194141298532486,,2901.8260588645935,
6508,0.0,,0.00261751189827919,,0.03163211792707443,,0.06933724880218506,,2902.2660801410675,
6509,0.0,,0.0015353396302089095,,0.03162384405732155,,0.06673308461904526,,2902.7076938152313,
6510,0.0,,0.0002983164449688047,,0.028897520154714584,,0.06933724880218506,,2903.1484031677246,
6511,0.0,,0.0021265828981995583,,0.028615141287446022,,0.07194141298532486,,2903.5887167453766,
6512,0.0,,0.0012479117140173912,,0.03076888807117939,,0.08496224880218506,,2904.0292761325836,
6513,0.0,,0.0025329403579235077,,0.027868585661053658,,0.07454558461904526,,2904.469694375992,
6514,0.0,,0.000626772060059011,,0.03252825140953064,,0.06046581268310547,,2904.91202712059,
6515,0.0,,0.0013932526344433427,,0.030033785849809647,,0.05995495989918709,,2905.352010011673,
6516,0.0,,0.0012145799119025469,,0.027111584320664406,,0.06412891298532486,,2905.7930874824524,
6517,0.0,,0.0012542884796857834,,0.02510172687470913,,0.07454558461904526,,2906.234388589859,
6518,0.0,,0.0009310857858508825,,0.0239428598433733,,0.07714974880218506,,2906.6752371788025,
6519,0.0,,0.0012344358256086707,,0.023344499990344048,,0.07194141298532486,,2907.1163823604584,
6520,0.0,,0.002571694552898407,,0.025524450466036797,,0.07975391298532486,,2907.5582599639893,
6521,0.0,,0.0023655074182897806,,0.026379458606243134,,0.07975391298532486,,2908.00106883049,
6522,0.0,,0.0017126207239925861,,0.024849219247698784,,0.07714974880218506,,2908.4420940876007,
6523,0.0,,0.002368832938373089,,0.02788027562201023,,0.09277474880218506,,2908.883363723755,
6524,0.0,,0.0003797124372795224,,0.029100865125656128,,0.09798308461904526,,2909.3232159614563,
6525,0.0,,0.005146848503500223,,0.03329480439424515,,0.09537891298532486,,2909.7640941143036,
6526,0.0,,3.413746890146285e-05,,0.03267193213105202,,0.09277474880218506,,2910.2048346996307,
6527,0.0,,0.0021559970919042826,,0.024073293432593346,,0.06152474880218506,,2910.6455748081207,
6528,0.0,,0.0007622134289704263,,0.031214678660035133,,0.07133785635232925,,2911.087475538254,
6529,0.0,,0.0014257668517529964,,0.028800414875149727,,0.06933724880218506,,2911.527992963791,
6530,0.0,,0.0042525832541286945,,0.020385868847370148,,0.05892058089375496,,2911.969498872757,
6531,0.0,,0.005531047470867634,,0.019760675728321075,,0.06095464900135994,,2912.410469532013,
6532,0.0,,0.0012046991614624858,,0.016713401302695274,,0.03963248059153557,,2912.8523025512695,
6533,0.0,,0.0008100114646367729,,0.02449977956712246,,0.04329558089375496,,2913.292854785919,
6534,0.0,,0.002589030656963587,,0.023298848420381546,,0.04280368611216545,,2913.733594417572,
6535,0.0,,0.0002886009169742465,,0.02019449882209301,,0.04272548481822014,,2914.1777629852295,
6536,0.0,,0.0007195929647423327,,0.01648211106657982,,0.03808724880218506,,2914.6188881397247,
6537,0.0,,0.0010597018990665674,,0.013385957106947899,,0.03808724880218506,,2915.0604786872864,
6538,0.0,,0.00119546998757869,,0.00962032563984394,,0.0469738245010376,,2915.5014972686768,
6539,0.0,,0.0003932900435756892,,0.009077395312488079,,0.04743850231170654,,2915.9424476623535,
6540,0.0,,0.0018357535591349006,,0.013765360228717327,,0.04613642022013664,,2916.382977962494,
6541,0.0,,0.003754935460165143,,0.00798175297677517,,0.03491298481822014,,2916.8246264457703,
6542,0.0,,0.0034511846024543047,,0.010429130867123604,,0.0336507149040699,,2917.2650566101074,
6543,0.0,,0.0010550592560321093,,0.017828747630119324,,0.027991056442260742,,2917.706264257431,
6544,0.0,,0.0012886283220723271,,0.014817473478615284,,0.029285749420523643,,2918.146892786026,
6545,0.0,,0.0020570482593029737,,0.01601763628423214,,0.03319938853383064,,2918.587779045105,
6546,0.0,,0.00036464270669966936,,0.015167352743446827,,0.03179820254445076,,2919.0288558006287,
6547,0.0,,0.002185253892093897,,0.016397228464484215,,0.03258268162608147,,2919.4696447849274,
6548,0.0,,0.002513493411242962,,0.008913440629839897,,0.03805001452565193,,2919.9098737239838,
6549,0.0,,0.007337629329413176,,0.030426762998104095,,0.08752918243408203,,2920.351222038269,
6550,0.0,,0.00178148178383708,,0.02976720593869686,,0.0852707251906395,,2920.791141986847,
6551,0.0,,0.0006014742539264262,,0.029450388625264168,,0.08257421106100082,,2921.2319848537445,
6552,0.0,,0.0030828011222183704,,0.029437806457281113,,0.07687290757894516,,2921.673980951309,
6553,0.0,,0.006663159001618624,,0.036736879497766495,,0.07413339614868164,,2922.1163418293,
6554,0.0,,0.003186556976288557,,0.02852749638259411,,0.06409168243408203,,2922.557856798172,
6555,0.0,,0.0017917891964316368,,0.028599543496966362,,0.06195895001292229,,2922.998041152954,
6556,0.0,,0.0016636591171845794,,0.011972600594162941,,0.04633395001292229,,2923.4385113716125,
6557,0.0,,8.737912139622495e-05,,0.014804667793214321,,0.042883556336164474,,2923.8791587352753,
6558,0.0,,0.0011785896494984627,,0.012691340409219265,,0.03629636764526367,,2924.319153547287,
6559,0.0,,0.0028823544271290302,,0.013489723205566406,,0.03257862851023674,,2924.759505748749,
6560,0.0,,0.004749831277877092,,0.017338698729872704,,0.03348433971405029,,2925.200603723526,
6561,0.0,,0.0009537898004055023,,0.025432175025343895,,0.04152814671397209,,2925.6417236328125,
6562,0.0,,0.0002818935608956963,,0.027201494202017784,,0.04512103274464607,,2926.082641839981,
6563,0.0,,0.004039457533508539,,0.030818194150924683,,0.0678882822394371,,2926.8173751831055,
6564,0.0,,0.0025858001317828894,,0.02011493593454361,,0.05402533337473869,,2927.259083032608,
6565,0.0,,0.0015529616503044963,,0.01661686599254608,,0.05470597743988037,,2927.6991152763367,
6566,0.0,,0.0006810176419094205,,0.01677193120121956,,0.05888523533940315,,2928.1391932964325,
6567,0.0,,0.005155699327588081,,0.018100591376423836,,0.057471614331007004,,2928.5802385807037,
6568,0.0,,0.0032817095052450895,,0.02037733793258667,,0.07190606743097305,,2929.0215945243835,
6569,0.0,,0.0008543696021661162,,0.017963729798793793,,0.06946587562561035,,2929.4617414474487,
6570,0.0,,0.00021491426741704345,,0.024381160736083984,,0.06513071060180664,,2929.9020268917084,
6571,0.0,,0.000823281763587147,,0.03261396661400795,,0.06555962562561035,,2930.3423957824707,
6572,0.0,,0.0010855549480766058,,0.026349421590566635,,0.06643279641866684,,2930.782837152481,
6573,0.0,,0.0006267762510105968,,0.029015759006142616,,0.06799981743097305,,2931.223922729492,
6574,0.0,,0.0029788294341415167,,0.029292987659573555,,0.06684648990631104,,2931.6643002033234,
6575,0.0,,0.0028868953231722116,,0.029642794281244278,,0.0689316987991333,,2932.1050419807434,
6576,0.0,,0.0011287747183814645,,0.029661644250154495,,0.06409356743097305,,2932.5454416275024,
6577,0.0,,0.003077017841860652,,0.01971270889043808,,0.05888523533940315,,2932.9863953590393,
6578,0.0,,0.003323822980746627,,0.01784582994878292,,0.04326023533940315,,2933.4261417388916,
6579,0.0,,0.0029753567650914192,,0.020688289776444435,,0.043408989906311035,,2933.866767644882,
6580,0.0,,0.005252567119896412,,0.018291810527443886,,0.0373581238090992,,2934.306840658188,
6581,0.0,,0.0006252449820749462,,0.018996451050043106,,0.0334518738090992,,2934.749161720276,
6582,0.0,,0.0004304572066757828,,0.016153467819094658,,0.0337754487991333,,2935.1902623176575,
6583,0.0,,0.0012523889308795333,,0.015634842216968536,,0.03284357115626335,,2935.6309015750885,
6584,0.0,,0.0010372498072683811,,0.01749187521636486,,0.035699207335710526,,2936.0726358890533,
6585,0.0,,0.002233147621154785,,0.017757508903741837,,0.04169321060180664,,2936.5131702423096,
6586,0.0,,0.00046980977640487254,,0.0303984172642231,,0.05248713493347168,,2936.953885793686,
6587,0.0,,0.0002594243560452014,,0.02649044431746006,,0.053928375244140625,,2937.3943436145782,
6588,0.0,,0.0035539071541279554,,0.0210161991417408,,0.0477747917175293,,2937.835036754608,
6589,0.0,,0.00296451011672616,,0.029824454337358475,,0.07852879911661148,,2938.276116371155,
6590,0.0,,0.004791914951056242,,0.03016420640051365,,0.07215753942728043,,2938.716307401657,
6591,0.0,,0.001434497069567442,,0.03352115675806999,,0.07435949891805649,,2939.157254934311,
6592,0.0,,0.0006377761019393802,,0.05341493710875511,,0.09154963493347168,,2939.5975053310394,
6593,0.0,,0.002532095881178975,,0.05120847001671791,,0.09619220346212387,,2940.0383253097534,
6594,0.0,,0.0017898520454764366,,0.04424799978733063,,0.07535886764526367,,2940.4803409576416,
6595,0.0,,0.005057979375123978,,0.02584873139858246,,0.0490768738090992,,2940.920529127121,
6596,0.0,,0.0014765576925128698,,0.020049385726451874,,0.0412643738090992,,2941.3614296913147,
6597,0.0,,0.0010984750697389245,,0.015526732429862022,,0.03890053555369377,,2941.8017489910126,
6598,0.0,,0.0013558116042986512,,0.028471818193793297,,0.058508556336164474,,2942.2426373958588,
6599,0.0,,0.0023177529219537973,,0.03088328428566456,,0.0608830451965332,,2942.682729959488,
6600,0.0,,0.0029339592438191175,,0.04373154416680336,,0.0712447538971901,,2943.1230657100677,
6601,0.0,,0.004204194992780685,,0.030396396294236183,,0.0650254487991333,,2943.5641362667084,
6602,0.0,,0.0012918526772409678,,0.027802670374512672,,0.06539565324783325,,2944.004340648651,
6603,0.0,,0.001279562129639089,,0.027996757999062538,,0.06892117112874985,,2944.4450154304504,
6604,0.0,,0.00020855104958172888,,0.023766249418258667,,0.06799981743097305,,2944.8850729465485,
6605,0.0,,0.0003365993034094572,,0.017507821321487427,,0.06279148906469345,,2945.3266224861145,
6606,0.0,,0.003968672826886177,,0.018461471423506737,,0.05628107115626335,,2945.7673799991608,
6607,0.0,,0.005469092633575201,,0.022433331236243248,,0.05367690324783325,,2946.2079343795776,
6608,0.0,,0.0020604291930794716,,0.01890634186565876,,0.05237482115626335,,2946.649087905884,
6609,0.0,,0.0010638824896886945,,0.014820661395788193,,0.04586440324783325,,2947.0898423194885,
6610,0.0,,0.00048231787513941526,,0.013603730127215385,,0.0412643738090992,,2947.5313436985016,
6611,0.0,,0.0015794298378750682,,0.016638511791825294,,0.05367690324783325,,2947.9718701839447,
6612,0.0,,0.0020372855942696333,,0.020499031990766525,,0.05237482115626335,,2948.4127852916718,
6613,0.0,,0.0004634452925529331,,0.019352374598383904,,0.03805190324783325,,2948.853072166443,
6614,0.0,,0.0007532050367444754,,0.020066378638148308,,0.04280368611216545,,2949.292809009552,
6615,0.0,,0.00018727064889390022,,0.027977168560028076,,0.04586458206176758,,2949.7340619564056,
6616,0.0,,0.0033818448428064585,,0.016647791489958763,,0.036638278514146805,,2950.17613530159,
6617,0.0,,0.003302290802821517,,0.013536215759813786,,0.04012131690979004,,2950.6165499687195,
6618,0.0,,0.0027725277468562126,,0.0094596641138196,,0.03548308089375496,,2951.0576107501984,
6619,0.0,,0.0031857651192694902,,0.01983260177075863,,0.053565364331007004,,2951.497218847275,
6620,0.0,,0.0034063884522765875,,0.02651362121105194,,0.06018732115626335,,2951.9376933574677,
6621,0.0,,0.004089376889169216,,0.016195563599467278,,0.04846857115626335,,2952.3789191246033,
6622,0.0,,0.0045392815954983234,,0.022409139201045036,,0.04716648533940315,,2952.819381713867,
6623,0.0,,0.0012713507749140263,,0.023958267644047737,,0.04846857115626335,,2953.2595059871674,
6624,0.0,,0.0014763851650059223,,0.024575430899858475,,0.04716648533940315,,2953.7009313106537,
6625,0.0,,0.0010462802601978183,,0.03899141401052475,,0.055501777678728104,,2954.436180830002,
6626,0.0,,0.0012001126306131482,,0.03390635922551155,,0.06170423701405525,,2954.877177476883,
6627,0.0,,0.0033657921012490988,,0.04070063307881355,,0.06691256910562515,,2955.3184690475464,
6628,0.0,,0.0007817657315172255,,0.03757978603243828,,0.06745830923318863,,2955.758329629898,
6629,0.0,,0.002050531329587102,,0.022600816562771797,,0.040544528514146805,,2956.1997385025024,
6630,0.0,,0.0019700739067047834,,0.019762974232435226,,0.049659114331007004,,2956.640611410141,
6631,0.0,,0.0010055496823042631,,0.017028987407684326,,0.039242446422576904,,2957.0813541412354,
6632,0.0,,0.0004341169260442257,,0.013622976839542389,,0.040544528514146805,,2957.5234270095825,
6633,0.0,,0.003497681813314557,,0.01620497554540634,,0.03287891671061516,,2957.9633989334106,
6634,0.0,,0.0006705584237352014,,0.02207797020673752,,0.035696905106306076,,2958.403388738632,
6635,0.0,,0.0018247992265969515,,0.017328061163425446,,0.03808724880218506,,2958.8446555137634,
6636,0.0,,0.002763468539342284,,0.014174867421388626,,0.03287891671061516,,2959.284524202347,
6637,0.0,,0.00017459184164181352,,0.017041226848959923,,0.04069141671061516,,2959.725628376007,
6638,0.0,,0.0003063365293201059,,0.021232211962342262,,0.05053798481822014,,2960.16641831398,
6639,0.0,,0.0021618485916405916,,0.025930199772119522,,0.039734601974487305,,2960.607831954956,
6640,0.0,,0.0025258075911551714,,0.026210078969597816,,0.04012131690979004,,2961.0488090515137,
6641,0.0,,0.0008893054910004139,,0.02662019245326519,,0.04589974880218506,,2961.4899928569794,
6642,0.0,,0.00122596335131675,,0.022308291867375374,,0.04917001724243164,,2961.9307453632355,
6643,0.0,,0.0008646695059724152,,0.017297139391303062,,0.05110808089375496,,2962.3705019950867,
6644,0.0,,0.0027878242544829845,,0.020637493580579758,,0.04329558089375496,,2962.812215566635,
6645,0.0,,0.00417419383302331,,0.013726627454161644,,0.05371224880218506,,2963.253803730011,
6646,0.0,,0.002754300832748413,,0.013254987075924873,,0.05631641671061516,,2963.694370031357,
6647,0.0,,0.0010337234707549214,,0.014981734566390514,,0.05892058089375496,,2964.135503768921,
6648,0.0,,0.004547713790088892,,0.01714194566011429,,0.07137131690979004,,2964.576375246048,
6649,0.0,,0.001662431750446558,,0.023576702922582626,,0.07975391298532486,,2965.0173263549805,
6650,0.0,,7.863402424845845e-05,,0.019534749910235405,,0.06355881690979004,,2965.457884311676,
6651,0.0,,0.001684755552560091,,0.01613602414727211,,0.07714974880218506,,2965.898630619049,
6652,0.0,,0.010446836240589619,,0.019045131281018257,,0.07454558461904526,,2966.3395717144012,
6653,0.0,,0.001753689837642014,,0.026743639260530472,,0.07260751724243164,,2966.7805366516113,
6654,0.0,,0.000318297854391858,,0.020072346553206444,,0.06933724880218506,,2967.2220985889435,
6655,0.0,,0.0016654153587296605,,0.017269086092710495,,0.07714974880218506,,2967.6630046367645,
6656,0.0,,0.00364902731962502,,0.021115656942129135,,0.08823251724243164,,2968.103790283203,
6657,0.0,,0.0006059102597646415,,0.02118871733546257,,0.08178798109292984,,2968.5443761348724,
6658,0.0,,0.00016435513680335134,,0.017780838534235954,,0.07714974880218506,,2968.985737800598,
6659,0.0,,0.0015311106108129025,,0.017803503200411797,,0.07137131690979004,,2969.426586151123,
6660,0.0,,0.00017635157564654946,,0.016431277617812157,,0.07164430618286133,,2969.8669238090515,
6661,0.0,,0.006424597464501858,,0.0185804832726717,,0.07260751724243164,,2970.3073222637177,
6662,0.0,,0.006024425383657217,,0.019255658611655235,,0.08042001724243164,,2970.7485263347626,
6663,0.0,,0.0024869588669389486,,0.018305588513612747,,0.08496224880218506,,2971.189118385315,
6664,0.0,,0.004840772598981857,,0.02424408122897148,,0.05958668515086174,,2971.6305203437805,
6665,0.0,,0.006366176065057516,,0.025325356051325798,,0.05320040509104729,,2972.07173705101,
6666,0.0,,0.001566710532642901,,0.02646188624203205,,0.05142927169799805,,2972.5127441883087,
6667,0.0,,0.002995735965669155,,0.02490302361547947,,0.04917001724243164,,2972.9537925720215,
6668,0.0,,0.00040609759162180126,,0.0387536883354187,,0.05768990516662598,,2973.3944804668427,
6669,0.0,,0.004825840704143047,,0.03389699384570122,,0.053128719329833984,,2973.834741830826,
6670,0.0,,0.00023149729531724006,,0.035027775913476944,,0.0576222725212574,,2974.27489900589,
6671,0.0,,0.0003500389284454286,,0.041642092168331146,,0.07396626472473145,,2974.714966058731,
6672,0.0,,0.0005076949601061642,,0.032311808317899704,,0.04727323725819588,,2975.1554098129272,
6673,0.0,,0.0024267241824418306,,0.041148118674755096,,0.054689567536115646,,2975.5967173576355,
6674,0.0,,0.0008791079162620008,,0.038398560136556625,,0.0629781112074852,,2976.037095785141,
6675,0.0,,0.0005759596824645996,,0.04101176559925079,,0.057769775390625,,2976.4788591861725,
6676,0.0,,0.0009425233001820743,,0.04410248622298241,,0.07291515916585922,,2976.9196920394897,
6677,0.0,,0.0003971058176830411,,0.04469308629631996,,0.0681864395737648,,2977.3605461120605,
6678,0.0,,0.002825159812346101,,0.05227366089820862,,0.07468223571777344,,2977.800741672516,
6679,0.0,,0.0009408265468664467,,0.050774622708559036,,0.07210954278707504,,2978.2411255836487,
6680,0.0,,0.0036926025059074163,,0.04207008704543114,,0.07447671890258789,,2978.682707309723,
6681,0.0,,0.001551227644085884,,0.041913777589797974,,0.07266664505004883,,2979.1236929893494,
6682,0.0,,0.00024445669259876013,,0.038028836250305176,,0.06745830923318863,,2979.5643558502197,
6683,0.0,,0.0019541189540177584,,0.03889058902859688,,0.0711267814040184,,2980.0055677890778,
6684,0.0,,0.0014353754231706262,,0.04093698784708977,,0.0742400512099266,,2980.4464507102966,
6685,0.0,,0.0034317546524107456,,0.03063911758363247,,0.054754097014665604,,2980.886466741562,
6686,0.0,,0.001127391355112195,,0.023248963057994843,,0.042883556336164474,,2981.326619386673,
6687,0.0,,0.001147961476817727,,0.04061194136738777,,0.058508556336164474,,2981.7683651447296,
6688,0.0,,0.002486912766471505,,0.03160085156559944,,0.048091888427734375,,2982.5032925605774,
6689,0.0,,0.001783819287084043,,0.02299528196454048,,0.042883556336164474,,2982.9446306228638,
6690,0.0,,0.0017875171033665538,,0.019090034067630768,,0.043148696422576904,,2983.3851392269135,
6691,0.0,,0.00046871459926478565,,0.016657192260026932,,0.0452580451965332,,2983.825991153717,
6692,0.0,,0.0004619166429620236,,0.019848840311169624,,0.053300220519304276,,2984.2663848400116,
6693,0.0,,0.003277649637311697,,0.022702353075146675,,0.05603957176208496,,2984.7066588401794,
6694,0.0,,0.0015704365214332938,,0.02735917642712593,,0.05603957176208496,,2985.1483323574066,
6695,0.0,,0.0018111515091732144,,0.016761885955929756,,0.04562290385365486,,2985.5884804725647,
6696,0.0,,0.0031926517840474844,,0.012191015295684338,,0.04521751403808594,,2986.028857946396,
6697,0.0,,0.0030031315982341766,,0.02568594180047512,,0.05069255828857422,,2986.469759941101,
6698,0.0,,0.002240648027509451,,0.029679957777261734,,0.06645623594522476,,2986.911285161972,
6699,0.0,,4.487027763389051e-05,,0.021045904606580734,,0.06124790385365486,,2987.3517599105835,
6700,0.0,,0.0005917989183217287,,0.024123109877109528,,0.06124790385365486,,2987.7915155887604,
6701,0.0,,0.0002487865276634693,,0.031211715191602707,,0.06645623594522476,,2988.2318806648254,
6702,0.0,,0.0048890975303947926,,0.03947584703564644,,0.08208123594522476,,2988.6727643013,
6703,0.0,,0.000888273527380079,,0.038618676364421844,,0.07687290757894516,,2989.1131546497345,
6704,0.0,,0.00030942578450776637,,0.031249571591615677,,0.07687290757894516,,2989.553464651108,
6705,0.0,,0.0011915097711607814,,0.028426598757505417,,0.06645623594522476,,2989.993949651718,
6706,0.0,,0.0003658970817923546,,0.026482081040740013,,0.0701090469956398,,2990.435784339905,
6707,0.0,,0.0015090173110365868,,0.0255817249417305,,0.07152589410543442,,2990.875957250595,
6708,0.0,,0.0024838217068463564,,0.026473872363567352,,0.07152589410543442,,2991.3164324760437,
6709,0.0,,0.0023395344614982605,,0.027347764000296593,,0.07166457176208496,,2991.756842851639,
6710,0.0,,0.0031576985493302345,,0.0317656435072422,,0.07687290757894516,,2992.197870016098,
6711,0.0,,0.002225013915449381,,0.023862747475504875,,0.06124790385365486,,2992.639195919037,
6712,0.0,,0.002742428332567215,,0.030821852385997772,,0.07971668243408203,,2993.079692840576,
6713,0.0,,0.004823834169656038,,0.034003015607595444,,0.07413355261087418,,2993.5201489925385,
6714,0.0,,3.397905675228685e-05,,0.03420884162187576,,0.07687290757894516,,2993.962817668915,
6715,0.0,,0.0026556886732578278,,0.035765256732702255,,0.08455022424459457,,2994.403611421585,
6716,0.0,,0.0012690759031102061,,0.035539887845516205,,0.0857340469956398,,2994.843563079834,
6717,0.0,,0.0019187546567991376,,0.02726072259247303,,0.07166457176208496,,2995.284296274185,
6718,0.0,,0.00010624329297570512,,0.026885507628321648,,0.07166457176208496,,2995.72478055954,
6719,0.0,,0.004333317279815674,,0.01788051426410675,,0.053300220519304276,,2996.165194272995,
6720,0.0,,0.0022543584927916527,,0.020532259717583656,,0.05083123967051506,,2996.605340242386,
6721,0.0,,0.0019496293971315026,,0.029801389202475548,,0.048091888427734375,,2997.045910835266,
6722,0.0,,0.0006252113380469382,,0.02666524425148964,,0.05110353231430054,,2997.487697124481,
6723,0.0,,0.00022433152480516583,,0.019659511744976044,,0.05154228210449219,,2997.929210662842,
6724,0.0,,0.0019438040908426046,,0.018158454447984695,,0.0492757149040699,,2998.3695685863495,
6725,0.0,,0.0024108383804559708,,0.015775756910443306,,0.05643007159233093,,2998.8092131614685,
6726,0.0,,0.0012806679587811232,,0.014304924756288528,,0.05903423950076103,,2999.2509648799896,
6727,0.0,,0.006148649845272303,,0.018303828313946724,,0.06933269649744034,,2999.690710544586,
6728,0.0,,0.0023789803963154554,,0.016729924827814102,,0.05761395022273064,,3000.1311728954315,
6729,0.0,,0.004066787660121918,,0.014040537178516388,,0.05761395022273064,,3000.5713815689087,
6730,0.0,,0.0005821187514811754,,0.016784925013780594,,0.03938478231430054,,3001.0116147994995,
6731,0.0,,0.0007337636197917163,,0.021871907636523247,,0.04220867156982422,,3001.452610015869,
6732,0.0,,0.00020515477808658034,,0.023642145097255707,,0.043483417481184006,,3001.8930113315582,
6733,0.0,,0.00039655622094869614,,0.02685803361237049,,0.04741700366139412,,3002.3342418670654,
6734,0.0,,0.006941887084394693,,0.040752265602350235,,0.06233803555369377,,3002.7745237350464,
6735,0.0,,0.0028109271079301834,,0.04646375775337219,,0.06716728210449219,,3003.2163858413696,
6736,0.0,,0.001280424534343183,,0.04403572529554367,,0.06371673196554184,,3003.657168865204,
6737,0.0,,0.0001548497675685212,,0.05771971493959427,,0.08317136764526367,,3004.097576856613,
6738,0.0,,0.00574001669883728,,0.04377562552690506,,0.06510797888040543,,3004.539412498474,
6739,0.0,,0.0009666359401308,,0.05578785017132759,,0.07956782728433609,,3004.97966337204,
6740,0.0,,0.0006983389612287283,,0.048316337168216705,,0.08728957176208496,,3005.420424222946,
6741,0.0,,0.00024340163508895785,,0.05026790127158165,,0.08715423196554184,,3005.861282348633,
6742,0.0,,0.001300886389799416,,0.04652676731348038,,0.08517837524414062,,3006.301446199417,
6743,0.0,,0.001327710342593491,,0.03348156064748764,,0.07015053182840347,,3006.7423441410065,
6744,0.0,,0.001805304316803813,,0.028828198090195656,,0.07673756033182144,,3007.182939529419,
6745,0.0,,0.002760461997240782,,0.019441446289420128,,0.06645623594522476,,3007.622912168503,
6746,0.0,,0.0002604396140668541,,0.022574717178940773,,0.06892522424459457,,3008.0654032230377,
6747,0.0,,0.002951529109850526,,0.02250456064939499,,0.058508556336164474,,3008.5057921409607,
6748,0.0,,0.0013380477903410792,,0.016481036320328712,,0.05563418194651604,,3008.946970462799,
6749,0.0,,0.00043942066258750856,,0.01908767782151699,,0.06084251403808594,,3009.3886058330536,
6750,0.0,,0.003862615441903472,,0.02695753052830696,,0.06811213493347168,,3010.1251850128174,
6751,0.0,,0.0014866176061332226,,0.03347255662083626,,0.07687290757894516,,3010.5676934719086,
6752,0.0,,0.0020479795057326555,,0.04062595218420029,,0.08113297075033188,,3011.008642435074,
6753,0.0,,0.0011419035727158189,,0.05981401354074478,,0.08715423196554184,,3011.4494285583496,
6754,0.0,,0.0016662749694660306,,0.06058863550424576,,0.09936213493347168,,3011.890370607376,
6755,0.0,,0.001178690348751843,,0.055786389857530594,,0.09249790757894516,,3012.3311870098114,
6756,0.0,,0.0013105726102367043,,0.044394683092832565,,0.09208456426858902,,3012.771540403366,
6757,0.0,,0.00021118814765941352,,0.03807121515274048,,0.08373713493347168,,3013.2113280296326,
6758,0.0,,6.575455336133018e-05,,0.03455539420247078,,0.07332047075033188,,3013.651556968689,
6759,0.0,,0.0007575099589303136,,0.03043666109442711,,0.06304200738668442,,3014.0917744636536,
6760,0.0,,6.353577191475779e-05,,0.03973451256752014,,0.07332047075033188,,3014.5329031944275,
6761,0.0,,0.0008115693344734609,,0.03673728555440903,,0.06029963493347168,,3014.973745584488,
6762,0.0,,3.0410836188821122e-05,,0.036907684057950974,,0.06290379911661148,,3015.4157037734985,
6763,0.0,,0.0006333356723189354,,0.034166671335697174,,0.06811213493347168,,3015.8568885326385,
6764,0.0,,0.00029695237753912807,,0.020797355100512505,,0.06233803555369377,,3016.2982823848724,
6765,0.0,,0.0011918285163119435,,0.025217212736606598,,0.07071629911661148,,3016.73881316185,
6766,0.0,,0.0021500762086361647,,0.029445387423038483,,0.07125123590230942,,3017.179421186447,
6767,0.0,,0.0010617806110531092,,0.04820232093334198,,0.09098386764526367,,3017.6201593875885,
6768,0.0,,0.0011791407596319914,,0.03513109311461449,,0.08056720346212387,,3018.0605285167694,
6769,0.0,,0.0036183700431138277,,0.03789084777235985,,0.08908367156982422,,3018.5013585090637,
6770,0.0,,0.0006915673729963601,,0.029200479388237,,0.08113297075033188,,3018.9441463947296,
6771,0.0,,0.0009895218536257744,,0.027036365121603012,,0.07413339614868164,,3019.3858358860016,
6772,0.0,,0.001137463841587305,,0.03159693628549576,,0.08634129911661148,,3019.8260662555695,
6773,0.0,,0.0020291537512093782,,0.034755125641822815,,0.08113297075033188,,3020.2670438289642,
6774,0.0,,0.0005578036652877927,,0.02662273496389389,,0.06754636764526367,,3020.7083315849304,
6775,0.0,,0.0005937840905971825,,0.03221776336431503,,0.04805775359272957,,3021.1492190361023,
6776,0.0,,0.001650146208703518,,0.03233400359749794,,0.0452965684235096,,3021.5903418064117,
6777,0.0,,0.002520639216527343,,0.037381064146757126,,0.05367690324783325,,3022.0323383808136,
6778,0.0,,0.0033787982538342476,,0.0462825670838356,,0.06690923124551773,,3022.473145008087,
6779,0.0,,0.0001872864959295839,,0.044846996665000916,,0.0612947940826416,,3022.913741350174,
6780,0.0,,0.0011813580058515072,,0.04376722872257233,,0.06258702278137207,,3023.354328393936,
6781,0.0,,0.001980188302695751,,0.03502465412020683,,0.06026345491409302,,3023.7948739528656,
6782,0.0,,0.0029160294216126204,,0.038848962634801865,,0.0709604024887085,,3024.2369179725647,
6783,0.0,,0.0013766433112323284,,0.032379310578107834,,0.0657520666718483,,3024.6786518096924,
6784,0.0,,0.0024283197708427906,,0.03804170712828636,,0.0722624883055687,,3025.120109796524,
6785,0.0,,0.0005696954322047532,,0.04337284713983536,,0.0774708166718483,,3025.5603337287903,
6786,0.0,,0.0027116064447909594,,0.041344285011291504,,0.07673756033182144,,3026.0023951530457,
6787,0.0,,0.002115950919687748,,0.05974612012505531,,0.09419023990631104,,3026.4432706832886,
6788,0.0,,0.0015373984351754189,,0.047106146812438965,,0.0904916524887085,,3026.8845427036285,
6789,0.0,,0.005566000938415527,,0.04693072661757469,,0.09619220346212387,,3027.326563835144,
6790,0.0,,0.0008543362491764128,,0.04042476788163185,,0.08998449891805649,,3027.7681002616882,
6791,0.0,,0.0021625394001603127,,0.043645650148391724,,0.10040116310119629,,3028.2095115184784,
6792,0.0,,0.0039537143893539906,,0.03217189759016037,,0.08217199891805649,,3028.6501116752625,
6793,0.0,,0.00025743377045728266,,0.03106214478611946,,0.09519282728433609,,3029.0907878875732,
6794,0.0,,0.0021598399616777897,,0.027142569422721863,,0.08217199891805649,,3029.5321412086487,
6795,0.0,,0.0019343013409525156,,0.02109365351498127,,0.08477616310119629,,3029.9731137752533,
6796,0.0,,6.961484905332327e-05,,0.02237427793443203,,0.07673756033182144,,3030.414373397827,
6797,0.0,,0.00045378776849247515,,0.02207600139081478,,0.08738032728433609,,3030.8555557727814,
6798,0.0,,0.0015962610486894846,,0.01972651295363903,,0.08056720346212387,,3031.296543121338,
6799,0.0,,0.0011487461160868406,,0.02491416223347187,,0.07332047075033188,,3031.738538980484,
6800,0.0,,0.0009145171497948468,,0.024225693196058273,,0.06394282728433609,,3032.1794798374176,
6801,0.0,,0.0016958541236817837,,0.0215883981436491,,0.06371673196554184,,3032.61936879158,
6802,0.0,,0.002681255340576172,,0.027990803122520447,,0.05352616310119629,,3033.061020374298,
6803,0.0,,0.011446276679635048,,0.03643689304590225,,0.07286548614501953,,3033.501528978348,
6804,0.0,,0.0005231578834354877,,0.03902355581521988,,0.07907899469137192,,3033.94216632843,
6805,0.0,,0.00073013617657125,,0.0396885946393013,,0.07074102014303207,,3034.383630990982,
6806,0.0,,0.00035472417948767543,,0.03668387606739998,,0.06688499450683594,,3034.8246743679047,
6807,0.0,,0.0035698777064681053,,0.034692492336034775,,0.060324352234601974,,3035.2649335861206,
6808,0.0,,0.003632029751315713,,0.03294757753610611,,0.04889202117919922,,3035.7065246105194,
6809,0.0,,0.00035695702536031604,,0.01978141814470291,,0.04142184928059578,,3036.14825630188,
6810,0.0,,0.0007118547218851745,,0.01803571730852127,,0.04931719973683357,,3036.589604139328,
6811,0.0,,0.0010277938563376665,,0.01953699067234993,,0.04727880284190178,,3037.030671596527,
6812,0.0,,0.0036071042995899916,,0.0263716708868742,,0.0789639949798584,,3037.4717819690704,
6813,0.0,,0.0013338600983843207,,0.028545955196022987,,0.0854744091629982,,3038.207258939743,
6814,0.0,,0.001425097230821848,,0.027683785185217857,,0.07684946060180664,,3038.6481659412384,
6815,0.0,,0.0026764054782688618,,0.032941900193691254,,0.09638071060180664,,3039.088695049286,
6816,0.0,,8.898071973817423e-05,,0.03192543238401413,,0.09768279641866684,,3039.5295808315277,
6817,0.0,,0.0007413069834001362,,0.030032463371753693,,0.09939857572317123,,3039.969811439514,
6818,0.0,,0.002301958156749606,,0.03775213286280632,,0.1063685417175293,,3040.4110441207886,
6819,0.0,,0.005134666804224253,,0.033417630940675735,,0.0959518775343895,,3040.8518013954163,
6820,0.0,,0.002198242349550128,,0.03374054655432701,,0.10070065408945084,,3041.2931232452393,
6821,0.0,,0.004379340447485447,,0.024203376844525337,,0.08373713493347168,,3041.7327382564545,
6822,0.0,,0.0003560507029760629,,0.019457418471574783,,0.08998449891805649,,3042.1736829280853,
6823,0.0,,0.0006460139411501586,,0.01733516901731491,,0.08056720346212387,,3042.6136486530304,
6824,0.0,,0.000975499686319381,,0.024772174656391144,,0.08577553182840347,,3043.0537967681885,
6825,0.0,,0.001432053279131651,,0.026456622406840324,,0.09098386764526367,,3043.495419740677,
6826,0.0,,0.0021596853621304035,,0.023761387914419174,,0.07736587524414062,,3043.9366466999054,
6827,0.0,,0.00041116459760814905,,0.023515736684203148,,0.08056720346212387,,3044.3775222301483,
6828,0.0,,0.0002296128950547427,,0.019004618749022484,,0.07535886764526367,,3044.81880068779,
6829,0.0,,8.942306158132851e-05,,0.022442756220698357,,0.07997003942728043,,3045.2585582733154,
6830,0.0,,0.003709724871441722,,0.021341757848858833,,0.08257421106100082,,3045.7003083229065,
6831,0.0,,0.00022228661691769958,,0.02790670469403267,,0.09757089614868164,,3046.141842365265,
6832,0.0,,0.0006537438603118062,,0.02186356671154499,,0.08894547075033188,,3046.58283162117,
6833,0.0,,0.00027152622351422906,,0.02368909679353237,,0.07997003942728043,,3047.023532629013,
6834,0.0,,0.0005116950487717986,,0.028995953500270844,,0.07413339614868164,,3047.463843345642,
6835,0.0,,0.003933994565159082,,0.03098616935312748,,0.05590422824025154,,3047.904016017914,
6836,0.0,,0.0033425891306251287,,0.04198450222611427,,0.05270751193165779,,3048.344827413559,
6837,0.0,,0.0021928143687546253,,0.04249764233827591,,0.05457115173339844,,3048.7857728004456,
6838,0.0,,0.0002454202913213521,,0.03671436756849289,,0.057425182312726974,,3049.2262403964996,
6839,0.0,,0.0007062659715302289,,0.03720983490347862,,0.050534408539533615,,3049.6689081192017,
6840,0.0,,0.0028307843022048473,,0.037989839911460876,,0.05070042610168457,,3050.108330488205,
6841,0.0,,0.002947153290733695,,0.02770151011645794,,0.04931719973683357,,3050.5499358177185,
6842,0.0,,0.002091542584821582,,0.03144434094429016,,0.05791584774851799,,3050.991926431656,
6843,0.0,,0.002455410547554493,,0.03145081549882889,,0.05192136764526367,,3051.4323093891144,
6844,0.0,,0.0006324879941530526,,0.039352912455797195,,0.08020782470703125,,3051.8733410835266,
6845,0.0,,0.00025216350331902504,,0.037070561200380325,,0.08116531372070312,,3052.314007282257,
6846,0.0,,0.0005484317662194371,,0.03194230794906616,,0.06119696423411369,,3052.7543363571167,
6847,0.0,,0.0027024312876164913,,0.028663864359259605,,0.05693276599049568,,3053.196755886078,
6848,0.0,,0.001808990491554141,,0.029864760115742683,,0.05458132550120354,,3053.637537717819,
6849,0.0,,0.0002504542644601315,,0.02761673741042614,,0.05125745013356209,,3054.0786366462708,
6850,0.0,,0.0001660467532929033,,0.021396536380052567,,0.046115875244140625,,3054.5194721221924,
6851,0.0,,0.0005766756949014962,,0.022321349009871483,,0.04781373217701912,,3054.9607920646667,
6852,0.0,,0.0034301751293241978,,0.028230858966708183,,0.062430065125226974,,3055.4014689922333,
6853,0.0,,0.003471229923889041,,0.029863176867365837,,0.05457115173339844,,3055.842276096344,
6854,0.0,,0.0017137827817350626,,0.02896515093743801,,0.05509130284190178,,3056.2832860946655,
6855,0.0,,0.0015524886548519135,,0.029477816075086594,,0.05769546702504158,,3056.7230262756348,
6856,0.0,,0.0010552096646279097,,0.02896665595471859,,0.06343873590230942,,3057.16387963295,
6857,0.0,,0.003365937154740095,,0.02186431549489498,,0.05873449519276619,,3057.604124069214,
6858,0.0,,0.001683972543105483,,0.025356998667120934,,0.05562623217701912,,3058.044043779373,
6859,0.0,,0.0030213717836886644,,0.019691411405801773,,0.04410886764526367,,3058.484174013138,
6860,0.0,,0.00287389918230474,,0.014067432843148708,,0.050466377288103104,,3058.9254207611084,
6861,0.0,,0.0002854061604011804,,0.014365441165864468,,0.044274646788835526,,3059.36571931839,
6862,0.0,,0.004609105177223682,,0.015453506261110306,,0.04931719973683357,,3059.8055040836334,
6863,0.0,,0.0004971325397491455,,0.014676171354949474,,0.059136707335710526,,3060.2459466457367,
6864,0.0,,0.0009713931358419359,,0.016211703419685364,,0.05667519569396973,,3060.687791824341,
6865,0.0,,0.0010040238266810775,,0.01993255503475666,,0.06448769569396973,,3061.1296937465668,
6866,0.0,,0.0025482671335339546,,0.01285581011325121,,0.054691314697265625,,3061.570201396942,
6867,0.0,,0.0032336688600480556,,0.010050838813185692,,0.053928375244140625,,3062.010251522064,
6868,0.0,,3.426845069043338e-05,,0.012650390155613422,,0.05302206799387932,,3062.450783729553,
6869,0.0,,0.0003886209160555154,,0.015209787525236607,,0.059136707335710526,,3062.8923070430756,
6870,0.0,,0.00028544964152388275,,0.012173294089734554,,0.049344539642333984,,3063.3324358463287,
6871,0.0,,0.0006009002681821585,,0.008517477661371231,,0.04112561419606209,,3063.7733483314514,
6872,0.0,,0.005414954852312803,,0.009695556946098804,,0.03591728210449219,,3064.214290857315,
6873,0.0,,0.009467199444770813,,0.017985407263040543,,0.0469738245010376,,3064.6546721458435,
6874,0.0,,0.001974219921976328,,0.02996770478785038,,0.06111709401011467,,3065.0959236621857,
6875,0.0,,0.004025883506983519,,0.027347533032298088,,0.05707462504506111,,3065.830636024475,
6876,0.0,,0.00016536569455638528,,0.03394567221403122,,0.06250890344381332,,3066.270820379257,
6877,0.0,,0.00014666897186543792,,0.023174280300736427,,0.04706255719065666,,3066.7114424705505,
6878,0.0,,0.0023700608871877193,,0.024386221542954445,,0.04727792739868164,,3067.151478290558,
6879,0.0,,0.004209575243294239,,0.03184622898697853,,0.06110866740345955,,3067.5920383930206,
6880,0.0,,0.0010060346685349941,,0.029039492830634117,,0.08102065324783325,,3068.032813310623,
6881,0.0,,0.0029665527399629354,,0.02384250797331333,,0.06669773906469345,,3068.474015235901,
6882,0.0,,0.005620878655463457,,0.01924687996506691,,0.06539565324783325,,3068.9142501354218,
6883,0.0,,0.00019185901328455657,,0.01692129671573639,,0.06409356743097305,,3069.3545343875885,
6884,0.0,,0.0006705353735014796,,0.030042940750718117,,0.04846857115626335,,3069.795878171921,
6885,0.0,,0.0026230523362755775,,0.0235067717730999,,0.047315239906311035,,3070.2367839813232,
6886,0.0,,0.0008839686051942408,,0.020939849317073822,,0.05107273533940315,,3070.677995443344,
6887,0.0,,0.00026635706308297813,,0.01859249174594879,,0.05367690324783325,,3071.118441581726,
6888,0.0,,0.0020899109076708555,,0.01809891127049923,,0.05367690324783325,,3071.558871984482,
6889,0.0,,0.0025333326775580645,,0.016875451430678368,,0.04977065324783325,,3071.9995629787445,
6890,0.0,,0.002332268748432398,,0.015307297930121422,,0.06018732115626335,,3072.4400153160095,
6891,0.0,,0.00390465185046196,,0.022915786132216454,,0.0767441987991333,,3072.880768299103,
6892,0.0,,0.0005049211904406548,,0.02325877547264099,,0.0789639949798584,,3073.3227672576904,
6893,0.0,,0.00029285490745678544,,0.024467026814818382,,0.07451023906469345,,3073.7636930942535,
6894,0.0,,0.0017165994504466653,,0.024980107322335243,,0.07476171106100082,,3074.2051208019257,
6895,0.0,,0.00162047881167382,,0.029514634981751442,,0.07645956426858902,,3074.6455149650574,
6896,0.0,,0.011962871998548508,,0.02628941647708416,,0.06554440408945084,,3075.086096048355,
6897,0.0,,0.004651712719351053,,0.01967419870197773,,0.058223921805620193,,3075.526999950409,
6898,0.0,,0.0011291038244962692,,0.02173345349729061,,0.0663275346159935,,3075.9675073623657,
6899,0.0,,0.0011339712655171752,,0.023247739300131798,,0.06945065408945084,,3076.4098818302155,
6900,0.0,,0.00419591972604394,,0.020150132477283478,,0.0624212808907032,,3076.8514125347137,
6901,0.0,,0.0024899819400161505,,0.02429424785077572,,0.06018732115626335,,3077.2923262119293,
6902,0.0,,0.0024961710441857576,,0.03085348941385746,,0.06473433971405029,,3077.7329778671265,
6903,0.0,,0.0022146375849843025,,0.029256196692585945,,0.05765928700566292,,3078.173504590988,
6904,0.0,,0.002024212619289756,,0.03612981364130974,,0.05868077278137207,,3078.6152119636536,
6905,0.0,,0.0006624358356930315,,0.0372479110956192,,0.061638157814741135,,3079.056203842163,
6906,0.0,,0.0012795905349776149,,0.03646961599588394,,0.060336071997880936,,3079.4964644908905,
6907,0.0,,3.0649567634100094e-05,,0.02507404051721096,,0.053825657814741135,,3079.936675310135,
6908,0.0,,0.0036012663040310144,,0.01558652427047491,,0.0376816987991333,,3080.377117395401,
6909,0.0,,0.00197552889585495,,0.016211465001106262,,0.04045160487294197,,3080.8172883987427,
6910,0.0,,0.003070567036047578,,0.018355002626776695,,0.04305577278137207,,3081.258598804474,
6911,0.0,,0.007986446842551231,,0.0215389933437109,,0.04508121684193611,,3081.699506998062,
6912,0.0,,0.0025892918929457664,,0.018005529418587685,,0.04501485824584961,,3082.1409895420074,
6913,0.0,,0.0014127150643616915,,0.019444435834884644,,0.04793381690979004,,3082.582492828369,
6914,0.0,,0.002312728436663747,,0.02120715193450451,,0.04508121684193611,,3083.0240540504456,
6915,0.0,,0.0003359974652994424,,0.024312151595950127,,0.04532964900135994,,3083.46497297287,
6916,0.0,,0.0033252867870032787,,0.023065898567438126,,0.05549788475036621,,3083.9059233665466,
6917,0.0,,0.0016541993245482445,,0.025073176249861717,,0.05110808089375496,,3084.346622943878,
6918,0.0,,0.00048081498243846,,0.025126412510871887,,0.04879983142018318,,3084.78822183609,
6919,0.0,,0.0012184054357931018,,0.02678319811820984,,0.04850391671061516,,3085.229918241501,
6920,0.0,,0.0007461088825948536,,0.012164940126240253,,0.04329558089375496,,3085.67081284523,
6921,0.0,,0.001976082334294915,,0.012257730588316917,,0.04069141671061516,,3086.111773252487,
6922,0.0,,0.00036654178984463215,,0.022360697388648987,,0.04589974880218506,,3086.552585363388,
6923,0.0,,0.0014202231541275978,,0.017449986189603806,,0.04396168515086174,,3086.9935042858124,
6924,0.0,,0.0017726290971040726,,0.013087478466331959,,0.05371224880218506,,3087.4343090057373,
6925,0.0,,0.0022567054256796837,,0.023206375539302826,,0.05341513827443123,,3087.874963283539,
6926,0.0,,0.0038481096271425486,,0.023247065022587776,,0.06152474880218506,,3088.316158771515,
6927,0.0,,0.0004893293371424079,,0.027031350880861282,,0.05371224880218506,,3088.756796836853,
6928,0.0,,0.0008951948257163167,,0.026126990094780922,,0.05835048481822014,,3089.1970999240875,
6929,0.0,,0.003137015039101243,,0.03003924898803234,,0.06673308461904526,,3089.637868642807,
6930,0.0,,0.0010442226193845272,,0.020818626508116722,,0.06152474880218506,,3090.078164100647,
6931,0.0,,0.0008178930729627609,,0.020489977672696114,,0.06152474880218506,,3090.51917719841,
6932,0.0,,0.0018812031485140324,,0.02467244490981102,,0.06673308461904526,,3090.959139108658,
6933,0.0,,0.0018052997766062617,,0.03335808962583542,,0.08496224880218506,,3091.4001507759094,
6934,0.0,,9.57758238655515e-05,,0.0295094083994627,,0.07424847036600113,,3091.840783596039,
6935,0.0,,0.0024640983901917934,,0.021886082366108894,,0.07633122056722641,,3092.281529188156,
6936,0.0,,0.004829252604395151,,0.02944798395037651,,0.07000335305929184,,3092.7217960357666,
6937,0.0,,0.005261850543320179,,0.01913883164525032,,0.05574631690979004,,3093.162743330002,
6938,0.0,,0.0013487215619534254,,0.020903723314404488,,0.05958668515086174,,3093.8976469039917,
6939,0.0,,0.0002937032259069383,,0.01898287981748581,,0.05371224880218506,,3094.33815407753,
6940,0.0,,0.0007983390823937953,,0.016309797763824463,,0.03835264965891838,,3094.7788808345795,
6941,0.0,,0.0015602277126163244,,0.016155781224370003,,0.03779013827443123,,3095.2195971012115,
6942,0.0,,0.001377012929879129,,0.01724022440612316,,0.04272548481822014,,3095.660311460495,
6943,0.0,,0.001026540296152234,,0.02718726545572281,,0.05500978231430054,,3096.1004571914673,
6944,0.0,,0.005173256620764732,,0.016276629641652107,,0.0547863245010376,,3096.54035449028,
6945,0.0,,7.39377283025533e-05,,0.016375597566366196,,0.05500978231430054,,3096.9817926883698,
6946,0.0,,0.002425005193799734,,0.018009567633271217,,0.04589520022273064,,3097.422625541687,
6947,0.0,,0.0010254025692120194,,0.02832397259771824,,0.0599946565926075,,3097.8627457618713,
6948,0.0,,0.003370970953255892,,0.024947630241513252,,0.0534842424094677,,3098.303374528885,
6949,0.0,,8.403058018302545e-05,,0.024394450709223747,,0.04459311440587044,,3098.7440338134766,
6950,0.0,,0.0001785757194738835,,0.0152510991320014,,0.05004267022013664,,3099.1853618621826,
6951,0.0,,0.006688964553177357,,0.02430298738181591,,0.05500978231430054,,3099.626518011093,
6952,0.0,,0.00348096527159214,,0.02208361215889454,,0.07608433812856674,,3100.06694149971,
6953,0.0,,0.0007556575583294034,,0.020732255652546883,,0.06672853231430054,,3100.508224964142,
6954,0.0,,0.0033875673543661833,,0.017430884763598442,,0.05394892022013664,,3100.948481321335,
6955,0.0,,0.0019383300095796585,,0.018396439030766487,,0.06152020022273064,,3101.3894889354706,
6956,0.0,,8.897185580281075e-06,,0.01956753060221672,,0.05525100231170654,,3101.829521894455,
6957,0.0,,0.001483264029957354,,0.020671924576163292,,0.05643007159233093,,3102.2711250782013,
6958,0.0,,0.002223040908575058,,0.016857964918017387,,0.05134475231170654,,3102.71040391922,
6959,0.0,,0.0013898598263040185,,0.023056339472532272,,0.060459334403276443,,3103.150418996811,
6960,0.0,,0.00038379139732569456,,0.024625757709145546,,0.06436558812856674,,3103.591714143753,
6961,0.0,,0.00022439123131334782,,0.019801346585154533,,0.05891603231430054,,3104.0321893692017,
6962,0.0,,0.005266652442514896,,0.014395540580153465,,0.0586925745010376,,3104.4725477695465,
6963,0.0,,0.004152395762503147,,0.015275077894330025,,0.05134475231170654,,3104.9136905670166,
6964,0.0,,0.00162998226005584,,0.01450384221971035,,0.04329103231430054,,3105.354414701462,
6965,0.0,,0.0003842861042357981,,0.017492201179265976,,0.0469738245010376,,3105.7947161197662,
6966,0.0,,0.0009168935939669609,,0.01917925663292408,,0.04613642022013664,,3106.2363052368164,
6967,0.0,,0.0009082144824787974,,0.017128340899944305,,0.044834334403276443,,3106.6771998405457,
6968,0.0,,0.000989627093076706,,0.013584917411208153,,0.04589520022273064,,3107.11874628067,
6969,0.0,,0.0037509410176426172,,0.015033043920993805,,0.04325835034251213,,3107.5595831871033,
6970,0.0,,0.005719107575714588,,0.018101606518030167,,0.05603957176208496,,3108.0006291866302,
6971,0.0,,0.002815642859786749,,0.02061135694384575,,0.05083123967051506,,3108.4406673908234,
6972,0.0,,0.001242726226337254,,0.0287063829600811,,0.05888335034251213,,3108.881323337555,
6973,0.0,,0.005172939505428076,,0.04409969225525856,,0.07971668243408203,,3109.321984052658,
6974,0.0,,0.0006842410657554865,,0.03292643651366234,,0.07125917822122574,,3109.762059211731,
6975,0.0,,0.00040135483141057193,,0.03533616289496422,,0.07971668243408203,,3110.202194213867,
6976,0.0,,0.0017728296807035804,,0.03295260667800903,,0.0701090469956398,,3110.643031835556,
6977,0.0,,0.002506468677893281,,0.0153876394033432,,0.04223017022013664,,3111.0838515758514,
6978,0.0,,0.003276306902989745,,0.02711258828639984,,0.0648951530456543,,3111.5259976387024,
6979,0.0,,0.0004081333754584193,,0.023276550695300102,,0.05563418194651604,,3111.967846632004,
6980,0.0,,0.00190023984760046,,0.023494316264986992,,0.06124790385365486,,3112.4084894657135,
6981,0.0,,0.0010995351476594806,,0.024410968646407127,,0.05888335034251213,,3112.848918914795,
6982,0.0,,0.0006854667444713414,,0.02520037069916725,,0.05888335034251213,,3113.2900116443634,
6983,0.0,,0.002796025015413761,,0.022785844281315804,,0.05394892022013664,,3113.731057882309,
6984,0.0,,0.007889342494308949,,0.019265221431851387,,0.07348016649484634,,3114.170942544937,
6985,0.0,,0.001941691734828055,,0.02215428836643696,,0.08235353231430054,,3114.6116704940796,
6986,0.0,,0.0015124044148251414,,0.02574978955090046,,0.08625978231430054,,3115.0518882274628,
6987,0.0,,8.04497321951203e-05,,0.021909471601247787,,0.08259475231170654,,3115.49218583107,
6988,0.0,,0.0027667954564094543,,0.02086532674729824,,0.08235353231430054,,3115.9328310489655,
6989,0.0,,0.0038097999058663845,,0.018500687554478645,,0.06672853231430054,,3116.373044013977,
6990,0.0,,0.0011772847501561046,,0.018583090975880623,,0.05892058089375496,,3116.813992500305,
6991,0.0,,0.0055469642393291,,0.023045910522341728,,0.05252382159233093,,3117.254590034485,
6992,0.0,,0.0007012355490587652,,0.023704757913947105,,0.05252382159233093,,3117.6949441432953,
6993,0.0,,0.004198273178189993,,0.020302340388298035,,0.05892058089375496,,3118.134864807129,
6994,0.0,,1.700386383163277e-05,,0.020969057455658913,,0.06412891298532486,,3118.5762300491333,
6995,0.0,,0.00028256099903956056,,0.022946542128920555,,0.0659690722823143,,3119.0162830352783,
6996,0.0,,0.004610478412359953,,0.03009144775569439,,0.05371224880218506,,3119.4565320014954,
6997,0.0,,0.0019220022950321436,,0.036109793931245804,,0.05211671069264412,,3119.897327899933,
6998,0.0,,0.0006215565372258425,,0.03913820534944534,,0.05755758285522461,,3120.338003396988,
6999,0.0,,0.0012393957003951073,,0.035263221710920334,,0.055359601974487305,,3120.7780389785767,
7000,0.0,,0.0003839598211925477,,0.031002921983599663,,0.060615379363298416,,3121.5136280059814,
7001,0.0,,0.005893733352422714,,0.032863155007362366,,0.06629443168640137,,3121.954977750778,
7002,0.0,,8.475939830532297e-05,,0.030428769066929817,,0.060567934066057205,,3122.396151781082,
7003,0.0,,0.0009166035451926291,,0.03959796577692032,,0.07246208190917969,,3122.8384392261505,
7004,0.0,,0.005575674585998058,,0.04137560725212097,,0.07150276750326157,,3123.281083345413,
7005,0.0,,0.00016338418936356902,,0.034949734807014465,,0.06635896116495132,,3123.721726179123,
7006,0.0,,0.0006198015180416405,,0.040198177099227905,,0.07732924073934555,,3124.1622412204742,
7007,0.0,,0.0011243425542488694,,0.035156700760126114,,0.0709846019744873,,3124.603438138962,
7008,0.0,,0.0010221016127616167,,0.03275638073682785,,0.06691256910562515,,3125.0447909832,
7009,0.0,,0.0006631388096138835,,0.035137567669153214,,0.0657762661576271,,3125.483992099762,
7010,0.0,,0.0011980825802311301,,0.03206239640712738,,0.05905834957957268,,3125.9247784614563,
7011,0.0,,0.0014993143267929554,,0.025336433202028275,,0.04879919812083244,,3126.3656735420227,
7012,0.0,,0.0011883532861247659,,0.01999877206981182,,0.04696202278137207,,3126.806164741516,
7013,0.0,,0.0008561239810660481,,0.02130676805973053,,0.05066192150115967,,3127.248286962509,
7014,0.0,,0.0011012624017894268,,0.01931692846119404,,0.05053798481822014,,3127.6886451244354,
7015,0.0,,0.0010322933085262775,,0.016806162893772125,,0.04532964900135994,,3128.1300847530365,
7016,0.0,,0.0021272546146064997,,0.016252363100647926,,0.04805775359272957,,3128.571010828018,
7017,0.0,,0.0012186045059934258,,0.014542886056005955,,0.04694211483001709,,3129.011479616165,
7018,0.0,,0.0006179447518661618,,0.01873614452779293,,0.07397548109292984,,3129.4529688358307,
7019,0.0,,0.004402339458465576,,0.01896805688738823,,0.07558795064687729,,3129.894184112549,
7020,0.0,,0.0018942791502922773,,0.015447289682924747,,0.05892058089375496,,3130.335340976715,
7021,0.0,,0.0019019355531781912,,0.01447281613945961,,0.06152474880218506,,3130.7778494358063,
7022,0.0,,0.0009448931086808443,,0.017135394737124443,,0.05574631690979004,,3131.218707561493,
7023,0.0,,0.0008208057261072099,,0.019149407744407654,,0.05892058089375496,,3131.659585952759,
7024,0.0,,0.0021874697413295507,,0.01643047295510769,,0.06095464900135994,,3132.101267337799,
7025,0.0,,0.0001771143142832443,,0.019825292751193047,,0.05371224880218506,,3132.541493177414,
7026,0.0,,0.0014798077754676342,,0.015241012908518314,,0.05835048481822014,,3132.98321557045,
7027,0.0,,0.0012621746864169836,,0.02262154594063759,,0.05835048481822014,,3133.4235649108887,
7028,0.0,,0.00025060336338356137,,0.02767219953238964,,0.05631641671061516,,3133.864278793335,
7029,0.0,,0.0006233045132830739,,0.02624642662703991,,0.05835048481822014,,3134.305930376053,
7030,0.0,,0.0011365879327058792,,0.02107696607708931,,0.06095464900135994,,3134.7461383342743,
7031,0.0,,0.00019029021495953202,,0.017492802813649178,,0.07454558461904526,,3135.1871173381805,
7032,0.0,,0.00101353763602674,,0.02368088997900486,,0.06152474880218506,,3135.6280629634857,
7033,0.0,,0.006438582669943571,,0.019787531346082687,,0.06876715272665024,,3136.067966938019,
7034,0.0,,0.001030734390951693,,0.025130189955234528,,0.06355881690979004,,3136.509306907654,
7035,0.0,,0.0016134462784975767,,0.02936687134206295,,0.05631641671061516,,3136.948513031006,
7036,0.0,,0.0008889087475836277,,0.021170560270547867,,0.06616298109292984,,3137.3900339603424,
7037,0.0,,0.0004724802274722606,,0.022037198767066002,,0.06412891298532486,,3137.830277442932,
7038,0.0,,0.0016160132363438606,,0.016453685238957405,,0.06933724880218506,,3138.2715089321136,
7039,0.0,,0.002768826438114047,,0.01698700711131096,,0.07194141298532486,,3138.7121324539185,
7040,0.0,,0.00304501224309206,,0.027903705835342407,,0.05385001376271248,,3139.15455698967,
7041,0.0,,0.001472768373787403,,0.027382444590330124,,0.060567934066057205,,3139.5939173698425,
7042,0.0,,0.0022532364819198847,,0.0172469113022089,,0.05892058089375496,,3140.034872531891,
7043,0.0,,0.0009028553031384945,,0.01730092614889145,,0.05892058089375496,,3140.475521802902,
7044,0.0,,0.0016987365670502186,,0.022566119208931923,,0.05110808089375496,,3140.9167807102203,
7045,0.0,,4.3989010009681806e-05,,0.021626636385917664,,0.05385001376271248,,3141.3578221797943,
7046,0.0,,0.0006114473799243569,,0.021487625315785408,,0.05314214900135994,,3141.798558950424,
7047,0.0,,0.0034145053941756487,,0.01900293491780758,,0.05631641671061516,,3142.239031791687,
7048,0.0,,0.0010759499855339527,,0.020106878131628036,,0.05574631690979004,,3142.6806511878967,
7049,0.0,,0.0011750992853194475,,0.024594087153673172,,0.05245095491409302,,3143.1211156845093,
7050,0.0,,0.001457274192944169,,0.01798521913588047,,0.05314214900135994,,3143.5616133213043,
7051,0.0,,0.0013384271878749132,,0.016013583168387413,,0.05631641671061516,,3144.002389907837,
7052,0.0,,0.0024563870392739773,,0.01587221957743168,,0.06152474880218506,,3144.4422495365143,
7053,0.0,,0.002853670157492161,,0.022552914917469025,,0.05892058089375496,,3144.882883310318,
7054,0.0,,3.7911682738922536e-05,,0.023032525554299355,,0.05375303700566292,,3145.3243470191956,
7055,0.0,,0.0001497603952884674,,0.0279751718044281,,0.05635720491409302,,3145.7647228240967,
7056,0.0,,0.002987237647175789,,0.025756798684597015,,0.05505512282252312,,3146.205172777176,
7057,0.0,,0.001244902377948165,,0.014820776879787445,,0.06095464900135994,,3146.6478703022003,
7058,0.0,,0.004597757942974567,,0.02140888199210167,,0.06145310401916504,,3147.0884001255035,
7059,0.0,,0.0026628838386386633,,0.027662379667162895,,0.06238067150115967,,3147.529049873352,
7060,0.0,,0.002336615463718772,,0.029586387798190117,,0.06286761909723282,,3147.969600200653,
7061,0.0,,0.0019068627152591944,,0.03024422563612461,,0.07019317150115967,,3148.4103014469147,
7062,0.0,,0.003736986080184579,,0.023985354229807854,,0.06677386909723282,,3148.850114583969,
7063,0.0,,0.0014869123697280884,,0.029760900884866714,,0.07198220491409302,,3149.5855321884155,
7064,0.0,,0.0015002036234363914,,0.03105202503502369,,0.07137131690979004,,3150.02702665329,
7065,0.0,,0.0050454530864953995,,0.022907201200723648,,0.06937804073095322,,3150.467444419861,
7066,0.0,,0.0017450619488954544,,0.017094746232032776,,0.07137131690979004,,3150.907594680786,
7067,0.0,,2.909079285018379e-06,,0.025621412321925163,,0.07372704893350601,,3151.348865509033,
7068,0.0,,0.0024555253330618143,,0.02000042423605919,,0.07397548109292984,,3151.789130449295,
7069,0.0,,0.0017251709941774607,,0.026630613952875137,,0.07397548109292984,,3152.2296578884125,
7070,0.0,,0.0005949793267063797,,0.014143940061330795,,0.06933724880218506,,3152.671506881714,
7071,0.0,,0.0032859628554433584,,0.021085277199745178,,0.07372704893350601,,3153.1116354465485,
7072,0.0,,0.0022960754577070475,,0.02156325988471508,,0.07833993434906006,,3153.552608013153,
7073,0.0,,0.0019745230674743652,,0.02342740073800087,,0.06876715272665024,,3153.993238210678,
7074,0.0,,0.001451224205084145,,0.021990083158016205,,0.07819211483001709,,3154.4339838027954,
7075,0.0,,0.0008382646483369172,,0.01765737682580948,,0.08756641298532486,,3154.8745057582855,
7076,0.0,,0.001047407859005034,,0.020390475168824196,,0.08439215272665024,,3155.316035747528,
7077,0.0,,0.005490398500114679,,0.030694464221596718,,0.08354827016592026,,3155.7565059661865,
7078,0.0,,0.0006685531116090715,,0.02837233617901802,,0.08935204893350601,,3156.197897195816,
7079,0.0,,0.0005517451791092753,,0.023329196497797966,,0.07714974880218506,,3156.638815879822,
7080,0.0,,0.0013619643868878484,,0.025899101048707962,,0.08153954893350601,,3157.079099178314,
7081,0.0,,0.00038453619345091283,,0.026539266109466553,,0.08079627901315689,,3157.5211267471313,
7082,0.0,,0.0034740958362817764,,0.02537141926586628,,0.06792327016592026,,3157.96275138855,
7083,0.0,,0.0010420499602332711,,0.027379008010029793,,0.06256711483001709,,3158.403249979019,
7084,0.0,,0.004196048714220524,,0.03790653869509697,,0.0671176090836525,,3158.8437972068787,
7085,0.0,,0.0002887275768443942,,0.03956414386630058,,0.07019317150115967,,3159.2845425605774,
7086,0.0,,0.002160382689908147,,0.03656810522079468,,0.06720336526632309,,3159.725853919983,
7087,0.0,,0.0024142179172486067,,0.02683158591389656,,0.06933724880218506,,3160.1666729450226,
7088,0.0,,0.0035589735489338636,,0.02433718554675579,,0.06876715272665024,,3160.608415365219,
7089,0.0,,0.003235760610550642,,0.023759718984365463,,0.06933724880218506,,3161.0491242408752,
7090,0.0,,0.0014841421507298946,,0.022749995812773705,,0.07194141298532486,,3161.4896202087402,
7091,0.0,,0.004401164595037699,,0.021871019154787064,,0.07819211483001709,,3161.930554628372,
7092,0.0,,0.0033919867128133774,,0.0191667340695858,,0.08131599426269531,,3162.371245622635,
7093,0.0,,0.0033821817487478256,,0.01862175017595291,,0.08652433007955551,,3162.8124215602875,
7094,0.0,,0.0019477641908451915,,0.02108306810259819,,0.09220465272665024,,3163.253549337387,
7095,0.0,,0.0008099557016976178,,0.026848437264561653,,0.09277474880218506,,3163.694447517395,
7096,0.0,,0.0004942159866914153,,0.02531713992357254,,0.09277474880218506,,3164.1357460021973,
7097,0.0,,0.00037523836363106966,,0.031016893684864044,,0.08756641298532486,,3164.57599401474,
7098,0.0,,0.004315102472901344,,0.02484126016497612,,0.10058724880218506,,3165.017261981964,
7099,0.0,,0.0023653742391616106,,0.020593907684087753,,0.08756641298532486,,3165.457895755768,
7100,0.0,,0.007726102136075497,,0.021031569689512253,,0.09537891298532486,,3165.8986864089966,
7101,0.0,,0.0017069069435819983,,0.018282214179635048,,0.09741298109292984,,3166.3394379615784,
7102,0.0,,0.0038733643013983965,,0.024322878569364548,,0.07975391298532486,,3166.780105113983,
7103,0.0,,0.0037292831111699343,,0.020151158794760704,,0.08848687261343002,,3167.22048330307,
7104,0.0,,0.0035431664437055588,,0.020786965265870094,,0.08354827016592026,,3167.661176919937,
7105,0.0,,0.0018129354575648904,,0.026783844456076622,,0.06673308461904526,,3168.1026723384857,
7106,0.0,,0.005614249035716057,,0.017863037064671516,,0.08439215272665024,,3168.543088912964,
7107,0.0,,0.002204570919275284,,0.02675030194222927,,0.07397548109292984,,3168.9841763973236,
7108,0.0,,0.00321096065454185,,0.024502325803041458,,0.07454558461904526,,3169.4248802661896,
7109,0.0,,0.0001369568199152127,,0.03015887923538685,,0.07137131690979004,,3169.8646581172943,
7110,0.0,,0.0005847581196576357,,0.0251954086124897,,0.07657965272665024,,3170.305981397629,
7111,0.0,,0.000811059377156198,,0.028126100078225136,,0.07397548109292984,,3170.7469499111176,
7112,0.0,,0.0023904242552816868,,0.031053798273205757,,0.06739918142557144,,3171.1871104240417,
7113,0.0,,0.004091809503734112,,0.026151806116104126,,0.07657965272665024,,3171.6277179718018,
7114,0.0,,0.0007845131331123412,,0.02749805524945259,,0.07372704893350601,,3172.06808757782,
7115,0.0,,0.0057000876404345036,,0.02872808650135994,,0.07454558461904526,,3172.5094821453094,
7116,0.0,,4.501551666180603e-05,,0.028520315885543823,,0.08439215272665024,,3172.949209690094,
7117,0.0,,0.0035183781292289495,,0.037459589540958405,,0.07596302032470703,,3173.389858007431,
7118,0.0,,0.000697349663823843,,0.040116649121046066,,0.07479524612426758,,3173.8307797908783,
7119,0.0,,0.0017510356847196817,,0.032294731587171555,,0.06331038475036621,,3174.2708218097687,
7120,0.0,,0.002766912803053856,,0.028211673721671104,,0.06152474880218506,,3174.711071252823,
7121,0.0,,0.0008518334361724555,,0.028190787881612778,,0.06591454893350601,,3175.151276111603,
7122,0.0,,0.00048357993364334106,,0.0316876582801342,,0.06095464900135994,,3175.592123746872,
7123,0.0,,0.0019750988576561213,,0.026569928973913193,,0.06591454893350601,,3176.032455444336,
7124,0.0,,0.001267195213586092,,0.021677060052752495,,0.07372704893350601,,3176.4739525318146,
7125,0.0,,0.0027371502947062254,,0.028479330241680145,,0.06355881690979004,,3177.210461139679,
7126,0.0,,0.0007089292048476636,,0.03713516891002655,,0.05810205265879631,,3177.651357650757,
7127,0.0,,0.002467861631885171,,0.03559816628694534,,0.05490243434906006,,3178.0924599170685,
7128,0.0,,0.0006467372877523303,,0.03253689780831337,,0.05977650359272957,,3178.5335116386414,
7129,0.0,,0.0022131202276796103,,0.02493354119360447,,0.06095464900135994,,3178.975075006485,
7130,0.0,,0.0004070050490554422,,0.0207680631428957,,0.06331038475036621,,3179.4149689674377,
7131,0.0,,0.0003319857642054558,,0.02615954354405403,,0.05735878273844719,,3179.855460882187,
7132,0.0,,0.002136582974344492,,0.02109632082283497,,0.05996294692158699,,3180.2961235046387,
7133,0.0,,0.003356083296239376,,0.019364332780241966,,0.06070621684193611,,3180.7377977371216,
7134,0.0,,0.00034288145252503455,,0.027257859706878662,,0.05512968823313713,,3181.1783776283264,
7135,0.0,,0.001586501020938158,,0.020655537024140358,,0.05892058089375496,,3181.6186797618866,
7136,0.0,,0.0015314766205847263,,0.0182866919785738,,0.07137131690979004,,3182.060045480728,
7137,0.0,,0.0013731602812185884,,0.013193321414291859,,0.07558795064687729,,3182.501229286194,
7138,0.0,,0.00019898205937352031,,0.013417590409517288,,0.07633122056722641,,3182.9429936408997,
7139,0.0,,0.001645561889745295,,0.018502460792660713,,0.06591454893350601,,3183.382673740387,
7140,0.0,,0.0018413038924336433,,0.02051917277276516,,0.06792327016592026,,3183.8230743408203,
7141,0.0,,0.0012515040580183268,,0.014784522354602814,,0.07137131690979004,,3184.2648644447327,
7142,0.0,,0.004155138041824102,,0.01364049967378378,,0.07137131690979004,,3184.705188512802,
7143,0.0,,0.0020189620554447174,,0.017083290964365005,,0.07397548109292984,,3185.1458415985107,
7144,0.0,,0.002029755152761936,,0.017785726115107536,,0.07137131690979004,,3185.58593082428,
7145,0.0,,0.0029338416643440723,,0.01511557400226593,,0.06829515844583511,,3186.026201248169,
7146,0.0,,0.0038367495872080326,,0.013426077552139759,,0.07714974880218506,,3186.4666996002197,
7147,0.0,,0.0011080149561166763,,0.01285440195351839,,0.07657965272665024,,3186.906900405884,
7148,0.0,,0.0009938314324244857,,0.017390647903084755,,0.06933724880218506,,3187.3481769561768,
7149,0.0,,0.0008259194437414408,,0.016343723982572556,,0.06591454893350601,,3187.7882487773895,
7150,0.0,,0.003057503839954734,,0.015947578474879265,,0.06095464900135994,,3188.228703022003,
7151,0.0,,0.0021262667141854763,,0.016570081934332848,,0.06876715272665024,,3188.6690616607666,
7152,0.0,,0.00220484659075737,,0.01267197821289301,,0.07397548109292984,,3189.110001564026,
7153,0.0,,0.003912594635039568,,0.019694454967975616,,0.04793381690979004,,3189.5503804683685,
7154,0.0,,0.00011387338599888608,,0.024043649435043335,,0.04396168515086174,,3189.9910547733307,
7155,0.0,,0.0009973295964300632,,0.027770204469561577,,0.057471614331007004,,3190.431379556656,
7156,0.0,,0.0017603770829737186,,0.02814467065036297,,0.050151269882917404,,3190.871988773346,
7157,0.0,,0.002459276933223009,,0.03116743452847004,,0.05073396489024162,,3191.3120884895325,
7158,0.0,,0.006502080243080854,,0.03186901658773422,,0.058282773941755295,,3191.7525901794434,
7159,0.0,,0.0004939099308103323,,0.031998202204704285,,0.05512968823313713,,3192.1941776275635,
7160,0.0,,0.001614283537492156,,0.0288873091340065,,0.05512968823313713,,3192.6354143619537,
7161,0.0,,0.0004824284405913204,,0.03007008694112301,,0.05659731104969978,,3193.075609445572,
7162,0.0,,0.002947585191577673,,0.02240610495209694,,0.04793381690979004,,3193.517154455185,
7163,0.0,,0.0026243345346301794,,0.02745823748409748,,0.051480770111083984,,3193.9577691555023,
7164,0.0,,0.0007953701424412429,,0.025503437966108322,,0.04918162152171135,,3194.3989877700806,
7165,0.0,,0.001058664987795055,,0.024997984990477562,,0.04618064686655998,,3194.8397047519684,
7166,0.0,,0.002638838719576597,,0.030055223032832146,,0.05121926590800285,,3195.279771566391,
7167,0.0,,0.003750456962734461,,0.025138912722468376,,0.04952740669250488,,3195.7211484909058,
7168,0.0,,0.001474828808568418,,0.02378392219543457,,0.049659114331007004,,3196.161673307419,
7169,0.0,,0.0005594419781118631,,0.020754829049110413,,0.04625821113586426,,3196.6020307540894,
7170,0.0,,0.0022464890498667955,,0.017853913828730583,,0.04589974880218506,,3197.043449163437,
7171,0.0,,0.0014811259461566806,,0.020639317110180855,,0.04508121684193611,,3197.4833495616913,
7172,0.0,,0.0037083392962813377,,0.02022191323339939,,0.05314214900135994,,3197.924079179764,
7173,0.0,,0.0018333825282752514,,0.013742293231189251,,0.05631641671061516,,3198.3647396564484,
7174,0.0,,0.0038330811075866222,,0.028713129460811615,,0.058282773941755295,,3198.805369615555,
7175,0.0,,5.3959942306391895e-05,,0.027434993535280228,,0.05710411071777344,,3199.2469635009766,
7176,0.0,,0.00026324947248212993,,0.02219996601343155,,0.04793381690979004,,3199.6879365444183,
7177,0.0,,0.001201357925310731,,0.02310798689723015,,0.05073396489024162,,3200.1285700798035,
7178,0.0,,0.0025054384022951126,,0.023153409361839294,,0.05385001376271248,,3200.569856405258,
7179,0.0,,0.0016150565352290869,,0.023394811898469925,,0.05539131164550781,,3201.010175228119,
7180,0.0,,0.0003206043620593846,,0.024980632588267326,,0.058282773941755295,,3201.451163291931,
7181,0.0,,0.00023359716578852385,,0.026470232754945755,,0.06426668167114258,,3201.8915452957153,
7182,0.0,,0.0021830443292856216,,0.029640914872288704,,0.0634911060333252,,3202.332471370697,
7183,0.0,,5.8059395087184384e-05,,0.03074388951063156,,0.060567934066057205,,3202.774077653885,
7184,0.0,,0.0015241603832691908,,0.027506224811077118,,0.04949764534831047,,3203.2169737815857,
7185,0.0,,0.0026898342184722424,,0.02200361154973507,,0.04284942150115967,,3203.659040927887,
7186,0.0,,0.0001696695399004966,,0.022982977330684662,,0.04390100762248039,,3204.0995564460754,
7187,0.0,,0.00024188787210732698,,0.03974386677145958,,0.05905834957957268,,3204.5407247543335,
7188,0.0,,0.0018411047058179975,,0.035374272614717484,,0.0634911060333252,,3205.27591919899,
7189,0.0,,0.0014262960758060217,,0.02899538166821003,,0.058282773941755295,,3205.7165563106537,
7190,0.0,,0.0005064485594630241,,0.02928372472524643,,0.050411421805620193,,3206.157767057419,
7191,0.0,,0.0009777654195204377,,0.017887979745864868,,0.042598921805620193,,3206.59845495224,
7192,0.0,,0.0005190706579014659,,0.017460204660892487,,0.04520308971405029,,3207.040032863617,
7193,0.0,,0.0023630151990801096,,0.019574837759137154,,0.04391908645629883,,3207.481155872345,
7194,0.0,,0.001629290753044188,,0.02124897390604019,,0.05066220089793205,,3207.9215412139893,
7195,0.0,,0.0004269912897143513,,0.027706723660230637,,0.04864168167114258,,3208.362123966217,
7196,0.0,,0.0007492129225283861,,0.02696354314684868,,0.05162874981760979,,3208.80384349823,
7197,0.0,,0.004875159356743097,,0.022324932739138603,,0.04532964900135994,,3209.244307279587,
7198,0.0,,0.002172574633732438,,0.025408737361431122,,0.04396168515086174,,3209.6854753494263,
7199,0.0,,0.002647301647812128,,0.025983203202486038,,0.04532964900135994,,3210.126816511154,
7200,0.0,,0.0022058633621782064,,0.02625862881541252,,0.05053798481822014,,3210.5673828125,
7201,0.0,,0.0009017217089422047,,0.02577531896531582,,0.04589974880218506,,3211.00838804245,
7202,0.0,,0.0015290023293346167,,0.023276042193174362,,0.05053798481822014,,3211.4492194652557,
7203,0.0,,0.0014761999482288957,,0.022268857806921005,,0.05053798481822014,,3211.8890795707703,
7204,0.0,,0.004441425204277039,,0.014650887809693813,,0.04559139534831047,,3212.3304867744446,
7205,0.0,,0.0030595827847719193,,0.017253750935196877,,0.046505171805620193,,3212.770444869995,
7206,0.0,,0.0029551160987466574,,0.015079095028340816,,0.04886237904429436,,3213.2110962867737,
7207,0.0,,0.0011136652901768684,,0.01882246509194374,,0.0480983667075634,,3213.652577161789,
7208,0.0,,0.0013754707761108875,,0.018981415778398514,,0.04689347743988037,,3214.0942437648773,
7209,0.0,,0.0015149208484217525,,0.02112494967877865,,0.04589974880218506,,3214.5346114635468,
7210,0.0,,0.0026408922858536243,,0.02056308276951313,,0.04428930953145027,,3214.9757413864136,
7211,0.0,,0.0040201060473918915,,0.022131307050585747,,0.05561975762248039,,3215.4164810180664,
7212,0.0,,0.004314842168241739,,0.013863555155694485,,0.05210180953145027,,3215.857029438019,
7213,0.0,,0.006054791156202555,,0.01569473184645176,,0.04520308971405029,,3216.2974076271057,
7214,0.0,,0.00012350351607892662,,0.01512763649225235,,0.04689347743988037,,3216.738500595093,
7215,0.0,,0.000888874928932637,,0.015438186936080456,,0.04768538475036621,,3217.1790676116943,
7216,0.0,,0.00019943933875765651,,0.015986472368240356,,0.05549788475036621,,3217.619377851486,
7217,0.0,,0.00015732686733826995,,0.014607178047299385,,0.05289371684193611,,3218.0600645542145,
7218,0.0,,0.0034193822648376226,,0.017962418496608734,,0.05028955265879631,,3218.5013687610626,
7219,0.0,,0.0020820985082536936,,0.01936190016567707,,0.04689347743988037,,3218.9428367614746,
7220,0.0,,0.00017512287013232708,,0.023571841418743134,,0.04428930953145027,,3219.3829588890076,
7221,0.0,,0.002966681495308876,,0.019759852439165115,,0.05340389534831047,,3219.8235726356506,
7222,0.0,,0.0014625724870711565,,0.021047189831733704,,0.05079972743988037,,3220.2660806179047,
7223,0.0,,0.0041730040684342384,,0.02764335833489895,,0.04532964900135994,,3220.7061886787415,
7224,0.0,,0.0003974603023380041,,0.02436860278248787,,0.0439150333404541,,3221.146542787552,
7225,0.0,,0.0011058102827519178,,0.02657369151711464,,0.04374949261546135,,3221.5881202220917,
7226,0.0,,0.001806234591640532,,0.03420906141400337,,0.057196855545043945,,3222.0291562080383,
7227,0.0,,9.464174581808038e-06,,0.03079443797469139,,0.045326072722673416,,3222.4705963134766,
7228,0.0,,0.002017864491790533,,0.025140173733234406,,0.048134803771972656,,3222.911279439926,
7229,0.0,,0.009556921198964119,,0.031859397888183594,,0.05810205265879631,,3223.3515560626984,
7230,0.0,,0.001740362262353301,,0.02746022306382656,,0.05631641671061516,,3223.7919414043427,
7231,0.0,,0.001195501652546227,,0.03518952801823616,,0.06331038475036621,,3224.23304104805,
7232,0.0,,0.004607329145073891,,0.044013235718011856,,0.07633122056722641,,3224.673038959503,
7233,0.0,,0.00032031655427999794,,0.04503917321562767,,0.07633122056722641,,3225.1142535209656,
7234,0.0,,0.0007956349290907383,,0.03580030798912048,,0.07372704893350601,,3225.5548746585846,
7235,0.0,,6.029572614352219e-05,,0.03852318972349167,,0.07714974880218506,,3225.99635386467,
7236,0.0,,0.004140413831919432,,0.023479320108890533,,0.05810205265879631,,3226.437968492508,
7237,0.0,,0.003219562117010355,,0.03219170123338699,,0.06904014199972153,,3226.878853082657,
7238,0.0,,0.000162191892741248,,0.01920020766556263,,0.06152474880218506,,3227.319102525711,
7239,0.0,,0.0009290014859288931,,0.01585184782743454,,0.04329558089375496,,3227.7589766979218,
7240,0.0,,0.0028274357318878174,,0.016916677355766296,,0.04508121684193611,,3228.200774669647,
7241,0.0,,0.0015985362697392702,,0.01723027601838112,,0.04746182635426521,,3228.6420788764954,
7242,0.0,,0.001188625581562519,,0.017250297591090202,,0.04508121684193611,,3229.083047389984,
7243,0.0,,3.4561009670142084e-05,,0.019236596301198006,,0.05229826644062996,,3229.5244615077972,
7244,0.0,,0.002030361909419298,,0.02474934421479702,,0.06048266217112541,,3229.965443134308,
7245,0.0,,3.0091603548498824e-05,,0.028509384021162987,,0.06355881690979004,,3230.406230211258,
7246,0.0,,0.0019353179959580302,,0.021300867199897766,,0.05289371684193611,,3230.8473982810974,
7247,0.0,,0.0016397522995248437,,0.013554442673921585,,0.03964932635426521,,3231.289648294449,
7248,0.0,,0.001524770399555564,,0.015205667354166508,,0.03964932635426521,,3231.7298316955566,
7249,0.0,,0.004008437041193247,,0.014804166741669178,,0.04038305953145027,,3232.1712234020233,
7250,0.0,,0.00020700540335383266,,0.014930370263755322,,0.04168514534831047,,3232.908484697342,
7251,0.0,,0.0019839585293084383,,0.015913523733615875,,0.03777889534831047,,3233.3495609760284,
7252,0.0,,0.0009395811357535422,,0.018345795571804047,,0.03999475762248039,,3233.791119337082,
7253,0.0,,0.001550620305351913,,0.020781245082616806,,0.043622177094221115,,3234.2316570281982,
7254,0.0,,0.0024723943788558245,,0.018734943121671677,,0.04168514534831047,,3234.6726574897766,
7255,0.0,,0.00577141297981143,,0.032913677394390106,,0.06152474880218506,,3235.1140995025635,
7256,0.0,,0.001953127095475793,,0.024057693779468536,,0.05028955265879631,,3235.55437374115,
7257,0.0,,0.0008325983071699739,,0.03497559577226639,,0.05892058089375496,,3235.9949548244476,
7258,0.0,,0.002179424511268735,,0.04762027785181999,,0.07187080383300781,,3236.4364142417908,
7259,0.0,,0.0009002627921290696,,0.03205707296729088,,0.05103747174143791,,3236.877425432205,
7260,0.0,,0.00012906179472338408,,0.024842241778969765,,0.044643085449934006,,3237.3177931308746,
7261,0.0,,0.006341580767184496,,0.031365662813186646,,0.05781221389770508,,3237.7580869197845,
7262,0.0,,0.0019083978841081262,,0.023537082597613335,,0.04866306111216545,,3238.1983301639557,
7263,0.0,,0.001310480060055852,,0.02344547212123871,,0.04779990389943123,,3238.6382784843445,
7264,0.0,,0.0008301551570184529,,0.026050806045532227,,0.05505974963307381,,3239.079845190048,
7265,0.0,,0.0017725512152537704,,0.021749651059508324,,0.045122623443603516,,3239.519307613373,
7266,0.0,,0.0006391903152689338,,0.02462014928460121,,0.049851417541503906,,3239.9612004756927,
7267,0.0,,0.00021052834927104414,,0.02376183681190014,,0.044643085449934006,,3240.4014253616333,
7268,0.0,,0.002011722419410944,,0.03150404989719391,,0.0556747131049633,,3240.842380285263,
7269,0.0,,0.0033088293857872486,,0.01873617246747017,,0.057731907814741135,,3241.282568693161,
7270,0.0,,0.0002823062823154032,,0.02176051028072834,,0.062097709625959396,,3241.723976135254,
7271,0.0,,0.0019699009135365486,,0.02368095889687538,,0.06773487478494644,,3242.164769411087,
7272,0.0,,0.004680781625211239,,0.017612967640161514,,0.049919407814741135,,3242.6050622463226,
7273,0.0,,0.004429031163454056,,0.020210616290569305,,0.04212212562561035,,3243.0457825660706,
7274,0.0,,0.0029711409006267786,,0.02839009463787079,,0.05320580676198006,,3243.4863171577454,
7275,0.0,,0.004998115822672844,,0.02871077135205269,,0.05103747174143791,,3243.9281237125397,
7276,0.0,,0.004029215779155493,,0.01700417511165142,,0.04950571060180664,,3244.369690179825,
7277,0.0,,0.0023178444243967533,,0.01795678399503231,,0.05628107115626335,,3244.8097014427185,
7278,0.0,,0.001255267416127026,,0.018539290875196457,,0.0568893738090992,,3245.251106262207,
7279,0.0,,0.001808691886253655,,0.02197772078216076,,0.0663275346159935,,3245.692137479782,
7280,0.0,,0.0018773683113977313,,0.020583290606737137,,0.05628107115626335,,3246.1325283050537,
7281,0.0,,0.0002888244343921542,,0.018270591273903847,,0.05600805953145027,,3246.574777364731,
7282,0.0,,0.0009541581384837627,,0.019252702593803406,,0.06772681325674057,,3247.0153436660767,
7283,0.0,,0.0018655441235750914,,0.02496076561510563,,0.06424232572317123,,3247.456377029419,
7284,0.0,,0.0010496623581275344,,0.025628820061683655,,0.0624212808907032,,3247.897378206253,
7285,0.0,,0.0006946632056497037,,0.030246321111917496,,0.05731014534831047,,3248.338154554367,
7286,0.0,,8.189578693418298e-06,,0.037470947951078415,,0.054038841277360916,,3248.778324842453,
7287,0.0,,0.0038341484032571316,,0.0353417694568634,,0.05624580383300781,,3249.218721628189,
7288,0.0,,0.0022453570272773504,,0.02618705853819847,,0.05600805953145027,,3249.6589031219482,
7289,0.0,,0.000663517857901752,,0.0289487075060606,,0.05497898533940315,,3250.0996363162994,
7290,0.0,,0.0029450238216668367,,0.03314100205898285,,0.04657125473022461,,3250.5400190353394,
7291,0.0,,0.0036547339987009764,,0.03338523954153061,,0.050330955535173416,,3250.980808019638,
7292,0.0,,0.002189863007515669,,0.0281691811978817,,0.0568893738090992,,3251.4220881462097,
7293,0.0,,0.0020939616952091455,,0.03091617114841938,,0.052523571997880936,,3251.8626980781555,
7294,0.0,,0.003934794571250677,,0.04470723494887352,,0.06167666241526604,,3252.3037786483765,
7295,0.0,,0.0009864912135526538,,0.037664994597435,,0.05449827387928963,,3252.7443442344666,
7296,0.0,,0.0008782842778600752,,0.034566476941108704,,0.05490684509277344,,3253.1855878829956,
7297,0.0,,0.000704500125721097,,0.031097641214728355,,0.057544391602277756,,3253.6270451545715,
7298,0.0,,0.0010644452413544059,,0.029966777190566063,,0.049112718552351,,3254.067528486252,
7299,0.0,,0.007134893909096718,,0.03127574920654297,,0.057787973433732986,,3254.509057044983,
7300,0.0,,0.002083434024825692,,0.029458170756697655,,0.05811023712158203,,3254.949413537979,
7301,0.0,,0.0025224480777978897,,0.039077140390872955,,0.08253423124551773,,3255.389726161957,
7302,0.0,,0.0019678929820656776,,0.042781975120306015,,0.0717114582657814,,3255.8300261497498,
7303,0.0,,0.0003824933955911547,,0.037819214165210724,,0.06331857293844223,,3256.2714133262634,
7304,0.0,,0.0016397646395489573,,0.03763723373413086,,0.06375058740377426,,3256.7125437259674,
7305,0.0,,0.0013402939075604081,,0.04083126410841942,,0.0704396590590477,,3257.1535091400146,
7306,0.0,,0.000298729952191934,,0.026882899925112724,,0.04696464538574219,,3257.594465970993,
7307,0.0,,0.0009292173781432211,,0.026071371510624886,,0.04176902770996094,,3258.0347623825073,
7308,0.0,,0.000828780175652355,,0.030123893171548843,,0.04582913592457771,,3258.474793434143,
7309,0.0,,0.0027927905321121216,,0.02984427846968174,,0.04769356921315193,,3258.914643764496,
7310,0.0,,0.002257641637697816,,0.03035213239490986,,0.05320580676198006,,3259.354304075241,
7311,0.0,,0.0006990369874984026,,0.035711996257305145,,0.05811023712158203,,3259.7947828769684,
7312,0.0,,0.0035682448651641607,,0.03133123368024826,,0.049112718552351,,3260.235509157181,
7313,0.0,,0.003085552481934428,,0.0285562165081501,,0.042789142578840256,,3260.970857143402,
7314,0.0,,0.0038304305635392666,,0.02346368506550789,,0.04267517849802971,,3261.410741329193,
7315,0.0,,0.0013415879802778363,,0.022224009037017822,,0.04769356921315193,,3261.8522515296936,
7316,0.0,,0.0011563192820176482,,0.02160411886870861,,0.03758080676198006,,3262.292757987976,
7317,0.0,,0.004598787520080805,,0.020507419481873512,,0.04248523712158203,,3262.7339746952057,
7318,0.0,,0.002355535514652729,,0.030285557731986046,,0.06503772735595703,,3263.175649881363,
7319,0.0,,5.206143032410182e-05,,0.03338201344013214,,0.06966384500265121,,3263.61682677269,
7320,0.0,,0.004595224745571613,,0.03422003611922264,,0.07024606317281723,,3264.057576417923,
7321,0.0,,0.0007502250955440104,,0.033304132521152496,,0.07295545190572739,,3264.497733592987,
7322,0.0,,0.0007685276796109974,,0.035602591931819916,,0.07373523712158203,,3264.938291311264,
7323,0.0,,0.0004517903144005686,,0.02452981099486351,,0.04809252545237541,,3265.379095554352,
7324,0.0,,0.001674605067819357,,0.028111066669225693,,0.04692156985402107,,3265.820160150528,
7325,0.0,,0.0011074066860601306,,0.029782934114336967,,0.04769356921315193,,3266.261099100113,
7326,0.0,,0.004431698936969042,,0.025407562032341957,,0.046505171805620193,,3266.70165681839,
7327,0.0,,0.0005376077024266124,,0.027594517916440964,,0.04298722743988037,,3267.1424086093903,
7328,0.0,,0.0012499764561653137,,0.03252304345369339,,0.04326023533940315,,3267.5832719802856,
7329,0.0,,8.244248601840809e-05,,0.03444190323352814,,0.04691378399729729,,3268.023496389389,
7330,0.0,,0.0017579138511791825,,0.03171921893954277,,0.04285804554820061,,3268.4643301963806,
7331,0.0,,0.0009731121826916933,,0.024385318160057068,,0.04674847796559334,,3268.9055292606354,
7332,0.0,,0.0006748237647116184,,0.023393061012029648,,0.04582913592457771,,3269.3458290100098,
7333,0.0,,0.0007639143732376397,,0.02736613154411316,,0.052605073899030685,,3269.7864701747894,
7334,0.0,,0.0013803201727569103,,0.0274888277053833,,0.05195681378245354,,3270.2266840934753,
7335,0.0,,0.00197884114459157,,0.030015040189027786,,0.05407635495066643,,3270.6667704582214,
7336,0.0,,0.0005447515286505222,,0.02858431451022625,,0.05449827387928963,,3271.107739686966,
7337,0.0,,0.002700019394978881,,0.026881631463766098,,0.05387139320373535,,3271.5475788116455,
7338,0.0,,0.0006749720778316259,,0.030058270320296288,,0.05624580383300781,,3271.988571882248,
7339,0.0,,0.0003933566331397742,,0.028283217921853065,,0.05334313586354256,,3272.4292509555817,
7340,0.0,,0.0023440136574208736,,0.028794070705771446,,0.05103747174143791,,3272.8704540729523,
7341,0.0,,0.007033957168459892,,0.03153501823544502,,0.05928468704223633,,3273.3112432956696,
7342,0.0,,0.002974905539304018,,0.02995152771472931,,0.05710466578602791,,3273.7516396045685,
7343,0.0,,0.0024149292148649693,,0.03326849639415741,,0.06945065408945084,,3274.19313621521,
7344,0.0,,0.0014187927590683103,,0.023951331153512,,0.0663275346159935,,3274.633915424347,
7345,0.0,,0.00234599644318223,,0.02531523071229458,,0.0650254487991333,,3275.0750601291656,
7346,0.0,,0.0009018717682920396,,0.025009488686919212,,0.0607956238090992,,3275.51554274559,
7347,0.0,,0.0005824141553603113,,0.02381141111254692,,0.0611191987991333,,3275.956217765808,
7348,0.0,,0.006677600555121899,,0.02581859938800335,,0.0507025308907032,,3276.396863222122,
7349,0.0,,0.0015458016423508525,,0.019880957901477814,,0.0598171167075634,,3276.8369715213776,
7350,0.0,,0.0027389726601541042,,0.021947922185063362,,0.0676296129822731,,3277.2774019241333,
7351,0.0,,0.0016190584283322096,,0.023629512637853622,,0.0712447538971901,,3277.7181832790375,
7352,0.0,,0.00035298900911584496,,0.021703042089939117,,0.0738164559006691,,3278.1598818302155,
7353,0.0,,0.0017007188871502876,,0.01896151714026928,,0.0702337846159935,,3278.601269721985,
7354,0.0,,0.0014112645294517279,,0.022786695510149002,,0.06294023990631104,,3279.041754722595,
7355,0.0,,0.0016002871561795473,,0.02085980586707592,,0.06669773906469345,,3279.4826414585114,
7356,0.0,,0.0012821928830817342,,0.017978668212890625,,0.0585150308907032,,3279.9236874580383,
7357,0.0,,0.0014407505514100194,,0.01661430113017559,,0.06018732115626335,,3280.3650875091553,
7358,0.0,,0.002028095768764615,,0.01635175570845604,,0.06424009799957275,,3280.805981397629,
7359,0.0,,0.0006969719543121755,,0.02137889340519905,,0.05561975762248039,,3281.246038198471,
7360,0.0,,0.003469054354354739,,0.018617767840623856,,0.05497898533940315,,3281.6866080760956,
7361,0.0,,0.0031556999310851097,,0.01935284398496151,,0.06293801218271255,,3282.126610517502,
7362,0.0,,0.0013107695849612355,,0.0187670961022377,,0.0712122917175293,,3282.5677394866943,
7363,0.0,,0.00468240212649107,,0.014034262858331203,,0.05237482115626335,,3283.009593486786,
7364,0.0,,8.347781840711832e-05,,0.019042212516069412,,0.04949764534831047,,3283.4509954452515,
7365,0.0,,0.0026975334621965885,,0.017603540793061256,,0.05237482115626335,,3283.8930180072784,
7366,0.0,,0.0008753156871534884,,0.018324213102459908,,0.051221489906311035,,3284.3340985774994,
7367,0.0,,0.0012085294583812356,,0.01921820268034935,,0.03764970973134041,,3284.775007247925,
7368,0.0,,0.0018395213410258293,,0.018814604729413986,,0.03935398533940315,,3285.2163133621216,
7369,0.0,,0.0003644901153165847,,0.023141976445913315,,0.0399983711540699,,3285.658900976181,
7370,0.0,,0.012727898545563221,,0.021850818768143654,,0.04155929759144783,,3286.0992217063904,
7371,0.0,,0.001695473794825375,,0.026433197781443596,,0.05103747174143791,,3286.539934873581,
7372,0.0,,0.0015293187461793423,,0.02339549921452999,,0.0452067069709301,,3286.980199813843,
7373,0.0,,0.0026916738133877516,,0.027942238375544548,,0.04561257362365723,,3287.4200632572174,
7374,0.0,,0.005068833474069834,,0.028953243046998978,,0.045947711914777756,,3287.8607409000397,
7375,0.0,,0.0007925370009616017,,0.026013579219579697,,0.042646247893571854,,3288.595653295517,
7376,0.0,,0.0006608613766729832,,0.028230341151356697,,0.05492560192942619,,3289.0365133285522,
7377,0.0,,0.002108752727508545,,0.029797403141856194,,0.05405569076538086,,3289.47661280632,
7378,0.0,,0.00044485164107754827,,0.023982660844922066,,0.05405569076538086,,3289.9170734882355,
7379,0.0,,0.0023913495242595673,,0.022662220522761345,,0.05682452395558357,,3290.3584871292114,
7380,0.0,,0.0003486236382741481,,0.02075808122754097,,0.05636437609791756,,3290.798305273056,
7381,0.0,,0.0017001723172143102,,0.01803121156990528,,0.04884735867381096,,3291.2384321689606,
7382,0.0,,0.00021712273883167654,,0.016099033877253532,,0.04611380770802498,,3291.6791622638702,
7383,0.0,,0.005726993083953857,,0.013903187587857246,,0.03935398533940315,,3292.1202759742737,
7384,0.0,,0.0013983576791360974,,0.016666777431964874,,0.04586440324783325,,3292.560896873474,
7385,0.0,,0.002771431813016534,,0.015460478141903877,,0.04456232115626335,,3293.001655817032,
7386,0.0,,0.0019324022578075528,,0.01928139477968216,,0.04846857115626335,,3293.441990375519,
7387,0.0,,0.0018872272921726108,,0.016489820554852486,,0.05628107115626335,,3293.88165473938,
7388,0.0,,0.004400963895022869,,0.014814935624599457,,0.03999475762248039,,3294.3223354816437,
7389,0.0,,0.0007232410716824234,,0.012893561273813248,,0.03999475762248039,,3294.7626740932465,
7390,0.0,,0.0004005701339337975,,0.014552955515682697,,0.03805190324783325,,3295.203391313553,
7391,0.0,,0.002077248878777027,,0.015479209832847118,,0.034786421805620193,,3295.64497756958,
7392,0.0,,0.0007912732544355094,,0.023391176015138626,,0.04090547561645508,,3296.0859932899475,
7393,0.0,,0.00024697583285160363,,0.020810239017009735,,0.04090547561645508,,3296.5262603759766,
7394,0.0,,0.00015404056466650218,,0.01761682890355587,,0.03459819033741951,,3296.9667208194733,
7395,0.0,,0.0032266557682305574,,0.019518932327628136,,0.03697888180613518,,3297.406722545624,
7396,0.0,,0.0022356384433805943,,0.01996551640331745,,0.03635096549987793,,3297.8470396995544,
7397,0.0,,0.0004919752245768905,,0.016688883304595947,,0.035491663962602615,,3298.286925792694,
7398,0.0,,0.0030283976811915636,,0.01501387171447277,,0.03484495356678963,,3298.727683067322,
7399,0.0,,0.001012735883705318,,0.017317770048975945,,0.04640785977244377,,3299.1686935424805,
7400,0.0,,0.0004443467187229544,,0.01930161565542221,,0.047294456511735916,,3299.6100249290466,
7401,0.0,,0.0002974486560560763,,0.023101186379790306,,0.04596058651804924,,3300.0521285533905,
7402,0.0,,0.0008759116171859205,,0.026843195781111717,,0.04729199409484863,,3300.493095636368,
7403,0.0,,0.0011984421871602535,,0.025851566344499588,,0.04640785977244377,,3300.9345252513885,
7404,0.0,,0.0013289988273754716,,0.02340703457593918,,0.04365968704223633,,3301.377154827118,
7405,0.0,,0.004976942669600248,,0.024830948561429977,,0.044843196868896484,,3301.817271232605,
7406,0.0,,0.00096021534409374,,0.020861642435193062,,0.04090547561645508,,3302.25807595253,
7407,0.0,,0.0035538142547011375,,0.015458899550139904,,0.04333241656422615,,3302.6982820034027,
7408,0.0,,0.0017261531902477145,,0.013646037317812443,,0.03518597409129143,,3303.1381888389587,
7409,0.0,,0.00032835747697390616,,0.015150836668908596,,0.04090547561645508,,3303.5789024829865,
7410,0.0,,0.0022102021612226963,,0.015511881560087204,,0.03779013827443123,,3304.019122838974,
7411,0.0,,0.0028506217058748007,,0.015130438841879368,,0.04065607115626335,,3304.4597074985504,
7412,0.0,,0.0005000188248232007,,0.013682086952030659,,0.0410124845802784,,3304.9005925655365,
7413,0.0,,0.00160017772577703,,0.013285849243402481,,0.04065607115626335,,3305.3411717414856,
7414,0.0,,0.0040265838615596294,,0.013949151150882244,,0.0334518738090992,,3305.78178358078,
7415,0.0,,0.0026776634622365236,,0.015419699251651764,,0.03544773533940315,,3306.222092628479,
7416,0.0,,0.0006356101366691291,,0.017375875264406204,,0.03950468823313713,,3306.662328004837,
7417,0.0,,0.0018001962453126907,,0.014562423340976238,,0.02958170510828495,,3307.1026554107666,
7418,0.0,,0.00046961859334260225,,0.013713718391954899,,0.03027474880218506,,3307.542531490326,
7419,0.0,,0.000554750207811594,,0.014708845876157284,,0.03244137763977051,,3307.9835438728333,
7420,0.0,,0.0018602365162223577,,0.01931670866906643,,0.04187377169728279,,3308.424124479294,
7421,0.0,,0.003494066186249256,,0.020102601498365402,,0.05367690324783325,,3308.8645668029785,
7422,0.0,,0.0009376375819556415,,0.026293015107512474,,0.0633997917175293,,3309.3046538829803,
7423,0.0,,0.0020789008121937513,,0.027732858434319496,,0.0594935417175293,,3309.7454941272736,
7424,0.0,,0.0021909610368311405,,0.029774552211165428,,0.062097709625959396,,3310.1860167980194,
7425,0.0,,0.0002877620863728225,,0.03349326550960541,,0.06945065408945084,,3310.6267750263214,
7426,0.0,,0.0003790426708292216,,0.03222203999757767,,0.0660039559006691,,3311.067970752716,
7427,0.0,,0.003443553578108549,,0.02828512340784073,,0.0647018775343895,,3311.509439229965,
7428,0.0,,0.0003160594787914306,,0.03099261038005352,,0.0647018775343895,,3311.9492032527924,
7429,0.0,,0.0025418538134545088,,0.03168204426765442,,0.07071629911661148,,3312.389659643173,
7430,0.0,,0.0010177497752010822,,0.025173606351017952,,0.062097709625959396,,3312.8305978775024,
7431,0.0,,0.001069086603820324,,0.030660521239042282,,0.07435949891805649,,3313.271536588669,
7432,0.0,,0.0016196970827877522,,0.029695836827158928,,0.0790247917175293,,3313.711148262024,
7433,0.0,,0.0006988716195337474,,0.03083166666328907,,0.0764206275343895,,3314.151808977127,
7434,0.0,,0.0006736824288964272,,0.032512348145246506,,0.0777227059006691,,3314.5934534072876,
7435,0.0,,0.0003082574694417417,,0.026761803776025772,,0.0790247917175293,,3315.0345804691315,
7436,0.0,,0.0002456452639307827,,0.03594878315925598,,0.09098386764526367,,3315.4757466316223,
7437,0.0,,0.0014761732891201973,,0.03594273701310158,,0.09169650077819824,,3315.9166235923767,
7438,0.0,,0.0009406894678249955,,0.03449616581201553,,0.09169650077819824,,3316.6519508361816,
7439,0.0,,0.002556990599259734,,0.02723270282149315,,0.0816289559006691,,3317.093824863434,
7440,0.0,,0.00022055084991734475,,0.02736508660018444,,0.0777227059006691,,3317.534996986389,
7441,0.0,,0.00033343423274345696,,0.017681028693914413,,0.0699102059006691,,3317.976588010788,
7442,0.0,,0.0038730057422071695,,0.0159534253180027,,0.06799981743097305,,3318.4172427654266,
7443,0.0,,0.006054494064301252,,0.013207041658461094,,0.0607956238090992,,3318.858431339264,
7444,0.0,,0.0026067655999213457,,0.01262709777802229,,0.05758315324783325,,3319.300188064575,
7445,0.0,,0.003858135314658284,,0.016601789742708206,,0.05758315324783325,,3319.740419149399,
7446,0.0,,0.001670393394306302,,0.012881782837212086,,0.062097709625959396,,3320.179997444153,
7447,0.0,,0.0002485804143361747,,0.02090049907565117,,0.0699102059006691,,3320.6205444335938,
7448,0.0,,0.004786789417266846,,0.02123415097594261,,0.06945065408945084,,3321.0614910125732,
7449,0.0,,0.003859469899907708,,0.021838363260030746,,0.06930190324783325,,3321.5031113624573,
7450,0.0,,0.0011109060142189264,,0.030076468363404274,,0.06424232572317123,,3321.9442303180695,
7451,0.0,,0.0017384726088494062,,0.020911630243062973,,0.06669773906469345,,3322.3836612701416,
7452,0.0,,0.00107980752363801,,0.017622487619519234,,0.07320815324783325,,3322.824324131012,
7453,0.0,,0.0004908417467959225,,0.015602420084178448,,0.06684648990631104,,3323.2651755809784,
7454,0.0,,0.0012404965236783028,,0.018940048292279243,,0.07465898990631104,,3323.7057914733887,
7455,0.0,,0.0026210842188447714,,0.01705118641257286,,0.0724535807967186,,3324.1466450691223,
7456,0.0,,0.0005325493984855711,,0.016940847039222717,,0.07060398906469345,,3324.5867989063263,
7457,0.0,,0.0019019219325855374,,0.016269570216536522,,0.06814857572317123,,3325.029016971588,
7458,0.0,,0.002627558307722211,,0.019711840897798538,,0.06643279641866684,,3325.469873189926,
7459,0.0,,0.0028201520908623934,,0.015655482187867165,,0.05861222743988037,,3325.9109828472137,
7460,0.0,,0.0036113413516432047,,0.012564664706587791,,0.0451706238090992,,3326.3515717983246,
7461,0.0,,0.0011277957819402218,,0.012442433275282383,,0.0438685417175293,,3326.79145693779,
7462,0.0,,0.0035141778644174337,,0.01492715161293745,,0.0555872917175293,,3327.231764793396,
7463,0.0,,0.0026783859357237816,,0.0153517946600914,,0.061638157814741135,,3327.6732919216156,
7464,0.0,,0.005059095565229654,,0.016446126624941826,,0.0647018775343895,,3328.1145207881927,
7465,0.0,,0.002611335599794984,,0.018169710412621498,,0.0712122917175293,,3328.554698944092,
7466,0.0,,0.004181914962828159,,0.014186357147991657,,0.0673060417175293,,3328.9950666427612,
7467,0.0,,9.726653661346063e-05,,0.014219684526324272,,0.0686081275343895,,3329.435430765152,
7468,0.0,,0.0005635065026581287,,0.014861512929201126,,0.06643279641866684,,3329.8766388893127,
7469,0.0,,0.0007608138839714229,,0.0155720766633749,,0.0660039559006691,,3330.317501783371,
7470,0.0,,0.0013273324584588408,,0.015202154405415058,,0.0738164559006691,,3330.7581593990326,
7471,0.0,,0.0012667174451053143,,0.01477788295596838,,0.0699102059006691,,3331.1977190971375,
7472,0.0,,0.0030877995304763317,,0.01917457953095436,,0.0647018775343895,,3331.638160467148,
7473,0.0,,0.00167019572108984,,0.023582035675644875,,0.07163306325674057,,3332.0786480903625,
7474,0.0,,0.006033027078956366,,0.026079174131155014,,0.06251847743988037,,3332.5201513767242,
7475,0.0,,0.004047489259392023,,0.025778427720069885,,0.05862029269337654,,3332.9623639583588,
7476,0.0,,0.0006258209468796849,,0.025471515953540802,,0.0607956238090992,,3333.4029581546783,
7477,0.0,,9.674144530436024e-05,,0.020043691620230675,,0.06122446060180664,,3333.844852924347,
7478,0.0,,0.0039439271204173565,,0.01666695438325405,,0.07060398906469345,,3334.285986661911,
7479,0.0,,0.0024865837767720222,,0.016552269458770752,,0.0699102059006691,,3334.727313518524,
7480,0.0,,0.0006658821366727352,,0.01657322235405445,,0.0751185417175293,,3335.167608499527,
7481,0.0,,0.0009202408837154508,,0.018954968079924583,,0.0803268775343895,,3335.6086864471436,
7482,0.0,,0.007682369090616703,,0.01638161391019821,,0.0633997917175293,,3336.049608230591,
7483,0.0,,0.0052806297317147255,,0.019045202061533928,,0.056429821997880936,,3336.4916105270386,
7484,0.0,,0.000682664627674967,,0.018304672092199326,,0.062097709625959396,,3336.932641983032,
7485,0.0,,0.0009129886166192591,,0.01747211255133152,,0.0660039559006691,,3337.373550891876,
7486,0.0,,0.002696490380913019,,0.019034843891859055,,0.06382056325674057,,3337.813883304596,
7487,0.0,,0.0018752585165202618,,0.020218484103679657,,0.061638157814741135,,3338.2552206516266,
7488,0.0,,0.0013253944925963879,,0.02256806381046772,,0.0633997917175293,,3338.6958634853363,
7489,0.0,,0.0011564352316781878,,0.020776204764842987,,0.0698494091629982,,3339.137132883072,
7490,0.0,,0.0026348293758928776,,0.022889433428645134,,0.0660039559006691,,3339.579023838043,
7491,0.0,,0.0056855808943510056,,0.025146499276161194,,0.0777227059006691,,3340.020164489746,
7492,0.0,,0.0003768698370549828,,0.028247106820344925,,0.0699102059006691,,3340.461245059967,
7493,0.0,,0.0008346639224328101,,0.01967555843293667,,0.062097709625959396,,3340.901869058609,
7494,0.0,,0.004339678678661585,,0.017236856743693352,,0.062097709625959396,,3341.3427155017853,
7495,0.0,,0.0015239851782098413,,0.018471790477633476,,0.058191459625959396,,3341.7846813201904,
7496,0.0,,0.0012732739560306072,,0.014888875186443329,,0.0529223270714283,,3342.225422143936,
7497,0.0,,0.00029087733128108084,,0.018553966656327248,,0.0516202449798584,,3342.6660742759705,
7498,0.0,,0.001959298038855195,,0.018592361360788345,,0.0673060417175293,,3343.1065063476562,
7499,0.0,,0.0025016069412231445,,0.014283217489719391,,0.0607956238090992,,3343.5471687316895,
7500,0.0,,0.00019934713782276958,,0.020703380927443504,,0.0725143775343895,,3344.2828571796417,
7501,0.0,,0.0026856439653784037,,0.019376037642359734,,0.0738164559006691,,3344.724445104599,
7502,0.0,,0.002330513671040535,,0.01959642581641674,,0.07205482572317123,,3345.165333509445,
7503,0.0,,0.0022022638004273176,,0.024831896647810936,,0.0764206275343895,,3345.606115579605,
7504,0.0,,0.0007293575326912105,,0.021327324211597443,,0.0725143775343895,,3346.047245979309,
7505,0.0,,0.0007443658541887999,,0.017069166526198387,,0.0699102059006691,,3346.487973690033,
7506,0.0,,0.0007909925188869238,,0.014542409218847752,,0.0673060417175293,,3346.9281492233276,
7507,0.0,,0.0028908804524689913,,0.013075821101665497,,0.058191459625959396,,3347.368565797806,
7508,0.0,,0.0009151489939540625,,0.013063677586615086,,0.0581306628882885,,3347.808665037155,
7509,0.0,,0.0005026441067457199,,0.014534186571836472,,0.0594935417175293,,3348.248928785324,
7510,0.0,,0.0005281607154756784,,0.012858601287007332,,0.05644504353404045,,3348.689414024353,
7511,0.0,,0.001799657242372632,,0.014889437705278397,,0.04863254353404045,,3349.1298961639404,
7512,0.0,,0.002719373442232609,,0.019048674032092094,,0.05107273533940315,,3349.570451974869,
7513,0.0,,0.004468985367566347,,0.013812602497637272,,0.050378959625959396,,3350.0108466148376,
7514,0.0,,0.00248518749140203,,0.013258475810289383,,0.0490160770714283,,3350.451591014862,
7515,0.0,,0.0010990033624693751,,0.013962283730506897,,0.0490160770714283,,3350.8920316696167,
7516,0.0,,0.003322370583191514,,0.01977747119963169,,0.04884735867381096,,3351.3334136009216,
7517,0.0,,0.001141388202086091,,0.01897539757192135,,0.0647018775343895,,3351.7736406326294,
7518,0.0,,0.0026448352728039026,,0.019896553829312325,,0.0633997917175293,,3352.2152893543243,
7519,0.0,,0.001227696193382144,,0.019159577786922455,,0.0672452449798584,,3352.65646982193,
7520,0.0,,0.0006259145447984338,,0.019905364140868187,,0.06772681325674057,,3353.0976543426514,
7521,0.0,,0.00264754774980247,,0.03183171898126602,,0.07684139162302017,,3353.539764404297,
7522,0.0,,0.002894769422709942,,0.03940601646900177,,0.0829310417175293,,3353.9804792404175,
7523,0.0,,0.0034620272926986217,,0.03978831693530083,,0.08204972743988037,,3354.42160320282,
7524,0.0,,0.0013893431751057506,,0.036042213439941406,,0.0854744091629982,,3354.8629660606384,
7525,0.0,,0.0018427805043756962,,0.025356661528348923,,0.0842331275343895,,3355.3036313056946,
7526,0.0,,0.0003016141999978572,,0.024760620668530464,,0.0738164559006691,,3355.7443463802338,
7527,0.0,,0.0014410996809601784,,0.0213003009557724,,0.0712122917175293,,3356.184248685837,
7528,0.0,,0.0026481454260647297,,0.023725496605038643,,0.06930190324783325,,3356.6252932548523,
7529,0.0,,0.0007904921658337116,,0.023944895714521408,,0.06554440408945084,,3357.0665905475616,
7530,0.0,,0.006394424941390753,,0.01901998184621334,,0.062097709625959396,,3357.506762981415,
7531,0.0,,0.0063316537998616695,,0.03137655183672905,,0.0686081275343895,,3357.9478464126587,
7532,0.0,,0.0007163216941989958,,0.027937734499573708,,0.06554440408945084,,3358.388869524002,
7533,0.0,,0.0023495678324252367,,0.024260247126221657,,0.0660039559006691,,3358.8305814266205,
7534,0.0,,0.00225822813808918,,0.02606287971138954,,0.06539565324783325,,3359.2714550495148,
7535,0.0,,0.00048205212806351483,,0.023500729352235794,,0.0647018775343895,,3359.711179256439,
7536,0.0,,0.001725759357213974,,0.02149629034101963,,0.0647018775343895,,3360.1512508392334,
7537,0.0,,0.00010555903281783685,,0.01855969801545143,,0.06165337562561035,,3360.5914478302,
7538,0.0,,0.0033928919583559036,,0.01617494598031044,,0.0594935417175293,,3361.032783508301,
7539,0.0,,0.00021871304488740861,,0.017515234649181366,,0.054285209625959396,,3361.473483324051,
7540,0.0,,0.0022426757495850325,,0.017783794552087784,,0.0568893738090992,,3361.914051771164,
7541,0.0,,0.0028914506547152996,,0.021517908200621605,,0.05253879353404045,,3362.3549892902374,
7542,0.0,,0.0028281344566494226,,0.017269963398575783,,0.05210987851023674,,3362.7954218387604,
7543,0.0,,0.0013590669259428978,,0.028079506009817123,,0.0647018775343895,,3363.2362806797028,
7544,0.0,,0.0012782635167241096,,0.028235651552677155,,0.0660039559006691,,3363.6770632267,
7545,0.0,,0.002506979973986745,,0.02759999968111515,,0.0725143775343895,,3364.118109226227,
7546,0.0,,0.004113923292607069,,0.030040264129638672,,0.0764206275343895,,3364.557802915573,
7547,0.0,,0.003306079190224409,,0.032981134951114655,,0.07727837562561035,,3364.9987840652466,
7548,0.0,,0.0010243618162348866,,0.03044207952916622,,0.07467421144247055,,3365.4387834072113,
7549,0.0,,0.0018294082256034017,,0.025220898911356926,,0.06946587562561035,,3365.8801114559174,
7550,0.0,,0.0007693972438573837,,0.03258839249610901,,0.0894414559006691,,3366.319792032242,
7551,0.0,,0.002034246688708663,,0.02957289107143879,,0.0907435417175293,,3366.76042675972,
7552,0.0,,0.0026232218369841576,,0.03458002954721451,,0.0946497917175293,,3367.2013590335846,
7553,0.0,,0.0008041451801545918,,0.03391168266534805,,0.09290337562561035,,3367.6418817043304,
7554,0.0,,0.0013900933554396033,,0.033536382019519806,,0.0907435417175293,,3368.082349538803,
7555,0.0,,0.0014576329849660397,,0.026783116161823273,,0.08856821060180664,,3368.5225117206573,
7556,0.0,,0.003245995379984379,,0.03166841343045235,,0.09117237478494644,,3368.963478088379,
7557,0.0,,0.0009217887418344617,,0.03033059649169445,,0.0907435417175293,,3369.4036688804626,
7558,0.0,,0.0003351742634549737,,0.031015481799840927,,0.0920456275343895,,3369.84402012825,
7559,0.0,,0.0014850153820589185,,0.03351124748587608,,0.0920456275343895,,3370.2843306064606,
7560,0.0,,0.004024750553071499,,0.03405515104532242,,0.09117237478494644,,3370.7249426841736,
7561,0.0,,0.0006993686547502875,,0.0375467874109745,,0.09638071060180664,,3371.165471792221,
7562,0.0,,0.0004139516968280077,,0.039605241268873215,,0.0959518775343895,,3371.6054079532623,
7563,0.0,,0.0011719187023118138,,0.043586380779743195,,0.1037643775343895,,3372.342635154724,
7564,0.0,,0.001899401773698628,,0.043891701847314835,,0.1024622917175293,,3372.782110452652,
7565,0.0,,0.001533758593723178,,0.04275108873844147,,0.10028696060180664,,3373.2223086357117,
7566,0.0,,0.006127232685685158,,0.04030010104179382,,0.0985560417175293,,3373.6630866527557,
7567,0.0,,0.0018356397049501538,,0.040134940296411514,,0.1011602059006691,,3374.10350894928,
7568,0.0,,2.460107225488173e-06,,0.04073202982544899,,0.10158904641866684,,3374.5445086956024,
7569,0.0,,0.004433086141943932,,0.04819617047905922,,0.10592421144247055,,3374.985629081726,
7570,0.0,,0.001165113877505064,,0.04845745116472244,,0.1050664559006691,,3375.426284313202,
7571,0.0,,8.481139957439154e-05,,0.043924104422330856,,0.1037643775343895,,3375.866622209549,
7572,0.0,,4.49126964667812e-05,,0.039792731404304504,,0.1037643775343895,,3376.307297229767,
7573,0.0,,0.0007856817101128399,,0.02942623943090439,,0.1011602059006691,,3376.748337507248,
7574,0.0,,0.0008327520336024463,,0.03231833875179291,,0.1024622917175293,,3377.1885628700256,
7575,0.0,,0.0015402035787701607,,0.025593426078557968,,0.1024622917175293,,3377.6290485858917,
7576,0.0,,0.002099200151860714,,0.02057281695306301,,0.0972539559006691,,3378.0692529678345,
7577,0.0,,0.0036626809742301702,,0.026242384687066078,,0.1128789559006691,,3378.5094978809357,
7578,0.0,,0.0028693971689790487,,0.01983649469912052,,0.1050664559006691,,3378.9499168395996,
7579,0.0,,0.0006229327409528196,,0.01880144327878952,,0.1011602059006691,,3379.390763282776,
7580,0.0,,0.0015640766359865665,,0.019297033548355103,,0.09939857572317123,,3379.831664800644,
7581,0.0,,0.0005091389175504446,,0.01857302524149418,,0.0998581275343895,,3380.2724256515503,
7582,0.0,,0.0003348716127220541,,0.025394123047590256,,0.09143731743097305,,3380.7131311893463,
7583,0.0,,0.0006795517401769757,,0.02493596449494362,,0.08622898906469345,,3381.153636932373,
7584,0.0,,0.0014015279011800885,,0.02538565918803215,,0.0881393775343895,,3381.5939605236053,
7585,0.0,,0.0007053124136291444,,0.019176432862877846,,0.0959518775343895,,3382.034262895584,
7586,0.0,,0.0016541520599275827,,0.030392959713935852,,0.0985560417175293,,3382.4739515781403,
7587,0.0,,0.0006139602046459913,,0.02489226497709751,,0.0959518775343895,,3382.9140014648438,
7588,0.0,,0.003157133236527443,,0.026216784492135048,,0.0933477059006691,,3383.354396343231,
7589,0.0,,0.000709921820089221,,0.021667663007974625,,0.0803268775343895,,3383.7952313423157,
7590,0.0,,0.0005911726620979607,,0.0165830347687006,,0.07581231743097305,,3384.2354481220245,
7591,0.0,,0.005047147627919912,,0.014942293986678123,,0.0699102059006691,,3384.676030397415,
7592,0.0,,0.0001240024430444464,,0.012230231426656246,,0.0686081275343895,,3385.1156148910522,
7593,0.0,,0.000456834037322551,,0.016363022848963737,,0.07553931325674057,,3385.5569417476654,
7594,0.0,,0.006320628337562084,,0.013308428227901459,,0.06814857572317123,,3385.998270511627,
7595,0.0,,0.004970172420144081,,0.01158764585852623,,0.0594935417175293,,3386.438154220581,
7596,0.0,,6.303151894826442e-05,,0.014365941286087036,,0.06295546144247055,,3386.878398180008,
7597,0.0,,0.0003273103793617338,,0.01198563538491726,,0.0555872917175293,,3387.319381713867,
7598,0.0,,0.0025369669310748577,,0.011354750953614712,,0.04863254353404045,,3387.759771823883,
7599,0.0,,0.001370893674902618,,0.011335673741996288,,0.0568893738090992,,3388.2008757591248,
7600,0.0,,0.004452770575881004,,0.014678600244224072,,0.0673060417175293,,3388.643529653549,
7601,0.0,,0.004566265270113945,,0.010164004750549793,,0.058191459625959396,,3389.0848581790924,
7602,0.0,,0.0005233759875409305,,0.011972563341259956,,0.05904920771718025,,3389.525046348572,
7603,0.0,,0.004179452545940876,,0.011099602095782757,,0.05514295771718025,,3389.965701818466,
7604,0.0,,0.0032316360156983137,,0.012167250737547874,,0.0611191987991333,,3390.4059507846832,
7605,0.0,,0.0026114939246326685,,0.024109836667776108,,0.0829310417175293,,3390.8476157188416,
7606,0.0,,0.0018235821044072509,,0.025921935215592384,,0.0881393775343895,,3391.289576768875,
7607,0.0,,0.002727729268372059,,0.02411358617246151,,0.08362481743097305,,3391.72997713089,
7608,0.0,,0.0016103608068078756,,0.02086827903985977,,0.0816289559006691,,3392.17005777359,
7609,0.0,,0.0019936496391892433,,0.016415171325206757,,0.07597628980875015,,3392.611253976822,
7610,0.0,,0.0023669188376516104,,0.02199990674853325,,0.07467421144247055,,3393.052327632904,
7611,0.0,,0.0009887729538604617,,0.020827440544962883,,0.0764206275343895,,3393.4932513237,
7612,0.0,,9.25776912481524e-05,,0.025055740028619766,,0.0803268775343895,,3393.9340023994446,
7613,0.0,,0.0013663740828633308,,0.02320413663983345,,0.0881393775343895,,3394.374288082123,
7614,0.0,,0.002298124833032489,,0.017285246402025223,,0.0868372917175293,,3394.814701795578,
7615,0.0,,0.006870934274047613,,0.021581193432211876,,0.0920456275343895,,3395.254875421524,
7616,0.0,,0.002530131721869111,,0.014944626949727535,,0.0881393775343895,,3395.6959223747253,
7617,0.0,,0.0007114602485671639,,0.014876074157655239,,0.0894414559006691,,3396.1362614631653,
7618,0.0,,0.002298520179465413,,0.016174601390957832,,0.08639296144247055,,3396.5776138305664,
7619,0.0,,9.497861174168065e-05,,0.017260689288377762,,0.09029921144247055,,3397.0186834335327,
7620,0.0,,0.0007187571027316153,,0.024462277069687843,,0.0946497917175293,,3397.4614264965057,
7621,0.0,,0.004999880213290453,,0.027210857719182968,,0.0920456275343895,,3397.902733564377,
7622,0.0,,5.2495750423986465e-05,,0.02880287542939186,,0.09550753980875015,,3398.3447165489197,
7623,0.0,,0.0021594897843897343,,0.033521879464387894,,0.0946497917175293,,3398.785436153412,
7624,0.0,,0.002588302595540881,,0.027041371911764145,,0.0933477059006691,,3399.227426290512,
7625,0.0,,0.006562590599060059,,0.029277756810188293,,0.08378878980875015,,3399.9627437591553,
7626,0.0,,0.0014317006571218371,,0.0265064500272274,,0.0764206275343895,,3400.4041788578033,
7627,0.0,,0.001077895751222968,,0.02540036104619503,,0.06945065408945084,,3400.8455953598022,
7628,0.0,,0.001397046260535717,,0.01948719285428524,,0.07207003980875015,,3401.28662443161,
7629,0.0,,0.0010898001492023468,,0.015485274605453014,,0.0712122917175293,,3401.7272760868073,
7630,0.0,,0.0002475327346473932,,0.01728583127260208,,0.07597628980875015,,3402.16828083992,
7631,0.0,,0.00020676737767644227,,0.020086633041501045,,0.0777227059006691,,3402.6090359687805,
7632,0.0,,9.088675142265856e-05,,0.02123437076807022,,0.0829310417175293,,3403.049569129944,
7633,0.0,,0.005049407947808504,,0.026550523936748505,,0.09288815408945084,,3403.4908554553986,
7634,0.0,,0.0003827783220913261,,0.028040800243616104,,0.09420546144247055,,3403.9310891628265,
7635,0.0,,0.0003124265931546688,,0.027264444157481194,,0.09160128980875015,,3404.3713817596436,
7636,0.0,,0.00018665785319171846,,0.02546616643667221,,0.0946497917175293,,3404.8135483264923,
7637,0.0,,0.0014825949911028147,,0.02199086919426918,,0.09420546144247055,,3405.254222393036,
7638,0.0,,0.0009893096284940839,,0.021249394863843918,,0.0933477059006691,,3405.6947088241577,
7639,0.0,,0.0006078376318328083,,0.020043514668941498,,0.0893806591629982,,3406.1363430023193,
7640,0.0,,0.0064666736871004105,,0.020180530846118927,,0.0780462846159935,,3406.576730966568,
7641,0.0,,0.00014863938849885017,,0.023735634982585907,,0.0790247917175293,,3407.017979860306,
7642,0.0,,0.0022001394536346197,,0.023691656067967415,,0.0767441987991333,,3407.4590797424316,
7643,0.0,,0.0006731671746820211,,0.024136031046509743,,0.0751185417175293,,3407.9000651836395,
7644,0.0,,0.0018052784726023674,,0.02363237366080284,,0.0738164559006691,,3408.34064245224,
7645,0.0,,0.001288841711357236,,0.021196281537413597,,0.0699102059006691,,3408.782442331314,
7646,0.0,,0.0014566235477104783,,0.021710725501179695,,0.07205482572317123,,3409.223232269287,
7647,0.0,,0.00031080053304322064,,0.022986410185694695,,0.0699102059006691,,3409.664094686508,
7648,0.0,,0.0034798437263816595,,0.02414218708872795,,0.06603642553091049,,3410.1047904491425,
7649,0.0,,0.0014493810012936592,,0.02851393260061741,,0.0647018775343895,,3410.546180486679,
7650,0.0,,0.0004223158466629684,,0.028538092970848083,,0.0633997917175293,,3410.9874930381775,
7651,0.0,,0.0002417931245872751,,0.030636847019195557,,0.06553268432617188,,3411.4288568496704,
7652,0.0,,0.0012112508993595839,,0.021520083770155907,,0.0686081275343895,,3411.8697502613068,
7653,0.0,,0.0009383672731928527,,0.017505906522274017,,0.0686081275343895,,3412.3113157749176,
7654,0.0,,0.0036557286512106657,,0.019933810457587242,,0.0660039559006691,,3412.7515630722046,
7655,0.0,,0.0022274188231676817,,0.02568061277270317,,0.06555962562561035,,3413.192482471466,
7656,0.0,,0.0029005054384469986,,0.025997325778007507,,0.0750577449798584,,3413.6337308883667,
7657,0.0,,0.0003408864140510559,,0.028525935485959053,,0.07076796144247055,,3414.074129343033,
7658,0.0,,0.00042718416079878807,,0.027801180258393288,,0.07335690408945084,,3414.515009880066,
7659,0.0,,0.0012466913321986794,,0.030972277745604515,,0.0699102059006691,,3414.955369234085,
7660,0.0,,0.00012639244960155338,,0.030527785420417786,,0.0712122917175293,,3415.3958671092987,
7661,0.0,,0.001552400179207325,,0.029021430760622025,,0.0725143775343895,,3415.836911201477,
7662,0.0,,0.005729264114052057,,0.03261663392186165,,0.06148940324783325,,3416.2780249118805,
7663,0.0,,0.0018794159404933453,,0.024870047345757484,,0.0712122917175293,,3416.718633413315,
7664,0.0,,0.0053353020921349525,,0.030337173491716385,,0.06816378980875015,,3417.1580958366394,
7665,0.0,,0.0035242121666669846,,0.030147764831781387,,0.06684648990631104,,3417.5982904434204,
7666,0.0,,0.0012908272910863161,,0.029907390475273132,,0.06631699949502945,,3418.038429260254,
7667,0.0,,0.0010032234713435173,,0.028044113889336586,,0.060336071997880936,,3418.479246854782,
7668,0.0,,0.0012910881778225303,,0.02370440773665905,,0.0572129487991333,,3418.919935941696,
7669,0.0,,0.0020807015243917704,,0.018190693110227585,,0.06165337562561035,,3419.3601117134094,
7670,0.0,,0.0013101218501105905,,0.02339492365717888,,0.0663275346159935,,3419.801664829254,
7671,0.0,,0.004707207903265953,,0.01769479550421238,,0.0724535807967186,,3420.2419159412384,
7672,0.0,,0.0016090570716187358,,0.01679663173854351,,0.06834825128316879,,3420.682491540909,
7673,0.0,,0.008142177015542984,,0.01747778244316578,,0.0748586654663086,,3421.1231701374054,
7674,0.0,,0.00015330931637436152,,0.02677687257528305,,0.08378878980875015,,3421.5640461444855,
7675,0.0,,0.0013485774397850037,,0.021920563653111458,,0.07856523990631104,,3422.004297018051,
7676,0.0,,0.004067569505423307,,0.02281445637345314,,0.0738164559006691,,3422.4449660778046,
7677,0.0,,0.0011801115470007062,,0.023244202136993408,,0.0763598307967186,,3422.8856525421143,
7678,0.0,,0.001123512163758278,,0.02298005484044552,,0.0764206275343895,,3423.3258860111237,
7679,0.0,,0.0026383954100310802,,0.02525920234620571,,0.0829310417175293,,3423.7664835453033,
7680,0.0,,0.0024715662002563477,,0.02369637042284012,,0.0842331275343895,,3424.2068688869476,
7681,0.0,,0.00037375310785137117,,0.02138878032565117,,0.0737556591629982,,3424.647760629654,
7682,0.0,,0.0034189329016953707,,0.019838279113173485,,0.0751185417175293,,3425.0889027118683,
7683,0.0,,4.665528831537813e-05,,0.020837487652897835,,0.07597628980875015,,3425.5308754444122,
7684,0.0,,0.0014793905429542065,,0.022198086604475975,,0.0738164559006691,,3425.9710388183594,
7685,0.0,,0.002103903330862522,,0.017867550253868103,,0.0763598307967186,,3426.4115142822266,
7686,0.0,,0.00037549209082499146,,0.01704264245927334,,0.0855352059006691,,3426.8518102169037,
7687,0.0,,0.0088434349745512,,0.014639165252447128,,0.08378878980875015,,3427.2947516441345,
7688,0.0,,0.0023744553327560425,,0.015000074170529842,,0.0777227059006691,,3428.030855178833,
7689,0.0,,0.00750654935836792,,0.015160954557359219,,0.0647018775343895,,3428.473923921585,
7690,0.0,,0.004832957871258259,,0.01925245113670826,,0.06165337562561035,,3428.9138417243958,
7691,0.0,,0.00023065085406415164,,0.020512159913778305,,0.0631399154663086,,3429.3550174236298,
7692,0.0,,0.0021988616790622473,,0.02104681171476841,,0.062130171805620193,,3429.7950146198273,
7693,0.0,,0.002400801284238696,,0.01957050897181034,,0.06082808971405029,,3430.2353365421295,
7694,0.0,,0.0006189548294059932,,0.016555331647396088,,0.0670461654663086,,3430.6760427951813,
7695,0.0,,0.00011698723392328247,,0.020247654989361763,,0.059233665466308594,,3431.117421388626,
7696,0.0,,0.00950210727751255,,0.022549103945493698,,0.06148940324783325,,3431.5578713417053,
7697,0.0,,0.0029728778172284365,,0.02112008072435856,,0.0624212808907032,,3431.998044729233,
7698,0.0,,0.0021395680960267782,,0.02175024151802063,,0.06864058971405029,,3432.438728094101,
7699,0.0,,0.0003633952874224633,,0.01835072971880436,,0.07060398906469345,,3432.8790657520294,
7700,0.0,,0.000895694422069937,,0.016900822520256042,,0.0738164559006691,,3433.319450378418,
7701,0.0,,0.0033252073917537928,,0.01748478226363659,,0.06684648990631104,,3433.75958442688,
7702,0.0,,0.0025183609686791897,,0.019795667380094528,,0.06082808971405029,,3434.200737953186,
7703,0.0,,0.0035033482126891613,,0.016097545623779297,,0.0631399154663086,,3434.64165019989,
7704,0.0,,0.0002977324475068599,,0.018087107688188553,,0.06864058971405029,,3435.082248687744,
7705,0.0,,0.0018862049328163266,,0.014933168888092041,,0.0650254487991333,,3435.5225768089294,
7706,0.0,,0.0009086799691431224,,0.015206604264676571,,0.06409356743097305,,3435.962427377701,
7707,0.0,,5.909711398999207e-05,,0.01693836785852909,,0.06382056325674057,,3436.40305685997,
7708,0.0,,0.0016863382188603282,,0.014740175567567348,,0.0633997917175293,,3436.843210697174,
7709,0.0,,0.00036335006006993353,,0.021054215729236603,,0.05653047561645508,,3437.284316301346,
7710,0.0,,0.00023260012676473707,,0.025768214836716652,,0.06203285977244377,,3437.72474360466,
7711,0.0,,0.0046496824361383915,,0.03266439586877823,,0.07200225442647934,,3438.165058851242,
7712,0.0,,0.0017799680354073644,,0.029427526518702507,,0.07215547561645508,,3438.6049888134003,
7713,0.0,,0.00692525552585721,,0.03560623154044151,,0.07215547561645508,,3439.045698404312,
7714,0.0,,0.007377767004072666,,0.040582261979579926,,0.07736381143331528,,3439.4858531951904,
7715,0.0,,0.00037207172135822475,,0.04247231036424637,,0.08257213979959488,,3439.925977706909,
7716,0.0,,0.0005478098173625767,,0.0524853877723217,,0.09481772035360336,,3440.36630654335,
7717,0.0,,0.0020241043530404568,,0.0485176257789135,,0.09321729093790054,,3440.80731344223,
7718,0.0,,0.0010668809991329908,,0.049106162041425705,,0.09659226983785629,,3441.247232198715,
7719,0.0,,0.004693119321018457,,0.03810027614235878,,0.07765785604715347,,3441.6890354156494,
7720,0.0,,0.0002284955990035087,,0.03163658082485199,,0.06937408447265625,,3442.130007982254,
7721,0.0,,0.0042325519025325775,,0.028397029265761375,,0.06291946023702621,,3442.5704843997955,
7722,0.0,,0.001070211990736425,,0.028556860983371735,,0.06717562675476074,,3443.010861158371,
7723,0.0,,0.0005796520854346454,,0.03373407945036888,,0.07626485824584961,,3443.451400756836,
7724,0.0,,0.0013730808859691024,,0.03650131821632385,,0.07238396257162094,,3443.892492055893,
7725,0.0,,0.0026443146634846926,,0.04387418180704117,,0.08280062675476074,,3444.3329298496246,
7726,0.0,,0.0014751098351553082,,0.03704623878002167,,0.07291412353515625,,3444.772978067398,
7727,0.0,,0.0004785388882737607,,0.04269295930862427,,0.08286619186401367,,3445.2133741378784,
7728,0.0,,0.00017154289525933564,,0.04180920869112015,,0.07458242028951645,,3445.6540143489838,
7729,0.0,,0.004279778338968754,,0.02433820441365242,,0.05132214352488518,,3446.094603538513,
7730,0.0,,0.00026448743301443756,,0.026924608275294304,,0.05653047561645508,,3446.5351610183716,
7731,0.0,,0.003057887777686119,,0.027555767446756363,,0.06203285977244377,,3446.9756858348846,
7732,0.0,,0.0034981684293597937,,0.02464665286242962,,0.06173880770802498,,3447.4160923957825,
7733,0.0,,0.0008708256646059453,,0.024258671328425407,,0.06694713979959488,,3447.857118368149,
7734,0.0,,0.000131949782371521,,0.029023045673966408,,0.07215547561645508,,3448.2974944114685,
7735,0.0,,0.0026989788748323917,,0.025656994432210922,,0.06717562675476074,,3448.7394318580627,
7736,0.0,,0.00011493859346956015,,0.025747686624526978,,0.06758228689432144,,3449.1797127723694,
7737,0.0,,0.003027666825801134,,0.026486270129680634,,0.07215547561645508,,3449.6199440956116,
7738,0.0,,0.00414561852812767,,0.02374168112874031,,0.06968069076538086,,3450.061802148819,
7739,0.0,,0.0017461214447394013,,0.02538837306201458,,0.07198937982320786,,3450.5020866394043,
7740,0.0,,0.0007044558296911418,,0.022210489958524704,,0.06717562675476074,,3450.9429507255554,
7741,0.0,,0.0006558960885740817,,0.02013002708554268,,0.05926402285695076,,3451.3835248947144,
7742,0.0,,0.008957617916166782,,0.02492605522274971,,0.06937408447265625,,3451.8236882686615,
7743,0.0,,0.006290936842560768,,0.019624732434749603,,0.05653047561645508,,3452.2646763324738,
7744,0.0,,0.00042442759149707854,,0.021991202607750893,,0.05653047561645508,,3452.704962491989,
7745,0.0,,0.0004734607646241784,,0.023678628727793694,,0.05637725070118904,,3453.144545316696,
7746,0.0,,0.003062973963096738,,0.027917904779314995,,0.06173880770802498,,3453.584497451782,
7747,0.0,,0.0018875609384849668,,0.025851834565401077,,0.06694713979959488,,3454.024751186371,
7748,0.0,,0.0025233670603483915,,0.03211944177746773,,0.0705505982041359,,3454.4654488563538,
7749,0.0,,0.004364750813692808,,0.03357446566224098,,0.07458242028951645,,3454.907912015915,
7750,0.0,,0.00024507901980541646,,0.029270034283399582,,0.06937408447265625,,3455.643713951111,
7751,0.0,,0.0010864902287721634,,0.024033131077885628,,0.06173880770802498,,3456.0838499069214,
7752,0.0,,0.0017971764318645,,0.019169233739376068,,0.05036385729908943,,3456.524411916733,
7753,0.0,,0.0031202570535242558,,0.020112261176109314,,0.03994719311594963,,3456.965320587158,
7754,0.0,,0.00035783517523668706,,0.01662297174334526,,0.03897325322031975,,3457.4059681892395,
7755,0.0,,0.0005532230716198683,,0.014097671024501324,,0.048615097999572754,,3457.8463706970215,
7756,0.0,,0.004442964680492878,,0.013534031808376312,,0.05121926590800285,,3458.286654472351,
7757,0.0,,0.0004459100018721074,,0.014740260317921638,,0.051772039383649826,,3458.7277343273163,
7758,0.0,,0.0005178592982701957,,0.016499023884534836,,0.04731301590800285,,3459.1689889431,
7759,0.0,,0.002549684140831232,,0.014808113686740398,,0.046505171805620193,,3459.6091668605804,
7760,0.0,,7.67710807849653e-05,,0.01361072063446045,,0.04910933971405029,,3460.050053834915,
7761,0.0,,0.002886965638026595,,0.014513400383293629,,0.042566459625959396,,3460.4901435375214,
7762,0.0,,0.002904006512835622,,0.020367464050650597,,0.04938991740345955,,3460.9305367469788,
7763,0.0,,0.00033033484942279756,,0.021498993039131165,,0.04678575322031975,,3461.371027469635,
7764,0.0,,0.0013455664739012718,,0.02283702977001667,,0.04495612904429436,,3461.8118872642517,
7765,0.0,,0.0003403373993933201,,0.021991435438394547,,0.04418158531188965,,3462.252538204193,
7766,0.0,,0.00409558042883873,,0.022917253896594048,,0.04611380770802498,,3462.6936469078064,
7767,0.0,,0.00012677152699325234,,0.023830298334360123,,0.038577716797590256,,3463.1340243816376,
7768,0.0,,0.0004038226616103202,,0.024562915787100792,,0.04113395884633064,,3463.5747611522675,
7769,0.0,,0.002048895228654146,,0.026444261893630028,,0.04854075238108635,,3464.014797449112,
7770,0.0,,0.0022092917934060097,,0.027102157473564148,,0.04854075238108635,,3464.456356525421,
7771,0.0,,0.0024280138313770294,,0.02686939761042595,,0.04287950322031975,,3464.895698070526,
7772,0.0,,0.003959430381655693,,0.02519024908542633,,0.04090547561645508,,3465.3367924690247,
7773,0.0,,5.7236106840719e-06,,0.021031221374869347,,0.04090547561645508,,3465.7767605781555,
7774,0.0,,7.977682253113016e-05,,0.02085038274526596,,0.0412643738090992,,3466.217432975769,
7775,0.0,,0.00524642551317811,,0.01659681275486946,,0.04073937609791756,,3466.6580760478973,
7776,0.0,,4.708732376457192e-05,,0.022722259163856506,,0.05132214352488518,,3467.098552942276,
7777,0.0,,0.0021572315599769354,,0.01948484219610691,,0.049717266112565994,,3467.539253473282,
7778,0.0,,0.0014725347282364964,,0.017277304083108902,,0.05132214352488518,,3467.9792833328247,
7779,0.0,,0.0006738591473549604,,0.019122924655675888,,0.04611380770802498,,3468.419809103012,
7780,0.0,,0.0028570699505507946,,0.015240210108458996,,0.0412643738090992,,3468.8614110946655,
7781,0.0,,0.00354622770100832,,0.01138630136847496,,0.035796165466308594,,3469.301547765732,
7782,0.0,,0.002959483303129673,,0.011036468669772148,,0.03608850762248039,,3469.742663383484,
7783,0.0,,0.0024280331563204527,,0.011785464361310005,,0.03548308089375496,,3470.1828095912933,
7784,0.0,,0.004411062225699425,,0.011895888485014439,,0.04069141671061516,,3470.623079776764,
7785,0.0,,0.0025328893680125475,,0.01569231040775776,,0.04884735867381096,,3471.064851999283,
7786,0.0,,0.0015570275718346238,,0.01472528837621212,,0.04854075238108635,,3471.5057253837585,
7787,0.0,,0.0008668224327266216,,0.017590124160051346,,0.04069141671061516,,3471.945981025696,
7788,0.0,,0.0002562098088674247,,0.01686771772801876,,0.03518597409129143,,3472.3874294757843,
7789,0.0,,0.000997808761894703,,0.018782876431941986,,0.03704516217112541,,3472.8277928829193,
7790,0.0,,0.0019558886997401714,,0.020481176674365997,,0.05341513827443123,,3473.268844127655,
7791,0.0,,0.010925649665296078,,0.014323226176202297,,0.0373581238090992,,3473.7089393138885,
7792,0.0,,0.0009317373624071479,,0.015147292986512184,,0.0360560417175293,,3474.150502204895,
7793,0.0,,0.0026120527181774378,,0.021962206810712814,,0.03457927703857422,,3474.5908675193787,
7794,0.0,,0.0027995307464152575,,0.017268383875489235,,0.034786421805620193,,3475.031278371811,
7795,0.0,,0.007687820121645927,,0.026408931240439415,,0.0452580451965332,,3475.473075866699,
7796,0.0,,0.0007570253219455481,,0.029373424127697945,,0.04846668243408203,,3475.9138555526733,
7797,0.0,,0.0001898426125990227,,0.028638765215873718,,0.0462082214653492,,3476.354029417038,
7798,0.0,,0.0001626867160666734,,0.027482258155941963,,0.04499594494700432,,3476.7939491271973,
7799,0.0,,0.0006638446357101202,,0.02546263299882412,,0.04325835034251213,,3477.2355060577393,
7800,0.0,,0.000340825121384114,,0.024760738015174866,,0.040053367614746094,,3477.6759696006775,
7801,0.0,,0.002419775817543268,,0.019871212542057037,,0.039066314697265625,,3478.1164989471436,
7802,0.0,,0.0002061378036160022,,0.014838218688964844,,0.0373581238090992,,3478.5574645996094,
7803,0.0,,0.0022651387844234705,,0.008897020481526852,,0.03674982115626335,,3478.99814081192,
7804,0.0,,0.0012141631450504065,,0.010625669732689857,,0.0399622917175293,,3479.4381651878357,
7805,0.0,,0.003761845175176859,,0.017678851261734962,,0.0480983667075634,,3479.87824177742,
7806,0.0,,0.002835240913555026,,0.02573687769472599,,0.0568893738090992,,3480.3184299468994,
7807,0.0,,0.0003793085052166134,,0.021101366728544235,,0.0555872917175293,,3480.7580926418304,
7808,0.0,,0.0010615050559863448,,0.01681203581392765,,0.0529831238090992,,3481.1987204551697,
7809,0.0,,0.0015675559407100081,,0.00997451227158308,,0.03908097743988037,,3481.6399853229523,
7810,0.0,,0.0020038967486470938,,0.012707780115306377,,0.0373581238090992,,3482.08225774765,
7811,0.0,,0.003903215052559972,,0.020449182018637657,,0.053218841552734375,,3482.5224981307983,
7812,0.0,,0.0038871646393090487,,0.021892577409744263,,0.05769546702504158,,3482.9621901512146,
7813,0.0,,0.0007455880986526608,,0.020326785743236542,,0.05903784558176994,,3483.696760892868,
7814,0.0,,0.0005531804054044187,,0.019846411421895027,,0.06029963493347168,,3484.1376869678497,
7815,0.0,,8.613424870418385e-05,,0.02255757339298725,,0.06029963493347168,,3484.5784051418304,
7816,0.0,,0.0009348692838102579,,0.019961729645729065,,0.053218841552734375,,3485.019031763077,
7817,0.0,,0.001075824722647667,,0.01690327376127243,,0.04467463493347168,,3485.459846973419,
7818,0.0,,0.0012564689386636019,,0.01639537140727043,,0.04325835034251213,,3485.899991750717,
7819,0.0,,0.0009262810344807804,,0.018976084887981415,,0.04222353175282478,,3486.3416497707367,
7820,0.0,,0.00031250377651304007,,0.01899263821542263,,0.042802173644304276,,3486.782096385956,
7821,0.0,,0.0003451520169619471,,0.019753115251660347,,0.04325835034251213,,3487.2222332954407,
7822,0.0,,2.3077926016412675e-05,,0.01914161443710327,,0.042802173644304276,,3487.6624224185944,
7823,0.0,,0.0006235876935534179,,0.01967536099255085,,0.03591728210449219,,3488.102905035019,
7824,0.0,,0.0014137617545202374,,0.023724578320980072,,0.04356098175048828,,3488.54358458519,
7825,0.0,,0.004446377977728844,,0.01923775114119053,,0.03701519966125488,,3488.9837169647217,
7826,0.0,,0.002853280631825328,,0.02277505211532116,,0.04109732434153557,,3489.42374420166,
7827,0.0,,0.0005655756103806198,,0.022791322320699692,,0.0409998893737793,,3489.86515045166,
7828,0.0,,0.0007226193556562066,,0.024841662496328354,,0.04325835034251213,,3490.30504822731,
7829,0.0,,0.0009784094290807843,,0.02719322219491005,,0.04325835034251213,,3490.745673418045,
7830,0.0,,0.0026809247210621834,,0.01911955513060093,,0.040053367614746094,,3491.1858055591583,
7831,0.0,,0.0009917046409100294,,0.02080216445028782,,0.048010509461164474,,3491.625776529312,
7832,0.0,,0.002392382360994816,,0.020613515749573708,,0.05888335034251213,,3492.066338300705,
7833,0.0,,0.0013513638405129313,,0.01729639433324337,,0.05888335034251213,,3492.5065932273865,
7834,0.0,,0.00035602934076450765,,0.021586082875728607,,0.06434503942728043,,3492.947204351425,
7835,0.0,,0.0002363058738410473,,0.022273726761341095,,0.06029963493347168,,3493.387892484665,
7836,0.0,,0.0006068929214961827,,0.023517077788710594,,0.05904920771718025,,3493.828476667404,
7837,0.0,,0.0002749573322944343,,0.021910667419433594,,0.0607956238090992,,3494.2692551612854,
7838,0.0,,0.0027904685121029615,,0.023179898038506508,,0.061638157814741135,,3494.7097289562225,
7839,0.0,,0.0017841822700574994,,0.018124256283044815,,0.054691314697265625,,3495.150453567505,
7840,0.0,,0.0011093314969912171,,0.020508186891674995,,0.05888335034251213,,3495.5909349918365,
7841,0.0,,0.0018431104253977537,,0.020454730838537216,,0.0594935417175293,,3496.030824661255,
7842,0.0,,0.0012427305337041616,,0.019769875332713127,,0.0608830451965332,,3496.471356868744,
7843,0.0,,0.0009762079571373761,,0.016546355560421944,,0.0529831238090992,,3496.9114513397217,
7844,0.0,,0.0014899063389748335,,0.014502382837235928,,0.0555872917175293,,3497.3514382839203,
7845,0.0,,0.00046691522584296763,,0.01581776700913906,,0.0555872917175293,,3497.7924451828003,
7846,0.0,,0.0013340479927137494,,0.01435871236026287,,0.0529831238090992,,3498.2330057621,
7847,0.0,,0.001220637233927846,,0.01606733538210392,,0.0555872917175293,,3498.673283100128,
7848,0.0,,0.0004777932190336287,,0.016730347648262978,,0.0546087808907032,,3499.1149611473083,
7849,0.0,,0.0018325407290831208,,0.01220387127250433,,0.050378959625959396,,3499.555431365967,
7850,0.0,,0.003486600471660495,,0.015345444902777672,,0.0376816987991333,,3499.995662212372,
7851,0.0,,0.004310254473239183,,0.016084549948573112,,0.04065607115626335,,3500.435966014862,
7852,0.0,,0.004633250180631876,,0.01622348092496395,,0.03908097743988037,,3500.8760874271393,
7853,0.0,,0.002584629226475954,,0.0165207851678133,,0.042566459625959396,,3501.317304611206,
7854,0.0,,0.0001351075916318223,,0.019212359562516212,,0.04602837562561035,,3501.7576303482056,
7855,0.0,,0.0032166093587875366,,0.018867015838623047,,0.0490768738090992,,3502.198853969574,
7856,0.0,,0.005242789629846811,,0.021391812711954117,,0.04456232115626335,,3502.641330718994,
7857,0.0,,0.00386291672475636,,0.023373104631900787,,0.039502739906311035,,3503.0824275016785,
7858,0.0,,0.0012337674852460623,,0.02372010052204132,,0.0415879487991333,,3503.5231549739838,
7859,0.0,,0.0025309547781944275,,0.02532646618783474,,0.03935398533940315,,3503.9636981487274,
7860,0.0,,0.004136835690587759,,0.02288208156824112,,0.046505171805620193,,3504.404809951782,
7861,0.0,,0.0010765594197437167,,0.01742422580718994,,0.0516810417175293,,3504.845536470413,
7862,0.0,,0.0017121388809755445,,0.01361679658293724,,0.0594935417175293,,3505.286016702652,
7863,0.0,,0.00010409993410576135,,0.012675821781158447,,0.058191459625959396,,3505.726321220398,
7864,0.0,,0.00034780692658387125,,0.020271312445402145,,0.0412035770714283,,3506.1662147045135,
7865,0.0,,0.0007119657238945365,,0.0187904741615057,,0.0438685417175293,,3506.6069095134735,
7866,0.0,,0.0018638051114976406,,0.020404355600476265,,0.03421338275074959,,3507.047386407852,
7867,0.0,,0.005102043505758047,,0.014749065041542053,,0.0477747917175293,,3507.48818564415,
7868,0.0,,0.0021992921829223633,,0.013887646608054638,,0.051221489906311035,,3507.93048119545,
7869,0.0,,0.001192636787891388,,0.015253015793859959,,0.04602837562561035,,3508.370847463608,
7870,0.0,,0.0013252414064481854,,0.017107278108596802,,0.046472709625959396,,3508.8112874031067,
7871,0.0,,0.003086256794631481,,0.014651319943368435,,0.05774712562561035,,3509.2514004707336,
7872,0.0,,0.003915497101843357,,0.014041485264897346,,0.0555872917175293,,3509.6916427612305,
7873,0.0,,8.532661013305187e-05,,0.015958191826939583,,0.05046995356678963,,3510.1316862106323,
7874,0.0,,0.0014681946486234665,,0.019289501011371613,,0.04977065324783325,,3510.5733544826508,
7875,0.0,,0.0001999469823203981,,0.018519433215260506,,0.0520046167075634,,3511.3093152046204,
7876,0.0,,0.002051416551694274,,0.02323523908853531,,0.06539565324783325,,3511.7494492530823,
7877,0.0,,0.004676788114011288,,0.02222190797328949,,0.0568893738090992,,3512.190144777298,
7878,0.0,,0.003902776399627328,,0.02504471316933632,,0.054089467972517014,,3512.6310801506042,
7879,0.0,,0.004639540333300829,,0.026407310739159584,,0.0581306628882885,,3513.071125984192,
7880,0.0,,0.0002686864754650742,,0.026240259408950806,,0.05459825322031975,,3513.511578321457,
7881,0.0,,0.0022315471433103085,,0.027616824954748154,,0.05904443934559822,,3513.952677488327,
7882,0.0,,0.0012712384341284633,,0.02013362944126129,,0.0607956238090992,,3514.3932490348816,
7883,0.0,,0.000621834013145417,,0.013688484206795692,,0.06539565324783325,,3514.833967447281,
7884,0.0,,0.0005557712283916771,,0.015584595501422882,,0.06479287147521973,,3515.2744374275208,
7885,0.0,,0.00176988763269037,,0.012408962473273277,,0.0709604024887085,,3515.714626312256,
7886,0.0,,0.006119817029684782,,0.016884276643395424,,0.06539565324783325,,3516.155015707016,
7887,0.0,,0.00897954311221838,,0.01912258379161358,,0.06293801218271255,,3516.595883369446,
7888,0.0,,0.004845922812819481,,0.011097066104412079,,0.06409356743097305,,3517.03679728508,
7889,0.0,,0.0031131866853684187,,0.01148807443678379,,0.0660039559006691,,3517.4785466194153,
7890,0.0,,0.0009939809096977115,,0.011552801355719566,,0.06642472743988037,,3517.918425798416,
7891,0.0,,0.001231839181855321,,0.013476029969751835,,0.0676296129822731,,3518.3590366840363,
7892,0.0,,0.0055091832764446735,,0.011490943841636181,,0.0633997917175293,,3518.7992594242096,
7893,0.0,,0.0024757441133260727,,0.011981314048171043,,0.0647018775343895,,3519.2401723861694,
7894,0.0,,0.0015054203104227781,,0.015998313203454018,,0.06994267553091049,,3519.681007385254,
7895,0.0,,0.00041062774835154414,,0.0173354409635067,,0.07000120729207993,,3520.1219670772552,
7896,0.0,,0.0025887060910463333,,0.01880425028502941,,0.0673060417175293,,3520.562169075012,
7897,0.0,,0.0012015699176117778,,0.02086874470114708,,0.06869912147521973,,3521.003189563751,
7898,0.0,,0.0003768364549614489,,0.022529253736138344,,0.0672452449798584,,3521.444218158722,
7899,0.0,,6.0267972003202885e-05,,0.019657662138342857,,0.06686171144247055,,3521.8856303691864,
7900,0.0,,0.00020620584837161005,,0.022783149033784866,,0.0712122917175293,,3522.3260424137115,
7901,0.0,,0.006034932564944029,,0.02189713716506958,,0.0777227059006691,,3522.7678666114807,
7902,0.0,,0.000368559209164232,,0.017965193837881088,,0.0754421129822731,,3523.208349466324,
7903,0.0,,0.0001898776099551469,,0.021335719153285027,,0.07597628980875015,,3523.648782491684,
7904,0.0,,0.0009783157147467136,,0.017651982605457306,,0.0761687383055687,,3524.0896034240723,
7905,0.0,,0.005887334700673819,,0.0152982696890831,,0.06772681325674057,,3524.529961824417,
7906,0.0,,8.427004104305524e-06,,0.018679091706871986,,0.0699102059006691,,3524.9702520370483,
7907,0.0,,0.004397300072014332,,0.01859845407307148,,0.06479287147521973,,3525.412310361862,
7908,0.0,,0.00142297288402915,,0.017117222771048546,,0.0670541524887085,,3525.8528192043304,
7909,0.0,,0.0011082011042162776,,0.01125433947890997,,0.06382056325674057,,3526.2937479019165,
7910,0.0,,0.0038224339950829744,,0.012977249920368195,,0.06773487478494644,,3526.734217405319,
7911,0.0,,0.0044699241407215595,,0.012059004977345467,,0.06512264162302017,,3527.1749250888824,
7912,0.0,,0.002349992049857974,,0.021159637719392776,,0.0702337846159935,,3527.6151163578033,
7913,0.0,,0.002654686337336898,,0.01612938567996025,,0.0689316987991333,,3528.0559179782867,
7914,0.0,,0.007884892635047436,,0.013011275790631771,,0.06148940324783325,,3528.4963569641113,
7915,0.0,,7.5711313911597244e-06,,0.012219630181789398,,0.05991430953145027,,3528.9375002384186,
7916,0.0,,0.006912412587553263,,0.012282091192901134,,0.06082808971405029,,3529.3780710697174,
7917,0.0,,0.00011303458450129256,,0.0096792196854949,,0.0594935417175293,,3529.8188326358795,
7918,0.0,,0.0016594220651313663,,0.015141740441322327,,0.06772681325674057,,3530.2589795589447,
7919,0.0,,0.002701590536162257,,0.019088054075837135,,0.07163306325674057,,3530.699770927429,
7920,0.0,,0.006709286477416754,,0.012093080207705498,,0.06555962562561035,,3531.141260623932,
7921,0.0,,0.002614470897242427,,0.013344882987439632,,0.06772681325674057,,3531.582277059555,
7922,0.0,,0.0020020930096507072,,0.01206133421510458,,0.06946587562561035,,3532.0236961841583,
7923,0.0,,0.001219377969391644,,0.014195437543094158,,0.07293514162302017,,3532.4643301963806,
7924,0.0,,0.0001956763444468379,,0.01205651368945837,,0.0712122917175293,,3532.9050233364105,
7925,0.0,,0.0013771906960755587,,0.013895124197006226,,0.0751185417175293,,3533.3454015254974,
7926,0.0,,0.0008536824607290328,,0.014527665451169014,,0.0764206275343895,,3533.7870490550995,
7927,0.0,,0.0008126975153572857,,0.015686485916376114,,0.07684139162302017,,3534.227662086487,
7928,0.0,,0.0001305449550272897,,0.015176458284258842,,0.0764206275343895,,3534.668462753296,
7929,0.0,,0.0005799576174467802,,0.020073873922228813,,0.07684139162302017,,3535.110145330429,
7930,0.0,,0.0028282515704631805,,0.017861738801002502,,0.07684139162302017,,3535.551603078842,
7931,0.0,,0.0010033099679276347,,0.01850000023841858,,0.0751185417175293,,3535.992744207382,
7932,0.0,,8.957862883107737e-05,,0.0217913705855608,,0.0764206275343895,,3536.433653831482,
7933,0.0,,0.0025840257294476032,,0.019136734306812286,,0.0722624883055687,,3536.8743970394135,
7934,0.0,,0.0026032496243715286,,0.019527582451701164,,0.07163306325674057,,3537.316066980362,
7935,0.0,,0.0015339722158387303,,0.021238811314105988,,0.0751185417175293,,3537.7562165260315,
7936,0.0,,0.00085396075155586,,0.017650198191404343,,0.0725143775343895,,3538.1976585388184,
7937,0.0,,0.001400437206029892,,0.014399455860257149,,0.0650254487991333,,3538.638044834137,
7938,0.0,,0.0025676824152469635,,0.01219091285020113,,0.06425753980875015,,3539.373023748398,
7939,0.0,,0.0019041753839701414,,0.012376799248158932,,0.05774712562561035,,3539.8140773773193,
7940,0.0,,0.0025432405527681112,,0.017535097897052765,,0.06512264162302017,,3540.2541222572327,
7941,0.0,,0.0019042182248085737,,0.016952719539403915,,0.06946587562561035,,3540.6946754455566,
7942,0.0,,0.0012590428814291954,,0.01262619998306036,,0.0686081275343895,,3541.1354887485504,
7943,0.0,,0.000992385670542717,,0.012092780321836472,,0.06473433971405029,,3541.5751609802246,
7944,0.0,,0.0016836357535794377,,0.011032999493181705,,0.0647018775343895,,3542.015378475189,
7945,0.0,,0.005033508408814669,,0.01421262789517641,,0.0724535807967186,,3542.455973148346,
7946,0.0,,0.00032843006192706525,,0.013863977044820786,,0.0673060417175293,,3542.897394657135,
7947,0.0,,0.0013980623334646225,,0.012699230574071407,,0.0566374845802784,,3543.3378319740295,
7948,0.0,,0.0008725245716050267,,0.01342040952295065,,0.06165337562561035,,3543.7783443927765,
7949,0.0,,0.0008028409793041646,,0.013792356476187706,,0.06686171144247055,,3544.2203392982483,
7950,0.0,,0.001354801468551159,,0.012871256098151207,,0.06165337562561035,,3544.6613008975983,
7951,0.0,,0.0006851369398646057,,0.013772672042250633,,0.0673060417175293,,3545.1014268398285,
7952,0.0,,0.001321161980740726,,0.014504997991025448,,0.0660039559006691,,3545.5418117046356,
7953,0.0,,0.001183039858005941,,0.01109904795885086,,0.06425753980875015,,3545.981992483139,
7954,0.0,,0.002141498029232025,,0.012098195031285286,,0.0568893738090992,,3546.4234800338745,
7955,0.0,,0.0005144614260643721,,0.018309472128748894,,0.058191459625959396,,3546.8645441532135,
7956,0.0,,0.00626303581520915,,0.013845168054103851,,0.0607956238090992,,3547.3052673339844,
7957,0.0,,0.0010475566377863288,,0.01192968338727951,,0.062097709625959396,,3547.7454087734222,
7958,0.0,,0.0016735359095036983,,0.01940171606838703,,0.0673060417175293,,3548.18706202507,
7959,0.0,,0.00295123178511858,,0.015696151182055473,,0.0686081275343895,,3548.6268362998962,
7960,0.0,,0.0007805568166077137,,0.013667651452124119,,0.0673060417175293,,3549.0664114952087,
7961,0.0,,0.0008331774733960629,,0.012947025708854198,,0.0605437345802784,,3549.507085800171,
7962,0.0,,0.0008425983833149076,,0.00920586846768856,,0.0568893738090992,,3549.9469826221466,
7963,0.0,,0.0003566102241165936,,0.010071785189211369,,0.054285209625959396,,3550.3871400356293,
7964,0.0,,0.0008179700234904885,,0.01258964091539383,,0.0527312345802784,,3550.827368736267,
7965,0.0,,0.0006137380260042846,,0.014081536792218685,,0.056429821997880936,,3551.269241809845,
7966,0.0,,0.0027760257944464684,,0.015250474214553833,,0.0673060417175293,,3551.7105779647827,
7967,0.0,,0.0004582403344102204,,0.018174711614847183,,0.0673060417175293,,3552.150429725647,
7968,0.0,,0.004312324803322554,,0.014458812773227692,,0.0725143775343895,,3552.5912160873413,
7969,0.0,,0.00839467253535986,,0.02463608980178833,,0.0881393775343895,,3553.0311579704285,
7970,0.0,,0.002763207070529461,,0.021123554557561874,,0.0816289559006691,,3553.471288919449,
7971,0.0,,0.0004181880212854594,,0.026252470910549164,,0.0868372917175293,,3553.91149187088,
7972,0.0,,0.00429694727063179,,0.025883669033646584,,0.0816289559006691,,3554.3527643680573,
7973,0.0,,5.723193316953257e-05,,0.02614256925880909,,0.0803268775343895,,3554.7930402755737,
7974,0.0,,0.0011429012520238757,,0.02458414062857628,,0.0829310417175293,,3555.233758211136,
7975,0.0,,0.001289601786993444,,0.026012826710939407,,0.0816289559006691,,3555.6738991737366,
7976,0.0,,0.0010621391702443361,,0.02807358093559742,,0.0829310417175293,,3556.114155769348,
7977,0.0,,0.00043809771887026727,,0.03472320735454559,,0.0868372917175293,,3556.554584980011,
7978,0.0,,0.002933698473498225,,0.032578833401203156,,0.0842331275343895,,3556.994824409485,
7979,0.0,,0.001232554786838591,,0.030216600745916367,,0.08204972743988037,,3557.4352900981903,
7980,0.0,,0.0008764610975049436,,0.027458149939775467,,0.07553931325674057,,3557.8754498958588,
7981,0.0,,0.0033149635419249535,,0.033447954803705215,,0.08725806325674057,,3558.3160140514374,
7982,0.0,,0.002133580856025219,,0.03480229899287224,,0.0920456275343895,,3558.756514787674,
7983,0.0,,0.00030964994220994413,,0.03503584489226341,,0.0920456275343895,,3559.1971333026886,
7984,0.0,,0.0006289971061050892,,0.037764355540275574,,0.0972539559006691,,3559.6375341415405,
7985,0.0,,0.0019437226001173258,,0.04057585075497627,,0.0946497917175293,,3560.0781466960907,
7986,0.0,,0.0017778893234208226,,0.042709287256002426,,0.0959518775343895,,3560.5190863609314,
7987,0.0,,0.0028474200516939163,,0.037741079926490784,,0.0920456275343895,,3560.9595596790314,
7988,0.0,,0.0013164463452994823,,0.03634954243898392,,0.0920456275343895,,3561.400758266449,
7989,0.0,,0.00048132441588677466,,0.03537144139409065,,0.0933477059006691,,3561.8411073684692,
7990,0.0,,0.0025829384103417397,,0.028618210926651955,,0.0894414559006691,,3562.2823843955994,
7991,0.0,,0.000489946105517447,,0.022670511156320572,,0.0816289559006691,,3562.7222983837128,
7992,0.0,,0.00014039332745596766,,0.026008643209934235,,0.0868372917175293,,3563.162920475006,
7993,0.0,,4.3584408558672294e-05,,0.02902095392346382,,0.0894414559006691,,3563.6038160324097,
7994,0.0,,0.00016015591972973198,,0.026240743696689606,,0.08118462562561035,,3564.0451395511627,
7995,0.0,,0.00010357415158068761,,0.0290402639657259,,0.0868372917175293,,3564.4859874248505,
7996,0.0,,0.00043725609430111945,,0.027137724682688713,,0.08509087562561035,,3564.9266543388367,
7997,0.0,,0.0006310332682915032,,0.031846582889556885,,0.0920456275343895,,3565.367783308029,
7998,0.0,,0.0013286636676639318,,0.03618868812918663,,0.0985560417175293,,3565.808881998062,
7999,0.0,,0.0009463459718972445,,0.03825382888317108,,0.0972539559006691,,3566.2495861053467,
8000,0.0,,0.0009780866093933582,,0.03457450121641159,,0.1011602059006691,,3566.9853093624115,
8001,0.0,,0.00015037597040645778,,0.03044315241277218,,0.0933477059006691,,3567.4259283542633,
8002,0.0,,0.0007957585039548576,,0.03049725666642189,,0.0933477059006691,,3567.8663256168365,
8003,0.0,,0.0008237530710175633,,0.03566519543528557,,0.0959518775343895,,3568.3083171844482,
8004,0.0,,0.0021555195562541485,,0.029023515060544014,,0.0907435417175293,,3568.7490231990814,
8005,0.0,,0.0001542781392345205,,0.026457756757736206,,0.0858587846159935,,3569.189482688904,
8006,0.0,,0.002951338654384017,,0.025572894141077995,,0.0894414559006691,,3569.629465818405,
8007,0.0,,0.0017683410551398993,,0.02548401989042759,,0.09273940324783325,,3570.0711345672607,
8008,0.0,,0.0013591097667813301,,0.02211010456085205,,0.08767982572317123,,3570.511672258377,
8009,0.0,,0.0024391114711761475,,0.020690159872174263,,0.0881393775343895,,3570.9523758888245,
8010,0.0,,0.00015628308756276965,,0.01820722222328186,,0.0816289559006691,,3571.3937191963196,
8011,0.0,,0.000932982366066426,,0.028903527185320854,,0.0894414559006691,,3571.8349204063416,
8012,0.0,,0.0002512615465093404,,0.02839762531220913,,0.0972539559006691,,3572.2749943733215,
8013,0.0,,0.0025792287196964025,,0.02979092486202717,,0.09549232572317123,,3572.71630358696,
8014,0.0,,0.0003581925411708653,,0.026427436619997025,,0.0855352059006691,,3573.1574211120605,
8015,0.0,,0.0013020443730056286,,0.022632572799921036,,0.0868372917175293,,3573.597776412964,
8016,0.0,,0.000592540018260479,,0.023705966770648956,,0.0855352059006691,,3574.038478374481,
8017,0.0,,0.0007503100787289441,,0.02617958001792431,,0.0894414559006691,,3574.4798023700714,
8018,0.0,,0.0030867699533700943,,0.026201799511909485,,0.0868372917175293,,3574.921184539795,
8019,0.0,,0.002116936258971691,,0.02816508524119854,,0.0920456275343895,,3575.3617837429047,
8020,0.0,,6.558264431077987e-05,,0.031170127913355827,,0.0946497917175293,,3575.802540540695,
8021,0.0,,0.0010752477683126926,,0.03201175108551979,,0.0946497917175293,,3576.242627620697,
8022,0.0,,0.0011045431019738317,,0.03425709903240204,,0.0972539559006691,,3576.684046983719,
8023,0.0,,0.0004244216834194958,,0.03643311187624931,,0.0972539559006691,,3577.123854637146,
8024,0.0,,0.0010570489102974534,,0.026829158887267113,,0.0868372917175293,,3577.564400434494,
8025,0.0,,0.0005618292489089072,,0.02690773643553257,,0.0816289559006691,,3578.0060369968414,
8026,0.0,,0.0010265075834468007,,0.01598326861858368,,0.0728379487991333,,3578.4467725753784,
8027,0.0,,0.0004266444011591375,,0.018667586147785187,,0.0741400346159935,,3578.887495279312,
8028,0.0,,0.0008297942113131285,,0.02108408696949482,,0.0767441987991333,,3579.3280942440033,
8029,0.0,,0.0033202129416167736,,0.022700468078255653,,0.0790247917175293,,3579.768350124359,
8030,0.0,,0.0025518492329865694,,0.02663070522248745,,0.07986732572317123,,3580.2083501815796,
8031,0.0,,0.0016059459885582328,,0.02743496745824814,,0.08116940408945084,,3580.6497762203217,
8032,0.0,,0.001827981905080378,,0.022071879357099533,,0.07726315408945084,,3581.0901629924774,
8033,0.0,,0.002968106186017394,,0.018033470958471298,,0.07337212562561035,,3581.531598329544,
8034,0.0,,0.0039948695339262486,,0.018756523728370667,,0.0777227059006691,,3581.9722657203674,
8035,0.0,,0.005199305713176727,,0.01329400297254324,,0.07075273990631104,,3582.4122426509857,
8036,0.0,,0.002380151767283678,,0.011963455006480217,,0.06814857572317123,,3582.8541207313538,
8037,0.0,,0.004014827311038971,,0.013957534916698933,,0.0777227059006691,,3583.2946648597717,
8038,0.0,,0.00044803472701460123,,0.012228465639054775,,0.06814857572317123,,3583.735416650772,
8039,0.0,,0.0029782948549836874,,0.013284672051668167,,0.062097709625959396,,3584.175832748413,
8040,0.0,,0.0008548995247110724,,0.013471102342009544,,0.0633997917175293,,3584.6164531707764,
8041,0.0,,0.000775921274907887,,0.01207449659705162,,0.0650254487991333,,3585.0567762851715,
8042,0.0,,8.634995901957154e-05,,0.016666268929839134,,0.0803268775343895,,3585.498081445694,
8043,0.0,,0.005246677435934544,,0.015436426736414433,,0.0767441987991333,,3585.938551902771,
8044,0.0,,0.0018453598022460938,,0.013836713507771492,,0.0699102059006691,,3586.379167318344,
8045,0.0,,0.0005412789760157466,,0.012058133259415627,,0.0633997917175293,,3586.820505619049,
8046,0.0,,0.00567877059802413,,0.013359224423766136,,0.0725143775343895,,3587.261062860489,
8047,0.0,,0.0007066638208925724,,0.014220941811800003,,0.0699102059006691,,3587.7027027606964,
8048,0.0,,0.0015400672564283013,,0.01827043481171131,,0.0738164559006691,,3588.142524957657,
8049,0.0,,0.0017048364970833063,,0.015308205038309097,,0.0725143775343895,,3588.5841035842896,
8050,0.0,,0.0008750605629757047,,0.012994741089642048,,0.0709604024887085,,3589.024683713913,
8051,0.0,,0.0008127694600261748,,0.012069965712726116,,0.0712122917175293,,3589.465674638748,
8052,0.0,,0.0028781581204384565,,0.014617214910686016,,0.0751185417175293,,3589.90749168396,
8053,0.0,,0.0025795954279601574,,0.014957072213292122,,0.0673060417175293,,3590.3483707904816,
8054,0.0,,0.0015671427827328444,,0.014600176364183426,,0.06294023990631104,,3590.789121866226,
8055,0.0,,0.0002801971568260342,,0.014686414040625095,,0.0633997917175293,,3591.229122877121,
8056,0.0,,0.0001490753929829225,,0.015720540657639503,,0.0607956238090992,,3591.670739889145,
8057,0.0,,0.0008389557478949428,,0.01639976166188717,,0.0594935417175293,,3592.110965013504,
8058,0.0,,0.0017903061816468835,,0.020423902198672295,,0.0594935417175293,,3592.551208257675,
8059,0.0,,9.911065717460588e-05,,0.020075848326086998,,0.0507025308907032,,3592.9919576644897,
8060,0.0,,0.00023904701811261475,,0.0198935866355896,,0.05888523533940315,,3593.432341337204,
8061,0.0,,0.0018063156167045236,,0.01713247038424015,,0.061845820397138596,,3593.8734147548676,
8062,0.0,,0.003251622663810849,,0.02107086591422558,,0.0673060417175293,,3594.314428091049,
8063,0.0,,0.0004605764406733215,,0.02157847210764885,,0.06035129353404045,,3595.0513005256653,
8064,0.0,,0.002294254256412387,,0.01853940449655056,,0.0647018775343895,,3595.4917583465576,
8065,0.0,,0.00026213069213554263,,0.0216874647885561,,0.0633997917175293,,3595.9324386119843,
8066,0.0,,0.0020382956136018038,,0.021841395646333694,,0.061638157814741135,,3596.3725967407227,
8067,0.0,,0.0010924843372777104,,0.021074937656521797,,0.06122446060180664,,3596.8141202926636,
8068,0.0,,0.0003221055958420038,,0.01909053511917591,,0.062097709625959396,,3597.255121231079,
8069,0.0,,0.0013178633525967598,,0.021837184205651283,,0.05862029269337654,,3597.6959595680237,
8070,0.0,,0.000844663183670491,,0.02094390243291855,,0.060336071997880936,,3598.1379992961884,
8071,0.0,,0.0010066271061077714,,0.02847450226545334,,0.0533066987991333,,3598.5780544281006,
8072,0.0,,0.004354109987616539,,0.023485329002141953,,0.0581306628882885,,3599.018187046051,
8073,0.0,,0.0012958752922713757,,0.016188105568289757,,0.06035129353404045,,3599.4590322971344,
8074,0.0,,0.0009171845740638673,,0.017532330006361008,,0.06035129353404045,,3599.900473833084,
8075,0.0,,0.0029771989211440086,,0.02089872770011425,,0.0555872917175293,,3600.3429634571075,
8076,0.0,,0.00222172774374485,,0.02247213013470173,,0.04863254353404045,,3600.783072948456,
8077,0.0,,0.0022613827604800463,,0.020853471010923386,,0.050378959625959396,,3601.2237915992737,
8078,0.0,,1.9457042071735486e-05,,0.022323140874505043,,0.046472709625959396,,3601.6645901203156,
8079,0.0,,0.0007320732111111283,,0.020903294906020164,,0.0507025308907032,,3602.105080604553,
8080,0.0,,0.003951722756028175,,0.024038998410105705,,0.050378959625959396,,3602.5467822551727,
8081,0.0,,0.0008127869223244488,,0.029814917594194412,,0.04394562914967537,,3602.986892938614,
8082,0.0,,0.007215210702270269,,0.03246714174747467,,0.04627196118235588,,3603.4272904396057,
8083,0.0,,0.0014331054408103228,,0.027120133861899376,,0.044508934020996094,,3603.8683404922485,
8084,0.0,,0.001480584847740829,,0.03213198110461235,,0.044643085449934006,,3604.3090867996216,
8085,0.0,,0.001984224421903491,,0.02361152321100235,,0.03930060192942619,,3604.749499320984,
8086,0.0,,0.0010407919762656093,,0.02614009566605091,,0.04082004353404045,,3605.1894981861115,
8087,0.0,,0.0011760530760511756,,0.0319950245320797,,0.04854075238108635,,3605.630039691925,
8088,0.0,,0.0020514007192105055,,0.029317859560251236,,0.044508934020996094,,3606.071197748184,
8089,0.0,,0.0038902258966118097,,0.03160669654607773,,0.049082279205322266,,3606.5114324092865,
8090,0.0,,0.0039672511629760265,,0.03157675266265869,,0.04537590220570564,,3606.95263338089,
8091,0.0,,0.0009223216911777854,,0.030820224434137344,,0.047782737761735916,,3607.3933374881744,
8092,0.0,,0.0019759030546993017,,0.02505168691277504,,0.049919407814741135,,3607.8342032432556,
8093,0.0,,0.0024410991463810205,,0.019707050174474716,,0.059033989906311035,,3608.274544239044,
8094,0.0,,0.0007003670907579362,,0.021064361557364464,,0.060336071997880936,,3608.7153899669647,
8095,0.0,,0.0004886105889454484,,0.015915285795927048,,0.0633389949798584,,3609.15651679039,
8096,0.0,,0.004167603328824043,,0.018380949273705482,,0.062097709625959396,,3609.5971994400024,
8097,0.0,,0.0004238182445988059,,0.013077300041913986,,0.0712122917175293,,3610.037854909897,
8098,0.0,,0.0036468578036874533,,0.01660930924117565,,0.0803268775343895,,3610.4787516593933,
8099,0.0,,0.002098435303196311,,0.018610484898090363,,0.08335987478494644,,3610.9204030036926,
8100,0.0,,0.003369213780388236,,0.02574804797768593,,0.08856821060180664,,3611.361439704895,
8101,0.0,,0.0018231328576803207,,0.030126970261335373,,0.09247446060180664,,3611.8020358085632,
8102,0.0,,0.003441623644903302,,0.030178457498550415,,0.09419023990631104,,3612.2448399066925,
8103,0.0,,0.0010116026969626546,,0.0312938466668129,,0.0998581275343895,,3612.685610771179,
8104,0.0,,0.00287886755540967,,0.02779947780072689,,0.1011602059006691,,3613.126433610916,
8105,0.0,,0.00018744950648397207,,0.02547532506287098,,0.0930958166718483,,3613.5672199726105,
8106,0.0,,0.005185088608413935,,0.01808849163353443,,0.0829310417175293,,3614.008056640625,
8107,0.0,,0.0012718918733298779,,0.019676242023706436,,0.0829310417175293,,3614.449161529541,
8108,0.0,,0.00037679224624298513,,0.018564824014902115,,0.08248671144247055,,3614.8901875019073,
8109,0.0,,0.00214283331297338,,0.02324424870312214,,0.0829310417175293,,3615.331216096878,
8110,0.0,,0.003638041904196143,,0.024202533066272736,,0.08378878980875015,,3615.772208213806,
8111,0.0,,0.0019229575991630554,,0.02153901197016239,,0.0842331275343895,,3616.212669610977,
8112,0.0,,0.0026665953919291496,,0.022646132856607437,,0.0842331275343895,,3616.6531665325165,
8113,0.0,,0.003895027795806527,,0.02095174230635166,,0.08248671144247055,,3617.093521118164,
8114,0.0,,0.0013273756485432386,,0.021058741956949234,,0.08769503980875015,,3617.534613609314,
8115,0.0,,0.002434292808175087,,0.021927133202552795,,0.08899712562561035,,3617.9753789901733,
8116,0.0,,0.0015403322177007794,,0.019137859344482422,,0.08639296144247055,,3618.4157390594482,
8117,0.0,,5.1811934099532664e-05,,0.017030932009220123,,0.0842331275343895,,3618.8563838005066,
8118,0.0,,0.0026312624104321003,,0.011859389021992683,,0.0764206275343895,,3619.2969987392426,
8119,0.0,,0.0017049579182639718,,0.012845728546380997,,0.0751185417175293,,3619.737160682678,
8120,0.0,,0.0014356364263221622,,0.013352811336517334,,0.07205482572317123,,3620.1773760318756,
8121,0.0,,0.00013240601401776075,,0.01277430634945631,,0.0764206275343895,,3620.6180024147034,
8122,0.0,,0.0037119656335562468,,0.012663589790463448,,0.0829310417175293,,3621.0589628219604,
8123,0.0,,0.0019372523529455066,,0.015619798563420773,,0.0881393775343895,,3621.4997453689575,
8124,0.0,,0.0006483158213086426,,0.017452767118811607,,0.0842331275343895,,3621.9407119750977,
8125,0.0,,0.0008861441747285426,,0.018965216353535652,,0.08466196060180664,,3622.675586462021,
8126,0.0,,0.0007031362620182335,,0.01595795527100563,,0.08335987478494644,,3623.1172716617584,
8127,0.0,,0.00028421261231414974,,0.016718361526727676,,0.0880785807967186,,3623.557469367981,
8128,0.0,,0.002931001828983426,,0.0138999717310071,,0.0829310417175293,,3623.9977371692657,
8129,0.0,,0.0016939429333433509,,0.012650839984416962,,0.0777227059006691,,3624.4379687309265,
8130,0.0,,0.005705208983272314,,0.013077516108751297,,0.07554737478494644,,3624.8784189224243,
8131,0.0,,0.003366958349943161,,0.01212281920015812,,0.0777227059006691,,3625.318947792053,
8132,0.0,,0.0010430471738800406,,0.01463165134191513,,0.0764206275343895,,3625.7593755722046,
8133,0.0,,0.0009349153842777014,,0.015038245357573032,,0.0803268775343895,,3626.2001740932465,
8134,0.0,,0.0017400509677827358,,0.014228896237909794,,0.0803268775343895,,3626.6407375335693,
8135,0.0,,0.0011933803325518966,,0.013105561025440693,,0.07945362478494644,,3627.082457780838,
8136,0.0,,0.002077782526612282,,0.01553519256412983,,0.08335987478494644,,3627.5228843688965,
8137,0.0,,0.0006127100205048919,,0.017306918278336525,,0.08116940408945084,,3627.9633548259735,
8138,0.0,,0.0002951465721707791,,0.012645534239709377,,0.07075273990631104,,3628.4055500030518,
8139,0.0,,0.0010190651519224048,,0.010241707786917686,,0.06643279641866684,,3628.845466375351,
8140,0.0,,0.00034089654218405485,,0.012893237173557281,,0.0686081275343895,,3629.2855927944183,
8141,0.0,,0.0019497722387313843,,0.011403456330299377,,0.06252654641866684,,3629.7272901535034,
8142,0.0,,0.0012339024106040597,,0.015635497868061066,,0.06513071060180664,,3630.168360710144,
8143,0.0,,0.0018720972584560513,,0.01238163746893406,,0.06252654641866684,,3630.609579563141,
8144,0.0,,0.00011553029617061839,,0.015461619943380356,,0.06555962562561035,,3631.0500180721283,
8145,0.0,,0.0023471221793442965,,0.01438820082694292,,0.0633997917175293,,3631.490632534027,
8146,0.0,,0.0024287300184369087,,0.012790617533028126,,0.0568893738090992,,3631.9320368766785,
8147,0.0,,0.005537907127290964,,0.012979025952517986,,0.05731821060180664,,3632.3725974559784,
8148,0.0,,0.0011465775314718485,,0.01352477353066206,,0.059033989906311035,,3632.8138246536255,
8149,0.0,,0.0021386367734521627,,0.012026592157781124,,0.05862029269337654,,3633.2538590431213,
8150,0.0,,0.0017038020305335522,,0.010166453197598457,,0.058191459625959396,,3633.6946036815643,
8151,0.0,,0.0007181750843301415,,0.013512268662452698,,0.062097709625959396,,3634.1351392269135,
8152,0.0,,0.001310510910116136,,0.010691181756556034,,0.058191459625959396,,3634.5759377479553,
8153,0.0,,0.005461269989609718,,0.012061570771038532,,0.0607956238090992,,3635.016268968582,
8154,0.0,,0.006279948633164167,,0.00975311640650034,,0.05731821060180664,,3635.4588918685913,
8155,0.0,,0.007762562017887831,,0.009106777608394623,,0.052523571997880936,,3635.900099992752,
8156,0.0,,0.0010725576430559158,,0.008933879435062408,,0.0490160770714283,,3636.3408370018005,
8157,0.0,,0.001755059347487986,,0.011403788812458515,,0.0555872917175293,,3636.781645298004,
8158,0.0,,0.001558652613312006,,0.009560658596456051,,0.0555872917175293,,3637.2226972579956,
8159,0.0,,0.0012758256634697318,,0.008400035090744495,,0.0503181628882885,,3637.662744998932,
8160,0.0,,0.0006678139907307923,,0.00935693271458149,,0.0490768738090992,,3638.1039004325867,
8161,0.0,,0.000879033817909658,,0.010791929438710213,,0.05080779269337654,,3638.544932603836,
8162,0.0,,0.00026633060770109296,,0.012569407001137733,,0.04820362851023674,,3638.9858458042145,
8163,0.0,,0.0007044975063763559,,0.011444485746324062,,0.0477747917175293,,3639.4266526699066,
8164,0.0,,0.0004317180428188294,,0.011323216371238232,,0.0631479024887085,,3639.8670012950897,
8165,0.0,,0.0015176142333075404,,0.011781975626945496,,0.0660039559006691,,3640.308382511139,
8166,0.0,,0.0022903988137841225,,0.010675436817109585,,0.0633997917175293,,3640.7493784427643,
8167,0.0,,0.0026129449252039194,,0.012381106615066528,,0.0660039559006691,,3641.190178871155,
8168,0.0,,0.00024121165915858,,0.012522635981440544,,0.0647018775343895,,3641.6306896209717,
8169,0.0,,0.0019355525728315115,,0.015440071001648903,,0.06555962562561035,,3642.07101893425,
8170,0.0,,0.0001220438934979029,,0.015248570591211319,,0.06122446060180664,,3642.5126254558563,
8171,0.0,,0.0030765251722186804,,0.01859796792268753,,0.06294023990631104,,3642.954267501831,
8172,0.0,,0.0004852539277635515,,0.01295799482613802,,0.0633997917175293,,3643.395272254944,
8173,0.0,,0.0022960221394896507,,0.011065266095101833,,0.062097709625959396,,3643.8352868556976,
8174,0.0,,0.00034666265128180385,,0.012590702623128891,,0.06424232572317123,,3644.2763669490814,
8175,0.0,,0.00549398735165596,,0.010937970131635666,,0.0568893738090992,,3644.7172317504883,
8176,0.0,,0.002180064097046852,,0.012408391572535038,,0.06773487478494644,,3645.157993555069,
8177,0.0,,0.0005882574478164315,,0.020959962159395218,,0.0751185417175293,,3645.598415851593,
8178,0.0,,0.004324863199144602,,0.01920463889837265,,0.0725143775343895,,3646.03901219368,
8179,0.0,,0.002800542628392577,,0.018694451078772545,,0.06903696060180664,,3646.479771375656,
8180,0.0,,0.002377961529418826,,0.01623578928411007,,0.0673060417175293,,3646.9211795330048,
8181,0.0,,0.0014304447686299682,,0.017664192244410515,,0.0660039559006691,,3647.3637595176697,
8182,0.0,,0.0005643884651362896,,0.017136909067630768,,0.06424232572317123,,3647.8041071891785,
8183,0.0,,0.0019241158151999116,,0.015978464856743813,,0.0607956238090992,,3648.2451691627502,
8184,0.0,,0.001105536357499659,,0.017745528370141983,,0.061638157814741135,,3648.6859152317047,
8185,0.0,,0.0009213020675815642,,0.017097443342208862,,0.0568893738090992,,3649.1266298294067,
8186,0.0,,0.0014268207596614957,,0.018456635996699333,,0.0555872917175293,,3649.5680129528046,
8187,0.0,,0.0021223165094852448,,0.016341613605618477,,0.05210987851023674,,3650.0084171295166,
8188,0.0,,0.006249488331377506,,0.019723039120435715,,0.04176902770996094,,3650.744655609131,
8189,0.0,,0.005247805267572403,,0.021081946790218353,,0.04335784912109375,,3651.185754299164,
8190,0.0,,0.0020444162655621767,,0.019731814041733742,,0.039815109223127365,,3651.626380443573,
8191,0.0,,0.002604398410767317,,0.019081560894846916,,0.03908904269337654,,3652.0677886009216,
8192,0.0,,0.009868248365819454,,0.013260620646178722,,0.04429737851023674,,3652.509686946869,
8193,0.0,,0.002128798281773925,,0.014314895495772362,,0.04559946060180664,,3652.95076584816,
8194,0.0,,0.0006061428575776517,,0.012646211311221123,,0.04065607115626335,,3653.3916096687317,
8195,0.0,,0.0013292583171278238,,0.012647120282053947,,0.0410124845802784,,3653.8323135375977,
8196,0.0,,0.0004656262171920389,,0.015016588382422924,,0.038660209625959396,,3654.272452354431,
8197,0.0,,0.0006496324203908443,,0.015135643072426319,,0.03908904269337654,,3654.713529109955,
8198,0.0,,0.0005477030063048005,,0.013837427832186222,,0.0412035770714283,,3655.1549468040466,
8199,0.0,,0.003972228150814772,,0.012295948341488838,,0.04820362851023674,,3655.596245765686,
8200,0.0,,0.0012770291650667787,,0.01254701055586338,,0.04690154269337654,,3656.0374002456665,
8201,0.0,,0.0029533684719353914,,0.014935484156012535,,0.042566459625959396,,3656.477869749069,
8202,0.0,,0.00014369456039275974,,0.016039645299315453,,0.043408989906311035,,3656.9188706874847,
8203,0.0,,0.0023533785715699196,,0.01781473495066166,,0.0451706238090992,,3657.359744787216,
8204,0.0,,0.0010366045171394944,,0.01516785193234682,,0.04299529269337654,,3657.8011248111725,
8205,0.0,,0.0016088164411485195,,0.01641904003918171,,0.04559139534831047,,3658.243430376053,
8206,0.0,,0.0012181930942460895,,0.015786949545145035,,0.04690154269337654,,3658.684112071991,
8207,0.0,,0.0005023878184147179,,0.018584733828902245,,0.0438685417175293,,3659.1256246566772,
8208,0.0,,0.0022365569602698088,,0.019527681171894073,,0.0490768738090992,,3659.566356420517,
8209,0.0,,0.0006832508952356875,,0.021006625145673752,,0.04949764534831047,,3660.007334470749,
8210,0.0,,0.00044534768676385283,,0.021195199340581894,,0.04733045771718025,,3660.4483971595764,
8211,0.0,,0.001032823696732521,,0.023821422830224037,,0.0490768738090992,,3660.8892374038696,
8212,0.0,,0.002751629101112485,,0.0214060191065073,,0.04298722743988037,,3661.3321182727814,
8213,0.0,,0.005075752269476652,,0.022409098222851753,,0.04559139534831047,,3661.7725455760956,
8214,0.0,,0.0028286390006542206,,0.024580705910921097,,0.04862777516245842,,3662.213534116745,
8215,0.0,,0.0038856209721416235,,0.02333115041255951,,0.05125745013356209,,3662.653503894806,
8216,0.0,,0.001077367109246552,,0.023948868736624718,,0.05218569561839104,,3663.0952451229095,
8217,0.0,,0.000982416677288711,,0.014830213971436024,,0.0334518738090992,,3663.535826921463,
8218,0.0,,0.0006802796851843596,,0.017067251726984978,,0.037366073578596115,,3663.9768381118774,
8219,0.0,,0.00025774375535547733,,0.017122874036431313,,0.039060432463884354,,3664.418659925461,
8220,0.0,,0.0013731627259403467,,0.020300723612308502,,0.04363902285695076,,3664.858378171921,
8221,0.0,,0.005103214643895626,,0.015704745426774025,,0.03599119186401367,,3665.298514842987,
8222,0.0,,0.001974987331777811,,0.011577839963138103,,0.03387264534831047,,3665.73970079422,
8223,0.0,,0.0020769371185451746,,0.012633055448532104,,0.03246283531188965,,3666.1813263893127,
8224,0.0,,0.00034502267953939736,,0.016131022945046425,,0.04073937609791756,,3666.6220557689667,
8225,0.0,,0.0018070843070745468,,0.009505461901426315,,0.0373581238090992,,3667.063865661621,
8226,0.0,,0.0004650556656997651,,0.009623447433114052,,0.0360560417175293,,3667.5042045116425,
8227,0.0,,0.00012603025243151933,,0.009779765270650387,,0.03674982115626335,,3667.9441657066345,
8228,0.0,,0.0015616456512361765,,0.009375534020364285,,0.03388071060180664,,3668.3845381736755,
8229,0.0,,0.00010202924750046805,,0.010206980630755424,,0.03636908531188965,,3668.8271675109863,
8230,0.0,,0.003974404651671648,,0.012347639538347721,,0.03674982115626335,,3669.2671279907227,
8231,0.0,,5.27689880982507e-05,,0.011739315465092659,,0.03767116740345955,,3669.7079339027405,
8232,0.0,,0.006242191884666681,,0.01645699143409729,,0.05079972743988037,,3670.1481170654297,
8233,0.0,,0.0001101646848837845,,0.01503926794975996,,0.04689347743988037,,3670.58877825737,
8234,0.0,,0.001565412268973887,,0.015304721891880035,,0.05340389534831047,,3671.029134750366,
8235,0.0,,0.005228781141340733,,0.016321735456585884,,0.04456232115626335,,3671.470052242279,
8236,0.0,,0.0014206890482455492,,0.0211624875664711,,0.051116663962602615,,3671.9112124443054,
8237,0.0,,0.0007398368325084448,,0.021835273131728172,,0.05079972743988037,,3672.351662158966,
8238,0.0,,0.0020951195620000362,,0.01822788268327713,,0.04689347743988037,,3672.7913959026337,
8239,0.0,,0.0015621077036485076,,0.01714174449443817,,0.04819555953145027,,3673.2326192855835,
8240,0.0,,0.0024671570863574743,,0.015185464173555374,,0.04689347743988037,,3673.6744198799133,
8241,0.0,,0.0032723448239266872,,0.014923659153282642,,0.04418158531188965,,3674.114342212677,
8242,0.0,,0.0002880543179344386,,0.0164629016071558,,0.04075225070118904,,3674.5563249588013,
8243,0.0,,0.0023421370424330235,,0.01985378935933113,,0.04884735867381096,,3674.996789455414,
8244,0.0,,0.004183586686849594,,0.01860170252621174,,0.04854075238108635,,3675.438127756119,
8245,0.0,,0.0018018981209024787,,0.018425527960062027,,0.051134902983903885,,3675.877799510956,
8246,0.0,,0.0012958113802596927,,0.01785183884203434,,0.04854075238108635,,3676.3196499347687,
8247,0.0,,0.002558851847425103,,0.019193118438124657,,0.04596058651804924,,3676.7611677646637,
8248,0.0,,0.00012691642041318119,,0.01565130054950714,,0.04333241656422615,,3677.2021820545197,
8249,0.0,,0.003681873669847846,,0.017546579241752625,,0.04363902285695076,,3677.6440708637238,
8250,0.0,,0.002154171233996749,,0.01392357051372528,,0.03843069076538086,,3678.3793058395386,
8251,0.0,,0.0007488728151656687,,0.013153087347745895,,0.037526052445173264,,3678.8208615779877,
8252,0.0,,0.001344882301054895,,0.012796749360859394,,0.03637409210205078,,3679.261022090912,
8253,0.0,,0.002325794193893671,,0.012561527080833912,,0.03569714352488518,,3679.70192527771,
8254,0.0,,0.0012987073278054595,,0.011236420832574368,,0.030488809570670128,,3680.145136833191,
8255,0.0,,0.0007029142579995096,,0.01076960377395153,,0.029086073860526085,,3680.5847432613373,
8256,0.0,,0.00017961244157049805,,0.010810972191393375,,0.02996639348566532,,3681.025575399399,
8257,0.0,,0.0023233082611113787,,0.012022743001580238,,0.034294407814741135,,3681.466625213623,
8258,0.0,,0.0010141466045752168,,0.01394598837941885,,0.03126847743988037,,3681.9084901809692,
8259,0.0,,0.005465143360197544,,0.01284101139754057,,0.02759075164794922,,3682.348864555359,
8260,0.0,,0.0025511819403618574,,0.010949620977044106,,0.0333910770714283,,3682.7897868156433,
8261,0.0,,0.0013482860522344708,,0.011378452181816101,,0.03517472743988037,,3683.230147123337,
8262,0.0,,0.0009959834860637784,,0.012453160248696804,,0.03376491740345955,,3683.6706535816193,
8263,0.0,,0.002154154470190406,,0.011661949567496777,,0.03354287147521973,,3684.1106009483337,
8264,0.0,,0.004370302427560091,,0.011542094871401787,,0.03257055953145027,,3684.551563978195,
8265,0.0,,0.00021101189486216754,,0.010965436697006226,,0.03257055953145027,,3684.991545200348,
8266,0.0,,0.002841640030965209,,0.011436142958700657,,0.03517472743988037,,3685.4322934150696,
8267,0.0,,0.00014453331823460758,,0.010110529139637947,,0.03126847743988037,,3685.872705936432,
8268,0.0,,0.0005886645521968603,,0.010526047088205814,,0.032992321997880936,,3686.3140897750854,
8269,0.0,,0.00026259516016580164,,0.011247161775827408,,0.0321497917175293,,3686.7546422481537,
8270,0.0,,0.0007071159197948873,,0.011697604320943356,,0.032992321997880936,,3687.1964704990387,
8271,0.0,,0.0017723902128636837,,0.011808284558355808,,0.03518279269337654,,3687.638749599457,
8272,0.0,,0.00046310285688377917,,0.010671976022422314,,0.03517472743988037,,3688.080535173416,
8273,0.0,,0.002246228978037834,,0.00890260934829712,,0.0321497917175293,,3688.521768808365,
8274,0.0,,0.0016053019789978862,,0.010063407942652702,,0.032992321997880936,,3688.963173389435,
8275,0.0,,0.0031177971977740526,,0.009624367579817772,,0.030847707763314247,,3689.4049944877625,
8276,0.0,,0.0018823709106072783,,0.011278134770691395,,0.02945621870458126,,3689.8458964824677,
8277,0.0,,0.0016700077103450894,,0.009733770973980427,,0.03116575814783573,,3690.286372423172,
8278,0.0,,0.005955561064183712,,0.013693571090698242,,0.03548308089375496,,3690.7266869544983,
8279,0.0,,0.0007192159537225962,,0.011030938476324081,,0.03800741955637932,,3691.168027162552,
8280,0.0,,0.004831962753087282,,0.01322389580309391,,0.04069141671061516,,3691.6091587543488,
8281,0.0,,0.0077125392854213715,,0.017722809687256813,,0.05371224880218506,,3692.050479888916,
8282,0.0,,0.005224485415965319,,0.02076154388487339,,0.058359384536743164,,3692.4904170036316,
8283,0.0,,0.0018361489055678248,,0.020386692136526108,,0.05892058089375496,,3692.931421995163,
8284,0.0,,0.0023850419092923403,,0.018592147156596184,,0.056343238800764084,,3693.3726415634155,
8285,0.0,,0.0004983635153621435,,0.01682453602552414,,0.05363241955637932,,3693.813662290573,
8286,0.0,,0.0003820572164840996,,0.013695784844458103,,0.04850391671061516,,3694.25426530838,
8287,0.0,,0.005031140986829996,,0.014502696692943573,,0.05110808089375496,,3694.6955988407135,
8288,0.0,,0.0028076586313545704,,0.018887905403971672,,0.05894891545176506,,3695.1364045143127,
8289,0.0,,0.00028072146233171225,,0.01694527640938759,,0.056343238800764084,,3695.5762276649475,
8290,0.0,,0.0019616317003965378,,0.01566855050623417,,0.05383920669555664,,3696.0170769691467,
8291,0.0,,0.0018270506989210844,,0.01839635521173477,,0.056343238800764084,,3696.4579722881317,
8292,0.0,,0.0006762789562344551,,0.018043408170342445,,0.05884075164794922,,3696.899294614792,
8293,0.0,,0.0002647934597916901,,0.018725482746958733,,0.05937083438038826,,3697.3403766155243,
8294,0.0,,0.002255696803331375,,0.015098057687282562,,0.03875334933400154,,3697.7816438674927,
8295,0.0,,0.001188152702525258,,0.013696218840777874,,0.04589974880218506,,3698.2224390506744,
8296,0.0,,0.0029520937241613865,,0.01308651827275753,,0.05110808089375496,,3698.6631422042847,
8297,0.0,,0.006189414300024509,,0.01300097443163395,,0.04656584933400154,,3699.1032242774963,
8298,0.0,,0.0019041824853047729,,0.013979391194880009,,0.04069141671061516,,3699.5438899993896,
8299,0.0,,0.0007466742536053061,,0.013977035880088806,,0.04329558089375496,,3699.986140012741,
8300,0.0,,0.0015240134671330452,,0.013625144958496094,,0.04589974880218506,,3700.426694393158,
8301,0.0,,0.00021936421399004757,,0.013506452552974224,,0.04508121684193611,,3700.868086576462,
8302,0.0,,0.0033625054638832808,,0.014821534976363182,,0.05028955265879631,,3701.3087706565857,
8303,0.0,,0.00026876392075791955,,0.012525766156613827,,0.05110808089375496,,3701.749571323395,
8304,0.0,,1.1266569345025346e-05,,0.014023509807884693,,0.05735878273844719,,3702.1901903152466,
8305,0.0,,0.005089705344289541,,0.015106143429875374,,0.06152474880218506,,3702.6305561065674,
8306,0.0,,0.0019781861919909716,,0.01759238727390766,,0.06517127901315689,,3703.0722601413727,
8307,0.0,,0.0027462884318083525,,0.02043495699763298,,0.07313159853219986,,3703.5126960277557,
8308,0.0,,0.001265954808332026,,0.02269434928894043,,0.07372704893350601,,3703.953880548477,
8309,0.0,,0.00018742552492767572,,0.01889263466000557,,0.07112288475036621,,3704.3953952789307,
8310,0.0,,0.002759432652965188,,0.01784568466246128,,0.06777545064687729,,3704.8355655670166,
8311,0.0,,0.0007534334436058998,,0.015881536528468132,,0.05631641671061516,,3705.276402235031,
8312,0.0,,8.054455247474834e-05,,0.014613824896514416,,0.05371224880218506,,3705.7176537513733,
8313,0.0,,0.0013787857023999095,,0.013514485210180283,,0.05110808089375496,,3706.452900648117,
8314,0.0,,0.0029598481487482786,,0.014755137264728546,,0.04329558089375496,,3706.8936784267426,
8315,0.0,,0.002004949375987053,,0.013854618184268475,,0.04850391671061516,,3707.3341102600098,
8316,0.0,,0.0019786080811172724,,0.0126879857853055,,0.05110808089375496,,3707.774400472641,
8317,0.0,,0.00176861765794456,,0.013892386108636856,,0.05437834933400154,,3708.215221643448,
8318,0.0,,0.0008084943983703852,,0.01434892788529396,,0.05787849426269531,,3708.6562311649323,
8319,0.0,,4.941811130265705e-05,,0.012642132118344307,,0.05437834933400154,,3709.098696231842,
8320,0.0,,0.004501109477132559,,0.012297592125833035,,0.04589974880218506,,3709.5407993793488,
8321,0.0,,0.0021797551307827234,,0.011370578780770302,,0.04396168515086174,,3709.9815762043,
8322,0.0,,0.00030705175595358014,,0.010564487427473068,,0.04656584933400154,,3710.42169380188,
8323,0.0,,0.0026970200706273317,,0.012218596413731575,,0.04069141671061516,,3710.8640637397766,
8324,0.0,,0.0017046495340764523,,0.011670278385281563,,0.04012131690979004,,3711.3043959140778,
8325,0.0,,0.00037041542236693203,,0.010507634840905666,,0.04135751724243164,,3711.7448403835297,
8326,0.0,,0.002327626571059227,,0.009559075348079205,,0.04589974880218506,,3712.1854927539825,
8327,0.0,,0.000409369939006865,,0.009337624534964561,,0.04656584933400154,,3712.6268401145935,
8328,0.0,,0.0047192820347845554,,0.011162122711539268,,0.04012131690979004,,3713.0664122104645,
8329,0.0,,0.0022746294271200895,,0.010965961031615734,,0.03548308089375496,,3713.5081458091736,
8330,0.0,,0.0003439741558395326,,0.009767998941242695,,0.03548308089375496,,3713.9492330551147,
8331,0.0,,0.0019790560472756624,,0.009342232719063759,,0.04069141671061516,,3714.3899581432343,
8332,0.0,,0.0023565294686704874,,0.009989543817937374,,0.04850391671061516,,3714.831522464752,
8333,0.0,,0.00423418777063489,,0.009857075288891792,,0.04589974880218506,,3715.2724764347076,
8334,0.0,,0.003336358116939664,,0.012189026921987534,,0.03548308089375496,,3715.7131781578064,
8335,0.0,,0.0013456540182232857,,0.015783289447426796,,0.03548308089375496,,3716.153828382492,
8336,0.0,,0.0012173467548564076,,0.012537290342152119,,0.03548308089375496,,3716.594263792038,
8337,0.0,,0.0008792559383437037,,0.009158979170024395,,0.04069141671061516,,3717.034163951874,
8338,0.0,,0.0024956322740763426,,0.014214737340807915,,0.03614918515086174,,3717.4747812747955,
8339,0.0,,0.00012969653471373022,,0.01487357821315527,,0.03548308089375496,,3717.915177822113,
8340,0.0,,0.0009136345470324159,,0.016021866351366043,,0.03429635241627693,,3718.3563916683197,
8341,0.0,,0.0024253148585557938,,0.01698070392012596,,0.03808724880218506,,3718.798441886902,
8342,0.0,,0.0007295566028915346,,0.01567978411912918,,0.03614918515086174,,3719.2384729385376,
8343,0.0,,0.0010124483378604054,,0.014048551209270954,,0.03548308089375496,,3719.6782042980194,
8344,0.0,,0.0009685768745839596,,0.013716498389840126,,0.04069141671061516,,3720.1184487342834,
8345,0.0,,0.0027045379392802715,,0.015034529380500317,,0.03808724880218506,,3720.5598571300507,
8346,0.0,,0.0012474755058065057,,0.014792757108807564,,0.035234611481428146,,3721.0007541179657,
8347,0.0,,4.900793283013627e-05,,0.014437799341976643,,0.03390240669250488,,3721.4411103725433,
8348,0.0,,0.003474125172942877,,0.017103174701333046,,0.04044294357299805,,3721.881592273712,
8349,0.0,,0.0017241184832528234,,0.018054412677884102,,0.04257774353027344,,3722.322991847992,
8350,0.0,,0.0019438732415437698,,0.018007982522249222,,0.041180770844221115,,3722.7633929252625,
8351,0.0,,0.00028238812228664756,,0.01686246506869793,,0.03949308395385742,,3723.2039551734924,
8352,0.0,,0.00021057944104541093,,0.01613391377031803,,0.035234611481428146,,3723.645472764969,
8353,0.0,,0.0016303216107189655,,0.015609518624842167,,0.03355662152171135,,3724.086106300354,
8354,0.0,,0.0023457978386431932,,0.02034815587103367,,0.03390240669250488,,3724.526631593704,
8355,0.0,,3.68857872672379e-05,,0.02491810731589794,,0.039577484130859375,,3724.9680559635162,
8356,0.0,,0.00016650174802634865,,0.02387974038720131,,0.03978760913014412,,3725.4084026813507,
8357,0.0,,0.0003590543055906892,,0.0235420074313879,,0.03978760913014412,,3725.8491699695587,
8358,0.0,,0.00014913514314685017,,0.02394411340355873,,0.03978760913014412,,3726.290943622589,
8359,0.0,,0.0009369515464641154,,0.022396603599190712,,0.03588024899363518,,3726.7319543361664,
8360,0.0,,0.005590113811194897,,0.022969380021095276,,0.03457927703857422,,3727.1727974414825,
8361,0.0,,0.0015922817401587963,,0.018936095759272575,,0.03911073878407478,,3727.6145627498627,
8362,0.0,,0.0012646722607314587,,0.023315656930208206,,0.04470141604542732,,3728.055481672287,
8363,0.0,,0.0005547384498640895,,0.01782350242137909,,0.03950468823313713,,3728.495992898941,
8364,0.0,,0.001505764201283455,,0.02696210891008377,,0.05473573878407478,,3728.9366896152496,
8365,0.0,,0.0029972060583531857,,0.024373596534132957,,0.049994152039289474,,3729.3784577846527,
8366,0.0,,0.002318653743714094,,0.024248357862234116,,0.05473573878407478,,3729.8179914951324,
8367,0.0,,0.0008212015964090824,,0.024469150230288506,,0.05396191403269768,,3730.2583889961243,
8368,0.0,,0.0009676621411927044,,0.023465074598789215,,0.04992135241627693,,3730.6993038654327,
8369,0.0,,0.0022419877350330353,,0.02313259430229664,,0.04992135241627693,,3731.139616727829,
8370,0.0,,0.0021915603429079056,,0.02056051231920719,,0.04431907460093498,,3731.5803446769714,
8371,0.0,,0.0004112711176276207,,0.019661303609609604,,0.04038305953145027,,3732.020170688629,
8372,0.0,,0.0007143965922296047,,0.021743083372712135,,0.04431907460093498,,3732.460467338562,
8373,0.0,,0.0031355314422398806,,0.02317855693399906,,0.04559139534831047,,3732.9008185863495,
8374,0.0,,0.007378072012215853,,0.021188735961914062,,0.04431907460093498,,3733.3422832489014,
8375,0.0,,0.0018938460852950811,,0.02049718052148819,,0.04108858108520508,,3734.078476190567,
8376,0.0,,0.002002078341320157,,0.01769283413887024,,0.03950468823313713,,3734.520224094391,
8377,0.0,,0.00047151659964583814,,0.017008449882268906,,0.0363796167075634,,3734.961882352829,
8378,0.0,,0.0020843143574893475,,0.021207144483923912,,0.04471302032470703,,3735.402758836746,
8379,0.0,,0.00010394183482276276,,0.017873317003250122,,0.038692671805620193,,3735.843320608139,
8380,0.0,,0.007794220000505447,,0.015863988548517227,,0.03429635241627693,,3736.284300804138,
8381,0.0,,0.0002861417306121439,,0.01224567461758852,,0.03517472743988037,,3736.726202726364,
8382,0.0,,0.0007995368214324117,,0.010782411321997643,,0.03154148533940315,,3737.1661038398743,
8383,0.0,,0.0016107873525470495,,0.014215868897736073,,0.03517472743988037,,3737.6065921783447,
8384,0.0,,0.005230152979493141,,0.015023952350020409,,0.03777889534831047,,3738.047881126404,
8385,0.0,,0.00011400570656405762,,0.01274129655212164,,0.03647680953145027,,3738.4879052639008,
8386,0.0,,0.0002530782949179411,,0.013896118849515915,,0.034786421805620193,,3738.9303073883057,
8387,0.0,,0.0002042424603132531,,0.014174006879329681,,0.03647680953145027,,3739.370278596878,
8388,0.0,,0.0016115551115944982,,0.009869594126939774,,0.030385931953787804,,3739.8106560707092,
8389,0.0,,0.006480886600911617,,0.0130139896646142,,0.03548308089375496,,3740.25145983696,
8390,0.0,,0.00036365725100040436,,0.01164011750370264,,0.03548308089375496,,3740.6918139457703,
8391,0.0,,0.001645303564146161,,0.014359429478645325,,0.03461718559265137,,3741.133379459381,
8392,0.0,,0.0006964466301724315,,0.015558475628495216,,0.034226417541503906,,3741.574846506119,
8393,0.0,,0.002878343453630805,,0.01665462926030159,,0.03808724880218506,,3742.015832424164,
8394,0.0,,0.0038497622590512037,,0.01402917318046093,,0.03987288475036621,,3742.455557823181,
8395,0.0,,0.002156823640689254,,0.012472282163798809,,0.03808724880218506,,3742.8959844112396,
8396,0.0,,0.006052712444216013,,0.009600598365068436,,0.029331127181649208,,3743.336569070816,
8397,0.0,,0.0019746164325624704,,0.009675047360360622,,0.029578089714050293,,3743.777650117874,
8398,0.0,,0.000249189994065091,,0.010786673985421658,,0.03257055953145027,,3744.218920946121,
8399,0.0,,0.00025166734121739864,,0.01604742929339409,,0.03636908531188965,,3744.6596672534943,
8400,0.0,,0.0035623388830572367,,0.013635458424687386,,0.03608850762248039,,3745.1000776290894,
8401,0.0,,0.0021881067659705877,,0.012555431574583054,,0.03323737904429436,,3745.5407660007477,
8402,0.0,,0.0014094951329752803,,0.012362995184957981,,0.03584154322743416,,3745.9818284511566,
8403,0.0,,0.0017145010642707348,,0.014917420223355293,,0.0359952449798584,,3746.422212600708,
8404,0.0,,0.00039004016434773803,,0.01684444211423397,,0.03777889534831047,,3746.8619451522827,
8405,0.0,,0.0012571153929457068,,0.01731320098042488,,0.0346931628882885,,3747.30295586586,
8406,0.0,,0.006569112651050091,,0.01652289368212223,,0.0334518738090992,,3747.742748975754,
8407,0.0,,0.0014813875313848257,,0.012181086465716362,,0.02996639348566532,,3748.1832094192505,
8408,0.0,,0.0001866369420895353,,0.014104129746556282,,0.02977895736694336,,3748.624149799347,
8409,0.0,,0.0006822287105023861,,0.015636302530765533,,0.030853113159537315,,3749.0650374889374,
8410,0.0,,0.00023762423370499164,,0.020496949553489685,,0.03743791580200195,,3749.506004333496,
8411,0.0,,0.0032454340253025293,,0.016386963427066803,,0.033457279205322266,,3749.946676969528,
8412,0.0,,0.0009618058102205396,,0.018192226067185402,,0.036061447113752365,,3750.387679338455,
8413,0.0,,0.001361796515993774,,0.020269108936190605,,0.03943474963307381,,3750.8281342983246,
8414,0.0,,0.0023889828007668257,,0.01620645821094513,,0.03461718559265137,,3751.268851518631,
8415,0.0,,0.002349016722291708,,0.015383588150143623,,0.03461718559265137,,3751.70942568779,
8416,0.0,,0.002464203629642725,,0.012448743917047977,,0.03257055953145027,,3752.1503336429596,
8417,0.0,,0.0011888036970049143,,0.015165331773459911,,0.03126847743988037,,3752.591334581375,
8418,0.0,,0.004419873934239149,,0.019635828211903572,,0.03429635241627693,,3753.032999277115,
8419,0.0,,0.0006080350722186267,,0.019428648054599762,,0.034226417541503906,,3753.4740805625916,
8420,0.0,,0.0029545938596129417,,0.014552192762494087,,0.03461718559265137,,3753.9151768684387,
8421,0.0,,0.0027367144357413054,,0.016834141686558723,,0.03517472743988037,,3754.355612754822,
8422,0.0,,0.004135549068450928,,0.016605937853455544,,0.03908097743988037,,3754.7963376045227,
8423,0.0,,7.491618453059345e-05,,0.016616256907582283,,0.03908097743988037,,3755.2381699085236,
8424,0.0,,0.00013098458293825388,,0.012682612054049969,,0.0371062345802784,,3755.6785016059875,
8425,0.0,,0.000513548671733588,,0.012020972557365894,,0.03908097743988037,,3756.1192297935486,
8426,0.0,,0.000847385439556092,,0.012448755092918873,,0.0399014949798584,,3756.560159444809,
8427,0.0,,0.0032791942358016968,,0.0136725390329957,,0.04027533531188965,,3757.001284599304,
8428,0.0,,0.0009759346721693873,,0.012752124108374119,,0.03647680953145027,,3757.4418103694916,
8429,0.0,,0.0008183756726793945,,0.015478348359465599,,0.03517472743988037,,3757.8829305171967,
8430,0.0,,0.0005142171867191792,,0.01421328354626894,,0.03584154322743416,,3758.3231506347656,
8431,0.0,,0.0010885107330977917,,0.010968925431370735,,0.03908097743988037,,3758.764205932617,
8432,0.0,,0.00012052880629198626,,0.010212905704975128,,0.03974779322743416,,3759.205632209778,
8433,0.0,,0.0045721689239144325,,0.013586251996457577,,0.04756029322743416,,3759.6469185352325,
8434,0.0,,0.0009214149322360754,,0.01291414350271225,,0.04819555953145027,,3760.087014436722,
8435,0.0,,0.004310480318963528,,0.014025378972291946,,0.051772039383649826,,3760.5272374153137,
8436,0.0,,4.2822262912523e-05,,0.01187955029308796,,0.05407071113586426,,3760.9682364463806,
8437,0.0,,0.0014545266749337316,,0.012385153211653233,,0.04886237904429436,,3761.409398317337,
8438,0.0,,0.0005921304109506309,,0.009477934800088406,,0.047522902488708496,,3762.1450295448303,
8439,0.0,,0.0005903918645344675,,0.012632126919925213,,0.05016446113586426,,3762.586728334427,
8440,0.0,,0.0018761035753414035,,0.011091522872447968,,0.04886237904429436,,3763.0268642902374,
8441,0.0,,0.0003032323729712516,,0.012776893563568592,,0.04756029322743416,,3763.4675059318542,
8442,0.0,,0.001786150736734271,,0.014217116869986057,,0.04689347743988037,,3763.908220052719,
8443,0.0,,0.0018842883873730898,,0.01695120707154274,,0.05069200322031975,,3764.3485748767853,
8444,0.0,,0.0023405449464917183,,0.01565915159881115,,0.0490160770714283,,3764.790967464447,
8445,0.0,,0.001239128177985549,,0.016616355627775192,,0.04808783531188965,,3765.2314269542694,
8446,0.0,,0.001297554699704051,,0.017909545451402664,,0.05079972743988037,,3765.6714148521423,
8447,0.0,,0.0019918610341846943,,0.015859855338931084,,0.04949764534831047,,3766.11260843277,
8448,0.0,,0.0002867819566745311,,0.014242416247725487,,0.0488249845802784,,3766.552956342697,
8449,0.0,,0.004113921895623207,,0.012868667021393776,,0.04949764534831047,,3766.9934096336365,
8450,0.0,,0.0008273358107544482,,0.011268739588558674,,0.04938991740345955,,3767.4332728385925,
8451,0.0,,0.002121992874890566,,0.016532687470316887,,0.057939570397138596,,3767.873957633972,
8452,0.0,,0.001389928162097931,,0.013044837862253189,,0.05407071113586426,,3768.3150379657745,
8453,0.0,,0.0013297467958182096,,0.01239508856087923,,0.05210180953145027,,3768.755218267441,
8454,0.0,,0.0004824657808057964,,0.014244661666452885,,0.056427597999572754,,3769.1963794231415,
8455,0.0,,0.0011050836183130741,,0.0172845721244812,,0.06082808971405029,,3769.6370329856873,
8456,0.0,,0.0019135884940624237,,0.016195543110370636,,0.062130171805620193,,3770.077404975891,
8457,0.0,,0.0003832570218946785,,0.015416165813803673,,0.06241075322031975,,3770.5176475048065,
8458,0.0,,0.00433748634532094,,0.012170854024589062,,0.05590033531188965,,3770.9580461978912,
8459,0.0,,0.0017144805751740932,,0.011030257679522038,,0.05199408531188965,,3771.399394273758,
8460,0.0,,0.0018588370876386762,,0.009885718114674091,,0.048615097999572754,,3771.839520931244,
8461,0.0,,0.001586447935551405,,0.01270600501447916,,0.04886237904429436,,3772.280178308487,
8462,0.0,,0.0006054281257092953,,0.016521111130714417,,0.05276862904429436,,3772.721041202545,
8463,0.0,,0.009372510947287083,,0.012561985291540623,,0.04298722743988037,,3773.1615493297577,
8464,0.0,,0.0029725588392466307,,0.015162965282797813,,0.04298722743988037,,3773.6017644405365,
8465,0.0,,0.0007619730895385146,,0.01189732737839222,,0.042104680091142654,,3774.042268514633,
8466,0.0,,0.0026292891707271338,,0.014906847849488258,,0.05470597743988037,,3774.4834315776825,
8467,0.0,,0.002543605165556073,,0.014335989952087402,,0.05276862904429436,,3774.9239780902863,
8468,0.0,,0.0013431920669972897,,0.013508609496057034,,0.05146654322743416,,3775.3645358085632,
8469,0.0,,0.0059205288998782635,,0.020732758566737175,,0.0546087808907032,,3775.805086374283,
8470,0.0,,0.001882222481071949,,0.02193314954638481,,0.05470597743988037,,3776.2454147338867,
8471,0.0,,0.0025426666252315044,,0.02107328549027443,,0.05470597743988037,,3776.686960697174,
8472,0.0,,0.0005994364037178457,,0.018048053607344627,,0.05340389534831047,,3777.1268784999847,
8473,0.0,,0.0008791247964836657,,0.02374773472547531,,0.05731014534831047,,3777.56786608696,
8474,0.0,,0.0008434637566097081,,0.02361694723367691,,0.05667487904429436,,3778.008553504944,
8475,0.0,,0.002164046047255397,,0.025764962658286095,,0.057939570397138596,,3778.4486362934113,
8476,0.0,,0.0020116190426051617,,0.022698918357491493,,0.0520046167075634,,3778.88867855072,
8477,0.0,,0.0006247290875762701,,0.022598236799240112,,0.05210180953145027,,3779.328952074051,
8478,0.0,,0.0014780753990635276,,0.022674428299069405,,0.046013157814741135,,3779.7692975997925,
8479,0.0,,0.0023553483188152313,,0.021580025553703308,,0.04428930953145027,,3780.2098615169525,
8480,0.0,,0.008742699399590492,,0.01648516207933426,,0.04428930953145027,,3780.6505625247955,
8481,0.0,,0.0011846357956528664,,0.01503139641135931,,0.04235196113586426,,3781.090709209442,
8482,0.0,,0.0014304580399766564,,0.013480028137564659,,0.040802597999572754,,3781.5312049388885,
8483,0.0,,0.001608623773790896,,0.01370521541684866,,0.04340676590800285,,3781.9717621803284,
8484,0.0,,0.0001423379871994257,,0.01262372825294733,,0.04157741740345955,,3782.4132215976715,
8485,0.0,,0.0028018380980938673,,0.01426937710493803,,0.04168514534831047,,3782.8541429042816,
8486,0.0,,0.000912151241209358,,0.012536769732832909,,0.04340676590800285,,3783.2944955825806,
8487,0.0,,3.347704841871746e-05,,0.011682185344398022,,0.046010930091142654,,3783.7353341579437,
8488,0.0,,0.0038187187165021896,,0.01243121549487114,,0.04689347743988037,,3784.1759362220764,
8489,0.0,,0.0014402220258489251,,0.013539000414311886,,0.04689347743988037,,3784.615807533264,
8490,0.0,,0.0011703161289915442,,0.012150534428656101,,0.048615097999572754,,3785.0573563575745,
8491,0.0,,0.0002875497448258102,,0.014028632082045078,,0.052521347999572754,,3785.4981348514557,
8492,0.0,,0.0028716246597468853,,0.013286644592881203,,0.05079972743988037,,3785.938807249069,
8493,0.0,,1.759563929226715e-05,,0.015144375152885914,,0.04846857115626335,,3786.3793935775757,
8494,0.0,,0.003839827375486493,,0.015356925316154957,,0.04731301590800285,,3786.8198840618134,
8495,0.0,,0.004282780457288027,,0.018072769045829773,,0.052521347999572754,,3787.2603254318237,
8496,0.0,,0.0028764556627720594,,0.020617840811610222,,0.0572129487991333,,3787.7018055915833,
8497,0.0,,0.0019153752364218235,,0.02447892352938652,,0.062130171805620193,,3788.1423828601837,
8498,0.0,,0.004813971929252148,,0.024766795337200165,,0.06554218381643295,,3788.5833060741425,
8499,0.0,,0.0003345039440318942,,0.027576375752687454,,0.06839362531900406,,3789.023894071579,
8500,0.0,,8.772035653237253e-05,,0.02564670890569687,,0.0624212808907032,,3789.758081436157,
8501,0.0,,0.001836383598856628,,0.02799133211374283,,0.06631699949502945,,3790.198789358139,
8502,0.0,,0.0013456708984449506,,0.03204832971096039,,0.0728379487991333,,3790.6384603977203,
8503,0.0,,0.0011101484997197986,,0.03034929558634758,,0.07022324949502945,,3791.0789012908936,
8504,0.0,,0.0007848324603401124,,0.025433147326111794,,0.06578946113586426,,3791.5191717147827,
8505,0.0,,0.00013577808567788452,,0.02353277988731861,,0.06892117112874985,,3791.959372282028,
8506,0.0,,0.0028494498692452908,,0.02368532493710518,,0.0676296129822731,,3792.4007637500763,
8507,0.0,,0.0024356842041015625,,0.027776243165135384,,0.07033097743988037,,3792.8416097164154,
8508,0.0,,0.003767503658309579,,0.024493742734193802,,0.06371283531188965,,3793.282609462738,
8509,0.0,,0.00029014269239269197,,0.025151554495096207,,0.06994267553091049,,3793.7240233421326,
8510,0.0,,0.0039887321181595325,,0.023065391927957535,,0.0673385038971901,,3794.163875579834,
8511,0.0,,0.002677986864000559,,0.01840045489370823,,0.06371283531188965,,3794.604474067688,
8512,0.0,,0.0011923904530704021,,0.018079198896884918,,0.06241075322031975,,3795.04558801651,
8513,0.0,,0.0007337348069995642,,0.017252745106816292,,0.05991430953145027,,3795.4867141246796,
8514,0.0,,0.002727217972278595,,0.014840181916952133,,0.061635930091142654,,3795.9266781806946,
8515,0.0,,0.0022711586207151413,,0.015384511090815067,,0.0585150308907032,,3796.3678019046783,
8516,0.0,,0.0020690595265477896,,0.016702018678188324,,0.05980658531188965,,3796.8088471889496,
8517,0.0,,0.0024346462450921535,,0.013231641612946987,,0.0634322538971901,,3797.2507524490356,
8518,0.0,,0.0061280918307602406,,0.017431247979402542,,0.06371283531188965,,3797.6903603076935,
8519,0.0,,0.0001861208729678765,,0.013686430640518665,,0.06473433971405029,,3798.130578517914,
8520,0.0,,0.00364827923476696,,0.011400576680898666,,0.06110866740345955,,3798.571205854416,
8521,0.0,,0.007326674647629261,,0.01210195105522871,,0.05720241740345955,,3799.0115015506744,
8522,0.0,,0.002152389381080866,,0.012932359240949154,,0.05459825322031975,,3799.451303958893,
8523,0.0,,0.00228714756667614,,0.013624307699501514,,0.058773696422576904,,3799.8912632465363,
8524,0.0,,0.00045067560859024525,,0.019384754821658134,,0.05459825322031975,,3800.3318014144897,
8525,0.0,,0.0006740524549968541,,0.02009406127035618,,0.05991430953145027,,3800.773407459259,
8526,0.0,,0.002426369581371546,,0.02111697569489479,,0.05991430953145027,,3801.2137322425842,
8527,0.0,,0.009058024734258652,,0.019709885120391846,,0.06082808971405029,,3801.6566531658173,
8528,0.0,,0.0012170359259471297,,0.016185222193598747,,0.056629497557878494,,3802.0969252586365,
8529,0.0,,0.0006490302039310336,,0.01647055149078369,,0.058223921805620193,,3802.537990093231,
8530,0.0,,0.0011102237040176988,,0.017267754301428795,,0.05720241740345955,,3802.9789221286774,
8531,0.0,,0.003293782938271761,,0.019699038937687874,,0.05459825322031975,,3803.4194433689117,
8532,0.0,,0.0015018568374216557,,0.01857270859181881,,0.05199408531188965,,3803.860048055649,
8533,0.0,,8.411376620642841e-05,,0.016094790771603584,,0.05199408531188965,,3804.3009951114655,
8534,0.0,,0.0005757004837505519,,0.014739111997187138,,0.05301558971405029,,3804.741890668869,
8535,0.0,,0.001241754274815321,,0.011952691711485386,,0.05301558971405029,,3805.182042121887,
8536,0.0,,0.0008201040327548981,,0.011383617296814919,,0.053565364331007004,,3805.622296333313,
8537,0.0,,0.001952539780177176,,0.01150022353976965,,0.05329616740345955,,3806.0625920295715,
8538,0.0,,0.001286353450268507,,0.010488909669220448,,0.05199408531188965,,3806.503777742386,
8539,0.0,,0.000807546719443053,,0.012381298467516899,,0.05069200322031975,,3806.9438428878784,
8540,0.0,,0.00865017157047987,,0.013352790847420692,,0.05301558971405029,,3807.384685754776,
8541,0.0,,0.010173914954066277,,0.009874383918941021,,0.04548366740345955,,3807.8263895511627,
8542,0.0,,0.000843385758344084,,0.009099748916924,,0.04418158531188965,,3808.266946554184,
8543,0.0,,0.0022056475281715393,,0.009652683511376381,,0.04157741740345955,,3808.7072479724884,
8544,0.0,,0.0002589763898868114,,0.010296151973307133,,0.038692671805620193,,3809.147943496704,
8545,0.0,,0.0013719152193516493,,0.010090028867125511,,0.03897325322031975,,3809.5885949134827,
8546,0.0,,0.0006139054894447327,,0.009391408413648605,,0.04129683971405029,,3810.029104232788,
8547,0.0,,0.000865535344928503,,0.010991988703608513,,0.03636908531188965,,3810.470461368561,
8548,0.0,,0.003554966999217868,,0.013696948066353798,,0.03897325322031975,,3810.9102745056152,
8549,0.0,,0.003260619705542922,,0.016775773838162422,,0.03449408337473869,,3811.351735830307,
8550,0.0,,0.0008683092892169952,,0.01752873696386814,,0.03739058971405029,,3811.792593240738,
8551,0.0,,0.0015011932700872421,,0.01795812137424946,,0.034909408539533615,,3812.2327024936676,
8552,0.0,,0.0013804812915623188,,0.016412969678640366,,0.03636908531188965,,3812.673413038254,
8553,0.0,,0.003732816083356738,,0.014802210964262486,,0.03950051590800285,,3813.113652229309,
8554,0.0,,0.00037986517418175936,,0.012654791586101055,,0.0402858667075634,,3813.5546848773956,
8555,0.0,,0.005280144512653351,,0.01678268425166607,,0.03506700322031975,,3813.9953076839447,
8556,0.0,,0.0031909733079373837,,0.01585078425705433,,0.04195815324783325,,3814.4355816841125,
8557,0.0,,0.001991015626117587,,0.013810142874717712,,0.0454941987991333,,3814.8764963150024,
8558,0.0,,0.0002669209789019078,,0.015489982441067696,,0.04456232115626335,,3815.316612958908,
8559,0.0,,0.004066945053637028,,0.014639354310929775,,0.04520308971405029,,3815.757336616516,
8560,0.0,,3.9267837564693764e-05,,0.016240812838077545,,0.04526162147521973,,3816.1980443000793,
8561,0.0,,0.0008076878730207682,,0.01601487584412098,,0.04678575322031975,,3816.6382269859314,
8562,0.0,,0.0002767294645309448,,0.017951421439647675,,0.042598921805620193,,3817.0782010555267,
8563,0.0,,0.0035358413588255644,,0.01764574646949768,,0.04298722743988037,,3817.814466238022,
8564,0.0,,0.0010228576138615608,,0.019228091463446617,,0.04084078595042229,,3818.2546560764313,
8565,0.0,,0.001342217205092311,,0.01986685022711754,,0.03908097743988037,,3818.6958017349243,
8566,0.0,,0.0017167141195386648,,0.02020912431180477,,0.04178190231323242,,3819.1365060806274,
8567,0.0,,0.008841671980917454,,0.023090913891792297,,0.04549209401011467,,3819.5771775245667,
8568,0.0,,0.002225747797638178,,0.024250274524092674,,0.05125745013356209,,3820.017821073532,
8569,0.0,,0.001865640515461564,,0.021540865302085876,,0.04341943934559822,,3820.4581735134125,
8570,0.0,,0.003428379073739052,,0.022824199870228767,,0.04651610180735588,,3820.899434328079,
8571,0.0,,0.003401972586289048,,0.017645251005887985,,0.041004497557878494,,3821.3405544757843,
8572,0.0,,0.002843063324689865,,0.013307655230164528,,0.0402858667075634,,3821.7812836170197,
8573,0.0,,0.0007786483038216829,,0.013359342701733112,,0.04326023533940315,,3822.2221398353577,
8574,0.0,,0.010837012901902199,,0.012383680790662766,,0.038692671805620193,,3822.662312746048,
8575,0.0,,0.0017595816170796752,,0.013905975967645645,,0.039702415466308594,,3823.103054523468,
8576,0.0,,0.0012917531421408057,,0.013963326811790466,,0.04027533531188965,,3823.543577194214,
8577,0.0,,0.0007066974649205804,,0.012986934743821621,,0.03584154322743416,,3823.983712911606,
8578,0.0,,0.0005281804478727281,,0.009218353778123856,,0.03674982115626335,,3824.424093723297,
8579,0.0,,0.006881088018417358,,0.008234216831624508,,0.0389837808907032,,3824.864579677582,
8580,0.0,,0.00010514698078623042,,0.00784989446401596,,0.03908097743988037,,3825.3054065704346,
8581,0.0,,7.564882980659604e-05,,0.00913962721824646,,0.04027533531188965,,3825.7463014125824,
8582,0.0,,0.001278718700632453,,0.00830059964209795,,0.04168514534831047,,3826.1859681606293,
8583,0.0,,0.0004996035131625831,,0.009828046895563602,,0.04716648533940315,,3826.6272144317627,
8584,0.0,,0.0006429508212022483,,0.009192387573421001,,0.04559139534831047,,3827.0681533813477,
8585,0.0,,0.0027598715387284756,,0.00770106865093112,,0.04287950322031975,,3827.5087056159973,
8586,0.0,,0.0011059895623475313,,0.007483329623937607,,0.03935398533940315,,3827.9494268894196,
8587,0.0,,0.00039019371615722775,,0.009017514996230602,,0.04326023533940315,,3828.3892993927,
8588,0.0,,0.00014206116611603647,,0.00842076726257801,,0.04548366740345955,,3828.8303418159485,
8589,0.0,,0.0013656036462634802,,0.009248401038348675,,0.04129683971405029,,3829.2712376117706,
8590,0.0,,0.003267519176006317,,0.012892785482108593,,0.0441921167075634,,3829.7115347385406,
8591,0.0,,0.00010682275024009869,,0.012785976752638817,,0.042314570397138596,,3830.151742696762,
8592,0.0,,8.476639777654782e-05,,0.014312323182821274,,0.04559946060180664,,3830.5922005176544,
8593,0.0,,0.002935571363195777,,0.01253331545740366,,0.041004497557878494,,3831.032885313034,
8594,0.0,,0.003682491136714816,,0.013244087807834148,,0.03999475762248039,,3831.474279165268,
8595,0.0,,0.0013454067520797253,,0.017175303772091866,,0.03908097743988037,,3831.9157617092133,
8596,0.0,,0.005878165829926729,,0.012229528278112411,,0.03376491740345955,,3832.3559622764587,
8597,0.0,,0.0038226223550736904,,0.012123767286539078,,0.0311607513576746,,3832.7977056503296,
8598,0.0,,0.0009610612178221345,,0.011103476397693157,,0.03376491740345955,,3833.238533973694,
8599,0.0,,0.0018622956704348326,,0.01309522707015276,,0.03246283531188965,,3833.6795835494995,
8600,0.0,,0.0010716168908402324,,0.015316964127123356,,0.03563245013356209,,3834.121235370636,
8601,0.0,,0.0006128721870481968,,0.01640285737812519,,0.03507542610168457,,3834.563455581665,
8602,0.0,,0.003545775543898344,,0.014102229848504066,,0.03154148533940315,,3835.005061149597,
8603,0.0,,0.0008275360451079905,,0.013062477111816406,,0.02986709214746952,,3835.4454119205475,
8604,0.0,,0.001767404144629836,,0.010786797851324081,,0.03154148533940315,,3835.886006116867,
8605,0.0,,0.0030076908878982067,,0.014318595640361309,,0.03714362904429436,,3836.326622724533,
8606,0.0,,0.0012607790995389223,,0.014887388795614243,,0.03844571113586426,,3836.7672023773193,
8607,0.0,,0.001242526457644999,,0.013538208790123463,,0.0389837808907032,,3837.2092685699463,
8608,0.0,,0.000650152622256428,,0.009934958070516586,,0.03584154322743416,,3837.6504275798798,
8609,0.0,,0.0011750273406505585,,0.00966879352927208,,0.03354287147521973,,3838.0910744667053,
8610,0.0,,0.0030216036830097437,,0.011843507178127766,,0.0324733667075634,,3838.5315248966217,
8611,0.0,,0.0025190964806824923,,0.010484382510185242,,0.029285749420523643,,3838.9723279476166,
8612,0.0,,0.0011025341227650642,,0.010303862392902374,,0.029858669266104698,,3839.4129354953766,
8613,0.0,,0.0006021368317306042,,0.011425361037254333,,0.026681581512093544,,3839.854318857193,
8614,0.0,,0.00024275740724988282,,0.012737042270600796,,0.03126847743988037,,3840.29456949234,
8615,0.0,,0.001461070030927658,,0.010163350030779839,,0.033191997557878494,,3840.734941959381,
8616,0.0,,0.0030801999382674694,,0.0073366728611290455,,0.03674982115626335,,3841.175042629242,
8617,0.0,,0.006409087218344212,,0.010232075117528439,,0.02246224880218506,,3841.6165392398834,
8618,0.0,,0.0023427209816873074,,0.007837648503482342,,0.02466086484491825,,3842.0569977760315,
8619,0.0,,0.0007077574264258146,,0.00882452167570591,,0.025578578934073448,,3842.4970259666443,
8620,0.0,,0.0005749280680902302,,0.01077964249998331,,0.022575655952095985,,3842.9373478889465,
8621,0.0,,0.0033552651293575764,,0.015516354702413082,,0.02506641484797001,,3843.3777091503143,
8622,0.0,,0.0007046374958008528,,0.01581246219575405,,0.024682840332388878,,3843.8177042007446,
8623,0.0,,0.002052913885563612,,0.013393129222095013,,0.02674778364598751,,3844.258202314377,
8624,0.0,,0.0027451456990092993,,0.011074659414589405,,0.0276352372020483,,3844.6992366313934,
8625,0.0,,0.0004760187875945121,,0.010926108807325363,,0.0298691987991333,,3845.4346446990967,
8626,0.0,,0.002020587446168065,,0.009349103085696697,,0.03284357115626335,,3845.8766202926636,
8627,0.0,,0.0012626860989257693,,0.009473445825278759,,0.03154148533940315,,3846.3168766498566,
8628,0.0,,0.0014608930796384811,,0.009250979870557785,,0.03154148533940315,,3846.7578279972076,
8629,0.0,,0.0007997886859811842,,0.009278462268412113,,0.03674982115626335,,3847.1991379261017,
8630,0.0,,6.5242129494436085e-06,,0.008623172529041767,,0.0363796167075634,,3847.640167236328,
8631,0.0,,0.000693245034199208,,0.008545269258320332,,0.03544773533940315,,3848.08105635643,
8632,0.0,,0.005842083599418402,,0.008208385668694973,,0.03154148533940315,,3848.522582054138,
8633,0.0,,3.0838014936307445e-05,,0.008605696260929108,,0.028937319293618202,,3848.962863922119,
8634,0.0,,0.0033499186392873526,,0.00867386907339096,,0.03154148533940315,,3849.4038565158844,
8635,0.0,,0.00041876715840771794,,0.008013290353119373,,0.028937319293618202,,3849.8439264297485,
8636,0.0,,0.0035140349064022303,,0.009329470805823803,,0.03674982115626335,,3850.2848846912384,
8637,0.0,,0.0030366929713636637,,0.009089813567698002,,0.0376816987991333,,3850.725486278534,
8638,0.0,,0.0023513929918408394,,0.008877933025360107,,0.0402858667075634,,3851.166334629059,
8639,0.0,,0.0005223208572715521,,0.009063443168997765,,0.04326023533940315,,3851.6068987846375,
8640,0.0,,0.00546597084030509,,0.009474465623497963,,0.03517472743988037,,3852.0477125644684,
8641,0.0,,0.0008000812958925962,,0.010850148275494576,,0.04418158531188965,,3852.4877424240112,
8642,0.0,,0.004253539256751537,,0.011680546216666698,,0.04390100762248039,,3852.9289512634277,
8643,0.0,,0.0065979305654764175,,0.011869138106703758,,0.04287950322031975,,3853.3708970546722,
8644,0.0,,7.925570389488712e-05,,0.010136103257536888,,0.03897325322031975,,3853.8108701705933,
8645,0.0,,0.0020328157115727663,,0.010690497234463692,,0.03897325322031975,,3854.252823829651,
8646,0.0,,0.0015649446286261082,,0.012603740207850933,,0.03739058971405029,,3854.693212747574,
8647,0.0,,0.0004989454173482955,,0.012915988452732563,,0.03897325322031975,,3855.134457349777,
8648,0.0,,0.002419307129457593,,0.014620260335505009,,0.03506700322031975,,3855.574004173279,
8649,0.0,,0.004465678706765175,,0.016332173720002174,,0.04027533531188965,,3856.0144896507263,
8650,0.0,,0.003452899167314172,,0.018633415922522545,,0.03640715405344963,,3856.4557576179504,
8651,0.0,,0.0009356534574180841,,0.01668822020292282,,0.03636908531188965,,3856.8964352607727,
8652,0.0,,0.00048494708607904613,,0.017940187826752663,,0.03507542610168457,,3857.337170600891,
8653,0.0,,0.004537425469607115,,0.01585027016699314,,0.04157741740345955,,3857.777200460434,
8654,0.0,,0.0021788261365145445,,0.01709930971264839,,0.04808783531188965,,3858.2176508903503,
8655,0.0,,0.0047390395775437355,,0.017031511291861534,,0.04808783531188965,,3858.6599748134613,
8656,0.0,,0.0008679166785441339,,0.013426813296973705,,0.04819555953145027,,3859.1013367176056,
8657,0.0,,0.0008174671675078571,,0.015526638366281986,,0.04678575322031975,,3859.5426399707794,
8658,0.0,,0.0008908454910852015,,0.013597240671515465,,0.04586440324783325,,3859.9827473163605,
8659,0.0,,0.00017699184536468238,,0.01746504008769989,,0.04418158531188965,,3860.4235355854034,
8660,0.0,,0.0012072301469743252,,0.019257962703704834,,0.04418158531188965,,3860.863799095154,
8661,0.0,,0.0017258794978260994,,0.013789955526590347,,0.043148696422576904,,3861.303658246994,
8662,0.0,,0.0023111787158995867,,0.012948323041200638,,0.04586440324783325,,3861.7445344924927,
8663,0.0,,0.003958819899708033,,0.014818070456385612,,0.042598921805620193,,3862.1850996017456,
8664,0.0,,0.0006048380746506155,,0.01592601276934147,,0.03812803700566292,,3862.6254909038544,
8665,0.0,,0.0043613058514893055,,0.015894433483481407,,0.03300277516245842,,3863.066116809845,
8666,0.0,,6.707591819576919e-05,,0.015458786860108376,,0.030668100342154503,,3863.5064582824707,
8667,0.0,,0.002299238694831729,,0.013503197580575943,,0.03242379426956177,,3863.9466319084167,
8668,0.0,,0.001954925013706088,,0.012436721473932266,,0.03263910487294197,,3864.387145280838,
8669,0.0,,0.0016894557047635317,,0.01182578131556511,,0.029357194900512695,,3864.8268094062805,
8670,0.0,,0.006430014036595821,,0.011259683407843113,,0.0298691987991333,,3865.267348766327,
8671,0.0,,0.0027763869147747755,,0.012061295099556446,,0.026333153247833252,,3865.707939147949,
8672,0.0,,0.0003968306409660727,,0.012392651289701462,,0.02759893797338009,,3866.148403406143,
8673,0.0,,0.0029992724303156137,,0.011287697590887547,,0.0324733667075634,,3866.5885002613068,
8674,0.0,,0.003877670504152775,,0.011335931718349457,,0.03348433971405029,,3867.0301032066345,
8675,0.0,,0.007756915874779224,,0.011286047287285328,,0.03020310401916504,,3867.470791578293,
8676,0.0,,2.9083963454468176e-05,,0.013440757989883423,,0.030570030212402344,,3867.9112932682037,
8677,0.0,,0.005301875062286854,,0.013003651052713394,,0.031961362808942795,,3868.350895881653,
8678,0.0,,0.0014192115049809217,,0.012045959010720253,,0.03372587636113167,,3868.7911446094513,
8679,0.0,,0.0029772240668535233,,0.015439216047525406,,0.031121710315346718,,3869.23140001297,
8680,0.0,,0.007385965436697006,,0.017377931624650955,,0.03150518611073494,,3869.671867132187,
8681,0.0,,0.0059684403240680695,,0.016974875703454018,,0.03161762282252312,,3870.1127083301544,
8682,0.0,,0.001698522362858057,,0.017675619572401047,,0.03372587636113167,,3870.553160905838,
8683,0.0,,0.0020488640293478966,,0.018246276304125786,,0.03502796217799187,,3870.9935681819916,
8684,0.0,,0.0052837044931948185,,0.015503378584980965,,0.034476280212402344,,3871.4340105056763,
8685,0.0,,0.0001762227766448632,,0.015530744567513466,,0.03229411318898201,,3871.8745930194855,
8686,0.0,,0.002206537639722228,,0.017978962510824203,,0.03552387282252312,,3872.315375804901,
8687,0.0,,0.0014273448614403605,,0.011611112393438816,,0.03348433971405029,,3872.756604909897,
8688,0.0,,0.0005656881839968264,,0.014989033341407776,,0.03133702278137207,,3873.4923911094666,
8689,0.0,,0.0004102318489458412,,0.014194664545357227,,0.02779444120824337,,3873.9328548908234,
8690,0.0,,0.00046407998888753355,,0.013391758315265179,,0.028596559539437294,,3874.373518228531,
8691,0.0,,0.0014804789097979665,,0.012460685335099697,,0.02599048614501953,,3874.8134837150574,
8692,0.0,,0.0040315138176083565,,0.012360829859972,,0.029085934162139893,,3875.2535820007324,
8693,0.0,,0.00061985437059775,,0.012735887430608273,,0.02873285673558712,,3875.6943295001984,
8694,0.0,,0.0002653092087712139,,0.012143757194280624,,0.029819628223776817,,3876.1346192359924,
8695,0.0,,0.00032472555176354945,,0.011546354740858078,,0.03133702278137207,,3876.5757834911346,
8696,0.0,,0.0011993790976703167,,0.01332729309797287,,0.031121710315346718,,3877.0168600082397,
8697,0.0,,0.0031787303742021322,,0.015486571006476879,,0.03507542610168457,,3877.457340478897,
8698,0.0,,0.00040270498720929027,,0.014141300693154335,,0.03119882009923458,,3877.8982450962067,
8699,0.0,,0.0006912164390087128,,0.016990194097161293,,0.03640715405344963,,3878.338985681534,
8700,0.0,,0.0018320835661143064,,0.0149881262332201,,0.03195611760020256,,3878.7798290252686,
8701,0.0,,0.003971285652369261,,0.015155747532844543,,0.03195611760020256,,3879.220075368881,
8702,0.0,,0.0005385478143580258,,0.014837362803518772,,0.03229411318898201,,3879.6599106788635,
8703,0.0,,0.004275798797607422,,0.01577368937432766,,0.034282684326171875,,3880.100797891617,
8704,0.0,,0.001959347864612937,,0.014267374761402607,,0.03045090101659298,,3880.5418117046356,
8705,0.0,,0.0017522593261674047,,0.015637559816241264,,0.03507542610168457,,3880.982002019882,
8706,0.0,,0.0002951396454591304,,0.016802450641989708,,0.03656069561839104,,3881.4224700927734,
8707,0.0,,0.001967943273484707,,0.01507091335952282,,0.03507542610168457,,3881.863669872284,
8708,0.0,,0.0012959829764440656,,0.010513635352253914,,0.026663780212402344,,3882.30446434021,
8709,0.0,,0.002072620205581188,,0.00996234267950058,,0.0276352372020483,,3882.7454359531403,
8710,0.0,,0.0022044817451387644,,0.009901279583573341,,0.02759893797338009,,3883.185340166092,
8711,0.0,,0.002573617035523057,,0.009466134943068027,,0.026592334732413292,,3883.6257989406586,
8712,0.0,,0.002685792511329055,,0.009803615510463715,,0.03242379426956177,,3884.067032814026,
8713,0.0,,0.004298072773963213,,0.009746084921061993,,0.030659278854727745,,3884.5090458393097,
8714,0.0,,0.000817716761957854,,0.009997043758630753,,0.02890102006494999,,3884.950167655945,
8715,0.0,,0.0004444096703082323,,0.011459173634648323,,0.0337754487991333,,3885.391494989395,
8716,0.0,,0.0007602819241583347,,0.011233734898269176,,0.03317419812083244,,3885.832837343216,
8717,0.0,,0.0019527861149981618,,0.0116721848025918,,0.031872112303972244,,3886.2739038467407,
8718,0.0,,0.009487752802670002,,0.019965017214417458,,0.04221733286976814,,3886.715580701828,
8719,0.0,,0.0032842117361724377,,0.017548320814967155,,0.03946630284190178,,3887.156985282898,
8720,0.0,,0.0018173365388065577,,0.014263888821005821,,0.03708044812083244,,3887.598309993744,
8721,0.0,,0.0023378736805170774,,0.015906205400824547,,0.03914952278137207,,3888.03883600235,
8722,0.0,,0.0009475675178691745,,0.013866863213479519,,0.035867612808942795,,3888.479396343231,
8723,0.0,,0.0006565629737451673,,0.012565899640321732,,0.035778362303972244,,3888.921148300171,
8724,0.0,,0.002420001197606325,,0.012431503273546696,,0.03689843416213989,,3889.3624131679535,
8725,0.0,,0.0037836695555597544,,0.012550462037324905,,0.03654535487294197,,3889.8031804561615,
8726,0.0,,0.0005697763990610838,,0.010661129839718342,,0.035867612808942795,,3890.243076324463,
8727,0.0,,0.0018577772425487638,,0.012359249405562878,,0.034565526992082596,,3890.685066461563,
8728,0.0,,0.0017521408153697848,,0.013907036744058132,,0.03552387282252312,,3891.1250789165497,
8729,0.0,,0.0013644389109686017,,0.011867952533066273,,0.038471776992082596,,3891.565040588379,
8730,0.0,,0.0013992167077958584,,0.011936534196138382,,0.03893421217799187,,3892.0061452388763,
8731,0.0,,0.0006677615456283092,,0.01244715228676796,,0.04045160487294197,,3892.4466137886047,
8732,0.0,,0.0015494459075853229,,0.012860340997576714,,0.038471776992082596,,3892.8869335651398,
8733,0.0,,0.001263003796339035,,0.013850344344973564,,0.04023629426956177,,3893.3280227184296,
8734,0.0,,0.0002595754631329328,,0.014716277830302715,,0.035778362303972244,,3893.768220424652,
8735,0.0,,0.0016688825562596321,,0.014082754962146282,,0.03524327278137207,,3894.210143327713,
8736,0.0,,0.0005892587942071259,,0.013730627484619617,,0.039684612303972244,,3894.651275873184,
8737,0.0,,0.0009563445346429944,,0.01366966962814331,,0.04153837636113167,,3895.0916368961334,
8738,0.0,,0.0044625322334468365,,0.014911146834492683,,0.043680112808942795,,3895.5325841903687,
8739,0.0,,0.003053880063816905,,0.016974924132227898,,0.04305577278137207,,3895.973256587982,
8740,0.0,,0.0015257725026458502,,0.017001641914248466,,0.04305577278137207,,3896.4138469696045,
8741,0.0,,0.0045136152766644955,,0.014702473767101765,,0.04514114186167717,,3896.854459285736,
8742,0.0,,0.0018515470437705517,,0.01424237061291933,,0.04098669812083244,,3897.2954955101013,
8743,0.0,,0.009112933650612831,,0.013291463255882263,,0.04305577278137207,,3897.7361114025116,
8744,0.0,,0.0033082515001296997,,0.013251012191176414,,0.03914952278137207,,3898.1775789260864,
8745,0.0,,0.0013375785201787949,,0.013426790945231915,,0.03914952278137207,,3898.6181371212006,
8746,0.0,,0.001832206267863512,,0.013207685202360153,,0.04045160487294197,,3899.058806180954,
8747,0.0,,4.615092257154174e-05,,0.013924811966717243,,0.03893421217799187,,3899.499310016632,
8748,0.0,,0.00010481000208528712,,0.012763080187141895,,0.03654535487294197,,3899.939279317856,
8749,0.0,,0.0008839551592245698,,0.014907524921000004,,0.03768499568104744,,3900.3801996707916,
8750,0.0,,0.0011554849334061146,,0.014092210680246353,,0.03914952278137207,,3901.115422964096,
8751,0.0,,0.0018462402513250709,,0.01485974621027708,,0.04175369068980217,,3901.5552723407745,
8752,0.0,,0.016530636698007584,,0.019187068566679955,,0.04390100762248039,,3901.9956443309784,
8753,0.0,,0.0030069113709032536,,0.017968617379665375,,0.039684612303972244,,3902.4366636276245,
8754,0.0,,0.0052007827907800674,,0.015423288568854332,,0.03263910487294197,,3902.876788377762,
8755,0.0,,0.00014219197328202426,,0.016176003962755203,,0.03242379426956177,,3903.317411184311,
8756,0.0,,0.0034109517000615597,,0.01538113784044981,,0.03263910487294197,,3903.757780313492,
8757,0.0,,0.0006881662411615252,,0.016462884843349457,,0.034476280212402344,,3904.1985850334167,
8758,0.0,,0.0008449260494671762,,0.017664186656475067,,0.035778362303972244,,3904.6389684677124,
8759,0.0,,0.00038460438372567296,,0.017948849126696587,,0.04045160487294197,,3905.079886674881,
8760,0.0,,0.00101761263795197,,0.015513962134718895,,0.03801560401916504,,3905.5202379226685,
8761,0.0,,0.000483672134578228,,0.014982298016548157,,0.03524327278137207,,3905.9625000953674,
8762,0.0,,0.0012459486024454236,,0.013707139529287815,,0.03257862851023674,,3906.4030447006226,
8763,0.0,,0.003341468283906579,,0.011841447092592716,,0.030570030212402344,,3906.843913793564,
8764,0.0,,0.00032014772295951843,,0.012144465930759907,,0.03257862851023674,,3907.2842140197754,
8765,0.0,,0.002869455376639962,,0.011676860973238945,,0.03291970491409302,,3907.7255647182465,
8766,0.0,,0.0022094151936471462,,0.012392014265060425,,0.03263910487294197,,3908.166515350342,
8767,0.0,,0.002456407528370619,,0.01348870899528265,,0.03518279269337654,,3908.6069746017456,
8768,0.0,,0.005134550854563713,,0.015601184219121933,,0.038692671805620193,,3909.0494289398193,
8769,0.0,,0.00040809198981150985,,0.015018388628959656,,0.04039112851023674,,3909.491771221161,
8770,0.0,,0.000877335318364203,,0.016528239473700523,,0.04207046702504158,,3909.9331347942352,
8771,0.0,,0.003350482787936926,,0.01550344005227089,,0.04456232115626335,,3910.374589443207,
8772,0.0,,0.002789587713778019,,0.015698079019784927,,0.04520308971405029,,3910.8156027793884,
8773,0.0,,0.0005526713794097304,,0.014441177248954773,,0.044711071997880936,,3911.2553136348724,
8774,0.0,,0.00018720276420935988,,0.013728050515055656,,0.0415879487991333,,3911.6967849731445,
8775,0.0,,0.00044179451651871204,,0.013703611679375172,,0.043408989906311035,,3912.13711309433,
8776,0.0,,0.002146902959793806,,0.015422855503857136,,0.042106907814741135,,3912.5773503780365,
8777,0.0,,0.002069389447569847,,0.014765875414013863,,0.038382530212402344,,3913.017385482788,
8778,0.0,,0.001379658468067646,,0.014350884594023228,,0.042288780212402344,,3913.4585943222046,
8779,0.0,,0.000991672626696527,,0.017976539209485054,,0.043680112808942795,,3913.899929046631,
8780,0.0,,4.353088661446236e-05,,0.016736065968871117,,0.042288780212402344,,3914.3403890132904,
8781,0.0,,0.0010497147450223565,,0.015597589313983917,,0.03914952278137207,,3914.78124332428,
8782,0.0,,0.0002556521212682128,,0.013755207881331444,,0.04045160487294197,,3915.2216436862946,
8783,0.0,,0.0016782486345618963,,0.015369649976491928,,0.0361819863319397,,3915.662584066391,
8784,0.0,,0.004654241260141134,,0.015451127663254738,,0.03317419812083244,,3916.102665901184,
8785,0.0,,0.0019338461570441723,,0.016220740973949432,,0.030847707763314247,,3916.5448071956635,
8786,0.0,,0.0012954059056937695,,0.016146184876561165,,0.032240789383649826,,3916.986000061035,
8787,0.0,,0.006447086576372385,,0.014796312898397446,,0.03897325322031975,,3917.4265015125275,
8788,0.0,,0.001472138101235032,,0.014613731764256954,,0.03875120356678963,,3917.8677225112915,
8789,0.0,,0.002236547414213419,,0.015316203236579895,,0.04230658337473869,,3918.308930158615,
8790,0.0,,0.00021630633273161948,,0.01560281217098236,,0.04418158531188965,,3918.750006198883,
8791,0.0,,0.00116930331569165,,0.015002830885350704,,0.0451706238090992,,3919.1921651363373,
8792,0.0,,0.004584768787026405,,0.014120329171419144,,0.0454941987991333,,3919.633868932724,
8793,0.0,,0.0012812437489628792,,0.013809247873723507,,0.044711071997880936,,3920.074208021164,
8794,0.0,,0.003969654440879822,,0.012514248490333557,,0.038200657814741135,,3920.5145139694214,
8795,0.0,,0.00022887041268404573,,0.013594062998890877,,0.03544773533940315,,3920.9558115005493,
8796,0.0,,0.0012961517786607146,,0.012885975651443005,,0.034294407814741135,,3921.395903110504,
8797,0.0,,0.0033935632091015577,,0.01316305436193943,,0.03805190324783325,,3921.8382687568665,
8798,0.0,,0.0026914600748568773,,0.01760411076247692,,0.04559946060180664,,3922.2786989212036,
8799,0.0,,0.002896134275943041,,0.018249500542879105,,0.04325835034251213,,3922.719205379486,
8800,0.0,,0.0006069943192414939,,0.019555510953068733,,0.04846668243408203,,3923.159864425659,
8801,0.0,,0.001315317233093083,,0.017169978469610214,,0.04482150077819824,,3923.5998520851135,
8802,0.0,,0.004514710977673531,,0.021029185503721237,,0.05002983286976814,,3924.0402479171753,
8803,0.0,,0.0007393738487735391,,0.02094951830804348,,0.04988296702504158,,3924.482663869858,
8804,0.0,,0.0009411633363924921,,0.018722010776400566,,0.04482150077819824,,3924.923064470291,
8805,0.0,,0.0016351958038285375,,0.015538730658590794,,0.04402601718902588,,3925.3630714416504,
8806,0.0,,0.0007928363629616797,,0.013924140483140945,,0.04142184928059578,,3925.804259777069,
8807,0.0,,0.002158842049539089,,0.013394593261182308,,0.03946630284190178,,3926.2450246810913,
8808,0.0,,0.002809704514220357,,0.01427514385432005,,0.04207046702504158,,3926.68537569046,
8809,0.0,,0.0011089218314737082,,0.012677520513534546,,0.03946630284190178,,3927.126293897629,
8810,0.0,,0.0017460356466472149,,0.012119898572564125,,0.03881768509745598,,3927.5672771930695,
8811,0.0,,0.003446076763793826,,0.012058879248797894,,0.03700900077819824,,3928.008420228958,
8812,0.0,,0.003494769800454378,,0.012291115708649158,,0.03881768509745598,,3928.4486453533173,
8813,0.0,,0.000472190702566877,,0.011650683358311653,,0.03700900077819824,,3929.1837663650513,
8814,0.0,,0.00017960832337848842,,0.011485886760056019,,0.04207046702504158,,3929.6244246959686,
8815,0.0,,0.0027224423829466105,,0.011337922886013985,,0.03961316868662834,,3930.06493639946,
8816,0.0,,0.0001665484014665708,,0.012403061613440514,,0.03621351718902588,,3930.5060243606567,
8817,0.0,,0.003274438204243779,,0.012564253993332386,,0.02840101718902588,,3930.945832490921,
8818,0.0,,0.003563443198800087,,0.012121201492846012,,0.03100518323481083,,3931.387176513672,
8819,0.0,,0.015054110437631607,,0.010637441650032997,,0.02904963493347168,,3931.8277599811554,
8820,0.0,,0.0022182862740010023,,0.011142544448375702,,0.02579685114324093,,3932.268168449402,
8821,0.0,,0.006162858102470636,,0.011349877342581749,,0.03440483286976814,,3932.709652900696,
8822,0.0,,0.0009314031340181828,,0.011712394654750824,,0.03440483286976814,,3933.150566101074,
8823,0.0,,0.001090712146833539,,0.011421003378927708,,0.03440483286976814,,3933.592226266861,
8824,0.0,,0.001710887416265905,,0.011049502529203892,,0.04000918194651604,,3934.032424926758,
8825,0.0,,0.011353510431945324,,0.010390126146376133,,0.03700900077819824,,3934.4744300842285,
8826,0.0,,0.001389209646731615,,0.010982471518218517,,0.0400497131049633,,3934.9146950244904,
8827,0.0,,0.0033608158119022846,,0.011854390613734722,,0.04741700366139412,,3935.3545546531677,
8828,0.0,,0.0018085470655933022,,0.017386317253112793,,0.05444268509745598,,3935.794572353363,
8829,0.0,,0.004366440232843161,,0.01928102970123291,,0.0556747131049633,,3936.234675884247,
8830,0.0,,0.0041762907058000565,,0.017514662817120552,,0.050466377288103104,,3936.674518108368,
8831,0.0,,0.003984199371188879,,0.021577827632427216,,0.05444268509745598,,3937.114685535431,
8832,0.0,,0.00016438258171547204,,0.02839021570980549,,0.05965101718902588,,3937.5548799037933,
8833,0.0,,0.0027761070523411036,,0.026348426938056946,,0.05704684928059578,,3937.995638370514,
8834,0.0,,0.0011308080283924937,,0.021996553987264633,,0.05183851718902588,,3938.435823917389,
8835,0.0,,0.001171740354038775,,0.024742459878325462,,0.054552871733903885,,3938.876882314682,
8836,0.0,,0.0039597805589437485,,0.027428891509771347,,0.05523816868662834,,3939.318042039871,
8837,0.0,,0.0014979577390477061,,0.02753925882279873,,0.05444268509745598,,3939.7587926387787,
8838,0.0,,0.0012807534076273441,,0.02584405615925789,,0.05183851718902588,,3940.1995816230774,
8839,0.0,,0.0005967879551462829,,0.025003958493471146,,0.05444268509745598,,3940.640279531479,
8840,0.0,,0.00027777126524597406,,0.02740328386425972,,0.05444268509745598,,3941.081330060959,
8841,0.0,,0.001612927531823516,,0.02979792095720768,,0.05704684928059578,,3941.5220766067505,
8842,0.0,,0.0019365398911759257,,0.027225278317928314,,0.05444268509745598,,3941.961944103241,
8843,0.0,,0.0005023630801588297,,0.027847805991768837,,0.05367501452565193,,3942.402583360672,
8844,0.0,,0.0005095195956528187,,0.02306494116783142,,0.05444268509745598,,3942.8448326587677,
8845,0.0,,0.0013408067170530558,,0.0202779620885849,,0.04663018509745598,,3943.284957885742,
8846,0.0,,0.0018686766270548105,,0.021203137934207916,,0.04810166358947754,,3943.725400686264,
8847,0.0,,0.0013693609507754445,,0.020290089771151543,,0.04549749568104744,,3944.1658782958984,
8848,0.0,,0.004051137249916792,,0.019504226744174957,,0.04221733286976814,,3944.6071841716766,
8849,0.0,,3.056332570849918e-05,,0.01993226446211338,,0.04402601718902588,,3945.0470118522644,
8850,0.0,,0.0005339801427908242,,0.015789754688739777,,0.04402601718902588,,3945.4868774414062,
8851,0.0,,0.0008946218295022845,,0.01668146625161171,,0.04742566868662834,,3945.9272458553314,
8852,0.0,,0.0038232626393437386,,0.02149501070380211,,0.04923434928059578,,3946.36785697937,
8853,0.0,,0.0013788361102342606,,0.01948658749461174,,0.04923434928059578,,3946.8081483840942,
8854,0.0,,0.0029041478410363197,,0.01857452653348446,,0.05330999568104744,,3947.24973320961,
8855,0.0,,0.0002342057996429503,,0.017247656360268593,,0.050466377288103104,,3947.6909425258636,
8856,0.0,,0.0009433592786081135,,0.017423609271645546,,0.050466377288103104,,3948.1314449310303,
8857,0.0,,0.00019802134193014354,,0.016717948019504547,,0.050466377288103104,,3948.5726981163025,
8858,0.0,,0.0009785766014829278,,0.017459172755479813,,0.05002983286976814,,3949.014303922653,
8859,0.0,,0.0009996886365115643,,0.01940154656767845,,0.05330999568104744,,3949.4562096595764,
8860,0.0,,0.003807965200394392,,0.021680742502212524,,0.050466377288103104,,3949.8962802886963,
8861,0.0,,0.001176171936094761,,0.022472037002444267,,0.05183851718902588,,3950.3381881713867,
8862,0.0,,0.0018783629639074206,,0.021631821990013123,,0.05352616310119629,,3950.77890253067,
8863,0.0,,7.331455708481371e-05,,0.024038370698690414,,0.04988296702504158,,3951.2199337482452,
8864,0.0,,0.0024894396774470806,,0.0209384523332119,,0.04549749568104744,,3951.6603796482086,
8865,0.0,,0.002616563346236944,,0.025133639574050903,,0.05613033100962639,,3952.1024231910706,
8866,0.0,,0.001999280881136656,,0.03399563953280449,,0.06633082777261734,,3952.543194770813,
8867,0.0,,0.0004169195890426636,,0.03501567617058754,,0.06409168243408203,,3952.98365855217,
8868,0.0,,0.002049724105745554,,0.03573571890592575,,0.06565483659505844,,3953.42506480217,
8869,0.0,,0.0005599569412879646,,0.03771565854549408,,0.07071629911661148,,3953.8656878471375,
8870,0.0,,0.0017370351124554873,,0.03567878156900406,,0.06930001825094223,,3954.3069367408752,
8871,0.0,,0.0032703157048672438,,0.035678207874298096,,0.06654699891805649,,3954.748881340027,
8872,0.0,,0.0008406662964262068,,0.03590450808405876,,0.06811213493347168,,3955.1895685195923,
8873,0.0,,0.000788647448644042,,0.034827250987291336,,0.06811213493347168,,3955.630474090576,
8874,0.0,,0.00041301152668893337,,0.032610345631837845,,0.06930001825094223,,3956.070853471756,
8875,0.0,,0.005174189805984497,,0.03128017112612724,,0.06746351718902588,,3956.8058400154114,
8876,0.0,,0.0010671167401596904,,0.031477190554142,,0.06694921106100082,,3957.2460017204285,
8877,0.0,,0.00024466784088872373,,0.030203094705939293,,0.06372666358947754,,3957.686562538147,
8878,0.0,,0.006272617261856794,,0.033706486225128174,,0.06893499940633774,,3958.127265930176,
8879,0.0,,0.0013502320507541299,,0.028964782133698463,,0.06441628932952881,,3958.567257165909,
8880,0.0,,0.0008808936690911651,,0.029332924634218216,,0.06485935300588608,,3959.0081417560577,
8881,0.0,,0.0009840686107054353,,0.023028520867228508,,0.06029963493347168,,3959.448795080185,
8882,0.0,,0.0013098092749714851,,0.021215230226516724,,0.05851833149790764,,3959.891391992569,
8883,0.0,,0.00015729173901490867,,0.020833376795053482,,0.06290379911661148,,3960.3312249183655,
8884,0.0,,0.002296309918165207,,0.02041933313012123,,0.05769546702504158,,3960.771504878998,
8885,0.0,,0.0009577518794685602,,0.020008541643619537,,0.05784233286976814,,3961.213855266571,
8886,0.0,,1.278832587559009e-05,,0.017696188762784004,,0.05769546702504158,,3961.654237508774,
8887,0.0,,0.00041562499245628715,,0.020566921681165695,,0.06029963493347168,,3962.0943450927734,
8888,0.0,,0.0034015655983239412,,0.020286235958337784,,0.05965101718902588,,3962.5357072353363,
8889,0.0,,0.0010487886611372232,,0.0237051360309124,,0.06485935300588608,,3962.9765660762787,
8890,0.0,,0.0004433781432453543,,0.022491613402962685,,0.06225518509745598,,3963.4172315597534,
8891,0.0,,0.00010652785567799583,,0.021712349727749825,,0.06409168243408203,,3963.8583447933197,
8892,0.0,,0.0027883537113666534,,0.025291310623288155,,0.06746351718902588,,3964.2987666130066,
8893,0.0,,0.0029413625597953796,,0.02339950017631054,,0.06633082777261734,,3964.738645553589,
8894,0.0,,0.00018363868002779782,,0.02254951000213623,,0.06485935300588608,,3965.1785805225372,
8895,0.0,,0.00446699233725667,,0.01972758211195469,,0.05965101718902588,,3965.6191737651825,
8896,0.0,,0.0034234703052788973,,0.01923443004488945,,0.05704684928059578,,3966.060198068619,
8897,0.0,,8.980622078524902e-05,,0.01982394978404045,,0.05769546702504158,,3966.501214981079,
8898,0.0,,6.429970380850136e-05,,0.015834523364901543,,0.05444268509745598,,3966.941529750824,
8899,0.0,,0.0014497920637950301,,0.015561656095087528,,0.05444268509745598,,3967.382385969162,
8900,0.0,,0.0010701254941523075,,0.013761905953288078,,0.04964713379740715,,3967.823107481003,
8901,0.0,,0.0013461876660585403,,0.012855764478445053,,0.04741700366139412,,3968.263506412506,
8902,0.0,,0.00017927885346580297,,0.012742825783789158,,0.04663018509745598,,3968.7042438983917,
8903,0.0,,0.0021404107101261616,,0.013081446290016174,,0.04923434928059578,,3969.1455998420715,
8904,0.0,,0.0016747616464272141,,0.012952172197401524,,0.04727880284190178,,3969.586150407791,
8905,0.0,,0.000646311033051461,,0.014245948754251003,,0.04923434928059578,,3970.0268456935883,
8906,0.0,,0.0011966237798333168,,0.014453391544520855,,0.04549749568104744,,3970.4674282073975,
8907,0.0,,0.001057048561051488,,0.014699621126055717,,0.04207046702504158,,3970.9083120822906,
8908,0.0,,0.000789550831541419,,0.014744311571121216,,0.03621351718902588,,3971.3493757247925,
8909,0.0,,0.002096501411870122,,0.015206415206193924,,0.03768499568104744,,3971.7894203662872,
8910,0.0,,0.0011330008273944259,,0.016085322946310043,,0.04028916358947754,,3972.230318546295,
8911,0.0,,0.0019587879069149494,,0.01652102917432785,,0.03881768509745598,,3972.6709818840027,
8912,0.0,,0.0022602365352213383,,0.016748914495110512,,0.04028916358947754,,3973.1129343509674,
8913,0.0,,0.0002734112204052508,,0.017191488295793533,,0.04050533100962639,,3973.5534105300903,
8914,0.0,,0.000536385690793395,,0.019500385969877243,,0.03946630284190178,,3973.9940028190613,
8915,0.0,,0.0021498072892427444,,0.020024633035063744,,0.036984920501708984,,3974.4341366291046,
8916,0.0,,0.0009311646572314203,,0.01841532252728939,,0.03291970491409302,,3974.8741669654846,
8917,0.0,,0.004591883160173893,,0.01951001025736332,,0.04289333149790764,,3975.3142828941345,
8918,0.0,,0.0018097019055858254,,0.017997033894062042,,0.04207046702504158,,3975.7545206546783,
8919,0.0,,0.0028621829114854336,,0.01809835433959961,,0.04207046702504158,,3976.195216178894,
8920,0.0,,0.0015926031628623605,,0.01789434812963009,,0.04358295723795891,,3976.635542869568,
8921,0.0,,0.0004809317470062524,,0.020835623145103455,,0.04150469973683357,,3977.0757250785828,
8922,0.0,,0.0015888501657173038,,0.024392319843173027,,0.04810166358947754,,3977.5171422958374,
8923,0.0,,0.002237888053059578,,0.02072843164205551,,0.04742566868662834,,3977.958164215088,
8924,0.0,,0.0008194124675355852,,0.02235415391623974,,0.05092199519276619,,3978.399173259735,
8925,0.0,,0.000689616019371897,,0.023901060223579407,,0.048720043152570724,,3978.839531183243,
8926,0.0,,0.0002028520975727588,,0.025301706045866013,,0.04923434928059578,,3979.279203414917,
8927,0.0,,0.0016783502651378512,,0.022517645731568336,,0.04742566868662834,,3979.7198219299316,
8928,0.0,,0.0014825062826275826,,0.021678289398550987,,0.047778528183698654,,3980.1598167419434,
8929,0.0,,0.0011826961999759078,,0.021752644330263138,,0.04402601718902588,,3980.600381374359,
8930,0.0,,0.002779723145067692,,0.02426578290760517,,0.04663018509745598,,3981.0410182476044,
8931,0.0,,5.138454525877023e-06,,0.019599728286266327,,0.04923434928059578,,3981.482259273529,
8932,0.0,,0.0015718581853434443,,0.017829565331339836,,0.04810166358947754,,3981.9228234291077,
8933,0.0,,0.0031222940888255835,,0.02069169282913208,,0.05070583149790764,,3982.364186525345,
8934,0.0,,0.0011134144151583314,,0.01922518201172352,,0.05248713493347168,,3982.8050332069397,
8935,0.0,,0.0022440175525844097,,0.019600188359618187,,0.04781373217701912,,3983.2457649707794,
8936,0.0,,0.00029827342950738966,,0.018894147127866745,,0.04810166358947754,,3983.6868937015533,
8937,0.0,,0.001669735531322658,,0.016815464943647385,,0.04742566868662834,,3984.12712931633,
8938,0.0,,0.0019906850066035986,,0.01828579604625702,,0.04846668243408203,,3984.8629705905914,
8939,0.0,,0.0027541478630155325,,0.01931486651301384,,0.05248713493347168,,3985.3036251068115,
8940,0.0,,0.0027712013106793165,,0.01792251132428646,,0.04482150077819824,,3985.744040250778,
8941,0.0,,0.0026276428252458572,,0.021243231371045113,,0.04289333149790764,,3986.1852169036865,
8942,0.0,,0.0008289158577099442,,0.02208676002919674,,0.04289333149790764,,3986.6252870559692,
8943,0.0,,0.00260060653090477,,0.021141417324543,,0.05002983286976814,,3987.0652623176575,
8944,0.0,,0.005049321800470352,,0.02016923576593399,,0.04549749568104744,,3987.506024122238,
8945,0.0,,0.004216516390442848,,0.014882881194353104,,0.04742566868662834,,3987.9463448524475,
8946,0.0,,0.0004994752816855907,,0.01400941051542759,,0.05330999568104744,,3988.386250734329,
8947,0.0,,0.001565985381603241,,0.013102252967655659,,0.04482150077819824,,3988.8267719745636,
8948,0.0,,0.0015443359734490514,,0.01300615631043911,,0.05263400077819824,,3989.267246246338,
8949,0.0,,0.00247401581145823,,0.012918386608362198,,0.05070583149790764,,3989.7071084976196,
8950,0.0,,0.0006733409245498478,,0.013412619940936565,,0.05330999568104744,,3990.147483110428,
8951,0.0,,0.00035156842204742134,,0.01671265810728073,,0.05591416358947754,,3990.5884437561035,
8952,0.0,,0.0009358787792734802,,0.016318822279572487,,0.05784233286976814,,3991.029731273651,
8953,0.0,,0.0010948891285806894,,0.022750504314899445,,0.06372666358947754,,3991.4702508449554,
8954,0.0,,0.0009749257005751133,,0.021765433251857758,,0.06305066496133804,,3991.911018371582,
8955,0.0,,0.0014790509594604373,,0.020232776179909706,,0.060799360275268555,,3992.351770401001,
8956,0.0,,0.0010826759971678257,,0.02348266914486885,,0.06372666358947754,,3992.7923719882965,
8957,0.0,,0.0024864482693374157,,0.025990884751081467,,0.06305066496133804,,3993.2343151569366,
8958,0.0,,0.0002620123268570751,,0.02475847117602825,,0.06112249568104744,,3993.674869298935,
8959,0.0,,0.0013999039074406028,,0.02488611452281475,,0.06112249568104744,,3994.114939212799,
8960,0.0,,0.0010891716228798032,,0.01911178231239319,,0.06044650077819824,,3994.556360244751,
8961,0.0,,0.0005282197380438447,,0.020750809460878372,,0.06340352445840836,,3994.9978606700897,
8962,0.0,,0.0023270428646355867,,0.017672844231128693,,0.06044650077819824,,3995.440112352371,
8963,0.0,,0.0025053201243281364,,0.019223017618060112,,0.060799360275268555,,3995.8819303512573,
8964,0.0,,0.0010185069404542446,,0.017910301685333252,,0.06112249568104744,,3996.3223271369934,
8965,0.0,,0.0006535225547850132,,0.016547679901123047,,0.05709226801991463,,3996.7636997699738,
8966,0.0,,0.00019748946942854673,,0.016183607280254364,,0.05784233286976814,,3997.2050144672394,
8967,0.0,,0.0022473318967968225,,0.016932982951402664,,0.05002983286976814,,3997.6452162265778,
8968,0.0,,0.002683191793039441,,0.017952054738998413,,0.04663018509745598,,3998.0858421325684,
8969,0.0,,0.0007766383932903409,,0.016854075714945793,,0.04428930953145027,,3998.52663731575,
8970,0.0,,0.006941741332411766,,0.01707468181848526,,0.0438077449798584,,3998.9666080474854,
8971,0.0,,0.001551543246023357,,0.0185900516808033,,0.044982194900512695,,3999.407006263733,
8972,0.0,,0.0001582985423738137,,0.018945274874567986,,0.04565994068980217,,3999.8490657806396,
8973,0.0,,0.0004464515077415854,,0.019758574664592743,,0.042378026992082596,,4000.289408683777,
8974,0.0,,0.002208372578024864,,0.020643822848796844,,0.041075944900512695,,4000.730349779129,
8975,0.0,,0.0007532087038271129,,0.02282087132334709,,0.04435785487294197,,4001.1710274219513,
8976,0.0,,0.00900268368422985,,0.024500615894794464,,0.042378026992082596,,4001.610715150833,
8977,0.0,,0.004202268552035093,,0.02399635873734951,,0.043680112808942795,,4002.050924062729,
8978,0.0,,7.305204781005159e-05,,0.021738342940807343,,0.043680112808942795,,4002.4911143779755,
8979,0.0,,0.0013690042542293668,,0.022536590695381165,,0.044982194900512695,,4002.9319274425507,
8980,0.0,,0.0009331713081337512,,0.021202031522989273,,0.0415879487991333,,4003.3727526664734,
8981,0.0,,0.0030175643041729927,,0.02118525467813015,,0.04073220491409302,,4003.8138298988342,
8982,0.0,,0.0014074346981942654,,0.020120147615671158,,0.041075944900512695,,4004.2545759677887,
8983,0.0,,0.002549045253545046,,0.02180175483226776,,0.043680112808942795,,4004.694544315338,
8984,0.0,,0.002156947972252965,,0.023099493235349655,,0.04810166358947754,,4005.1349222660065,
8985,0.0,,0.0028449303936213255,,0.02302403375506401,,0.04977065324783325,,4005.574851036072,
8986,0.0,,0.0027721195947378874,,0.021170426160097122,,0.04810166358947754,,4006.015287876129,
8987,0.0,,0.0010175235802307725,,0.020102864131331444,,0.04299529269337654,,4006.4558029174805,
8988,0.0,,0.0010549058206379414,,0.019457584246993065,,0.04549749568104744,,4006.8961799144745,
8989,0.0,,0.0009452023077756166,,0.019162269309163094,,0.04586440324783325,,4007.336464881897,
8990,0.0,,0.0003200239152647555,,0.015466218814253807,,0.04289333149790764,,4007.7771141529083,
8991,0.0,,0.0026236092671751976,,0.014636382460594177,,0.04289333149790764,,4008.2182800769806,
8992,0.0,,0.0017245307099074125,,0.01352757029235363,,0.04289333149790764,,4008.6582975387573,
8993,0.0,,0.0002419091761112213,,0.013942791149020195,,0.04559946060180664,,4009.0992987155914,
8994,0.0,,0.0019461211049929261,,0.014301328919827938,,0.04586440324783325,,4009.5399358272552,
8995,0.0,,0.0010266092140227556,,0.015003220178186893,,0.04429737851023674,,4009.980593919754,
8996,0.0,,0.002086515538394451,,0.015137773007154465,,0.0451706238090992,,4010.4219932556152,
8997,0.0,,0.003546948079019785,,0.016005076467990875,,0.04456232115626335,,4010.8624238967896,
8998,0.0,,0.0035007107071578503,,0.016943199560046196,,0.04854470491409302,,4011.3032937049866,
8999,0.0,,0.002264705253764987,,0.019297653809189796,,0.04854470491409302,,4011.7441992759705,
9000,0.0,,0.0024923153687268496,,0.017140785232186317,,0.04846857115626335,,4012.480673789978,


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-1_d1e5---m174/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-2bv_d1e4---m179/outputs/0_QLP2bVarmu_d10000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.492187500000000000e+00
-1.438775539398193359e+00,-1.499312758445739746e+00,-1.492187500000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.492187500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.492187500000000000e+00
-1.255102038383483887e+00,-1.498418569564819336e+00,-1.492187500000000000e+00
-1.193877577781677246e+00,-1.498923063278198242e+00,-1.492187500000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.492187500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.492187500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.484375000000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.484375000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.468750000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.460937500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.437500000000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.414062500000000000e+00
-6.428571343421936035e-01,-1.399219751358032227e+00,-1.382812500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.335937500000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.281250000000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.210937500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.132812500000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.031250000000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.179687500000000000e-01
-2.142857015132904053e-01,-7.170457839965820312e-01,-7.851562500000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-6.367187500000000000e-01
-9.183672070503234863e-02,-3.756020963191986084e-01,-4.726562500000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-2.871093750000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-9.228515625000000000e-02
9.183672070503234863e-02,2.019670456647872925e-01,1.083984375000000000e-01
1.530612111091613770e-01,3.960647284984588623e-01,3.105468750000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.039062500000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,6.875000000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.515625000000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,9.960937500000000000e-01
4.591836631298065186e-01,1.191189289093017578e+00,1.117187500000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.218750000000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.296875000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.351562500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.382812500000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.398437500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.390625000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.382812500000000000e+00
9.489796161651611328e-01,1.474801301956176758e+00,1.351562500000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.320312500000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.289062500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.257812500000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.226562500000000000e+00
1.255102038383483887e+00,1.342494010925292969e+00,1.195312500000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.171875000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.148437500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.132812500000000000e+00
1.500000000000000000e+00,1.309257268905639648e+00,1.117187500000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-2bv_d1e4---m179/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.2/QLP-2bv_d1e5---m187/outputs/0_QLP2bVarmu_d100000_W10000_H6_N32_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.500000000000000000e+00,-1.499872207641601562e+00,-1.492187500000000000e+00
-1.438775539398193359e+00,-1.499312639236450195e+00,-1.492187500000000000e+00
-1.377551078796386719e+00,-1.498692035675048828e+00,-1.492187500000000000e+00
-1.316326498985290527e+00,-1.498336076736450195e+00,-1.500000000000000000e+00
-1.255102038383483887e+00,-1.498418450355529785e+00,-1.500000000000000000e+00
-1.193877577781677246e+00,-1.498923182487487793e+00,-1.500000000000000000e+00
-1.132652997970581055e+00,-1.499611854553222656e+00,-1.492187500000000000e+00
-1.071428537368774414e+00,-1.499999761581420898e+00,-1.492187500000000000e+00
-1.010204076766967773e+00,-1.499338626861572266e+00,-1.484375000000000000e+00
-9.489796161651611328e-01,-1.496608495712280273e+00,-1.484375000000000000e+00
-8.877550959587097168e-01,-1.490524291992187500e+00,-1.468750000000000000e+00
-8.265305757522583008e-01,-1.479554414749145508e+00,-1.460937500000000000e+00
-7.653061151504516602e-01,-1.461957693099975586e+00,-1.445312500000000000e+00
-7.040816545486450195e-01,-1.435837984085083008e+00,-1.421875000000000000e+00
-6.428571343421936035e-01,-1.399219870567321777e+00,-1.382812500000000000e+00
-5.816326141357421875e-01,-1.350144624710083008e+00,-1.343750000000000000e+00
-5.204081535339355469e-01,-1.286783218383789062e+00,-1.281250000000000000e+00
-4.591836631298065186e-01,-1.207564115524291992e+00,-1.210937500000000000e+00
-3.979591727256774902e-01,-1.111306905746459961e+00,-1.125000000000000000e+00
-3.367346823215484619e-01,-9.973553419113159180e-01,-1.023437500000000000e+00
-2.755101919174194336e-01,-8.656951785087585449e-01,-9.140625000000000000e-01
-2.142857015132904053e-01,-7.170457243919372559e-01,-7.773437500000000000e-01
-1.530612111091613770e-01,-5.529143810272216797e-01,-6.445312500000000000e-01
-9.183672070503234863e-02,-3.756021261215209961e-01,-4.882812500000000000e-01
-3.061223030090332031e-02,-1.881528496742248535e-01,-3.066406250000000000e-01
3.061223030090332031e-02,5.754441954195499420e-03,-1.245117187500000000e-01
9.183672070503234863e-02,2.019670605659484863e-01,6.835937500000000000e-02
1.530612111091613770e-01,3.960646986961364746e-01,2.929687500000000000e-01
2.142857015132904053e-01,5.835950374603271484e-01,5.000000000000000000e-01
2.755101919174194336e-01,7.603195309638977051e-01,6.875000000000000000e-01
3.367346823215484619e-01,9.224483966827392578e-01,8.515625000000000000e-01
3.979591727256774902e-01,1.066846132278442383e+00,9.921875000000000000e-01
4.591836631298065186e-01,1.191189289093017578e+00,1.109375000000000000e+00
5.204081535339355469e-01,1.294064521789550781e+00,1.210937500000000000e+00
5.816326141357421875e-01,1.375002861022949219e+00,1.281250000000000000e+00
6.428571343421936035e-01,1.434449195861816406e+00,1.335937500000000000e+00
7.040816545486450195e-01,1.473676204681396484e+00,1.367187500000000000e+00
7.653061151504516602e-01,1.494653701782226562e+00,1.382812500000000000e+00
8.265305757522583008e-01,1.499888896942138672e+00,1.390625000000000000e+00
8.877550959587097168e-01,1.492251396179199219e+00,1.375000000000000000e+00
9.489796161651611328e-01,1.474801540374755859e+00,1.359375000000000000e+00
1.010204076766967773e+00,1.450628519058227539e+00,1.343750000000000000e+00
1.071428537368774414e+00,1.422713398933410645e+00,1.320312500000000000e+00
1.132652997970581055e+00,1.393813967704772949e+00,1.296875000000000000e+00
1.193877577781677246e+00,1.366380572319030762e+00,1.273437500000000000e+00
1.255102038383483887e+00,1.342494130134582520e+00,1.250000000000000000e+00
1.316326498985290527e+00,1.323826193809509277e+00,1.234375000000000000e+00
1.377551078796386719e+00,1.311614274978637695e+00,1.210937500000000000e+00
1.438775539398193359e+00,1.306647419929504395e+00,1.195312500000000000e+00
1.500000000000000000e+00,1.309257030487060547e+00,1.179687500000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB1a---m92/outputs/0_HjbHopfCole1a_d10000_W10010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,8.787896037101745605e-01,8.634146451950073242e-01,-1.000000000000000000e+00,1.000745654106140137e+00,9.571865200996398926e-01
-9.591836929321289062e-01,8.492138981819152832e-01,8.398562669754028320e-01,-9.591836929321289062e-01,9.239698648452758789e-01,9.155906438827514648e-01
-9.183673262596130371e-01,8.201939463615417480e-01,8.163839578628540039e-01,-9.183673262596130371e-01,8.542650938034057617e-01,8.697206974029541016e-01
-8.775510191917419434e-01,7.918208241462707520e-01,7.928235530853271484e-01,-8.775510191917419434e-01,7.937458157539367676e-01,8.202707171440124512e-01
-8.367347121238708496e-01,7.641642689704895020e-01,7.691324949264526367e-01,-8.367347121238708496e-01,7.443533539772033691e-01,7.702661752700805664e-01
-7.959183454513549805e-01,7.373443841934204102e-01,7.453753352165222168e-01,-7.959183454513549805e-01,7.071405053138732910e-01,7.255734801292419434e-01
-7.551020383834838867e-01,7.114078998565673828e-01,7.213464975357055664e-01,-7.551020383834838867e-01,6.824733018875122070e-01,6.914441585540771484e-01
-7.142857313156127930e-01,6.864667534828186035e-01,6.972218155860900879e-01,-7.142857313156127930e-01,6.695082187652587891e-01,6.684117317199707031e-01
-6.734694242477416992e-01,6.625902652740478516e-01,6.731545329093933105e-01,-6.734694242477416992e-01,6.664850115776062012e-01,6.560319662094116211e-01
-6.326530575752258301e-01,6.398920416831970215e-01,6.491513252258300781e-01,-6.326530575752258301e-01,6.710919737815856934e-01,6.564211845397949219e-01
-5.918367505073547363e-01,6.184752583503723145e-01,6.257199048995971680e-01,-5.918367505073547363e-01,6.808354258537292480e-01,6.662828326225280762e-01
-5.510204434394836426e-01,5.984209179878234863e-01,6.030867099761962891e-01,-5.510204434394836426e-01,6.933392286300659180e-01,6.806871891021728516e-01
-5.102040767669677734e-01,5.798079371452331543e-01,5.816556215286254883e-01,-5.102040767669677734e-01,7.066496014595031738e-01,6.959917545318603516e-01
-4.693877696990966797e-01,5.627672076225280762e-01,5.619432926177978516e-01,-4.693877696990966797e-01,7.192013859748840332e-01,7.115229964256286621e-01
-4.285714328289031982e-01,5.473539829254150391e-01,5.443502068519592285e-01,-4.285714328289031982e-01,7.298015952110290527e-01,7.254362106323242188e-01
-3.877551257610321045e-01,5.336390733718872070e-01,5.291959047317504883e-01,-3.877551257610321045e-01,7.374688386917114258e-01,7.358239293098449707e-01
-3.469387888908386230e-01,5.217300057411193848e-01,5.162647962570190430e-01,-3.469387888908386230e-01,7.413420081138610840e-01,7.419284582138061523e-01
-3.061224520206451416e-01,5.116662383079528809e-01,5.056563615798950195e-01,-3.061224520206451416e-01,7.407435178756713867e-01,7.435836791992187500e-01
-2.653061449527740479e-01,5.035196542739868164e-01,4.975162744522094727e-01,-2.653061449527740479e-01,7.348347306251525879e-01,7.398606538772583008e-01
-2.244898080825805664e-01,4.973337352275848389e-01,4.918898940086364746e-01,-2.244898080825805664e-01,7.232401371002197266e-01,7.284504175186157227e-01
-1.836734861135482788e-01,4.931471645832061768e-01,4.886596798896789551e-01,-1.836734861135482788e-01,7.056679725646972656e-01,7.091143131256103516e-01
-1.428571641445159912e-01,4.909863471984863281e-01,4.875013828277587891e-01,-1.428571641445159912e-01,6.818585991859436035e-01,6.829385757446289062e-01
-1.020408347249031067e-01,4.908595085144042969e-01,4.887245297431945801e-01,-1.020408347249031067e-01,6.522069573402404785e-01,6.510136723518371582e-01
-6.122450903058052063e-02,4.927656650543212891e-01,4.916979372501373291e-01,-6.122450903058052063e-02,6.172693371772766113e-01,6.142022013664245605e-01
-2.040818333625793457e-02,4.967150688171386719e-01,4.963725805282592773e-01,-2.040818333625793457e-02,5.780066847801208496e-01,5.742038488388061523e-01
2.040818333625793457e-02,5.026566386222839355e-01,5.028703212738037109e-01,2.040818333625793457e-02,5.357168912887573242e-01,5.327668190002441406e-01
6.122450903058052063e-02,5.105581879615783691e-01,5.108939409255981445e-01,6.122450903058052063e-02,4.920429885387420654e-01,4.911501109600067139e-01
1.020408347249031067e-01,5.203762650489807129e-01,5.206140279769897461e-01,1.020408347249031067e-01,4.488548040390014648e-01,4.503287374973297119e-01
1.428571641445159912e-01,5.320781469345092773e-01,5.320079922676086426e-01,1.428571641445159912e-01,4.082114696502685547e-01,4.113510251045227051e-01
1.836734861135482788e-01,5.455509424209594727e-01,5.447666049003601074e-01,1.836734861135482788e-01,3.722625970840454102e-01,3.765555918216705322e-01
2.244898080825805664e-01,5.607581734657287598e-01,5.589625835418701172e-01,2.244898080825805664e-01,3.432372510433197021e-01,3.479236364364624023e-01
2.653061449527740479e-01,5.776137709617614746e-01,5.746001005172729492e-01,2.653061449527740479e-01,3.228788375854492188e-01,3.271173834800720215e-01
3.061224520206451416e-01,5.960273742675781250e-01,5.920805931091308594e-01,3.061224520206451416e-01,3.128599524497985840e-01,3.174725472927093506e-01
3.469387888908386230e-01,6.159118413925170898e-01,6.116567850112915039e-01,3.469387888908386230e-01,3.144187331199645996e-01,3.201102316379547119e-01
3.877551257610321045e-01,6.371557712554931641e-01,6.329872608184814453e-01,3.877551257610321045e-01,3.280732333660125732e-01,3.342679440975189209e-01
4.285714328289031982e-01,6.597012877464294434e-01,6.564668416976928711e-01,4.285714328289031982e-01,3.538491725921630859e-01,3.587138652801513672e-01
4.693877696990966797e-01,6.834241151809692383e-01,6.815701723098754883e-01,4.693877696990966797e-01,3.911755084991455078e-01,3.943896889686584473e-01
5.102040767669677734e-01,7.082302570343017578e-01,7.083226442337036133e-01,5.102040767669677734e-01,4.389151334762573242e-01,4.407399296760559082e-01
5.510204434394836426e-01,7.340468168258666992e-01,7.359578609466552734e-01,5.510204434394836426e-01,4.954850077629089355e-01,4.971888661384582520e-01
5.918367505073547363e-01,7.607638835906982422e-01,7.641703486442565918e-01,5.918367505073547363e-01,5.590190291404724121e-01,5.619229078292846680e-01
6.326530575752258301e-01,7.882969975471496582e-01,7.925651073455810547e-01,6.326530575752258301e-01,6.273977160453796387e-01,6.320390701293945312e-01
6.734694242477416992e-01,8.165755867958068848e-01,8.210911750793457031e-01,6.734694242477416992e-01,6.989004015922546387e-01,7.044655680656433105e-01
7.142857313156127930e-01,8.455021381378173828e-01,8.498605489730834961e-01,7.142857313156127930e-01,7.714891433715820312e-01,7.760590314865112305e-01
7.551020383834838867e-01,8.750277757644653320e-01,8.787117004394531250e-01,7.551020383834838867e-01,8.436733484268188477e-01,8.456473350524902344e-01
7.959183454513549805e-01,9.050237536430358887e-01,9.076954126358032227e-01,7.959183454513549805e-01,9.145203828811645508e-01,9.118635654449462891e-01
8.367347121238708496e-01,9.354638457298278809e-01,9.367561340332031250e-01,8.367347121238708496e-01,9.833188056945800781e-01,9.765516519546508789e-01
8.775510191917419434e-01,9.662709832191467285e-01,9.658211469650268555e-01,8.775510191917419434e-01,1.049586057662963867e+00,1.040527105331420898e+00
9.183673262596130371e-01,9.973986148834228516e-01,9.948763251304626465e-01,9.183673262596130371e-01,1.113514780998229980e+00,1.105365753173828125e+00
9.591836929321289062e-01,1.028763532638549805e+00,1.023766756057739258e+00,9.591836929321289062e-01,1.175125718116760254e+00,1.169535636901855469e+00
1.000000000000000000e+00,1.060345768928527832e+00,1.052463650703430176e+00,1.000000000000000000e+00,1.234569549560546875e+00,1.232469320297241211e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB1a---m92/outputs/0_HjbHopfCole1a_d10000_W10010_H6_N100_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,8.787938952445983887e-01,5.181618928909301758e-01,6.091187596321105957e-01,1.060340523719787598e+00,1.000738620758056641e+00,7.416809797286987305e-01,3.125737607479095459e-01,1.234579443931579590e+00,8.634147047996520996e-01,5.124384760856628418e-01,6.049462556838989258e-01,1.052463650703430176e+00,9.571865797042846680e-01,7.430129647254943848e-01,3.179242312908172607e-01,1.232469439506530762e+00,1.345132943242788315e-02,3.527682274580001831e-02
1.999999955296516418e-02,8.788114190101623535e-01,5.181061029434204102e-01,6.088423132896423340e-01,1.060025572776794434e+00,1.000320196151733398e+00,7.415692806243896484e-01,3.125873506069183350e-01,1.234465956687927246e+00,8.648447990417480469e-01,5.118100643157958984e-01,6.046593189239501953e-01,1.053605198860168457e+00,9.553516507148742676e-01,7.425078153610229492e-01,3.170973658561706543e-01,1.232849836349487305e+00,1.304528489708900452e-02,3.642753139138221741e-02
3.999999910593032837e-02,8.788756132125854492e-01,5.178679227828979492e-01,6.089646816253662109e-01,1.059985637664794922e+00,1.000688552856445312e+00,7.415875792503356934e-01,3.124272823333740234e-01,1.234400153160095215e+00,8.659039735794067383e-01,5.118235349655151367e-01,6.051345467567443848e-01,1.054640889167785645e+00,9.558351635932922363e-01,7.434758543968200684e-01,3.158827424049377441e-01,1.232589840888977051e+00,1.262012682855129242e-02,3.633618354797363281e-02
5.999999865889549255e-02,8.788298964500427246e-01,5.178635120391845703e-01,6.087211370468139648e-01,1.059770464897155762e+00,1.001009106636047363e+00,7.423326373100280762e-01,3.123296797275543213e-01,1.234514832496643066e+00,8.644419908523559570e-01,5.131147503852844238e-01,6.060929298400878906e-01,1.055209279060363770e+00,9.560579061508178711e-01,7.439457178115844727e-01,3.159877061843872070e-01,1.233843922615051270e+00,1.215023826807737350e-02,3.641203790903091431e-02
7.999999821186065674e-02,8.787187933921813965e-01,5.179058313369750977e-01,6.087656617164611816e-01,1.059745311737060547e+00,1.001023173332214355e+00,7.420722842216491699e-01,3.124989271163940430e-01,1.234172582626342773e+00,8.634516000747680664e-01,5.126649141311645508e-01,6.063492298126220703e-01,1.056263566017150879e+00,9.560856223106384277e-01,7.425342798233032227e-01,3.163825273513793945e-01,1.233940005302429199e+00,1.194699946790933609e-02,3.641107678413391113e-02
9.999999403953552246e-02,8.787434697151184082e-01,5.178213715553283691e-01,6.089578866958618164e-01,1.060101389884948730e+00,1.001468539237976074e+00,7.424204945564270020e-01,3.125205039978027344e-01,1.234122753143310547e+00,8.631303310394287109e-01,5.129945874214172363e-01,6.069054603576660156e-01,1.057579278945922852e+00,9.561665654182434082e-01,7.452190518379211426e-01,3.181688189506530762e-01,1.234803080558776855e+00,1.249869074672460556e-02,3.670783340930938721e-02
1.199999898672103882e-01,8.787823915481567383e-01,5.177199244499206543e-01,6.090530753135681152e-01,1.060426712036132812e+00,1.001430988311767578e+00,7.425093054771423340e-01,3.126000165939331055e-01,1.234028458595275879e+00,8.631732463836669922e-01,5.119051337242126465e-01,6.063484549522399902e-01,1.057329297065734863e+00,9.559051990509033203e-01,7.466557025909423828e-01,3.192334175109863281e-01,1.234122157096862793e+00,1.315575931221246719e-02,3.689200803637504578e-02
1.399999856948852539e-01,8.786770701408386230e-01,5.177711248397827148e-01,6.090249419212341309e-01,1.060248970985412598e+00,1.001051425933837891e+00,7.422754168510437012e-01,3.124688267707824707e-01,1.234215259552001953e+00,8.637503385543823242e-01,5.108651518821716309e-01,6.071133613586425781e-01,1.059083104133605957e+00,9.535545706748962402e-01,7.450171113014221191e-01,3.203547596931457520e-01,1.233938336372375488e+00,1.310809608548879623e-02,3.848344460129737854e-02
1.599999815225601196e-01,8.787518143653869629e-01,5.178463459014892578e-01,6.082597374916076660e-01,1.060291171073913574e+00,1.000790238380432129e+00,7.421947121620178223e-01,3.122833669185638428e-01,1.234381318092346191e+00,8.641026020050048828e-01,5.135627985000610352e-01,6.073345541954040527e-01,1.059145450592041016e+00,9.543105363845825195e-01,7.457469701766967773e-01,3.222140967845916748e-01,1.233869314193725586e+00,1.282154768705368042e-02,3.765425086021423340e-02
1.799999773502349854e-01,8.790539503097534180e-01,5.177515149116516113e-01,6.078129410743713379e-01,1.060106515884399414e+00,1.000473856925964355e+00,7.426128983497619629e-01,3.120132386684417725e-01,1.234517693519592285e+00,8.637521862983703613e-01,5.164645314216613770e-01,6.047646999359130859e-01,1.058807730674743652e+00,9.543999433517456055e-01,7.455559372901916504e-01,3.199311196804046631e-01,1.232507109642028809e+00,1.257111877202987671e-02,3.732138872146606445e-02
1.999999731779098511e-01,8.787378668785095215e-01,5.175277590751647949e-01,6.077812314033508301e-01,1.060410022735595703e+00,1.000872850418090820e+00,7.422831058502197266e-01,3.118511438369750977e-01,1.234564423561096191e+00,8.642402887344360352e-01,5.158759951591491699e-01,6.049951314926147461e-01,1.060489296913146973e+00,9.541130065917968750e-01,7.446045875549316406e-01,3.210805952548980713e-01,1.233918190002441406e+00,1.227122638374567032e-02,3.787558153271675110e-02
2.199999690055847168e-01,8.787770271301269531e-01,5.174641013145446777e-01,6.077054738998413086e-01,1.060074210166931152e+00,1.001161098480224609e+00,7.419205307960510254e-01,3.118871450424194336e-01,1.234404563903808594e+00,8.649364709854125977e-01,5.138230919837951660e-01,6.051000356674194336e-01,1.059193730354309082e+00,9.533743858337402344e-01,7.430782318115234375e-01,3.193538784980773926e-01,1.233578562736511230e+00,1.230910979211330414e-02,3.871235996484756470e-02
2.399999648332595825e-01,8.789584040641784668e-01,5.176845788955688477e-01,6.080048680305480957e-01,1.059907913208007812e+00,1.000688791275024414e+00,7.413839101791381836e-01,3.116974830627441406e-01,1.234303116798400879e+00,8.636546134948730469e-01,5.148845911026000977e-01,6.035997867584228516e-01,1.061260342597961426e+00,9.522521495819091797e-01,7.427300214767456055e-01,3.190033733844757080e-01,1.234301686286926270e+00,1.274297107011079788e-02,3.924209624528884888e-02
2.599999606609344482e-01,8.791432976722717285e-01,5.179253220558166504e-01,6.078135371208190918e-01,1.059682011604309082e+00,1.000496149063110352e+00,7.414018511772155762e-01,3.114298582077026367e-01,1.234204888343811035e+00,8.636816740036010742e-01,5.136891603469848633e-01,6.030112504959106445e-01,1.062455534934997559e+00,9.542974233627319336e-01,7.436000108718872070e-01,3.185655474662780762e-01,1.232707142829895020e+00,1.327182445675134659e-02,3.743197396397590637e-02
2.799999713897705078e-01,8.786742687225341797e-01,5.182215571403503418e-01,6.075007915496826172e-01,1.060031890869140625e+00,1.000376105308532715e+00,7.413724064826965332e-01,3.110034167766571045e-01,1.234130144119262695e+00,8.648146390914916992e-01,5.133554935455322266e-01,6.036486029624938965e-01,1.061639904975891113e+00,9.576677083969116211e-01,7.446504831314086914e-01,3.176106214523315430e-01,1.232154965400695801e+00,1.239976380020380020e-02,3.460607305169105530e-02
2.999999821186065674e-01,8.786754012107849121e-01,5.182963013648986816e-01,6.075104475021362305e-01,1.059954762458801270e+00,1.000148892402648926e+00,7.412629127502441406e-01,3.109138011932373047e-01,1.234138607978820801e+00,8.649712800979614258e-01,5.129655599594116211e-01,6.012239456176757812e-01,1.063397526741027832e+00,9.571421146392822266e-01,7.418574690818786621e-01,3.163576126098632812e-01,1.233015418052673340e+00,1.242854539304971695e-02,3.484760597348213196e-02
3.199999928474426270e-01,8.785843253135681152e-01,5.181503295898437500e-01,6.075652837753295898e-01,1.060138702392578125e+00,1.000512242317199707e+00,7.412763833999633789e-01,3.109776079654693604e-01,1.234113335609436035e+00,8.639444112777709961e-01,5.118579864501953125e-01,6.001453399658203125e-01,1.065626740455627441e+00,9.586427211761474609e-01,7.408468723297119141e-01,3.158916234970092773e-01,1.232356429100036621e+00,1.303826831281185150e-02,3.392680361866950989e-02
3.400000035762786865e-01,8.781826496124267578e-01,5.181039571762084961e-01,6.073672771453857422e-01,1.060163140296936035e+00,1.000398635864257812e+00,7.411692738533020020e-01,3.110631704330444336e-01,1.233951926231384277e+00,8.647453188896179199e-01,5.109062790870666504e-01,5.991911888122558594e-01,1.066689372062683105e+00,9.606477022171020508e-01,7.410657405853271484e-01,3.154725432395935059e-01,1.233237504959106445e+00,1.264732796698808670e-02,3.221432864665985107e-02
3.600000143051147461e-01,8.785536885261535645e-01,5.181049108505249023e-01,6.073455214500427246e-01,1.060083985328674316e+00,1.000947356224060059e+00,7.410740852355957031e-01,3.109558522701263428e-01,1.233876943588256836e+00,8.650059700012207031e-01,5.120674371719360352e-01,5.984257459640502930e-01,1.065436244010925293e+00,9.624539613723754883e-01,7.404108047485351562e-01,3.155685365200042725e-01,1.232324004173278809e+00,1.246736571192741394e-02,3.119711019098758698e-02
3.800000250339508057e-01,8.784852027893066406e-01,5.179821252822875977e-01,6.071895956993103027e-01,1.059896230697631836e+00,1.001205444335937500e+00,7.408407330513000488e-01,3.107874989509582520e-01,1.233907461166381836e+00,8.652158975601196289e-01,5.132924318313598633e-01,6.000295877456665039e-01,1.063362598419189453e+00,9.630784988403320312e-01,7.393965721130371094e-01,3.138880431652069092e-01,1.232259392738342285e+00,1.148058567196130753e-02,3.089935518801212311e-02
4.000000357627868652e-01,8.785309791564941406e-01,5.178399085998535156e-01,6.072900295257568359e-01,1.060084462165832520e+00,1.000965237617492676e+00,7.406731247901916504e-01,3.107605874538421631e-01,1.233896136283874512e+00,8.666192293167114258e-01,5.140961408615112305e-01,6.005270481109619141e-01,1.064333319664001465e+00,9.638160467147827148e-01,7.401683926582336426e-01,3.142816424369812012e-01,1.232537150382995605e+00,1.089777611196041107e-02,3.010722622275352478e-02
4.200000464916229248e-01,8.784503340721130371e-01,5.178027749061584473e-01,6.074548959732055664e-01,1.060059428215026855e+00,1.001012682914733887e+00,7.412230968475341797e-01,3.108277022838592529e-01,1.234029054641723633e+00,8.650933504104614258e-01,5.138621330261230469e-01,6.012291908264160156e-01,1.063014030456542969e+00,9.625845551490783691e-01,7.419786453247070312e-01,3.145368099212646484e-01,1.230934143066406250e+00,1.141036488115787506e-02,3.114037588238716125e-02
4.400000572204589844e-01,8.782340288162231445e-01,5.179024934768676758e-01,6.071300506591796875e-01,1.060159087181091309e+00,1.000639319419860840e+00,7.412533164024353027e-01,3.108823597431182861e-01,1.234114527702331543e+00,8.661638498306274414e-01,5.145270824432373047e-01,5.989170074462890625e-01,1.065044045448303223e+00,9.636478424072265625e-01,7.440620660781860352e-01,3.134306967258453369e-01,1.229659438133239746e+00,1.186511944979429245e-02,2.997410297393798828e-02
4.600000679492950439e-01,8.784613013267517090e-01,5.177368521690368652e-01,6.068958044052124023e-01,1.060297966003417969e+00,1.001095890998840332e+00,7.413386106491088867e-01,3.111661076545715332e-01,1.234465837478637695e+00,8.637895584106445312e-01,5.131542682647705078e-01,5.991934537887573242e-01,1.063889861106872559e+00,9.663206934928894043e-01,7.419887781143188477e-01,3.124264478683471680e-01,1.228506088256835938e+00,1.152397133409976959e-02,2.817023918032646179e-02
4.800000786781311035e-01,8.783598542213439941e-01,5.178819298744201660e-01,6.065668463706970215e-01,1.060477256774902344e+00,1.001438617706298828e+00,7.410376667976379395e-01,3.113266825675964355e-01,1.234396576881408691e+00,8.652288317680358887e-01,5.146713256835937500e-01,6.022459268569946289e-01,1.065032601356506348e+00,9.666884541511535645e-01,7.419947385787963867e-01,3.120727539062500000e-01,1.228801727294921875e+00,1.059060078114271164e-02,2.815153822302818298e-02
5.000000596046447754e-01,8.784716129302978516e-01,5.178046822547912598e-01,6.066731214523315430e-01,1.060649633407592773e+00,1.001462101936340332e+00,7.409164309501647949e-01,3.111069202423095703e-01,1.234578371047973633e+00,8.665523529052734375e-01,5.161193609237670898e-01,6.033881306648254395e-01,1.065754175186157227e+00,9.667719006538391113e-01,7.423219680786132812e-01,3.111619055271148682e-01,1.227349281311035156e+00,1.029241178184747696e-02,2.809882536530494690e-02
5.200000405311584473e-01,8.785422444343566895e-01,5.179850459098815918e-01,6.065279841423034668e-01,1.060746669769287109e+00,1.001362442970275879e+00,7.404646277427673340e-01,3.110786676406860352e-01,1.234590291976928711e+00,8.687118291854858398e-01,5.188249945640563965e-01,6.008654832839965820e-01,1.065714478492736816e+00,9.654372930526733398e-01,7.409197092056274414e-01,3.118772506713867188e-01,1.227189898490905762e+00,1.037266384810209274e-02,2.909884415566921234e-02
5.400000214576721191e-01,8.788499236106872559e-01,5.178431272506713867e-01,6.064950227737426758e-01,1.060838937759399414e+00,1.001416206359863281e+00,7.405884265899658203e-01,3.110027015209197998e-01,1.234496355056762695e+00,8.687713742256164551e-01,5.181544423103332520e-01,6.001460552215576172e-01,1.066975235939025879e+00,9.658818840980529785e-01,7.433488368988037109e-01,3.138929307460784912e-01,1.226290583610534668e+00,1.137770898640155792e-02,2.878446877002716064e-02
5.600000023841857910e-01,8.786453604698181152e-01,5.177867412567138672e-01,6.065207719802856445e-01,1.060990452766418457e+00,1.001341342926025391e+00,7.407613396644592285e-01,3.106597661972045898e-01,1.234538555145263672e+00,8.683810234069824219e-01,5.184599161148071289e-01,5.991799831390380859e-01,1.069341540336608887e+00,9.646104574203491211e-01,7.437828779220581055e-01,3.141951262950897217e-01,1.224484562873840332e+00,1.259141694754362106e-02,2.975272387266159058e-02
5.799999833106994629e-01,8.785988092422485352e-01,5.177510976791381836e-01,6.067457795143127441e-01,1.061372160911560059e+00,1.001540660858154297e+00,7.406272888183593750e-01,3.107388615608215332e-01,1.234399199485778809e+00,8.699563741683959961e-01,5.197264552116394043e-01,6.008992195129394531e-01,1.070876121520996094e+00,9.653333425521850586e-01,7.419232130050659180e-01,3.134531378746032715e-01,1.225990653038024902e+00,1.174386497586965561e-02,2.933193556964397430e-02
5.999999642372131348e-01,8.788567781448364258e-01,5.174830555915832520e-01,6.070145368576049805e-01,1.061194896697998047e+00,1.001638054847717285e+00,7.403925657272338867e-01,3.107014298439025879e-01,1.234202504158020020e+00,8.709026575088500977e-01,5.195460319519042969e-01,5.997529029846191406e-01,1.069410920143127441e+00,9.649115800857543945e-01,7.405723333358764648e-01,3.135147988796234131e-01,1.225215792655944824e+00,1.168247871100902557e-02,2.975725196301937103e-02
6.199999451637268066e-01,8.787180185317993164e-01,5.176231265068054199e-01,6.069815754890441895e-01,1.061171650886535645e+00,1.001347422599792480e+00,7.406560182571411133e-01,3.108349740505218506e-01,1.234439849853515625e+00,8.703215122222900391e-01,5.224668979644775391e-01,5.979627966880798340e-01,1.069275736808776855e+00,9.643875360488891602e-01,7.400880455970764160e-01,3.123501241207122803e-01,1.224511742591857910e+00,1.249009836465120316e-02,2.994061447679996490e-02
6.399999260902404785e-01,8.790577650070190430e-01,5.180686116218566895e-01,6.069993376731872559e-01,1.061373233795166016e+00,1.001582622528076172e+00,7.404713630676269531e-01,3.109149336814880371e-01,1.234136939048767090e+00,8.694744110107421875e-01,5.230779051780700684e-01,5.950061082839965820e-01,1.070033311843872070e+00,9.654788374900817871e-01,7.369316816329956055e-01,3.108957409858703613e-01,1.226642727851867676e+00,1.297150179743766785e-02,2.925427816808223724e-02
6.599999070167541504e-01,8.790974020957946777e-01,5.179036855697631836e-01,6.068558692932128906e-01,1.061157822608947754e+00,1.001496672630310059e+00,7.405148744583129883e-01,3.109149038791656494e-01,1.234431147575378418e+00,8.699267506599426270e-01,5.233812928199768066e-01,5.948626995086669922e-01,1.068932890892028809e+00,9.651215076446533203e-01,7.338064312934875488e-01,3.103016912937164307e-01,1.226824760437011719e+00,1.349412463605403900e-02,2.946714684367179871e-02
6.799998879432678223e-01,8.790942430496215820e-01,5.182422995567321777e-01,6.071017980575561523e-01,1.060942649841308594e+00,1.001206517219543457e+00,7.408330440521240234e-01,3.112563490867614746e-01,1.234635829925537109e+00,8.710917234420776367e-01,5.223319530487060547e-01,5.966920852661132812e-01,1.069691538810729980e+00,9.640893936157226562e-01,7.339462041854858398e-01,3.103182613849639893e-01,1.227247118949890137e+00,1.315558329224586487e-02,3.006321564316749573e-02
6.999998688697814941e-01,8.793632388114929199e-01,5.185869932174682617e-01,6.074007749557495117e-01,1.061211943626403809e+00,1.000960350036621094e+00,7.409147620201110840e-01,3.113023042678833008e-01,1.234761118888854980e+00,8.715850710868835449e-01,5.232452154159545898e-01,5.979253053665161133e-01,1.068609595298767090e+00,9.622795581817626953e-01,7.323609590530395508e-01,3.087545931339263916e-01,1.228857874870300293e+00,1.337556634098291397e-02,3.132653981447219849e-02
7.199998497962951660e-01,8.794324994087219238e-01,5.182874798774719238e-01,6.076597571372985840e-01,1.061610221862792969e+00,1.000824451446533203e+00,7.412229180335998535e-01,3.112611770629882812e-01,1.234967350959777832e+00,8.717936277389526367e-01,5.242265462875366211e-01,6.003215909004211426e-01,1.069633126258850098e+00,9.625014066696166992e-01,7.325830459594726562e-01,3.084886670112609863e-01,1.228220462799072266e+00,1.344103086739778519e-02,3.103162534534931183e-02
7.399998307228088379e-01,8.794729709625244141e-01,5.181919932365417480e-01,6.076310873031616211e-01,1.061099529266357422e+00,1.000704407691955566e+00,7.417136430740356445e-01,3.114676475524902344e-01,1.234786510467529297e+00,8.714742660522460938e-01,5.237169265747070312e-01,6.025276184082031250e-01,1.071235775947570801e+00,9.634184241294860840e-01,7.354989051818847656e-01,3.084425926208496094e-01,1.226694226264953613e+00,1.312045939266681671e-02,3.019629977643489838e-02
7.599998116493225098e-01,8.795526027679443359e-01,5.181285142898559570e-01,6.076257228851318359e-01,1.061458468437194824e+00,1.000767230987548828e+00,7.417755722999572754e-01,3.117396831512451172e-01,1.234852075576782227e+00,8.717620968818664551e-01,5.230703353881835938e-01,6.009525656700134277e-01,1.072380900382995605e+00,9.633015394210815430e-01,7.350672483444213867e-01,3.097675442695617676e-01,1.223661899566650391e+00,1.379257813096046448e-02,3.034022636711597443e-02
7.799997925758361816e-01,8.797698020935058594e-01,5.181279182434082031e-01,6.081094741821289062e-01,1.061226248741149902e+00,1.000766515731811523e+00,7.421508431434631348e-01,3.117067515850067139e-01,1.234582185745239258e+00,8.716895580291748047e-01,5.241954326629638672e-01,6.010699272155761719e-01,1.072333335876464844e+00,9.626314640045166016e-01,7.354804277420043945e-01,3.101779818534851074e-01,1.220552086830139160e+00,1.457714289426803589e-02,3.088903427124023438e-02
7.999997735023498535e-01,8.799287676811218262e-01,5.181047320365905762e-01,6.082063913345336914e-01,1.061402320861816406e+00,1.000497937202453613e+00,7.419510483741760254e-01,3.115079700946807861e-01,1.234673380851745605e+00,8.711538314819335938e-01,5.243071317672729492e-01,5.999501943588256836e-01,1.070146918296813965e+00,9.613766670227050781e-01,7.353899478912353516e-01,3.107193112373352051e-01,1.219329476356506348e+00,1.475598476827144623e-02,3.168551996350288391e-02
8.199997544288635254e-01,8.796498775482177734e-01,5.184824466705322266e-01,6.079853773117065430e-01,1.061869382858276367e+00,1.000474214553833008e+00,7.417454719543457031e-01,3.116628229618072510e-01,1.234652400016784668e+00,8.716994524002075195e-01,5.249929428100585938e-01,5.980588197708129883e-01,1.071563720703125000e+00,9.621197581291198730e-01,7.331184148788452148e-01,3.110103309154510498e-01,1.216838955879211426e+00,1.565781980752944946e-02,3.106498345732688904e-02
8.399997353553771973e-01,8.796756863594055176e-01,5.189439654350280762e-01,6.081517338752746582e-01,1.062217354774475098e+00,1.000755429267883301e+00,7.415855526924133301e-01,3.113522827625274658e-01,1.234593749046325684e+00,8.724142313003540039e-01,5.260187387466430664e-01,5.987406969070434570e-01,1.072017550468444824e+00,9.633488655090332031e-01,7.301433086395263672e-01,3.124612569808959961e-01,1.216282248497009277e+00,1.601578108966350555e-02,3.029868192970752716e-02
8.599997162818908691e-01,8.797563910484313965e-01,5.188551545143127441e-01,6.083750724792480469e-01,1.062496185302734375e+00,1.000828742980957031e+00,7.415969967842102051e-01,3.113822042942047119e-01,1.234419107437133789e+00,8.719338178634643555e-01,5.268322229385375977e-01,5.992879271507263184e-01,1.068257212638854980e+00,9.638014435768127441e-01,7.307538390159606934e-01,3.142688274383544922e-01,1.215230941772460938e+00,1.582221686840057373e-02,2.999572828412055969e-02
8.799996972084045410e-01,8.799266815185546875e-01,5.189903378486633301e-01,6.090900897979736328e-01,1.062625050544738770e+00,1.000883221626281738e+00,7.415959239006042480e-01,3.113759160041809082e-01,1.234582304954528809e+00,8.707794547080993652e-01,5.255932807922363281e-01,6.030462980270385742e-01,1.069223284721374512e+00,9.629014134407043457e-01,7.305454611778259277e-01,3.157798647880554199e-01,1.214335322380065918e+00,1.605194061994552612e-02,3.076490573585033417e-02
8.999996781349182129e-01,8.798332810401916504e-01,5.185879468917846680e-01,6.086769104003906250e-01,1.062798380851745605e+00,1.000949144363403320e+00,7.416629195213317871e-01,3.112551271915435791e-01,1.234566688537597656e+00,8.696118593215942383e-01,5.282104015350341797e-01,6.035996079444885254e-01,1.068422675132751465e+00,9.627320766448974609e-01,7.299422025680541992e-01,3.181336522102355957e-01,1.212721347808837891e+00,1.717543974518775940e-02,3.095585480332374573e-02
9.199996590614318848e-01,8.797082304954528809e-01,5.182698965072631836e-01,6.084765791893005371e-01,1.062400102615356445e+00,1.000830411911010742e+00,7.416105866432189941e-01,3.116939365863800049e-01,1.234866142272949219e+00,8.694663643836975098e-01,5.285193324089050293e-01,6.069387793540954590e-01,1.065838932991027832e+00,9.639844894409179688e-01,7.321519851684570312e-01,3.192934393882751465e-01,1.209105849266052246e+00,1.653580367565155029e-02,2.983798831701278687e-02
9.399996399879455566e-01,8.794660568237304688e-01,5.181114077568054199e-01,6.081979870796203613e-01,1.062591314315795898e+00,1.001275062561035156e+00,7.410580515861511230e-01,3.118897080421447754e-01,1.235012054443359375e+00,8.698110580444335938e-01,5.302836894989013672e-01,6.089361310005187988e-01,1.066330313682556152e+00,9.626661539077758789e-01,7.316518425941467285e-01,3.216891288757324219e-01,1.204410910606384277e+00,1.804455742239952087e-02,3.126196935772895813e-02
9.599996209144592285e-01,8.796162605285644531e-01,5.180910229682922363e-01,6.081798672676086426e-01,1.062651395797729492e+00,1.001683235168457031e+00,7.411437034606933594e-01,3.111782371997833252e-01,1.234877705574035645e+00,8.678224086761474609e-01,5.307803750038146973e-01,6.088891029357910156e-01,1.065337300300598145e+00,9.596939086914062500e-01,7.328684329986572266e-01,3.235132992267608643e-01,1.200621485710144043e+00,1.962025463581085205e-02,3.400282189249992371e-02
9.799996018409729004e-01,8.802920579910278320e-01,5.191068053245544434e-01,6.082354784011840820e-01,1.062711954116821289e+00,1.001623988151550293e+00,7.407742142677307129e-01,3.112317025661468506e-01,1.235009789466857910e+00,8.665328025817871094e-01,5.313550233840942383e-01,6.119788885116577148e-01,1.063645720481872559e+00,9.586712121963500977e-01,7.312266230583190918e-01,3.262056112289428711e-01,1.196683287620544434e+00,2.146339602768421173e-02,3.477929905056953430e-02
9.999995827674865723e-01,8.799142241477966309e-01,5.195957422256469727e-01,6.089023947715759277e-01,1.062955856323242188e+00,1.001889348030090332e+00,7.417560219764709473e-01,3.109602332115173340e-01,1.235640764236450195e+00,8.655159473419189453e-01,5.316169261932373047e-01,6.108728051185607910e-01,1.062190890312194824e+00,9.587472677230834961e-01,7.322700619697570801e-01,3.287778198719024658e-01,1.191448330879211426e+00,2.260320819914340973e-02,3.576479107141494751e-02


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB1a---m92/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB1b---m94/outputs/2_HjbHopfCole1c_d10000_W10010_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,7.213810682296752930e-01,7.152399420738220215e-01,-1.000000000000000000e+00,8.892150521278381348e-01,8.991525769233703613e-01
-9.591836929321289062e-01,6.925605535507202148e-01,6.961743235588073730e-01,-9.591836929321289062e-01,8.416760563850402832e-01,8.377149701118469238e-01
-9.183673262596130371e-01,6.702041029930114746e-01,6.776062846183776855e-01,-9.183673262596130371e-01,7.719423770904541016e-01,7.604879736900329590e-01
-8.775510191917419434e-01,6.529360413551330566e-01,6.591978669166564941e-01,-8.775510191917419434e-01,6.651278734207153320e-01,6.725926995277404785e-01
-8.367347121238708496e-01,6.385349631309509277e-01,6.408054232597351074e-01,-8.367347121238708496e-01,5.864010453224182129e-01,5.934569239616394043e-01
-7.959183454513549805e-01,6.243732571601867676e-01,6.218200922012329102e-01,-7.959183454513549805e-01,5.595380663871765137e-01,5.604024529457092285e-01
-7.551020383834838867e-01,6.078755259513854980e-01,6.020032167434692383e-01,-7.551020383834838867e-01,5.545885562896728516e-01,5.479282736778259277e-01
-7.142857313156127930e-01,5.869333744049072266e-01,5.810490846633911133e-01,-7.142857313156127930e-01,5.506760478019714355e-01,5.406748652458190918e-01
-6.734694242477416992e-01,5.602316856384277344e-01,5.569717884063720703e-01,-6.734694242477416992e-01,5.317680239677429199e-01,5.390171408653259277e-01
-6.326530575752258301e-01,5.274561047554016113e-01,5.263203382492065430e-01,-6.326530575752258301e-01,5.357055664062500000e-01,5.493842363357543945e-01
-5.918367505073547363e-01,4.894341230392456055e-01,4.900150895118713379e-01,-5.918367505073547363e-01,5.668081045150756836e-01,5.719986557960510254e-01
-5.510204434394836426e-01,4.481331706047058105e-01,4.510159194469451904e-01,-5.510204434394836426e-01,6.021401286125183105e-01,5.994060635566711426e-01
-5.102040767669677734e-01,4.065322875976562500e-01,4.108692407608032227e-01,-5.102040767669677734e-01,6.228491663932800293e-01,6.247407793998718262e-01
-4.693877696990966797e-01,3.682631552219390869e-01,3.717753291130065918e-01,-4.693877696990966797e-01,6.473541855812072754e-01,6.431809067726135254e-01
-4.285714328289031982e-01,3.370128571987152100e-01,3.361063003540039062e-01,-4.285714328289031982e-01,6.633433103561401367e-01,6.556995511054992676e-01
-3.877551257610321045e-01,3.157464563846588135e-01,3.117594718933105469e-01,-3.877551257610321045e-01,6.589407920837402344e-01,6.635397672653198242e-01
-3.469387888908386230e-01,3.059838712215423584e-01,3.073523640632629395e-01,-3.469387888908386230e-01,6.516113877296447754e-01,6.671270728111267090e-01
-3.061224520206451416e-01,3.073640465736389160e-01,3.137041926383972168e-01,-3.061224520206451416e-01,6.509567499160766602e-01,6.651006340980529785e-01
-2.653061449527740479e-01,3.177435398101806641e-01,3.242422938346862793e-01,-2.653061449527740479e-01,6.542807817459106445e-01,6.541272997856140137e-01
-2.244898080825805664e-01,3.337317705154418945e-01,3.368913233280181885e-01,-2.244898080825805664e-01,6.474673151969909668e-01,6.330264210700988770e-01
-1.836734861135482788e-01,3.514762520790100098e-01,3.505904078483581543e-01,-1.836734861135482788e-01,6.155127882957458496e-01,6.007215380668640137e-01
-1.428571641445159912e-01,3.673998415470123291e-01,3.638794422149658203e-01,-1.428571641445159912e-01,5.600275397300720215e-01,5.582402944564819336e-01
-1.020408347249031067e-01,3.787612915039062500e-01,3.749035298824310303e-01,-1.020408347249031067e-01,4.971723258495330811e-01,5.100234150886535645e-01
-6.122450903058052063e-02,3.839786946773529053e-01,3.816494345664978027e-01,-6.122450903058052063e-02,4.418399631977081299e-01,4.619959294795989990e-01
-2.040818333625793457e-02,3.827728331089019775e-01,3.830863535404205322e-01,-2.040818333625793457e-02,4.039861261844635010e-01,4.167274236679077148e-01
2.040818333625793457e-02,3.761800229549407959e-01,3.790003657341003418e-01,2.040818333625793457e-02,3.876246213912963867e-01,3.720324635505676270e-01
6.122450903058052063e-02,3.664417266845703125e-01,3.720631599426269531e-01,6.122450903058052063e-02,3.682532012462615967e-01,3.289605379104614258e-01
1.020408347249031067e-01,3.567446768283843994e-01,3.645544052124023438e-01,1.020408347249031067e-01,3.027336597442626953e-01,2.931849658489227295e-01
1.428571641445159912e-01,3.507523536682128906e-01,3.577774763107299805e-01,1.428571641445159912e-01,2.206450402736663818e-01,2.683383226394653320e-01
1.836734861135482788e-01,3.519469797611236572e-01,3.540422916412353516e-01,1.836734861135482788e-01,2.201374322175979614e-01,2.527897655963897705e-01
2.244898080825805664e-01,3.628876507282257080e-01,3.595302104949951172e-01,2.244898080825805664e-01,2.605388760566711426e-01,2.414745390415191650e-01
2.653061449527740479e-01,3.845992386341094971e-01,3.812055587768554688e-01,2.653061449527740479e-01,2.398477792739868164e-01,2.313510477542877197e-01
3.061224520206451416e-01,4.163292646408081055e-01,4.158425331115722656e-01,3.061224520206451416e-01,2.145866751670837402e-01,2.198200523853302002e-01
3.469387888908386230e-01,4.557934403419494629e-01,4.569449424743652344e-01,3.469387888908386230e-01,2.396155595779418945e-01,2.051604390144348145e-01
3.877551257610321045e-01,4.997454285621643066e-01,4.996687769889831543e-01,3.877551257610321045e-01,2.232329249382019043e-01,1.858614385128021240e-01
4.285714328289031982e-01,5.447149276733398438e-01,5.416063666343688965e-01,4.285714328289031982e-01,1.465274095535278320e-01,1.638091206550598145e-01
4.693877696990966797e-01,5.876128077507019043e-01,5.812058448791503906e-01,4.693877696990966797e-01,1.153316348791122437e-01,1.442924588918685913e-01
5.102040767669677734e-01,6.261519789695739746e-01,6.158105731010437012e-01,5.102040767669677734e-01,1.525839567184448242e-01,1.414758861064910889e-01
5.510204434394836426e-01,6.590774655342102051e-01,6.455844044685363770e-01,5.510204434394836426e-01,1.998318731784820557e-01,1.862374544143676758e-01
5.918367505073547363e-01,6.861930489540100098e-01,6.731783151626586914e-01,5.918367505073547363e-01,2.779060900211334229e-01,2.887473702430725098e-01
6.326530575752258301e-01,7.082989215850830078e-01,6.996906399726867676e-01,6.326530575752258301e-01,4.141751825809478760e-01,4.170604944229125977e-01
6.734694242477416992e-01,7.270261049270629883e-01,7.259042263031005859e-01,6.734694242477416992e-01,5.491514801979064941e-01,5.350054502487182617e-01
7.142857313156127930e-01,7.445756793022155762e-01,7.523001432418823242e-01,7.142857313156127930e-01,6.346083879470825195e-01,6.345826387405395508e-01
7.551020383834838867e-01,7.633831501007080078e-01,7.792354226112365723e-01,7.551020383834838867e-01,7.035146355628967285e-01,7.263855338096618652e-01
7.959183454513549805e-01,7.856900691986083984e-01,8.066123127937316895e-01,7.959183454513549805e-01,8.016674518585205078e-01,8.142428398132324219e-01
8.367347121238708496e-01,8.131479024887084961e-01,8.344783186912536621e-01,8.367347121238708496e-01,9.119726419448852539e-01,8.974660634994506836e-01
8.775510191917419434e-01,8.464905619621276855e-01,8.623055815696716309e-01,8.775510191917419434e-01,9.944941401481628418e-01,9.760716557502746582e-01
9.183673262596130371e-01,8.854270577430725098e-01,8.900619149208068848e-01,9.183673262596130371e-01,1.050843119621276855e+00,1.051428675651550293e+00
9.591836929321289062e-01,9.287432432174682617e-01,9.175145030021667480e-01,9.591836929321289062e-01,1.112945437431335449e+00,1.122766017913818359e+00
1.000000000000000000e+00,9.746096134185791016e-01,9.448617696762084961e-01,1.000000000000000000e+00,1.188559055328369141e+00,1.190595507621765137e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB1b---m94/outputs/2_HjbHopfCole1c_d10000_W10010_H6_N100_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,7.213806509971618652e-01,3.052790462970733643e-01,4.419666230678558350e-01,9.746098518371582031e-01,8.892152309417724609e-01,6.505781412124633789e-01,2.302212268114089966e-01,1.188558936119079590e+00,7.152400612831115723e-01,3.088330626487731934e-01,4.428252577781677246e-01,9.448617100715637207e-01,8.991526961326599121e-01,6.672475934028625488e-01,2.103682458400726318e-01,1.190595507621765137e+00,1.643853820860385895e-02,2.502874843776226044e-02
1.999999955296516418e-02,7.214118838310241699e-01,3.052498698234558105e-01,4.418350160121917725e-01,9.745164513587951660e-01,8.891766071319580078e-01,6.504898071289062500e-01,2.302605658769607544e-01,1.188548922538757324e+00,7.151365876197814941e-01,3.074110746383666992e-01,4.427234232425689697e-01,9.451381564140319824e-01,8.990939855575561523e-01,6.669185161590576172e-01,2.105406224727630615e-01,1.190580964088439941e+00,1.606987789273262024e-02,2.471778355538845062e-02
3.999999910593032837e-02,7.214557528495788574e-01,3.052059412002563477e-01,4.417604804039001465e-01,9.744235277175903320e-01,8.891651630401611328e-01,6.503631472587585449e-01,2.302180528640747070e-01,1.188500642776489258e+00,7.150992155075073242e-01,3.065750598907470703e-01,4.427870512008666992e-01,9.454594254493713379e-01,8.991181254386901855e-01,6.666859984397888184e-01,2.107448279857635498e-01,1.190515995025634766e+00,1.582656055688858032e-02,2.437028661370277405e-02
5.999999865889549255e-02,7.214759588241577148e-01,3.051977157592773438e-01,4.416357278823852539e-01,9.742890596389770508e-01,8.891412019729614258e-01,6.503170132637023926e-01,2.301811575889587402e-01,1.188444852828979492e+00,7.149454951286315918e-01,3.063519001007080078e-01,4.428552389144897461e-01,9.454935789108276367e-01,8.991523385047912598e-01,6.664589047431945801e-01,2.109213024377822876e-01,1.190428018569946289e+00,1.575646921992301941e-02,2.422954700887203217e-02
7.999999821186065674e-02,7.214512228965759277e-01,3.051813542842864990e-01,4.415797889232635498e-01,9.741560220718383789e-01,8.891211152076721191e-01,6.501670479774475098e-01,2.301975637674331665e-01,1.188354015350341797e+00,7.147607207298278809e-01,3.062832355499267578e-01,4.431365728378295898e-01,9.455202221870422363e-01,8.992163538932800293e-01,6.662507653236389160e-01,2.111250013113021851e-01,1.190468907356262207e+00,1.580519974231719971e-02,2.409702725708484650e-02
9.999999403953552246e-02,7.215090394020080566e-01,3.051994144916534424e-01,4.414612650871276855e-01,9.740849137306213379e-01,8.891283869743347168e-01,6.500824093818664551e-01,2.301921397447586060e-01,1.188327431678771973e+00,7.146270275115966797e-01,3.061759471893310547e-01,4.434418380260467529e-01,9.456213116645812988e-01,8.991903662681579590e-01,6.662812829017639160e-01,2.113776504993438721e-01,1.190579533576965332e+00,1.585748232901096344e-02,2.395265921950340271e-02
1.199999898672103882e-01,7.215669751167297363e-01,3.052037954330444336e-01,4.413586854934692383e-01,9.740334153175354004e-01,8.890994787216186523e-01,6.500064730644226074e-01,2.302198112010955811e-01,1.188291311264038086e+00,7.145630717277526855e-01,3.059765696525573730e-01,4.435636103153228760e-01,9.456809759140014648e-01,8.991553187370300293e-01,6.663125157356262207e-01,2.115439176559448242e-01,1.190631031990051270e+00,1.587315276265144348e-02,2.385983988642692566e-02
1.399999856948852539e-01,7.216169238090515137e-01,3.052283823490142822e-01,4.412656128406524658e-01,9.739134907722473145e-01,8.890759944915771484e-01,6.499163508415222168e-01,2.301950752735137939e-01,1.188309431076049805e+00,7.144376635551452637e-01,3.057680726051330566e-01,4.436892271041870117e-01,9.459036588668823242e-01,8.989923596382141113e-01,6.661945581436157227e-01,2.117012143135070801e-01,1.190862298011779785e+00,1.581504940986633301e-02,2.357115969061851501e-02
1.599999815225601196e-01,7.216670513153076172e-01,3.052437305450439453e-01,4.411397874355316162e-01,9.737889766693115234e-01,8.890124559402465820e-01,6.498705744743347168e-01,2.301885485649108887e-01,1.188303589820861816e+00,7.142200469970703125e-01,3.058290481567382812e-01,4.436801075935363770e-01,9.461015462875366211e-01,8.989400863647460938e-01,6.660515666007995605e-01,2.119650244712829590e-01,1.191158175468444824e+00,1.582578383386135101e-02,2.329996414482593536e-02
1.799999773502349854e-01,7.217084169387817383e-01,3.053105175495147705e-01,4.410001933574676514e-01,9.736559987068176270e-01,8.889554142951965332e-01,6.497956514358520508e-01,2.301766574382781982e-01,1.188285589218139648e+00,7.140832543373107910e-01,3.059165477752685547e-01,4.433786571025848389e-01,9.462121725082397461e-01,8.988612294197082520e-01,6.658572554588317871e-01,2.121770232915878296e-01,1.191367864608764648e+00,1.576302386820316315e-02,2.309531159698963165e-02
1.999999731779098511e-01,7.217339277267456055e-01,3.053459227085113525e-01,4.409311413764953613e-01,9.736086130142211914e-01,8.889604806900024414e-01,6.496946811676025391e-01,2.301801592111587524e-01,1.188271641731262207e+00,7.140252590179443359e-01,3.058036565780639648e-01,4.430946707725524902e-01,9.464140534400939941e-01,8.987853527069091797e-01,6.657349467277526855e-01,2.125483453273773193e-01,1.191525340080261230e+00,1.561018917709589005e-02,2.288581058382987976e-02
2.199999690055847168e-01,7.218264341354370117e-01,3.053173124790191650e-01,4.408472478389739990e-01,9.734982252120971680e-01,8.889758586883544922e-01,6.496071815490722656e-01,2.301677912473678589e-01,1.188231468200683594e+00,7.140440940856933594e-01,3.054386973381042480e-01,4.426733255386352539e-01,9.465591907501220703e-01,8.987231850624084473e-01,6.655904650688171387e-01,2.129186987876892090e-01,1.191609621047973633e+00,1.537966728210449219e-02,2.267153747379779816e-02
2.399999648332595825e-01,7.218465209007263184e-01,3.052899837493896484e-01,4.407525658607482910e-01,9.733771085739135742e-01,8.889417052268981934e-01,6.495048999786376953e-01,2.300958335399627686e-01,1.188217163085937500e+00,7.140491604804992676e-01,3.052128553390502930e-01,4.421079158782958984e-01,9.467579126358032227e-01,8.986760973930358887e-01,6.654129028320312500e-01,2.133964896202087402e-01,1.191613793373107910e+00,1.511430367827415466e-02,2.240263484418392181e-02
2.599999606609344482e-01,7.219117283821105957e-01,3.052645921707153320e-01,4.406093060970306396e-01,9.732677936553955078e-01,8.889482617378234863e-01,6.493633985519409180e-01,2.300521433353424072e-01,1.188202142715454102e+00,7.141080498695373535e-01,3.047951757907867432e-01,4.416287541389465332e-01,9.469268321990966797e-01,8.987523317337036133e-01,6.653370261192321777e-01,2.138355374336242676e-01,1.191562414169311523e+00,1.500440761446952820e-02,2.216875366866588593e-02
2.799999713897705078e-01,7.219479084014892578e-01,3.052442669868469238e-01,4.405500888824462891e-01,9.732543230056762695e-01,8.888899087905883789e-01,6.492643356323242188e-01,2.300450801849365234e-01,1.188179612159729004e+00,7.140450477600097656e-01,3.044084310531616211e-01,4.413689672946929932e-01,9.470679759979248047e-01,8.987661004066467285e-01,6.651927828788757324e-01,2.142324149608612061e-01,1.191574692726135254e+00,1.496214326471090317e-02,2.203904837369918823e-02
2.999999821186065674e-01,7.220066785812377930e-01,3.051985502243041992e-01,4.404537081718444824e-01,9.731864333152770996e-01,8.888629674911499023e-01,6.491345167160034180e-01,2.300212383270263672e-01,1.188157677650451660e+00,7.138473987579345703e-01,3.041523694992065430e-01,4.412012398242950439e-01,9.472448825836181641e-01,8.986998796463012695e-01,6.648972034454345703e-01,2.146607935428619385e-01,1.191615462303161621e+00,1.488086860626935959e-02,2.183342352509498596e-02
3.199999928474426270e-01,7.220451831817626953e-01,3.051732778549194336e-01,4.404330253601074219e-01,9.731151461601257324e-01,8.888962268829345703e-01,6.490604877471923828e-01,2.300093472003936768e-01,1.188164353370666504e+00,7.134955525398254395e-01,3.038151860237121582e-01,4.414092302322387695e-01,9.474385976791381836e-01,8.985975384712219238e-01,6.646614670753479004e-01,2.149845659732818604e-01,1.191534638404846191e+00,1.487110648304224014e-02,2.161026746034622192e-02
3.400000035762786865e-01,7.220251560211181641e-01,3.051755428314208984e-01,4.403461813926696777e-01,9.730644226074218750e-01,8.889127373695373535e-01,6.489320993423461914e-01,2.300058007240295410e-01,1.188136458396911621e+00,7.133463025093078613e-01,3.036090731620788574e-01,4.415311217308044434e-01,9.476089477539062500e-01,8.984680771827697754e-01,6.644592285156250000e-01,2.153168916702270508e-01,1.191406130790710449e+00,1.481058541685342789e-02,2.142470702528953552e-02
3.600000143051147461e-01,7.220752239227294922e-01,3.052192628383636475e-01,4.403166770935058594e-01,9.729771018028259277e-01,8.889583945274353027e-01,6.487881541252136230e-01,2.299651950597763062e-01,1.188164830207824707e+00,7.132815122604370117e-01,3.034167885780334473e-01,4.413119256496429443e-01,9.476862549781799316e-01,8.983015418052673340e-01,6.642346978187561035e-01,2.156211286783218384e-01,1.191137909889221191e+00,1.463719550520181656e-02,2.128563821315765381e-02
3.800000250339508057e-01,7.221073508262634277e-01,3.051905333995819092e-01,4.402748942375183105e-01,9.728897213935852051e-01,8.890148997306823730e-01,6.487168669700622559e-01,2.299975156784057617e-01,1.188149213790893555e+00,7.132503390312194824e-01,3.033241629600524902e-01,4.410121142864227295e-01,9.476676583290100098e-01,8.981288671493530273e-01,6.638112664222717285e-01,2.158284485340118408e-01,1.190950751304626465e+00,1.442859787493944168e-02,2.122802659869194031e-02
4.000000357627868652e-01,7.221540808677673340e-01,3.052623867988586426e-01,4.402432143688201904e-01,9.728606939315795898e-01,8.890206813812255859e-01,6.485986709594726562e-01,2.299393266439437866e-01,1.188146710395812988e+00,7.133997082710266113e-01,3.034359812736511230e-01,4.408258497714996338e-01,9.476931095123291016e-01,8.979352116584777832e-01,6.634362339973449707e-01,2.161000519990921021e-01,1.190806508064270020e+00,1.419180072844028473e-02,2.118222042918205261e-02
4.200000464916229248e-01,7.221791744232177734e-01,3.052067756652832031e-01,4.401953518390655518e-01,9.728222489356994629e-01,8.890570998191833496e-01,6.485147476196289062e-01,2.298796772956848145e-01,1.188154458999633789e+00,7.134911417961120605e-01,3.035349845886230469e-01,4.404702484607696533e-01,9.474790692329406738e-01,8.977194428443908691e-01,6.631210446357727051e-01,2.163650095462799072e-01,1.190692305564880371e+00,1.395458169281482697e-02,2.132987044751644135e-02
4.400000572204589844e-01,7.221897840499877930e-01,3.051745891571044922e-01,4.401323795318603516e-01,9.727572798728942871e-01,8.890118598937988281e-01,6.484265923500061035e-01,2.298540920019149780e-01,1.188162326812744141e+00,7.136632800102233887e-01,3.037374019622802734e-01,4.400899708271026611e-01,9.472773075103759766e-01,8.976408839225769043e-01,6.628445386886596680e-01,2.165938913822174072e-01,1.190589785575866699e+00,1.375550497323274612e-02,2.144485712051391602e-02
4.600000679492950439e-01,7.222692966461181641e-01,3.051308691501617432e-01,4.400981068611145020e-01,9.726950526237487793e-01,8.890807628631591797e-01,6.483085751533508301e-01,2.298049181699752808e-01,1.188203573226928711e+00,7.136557102203369141e-01,3.036681413650512695e-01,4.397507905960083008e-01,9.468832612037658691e-01,8.976123332977294922e-01,6.624180674552917480e-01,2.167513966560363770e-01,1.190500378608703613e+00,1.375693827867507935e-02,2.172337472438812256e-02
4.800000786781311035e-01,7.223379015922546387e-01,3.051793873310089111e-01,4.400523900985717773e-01,9.726669192314147949e-01,8.891423940658569336e-01,6.482306718826293945e-01,2.298038005828857422e-01,1.188176274299621582e+00,7.136580348014831543e-01,3.037174940109252930e-01,4.395186305046081543e-01,9.465504288673400879e-01,8.975506424903869629e-01,6.620073914527893066e-01,2.168194204568862915e-01,1.190371394157409668e+00,1.374390535056591034e-02,2.198031544685363770e-02
5.000000596046447754e-01,7.223713397979736328e-01,3.052400350570678711e-01,4.400069713592529297e-01,9.726603031158447266e-01,8.891465663909912109e-01,6.481317281723022461e-01,2.297548949718475342e-01,1.188201785087585449e+00,7.135691046714782715e-01,3.038040697574615479e-01,4.393385648727416992e-01,9.463436007499694824e-01,8.975405097007751465e-01,6.616085171699523926e-01,2.169199734926223755e-01,1.190232276916503906e+00,1.370758377015590668e-02,2.214834466576576233e-02
5.200000405311584473e-01,7.224483489990234375e-01,3.052622973918914795e-01,4.399545192718505859e-01,9.726328849792480469e-01,8.891721963882446289e-01,6.480261087417602539e-01,2.297700047492980957e-01,1.188209176063537598e+00,7.134880423545837402e-01,3.040035367012023926e-01,4.390979409217834473e-01,9.464393854141235352e-01,8.973979353904724121e-01,6.611394286155700684e-01,2.170624434947967529e-01,1.190273880958557129e+00,1.360037177801132202e-02,2.204451896250247955e-02
5.400000214576721191e-01,7.224755287170410156e-01,3.052408099174499512e-01,4.399209916591644287e-01,9.725736379623413086e-01,8.891835808753967285e-01,6.479893922805786133e-01,2.297285497188568115e-01,1.188206434249877930e+00,7.133782505989074707e-01,3.042328655719757080e-01,4.390454590320587158e-01,9.466626048088073730e-01,8.972464203834533691e-01,6.609091162681579590e-01,2.172808051109313965e-01,1.190262198448181152e+00,1.341493614017963409e-02,2.180684544146060944e-02
5.600000023841857910e-01,7.225424647331237793e-01,3.052772581577301025e-01,4.398997128009796143e-01,9.725645184516906738e-01,8.892119526863098145e-01,6.479076147079467773e-01,2.297324985265731812e-01,1.188212513923645020e+00,7.133529782295227051e-01,3.043763637542724609e-01,4.390970170497894287e-01,9.468937516212463379e-01,8.969829678535461426e-01,6.605558395385742188e-01,2.175899744033813477e-01,1.190204501152038574e+00,1.318127941340208054e-02,2.160452492535114288e-02
5.799999833106994629e-01,7.226547002792358398e-01,3.053436875343322754e-01,4.398699402809143066e-01,9.725763797760009766e-01,8.892608880996704102e-01,6.478444933891296387e-01,2.297042906284332275e-01,1.188229441642761230e+00,7.135045528411865234e-01,3.044359982013702393e-01,4.391691684722900391e-01,9.471236467361450195e-01,8.966711163520812988e-01,6.601132750511169434e-01,2.179520130157470703e-01,1.190048813819885254e+00,1.287410035729408264e-02,2.142072282731533051e-02
5.999999642372131348e-01,7.227350473403930664e-01,3.053854703903198242e-01,4.399286508560180664e-01,9.725667834281921387e-01,8.893045783042907715e-01,6.477829813957214355e-01,2.296782732009887695e-01,1.188212513923645020e+00,7.137637138366699219e-01,3.043422400951385498e-01,4.391449391841888428e-01,9.473220705986022949e-01,8.963953852653503418e-01,6.596714258193969727e-01,2.183789908885955811e-01,1.189843416213989258e+00,1.259405631572008133e-02,2.124595828354358673e-02
6.199999451637268066e-01,7.227402925491333008e-01,3.054621815681457520e-01,4.399078488349914551e-01,9.725785851478576660e-01,8.893365263938903809e-01,6.477537155151367188e-01,2.296792268753051758e-01,1.188266754150390625e+00,7.139827609062194824e-01,3.043956160545349121e-01,4.390233755111694336e-01,9.476400613784790039e-01,8.962951302528381348e-01,6.592544317245483398e-01,2.187300026416778564e-01,1.189578413963317871e+00,1.229997724294662476e-02,2.098731137812137604e-02
6.399999260902404785e-01,7.227702736854553223e-01,3.055305480957031250e-01,4.399806261062622070e-01,9.725890159606933594e-01,8.893920183181762695e-01,6.477197408676147461e-01,2.296664118766784668e-01,1.188246130943298340e+00,7.142657637596130371e-01,3.043586909770965576e-01,4.388592839241027832e-01,9.481153488159179688e-01,8.962574005126953125e-01,6.586818099021911621e-01,2.191171050071716309e-01,1.189407348632812500e+00,1.201086305081844330e-02,2.059646323323249817e-02
6.599999070167541504e-01,7.228111028671264648e-01,3.055822551250457764e-01,4.399836659431457520e-01,9.725708365440368652e-01,8.894438743591308594e-01,6.476771831512451172e-01,2.296621501445770264e-01,1.188324332237243652e+00,7.145732045173645020e-01,3.043991029262542725e-01,4.389517307281494141e-01,9.486184120178222656e-01,8.960248231887817383e-01,6.581349372863769531e-01,2.195755094289779663e-01,1.189272522926330566e+00,1.157863251864910126e-02,2.015647105872631073e-02
6.799998879432678223e-01,7.228686809539794922e-01,3.056998252868652344e-01,4.400527775287628174e-01,9.725577235221862793e-01,8.895164132118225098e-01,6.476548910140991211e-01,2.295787185430526733e-01,1.188357591629028320e+00,7.149513959884643555e-01,3.042868077754974365e-01,4.390468001365661621e-01,9.492213129997253418e-01,8.956686854362487793e-01,6.576296091079711914e-01,2.202146649360656738e-01,1.189385294914245605e+00,1.115423254668712616e-02,1.963753253221511841e-02
6.999998688697814941e-01,7.228842377662658691e-01,3.057794570922851562e-01,4.400933384895324707e-01,9.725961685180664062e-01,8.895709514617919922e-01,6.476409435272216797e-01,2.296191751956939697e-01,1.188395977020263672e+00,7.152320742607116699e-01,3.042828440666198730e-01,4.391428530216217041e-01,9.498368501663208008e-01,8.952751755714416504e-01,6.571092605590820312e-01,2.209405601024627686e-01,1.189465641975402832e+00,1.070667058229446411e-02,1.915129274129867554e-02
7.199998497962951660e-01,7.229325175285339355e-01,3.058014512062072754e-01,4.401583075523376465e-01,9.726470708847045898e-01,8.896070718765258789e-01,6.476823687553405762e-01,2.296007424592971802e-01,1.188432693481445312e+00,7.155407071113586426e-01,3.042578101158142090e-01,4.394624829292297363e-01,9.505054354667663574e-01,8.949455618858337402e-01,6.564775705337524414e-01,2.217112779617309570e-01,1.189455151557922363e+00,1.015748176723718643e-02,1.863095536828041077e-02
7.399998307228088379e-01,7.229775190353393555e-01,3.058869242668151855e-01,4.401881694793701172e-01,9.726425409317016602e-01,8.896870613098144531e-01,6.477227210998535156e-01,2.296406328678131104e-01,1.188474535942077637e+00,7.156705260276794434e-01,3.042560219764709473e-01,4.397907257080078125e-01,9.512575268745422363e-01,8.946725130081176758e-01,6.558718681335449219e-01,2.225367128849029541e-01,1.189287662506103516e+00,9.592344984412193298e-03,1.799366623163223267e-02
7.599998116493225098e-01,7.230444550514221191e-01,3.059171140193939209e-01,4.402207434177398682e-01,9.726837873458862305e-01,8.897666335105895996e-01,6.477289795875549316e-01,2.296385020017623901e-01,1.188521146774291992e+00,7.158247828483581543e-01,3.043213784694671631e-01,4.400430619716644287e-01,9.520584344863891602e-01,8.944155573844909668e-01,6.551786661148071289e-01,2.234146445989608765e-01,1.189093947410583496e+00,8.988146670162677765e-03,1.735379546880722046e-02
7.799997925758361816e-01,7.230910062789916992e-01,3.059760928153991699e-01,4.402667284011840820e-01,9.727004766464233398e-01,8.898539543151855469e-01,6.477079391479492188e-01,2.296452075242996216e-01,1.188546299934387207e+00,7.159210443496704102e-01,3.044785261154174805e-01,4.404040575027465820e-01,9.527365565299987793e-01,8.942080140113830566e-01,6.544881463050842285e-01,2.242691963911056519e-01,1.188861131668090820e+00,8.446773514151573181e-03,1.679692231118679047e-02
7.999997735023498535e-01,7.231476902961730957e-01,3.060837090015411377e-01,4.403049647808074951e-01,9.727670550346374512e-01,8.898928165435791016e-01,6.477584242820739746e-01,2.296182811260223389e-01,1.188580036163330078e+00,7.160255908966064453e-01,3.045997023582458496e-01,4.406793713569641113e-01,9.533221125602722168e-01,8.939910531044006348e-01,6.538249254226684570e-01,2.251217961311340332e-01,1.188734769821166992e+00,8.010407909750938416e-03,1.635980978608131409e-02
8.199997544288635254e-01,7.231637239456176758e-01,3.061174452304840088e-01,4.403928220272064209e-01,9.728516936302185059e-01,8.899778723716735840e-01,6.477875709533691406e-01,2.296234071254730225e-01,1.188614130020141602e+00,7.161735296249389648e-01,3.048974871635437012e-01,4.407791197299957275e-01,9.539476037025451660e-01,8.938691616058349609e-01,6.531135439872741699e-01,2.259868979454040527e-01,1.188605427742004395e+00,7.476668804883956909e-03,1.590431109070777893e-02
8.399997353553771973e-01,7.231864929199218750e-01,3.061990141868591309e-01,4.404890537261962891e-01,9.729525446891784668e-01,8.900902867317199707e-01,6.478479504585266113e-01,2.296311855316162109e-01,1.188644289970397949e+00,7.163340449333190918e-01,3.051996529102325439e-01,4.407681822776794434e-01,9.546388983726501465e-01,8.936730623245239258e-01,6.524057984352111816e-01,2.267985045909881592e-01,1.188348412513732910e+00,6.985270883888006210e-03,1.540717110037803650e-02
8.599997162818908691e-01,7.232306599617004395e-01,3.062819838523864746e-01,4.405813217163085938e-01,9.730181097984313965e-01,8.901938796043395996e-01,6.478781700134277344e-01,2.296364456415176392e-01,1.188669204711914062e+00,7.162978649139404297e-01,3.055235445499420166e-01,4.405922889709472656e-01,9.552800655364990234e-01,8.933676481246948242e-01,6.517879366874694824e-01,2.276277840137481689e-01,1.188109755516052246e+00,6.499112583696842194e-03,1.492260769009590149e-02
8.799996972084045410e-01,7.232624292373657227e-01,3.063077926635742188e-01,4.407102465629577637e-01,9.730605483055114746e-01,8.902724981307983398e-01,6.479288935661315918e-01,2.296639084815979004e-01,1.188715815544128418e+00,7.164005041122436523e-01,3.057881593704223633e-01,4.405094385147094727e-01,9.560547471046447754e-01,8.930344581604003906e-01,6.512665748596191406e-01,2.284124493598937988e-01,1.187851190567016602e+00,6.074882578104734421e-03,1.430602744221687317e-02
8.999996781349182129e-01,7.232658267021179199e-01,3.063838481903076172e-01,4.408073723316192627e-01,9.731127619743347168e-01,8.903918266296386719e-01,6.480055451393127441e-01,2.296560853719711304e-01,1.188797950744628906e+00,7.165802121162414551e-01,3.060251474380493164e-01,4.400317072868347168e-01,9.567486643791198730e-01,8.926698565483093262e-01,6.507037878036499023e-01,2.290678024291992188e-01,1.187572002410888672e+00,5.735586397349834442e-03,1.376524753868579865e-02
9.199996590614318848e-01,7.233070135116577148e-01,3.064253926277160645e-01,4.408854246139526367e-01,9.731816053390502930e-01,8.904917240142822266e-01,6.480298638343811035e-01,2.296692430973052979e-01,1.188845396041870117e+00,7.168750762939453125e-01,3.061225414276123047e-01,4.398487508296966553e-01,9.573282599449157715e-01,8.922612667083740234e-01,6.502318978309631348e-01,2.296368777751922607e-01,1.187316417694091797e+00,5.398743785917758942e-03,1.333507709205150604e-02
9.399996399879455566e-01,7.233219742774963379e-01,3.064628541469573975e-01,4.409715533256530762e-01,9.732661247253417969e-01,8.906348943710327148e-01,6.480631232261657715e-01,2.296766787767410278e-01,1.188885688781738281e+00,7.171737551689147949e-01,3.062545061111450195e-01,4.397085309028625488e-01,9.578676223754882812e-01,8.918660283088684082e-01,6.496791243553161621e-01,2.301243841648101807e-01,1.186912655830383301e+00,5.236897151917219162e-03,1.295204646885395050e-02
9.599996209144592285e-01,7.233464717864990234e-01,3.064956367015838623e-01,4.410827755928039551e-01,9.733515381813049316e-01,8.907610177993774414e-01,6.481730341911315918e-01,2.296714335680007935e-01,1.188908576965332031e+00,7.173267006874084473e-01,3.062071204185485840e-01,4.396718740463256836e-01,9.582145810127258301e-01,8.916893601417541504e-01,6.493749618530273438e-01,2.304579615592956543e-01,1.186382412910461426e+00,5.238838493824005127e-03,1.273180916905403137e-02
9.799996018409729004e-01,7.233976125717163086e-01,3.065670430660247803e-01,4.411897361278533936e-01,9.734304547309875488e-01,8.908825516700744629e-01,6.482588052749633789e-01,2.297024130821228027e-01,1.188962578773498535e+00,7.173418998718261719e-01,3.062449097633361816e-01,4.398000240325927734e-01,9.583088755607604980e-01,8.919163942337036133e-01,6.493170261383056641e-01,2.306977212429046631e-01,1.185562133789062500e+00,5.437768530100584030e-03,1.271829660981893539e-02
9.999995827674865723e-01,7.234128117561340332e-01,3.066871166229248047e-01,4.413317143917083740e-01,9.735205173492431641e-01,8.910197615623474121e-01,6.484267115592956543e-01,2.297451645135879517e-01,1.189031839370727539e+00,7.171162366867065430e-01,3.065242767333984375e-01,4.400569498538970947e-01,9.580462574958801270e-01,8.925027251243591309e-01,6.496581435203552246e-01,2.307642102241516113e-01,1.184373617172241211e+00,5.848431959748268127e-03,1.301416754722595215e-02


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB1b---m94/requirements.txt <==
matplotlib==3.10.1
numpy==2.2.4
pandas==2.2.3
psutil==5.9.0
torch==2.6.0


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m164_hc2-rpt5/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleFalse_VscaleFalse_r0_log.csv <==
it,rt,mart_loss,g1_loss,rel_l1err,rel_linferr
0,1.8324284553527832,52717.140625,429.5758361816406,18.48678207397461,10.643651962280273
1,2.4680588245391846,2628.635986328125,147.6612091064453,23.43825340270996,13.695470809936523
2,2.9005303382873535,338.3675842285156,51.85462951660156,26.916423797607422,14.801080703735352
3,3.386234760284424,14.29432201385498,11.11490535736084,27.714853286743164,14.957955360412598
4,3.8709471225738525,21.657791137695312,-6.444365501403809,27.733522415161133,14.722108840942383
5,4.354872465133667,26.978824615478516,-11.98302936553955,27.359018325805664,14.406220436096191
6,4.840849876403809,37.59902572631836,-13.91800594329834,26.554548263549805,13.932387351989746
7,5.325363874435425,26.305015563964844,-14.25180721282959,25.7846736907959,13.53752613067627
8,5.810613393783569,43.3761100769043,-15.061257362365723,24.214170455932617,12.668831825256348
9,6.29751181602478,35.076210021972656,-14.846445083618164,22.44488525390625,11.721165657043457
10,6.782061338424683,25.00776481628418,-13.604328155517578,20.683563232421875,10.880568504333496
11,7.266519546508789,23.952924728393555,-12.2496919631958,18.4563045501709,9.790677070617676
12,7.753801107406616,19.070735931396484,-10.906478881835938,16.01626205444336,8.575115203857422
13,8.23953127861023,12.603780746459961,-9.486448287963867,13.896634101867676,7.579455852508545
14,8.72456669807434,12.465121269226074,-7.323083400726318,10.96622085571289,6.118470668792725
15,9.210755348205566,5.124897003173828,-5.643435955047607,9.3095064163208,5.3029351234436035
16,9.696173191070557,3.89900803565979,-4.728909969329834,7.369990825653076,4.4255452156066895
17,10.181817531585693,2.125576972961426,-3.1649534702301025,6.037329196929932,3.76883602142334
18,10.668819904327393,1.1830967664718628,-2.21549129486084,5.040665149688721,3.2607054710388184
19,11.154921531677246,0.7120218873023987,-1.8336037397384644,4.174829959869385,2.8360745906829834
20,11.640987396240234,0.5606275796890259,-2.088895559310913,3.3569743633270264,2.4263088703155518
21,12.125197410583496,0.3449007570743561,-0.772360622882843,2.844193458557129,2.150118112564087
22,12.611085891723633,0.3267576992511749,-0.2851998805999756,2.313066005706787,1.8835870027542114
23,13.097901105880737,0.1313217133283615,-0.6148536801338196,2.04123854637146,1.7355140447616577
24,13.584613561630249,0.14594987034797668,0.08883307874202728,1.8568475246429443,1.626927375793457
25,14.070510149002075,0.10225321352481842,-0.42409148812294006,1.7281904220581055,1.5380836725234985
26,14.556782245635986,0.138221874833107,-0.7368198037147522,1.5013703107833862,1.3603962659835815
27,15.201612949371338,0.05372917279601097,0.10515693575143814,1.5145167112350464,1.3702677488327026
28,15.686645984649658,0.06842585653066635,-0.22216850519180298,1.563827633857727,1.4196254014968872
29,16.17246675491333,0.12249372154474258,-0.11060092598199844,1.4750356674194336,1.3603962659835815
30,16.659401655197144,0.08221176266670227,-0.12856152653694153,1.370266318321228,1.2764883041381836
31,17.143325805664062,0.06110307201743126,0.01856842078268528,1.425399899482727,1.3307816982269287
32,17.62898087501526,0.06740808486938477,0.13737903535366058,1.388994574546814,1.311038613319397
33,18.11381506919861,0.06811957061290741,-0.3721362352371216,1.3795268535614014,1.311038613319397
34,18.598973035812378,0.064702607691288,-0.33030733466148376,1.3023325204849243,1.2518094778060913
35,19.08493447303772,0.07292351871728897,-0.27021968364715576,1.3071470260620117,1.266616702079773
36,19.571017503738403,0.03154197707772255,-0.18477381765842438,1.2727769613265991,1.2468737363815308
37,20.055744886398315,0.03644794970750809,0.2577086091041565,1.2782949209213257,1.2518094778060913
38,20.54034399986267,0.041072625666856766,-0.08572402596473694,1.242615818977356,1.227130651473999
39,21.02465057373047,0.053281020373106,0.02631637454032898,1.154919147491455,1.1580300331115723
40,21.510730028152466,0.04782703146338463,0.25326991081237793,1.1813488006591797,1.1827088594436646
41,21.996827363967896,0.041621290147304535,-0.2373199462890625,1.1065341234207153,1.1185438632965088
42,22.48132824897766,0.03326524421572685,0.4207891821861267,1.1521246433258057,1.1580300331115723
43,22.965405702590942,0.03635929897427559,0.1495843529701233,1.187052845954895,1.187644600868225
44,23.45121145248413,0.03810781612992287,0.07026273757219315,1.2626380920410156,1.2370021343231201
45,23.93602991104126,0.0326397679746151,0.24936997890472412,1.2674598693847656,1.2419379949569702
46,24.421107530593872,0.008129862137138844,0.17708444595336914,1.2691513299942017,1.2419379949569702
47,24.904919385910034,0.02447843737900257,-0.02618677169084549,1.2136279344558716,1.2118597030639648
48,25.390302181243896,0.012835062108933926,-0.08814365416765213,1.2865476608276367,1.2562816143035889
49,25.875529527664185,0.046847887337207794,-0.1616365611553192,1.1863431930541992,1.1921167373657227
50,26.35906219482422,0.03211931884288788,-0.00466995220631361,1.0261502265930176,1.0934014320373535
51,26.843523263931274,0.014216260984539986,0.4400825500488281,1.0309921503067017,1.098337173461914
52,27.32778000831604,0.02745104767382145,0.20179565250873566,1.0810383558273315,1.127951741218567
53,27.813106060028076,0.009507924318313599,0.03281991928815842,1.035573959350586,1.098337173461914
54,28.298577785491943,0.028067436069250107,-0.2705787420272827,0.9869075417518616,1.0736584663391113
55,28.783673763275146,0.015448326244950294,-0.2549264430999756,1.0204627513885498,1.098337173461914
56,29.268499612808228,0.014348982833325863,-0.07742011547088623,1.065140724182129,1.127951741218567
57,29.753644943237305,0.026093322783708572,-0.024852847680449486,1.0282291173934937,1.1082087755203247
58,30.239351987838745,0.017366759479045868,0.10505826771259308,0.9661865234375,1.0785942077636719
59,30.724885940551758,0.009201542474329472,-0.059215791523456573,1.0394521951675415,1.1230159997940063
60,31.21009659767151,0.01588713750243187,0.1665598601102829,1.1090933084487915,1.1674379110336304
61,31.695002555847168,0.010672441683709621,0.0580725260078907,1.1098908185958862,1.1674379110336304
62,32.18095803260803,0.001878214767202735,-0.03849777206778526,1.0874027013778687,1.1575664281845093
63,32.667567014694214,0.009771795943379402,0.0629863366484642,1.107723355293274,1.172373652458191
64,33.15342092514038,0.0083708381280303,-0.09344354271888733,1.0870335102081299,1.1625021696090698
65,33.639111042022705,0.008377491496503353,0.09238326549530029,1.0906661748886108,1.1625021696090698
66,34.1231644153595,0.01808982342481613,0.47499528527259827,1.0845108032226562,1.1575664281845093
67,34.60703635215759,0.01176564209163189,0.3838619291782379,1.0588335990905762,1.142759084701538
68,35.09281039237976,0.016290228813886642,-0.16890205442905426,0.9510858654975891,1.0785942077636719
69,35.57923769950867,0.012652581557631493,0.06227050721645355,0.934339702129364,1.0648573637008667
70,36.065510749816895,0.0061288634315133095,0.0695285052061081,0.9993893504142761,1.1032730340957642
71,36.55034613609314,0.010017487220466137,0.2450510561466217,0.8931862115859985,1.045114278793335
72,37.03565788269043,0.01010132860392332,-0.009031238034367561,0.8567227721214294,1.0193650722503662
73,37.52102208137512,0.007981608621776104,0.03240014985203743,0.9329639673233032,1.0648573637008667
74,38.005160331726074,0.009208982810378075,0.02123180404305458,0.9108083844184875,1.054985761642456
75,38.4920380115509,0.011108454316854477,0.41047540307044983,0.9279861450195312,1.0599216222763062
76,38.977489948272705,0.0036384924314916134,-0.025101622566580772,0.8668590188026428,1.0292365550994873
77,39.46390652656555,0.007740430999547243,0.2137141227722168,0.9299725890159607,1.0637868642807007
78,39.94985389709473,0.005402063485234976,-0.023015478625893593,0.8887667655944824,1.0401785373687744
79,40.940833568573,0.004409166984260082,0.29548180103302,0.967621922492981,1.0796645879745483
80,41.426753282547,0.00965526606887579,0.17546531558036804,1.0003292560577393,1.098337173461914
81,41.91263484954834,0.006570322439074516,0.07244621217250824,0.9376260042190552,1.0648573637008667
82,42.39913582801819,0.00401762081310153,0.35818904638290405,0.9519204497337341,1.0687226057052612
83,42.88571500778198,0.004604777321219444,-0.025260619819164276,1.031337857246399,1.1092791557312012
84,43.371047496795654,0.0047495802864432335,0.44653141498565674,1.0422860383987427,1.1092791557312012
85,43.85587215423584,0.00761357881128788,0.14705930650234222,1.0089609622955322,1.089536190032959
86,44.34025764465332,0.006464648991823196,-0.009379005059599876,0.8727827668190002,1.0154997110366821
87,44.82592988014221,0.008332333527505398,0.028074778616428375,0.8904354572296143,1.0253711938858032
88,45.31175947189331,0.0010887710377573967,0.3872871398925781,0.9061713814735413,1.0303070545196533
89,45.79853940010071,0.0073893326334655285,0.2630734443664551,0.9281707406044006,1.045114278793335
90,46.282254457473755,0.0014446291606873274,0.23346975445747375,0.9324951171875,1.045114278793335
91,46.76629328727722,0.004259972833096981,0.03238135203719139,0.9476132988929749,1.0500500202178955
92,47.2511351108551,0.0048118154518306255,0.27675870060920715,0.967913806438446,1.0648573637008667
93,47.737611532211304,0.0057958271354436874,0.09286712110042572,1.0200293064117432,1.0846003293991089
94,48.223426818847656,0.0012972363037988544,-0.15451043844223022,0.985571563243866,1.0697931051254272
95,48.707223892211914,0.0005639457958750427,-0.048525724560022354,1.0283690690994263,1.089536190032959
96,49.19212031364441,0.003904640441760421,0.015852002426981926,0.9639840722084045,1.054985761642456
97,49.67883324623108,0.010323524475097656,-0.08968978375196457,0.7618727087974548,0.9453286528587341
98,50.16476488113403,0.00645590852946043,0.18805143237113953,0.8199328184127808,0.9760136008262634
99,50.65069532394409,0.0031327514443546534,0.012116394005715847,0.8499802947044373,0.9858851432800293
100,51.135688066482544,0.007336724549531937,0.14761371910572052,0.7870568037033081,0.9463990330696106
101,51.620667695999146,0.011954450979828835,-0.33134910464286804,0.6294300556182861,0.8575553297996521
102,52.10494422912598,0.0073494818061590195,-0.37370172142982483,0.45256197452545166,0.7292255759239197
103,52.58967900276184,0.0034901134204119444,0.22001665830612183,0.4271447956562042,0.7094824910163879
104,53.07505655288696,0.0038507867138832808,0.0011850452283397317,0.42459434270858765,0.7094824910163879
105,53.561421632766724,0.003746172646060586,-0.038861408829689026,0.3752812147140503,0.6576570272445679
106,54.0472514629364,0.003922320902347565,0.1858048439025879,0.4069371819496155,0.6922073364257812
107,54.53130578994751,0.00195519533008337,-0.32584133744239807,0.35158729553222656,0.6354460716247559
108,55.01631236076355,0.0018164818175137043,-0.12005708366632462,0.3757685124874115,0.6650606393814087
109,55.50021767616272,0.003699189517647028,0.1570117026567459,0.44190505146980286,0.7242897748947144
110,55.98588538169861,0.0037412496749311686,0.08523016422986984,0.4281418025493622,0.7119503617286682
111,56.47230911254883,0.001396978390403092,0.18031181395053864,0.4545898139476776,0.7366291880607605
112,56.957947731018066,0.0068371291272342205,0.11367084830999374,0.6413394212722778,0.8501517176628113
113,57.44357967376709,0.005205279216170311,0.33521467447280884,0.7745342254638672,0.9217202663421631
114,57.927783250808716,0.005748369265347719,0.18879631161689758,0.9757903218269348,1.0253711938858032
115,58.41289949417114,0.004022669978439808,-0.043875884264707565,0.9070122241973877,0.9858851432800293
116,58.897350788116455,0.004561224021017551,-0.02597629465162754,0.894519567489624,0.9809494018554688
117,59.38260364532471,0.004057429265230894,0.15807682275772095,0.8502805233001709,0.9513348340988159
118,59.8672308921814,0.0023175242822617292,-0.07692889869213104,0.8242142796516418,0.9365275502204895
119,60.35246419906616,0.0037917098961770535,0.056744564324617386,0.7327331900596619,0.8871698975563049
120,60.83567452430725,0.003647247329354286,-0.11297114938497543,0.5995786190032959,0.8081977367401123
121,61.32232928276062,0.0022411656100302935,0.07773735374212265,0.6329895257949829,0.825472891330719
122,61.80861568450928,0.0027872519567608833,0.017687959596514702,0.6119539737701416,0.8095951676368713
123,62.29334998130798,0.0019364592153578997,-0.22215838730335236,0.6846662759780884,0.8501517176628113
124,62.780282497406006,0.003309047780930996,-0.032625116407871246,0.6828129291534424,0.847683846950531
125,63.26598262786865,0.004217022564262152,0.05143429711461067,0.8278006911277771,0.9266560077667236
126,63.749966621398926,0.0024986860807985067,0.00914544053375721,0.8874838948249817,0.9513348340988159
127,64.23576521873474,0.0012609431287273765,0.2683338224887848,0.9577720761299133,0.9858851432800293
128,64.72223544120789,0.0015582704218104482,0.19137024879455566,0.9428770542144775,0.9809494018554688
129,65.20538640022278,0.0013885708758607507,-0.031567275524139404,0.9111993312835693,0.9661421179771423
130,65.69047260284424,0.0022438394371420145,-0.1546400636434555,0.9345371723175049,0.9710778594017029
131,66.17470026016235,0.0008286679512821138,-0.15863670408725739,0.8213655948638916,0.9167844653129578
132,66.65928959846497,0.0022636577486991882,-0.10131236910820007,0.7110770344734192,0.8550874590873718
133,67.1453378200531,0.0019042406929656863,0.002486324170604348,0.6876533031463623,0.8452159762382507
134,67.6298041343689,0.0016893228748813272,0.12588337063789368,0.7741407752037048,0.8822341561317444
135,68.11645102500916,0.0008592293015681207,0.1329309642314911,0.7658180594444275,0.8797662854194641
136,68.6012966632843,0.0009851128561422229,-0.0738445520401001,0.7775213122367859,0.8847020268440247
137,69.08605742454529,0.00196970091201365,-0.08443419635295868,0.7467873692512512,0.8624911308288574
138,69.57230830192566,0.002002943307161331,-0.017769526690244675,0.7066668272018433,0.8378123044967651
139,70.05814790725708,0.0009086673962883651,-0.05418667569756508,0.7293010950088501,0.847683846950531
140,70.54586219787598,0.0032374057918787003,-0.20744429528713226,0.6308410167694092,0.7958583235740662
141,71.0299801826477,0.002584622008726001,0.19104619324207306,0.6963878870010376,0.825472891330719
142,71.51439118385315,0.0009627450490370393,-0.034919898957014084,0.8045142889022827,0.8822341561317444
143,72.00077676773071,0.0009721302194520831,0.0094149773940444,0.8139867782592773,0.8871698975563049
144,72.48655533790588,0.0004722804296761751,-0.010426292195916176,0.7545610070228577,0.8575553297996521
145,72.9702250957489,0.001112552359700203,-0.0392632856965065,0.7551615238189697,0.8550874590873718
146,73.45573043823242,0.00024090844090096653,-0.005832414608448744,0.7501164674758911,0.8550874590873718
147,73.94095253944397,0.0005747150862589478,0.07166412472724915,0.7219222187995911,0.8378123044967651
148,74.42518281936646,0.00096449616830796,0.04110340029001236,0.6762074828147888,0.8156013488769531
149,74.90968155860901,0.0012962979963049293,0.05016050115227699,0.694002628326416,0.8230050206184387
150,75.39404606819153,0.0005467587616294622,0.08099014312028885,0.7065467238426208,0.8230050206184387
151,75.87895631790161,0.0003091706021223217,-0.028959903866052628,0.7526561617851257,0.8501517176628113
152,76.36395573616028,0.0010328785283491015,0.16962149739265442,0.7833386063575745,0.8649590015411377
153,76.84823298454285,0.00012784141290467232,-0.07813066989183426,0.7468045949935913,0.847683846950531
154,77.33354258537292,0.0008867957512848079,-0.01834554597735405,0.8025580644607544,0.8748305439949036
155,77.81875109672546,0.0009923857869580388,0.1511623114347458,0.7850889563560486,0.867426872253418
156,78.30317068099976,0.0005587151390500367,0.13793456554412842,0.7663500308990479,0.8575553297996521
157,79.29475927352905,0.0006692757597193122,0.1193416640162468,0.7150581479072571,0.825472891330719
158,79.77835702896118,0.0012142366031184793,0.03586685284972191,0.6928871870040894,0.8106656074523926
159,80.26334929466248,6.770947220502421e-05,0.13370908796787262,0.7786195278167725,0.8526195883750916
160,80.74795293807983,0.0010898330947384238,-0.15916915237903595,0.7290265560150146,0.825472891330719
161,81.23312497138977,0.0011773244477808475,-0.055290717631578445,0.6742511987686157,0.7933904528617859
162,81.71773099899292,0.0009155244915746152,-0.09332219511270523,0.7566888332366943,0.8328765630722046
163,82.20332145690918,0.0008620562148280442,0.01817394606769085,0.7822747230529785,0.8452159762382507
164,82.68771862983704,0.0003657642228063196,-0.016078967601060867,0.6329466104507446,0.7637758851051331
165,83.17189693450928,0.0016947711119428277,0.06578945368528366,0.5709124803543091,0.7341613173484802
166,83.65555334091187,8.977281686384231e-05,-0.1420869082212448,0.6383520364761353,0.7662437558174133
167,84.13983035087585,0.00039138831198215485,-0.09715894609689713,0.600582480430603,0.7489686012268066
168,84.62416696548462,0.0005214263219386339,0.0746365487575531,0.6453362703323364,0.7687116265296936
169,85.10751748085022,0.0003075020504184067,0.04302602261304855,0.7004033923149109,0.7909225821495056
170,85.59334921836853,0.0010043804068118334,-0.032092075794935226,0.6433456540107727,0.7613080143928528
171,86.07874822616577,0.0006763034034520388,-0.025664005428552628,0.663611888885498,0.7637758851051331
172,86.56416893005371,1.7933361959876493e-06,0.0014478969387710094,0.7072502970695496,0.7909225821495056
173,87.05084109306335,5.440849417936988e-05,0.03337426856160164,0.7599663734436035,0.8180692791938782
174,87.53438782691956,0.00021130805544089526,0.06989501416683197,0.7208068370819092,0.8007940649986267
175,88.0205328464508,0.0008726912783458829,0.011558923870325089,0.6745600700378418,0.7736474275588989
176,88.50614809989929,0.0005885311984457076,-0.0028690528124570847,0.6685711741447449,0.7736474275588989
177,88.9910614490509,0.00045549756032414734,-0.048994261771440506,0.7245992422103882,0.8007940649986267
178,89.47541928291321,0.000727386272046715,-0.060350049287080765,0.6876361966133118,0.7810510396957397
179,89.95957326889038,0.0013351135421544313,0.08568974584341049,0.7048134803771973,0.7933904528617859
180,90.4435863494873,0.0008110119961202145,-0.041166745126247406,0.6283648610115051,0.7489686012268066
181,90.92880392074585,3.090633617830463e-05,0.08132018148899078,0.5859791040420532,0.7267576456069946
182,91.41414427757263,0.00011122572323074564,-0.05112789198756218,0.5990037322044373,0.7316934466362
183,91.90025877952576,0.0009144936338998377,-0.02836707979440689,0.6113075613975525,0.7341613173484802
184,92.38519358634949,0.00026375343441031873,0.044474489986896515,0.6207800507545471,0.7390970587730408
185,92.87227153778076,0.0004491110739763826,0.24246172606945038,0.5744646191596985,0.7193540334701538
186,93.3558497428894,0.000628865382168442,0.011957406997680664,0.6651048064231873,0.7563722133636475
187,93.84022951126099,0.0010997498175129294,-0.10095340758562088,0.6994595527648926,0.7761152982711792
188,94.32600116729736,0.0008160041179507971,0.028518781065940857,0.6644870638847351,0.7563722133636475
189,94.80980920791626,0.0006845720345154405,0.14305324852466583,0.6526636481285095,0.7514364719390869
190,95.29525566101074,0.0014351349091157317,0.1559758186340332,0.6825224757194519,0.7662437558174133
191,95.78141641616821,0.00030620000325143337,-0.040202006697654724,0.6917203664779663,0.7711794972419739
192,96.26582026481628,0.0010558918584138155,0.037406567484140396,0.7049508094787598,0.7810510396957397
193,96.75174140930176,8.788928244030103e-05,0.014583702199161053,0.7120036482810974,0.7810510396957397
194,97.23645448684692,9.604152000974864e-05,-0.051369573920965195,0.7325787544250488,0.7909225821495056
195,97.72179675102234,0.00025156172341667116,-0.09767463803291321,0.6893349885940552,0.7687116265296936
196,98.20756077766418,0.0006600336055271327,0.11174309253692627,0.6354863047599792,0.7390970587730408
197,98.69424104690552,0.00011307812383165583,-0.05265341326594353,0.5666910409927368,0.7020788788795471
198,99.17875075340271,0.00013731984654441476,-0.027520693838596344,0.5796641707420349,0.7020788788795471
199,99.66307497024536,0.00047277676640078425,0.042076852172613144,0.5810713171958923,0.7045467495918274
200,100.14808511734009,0.0028171753510832787,-0.27043041586875916,0.37530335783958435,0.5910242199897766
201,100.63326096534729,0.0006233795429579914,-0.09691772609949112,0.317236065864563,0.5651114583015442
202,101.11785745620728,0.0012372812489047647,-0.05558767542243004,0.20419220626354218,0.4984787106513977
203,101.60149335861206,0.0006204622332006693,0.12237399071455002,0.18957312405109406,0.4836714267730713
204,102.0869927406311,0.0002724826044868678,-0.04185675084590912,0.18546852469444275,0.4836714267730713
205,102.57312226295471,0.0010067077819257975,0.06251206248998642,0.2051715850830078,0.4984787106513977
206,103.05787229537964,0.0008819862268865108,-0.05924946814775467,0.15067344903945923,0.45035502314567566
207,103.54168629646301,0.00020218499412294477,0.09641940146684647,0.16322602331638336,0.46392837166786194
208,104.02751898765564,0.00039061810821294785,-0.07614653557538986,0.2176930457353592,0.5058823227882385
209,104.51317501068115,0.00038811174454167485,-0.034383609890937805,0.2158631980419159,0.5021805167198181
210,104.99940228462219,5.472652628668584e-05,0.07671775668859482,0.2660379409790039,0.5293272137641907
211,105.48460078239441,0.0004576517385430634,0.03298773989081383,0.3322385847568512,0.5651114583015442
212,105.9704282283783,0.00026393585721962154,0.031151942908763885,0.4035833179950714,0.5984278917312622
213,106.45695114135742,4.761639138450846e-05,0.04878704622387886,0.4787278473377228,0.6403818726539612
214,106.94185066223145,7.268058107001707e-05,0.1474260538816452,0.5851039886474609,0.6971430778503418
215,107.42684149742126,0.00029164194711484015,-0.05926389619708061,0.5719249248504639,0.6848037242889404
216,107.91190958023071,0.0006635496392846107,0.013951069675385952,0.5437307357788086,0.667528510093689
217,108.39746713638306,0.0011902863625437021,0.17116473615169525,0.47666865587234497,0.6329782009124756
218,108.88204097747803,0.00033666446688584983,0.012707819230854511,0.4348835349082947,0.6082993745803833
219,109.3680853843689,9.021924051921815e-05,0.06853408366441727,0.3751111328601837,0.5762169361114502
220,109.85355925559998,0.00014750806440133601,0.10579123347997665,0.39354461431503296,0.5836206078529358
221,110.33919143676758,0.00043313534115441144,-0.06868650764226913,0.39603284001350403,0.5848545432090759
222,110.82399821281433,0.0007891107234172523,0.05496234446763992,0.4694613516330719,0.6255745887756348
223,111.30971431732178,0.00026873391470871866,-0.0005360365030355752,0.516583263874054,0.647785484790802
224,111.79459571838379,0.0002839412773028016,0.14975132048130035,0.594576358795166,0.6872715950012207
225,112.27897834777832,0.0017496529035270214,-0.03419489786028862,0.6016120910644531,0.6922073364257812
226,112.76226878166199,0.0003294421767350286,-0.008117971010506153,0.6282103657722473,0.7070146203041077
227,113.2475106716156,0.0008357479237020016,0.027345914393663406,0.6336501836776733,0.7045467495918274
228,113.73344898223877,0.0005561899160966277,0.12206671386957169,0.5659703612327576,0.667528510093689
229,114.21797919273376,0.00028894157730974257,0.025742845609784126,0.5400069355964661,0.6527212262153625
230,114.70205760002136,0.000664933817461133,0.10898973047733307,0.43238672614097595,0.5934920907020569
231,115.18735957145691,0.0009253807365894318,0.09445396065711975,0.4188559055328369,0.5885563492774963
232,115.67325186729431,0.0007896131719462574,0.13037888705730438,0.4088085889816284,0.5910242199897766
233,116.15836524963379,0.0002824884431902319,0.12394271790981293,0.45355382561683655,0.6082993745803833
234,116.64343929290771,0.0004966400447301567,0.031114863231778145,0.4731507897377014,0.6181709170341492
235,117.63454675674438,0.00020465321722440422,-0.08008086681365967,0.49015653133392334,0.6305103302001953
236,118.12023162841797,1.2686557056440506e-05,-0.07706913352012634,0.5220573544502258,0.6453176140785217
237,118.6060996055603,0.0001117540814448148,-0.08763270080089569,0.5498569011688232,0.6601248979568481
238,119.09061098098755,0.00010603800910757855,-0.07769093662500381,0.5529285669326782,0.6601248979568481
239,119.5745177268982,0.00041459844214841723,0.02390137128531933,0.562606930732727,0.6650606393814087
240,120.05930733680725,0.0007566211279481649,0.16979584097862244,0.5070250034332275,0.6403818726539612
241,120.54489302635193,0.00036644795909523964,-0.06835304200649261,0.4965572953224182,0.6329782009124756
242,121.0296893119812,0.0007586613646708429,0.16373631358146667,0.465445876121521,0.6157030463218689
243,121.51511859893799,0.0005489566246978939,-0.06678551435470581,0.4578953683376312,0.6107672452926636
244,122.00052809715271,0.00015821603301446885,0.06973530352115631,0.47925978899002075,0.6107672452926636
245,122.4852442741394,0.0004451107233762741,0.018565664067864418,0.5172010064125061,0.6305103302001953
246,122.96974992752075,0.0005884806741960347,-0.019830673933029175,0.5334345698356628,0.6428497433662415
247,123.45541310310364,0.0002872078912332654,0.09818428009748459,0.5100108981132507,0.6329782009124756
248,123.94074487686157,5.574692113441415e-05,0.1042475476861,0.5028722286224365,0.6255745887756348
249,124.4245994091034,0.000607391819357872,0.07140707969665527,0.4384957551956177,0.5848545432090759
250,124.90824222564697,0.0001289108768105507,-0.0018496798584237695,0.4478394687175751,0.5910242199897766
251,125.39362525939941,0.00029746006475761533,-0.0814569741487503,0.48868075013160706,0.6132351756095886
252,125.87799143791199,8.149076893460006e-05,-0.001391506171785295,0.5000064969062805,0.6157030463218689
253,126.3628237247467,0.0006218860507942736,0.15862014889717102,0.5187626481056213,0.628042459487915
254,126.8479814529419,4.335547055234201e-05,0.014165286906063557,0.5329712629318237,0.6329782009124756
255,127.33255624771118,0.00013246106391306967,0.024065205827355385,0.5359570980072021,0.6329782009124756
256,127.81854200363159,0.00010007253877120093,-0.0788075402379036,0.5449833869934082,0.6403818726539612
257,128.3031349182129,0.0007081611547619104,0.22526022791862488,0.5136831998825073,0.6206387877464294
258,128.78739166259766,0.0005880380049347878,0.04131727293133736,0.5056007504463196,0.6181709170341492
259,129.27222681045532,0.0005465567228384316,0.11824950575828552,0.45468640327453613,0.5959599614143372
260,129.75754022598267,0.00016045913798734546,-0.002831692574545741,0.41701117157936096,0.5712811946868896
261,130.24353528022766,0.002011078642681241,-0.164700448513031,0.40169569849967957,0.563877522945404
262,130.72929763793945,0.00048153797979466617,-0.07698222249746323,0.3764873445034027,0.5490702390670776
263,131.21410703659058,0.0010737020056694746,0.17580224573612213,0.3778001368045807,0.5416666269302368
264,131.6994068622589,0.0038823524955660105,-0.14714160561561584,0.285289466381073,0.4984787106513977
265,132.1829845905304,0.0023654315154999495,-0.023116664960980415,0.21618817746639252,0.4688641428947449
266,132.66778659820557,0.007263632025569677,-0.21205966174602509,0.17646025121212006,0.44295138120651245
267,133.15328097343445,0.009431317448616028,-0.2895728647708893,0.19795620441436768,0.4552907943725586
268,133.63881492614746,0.005247856955975294,-0.21404805779457092,0.14795544743537903,0.42567622661590576
269,134.1238784790039,0.006579329259693623,-0.15190570056438446,0.1415184587240219,0.42012348771095276
270,134.6099145412445,0.004565124399960041,-0.15508325397968292,0.17015083134174347,0.4343138039112091
271,135.0950427055359,0.004379865247756243,-0.14640472829341888,0.2289096564054489,0.46392837166786194
272,135.57974529266357,0.0016530929133296013,-0.15030866861343384,0.34625110030174255,0.5243914723396301
273,136.06521916389465,4.4293930841377005e-05,0.027684835717082024,0.36229589581489563,0.5305611491203308
274,136.54970741271973,0.0005311720306053758,-0.049081284552812576,0.4156469404697418,0.5601757168769836
275,137.03316855430603,0.0007273213705047965,0.023495597764849663,0.4477880299091339,0.5700472593307495
276,137.51858401298523,0.0002920142433140427,0.08470017462968826,0.4191218912601471,0.5589417815208435
277,138.00248003005981,0.001426739152520895,-0.14393168687820435,0.4138794541358948,0.5577078461647034
278,138.48852443695068,0.00019478393369354308,-0.1016736775636673,0.39025843143463135,0.5441344976425171
279,138.97348141670227,1.4422412277781405e-05,-0.07997071743011475,0.3665001392364502,0.5330290198326111
280,139.4595091342926,0.00034737438545562327,-0.1378363072872162,0.33814287185668945,0.52315753698349
281,139.94361090660095,0.0008569010533392429,-0.10792490094900131,0.2977134585380554,0.4972447454929352
282,140.4289276599884,0.00022757850820198655,-0.023174457252025604,0.2830843925476074,0.489841103553772
283,140.91234731674194,0.00029776160954497755,0.054974231868982315,0.32969149947166443,0.5157538652420044
284,141.3981192111969,0.0004047021211590618,0.11786162853240967,0.3575167655944824,0.5219235420227051
285,141.8830053806305,0.0011437146458774805,-0.023828191682696342,0.28283554315567017,0.48613929748535156
286,142.36898398399353,0.00028956320602446795,0.0027848242316395044,0.3046547472476959,0.4972447454929352
287,142.8531768321991,0.005051827523857355,-0.18001893162727356,0.15893137454986572,0.4207404553890228
288,143.33862280845642,0.01284641120582819,-0.2751292288303375,0.0992380902171135,0.3359070420265198
289,143.82214760780334,0.025534065440297127,-0.3500564396381378,0.1276443600654602,0.30999428033828735
290,144.30742478370667,0.029427895322442055,-0.48998698592185974,0.1306266039609909,0.30444157123565674
291,144.79279398918152,0.05762467905879021,-0.5111687183380127,0.4351291358470917,0.34318679571151733
292,145.27881288528442,0.039660513401031494,-0.4506742060184479,0.20467378199100494,0.27168428897857666
293,145.76296067237854,0.019551405683159828,-0.2866397500038147,0.12886855006217957,0.3152385354042053
294,146.24793696403503,0.016355212777853012,-0.2488386482000351,0.11290988326072693,0.40284833312034607
295,146.7329375743866,0.00646740198135376,-0.24933910369873047,0.14484496414661407,0.42259135842323303
296,147.21774911880493,0.0023604172747582197,0.04468625783920288,0.21406333148479462,0.458992600440979
297,147.7026708126068,0.0032795381266623735,-0.11193622648715973,0.23809102177619934,0.4663962423801422
298,148.1874189376831,0.002844403265044093,-0.049908313900232315,0.26763370633125305,0.4836714267730713
299,148.67325043678284,0.0025041683111339808,-0.117168128490448,0.3229389488697052,0.5034144520759583
300,149.15790057182312,0.005087167024612427,-0.16350387036800385,0.18323616683483124,0.4306119680404663
301,149.64142060279846,0.0006218254566192627,-0.13660939037799835,0.11357668787240982,0.3892749845981598
302,150.12752509117126,0.0007535525946877897,-0.12851238250732422,0.1090012937784195,0.38433921337127686
303,150.61231064796448,0.00018144911155104637,-0.012016305699944496,0.0844961628317833,0.36212828755378723
304,151.09788179397583,0.00016153475735336542,-0.13142029941082,0.08364971727132797,0.3571925163269043
305,151.5834515094757,0.001115536317229271,-0.060188859701156616,0.08005058020353317,0.3482464551925659
306,152.0685670375824,0.0028796428814530373,-0.04517790675163269,0.11893007159233093,0.301356703042984
307,152.55365324020386,0.0036768822465091944,-0.1442684680223465,0.19113081693649292,0.26418426632881165
308,153.03798913955688,0.028367800638079643,-0.26204735040664673,0.5901256203651428,0.4227759540081024
309,153.52430748939514,0.035194091498851776,-0.4369073510169983,0.34092530608177185,0.29105281829833984
310,154.0096516609192,0.04223642498254776,-0.5096668004989624,0.3858618140220642,0.31110432744026184
311,154.49563598632812,0.02003808692097664,-0.22917041182518005,0.11987250298261642,0.3058297336101532
312,154.9801287651062,0.009338149800896645,-0.09493759274482727,0.102232925593853,0.37878647446632385
313,155.97098064422607,0.01051238551735878,-0.18434680998325348,0.083930104970932,0.35780948400497437
314,156.45557475090027,0.006586055736988783,-0.2222529947757721,0.16659334301948547,0.41457074880599976
315,156.9397599697113,0.006506748031824827,-0.18389149010181427,0.2252262681722641,0.4454192519187927
316,157.42575526237488,0.0019622223917394876,-0.14279992878437042,0.3306867480278015,0.49971264600753784
317,157.9103343486786,0.0001065987380570732,0.030621880665421486,0.24849869310855865,0.4552907943725586
318,158.39653754234314,0.00040941606857813895,-0.10172630846500397,0.2528230547904968,0.458992600440979
319,158.8819100856781,1.223184972332092e-05,0.04954013600945473,0.26278454065322876,0.46146050095558167
320,159.36709022521973,0.0006850912468507886,0.15712378919124603,0.278391033411026,0.4725659489631653
321,159.85387897491455,0.000662478618323803,-0.14718031883239746,0.2717929184436798,0.4688641428947449
322,160.33794784545898,5.718192915082909e-05,0.0519261434674263,0.3150538206100464,0.49230900406837463
323,160.82432675361633,0.0006970480899326503,0.08927223086357117,0.3325228989124298,0.4947768747806549
324,161.30972814559937,3.628077683970332e-05,-0.1545194834470749,0.3422270119190216,0.5021805167198181
325,161.79539585113525,0.0006803861469961703,-0.057551391422748566,0.32270729541778564,0.49601081013679504
326,162.28215432167053,0.00015353920753113925,0.05122947692871094,0.3339129090309143,0.49601081013679504
327,162.7681384086609,0.00031983136432245374,0.0730903223156929,0.31392335891723633,0.4873732328414917
328,163.25302004814148,0.0002680608886294067,-0.07189022749662399,0.29078927636146545,0.4799695909023285
329,163.73758745193481,0.00017296656733378768,-0.07998797297477722,0.2673577666282654,0.4626944363117218
330,164.22213673591614,0.000682978774420917,-0.024650253355503082,0.2737155854701996,0.4737998843193054
331,164.70665168762207,0.0003819960984401405,0.024616539478302002,0.2203606814146042,0.43924957513809204
332,165.19446682929993,0.0017761390190571547,-0.18502627313137054,0.12554442882537842,0.39235982298851013
333,165.68008255958557,0.005371649283915758,-0.07403353601694107,0.09046683460474014,0.3664470911026001
334,166.1662151813507,0.00772781390696764,-0.12628762423992157,0.08650891482830048,0.3590434491634369
335,166.6509838104248,0.015351821668446064,-0.23955586552619934,0.09018754959106445,0.32757794857025146
336,167.13707065582275,0.02426353469491005,-0.2842317521572113,0.22163352370262146,0.2445954531431198
337,167.62169694900513,0.03679633513092995,-0.5051303505897522,0.1767755001783371,0.2739979326725006
338,168.1070625782013,0.024689143523573875,-0.2943788766860962,0.20548611879348755,0.24308337271213531
339,168.59114599227905,0.07737475633621216,-0.6148749589920044,0.7409199476242065,0.5165554285049438
340,169.07638812065125,0.07306832820177078,-0.7142186760902405,0.4040605425834656,0.3265286087989807
341,169.56082129478455,0.03323083370923996,-0.43034976720809937,0.15742750465869904,0.2922563850879669
342,170.0460741519928,0.018238162621855736,-0.31119048595428467,0.08401668071746826,0.360277384519577
343,170.53147673606873,0.00790525320917368,-0.23000213503837585,0.087367944419384,0.3682979941368103
344,171.01581621170044,0.014129356481134892,-0.2711664140224457,0.11363370716571808,0.32387614250183105
345,171.50074553489685,0.018982721492648125,-0.27654436230659485,0.09187398105859756,0.3417682647705078
346,171.9856333732605,0.018469257280230522,-0.248492032289505,0.0868753045797348,0.3528737425804138
347,172.47120928764343,0.009471801109611988,-0.3017829358577728,0.08826464414596558,0.36336222290992737
348,172.95721864700317,0.012540025636553764,-0.27658432722091675,0.08331534266471863,0.3405343294143677
349,173.4415419101715,0.008240686729550362,-0.1414612978696823,0.08643092960119247,0.36336222290992737
350,173.92858028411865,0.005934045184403658,-0.17297744750976562,0.11152862012386322,0.39112588763237
351,174.41282987594604,0.012745940126478672,-0.18632672727108002,0.08715962618589401,0.37138283252716064
352,174.90058779716492,0.017407353967428207,-0.28689613938331604,0.09771348536014557,0.3399173617362976
353,175.38455986976624,0.032594360411167145,-0.45640403032302856,0.23998834192752838,0.25438985228538513
354,175.86976289749146,0.02506491169333458,-0.3338935077190399,0.1458577662706375,0.301356703042984
355,176.35415387153625,0.05857844278216362,-0.47488120198249817,0.48447078466415405,0.35182440280914307
356,176.83902430534363,0.11365137994289398,-0.7605469822883606,0.7323968410491943,0.46874290704727173
357,177.32453799247742,0.13212700188159943,-0.6715943217277527,0.5519037246704102,0.3758457899093628
358,177.80801463127136,0.08291284739971161,-0.5569053292274475,0.3541197180747986,0.2762455344200134
359,178.29308557510376,0.02407204359769821,-0.25823330879211426,0.10330985486507416,0.34022584557533264
360,178.77674460411072,0.011764910072088242,-0.2671894133090973,0.08964905887842178,0.37323376536369324
361,179.2614119052887,0.0010472462745383382,-0.169056236743927,0.2003116011619568,0.458992600440979
362,179.74720096588135,6.974789812375093e-06,-0.09384354203939438,0.2230493724346161,0.4651623070240021
363,180.23280692100525,0.0005160518921911716,-0.015580443665385246,0.22331534326076508,0.46763017773628235
364,180.71591210365295,0.0010260534472763538,-0.029295077547430992,0.20150592923164368,0.45652472972869873
365,181.20115566253662,0.0011366732651367784,-0.03538941964507103,0.20652036368846893,0.45282289385795593
366,181.68567943572998,0.0005157176638022065,-0.10143198072910309,0.23825331032276154,0.47133201360702515
367,182.1701090335846,0.0007205945439636707,0.03869061544537544,0.20363013446331024,0.4491210877895355
368,182.65599942207336,0.0002003940608119592,-0.07090548425912857,0.23750683665275574,0.47133201360702515
369,183.14072155952454,0.0005007548024877906,0.029257673770189285,0.23272845149040222,0.4651623070240021
370,183.62584567070007,0.00043369203922338784,-0.04491828754544258,0.21406672894954681,0.458992600440979
371,184.1130211353302,0.003485333640128374,-0.1642085462808609,0.13605037331581116,0.4084010422229767
372,184.597580909729,0.002052142983302474,-0.10000530630350113,0.17768074572086334,0.4367816746234894
373,185.08155798912048,0.004275477956980467,-0.06363638490438461,0.0930691808462143,0.3781695067882538
374,185.56633710861206,0.005241726525127888,-0.12928806245326996,0.10263282060623169,0.39112588763237
375,186.05187058448792,0.0049765445291996,-0.2664055824279785,0.07971497625112534,0.36397919058799744
376,186.53688025474548,0.015330267138779163,-0.18573413789272308,0.14602746069431305,0.2919479012489319
377,187.02220177650452,0.03853459656238556,-0.37741386890411377,0.46219924092292786,0.3666316866874695
378,187.5075433254242,0.0499647855758667,-0.5427051186561584,0.4034823477268219,0.32776254415512085
379,187.9931447505951,0.02055646851658821,-0.324186772108078,0.19791536033153534,0.2740557789802551
380,188.47755408287048,0.06417742371559143,-0.5564019083976746,0.5725775361061096,0.3968632221221924
381,188.96430802345276,0.07901442050933838,-0.7138258218765259,0.5365498661994934,0.3805568218231201
382,189.45024800300598,0.11455687135457993,-0.5573211312294006,0.5550300478935242,0.41017138957977295
383,189.93512725830078,0.12843771278858185,-0.6584300994873047,0.43347588181495667,0.3435385823249817
384,190.42025566101074,0.12627363204956055,-0.4246920943260193,0.1952933669090271,0.3359070420265198
385,190.90426921844482,0.05769537016749382,-0.3942084312438965,0.24832068383693695,0.2830018401145935
386,191.38990426063538,0.013868720270693302,-0.09652694314718246,0.1054517850279808,0.3985295295715332
387,191.8744707107544,0.00828495528548956,-0.22385971248149872,0.10784076899290085,0.4065501391887665
388,192.35879945755005,0.006399024277925491,-0.1356325000524521,0.10761807858943939,0.4059331715106964
389,192.8437955379486,0.008170455694198608,-0.15072870254516602,0.12633338570594788,0.4269101619720459
390,193.32995653152466,0.003465814283117652,-0.10131238400936127,0.14594130218029022,0.4404835104942322
391,194.3204619884491,0.0036602970212697983,-0.18199411034584045,0.13327766954898834,0.42197439074516296
392,194.80539798736572,0.0029716105200350285,-0.17765651643276215,0.15828944742679596,0.4367816746234894
393,195.29072642326355,0.004043096210807562,-0.15567871928215027,0.1495290994644165,0.4343138039112091
394,195.77510380744934,0.002843367401510477,-0.009163402952253819,0.1386694312095642,0.42937803268432617
395,196.2606143951416,0.003264554077759385,-0.13291670382022858,0.0968930646777153,0.38804104924201965
396,196.7464518547058,0.009495754726231098,-0.36559173464775085,0.08274470269680023,0.3590434491634369
397,197.23247647285461,0.009408100508153439,-0.18333423137664795,0.12289806455373764,0.3170894682407379
398,197.7171847820282,0.016453631222248077,-0.29515960812568665,0.13095064461231232,0.317706435918808
399,198.2011694908142,0.009120019152760506,-0.23400792479515076,0.08177287131547928,0.36891496181488037
400,198.68657422065735,0.00432024709880352,-0.19636693596839905,0.09136112779378891,0.385573148727417
401,199.17235612869263,0.0021144242491573095,-0.15896305441856384,0.09798004478216171,0.39359375834465027
402,199.6590211391449,0.0002036568330368027,-0.03767959028482437,0.08510524034500122,0.3794034421443939
403,200.14447021484375,1.7642671082285233e-05,-0.02264470048248768,0.08199930191040039,0.3738507330417633
404,200.62907910346985,0.00023867329582571983,-0.08068667352199554,0.07994955778121948,0.36151131987571716
405,201.11577916145325,0.0011737627210095525,-0.03379227966070175,0.07945723086595535,0.35657554864883423
406,201.60156059265137,0.00019050342962145805,-0.0680420845746994,0.0763130858540535,0.3463955521583557
407,202.08705615997314,9.01540697668679e-05,-0.07822135090827942,0.07421468198299408,0.3497888743877411
408,202.57136631011963,0.000798400433268398,-0.03371849283576012,0.07173962146043777,0.3553416132926941
409,203.0561490058899,0.0003398415574338287,0.021541735157370567,0.07512038201093674,0.34207674860954285
410,203.53935074806213,0.0019977299962192774,-0.08734063804149628,0.09817533940076828,0.32634401321411133
411,204.02435994148254,0.00381681602448225,-0.13695383071899414,0.10622506588697433,0.317706435918808
412,204.50888800621033,0.016247889026999474,-0.3286855220794678,0.26775118708610535,0.2605127692222595
413,204.99418711662292,0.0377071313560009,-0.384566068649292,0.4392703175544739,0.3493565022945404
414,205.47951126098633,0.03024938702583313,-0.4052753448486328,0.2817082107067108,0.2620552182197571
415,205.96396565437317,0.06187964230775833,-0.5228481888771057,0.6909732818603516,0.46719780564308167
416,206.44971752166748,0.04462301358580589,-0.5470950603485107,0.2634817361831665,0.25434309244155884
417,206.93452954292297,0.024297747761011124,-0.3896893858909607,0.14554886519908905,0.3015109598636627
418,207.42011332511902,0.01933383010327816,-0.3582131862640381,0.20002961158752441,0.26909592747688293
419,207.9052379131317,0.027596935629844666,-0.32475191354751587,0.3314809799194336,0.30678555369377136
420,208.39060187339783,0.013247613795101643,-0.3031865954399109,0.11904742568731308,0.2978091239929199
421,208.87381267547607,0.011354338377714157,-0.25295549631118774,0.13161398470401764,0.29256486892700195
422,209.35956454277039,0.013036886230111122,-0.3071243464946747,0.14423047006130219,0.2937988340854645
423,209.84457397460938,0.020640121772885323,-0.32760509848594666,0.18206137418746948,0.2703985273838043
424,210.32985520362854,0.016041720286011696,-0.23799845576286316,0.10611221194267273,0.3189403712749481
425,210.81509852409363,0.015800507739186287,-0.3598228394985199,0.07328828424215317,0.3510228395462036
426,211.30106949806213,0.010245204903185368,-0.16190937161445618,0.07533441483974457,0.36151131987571716
427,211.7852373123169,0.008111796341836452,-0.07119036465883255,0.08374309539794922,0.3645961582660675
428,212.2716064453125,0.00680891377851367,-0.16005843877792358,0.07597728818655014,0.3405343294143677
429,212.75555181503296,0.011205087415874004,-0.2545371651649475,0.16448566317558289,0.2765622138977051
430,213.24128031730652,0.04654795303940773,-0.27617254853248596,0.4591255486011505,0.3382510542869568
431,213.72655057907104,0.13805478811264038,-0.5428137183189392,0.7706999182701111,0.4820050895214081
432,214.21252274513245,0.10307884961366653,-0.6418110728263855,0.5918204188346863,0.40673473477363586
433,214.69786643981934,0.05956833064556122,-0.6112939715385437,0.4790956377983093,0.3629298508167267
434,215.18212032318115,0.02423921972513199,-0.34592926502227783,0.1953539103269577,0.26724982261657715
435,215.66840314865112,0.008764815516769886,-0.18343107402324677,0.12231715023517609,0.304287314414978
436,216.15344858169556,0.015847988426685333,-0.2766052484512329,0.19594940543174744,0.25770607590675354
437,216.63867497444153,0.005890144966542721,-0.14827203750610352,0.08549869805574417,0.36397919058799744
438,217.12343335151672,0.0041921804659068584,-0.07872524857521057,0.09447436034679413,0.3719998002052307
439,217.608877658844,0.0019157904898747802,-0.14362892508506775,0.15745265781879425,0.4158046841621399
440,218.09324049949646,0.002365267835557461,-0.1608050912618637,0.09793443232774734,0.37693557143211365
441,218.5780053138733,0.0046551404520869255,-0.08518151938915253,0.07651067525148392,0.3534907102584839
442,219.0633680820465,0.005521868355572224,-0.2193438708782196,0.07367756217718124,0.3479379713535309
443,219.5480785369873,0.0024902736768126488,-0.1954345405101776,0.09424049407243729,0.3818713426589966
444,220.03225421905518,0.0029530562460422516,-0.005757289007306099,0.09237325936555862,0.3744677007198334
445,220.51717114448547,0.0014686238719150424,-0.08014991879463196,0.15409037470817566,0.4213574230670929
446,221.00370860099792,0.0005411730380728841,-0.0697149708867073,0.1893778294324875,0.4367816746234894
447,221.48846435546875,0.000629650370683521,-0.010277030058205128,0.15443985164165497,0.41827258467674255
448,221.97403144836426,0.0002348041598452255,0.038819484412670135,0.1660573035478592,0.4213574230670929
449,222.46004343032837,0.0020929828751832247,-0.1720976084470749,0.12313932925462723,0.39544469118118286
450,222.94414734840393,0.00477882893756032,-0.14114594459533691,0.07733357697725296,0.3553416132926941
451,223.42797803878784,0.0023590484634041786,-0.15653358399868011,0.12020427733659744,0.39606165885925293
452,223.91236567497253,0.004869692027568817,-0.15033909678459167,0.08136661350727081,0.36397919058799744
453,224.39705181121826,0.01833864487707615,-0.17581935226917267,0.3022080063819885,0.28395766019821167
454,224.8825318813324,0.017947334796190262,-0.2245645821094513,0.14925123751163483,0.30073973536491394
455,225.36840796470642,0.014507844112813473,-0.28055351972579956,0.18645420670509338,0.2803797125816345
456,225.85367274284363,0.03409197926521301,-0.3604743480682373,0.3745042383670807,0.3098703920841217
457,226.33880019187927,0.027120687067508698,-0.34815356135368347,0.2895347476005554,0.2685334086418152
458,226.82409286499023,0.022322209551930428,-0.22690801322460175,0.11808774620294571,0.3590434491634369
459,227.30964589118958,0.030201995745301247,-0.21826910972595215,0.11649477481842041,0.36397919058799744
460,227.7940332889557,0.02270868606865406,-0.32322952151298523,0.0996033176779747,0.3726167678833008
461,228.28032207489014,0.027901433408260345,-0.1720762401819229,0.14300328493118286,0.3510228395462036
462,228.76468753814697,0.03453858569264412,-0.23974475264549255,0.1126609742641449,0.35410767793655396
463,229.24919533729553,0.01565903052687645,-0.19526521861553192,0.09853765368461609,0.4009974002838135
464,229.734623670578,0.011615199968218803,-0.3364153206348419,0.09555596858263016,0.3528737425804138
465,230.2182810306549,0.013878608122467995,-0.23368723690509796,0.1623062938451767,0.306909441947937
466,230.70273089408875,0.0327058807015419,-0.4576777517795563,0.5316060781478882,0.3943953216075897
467,231.1881501674652,0.04487611725926399,-0.4734516739845276,0.4480035603046417,0.35429227352142334
468,231.6734881401062,0.06491939723491669,-0.6127508878707886,0.6643427610397339,0.4437529444694519
469,232.66450214385986,0.0496930330991745,-0.538896918296814,0.4522034525871277,0.3450377285480499
470,233.14972829818726,0.035815462470054626,-0.35816043615341187,0.3855196535587311,0.30925342440605164
471,233.63286876678467,0.032741446048021317,-0.39757299423217773,0.4294055998325348,0.33331528306007385
472,234.11903882026672,0.028787314891815186,-0.35497719049453735,0.37923866510391235,0.2999988794326782
473,234.60385966300964,0.04230153560638428,-0.3930860161781311,0.4770480692386627,0.35614317655563354
474,235.0894055366516,0.0717085674405098,-0.5665718913078308,0.7178623676300049,0.4696657061576843
475,235.5740509033203,0.022414270788431168,-0.435856431722641,0.1818021982908249,0.3087603449821472
476,236.05967617034912,0.0065328991040587425,-0.18266265094280243,0.11571190506219864,0.35410767793655396
477,236.54444980621338,0.004545374773442745,-0.10520193725824356,0.07932227849960327,0.3831052780151367
478,237.02920269966125,0.0061029610224068165,-0.0819932147860527,0.08086716383695602,0.38804104924201965
479,237.5144805908203,0.004555298946797848,-0.2160358428955078,0.08604568243026733,0.40346530079841614
480,238.00077652931213,0.0031553383450955153,-0.08712472766637802,0.10830365866422653,0.4269101619720459
481,238.48618745803833,0.0018851630156859756,-0.20119105279445648,0.10009777545928955,0.42012348771095276
482,238.97137999534607,0.0009493243996985257,-0.09061595797538757,0.14515186846256256,0.44295138120651245
483,239.45633792877197,0.001072028186172247,-0.12589311599731445,0.15029987692832947,0.4454192519187927
484,239.9406943321228,0.0009817902464419603,-0.09344343096017838,0.09229547530412674,0.4084010422229767
485,240.42576479911804,0.005677634384483099,-0.1343252956867218,0.10677732527256012,0.34207674860954285
486,240.91013050079346,0.007232389412820339,-0.26489970088005066,0.11206088960170746,0.34485313296318054
487,241.39536786079407,0.012069732882082462,-0.14550115168094635,0.16025486588478088,0.31554701924324036
488,241.88121151924133,0.011396225541830063,-0.20258358120918274,0.14208842813968658,0.33405613899230957
489,242.36625385284424,0.020336082205176353,-0.31697073578834534,0.17568284273147583,0.3226422071456909
490,242.8515703678131,0.020200351253151894,-0.17782968282699585,0.1531505435705185,0.33868342638015747
491,243.33645367622375,0.036670900881290436,-0.22238019108772278,0.2532685101032257,0.2887859344482422
492,243.82154631614685,0.07575203478336334,-0.34819623827934265,0.46654048562049866,0.35341012477874756
493,244.30844497680664,0.03323196992278099,-0.2937009334564209,0.12835818529129028,0.3528737425804138
494,244.79358220100403,0.015466302633285522,-0.2755833566188812,0.12946975231170654,0.34855493903160095
495,245.27829360961914,0.00910344161093235,-0.18325573205947876,0.08804109692573547,0.40284833312034607
496,245.76372385025024,0.006768255494534969,-0.18037629127502441,0.08389424532651901,0.3726167678833008
497,246.24861359596252,0.008332588709890842,-0.20895904302597046,0.09788492321968079,0.35225677490234375
498,246.73342084884644,0.019386202096939087,-0.34030503034591675,0.3221166133880615,0.2878260016441345
499,247.21867275238037,0.03658635541796684,-0.4979974925518036,0.3675246238708496,0.3051011860370636
500,247.70293974876404,0.015838079154491425,-0.32949298620224,0.2468833178281784,0.2673655152320862
501,248.18741130828857,0.009671071544289589,-0.2084575593471527,0.25805678963661194,0.2626418173313141
502,248.6709339618683,0.00816494319587946,-0.29574522376060486,0.2294636070728302,0.27509692311286926
503,249.15728116035461,0.0073011950589716434,-0.21125096082687378,0.21409808099269867,0.28755199909210205
504,249.642920255661,0.00306508201174438,-0.09227386862039566,0.20365098118782043,0.2947242856025696
505,250.12756538391113,0.003851252142339945,-0.17912538349628448,0.14169050753116608,0.3260355293750763
506,250.61175060272217,0.0015999168390408158,-0.09866540879011154,0.12005211412906647,0.3362155258655548
507,251.09671998023987,0.0019132753368467093,-0.04163941368460655,0.1424938291311264,0.31924885511398315
508,251.58188605308533,0.0018138570012524724,-0.09599951654672623,0.11760777235031128,0.3315882682800293
509,252.0677523612976,0.008042686618864536,-0.18325744569301605,0.24152857065200806,0.26588091254234314
510,252.55211329460144,0.0041351765394210815,-0.22299088537693024,0.11905566602945328,0.3359070420265198
511,253.03631043434143,0.002637021243572235,-0.09057626873254776,0.11018010973930359,0.34577858448028564
512,253.52094650268555,0.016424644738435745,-0.27174749970436096,0.3202313780784607,0.25634822249412537
513,254.00641775131226,0.037626154720783234,-0.5340019464492798,0.4723718762397766,0.340101957321167
514,254.49156165122986,0.026323681697249413,-0.39895960688591003,0.2749713361263275,0.26889827847480774
515,254.97664642333984,0.018057776615023613,-0.3993072509765625,0.2432713508605957,0.2764850854873657
516,255.46082139015198,0.016190994530916214,-0.3375909626483917,0.2681480944156647,0.2666907012462616
517,255.94639897346497,0.029672782868146896,-0.35300254821777344,0.44653868675231934,0.32484421133995056
518,256.43076157569885,0.04205874726176262,-0.42384159564971924,0.45197081565856934,0.3273121118545532
519,256.91538166999817,0.026931295171380043,-0.29540005326271057,0.21938197314739227,0.3158555030822754
520,257.4003782272339,0.012891021557152271,-0.24440887570381165,0.0906309261918068,0.39606165885925293
521,257.88652896881104,0.007332892622798681,-0.1496768593788147,0.08731432259082794,0.38680708408355713
522,258.3719172477722,0.009477613493800163,-0.26168307662010193,0.12946780025959015,0.35780948400497437
523,258.8570113182068,0.013093550689518452,-0.21208828687667847,0.12193243205547333,0.3645961582660675
524,259.3421618938446,0.016025502234697342,-0.16577717661857605,0.10033629834651947,0.42937803268432617
525,259.82611179351807,0.022124776616692543,-0.08106338232755661,0.1149701178073883,0.4552907943725586
526,260.3108513355255,0.021519165486097336,-0.02670023776590824,0.1210392415523529,0.38989195227622986
527,260.795042514801,0.01655944623053074,-0.19613423943519592,0.126997172832489,0.36891496181488037
528,261.27953267097473,0.007213184144347906,-0.20994657278060913,0.08781079202890396,0.4084010422229767
529,261.7645597457886,0.002381168073043227,-0.11528393626213074,0.0905219092965126,0.3781695067882538
530,262.2497408390045,0.0028458114247769117,-0.09158649295568466,0.0830957219004631,0.40716710686683655
531,262.73493480682373,0.0034169014543294907,-0.09402944147586823,0.08502057939767838,0.38063740730285645
532,263.2203562259674,0.005402622744441032,-0.16855601966381073,0.12546448409557343,0.34855493903160095
533,263.7059633731842,0.006086621433496475,-0.1971488893032074,0.10020047426223755,0.35780948400497437
534,264.19255805015564,0.003099942347034812,-0.1506764143705368,0.08457761257886887,0.4009974002838135
535,264.67836117744446,0.011366201564669609,-0.22152945399284363,0.21806393563747406,0.2922563850879669
536,265.16317558288574,0.013287955895066261,-0.2753496766090393,0.22471092641353607,0.2868579030036926
537,265.6481604576111,0.023083094507455826,-0.37137359380722046,0.3307669758796692,0.27377763390541077
538,266.13337326049805,0.03312963619828224,-0.4698636531829834,0.44429901242256165,0.33146438002586365
539,266.61784052848816,0.022809771820902824,-0.45363250374794006,0.35394513607025146,0.27439460158348083
540,267.1039366722107,0.02226792462170124,-0.40509745478630066,0.39544907212257385,0.2941376566886902
541,267.58877968788147,0.020930027589201927,-0.4083268344402313,0.31136271357536316,0.25002428889274597
542,268.0741333961487,0.018126843497157097,-0.3609926402568817,0.2690241038799286,0.2696695029735565
543,268.55743169784546,0.015461347065865993,-0.3260304927825928,0.2907066345214844,0.26287320256233215
544,269.0425953865051,0.017958635464310646,-0.4040462374687195,0.26950037479400635,0.2772948741912842
545,269.5272407531738,0.030926020815968513,-0.39657270908355713,0.4785253703594208,0.36679819226264954
546,270.01269006729126,0.02765190787613392,-0.3667089343070984,0.2406049370765686,0.2900969982147217
547,271.0028176307678,0.01377326250076294,-0.18301761150360107,0.1407756805419922,0.343619167804718
548,271.4879558086395,0.018937470391392708,-0.22255362570285797,0.24970681965351105,0.2905597388744354
549,271.9736816883087,0.020231805741786957,-0.18927201628684998,0.2514694035053253,0.2813051640987396
550,272.45918321609497,0.02072773315012455,-0.2148190587759018,0.245702862739563,0.289865642786026
551,272.94439244270325,0.019581392407417297,-0.27019456028938293,0.22448723018169403,0.29611244797706604
552,273.4297833442688,0.013721108436584473,-0.3754201829433441,0.18316428363323212,0.3143130838871002
553,273.91501545906067,0.011490420438349247,-0.25803154706954956,0.20311793684959412,0.30798912048339844
554,274.4005239009857,0.007858315482735634,-0.16759486496448517,0.10323355346918106,0.3781695067882538
555,274.885910987854,0.004521017428487539,-0.17160995304584503,0.09045934677124023,0.3849561810493469
556,275.3713629245758,0.0016177089419215918,-0.12387897819280624,0.09905476123094559,0.4244422912597656
557,275.8581790924072,0.0018425399903208017,-0.12184876948595047,0.1034146398305893,0.42752712965011597
558,276.3432824611664,0.001825817278586328,-0.13814249634742737,0.07616622745990753,0.39359375834465027
559,276.82926511764526,0.00178935332223773,-0.20453445613384247,0.07583487033843994,0.3886580169200897
560,277.31384658813477,0.011589727364480495,-0.20861341059207916,0.259039044380188,0.2772563099861145
561,277.79949283599854,0.02378486841917038,-0.39797618985176086,0.3416729271411896,0.27795448899269104
562,278.2831974029541,0.008536872453987598,-0.2249203771352768,0.11977652460336685,0.3473210036754608
563,278.76917719841003,0.0057530184276402,-0.15867353975772858,0.12468511611223221,0.34762948751449585
564,279.25402092933655,0.006275588646531105,-0.17251670360565186,0.1539621502161026,0.3251100778579712
565,279.7381730079651,0.008681416511535645,-0.2106025665998459,0.16684077680110931,0.32109975814819336
566,280.2238733768463,0.009236220270395279,-0.16876187920570374,0.18129168450832367,0.3195573389530182
567,280.7088797092438,0.014578294940292835,-0.208329975605011,0.22930386662483215,0.29827186465263367
568,281.1923122406006,0.019174808636307716,-0.3120964467525482,0.2696096897125244,0.28492987155914307
569,281.6770188808441,0.022141369059681892,-0.33105793595314026,0.26211193203926086,0.28585532307624817
570,282.1622779369354,0.01610945351421833,-0.29994630813598633,0.15145576000213623,0.3426937162876129
571,282.6467196941376,0.016216980293393135,-0.2118510752916336,0.18083854019641876,0.33467310667037964
572,283.1302399635315,0.03506355360150337,-0.25435397028923035,0.24592407047748566,0.3140046000480652
573,283.6148114204407,0.024913206696510315,-0.1924482136964798,0.1561671942472458,0.3627452552318573
574,284.0994567871094,0.017507463693618774,-0.17387843132019043,0.14606869220733643,0.36891496181488037
575,284.5853352546692,0.028910787776112556,-0.19989559054374695,0.42382317781448364,0.35939455032348633
576,285.06907534599304,0.035027727484703064,-0.4522799551486969,0.3899104595184326,0.3445872664451599
577,285.5537061691284,0.03476918488740921,-0.4707607626914978,0.4422294795513153,0.376669704914093
578,286.03976464271545,0.04096980020403862,-0.5100520849227905,0.4480220675468445,0.3791376054286957
579,286.52456045150757,0.04041697457432747,-0.43943342566490173,0.4673066735267639,0.3840733468532562
580,287.00987100601196,0.031176872551441193,-0.413052499294281,0.39008548855781555,0.3470551371574402
581,287.49407958984375,0.020345719531178474,-0.3579278588294983,0.290953129529953,0.29333609342575073
582,287.97973251342773,0.0036116712726652622,-0.11218193918466568,0.09410881251096725,0.4096350073814392
583,288.46606254577637,0.0037947946693748236,-0.16536885499954224,0.0906902477145195,0.4151877164840698
584,288.95078015327454,0.0017937690718099475,-0.18845272064208984,0.0930924043059349,0.3985295295715332
585,289.43647933006287,0.0015594377182424068,-0.04261305555701256,0.09523877501487732,0.3892749845981598
586,289.9220407009125,0.006396268494427204,-0.20903922617435455,0.13406281173229218,0.36397919058799744
587,290.4070153236389,0.004228229634463787,-0.186626598238945,0.12301164120435715,0.36706405878067017
588,290.89323449134827,0.0015819481341168284,-0.0558680035173893,0.1005319356918335,0.3849561810493469
589,291.3777768611908,0.0014160510618239641,-0.15489692986011505,0.08920244127511978,0.39359375834465027
590,291.862961769104,0.001860818942077458,-0.15153901278972626,0.08862673491239548,0.39421072602272034
591,292.34804010391235,0.002400460420176387,-0.060109853744506836,0.0833420529961586,0.4065501391887665
592,292.8339788913727,0.001460815081372857,-0.07600115239620209,0.12530779838562012,0.3652131259441376
593,293.3209776878357,0.012897009029984474,-0.24686309695243835,0.21060989797115326,0.3223337233066559
594,293.80621433258057,0.01717030070722103,-0.31991466879844666,0.3145354688167572,0.31990846991539
595,294.29200053215027,0.056448016315698624,-0.525019109249115,0.7427238821983337,0.5691643953323364
596,294.7775113582611,0.05741431191563606,-0.5178716778755188,0.49285900592803955,0.42109155654907227
597,295.26348304748535,0.029113076627254486,-0.3719284236431122,0.2423483282327652,0.3362155258655548
598,295.74782609939575,0.013011032715439796,-0.1899040937423706,0.1343829184770584,0.40346530079841614
599,296.2337894439697,0.006188888568431139,-0.10163303464651108,0.11040247231721878,0.4207404553890228
600,296.7179696559906,0.0028545535169541836,-0.12644198536872864,0.11243939399719238,0.4009974002838135
601,297.20302748680115,0.002022752072662115,-0.08376400172710419,0.1305091232061386,0.37878647446632385
602,297.6882507801056,0.0021617705933749676,-0.12073314189910889,0.13364477455615997,0.38248831033706665
603,298.17184925079346,0.0016373711405321956,-0.044629599899053574,0.14066022634506226,0.3726167678833008
604,298.65648436546326,0.0018643435323610902,-0.07226194441318512,0.1535114198923111,0.36706405878067017
605,299.1418652534485,0.0007349055376835167,-0.062377844005823135,0.11958171427249908,0.38433921337127686
606,299.6263847351074,0.0015716173220425844,0.00611502630636096,0.11256574094295502,0.385573148727417
607,300.1105947494507,9.055099508259445e-05,-0.03029850497841835,0.10217700153589249,0.39606165885925293
608,300.5964255332947,0.0002692914567887783,0.013415157794952393,0.101974256336689,0.39914649724960327
609,301.080317735672,0.0003285418206360191,-0.016457252204418182,0.09105470776557922,0.42259135842323303
610,301.5653405189514,0.000578081700950861,0.010116765275597572,0.08979817479848862,0.4207404553890228
611,302.0503787994385,0.000323798565659672,-0.06754368543624878,0.09147541970014572,0.42382529377937317
612,302.5357925891876,0.00027417088858783245,-0.05731344595551491,0.09144506603479385,0.4207404553890228
613,303.02116775512695,0.0009871693328022957,-0.10740653425455093,0.09058813005685806,0.4158046841621399
614,303.5062880516052,0.0024476421531289816,-0.10515526682138443,0.09988278895616531,0.3948276937007904
615,303.9909870624542,0.00249863020144403,-0.046615906059741974,0.1258377730846405,0.37138283252716064
616,304.47686743736267,0.0016251569613814354,-0.12786446511745453,0.08634889125823975,0.4040822684764862
617,304.9615020751953,0.002616332145407796,-0.06459293514490128,0.10194288194179535,0.37878647446632385
618,305.4458820819855,0.003813990158960223,-0.12405305355787277,0.12249671667814255,0.36336222290992737
619,305.9296748638153,0.003504243679344654,-0.196335107088089,0.12874959409236908,0.36336222290992737
620,306.41489028930664,0.0041273897513747215,-0.2548584043979645,0.20638909935951233,0.318014919757843
621,306.9005892276764,0.00827817339450121,-0.22036460041999817,0.16385209560394287,0.33683252334594727
622,307.3857378959656,0.00452185096219182,-0.09465020895004272,0.1473890095949173,0.3553416132926941
623,307.86995792388916,0.004937669262290001,-0.18207204341888428,0.11220909655094147,0.3701488971710205
624,308.35533714294434,0.00972035899758339,-0.2304920107126236,0.26855844259262085,0.2885545790195465
625,309.34642219543457,0.009292544797062874,-0.2675444483757019,0.19601841270923615,0.3343646228313446
626,309.83109974861145,0.009762422181665897,-0.17929568886756897,0.25945571064949036,0.30058547854423523
627,310.31534242630005,0.040149934589862823,-0.4085647165775299,0.5986536741256714,0.45317402482032776
628,310.79893946647644,0.06886037439107895,-0.5450789928436279,0.6862653493881226,0.5000637769699097
629,311.28511214256287,0.08878013491630554,-0.6153884530067444,0.6311368942260742,0.4877243638038635
630,311.7707018852234,0.056497398763895035,-0.4880295395851135,0.4326228201389313,0.3840733468532562
631,312.2559642791748,0.011447141878306866,-0.18845775723457336,0.15402469038963318,0.3849561810493469
632,312.7414996623993,0.00047687473124824464,-0.06195453181862831,0.10561347752809525,0.45035502314567566
633,313.22697615623474,0.00041108360164798796,-0.06428597122430801,0.11086398363113403,0.46392837166786194
634,313.71237874031067,9.711694292491302e-05,0.0987798273563385,0.11497924476861954,0.46763017773628235
635,314.1976580619812,0.00013542448868975043,0.013803943991661072,0.10593289881944656,0.45282289385795593
636,314.68414068222046,0.0013394284760579467,-0.1726786345243454,0.10320191830396652,0.4478871524333954
637,315.169296503067,6.061995372874662e-05,0.03816590830683708,0.11678851395845413,0.46146050095558167
638,315.6549279689789,0.00019164077821187675,-0.05654483661055565,0.12454892694950104,0.4663962423801422
639,316.1408340930939,0.00013057344767730683,-0.07280000299215317,0.11390095949172974,0.45775866508483887
640,316.62598848342896,0.0006453713867813349,-0.059760186821222305,0.10677724331617355,0.45282289385795593
641,317.11013555526733,0.0006834847736172378,-0.08767635375261307,0.11268936842679977,0.458992600440979
642,317.5944392681122,0.00032362088677473366,-0.017730293795466423,0.11239095777273178,0.4552907943725586
643,318.07851362228394,0.0005228847148828208,-0.020886467769742012,0.09864763915538788,0.43924957513809204
644,318.56484818458557,0.000576126913074404,-0.010162477381527424,0.09559441357851028,0.43184593319892883
645,319.05173420906067,0.0015255821635946631,-0.06679479777812958,0.09239839017391205,0.39606165885925293
646,319.53690910339355,0.003399981651455164,-0.16797210276126862,0.13989455997943878,0.3645961582660675
647,320.0222339630127,0.005838619079440832,-0.1723746955394745,0.2068786323070526,0.3204827904701233
648,320.50680565834045,0.00678621931001544,-0.18984326720237732,0.135313481092453,0.3645961582660675
649,320.99171471595764,0.007212535943835974,-0.20070308446884155,0.19998987019062042,0.329120397567749
650,321.47755241394043,0.00850542914122343,-0.21537433564662933,0.15872594714164734,0.3497888743877411
651,321.9624214172363,0.006726398598402739,-0.16908763349056244,0.1560053676366806,0.3516398072242737
652,322.4479832649231,0.00761083560064435,-0.30379417538642883,0.2598978281021118,0.29919731616973877
653,322.932400226593,0.014548496343195438,-0.28159672021865845,0.3289737403392792,0.31990846991539
654,323.4171483516693,0.039109472185373306,-0.31218695640563965,0.49379652738571167,0.4112200438976288
655,323.90303683280945,0.044102106243371964,-0.39123019576072693,0.5005384683609009,0.4161558151245117
656,324.3875033855438,0.022687343880534172,-0.2592104971408844,0.21975964307785034,0.3359070420265198
657,324.8729991912842,0.0032880406361073256,-0.18418435752391815,0.09146832674741745,0.40531620383262634
658,325.3582537174225,0.003358969697728753,-0.1464833766222,0.09892525523900986,0.3948276937007904
659,325.8431062698364,0.003029095008969307,-0.16026723384857178,0.09999754279851913,0.39729559421539307
660,326.3270707130432,0.003687874646857381,-0.08350826799869537,0.1511073112487793,0.3682979941368103
661,326.8127865791321,0.00923164188861847,-0.2152911126613617,0.2664514183998108,0.3047500550746918
662,327.2982156276703,0.009676299057900906,-0.23893848061561584,0.22438587248325348,0.3278864324092865
663,327.7825622558594,0.003962791990488768,-0.15479294955730438,0.1254066824913025,0.39235982298851013
664,328.26798248291016,0.0023650103248655796,-0.09022033214569092,0.10986148566007614,0.39544469118118286
665,328.7532789707184,0.002717547584325075,-0.10800644755363464,0.08918775618076324,0.41086894273757935
666,329.23761558532715,0.0013501992216333747,-0.09456311911344528,0.09620770812034607,0.4404835104942322
667,329.72126388549805,0.0019512772560119629,-0.07202136516571045,0.095469169318676,0.43924957513809204
668,330.2060327529907,0.001892529777251184,-0.054679471999406815,0.08955477178096771,0.4151877164840698
669,330.691198348999,0.0061592296697199345,-0.16288335621356964,0.19168426096439362,0.3451616168022156
670,331.176513671875,0.01138141006231308,-0.2575054168701172,0.27874162793159485,0.2959582209587097
671,331.6620397567749,0.007762429304420948,-0.2554062306880951,0.17297916114330292,0.3553416132926941
672,332.14752435684204,0.008866283111274242,-0.2445881962776184,0.21307098865509033,0.33559855818748474
673,332.63272166252136,0.007912199012935162,-0.21765947341918945,0.1778380125761032,0.3608943521976471
674,333.1173520088196,0.0038127668667584658,-0.16370484232902527,0.12368964403867722,0.3929767906665802
675,333.60270738601685,0.004165219608694315,-0.18957242369651794,0.13347750902175903,0.38619011640548706
676,334.08723282814026,0.0030369863379746675,-0.14901167154312134,0.13905726373195648,0.38433921337127686
677,334.5721478462219,0.007725979667156935,-0.13866649568080902,0.23310433328151703,0.3260355293750763
678,335.0565881729126,0.02379745990037918,-0.3509438931941986,0.40670353174209595,0.4112200438976288
679,335.5407679080963,0.015474211424589157,-0.2326352298259735,0.19055433571338654,0.35966041684150696
680,336.0264186859131,0.007338938303291798,-0.2082231342792511,0.1350507289171219,0.39421072602272034
681,336.51188802719116,0.004773811902850866,-0.10879269987344742,0.11174774169921875,0.4022313356399536
682,336.99766993522644,0.003448599949479103,-0.14985500276088715,0.09463775157928467,0.4213574230670929
683,337.48320388793945,0.0017238556174561381,-0.14733020961284637,0.09245795011520386,0.41457074880599976
684,337.96840620040894,0.0004973197937943041,-0.10186305642127991,0.0928649753332138,0.4059331715106964
685,338.4535162448883,0.0045159426517784595,-0.11619861423969269,0.18705981969833374,0.3371410071849823
686,338.9389569759369,0.009882897138595581,-0.3072023093700409,0.22885717451572418,0.318014919757843
687,339.424115896225,0.018690576776862144,-0.29018542170524597,0.43552643060684204,0.40628427267074585
688,339.907696723938,0.039850667119026184,-0.3939901292324066,0.6018543243408203,0.4901922345161438
689,340.39113306999207,0.022531811147928238,-0.30498966574668884,0.31166648864746094,0.3297799825668335
690,340.87593722343445,0.01217474415898323,-0.29629573225975037,0.25019267201423645,0.317706435918808
691,341.36091446876526,0.011889370158314705,-0.22693541646003723,0.2473183274269104,0.3226422071456909
692,341.8465852737427,0.018851296976208687,-0.2634313404560089,0.38542747497558594,0.38900911808013916
693,342.33165287971497,0.011799292638897896,-0.33108553290367126,0.1981472223997116,0.3479379713535309
694,342.81710600852966,0.006874897051602602,-0.200281023979187,0.20121312141418457,0.33683252334594727
695,343.302129983902,0.010194015689194202,-0.24207592010498047,0.2320908010005951,0.32850340008735657
696,343.78781843185425,0.009314836002886295,-0.17004455626010895,0.19908252358436584,0.3445446491241455
697,344.2726969718933,0.0034211045131087303,-0.15162816643714905,0.09733354300260544,0.4096350073814392
698,344.75839257240295,0.0029664665926247835,-0.1072283536195755,0.0914987102150917,0.4139537811279297
699,345.24430203437805,0.004426212981343269,-0.13676273822784424,0.1281771957874298,0.38433921337127686
700,345.72935676574707,0.0015742413233965635,-0.032755784690380096,0.10036750882863998,0.3929767906665802
701,346.2144753932953,0.0014668216463178396,-0.1033148244023323,0.1044546589255333,0.38680708408355713
702,346.7001349925995,0.0003767600283026695,-0.004372492898255587,0.10124503076076508,0.3886580169200897
703,347.18571424484253,0.0002177616988774389,-0.03871171921491623,0.09450357407331467,0.3948276937007904
704,348.17625665664673,0.001140077831223607,-0.053981855511665344,0.13715897500514984,0.3608943521976471
705,348.6611502170563,0.0004312169039621949,-0.08761614561080933,0.15160398185253143,0.35040584206581116
706,349.14582204818726,0.0013244841247797012,-0.08101359009742737,0.12176880985498428,0.37323376536369324
707,349.63055777549744,0.0014618131099268794,-0.08661041408777237,0.148097425699234,0.35780948400497437
708,350.1149868965149,0.0015098665608093143,-0.042698659002780914,0.11912613362073898,0.37323376536369324
709,350.60076785087585,0.000524466042406857,-0.12086130678653717,0.0873446986079216,0.4065501391887665
710,351.0862855911255,0.0006219546194188297,-0.06234674155712128,0.11413397639989853,0.37693557143211365
711,351.5714225769043,0.0022358072455972433,-0.07875266671180725,0.11750581860542297,0.37508466839790344
712,352.05673384666443,0.0008988893241621554,-0.07142286002635956,0.10789337754249573,0.38248831033706665
713,352.54310274124146,0.0016577421920374036,-0.004830820485949516,0.11741019040346146,0.3726167678833008
714,353.028048992157,0.0046603139489889145,-0.06755082309246063,0.13465330004692078,0.37138283252716064
715,353.51402735710144,0.007279475685209036,-0.1630813181400299,0.16513881087303162,0.35040584206581116
716,353.9992847442627,0.007265621796250343,-0.2464088797569275,0.18348580598831177,0.3442361652851105
717,354.4848909378052,0.00510795833542943,-0.16181819140911102,0.1592344045639038,0.35966041684150696
718,354.96971368789673,0.005576669238507748,-0.12433164566755295,0.2079314887523651,0.33282220363616943
719,355.4554798603058,0.004461263306438923,-0.1715526133775711,0.1259409338235855,0.3775525391101837
720,355.9391882419586,0.0038730939850211143,-0.07842405140399933,0.16505281627178192,0.35225677490234375
721,356.42451643943787,0.010389021597802639,-0.1809711456298828,0.2731702923774719,0.29522964358329773
722,356.90978026390076,0.031443897634744644,-0.38351699709892273,0.5607810020446777,0.4433024823665619
723,357.39633083343506,0.01614193618297577,-0.29845672845840454,0.24525374174118042,0.32202523946762085
724,357.88154101371765,0.011858148500323296,-0.2239324450492859,0.2672027051448822,0.3078348934650421
725,358.3678648471832,0.008414646610617638,-0.18931944668293,0.22119943797588348,0.3315882682800293
726,358.85199761390686,0.007146687712520361,-0.1553707718849182,0.19166399538516998,0.3497888743877411
727,359.33694791793823,0.005692216567695141,-0.22903800010681152,0.1919218897819519,0.34577858448028564
728,359.8221056461334,0.00222694780677557,-0.12420912832021713,0.11533009260892868,0.3892749845981598
729,360.3071382045746,0.007220559287816286,-0.2869923710823059,0.21229887008666992,0.3349815905094147
730,360.79272842407227,0.004083572421222925,-0.12287431210279465,0.14303748309612274,0.3781695067882538
731,361.2776589393616,0.007279953919351101,-0.23633712530136108,0.27780184149742126,0.3223763406276703
732,361.76394057273865,0.010468240827322006,-0.22623500227928162,0.2682119309902191,0.31744056940078735
733,362.25058007240295,0.02821234054863453,-0.36908116936683655,0.5155227184295654,0.5049995183944702
734,362.7372500896454,0.018284110352396965,-0.3536772131919861,0.3060775697231293,0.376669704914093
735,363.22283411026,0.02092789299786091,-0.35876941680908203,0.44495758414268494,0.45564189553260803
736,363.7064380645752,0.028791386634111404,-0.40880805253982544,0.4477984309196472,0.46057766675949097
737,364.1917667388916,0.009734290651977062,-0.2230929732322693,0.183633953332901,0.37323376536369324
738,364.6780972480774,0.002766793128103018,-0.06194404885172844,0.1110449805855751,0.42567622661590576
739,365.1634531021118,0.0026781922206282616,-0.10923956334590912,0.11760715395212173,0.4121028780937195
740,365.6472718715668,0.0019144605612382293,-0.0718855932354927,0.11468902230262756,0.39359375834465027
741,366.13228034973145,0.003386888187378645,-0.13966791331768036,0.15143996477127075,0.36953192949295044
742,366.6176941394806,0.001514948788098991,-0.09541144967079163,0.09513236582279205,0.4121028780937195
743,367.1013436317444,0.0003015596012119204,-0.12995992600917816,0.09270438551902771,0.41271984577178955
744,367.5866668224335,0.0006201506475917995,-0.019399087876081467,0.0922146737575531,0.4232083261013031
745,368.0722568035126,0.0006359998369589448,-0.10519847273826599,0.09571154415607452,0.42629319429397583
746,368.55733728408813,0.0010582495015114546,-0.06522241234779358,0.09263238310813904,0.42382529377937317
747,369.0424339771271,0.001041645067743957,-0.10259506106376648,0.09165187925100327,0.42937803268432617
748,369.5277888774872,0.0008012924809008837,-0.03816757723689079,0.09187762439250946,0.4195065200328827
749,370.01225566864014,0.0020794086158275604,-0.10415387153625488,0.09797196090221405,0.4040822684764862
750,370.49825263023376,0.0011294700670987368,-0.09667983651161194,0.09009896963834763,0.41271984577178955
751,370.98305773735046,0.0017624176107347012,-0.09637746959924698,0.09991228580474854,0.40161436796188354
752,371.46878480911255,0.006510842591524124,-0.13796688616275787,0.21870286762714386,0.3306628167629242
753,371.9541323184967,0.00603940524160862,-0.16333241760730743,0.15351779758930206,0.3645961582660675
754,372.4385848045349,0.009852071292698383,-0.17288923263549805,0.2862081527709961,0.31990846991539
755,372.923312664032,0.014269000850617886,-0.1818283051252365,0.29510948061943054,0.32484421133995056
756,373.40833854675293,0.00855950079858303,-0.22825837135314941,0.16866382956504822,0.36768102645874023
757,373.8941159248352,0.004328204784542322,-0.10301465541124344,0.15324537456035614,0.3664470911026001
758,374.3792521953583,0.008811893872916698,-0.21638955175876617,0.23625428974628448,0.32850340008735657
759,374.8642563819885,0.008944015018641949,-0.2265702337026596,0.1879945546388626,0.35657554864883423
760,375.34895753860474,0.006126107648015022,-0.040249746292829514,0.2344127893447876,0.3214082419872284
761,375.83411717414856,0.016419388353824615,-0.20599162578582764,0.4096038043498993,0.3840733468532562
762,376.3198537826538,0.0264162328094244,-0.29606765508651733,0.3757985830307007,0.3692660629749298
763,376.8041317462921,0.011660350486636162,-0.24662773311138153,0.23905356228351593,0.32757794857025146
764,377.2892315387726,0.011669591069221497,-0.19937096536159515,0.25900551676750183,0.31744056940078735
765,377.7745063304901,0.005593361333012581,-0.16569718718528748,0.1501525491476059,0.37878647446632385
766,378.26024746894836,0.0074362135492265224,-0.10020998865365982,0.21346421539783478,0.3460870683193207
767,378.74501037597656,0.015338964760303497,-0.2996702790260315,0.2955285906791687,0.34952303767204285
768,379.22905468940735,0.012285237200558186,-0.27068954706192017,0.2297828048467636,0.33282220363616943
769,379.7146375179291,0.009407984092831612,-0.1789810210466385,0.20229506492614746,0.3463955521583557
770,380.20016741752625,0.0022850732784718275,-0.11655300110578537,0.1024978905916214,0.40284833312034607
771,380.68404960632324,0.0013080380158498883,-0.15576443076133728,0.08981529623270035,0.41086894273757935
772,381.1709337234497,0.0008738681790418923,-0.03221123293042183,0.09185966104269028,0.41086894273757935
773,381.65509724617004,0.0004573711776174605,-0.017656879499554634,0.09439608454704285,0.42012348771095276
774,382.14010739326477,0.001054139924235642,-0.07768125087022781,0.09311781078577042,0.4077840745449066
775,382.6256830692291,0.0018059562426060438,-0.06575463712215424,0.09656234830617905,0.41642165184020996
776,383.11053466796875,0.0002419869415462017,-0.06120096892118454,0.09623891115188599,0.4244422912597656
777,383.5954258441925,0.00040286924922838807,-0.12106157839298248,0.09923690557479858,0.42937803268432617
778,384.08022379875183,0.00010594025661703199,-0.03623918443918228,0.09898863732814789,0.42814409732818604
779,384.5656898021698,0.0012578938622027636,-0.08389417827129364,0.10116571933031082,0.39606165885925293
780,385.0506031513214,0.001448101713322103,-0.02044219896197319,0.10627522319555283,0.38680708408355713
781,385.5362854003906,0.0015706026460975409,-0.053379468619823456,0.10084578394889832,0.39174285531044006
782,386.5262291431427,0.0010851017432287335,-0.14993205666542053,0.09262748807668686,0.40531620383262634
783,387.0124685764313,0.001261771540157497,-0.18751774728298187,0.13440176844596863,0.36768102645874023
784,387.4973921775818,0.0012268684804439545,-0.06975485384464264,0.09406732767820358,0.39914649724960327
785,387.98284697532654,0.001435226877219975,-0.015705425292253494,0.10132138431072235,0.38619011640548706
786,388.4683167934418,0.0046571893617510796,-0.20761656761169434,0.19763101637363434,0.3306628167629242
787,388.95350766181946,0.01800018921494484,-0.27740463614463806,0.3849749267101288,0.36679819226264954
788,389.4395697116852,0.011370533145964146,-0.2318761795759201,0.19291961193084717,0.34300220012664795
789,389.92507815361023,0.00643882667645812,-0.1947857290506363,0.20590022206306458,0.33467310667037964
790,390.4097192287445,0.00841034296900034,-0.20083217322826385,0.20862886309623718,0.33374765515327454
791,390.89465522766113,0.007405886892229319,-0.1672254502773285,0.21209487318992615,0.3315882682800293
792,391.37865018844604,0.0063059828244149685,-0.12964577972888947,0.15002581477165222,0.3726167678833008
793,391.86419105529785,0.007348448038101196,-0.2119690328836441,0.24782134592533112,0.3161640167236328
794,392.3498110771179,0.01732814684510231,-0.2717350423336029,0.38675373792648315,0.376669704914093
795,392.8359205722809,0.029130952432751656,-0.38973236083984375,0.43801721930503845,0.4038164019584656
796,393.3213713169098,0.012266652658581734,-0.19536694884300232,0.2617543637752533,0.32484421133995056
797,393.80680871009827,0.013729369267821312,-0.2476315200328827,0.20001818239688873,0.3627452552318573
798,394.29197096824646,0.00675169425085187,-0.22937792539596558,0.1599552035331726,0.3794034421443939
799,394.7768626213074,0.0060827527195215225,-0.15672649443149567,0.14510540664196014,0.38680708408355713
800,395.26185131073,0.005994739476591349,-0.1580086052417755,0.18677645921707153,0.3590434491634369
801,395.74821424484253,0.0021151870023459196,-0.04930184781551361,0.13574451208114624,0.38063740730285645
802,396.2344789505005,0.0010482078650966287,-0.02386592887341976,0.13666687905788422,0.37138283252716064
803,396.7189803123474,0.0010336358100175858,0.004913923796266317,0.11281158030033112,0.38433921337127686
804,397.20460200309753,5.074089699519391e-07,-0.01533569861203432,0.08919595181941986,0.40901800990104675
805,397.6895844936371,0.00033854827051982284,-0.04083701968193054,0.0956534743309021,0.39976346492767334
806,398.17517828941345,0.00034249131567776203,-0.04627489298582077,0.10321424901485443,0.3929767906665802
807,398.66067337989807,0.0006494710105471313,0.043784841895103455,0.105998694896698,0.3775525391101837
808,399.1468987464905,0.0006909118383191526,-0.04978359118103981,0.09360937774181366,0.3874240517616272
809,399.6327438354492,0.00021411488705780357,-0.05782998725771904,0.0919751450419426,0.39112588763237
810,400.11851811408997,0.0003489502996671945,-0.06380142271518707,0.09394043684005737,0.38804104924201965
811,400.6029267311096,0.002870619762688875,-0.12109752744436264,0.16928409039974213,0.34207674860954285
812,401.08923625946045,0.004298892337828875,-0.13910335302352905,0.19481882452964783,0.3306628167629242
813,401.5748701095581,0.006446767598390579,-0.18032322824001312,0.19795915484428406,0.3288118839263916
814,402.06030559539795,0.0049239336512982845,-0.07994959503412247,0.2120508998632431,0.3170894682407379
815,402.545770406723,0.00424806447699666,-0.1377338320016861,0.1283331662416458,0.3627452552318573
816,403.0299189090729,0.0037932449486106634,-0.13400645554065704,0.10501416027545929,0.37693557143211365
817,403.51655769348145,0.0030615536961704493,-0.13743633031845093,0.10865132510662079,0.3757016360759735
818,404.00078082084656,0.0014014423359185457,-0.12681560218334198,0.09178963303565979,0.38433921337127686
819,404.4847071170807,0.0014091654447838664,-0.07285191863775253,0.07984265685081482,0.4003804326057434
820,404.97073912620544,0.00031506753293797374,0.02645319700241089,0.07922359555959702,0.40346530079841614
821,405.4561049938202,0.0008893524645827711,-0.028139451518654823,0.08885888010263443,0.3886580169200897
822,405.94029784202576,0.0023413693998008966,-0.12465561926364899,0.16591483354568481,0.3288118839263916
823,406.42754435539246,0.004530252888798714,-0.12487002462148666,0.1691998541355133,0.32850340008735657
824,406.91190576553345,0.0027093447279185057,-0.13229593634605408,0.11404764652252197,0.3738507330417633
825,407.397784948349,0.011060153134167194,-0.17215707898139954,0.342265784740448,0.3445872664451599
826,407.8824505805969,0.029002970084547997,-0.36657270789146423,0.4280864894390106,0.3865412473678589
827,408.3686797618866,0.031084738671779633,-0.27076849341392517,0.4729425013065338,0.4161558151245117
828,408.85460352897644,0.0524374321103096,-0.3939197361469269,0.5639309883117676,0.4581097662448883
829,409.338663816452,0.009484884329140186,-0.25355544686317444,0.15383966267108917,0.36706405878067017
830,409.8234567642212,0.0011165004689246416,0.0007339334115386009,0.11313934624195099,0.3775525391101837
831,410.3068268299103,0.003475304925814271,-0.11584276705980301,0.18864229321479797,0.3269609808921814
832,410.79285049438477,0.002618657425045967,-0.06548904627561569,0.09181950986385345,0.3818713426589966
833,411.27915596961975,0.0004992602625861764,-0.06091616675257683,0.07834037393331528,0.41271984577178955
834,411.76431679725647,0.0005045427824370563,-0.002370805712416768,0.07717246562242508,0.4096350073814392
835,412.24932885169983,0.0007608808227814734,-0.07147509604692459,0.07911313325166702,0.40901800990104675
836,412.7350196838379,0.00030400787363760173,0.03216500207781792,0.07449588179588318,0.40901800990104675
837,413.22043919563293,0.00026866927510127425,-0.11577722430229187,0.08806349337100983,0.42567622661590576
838,413.7055983543396,0.0006779602263122797,0.060120634734630585,0.07553181052207947,0.40346530079841614
839,414.1898880004883,0.0010278064291924238,-0.06796867400407791,0.07226647436618805,0.39791256189346313
840,414.67575311660767,0.00126769975759089,-0.06875672191381454,0.07269591838121414,0.38804104924201965
841,415.1606676578522,0.001441772561520338,-0.23020650446414948,0.08881980180740356,0.36397919058799744
842,415.64606046676636,3.2810421544127166e-05,-0.017650390043854713,0.07449435442686081,0.3905089199542999
843,416.130526304245,0.0007682472933083773,0.03847367316484451,0.07241126149892807,0.38433921337127686
844,416.615469455719,0.0007489824201911688,-0.14134450256824493,0.08528760075569153,0.3608943521976471
845,417.1008801460266,0.002942444523796439,-0.14521752297878265,0.11324635148048401,0.3479379713535309
846,417.58681178092957,0.0011060182005167007,-0.06745601445436478,0.0784861370921135,0.3682979941368103
847,418.0719835758209,0.0016500396886840463,-0.10929793119430542,0.09657613933086395,0.354724645614624
848,418.55539751052856,0.0008457076619379222,-0.07722704112529755,0.06996488571166992,0.3812543749809265
849,419.04119205474854,0.0010697718244045973,-0.059628792107105255,0.08224102854728699,0.3553416132926941
850,419.5268189907074,0.002436466980725527,-0.0926588699221611,0.12907761335372925,0.32572704553604126
851,420.01214361190796,0.003544387873262167,-0.1364520639181137,0.11258997023105621,0.33775797486305237
852,420.49587392807007,0.003800295991823077,-0.15964166820049286,0.13393716514110565,0.3251100778579712
853,420.9815044403076,0.004427098669111729,-0.15835829079151154,0.15202930569648743,0.3244931101799011
854,421.46686267852783,0.006254229694604874,-0.18011905252933502,0.22626370191574097,0.28755199909210205
855,421.9499044418335,0.010290170088410378,-0.22111698985099792,0.3123733699321747,0.30756905674934387
856,422.4343092441559,0.007150864694267511,-0.22009481489658356,0.16229118406772614,0.33220523595809937
857,422.91982889175415,0.002280432963743806,-0.12540167570114136,0.12784753739833832,0.3470125198364258
858,423.40514159202576,0.0014515063958242536,-0.19274213910102844,0.0920720174908638,0.36212828755378723
859,423.89082050323486,0.0034283853601664305,-0.13949601352214813,0.18893609941005707,0.3093773126602173
860,424.8819622993469,0.015926308929920197,-0.23500432074069977,0.39227575063705444,0.35692667961120605
861,425.3680100440979,0.042705923318862915,-0.5103098750114441,0.5736640095710754,0.4581097662448883
862,425.85288429260254,0.09197121113538742,-0.5390873551368713,0.8459810018539429,0.6370311379432678
863,426.3375999927521,0.011755451560020447,-0.37141889333724976,0.1781812608242035,0.3645961582660675
864,426.82273054122925,0.000625535671133548,-0.0614321306347847,0.09973450005054474,0.43184593319892883
865,427.30813908576965,0.00027061309083364904,-0.03709717467427254,0.10008331388235092,0.4404835104942322
866,427.7937352657318,0.00022987475676927716,-0.03046639822423458,0.10798301547765732,0.45035502314567566
867,428.2807514667511,0.000135763970320113,0.047558411955833435,0.10563682019710541,0.4478871524333954
868,428.76523780822754,4.1273357055615634e-05,-0.012116765603423119,0.10715705156326294,0.4491210877895355
869,429.24984788894653,0.000570737465750426,-0.023284973576664925,0.102199487388134,0.4404835104942322
870,429.73450565338135,0.0002672671980690211,-0.007360368967056274,0.09803452342748642,0.43554773926734924
871,430.2203154563904,2.579515125944454e-07,-0.040294721722602844,0.10540452599525452,0.44665321707725525
872,430.7059326171875,0.00015975952555891126,0.04080407693982124,0.11130721122026443,0.45035502314567566
873,431.19049191474915,9.449600474908948e-05,-0.035880837589502335,0.10473056882619858,0.44665321707725525
874,431.67578649520874,0.00023871834855526686,0.012914850376546383,0.10186269879341125,0.4441853165626526
875,432.1601586341858,0.00011841669765999541,0.04622405767440796,0.1039002537727356,0.4454192519187927
876,432.6445143222809,0.00022742415603715926,0.060819972306489944,0.11344511061906815,0.45282289385795593
877,433.131582736969,6.075567580410279e-05,0.0935264378786087,0.10405386239290237,0.4441853165626526
878,433.6175365447998,2.9670152798644267e-05,0.01029889564961195,0.10431114584207535,0.4404835104942322
879,434.1027002334595,7.255124364746734e-05,0.03431074321269989,0.11335530877113342,0.44665321707725525
880,434.5861074924469,3.2536263461224735e-05,-0.06857743859291077,0.10977702587842941,0.4441853165626526
881,435.0703921318054,5.424227856565267e-05,-0.0014775061281397939,0.11487766355276108,0.4478871524333954
882,435.55649423599243,6.850954378023744e-05,-0.045335665345191956,0.1211312860250473,0.45405685901641846
883,436.04088163375854,0.001453501870855689,0.12287548929452896,0.11134801059961319,0.43924957513809204
884,436.5242986679077,0.00024362484691664577,-0.021770073100924492,0.10368795692920685,0.4343138039112091
885,437.00882935523987,1.902761505334638e-05,-0.026724709197878838,0.0967068076133728,0.4306119680404663
886,437.493656873703,3.200873106834479e-05,0.006658002734184265,0.09561441838741302,0.43307986855506897
887,437.978666305542,0.00011098709364887327,-0.0333942174911499,0.09433613717556,0.4343138039112091
888,438.4635260105133,0.00031429791124537587,0.046779416501522064,0.09618476778268814,0.43307986855506897
889,438.94777154922485,6.830930942669511e-05,-0.04599559307098389,0.0990346372127533,0.4343138039112091
890,439.43272137641907,2.4175831640604883e-05,0.017385108396410942,0.09827807545661926,0.4343138039112091
891,439.9182538986206,0.0001324741606367752,-0.040879588574171066,0.08807149529457092,0.42814409732818604
892,440.4021873474121,1.3781488632957917e-05,0.049051642417907715,0.10399442166090012,0.4380156099796295
893,440.887686252594,7.249917689478025e-05,-0.01184618566185236,0.09351342171430588,0.42937803268432617
894,441.3728139400482,5.806086119264364e-05,0.00014792382717132568,0.09239589422941208,0.4306119680404663
895,441.859468460083,0.0004909415147267282,-0.04216005653142929,0.09137150645256042,0.42567622661590576
896,442.34406208992004,0.00020430101722013205,0.035467084497213364,0.07748833298683167,0.4139537811279297
897,442.82973408699036,0.0003300806856714189,-0.029144544154405594,0.07632863521575928,0.38804104924201965
898,443.3153705596924,0.0002608329232316464,-0.03999872878193855,0.07398393005132675,0.39544469118118286
899,443.8010473251343,0.001407511648721993,-0.042154453694820404,0.08698318898677826,0.3818713426589966
900,444.28635716438293,0.0016403241315856576,-0.0720403641462326,0.13064229488372803,0.3528737425804138
901,444.77118849754333,0.002849921118468046,-0.07205928862094879,0.15280833840370178,0.33868342638015747
902,445.25624203681946,0.0022794706746935844,-0.1095174178481102,0.1547377109527588,0.33374765515327454
903,445.74033975601196,0.0026587338652461767,-0.1259925365447998,0.20813891291618347,0.30629247426986694
904,446.2264447212219,0.003651493461802602,-0.13310401141643524,0.19822943210601807,0.3103027641773224
905,446.7117681503296,0.005785183049738407,-0.1579636037349701,0.2388438731431961,0.3021279275417328
906,447.1954622268677,0.005801287945359945,-0.15699897706508636,0.22957468032836914,0.30737215280532837
907,447.6813049316406,0.0033641832415014505,-0.0828549936413765,0.18302392959594727,0.3334391713142395
908,448.1657555103302,0.0016072297003120184,-0.09451005607843399,0.12859700620174408,0.3608943521976471
909,448.651611328125,0.002234068466350436,-0.10289349406957626,0.1827835589647293,0.3288118839263916
910,449.13611674308777,0.005520814098417759,-0.14354537427425385,0.2720097601413727,0.31990846991539
911,449.6218478679657,0.004436522256582975,-0.1831240952014923,0.15637023746967316,0.3417682647705078
912,450.1063537597656,0.0032699722796678543,-0.09690453112125397,0.18624454736709595,0.3217167258262634
913,450.59153723716736,0.005516665987670422,-0.12841103971004486,0.24458745121955872,0.2976975440979004
914,451.07569766044617,0.005059005692601204,-0.1540280431509018,0.19502048194408417,0.3170894682407379
915,451.5607361793518,0.0037523533683270216,-0.12750083208084106,0.1372811496257782,0.35225677490234375
916,452.0449469089508,0.002340540988370776,-0.07345758378505707,0.09380676597356796,0.3707658648490906
917,452.53079867362976,0.003156687831506133,-0.16274431347846985,0.21396909654140472,0.306909441947937
918,453.0167775154114,0.006017828825861216,-0.15214405953884125,0.2291998416185379,0.3030533790588379
919,453.50189304351807,0.008544850163161755,-0.19798342883586884,0.27248531579971313,0.2976975440979004
920,453.9874105453491,0.00663716159760952,-0.19690106809139252,0.19174331426620483,0.3288118839263916
921,454.4708218574524,0.006498914211988449,-0.16988427937030792,0.2004885971546173,0.32665249705314636
922,454.9549489021301,0.0056691705249249935,-0.1648072451353073,0.1752496063709259,0.3451616168022156
923,455.44048595428467,0.0010244895238429308,0.005766477435827255,0.13267606496810913,0.3534907102584839
924,455.9257411956787,0.00200308277271688,-0.08032836019992828,0.13510824739933014,0.35225677490234375
925,456.41017508506775,0.00327372457832098,-0.08326186239719391,0.19196748733520508,0.3198658227920532
926,456.89597487449646,0.002775601577013731,-0.11347677558660507,0.12306413799524307,0.35410767793655396
927,457.38144636154175,0.002048436552286148,-0.10329993814229965,0.13948674499988556,0.3408428132534027
928,457.86599707603455,0.001745309098623693,-0.15709182620048523,0.08630616962909698,0.3664470911026001
929,458.3510208129883,0.0006337502272799611,-0.10672271251678467,0.08961381763219833,0.36583012342453003
930,458.83684062957764,0.0006837663822807372,-0.05653245374560356,0.10472845286130905,0.35225677490234375
931,459.32118010520935,0.0017454670742154121,-0.20813676714897156,0.11882127076387405,0.3426937162876129
932,459.8058750629425,0.0031754346564412117,-0.10618112236261368,0.14996600151062012,0.3315882682800293
933,460.2904829978943,0.003065065247938037,-0.13928726315498352,0.12710535526275635,0.348863422870636
934,460.77671337127686,0.00532020116224885,-0.1281556934118271,0.21029305458068848,0.30999428033828735
935,461.26180958747864,0.010122744366526604,-0.22458522021770477,0.2524133026599884,0.2947242856025696
936,461.74770045280457,0.00583977485075593,-0.13798557221889496,0.14775551855564117,0.3497888743877411
937,462.2322733402252,0.009864844381809235,-0.22062718868255615,0.2557600736618042,0.3059839904308319
938,463.22302651405334,0.011321485973894596,-0.23859578371047974,0.2619291841983795,0.3076806366443634
939,463.70869994163513,0.0163089781999588,-0.2336713671684265,0.35898569226264954,0.3544587790966034
940,464.1943082809448,0.009478295221924782,-0.18589718639850616,0.20628400146961212,0.33127978444099426
941,464.67985439300537,0.002027930459007621,-0.13229061663150787,0.09694928675889969,0.39235982298851013
942,465.16419887542725,0.0011634232942014933,-0.15486152470111847,0.09037058055400848,0.39235982298851013
943,465.6493158340454,0.001379758701659739,-0.0929504930973053,0.09388857334852219,0.3892749845981598
944,466.1345319747925,0.0008975029340945184,-0.0447605699300766,0.10044236481189728,0.3837222456932068
945,466.6192784309387,0.00011674992856569588,-0.09531103074550629,0.08045347034931183,0.40161436796188354
946,467.1061325073242,0.0010009935358539224,-0.07132275402545929,0.11668369174003601,0.3738507330417633
947,467.59145402908325,0.0009003787417896092,-0.08098875731229782,0.09824433922767639,0.3892749845981598
948,468.0761549472809,0.0008210607920773327,-0.04209912195801735,0.08788327127695084,0.3892749845981598
949,468.560350894928,0.0012282163370400667,-0.04991850256919861,0.10582010447978973,0.3726167678833008
950,469.04383730888367,0.0018294199835509062,-0.03281920775771141,0.12502971291542053,0.3652131259441376
951,469.53001379966736,0.0013436868321150541,-0.08046218007802963,0.14457015693187714,0.35410767793655396
952,470.01508593559265,0.002304007997736335,-0.11836392432451248,0.13201403617858887,0.35966041684150696
953,470.5000693798065,0.007224618922919035,-0.2310929000377655,0.27184197306632996,0.3125048279762268
954,470.9831078052521,0.003294225549325347,-0.13450416922569275,0.12918461859226227,0.35966041684150696
955,471.4687623977661,0.002992054680362344,-0.09786069393157959,0.14967511594295502,0.34855493903160095
956,471.9545338153839,0.003556507406756282,-0.12066175043582916,0.1528519093990326,0.34762948751449585
957,472.438355922699,0.00210836180485785,-0.12349732220172882,0.14955714344978333,0.34300220012664795
958,472.9241931438446,0.0040134890004992485,-0.13766410946846008,0.17642371356487274,0.3362155258655548
959,473.4078936576843,0.00397814204916358,-0.12345654517412186,0.18269218504428864,0.3408428132534027
960,473.8933057785034,0.004649304319173098,-0.09663766622543335,0.1403709352016449,0.36336222290992737
961,474.3782343864441,0.002854828489944339,-0.11144591867923737,0.09789489954710007,0.3892749845981598
962,474.8636066913605,0.0018804391147568822,-0.03961753100156784,0.13872544467449188,0.3571925163269043
963,475.34872817993164,0.0021990882232785225,-0.15510417520999908,0.14440907537937164,0.35225677490234375
964,475.8327760696411,0.0031944159418344498,-0.09411945939064026,0.1818114072084427,0.3278864324092865
965,476.31836342811584,0.006831616163253784,-0.19627396762371063,0.2606166899204254,0.30756905674934387
966,476.804967880249,0.009233993478119373,-0.25683727860450745,0.24689361453056335,0.3058297336101532
967,477.290025472641,0.010699894279241562,-0.27743014693260193,0.280792772769928,0.3149726986885071
968,477.77593970298767,0.006075950339436531,-0.19603347778320312,0.19901464879512787,0.3349815905094147
969,478.2617828845978,0.002343439497053623,-0.126863494515419,0.08824777603149414,0.39791256189346313
970,478.7471499443054,0.0003892144886776805,-0.049191612750291824,0.08384597301483154,0.4102519750595093
971,479.23121404647827,0.0005614207475446165,0.04359036684036255,0.08606107532978058,0.4139537811279297
972,479.7165606021881,0.00011251857358729467,-0.06944482028484344,0.08390268683433533,0.4096350073814392
973,480.2022557258606,0.0002268095122417435,0.06609468907117844,0.07993975281715393,0.40346530079841614
974,480.68713426589966,0.00015504646580666304,0.052066605538129807,0.07706384360790253,0.39729559421539307
975,481.17382311820984,0.0010524076642468572,-0.0784701257944107,0.08024829626083374,0.38804104924201965
976,481.65861201286316,0.0007681159186176956,-0.07541462033987045,0.08509925752878189,0.3874240517616272
977,482.14259457588196,0.0008166831685230136,-0.050284456461668015,0.10680961608886719,0.3726167678833008
978,482.62751150131226,0.004878264851868153,-0.15781408548355103,0.2458176165819168,0.2947242856025696
979,483.11250710487366,0.022190384566783905,-0.24603892862796783,0.5365180969238281,0.4408346116542816
980,483.5978066921234,0.017792174592614174,-0.33288782835006714,0.2979636788368225,0.31990846991539
981,484.08305382728577,0.007861264981329441,-0.1635664850473404,0.2019747644662857,0.33374765515327454
982,484.56865549087524,0.006273130886256695,-0.18258090317249298,0.1796625703573227,0.3479379713535309
983,485.05377411842346,0.004057683050632477,-0.16467362642288208,0.16623900830745697,0.354724645614624
984,485.5389988422394,0.0016083874506875873,-0.13019238412380219,0.09261921048164368,0.3948276937007904
985,486.0242335796356,0.0010582769755274057,-0.07876601070165634,0.08904119580984116,0.40716710686683655
986,486.5099425315857,1.7965947336051613e-05,-0.11009381711483002,0.09174332767724991,0.4046992361545563
987,486.9957847595215,0.0002749806153587997,-0.04321131110191345,0.09228914976119995,0.3985295295715332
988,487.48094391822815,0.0005245235515758395,-0.001273695146664977,0.09776423126459122,0.3818713426589966
989,487.96629571914673,0.0009584006038494408,-0.05189255625009537,0.1034621000289917,0.3781695067882538
990,488.4513449668884,0.0016984570538625121,-0.021462321281433105,0.13363483548164368,0.354724645614624
991,488.9368612766266,0.0014674292178824544,-0.027537541463971138,0.11075372248888016,0.3627452552318573
992,489.42192912101746,0.0005851843161508441,-0.025241734459996223,0.08335135132074356,0.39174285531044006
993,489.9072587490082,0.0009307722211815417,-0.0646992027759552,0.1295313835144043,0.3482464551925659
994,490.39329957962036,0.004497101064771414,-0.18800513446331024,0.17313441634178162,0.3300458490848541
995,490.8783378601074,0.003210480557754636,-0.13373388350009918,0.16094820201396942,0.3417682647705078
996,491.36455488204956,0.005532819777727127,-0.1340038776397705,0.2026696354150772,0.32017430663108826
997,491.84999322891235,0.007039695978164673,-0.13882599771022797,0.1555205136537552,0.349171906709671
998,492.33470034599304,0.00167722231708467,-0.07978038489818573,0.1071394756436348,0.3886580169200897
999,492.82014632225037,0.0015826935414224863,-0.1169167309999466,0.09607837349176407,0.4009974002838135
1000,493.30612206459045,0.0019166339188814163,-0.09937916696071625,0.12695837020874023,0.37138283252716064
1001,493.7915120124817,0.001855760463513434,-0.1146835908293724,0.11027879267930984,0.37878647446632385
1002,494.2769305706024,6.116203439887613e-05,0.02622091770172119,0.0851677879691124,0.39791256189346313
1003,494.76293182373047,0.00023589373449794948,-0.016949128359556198,0.08972161263227463,0.38680708408355713
1004,495.24682784080505,0.00043516309233382344,-0.04333798959851265,0.08469578623771667,0.38433921337127686
1005,495.7325325012207,0.0003993969294242561,-0.06629247218370438,0.08412214368581772,0.385573148727417
1006,496.2180073261261,4.1361457988386974e-05,0.0008210909436456859,0.07739580422639847,0.39174285531044006
1007,496.7030899524689,0.00016972259618341923,-0.03528079017996788,0.0792345181107521,0.39421072602272034
1008,497.18788409233093,5.0356858992017806e-05,-0.08969034999608994,0.07862688601016998,0.3985295295715332
1009,497.67322754859924,0.0001492819283157587,0.04971398413181305,0.07848744839429855,0.39791256189346313
1010,498.1586127281189,0.00012022530427202582,0.009659926407039165,0.07831083983182907,0.40531620383262634
1011,498.6447217464447,0.00019131168664898723,-0.0329715795814991,0.07955718040466309,0.40716710686683655
1012,499.1304669380188,0.00018383594579063356,-0.009242900647222996,0.07978137582540512,0.4077840745449066
1013,499.61608815193176,0.0002361773804295808,-0.05214513838291168,0.07988984882831573,0.41457074880599976
1014,500.1015441417694,0.0003079029265791178,0.040260180830955505,0.08301369100809097,0.4170386493206024
1015,500.58712244033813,6.632826261920854e-05,-0.03190016746520996,0.08437198400497437,0.41457074880599976
1016,501.5790455341339,0.00036911305505782366,0.04084615781903267,0.08934575319290161,0.4188895523548126
1017,502.0650269985199,1.3534397112380248e-05,0.04716254025697708,0.08984818309545517,0.41827258467674255
1018,502.55040311813354,0.00015530794917140156,-0.01062860619276762,0.08937793225049973,0.4158046841621399
1019,503.03529119491577,0.00020814598246943206,-0.016365651041269302,0.08549882471561432,0.41457074880599976
1020,503.5205924510956,0.00016978498024400324,0.012384769506752491,0.08925645798444748,0.4176556169986725
1021,504.0056426525116,0.0003629565762821585,0.05631852522492409,0.09578724205493927,0.4188895523548126
1022,504.49191904067993,0.0003379821719136089,-0.02510753646492958,0.12700694799423218,0.4404835104942322
1023,504.978120803833,0.002455648733302951,0.10661239176988602,0.19764800369739532,0.4737998843193054
1024,505.46343541145325,0.012652342207729816,0.23925729095935822,0.4172085225582123,0.5725151300430298
1025,505.9474506378174,0.013092524372041225,0.279919296503067,0.3782249689102173,0.5688133239746094
1026,506.43230962753296,0.007905618287622929,0.210972398519516,0.3069399297237396,0.5416666269302368
1027,506.91709327697754,0.006006926763802767,0.16430576145648956,0.2595787048339844,0.5169878005981445
1028,507.4008996486664,0.006375795230269432,0.1870497465133667,0.2896037697792053,0.5379648208618164
1029,507.88604712486267,0.001748806913383305,0.2145812213420868,0.19096699357032776,0.4984787106513977
1030,508.37155175209045,0.0024187301751226187,0.046387605369091034,0.1789008527994156,0.4910750687122345
1031,508.8575494289398,0.003914248663932085,0.14673645794391632,0.18818308413028717,0.4849053621292114
1032,509.3418095111847,0.0007617478840984404,0.10102613270282745,0.17080985009670258,0.48120352625846863
1033,509.82917857170105,0.0007139704539440572,-0.003716733306646347,0.16094666719436646,0.4775017201900482
1034,510.3133888244629,0.002617782913148403,0.09167038649320602,0.28935930132865906,0.5391987562179565
1035,510.79799008369446,0.00381062482483685,0.13750699162483215,0.2482476532459259,0.5206896066665649
1036,511.2823793888092,0.013582153245806694,0.15245351195335388,0.42211633920669556,0.5934920907020569
1037,511.76845812797546,0.007540276274085045,0.1962725818157196,0.20957455039024353,0.5021805167198181
1038,512.2534539699554,0.0031302899587899446,0.16722631454467773,0.22080500423908234,0.5083501935005188
1039,512.7401342391968,0.006335624027997255,0.23138602077960968,0.31578853726387024,0.5577078461647034
1040,513.2257177829742,0.0025012583937495947,0.31583884358406067,0.1497391313314438,0.4725659489631653
1041,513.710263967514,0.0010769846849143505,0.07345383614301682,0.1508982628583908,0.47503381967544556
1042,514.1963877677917,0.0006740178796462715,0.03361561521887779,0.10585693269968033,0.4478871524333954
1043,514.6821613311768,0.0008949992479756474,0.10652100294828415,0.102300263941288,0.4380156099796295
1044,515.1675543785095,0.00017031886090990156,0.012958316132426262,0.09841020405292511,0.43554773926734924
1045,515.6537053585052,2.5408327928744256e-05,0.019981741905212402,0.09207779169082642,0.4306119680404663
1046,516.1379008293152,5.700656765839085e-05,0.0687895268201828,0.08980415016412735,0.42937803268432617
1047,516.6230003833771,0.00010708507761592045,0.04832397401332855,0.08493620157241821,0.42197439074516296
1048,517.1086282730103,6.983317689446267e-06,-0.013266665861010551,0.08676315099000931,0.4250592589378357
1049,517.5944299697876,7.156430365284905e-05,0.005862152669578791,0.08297353982925415,0.4244422912597656
1050,518.0800497531891,5.122756556374952e-05,0.03974809870123863,0.08631356060504913,0.42752712965011597
1051,518.5658180713654,2.206781937275082e-05,-0.02961631305515766,0.10222484916448593,0.4417174458503723
1052,519.049307346344,8.796650945441797e-05,0.013774387538433075,0.11097928136587143,0.4454192519187927
1053,519.5344271659851,0.00036931090289726853,0.06925931572914124,0.13884669542312622,0.45775866508483887
1054,520.0201168060303,0.00017889287846628577,-0.005541522987186909,0.13469386100769043,0.45775866508483887
1055,520.5049450397491,0.00012317692744545639,-0.03906577080488205,0.13082891702651978,0.4515889585018158
1056,520.9928088188171,0.0025317196268588305,0.07554365694522858,0.2233532965183258,0.49230900406837463
1057,521.4771168231964,0.005698546767234802,0.26055771112442017,0.355217307806015,0.5589417815208435
1058,521.9637765884399,0.01094109658151865,0.2862939238548279,0.39086759090423584,0.5811526775360107
1059,522.4496850967407,0.011923762038350105,0.3298306465148926,0.36546632647514343,0.5836206078529358
1060,522.9338495731354,0.008082019165158272,0.19211679697036743,0.29841989278793335,0.5601757168769836
1061,523.4187741279602,0.005917431320995092,0.1220521554350853,0.192599818110466,0.4972447454929352
1062,523.905570268631,0.004597080871462822,0.1293853372335434,0.18334263563156128,0.4873732328414917
1063,524.3903951644897,0.0008803538512438536,0.10472279042005539,0.12421686202287674,0.46022653579711914
1064,524.8752639293671,7.890148845035583e-05,0.006801926996558905,0.13048435747623444,0.4688641428947449
1065,525.3604078292847,0.0005590185173787177,0.04218680411577225,0.1592162549495697,0.4873732328414917
1066,525.845977306366,0.0007161973626352847,0.05376968905329704,0.12681378424167633,0.46763017773628235
1067,526.3309986591339,0.0010001640766859055,0.08219609409570694,0.12919911742210388,0.4663962423801422
1068,526.8165078163147,0.0006523853517137468,0.14114126563072205,0.12447250634431839,0.46146050095558167
1069,527.3012869358063,0.00010625927825458348,0.06266085058450699,0.1226094663143158,0.458992600440979
1070,527.7856812477112,0.00045547258923761547,0.09059295803308487,0.1476575881242752,0.47503381967544556
1071,528.2710654735565,0.00012893759412690997,0.09133924543857574,0.15073983371257782,0.48120352625846863
1072,528.7563142776489,0.0005887611187063158,0.05265603959560394,0.15744906663894653,0.4849053621292114
1073,529.2423739433289,0.002580499043688178,0.20161335170269012,0.1447819024324417,0.4688641428947449
1074,529.7282023429871,0.0021776463836431503,0.138649582862854,0.207694873213768,0.4984787106513977
1075,530.2138705253601,0.0020182491280138493,0.09344744682312012,0.2457861304283142,0.5182217359542847
1076,530.7008526325226,0.003820290556177497,0.10016311705112457,0.23944103717803955,0.5169878005981445
1077,531.1875145435333,0.004544940777122974,0.11892152577638626,0.3162775933742523,0.5527721047401428
1078,531.6733975410461,0.006390432361513376,0.25384771823883057,0.19756127893924713,0.4873732328414917
1079,532.1577734947205,0.0015406532911583781,0.04342680796980858,0.18473809957504272,0.4873732328414917
1080,532.6434788703918,0.004734848625957966,0.19984476268291473,0.19207100570201874,0.4799695909023285
1081,533.129118680954,0.0014217332936823368,0.03876831755042076,0.1791352927684784,0.47873565554618835
1082,533.6132545471191,0.001745002344250679,0.08323024213314056,0.22535516321659088,0.5046483874320984
1083,534.0992856025696,0.002535350853577256,0.1503482460975647,0.2590387463569641,0.5194556713104248
1084,534.5835537910461,0.013176384381949902,0.23467053472995758,0.4555444121360779,0.6157030463218689
1085,535.0689265727997,0.020778922364115715,0.3336579203605652,0.41616177558898926,0.6033636331558228
1086,535.5540540218353,0.007668301463127136,0.2739623188972473,0.24249137938022614,0.5305611491203308
1087,536.0387632846832,0.0011573723750188947,0.045346468687057495,0.12701259553432465,0.470098078250885
1088,536.523402929306,0.00032559255487285554,0.06152558699250221,0.13613730669021606,0.4737998843193054
1089,537.0086569786072,8.669029921293259e-05,0.08715483546257019,0.13216213881969452,0.47503381967544556
1090,537.4938356876373,0.00014702026965096593,0.04624789208173752,0.1164102628827095,0.4663962423801422
1091,537.9795241355896,0.000518330663908273,0.004167140461504459,0.11564283072948456,0.4626944363117218
1092,538.4649467468262,0.0002146393817383796,0.03004840388894081,0.112561896443367,0.46022653579711914
1093,538.9502446651459,0.0013745824107900262,0.10608087480068207,0.10766500234603882,0.4491210877895355
1094,539.9416446685791,3.2777985325083137e-05,0.023892560973763466,0.11743958294391632,0.45775866508483887
1095,540.425984621048,0.00025826896307989955,-0.003994190599769354,0.13044503331184387,0.4626944363117218
1096,540.9107875823975,0.00032465136609971523,0.0787477046251297,0.12592589855194092,0.46022653579711914
1097,541.3965883255005,0.00022101221838966012,0.034882865846157074,0.11306395381689072,0.45405685901641846
1098,541.8817899227142,0.0008109720074571669,0.09113461524248123,0.11515162885189056,0.45282289385795593
1099,542.3677394390106,0.00046239476068876684,-0.01593111641705036,0.129557266831398,0.45405685901641846
1100,542.852499961853,0.0004621886764653027,0.029123973101377487,0.10249841958284378,0.4367816746234894
1101,543.3361167907715,0.0006087023066356778,0.02937115915119648,0.0825459286570549,0.4250592589378357
1102,543.821692943573,0.0006038128049112856,0.033958304673433304,0.07999640703201294,0.4170386493206024
1103,544.3074123859406,0.00017913925694301724,-0.019981782883405685,0.09344253689050674,0.4269101619720459
1104,544.7913701534271,0.0009611803689040244,-0.02984829992055893,0.09632789343595505,0.4250592589378357
1105,545.2759132385254,0.0007719181012362242,0.07683244347572327,0.12239383906126022,0.44665321707725525
1106,545.7623600959778,0.00045751678408123553,0.08576662838459015,0.11912115663290024,0.4454192519187927
1107,546.248459815979,0.0016367386560887098,0.14684608578681946,0.11665515601634979,0.4417174458503723
1108,546.7326939105988,0.0011273118434473872,0.062327899038791656,0.16706031560897827,0.470098078250885
1109,547.2178251743317,0.0008783558150753379,0.06153842434287071,0.16018299758434296,0.4663962423801422
1110,547.7024269104004,0.0011282693594694138,0.0920477882027626,0.14474648237228394,0.4626944363117218
1111,548.1875905990601,0.0009534236742183566,0.16697341203689575,0.10428321361541748,0.4367816746234894
1112,548.6731703281403,0.0017466603312641382,0.07588548958301544,0.09463252127170563,0.4188895523548126
1113,549.15789270401,0.00017587972979526967,0.07153015583753586,0.09352070838212967,0.4176556169986725
1114,549.6429269313812,0.0011018258519470692,0.018336530774831772,0.11124545335769653,0.42567622661590576
1115,550.1281442642212,0.0007840835023671389,0.07348733395338058,0.1414584368467331,0.4454192519187927
1116,550.6128687858582,0.002099125413224101,0.10383106768131256,0.11680418998003006,0.42752712965011597
1117,551.0972499847412,0.0006189679843373597,0.06613322347402573,0.17991232872009277,0.4626944363117218
1118,551.5827970504761,0.0026759628672152758,0.14171607792377472,0.20915794372558594,0.4799695909023285
1119,552.0680747032166,0.0016153283650055528,0.08026900887489319,0.1984962522983551,0.47873565554618835
1120,552.553412437439,0.0012641770299524069,0.10763578116893768,0.12517103552818298,0.43924957513809204
1121,553.038275718689,0.0009677804773673415,0.07526388019323349,0.15772445499897003,0.458992600440979
1122,553.5247688293457,0.0013642444973811507,0.12333240360021591,0.16959281265735626,0.4651623070240021
1123,554.0109198093414,0.0027779177762567997,0.15191224217414856,0.2116927057504654,0.48243746161460876
1124,554.495992898941,0.00140326505061239,0.04836822301149368,0.1604025959968567,0.46022653579711914
1125,554.9803838729858,0.0006724364939145744,0.0073823039419949055,0.15075139701366425,0.45775866508483887
1126,555.4648668766022,0.0022323625162243843,0.1240750178694725,0.1817670464515686,0.47503381967544556
1127,555.9502215385437,0.0025124528910964727,0.17570161819458008,0.18998028337955475,0.4762677848339081
1128,556.434798002243,0.0020576310344040394,0.10012257099151611,0.20156918466091156,0.48613929748535156
1129,556.9208476543427,0.0048180376179516315,0.18673402070999146,0.24179217219352722,0.5021805167198181
1130,557.4056160449982,0.004880459513515234,0.1737973988056183,0.26563093066215515,0.5169878005981445
1131,557.8899948596954,0.005919232498854399,0.19384922087192535,0.2598704695701599,0.5194556713104248
1132,558.3758144378662,0.005059174727648497,0.1587037444114685,0.18632224202156067,0.47503381967544556
1133,558.8612234592438,0.0014609569916501641,0.10680434107780457,0.18805542588233948,0.48243746161460876
1134,559.346116065979,0.0024838591925799847,0.058389194309711456,0.21779228746891022,0.49971264600753784
1135,559.831122636795,0.0010858799796551466,0.03061712719500065,0.17856808006763458,0.4836714267730713
1136,560.3170478343964,0.0037316055968403816,0.04572543874382973,0.14789780974388123,0.45652472972869873
1137,560.8025839328766,0.002260221168398857,0.1283416897058487,0.20111580193042755,0.4910750687122345
1138,561.2894413471222,0.0013799063162878156,0.13105903565883636,0.18717271089553833,0.489841103553772
1139,561.7750024795532,0.0008494724752381444,0.11004036664962769,0.12160816043615341,0.45405685901641846
1140,562.2607142925262,0.0009334711357951164,0.03558361902832985,0.11278931051492691,0.4515889585018158
1141,562.7450881004333,0.000210041762329638,0.06815733015537262,0.10229034721851349,0.4417174458503723
1142,563.2312998771667,0.0002809531579259783,0.008071464486420155,0.0965103805065155,0.4380156099796295
1143,563.7161657810211,0.0005767977563664317,0.06041992828249931,0.10615868866443634,0.43924957513809204
1144,564.2008879184723,0.00026483237161301076,0.007338383700698614,0.11667827516794205,0.4441853165626526
1145,564.6861970424652,0.0001347295183222741,0.014634711667895317,0.12973493337631226,0.45035502314567566
1146,565.1719107627869,0.0026698922738432884,0.13815151154994965,0.23721902072429657,0.5058823227882385
1147,565.6573348045349,0.0015681461663916707,0.11588599532842636,0.1594858318567276,0.4725659489631653
1148,566.142856836319,0.0006125109503045678,0.06896933168172836,0.1359858214855194,0.46022653579711914
1149,566.6293399333954,0.0009948961669579148,0.08161486685276031,0.1810283064842224,0.4849053621292114
1150,567.1150040626526,0.001430907053872943,0.10975628346204758,0.1911620795726776,0.489841103553772
1151,567.5991113185883,0.0008239261223934591,0.014571761712431908,0.14068834483623505,0.46763017773628235
1152,568.0855031013489,0.00033226460800506175,0.012063023634254932,0.13609008491039276,0.4663962423801422
1153,568.57093501091,0.0008577330154366791,0.0860913097858429,0.155864417552948,0.47503381967544556
1154,569.0554337501526,0.0014741589548066258,0.122816301882267,0.20251020789146423,0.4984787106513977
1155,569.5406486988068,0.0031111594289541245,0.19363418221473694,0.23455031216144562,0.512052059173584
1156,570.0252327919006,0.002988300286233425,0.18067948520183563,0.20800215005874634,0.5021805167198181
1157,570.5088896751404,0.0027853588107973337,0.15960882604122162,0.23098957538604736,0.512052059173584
1158,570.9937949180603,0.005938185378909111,0.20446379482746124,0.30031174421310425,0.5453684329986572
1159,571.4791038036346,0.012406782247126102,0.24999621510505676,0.38908734917640686,0.5910242199897766
1160,571.9635009765625,0.004863264970481396,0.1675460785627365,0.17162533104419708,0.4972447454929352
1161,572.4489638805389,0.0016165187116712332,0.08548877388238907,0.14302705228328705,0.48243746161460876
1162,572.9349303245544,0.0013193672057241201,0.03266717866063118,0.12851950526237488,0.4737998843193054
1163,573.4192695617676,0.0004974117036908865,0.031056707724928856,0.11366792023181915,0.46146050095558167
1164,573.9044790267944,0.00010962950909743086,0.04434870928525925,0.11248006671667099,0.46146050095558167
1165,574.3905780315399,0.000176910703885369,0.038378916680812836,0.11427976936101913,0.4651623070240021
1166,574.8749339580536,2.596042577351909e-05,0.050065942108631134,0.10145486146211624,0.4478871524333954
1167,575.3612904548645,0.00037649841397069395,0.1099756509065628,0.10278492420911789,0.4515889585018158
1168,575.8464922904968,5.560934732784517e-05,-0.001277353148907423,0.10348960012197495,0.4515889585018158
1169,576.330890417099,0.0002552056103013456,0.11062408238649368,0.11272227764129639,0.45652472972869873
1170,576.816196680069,0.001435942598618567,0.056900203227996826,0.10486121475696564,0.4417174458503723
1171,577.3018236160278,4.9564940127311274e-05,0.06963038444519043,0.10432636737823486,0.44295138120651245
1172,578.2926766872406,0.0005312978173606098,0.049574535340070724,0.12420069426298141,0.45652472972869873
1173,578.7780249118805,0.0002718017203733325,0.0215107761323452,0.14013949036598206,0.4663962423801422
1174,579.2638807296753,0.0014127048198133707,0.04162333905696869,0.16408345103263855,0.4762677848339081
1175,579.7496507167816,0.0008231361280195415,0.06894262880086899,0.15976303815841675,0.47503381967544556
1176,580.2330486774445,0.0017433469183743,0.14074552059173584,0.19068104028701782,0.49354293942451477
1177,580.7187123298645,0.003443145891651511,0.1648699939250946,0.20728366076946259,0.5034144520759583
1178,581.2038173675537,0.0036786533892154694,0.12466731667518616,0.2181548923254013,0.5071162581443787
1179,581.6888382434845,0.0022525894455611706,0.12115989625453949,0.1652417778968811,0.4836714267730713
1180,582.1724309921265,0.0013410825049504638,0.1186128705739975,0.12530365586280823,0.45775866508483887
1181,582.6573598384857,0.0005029182648286223,0.07721812278032303,0.13630928099155426,0.46392837166786194
1182,583.1429877281189,0.0009122816845774651,0.037239715456962585,0.17950859665870667,0.4836714267730713
1183,583.628175497055,0.0018210180569440126,0.08630099147558212,0.21239857375621796,0.5021805167198181
1184,584.1130585670471,0.0023973039351403713,0.09759590029716492,0.25455403327941895,0.5219235420227051
1185,584.5978012084961,0.00713126128539443,0.20124909281730652,0.26915737986564636,0.5354968905448914
1186,585.0818934440613,0.005568883381783962,0.2199210673570633,0.25639015436172485,0.531795084476471
1187,585.5679681301117,0.0027552281972020864,0.14067846536636353,0.2132779061794281,0.5132859945297241
1188,586.0528075695038,0.0008448321023024619,0.1153998151421547,0.1203460618853569,0.4651623070240021
1189,586.5366854667664,0.0004953213501721621,0.09177835285663605,0.13994187116622925,0.4737998843193054
1190,587.022248506546,0.0037361066788434982,0.20769421756267548,0.18504463136196136,0.489841103553772
1191,587.5075616836548,0.006998853757977486,0.19939295947551727,0.339160680770874,0.5688133239746094
1192,587.9917674064636,0.011747721582651138,0.31141942739486694,0.3083813786506653,0.5490702390670776
1193,588.4783141613007,0.014001728966832161,0.36213764548301697,0.29607751965522766,0.542900562286377
1194,588.9625058174133,0.001337273744866252,0.10798422247171402,0.16638962924480438,0.48860716819763184
1195,589.4486224651337,0.0015801319386810064,0.1089448556303978,0.1510009467601776,0.4799695909023285
1196,589.9341537952423,0.0008015062776394188,0.0647864043712616,0.1381327509880066,0.47503381967544556
1197,590.4198939800262,0.0006649146671406925,0.052228715270757675,0.10026507824659348,0.45282289385795593
1198,590.9046320915222,6.276977364905179e-05,0.09958567470312119,0.11545390635728836,0.4651623070240021
1199,591.3897104263306,0.000204881900572218,-0.014067165553569794,0.09832970052957535,0.45282289385795593
1200,591.8747282028198,0.0002645817294251174,-0.006536870263516903,0.0974310040473938,0.4478871524333954
1201,592.3594098091125,6.664061220362782e-05,0.04188825562596321,0.09106197208166122,0.4417174458503723
1202,592.8451478481293,0.0001224853185703978,0.0460796058177948,0.08640680462121964,0.4232083261013031
1203,593.3304812908173,0.0004542978131212294,0.08776533603668213,0.08365944772958755,0.42259135842323303
1204,593.8165273666382,1.6019559552660212e-05,-0.03314664587378502,0.08067119121551514,0.42197439074516296
1205,594.3007562160492,1.0174868293688633e-05,0.002354149241000414,0.07952624559402466,0.4114859104156494
1206,594.7860794067383,0.00032610452035441995,-0.045141953974962234,0.07746479660272598,0.4207404553890228
1207,595.2714519500732,2.7921005312236957e-05,0.06392465531826019,0.07742129266262054,0.4195065200328827
1208,595.7567222118378,5.535815489565721e-06,-0.009554805234074593,0.07910827547311783,0.4244422912597656
1209,596.2423553466797,0.00030404209974221885,0.019727015867829323,0.07846999913454056,0.42259135842323303
1210,596.7284798622131,0.0001695247774478048,-0.021273493766784668,0.08087974786758423,0.4269101619720459
1211,597.2128071784973,0.00042420989484526217,-0.07402607053518295,0.0819750428199768,0.4269101619720459
1212,597.6983726024628,0.00019527507538441569,-0.005226901266723871,0.08476428687572479,0.42814409732818604
1213,598.183990240097,2.7211642645852407e-06,-0.03365262970328331,0.08475110679864883,0.42937803268432617
1214,598.6697733402252,0.00015238183550536633,0.04885966330766678,0.08417502045631409,0.42567622661590576
1215,599.1555807590485,5.189617240830557e-06,-0.022648487240076065,0.08328752964735031,0.42567622661590576
1216,599.6406409740448,4.6759381802985445e-05,0.01939978264272213,0.0788441151380539,0.4232083261013031
1217,600.1259248256683,8.804198841971811e-06,-0.026014557108283043,0.07881248742341995,0.4213574230670929
1218,600.6102883815765,5.366701589082368e-05,-0.03227514028549194,0.08182379603385925,0.4269101619720459
1219,601.0946383476257,7.782668944855686e-06,0.011396436020731926,0.07908710837364197,0.4207404553890228
1220,601.5806727409363,7.995386113179848e-05,0.012047858908772469,0.07710370421409607,0.4188895523548126
1221,602.0643780231476,0.00016258723917417228,-0.0065515837632119656,0.07603856921195984,0.4084010422229767
1222,602.5499935150146,0.0004823815543204546,-0.04956643655896187,0.08609304577112198,0.4003804326057434
1223,603.035240650177,0.0005917669623158872,-0.022962821647524834,0.10082784295082092,0.39112588763237
1224,603.5211458206177,0.00023517743102274835,-0.04580286890268326,0.10679351538419724,0.3849561810493469
1225,604.0067510604858,0.0007410362595692277,-0.04222416877746582,0.12062007188796997,0.37323376536369324
1226,604.4912283420563,0.0013454471481963992,-0.03757869452238083,0.13978585600852966,0.35657554864883423
1227,604.9772756099701,0.00415200786665082,-0.11702660471200943,0.2317121922969818,0.3133876323699951
1228,605.4614360332489,0.00424073776230216,-0.19830863177776337,0.1963312178850174,0.33374765515327454
1229,605.946679353714,0.0062764473259449005,-0.15236419439315796,0.24476921558380127,0.31739795207977295
1230,606.4328458309174,0.007886577397584915,-0.23888544738292694,0.27157077193260193,0.3223763406276703
1231,606.9179470539093,0.004400902893394232,-0.11295776814222336,0.20687831938266754,0.3389919102191925
1232,607.4030714035034,0.0031165191903710365,-0.0691598653793335,0.1384037435054779,0.3781695067882538
1233,607.8883068561554,0.002934821881353855,-0.07572178542613983,0.14811930060386658,0.3719998002052307
1234,608.3736469745636,0.0015866742469370365,-0.13704563677310944,0.13027401268482208,0.37878647446632385
1235,608.8569099903107,0.002331411000341177,-0.1732807755470276,0.1364632397890091,0.3738507330417633
1236,609.3430709838867,0.0006755901267752051,0.0064533245749771595,0.10761116445064545,0.3781695067882538
1237,609.8281426429749,0.0011008173460140824,-0.06699012964963913,0.08569219708442688,0.3985295295715332
1238,610.3139047622681,0.002049480564892292,-0.1471252143383026,0.1251719892024994,0.3738507330417633
1239,610.798278093338,0.0008297107997350395,0.043461237102746964,0.1252683699131012,0.3571925163269043
1240,611.2839732170105,0.0013315038522705436,-0.07908173650503159,0.12277056276798248,0.3608943521976471
1241,611.7699327468872,0.001357256667688489,-0.08888296037912369,0.11948668956756592,0.3701488971710205
1242,612.2548279762268,0.002275296952575445,-0.1126294881105423,0.09992147982120514,0.3874240517616272
1243,612.7398798465729,0.0006612870492972434,-0.04590097442269325,0.08526633679866791,0.40161436796188354
1244,613.224711894989,0.000445052603026852,-0.01686151698231697,0.08894417434930801,0.38680708408355713
1245,613.7085056304932,0.0003450322838034481,-0.15920183062553406,0.10080429911613464,0.3775525391101837
1246,614.1919372081757,0.0005881217075511813,-0.06674772500991821,0.08848943561315536,0.3757016360759735
1247,614.6771786212921,0.0005471468321047723,-0.08673378080129623,0.07708686590194702,0.39174285531044006
1248,615.1605336666107,0.0002989955246448517,-0.006903765257447958,0.07542193681001663,0.3948276937007904
1249,615.645295381546,0.0004958222853019834,-0.04657583311200142,0.11159716546535492,0.3608943521976471
1250,616.6368341445923,0.0011144260643050075,-0.10529497265815735,0.09952211380004883,0.3682979941368103
1251,617.1220166683197,0.0008130906498990953,-0.07985278218984604,0.0933954268693924,0.37323376536369324
1252,617.6071667671204,0.0007878872565925121,-0.0800667479634285,0.11770830303430557,0.35410767793655396
1253,618.0926537513733,0.0010880886111408472,-0.09106915444135666,0.09276779741048813,0.36768102645874023
1254,618.5784530639648,0.0007146660936996341,-0.023249980062246323,0.10657725483179092,0.35966041684150696
1255,619.0628864765167,0.0012141061015427113,-0.07981058210134506,0.12067388743162155,0.35225677490234375
1256,619.5492830276489,0.0008750618435442448,-0.08489054441452026,0.09319376200437546,0.3719998002052307
1257,620.0347692966461,0.0015759242232888937,-0.06831398606300354,0.17274437844753265,0.3278864324092865
1258,620.5210683345795,0.002382107311859727,-0.05869254842400551,0.18900904059410095,0.3204827904701233
1259,621.0059230327606,0.003545360639691353,-0.12157099694013596,0.1555328369140625,0.3396088778972626
1260,621.4916453361511,0.002492067404091358,-0.10141897201538086,0.14129385352134705,0.34855493903160095
1261,621.9772100448608,0.001619601040147245,-0.09575573354959488,0.1459342986345291,0.343619167804718
1262,622.4624562263489,0.0020554012153297663,-0.056320566684007645,0.1842985600233078,0.32109975814819336
1263,622.9485490322113,0.001702929032035172,-0.03899097442626953,0.1296861320734024,0.35410767793655396
1264,623.4328815937042,0.0015198559267446399,-0.12683714926242828,0.11312837898731232,0.35657554864883423
1265,623.9190008640289,0.002155882539227605,-0.06946230679750443,0.15482068061828613,0.3389919102191925
1266,624.4036767482758,0.0036926893517374992,-0.13762721419334412,0.26125025749206543,0.31003692746162415
1267,624.8898282051086,0.01610361970961094,-0.22072574496269226,0.40829554200172424,0.3865412473678589
1268,625.3748958110809,0.009402909316122532,-0.2337002158164978,0.19037233293056488,0.3405343294143677
1269,625.8593742847443,0.004704422317445278,-0.11122073233127594,0.1954646110534668,0.33683252334594727
1270,626.3446838855743,0.0019952985458076,-0.0748932734131813,0.13496550917625427,0.36397919058799744
1271,626.8294606208801,0.0006331531330943108,-0.007636859081685543,0.08278954029083252,0.39729559421539307
1272,627.3155353069305,0.00044244827586226165,-0.06493786722421646,0.08031665533781052,0.39729559421539307
1273,627.8004710674286,0.0003699981316458434,-0.018982509151101112,0.07536828517913818,0.4003804326057434
1274,628.2858483791351,0.0004219889815431088,-0.03630651906132698,0.07561669498682022,0.39914649724960327
1275,628.7706463336945,0.00017610016220714897,-0.05292833223938942,0.07659982889890671,0.4102519750595093
1276,629.2566530704498,0.00019581221567932516,-0.017103087157011032,0.07370958477258682,0.39606165885925293
1277,629.7421016693115,0.0002501567651052028,-0.06237233802676201,0.07293928414583206,0.3985295295715332
1278,630.2268409729004,0.0001255450479220599,-0.01642545871436596,0.07347564399242401,0.4022313356399536
1279,630.7119476795197,3.029598701687064e-05,-0.09364552050828934,0.0731077790260315,0.4003804326057434
1280,631.196985244751,7.353543333010748e-05,-0.03039044328033924,0.06809583306312561,0.39359375834465027
1281,631.6817576885223,0.00033991102827712893,-0.02437451481819153,0.06765120476484299,0.39174285531044006
1282,632.1670944690704,0.000588562514167279,0.051675040274858475,0.06759034097194672,0.38248831033706665
1283,632.652197599411,0.0002865790738724172,-0.03646636754274368,0.0653393343091011,0.38989195227622986
1284,633.1366806030273,0.0005690333782695234,-0.01936502940952778,0.067850261926651,0.380020409822464
1285,633.6220118999481,7.169746095314622e-05,-0.0631653442978859,0.06697481870651245,0.3763186037540436
1286,634.1078391075134,0.0006282353424467146,0.03969988599419594,0.06702029705047607,0.3831052780151367
1287,634.5923674106598,0.00019602781685534865,-0.04247688129544258,0.0682310163974762,0.3707658648490906
1288,635.0777366161346,0.00039385209674946964,-0.042714398354291916,0.06703537702560425,0.3775525391101837
1289,635.563592672348,0.0005293149151839316,0.006854196544736624,0.08457164466381073,0.3627452552318573
1290,636.0491561889648,0.0009625174570828676,-0.08880115300416946,0.09737775474786758,0.3584264814853668
1291,636.5332088470459,0.002114580012857914,-0.0457264706492424,0.17692288756370544,0.31924885511398315
1292,637.0189802646637,0.0013494495069608092,-0.11636067926883698,0.1464204043149948,0.3371410071849823
1293,637.50390791893,0.0021752854809165,-0.08336332440376282,0.18623444437980652,0.3130791485309601
1294,637.9887943267822,0.002361800754442811,-0.07075530290603638,0.12531766295433044,0.3460870683193207
1295,638.474198102951,0.0026573699433356524,-0.08027161657810211,0.20841722190380096,0.29611244797706604
1296,638.9588375091553,0.008248329162597656,-0.20113927125930786,0.24801792204380035,0.2800326645374298
1297,639.4443049430847,0.005647861398756504,-0.1859504133462906,0.1799924224615097,0.32295069098472595
1298,639.9314441680908,0.0021026497706770897,-0.11235242336988449,0.12833476066589355,0.3510228395462036
1299,640.4167873859406,0.0021126335486769676,-0.11485769599676132,0.10559877008199692,0.3664470911026001
1300,640.9023399353027,0.001104963244870305,-0.05512061342597008,0.08933233469724655,0.37508466839790344
1301,641.3868489265442,0.00014203370665200055,0.00032186746830120683,0.07219698280096054,0.38619011640548706
1302,641.8726987838745,0.0002758348418865353,-0.06592249870300293,0.07371734082698822,0.3781695067882538
1303,642.3601915836334,0.00010241451673209667,-0.017489248886704445,0.07003099471330643,0.3818713426589966
1304,642.8455128669739,2.8852095056208782e-05,-0.09164422005414963,0.06891387701034546,0.38804104924201965
1305,643.331666469574,9.711505117593333e-05,-0.008144869469106197,0.06805801391601562,0.39112588763237
1306,643.8172655105591,8.428283763350919e-05,0.06609898805618286,0.06662376970052719,0.3892749845981598
1307,644.3016817569733,2.131341716449242e-05,0.01491541601717472,0.06705426424741745,0.3892749845981598
1308,644.7855832576752,0.00020074454369023442,0.03711017221212387,0.06662333756685257,0.3831052780151367
1309,645.2705500125885,3.0325471016112715e-05,0.015243612229824066,0.06749102473258972,0.3818713426589966
1310,645.7557711601257,0.0008307610987685621,0.07268840074539185,0.06532130390405655,0.3837222456932068
1311,646.2404124736786,1.3355629562283866e-06,0.039169345051050186,0.06641065329313278,0.38248831033706665
1312,646.7258031368256,0.0001126563802245073,-0.05654974281787872,0.06683998554944992,0.385573148727417
1313,647.2112712860107,6.649642455158755e-05,-0.01087125763297081,0.06491696089506149,0.3763186037540436
1314,647.6965749263763,0.00015874112432356924,-0.008861294016242027,0.06614154577255249,0.37878647446632385
1315,648.1815960407257,0.00040615058969706297,-0.046046096831560135,0.08373207598924637,0.3652131259441376
1316,648.6670391559601,0.0008345570531673729,-0.08409665524959564,0.1155332550406456,0.34392768144607544
1317,649.1527321338654,0.0028073268476873636,-0.12084649503231049,0.18427281081676483,0.31462156772613525
1318,649.6367778778076,0.0025854019913822412,-0.07575787603855133,0.1373475342988968,0.3359070420265198
1319,650.1229662895203,0.0018805948784574866,-0.13918164372444153,0.13657434284687042,0.3399173617362976
1320,650.6084721088409,0.0010035604937002063,-0.07396721094846725,0.0912749394774437,0.3590434491634369
1321,651.0933840274811,0.0004930988070555031,-0.01451965793967247,0.07414121180772781,0.3664470911026001
1322,651.5792129039764,0.000615996599663049,-0.036933768540620804,0.09877150505781174,0.3479379713535309
1323,652.0641634464264,0.0001849229884101078,0.017634568735957146,0.0718974843621254,0.3664470911026001
1324,652.5516412258148,0.0005487201851792634,-0.03107127547264099,0.0869487076997757,0.3584264814853668
1325,653.0353927612305,0.0005543220904655755,-0.034819357097148895,0.10005445033311844,0.35225677490234375
1326,653.520299911499,0.0005388682475313544,-0.04631807282567024,0.07899408042430878,0.3664470911026001
1327,654.0042998790741,0.001312428037635982,-0.05998889356851578,0.14281734824180603,0.3334391713142395
1328,654.4907321929932,0.001957881497219205,-0.10366277396678925,0.1257626861333847,0.34300220012664795
1329,655.4820399284363,0.0014717569574713707,-0.0667065754532814,0.10958458483219147,0.3497888743877411
1330,655.9662156105042,0.0012236031470820308,-0.03698677197098732,0.115127332508564,0.3482464551925659
1331,656.4519135951996,0.0013713383814319968,-0.05569133162498474,0.1282583475112915,0.3417682647705078
1332,656.936740398407,0.0019992394372820854,-0.11579708009958267,0.1561429500579834,0.3217167258262634
1333,657.4237492084503,0.0027088301721960306,-0.107866570353508,0.14213523268699646,0.3362155258655548
1334,657.9082682132721,0.0013474167790263891,-0.1403043121099472,0.12600462138652802,0.343619167804718
1335,658.3934698104858,0.0013180067762732506,-0.10200916975736618,0.12795375287532806,0.3442361652851105
1336,658.879732131958,0.003674575127661228,-0.14289940893650055,0.19168494641780853,0.3152385354042053
1337,659.3656423091888,0.004947745706886053,-0.14399117231369019,0.20315012335777283,0.312153697013855
1338,659.8517286777496,0.002029436407610774,-0.07988494634628296,0.14337076246738434,0.33868342638015747
1339,660.3379034996033,0.0017273231642320752,-0.08522208780050278,0.11347994953393936,0.3553416132926941
1340,660.8239073753357,0.0007470870041288435,-0.05452229455113411,0.0854174941778183,0.3719998002052307
1341,661.3090288639069,0.00041005093953572214,-0.028786372393369675,0.07022763043642044,0.3794034421443939
1342,661.7929072380066,0.00017422952805645764,0.0189939234405756,0.06760156899690628,0.3849561810493469
1343,662.2787630558014,0.0003343776916153729,-0.039881374686956406,0.07008359581232071,0.3763186037540436
1344,662.7624151706696,0.0003760942490771413,-0.025684980675578117,0.07347719371318817,0.3738507330417633
1345,663.247243642807,0.00029148836620151997,-0.017168693244457245,0.08008385449647903,0.36768102645874023
1346,663.733077287674,0.00030056966352276504,-0.0008214634726755321,0.07930484414100647,0.3608943521976471
1347,664.2188906669617,0.0007723263115622103,-0.04441574960947037,0.0930803120136261,0.3553416132926941
1348,664.7043361663818,0.0005325019592419267,-0.05741526931524277,0.08210663497447968,0.36212828755378723
1349,665.190851688385,0.0004145470738876611,0.0464104562997818,0.1005413681268692,0.34762948751449585
1350,665.6754717826843,0.0010684211738407612,-0.06426730751991272,0.09375879168510437,0.3528737425804138
1351,666.1609106063843,0.0011897481745108962,-0.06374438107013702,0.10091540217399597,0.3516398072242737
1352,666.6467635631561,0.0011383412638679147,-0.03683791682124138,0.11911480873823166,0.3389919102191925
1353,667.1320035457611,0.0012194187147542834,-0.07719387859106064,0.12520882487297058,0.33652403950691223
1354,667.620046377182,0.001813077018596232,-0.15405485033988953,0.15056481957435608,0.32726946473121643
1355,668.1055271625519,0.003196252277120948,-0.11782395839691162,0.20908591151237488,0.29811760783195496
1356,668.5917353630066,0.0023111901246011257,-0.08484472334384918,0.13530725240707397,0.33189675211906433
1357,669.0777685642242,0.0024218272883445024,-0.13364125788211823,0.17410004138946533,0.318014919757843
1358,669.5631539821625,0.0029300572350621223,-0.09309245645999908,0.1875879466533661,0.309531569480896
1359,670.0489101409912,0.00488297687843442,-0.1429365575313568,0.18633204698562622,0.3214082419872284
1360,670.5333578586578,0.002019075443968177,-0.09117518365383148,0.1127229630947113,0.3571925163269043
1361,671.0196001529694,0.0010078680934384465,-0.05305231362581253,0.1077958419919014,0.3571925163269043
1362,671.5046894550323,0.001373710809275508,-0.05897293612360954,0.10381241142749786,0.3553416132926941
1363,671.989926815033,0.0004437430761754513,-0.05083104968070984,0.09629049152135849,0.35225677490234375
1364,672.4756765365601,0.001783145358785987,-0.07652058452367783,0.1402536779642105,0.32819491624832153
1365,672.9621484279633,0.00207336712628603,-0.09821725636720657,0.17251165211200714,0.3149300515651703
1366,673.4469912052155,0.0014756786404177547,-0.04634438082575798,0.09720568358898163,0.35225677490234375
1367,673.9334185123444,0.0009316500509157777,-0.053704097867012024,0.10020233690738678,0.3528737425804138
1368,674.4179041385651,0.0009334555361419916,-0.07284878939390182,0.09982595592737198,0.354724645614624
1369,674.9026372432709,0.00044545542914420366,-0.08075564354658127,0.09813249856233597,0.3454701006412506
1370,675.3877148628235,0.00039138642023317516,-0.025404639542102814,0.08481096476316452,0.35410767793655396
1371,675.8737142086029,0.0013685610610991716,-0.11367782205343246,0.09973054379224777,0.34670403599739075
1372,676.3591356277466,0.0005434452905319631,-0.008821032010018826,0.07972189784049988,0.3584264814853668
1373,676.8441681861877,0.0013988676946610212,-0.1040545254945755,0.11120272427797318,0.34300220012664795
1374,677.3299663066864,0.0006367915193550289,-0.12036042660474777,0.10694699734449387,0.3389919102191925
1375,677.8148159980774,0.0016791311791166663,-0.14955854415893555,0.14804120361804962,0.31369611620903015
1376,678.3007092475891,0.003416936146095395,-0.12133990228176117,0.17594636976718903,0.3075264096260071
1377,678.7866275310516,0.003774485783651471,-0.12652969360351562,0.16849401593208313,0.31462156772613525
1378,679.2714681625366,0.0030932454392313957,-0.10221060365438461,0.17300821840763092,0.3149300515651703
1379,679.7573397159576,0.0021687925327569246,-0.12193557620048523,0.1330883502960205,0.3325137197971344
1380,680.2425858974457,0.0019121812656521797,-0.1239074319601059,0.12543879449367523,0.33868342638015747
1381,680.7268614768982,0.0008706374210305512,-0.06197311356663704,0.09457094222307205,0.35410767793655396
1382,681.2128427028656,0.000616541423369199,-0.008460966870188713,0.07979530841112137,0.35966041684150696
1383,681.6984207630157,0.00028745195595547557,0.019529078155755997,0.0763232484459877,0.3571925163269043
1384,682.1847825050354,0.00013556648627854884,0.007790307980030775,0.07024969160556793,0.36706405878067017
1385,682.6700782775879,0.00022859055025037378,-0.017296921461820602,0.0710870772600174,0.3590434491634369
1386,683.1544404029846,0.0002506267046555877,-0.07600576430559158,0.07919658720493317,0.3463955521583557
1387,683.640293598175,0.0003149588592350483,-0.09678790718317032,0.09696855396032333,0.3352900743484497
1388,684.1253592967987,0.0009924133773893118,0.01628272794187069,0.11212942749261856,0.31739795207977295
1389,684.6099150180817,0.0005602922174148262,-0.04456743597984314,0.0904880240559578,0.33097130060195923
1390,685.094202041626,0.0009455961408093572,-0.11710141599178314,0.12512749433517456,0.30089399218559265
1391,685.57803606987,0.0025758331175893545,-0.10666051506996155,0.16652029752731323,0.28292471170425415
1392,686.0639469623566,0.0030721204821020365,-0.11118344962596893,0.17728565633296967,0.2809195816516876
1393,686.5499947071075,0.003973147366195917,-0.18427607417106628,0.18529775738716125,0.28369593620300293
1394,687.0367794036865,0.0025801716838032007,-0.13110969960689545,0.12202739715576172,0.3133876323699951
1395,687.522084236145,0.0005889924359507859,-0.033822789788246155,0.08885127305984497,0.3325137197971344
1396,688.0067121982574,0.0005557038821280003,-0.08628642559051514,0.0940232053399086,0.323567658662796
1397,688.4923849105835,0.0009340730612166226,-0.0219863411039114,0.09927217662334442,0.3158555030822754
1398,688.9768788814545,0.0013152420287951827,-0.0592961385846138,0.09632331132888794,0.3223337233066559
1399,689.4628221988678,0.0007267463370226324,-0.05825351923704147,0.1031930223107338,0.3170894682407379
1400,689.9486107826233,0.0010826792567968369,-0.0697227343916893,0.09483520686626434,0.3241846263408661
1401,690.4345149993896,0.0003745839057955891,0.002245266456156969,0.08400999009609222,0.3306628167629242
1402,690.9192929267883,0.0012275916524231434,-0.08100401610136032,0.12349674105644226,0.3078348934650421
1403,691.4039821624756,0.0009467176860198379,0.03977801278233528,0.10150191932916641,0.3106112480163574
1404,691.8890929222107,0.00036451680352911353,-0.08853927254676819,0.10099905729293823,0.31091973185539246
1405,692.374002456665,0.0017142972210422158,-0.06589262932538986,0.10508166253566742,0.3140046000480652
1406,692.8591506481171,0.0009067821665666997,-0.1075238361954689,0.08447335660457611,0.32572704553604126
1407,693.8491649627686,0.001080525340512395,-0.10575425624847412,0.07986082136631012,0.3306628167629242
1408,694.3336608409882,0.0006658954662270844,-0.07758854329586029,0.08590920269489288,0.3278864324092865
1409,694.8194398880005,0.0010231254855170846,-0.08291057497262955,0.08192115277051926,0.33652403950691223
1410,695.305516242981,3.726577779161744e-05,-0.04686766117811203,0.08498389273881912,0.3297373652458191
1411,695.7918455600739,0.0002351269213249907,-0.05215312913060188,0.06951269507408142,0.3473210036754608
1412,696.2781727313995,0.0005397649947553873,-0.08677412569522858,0.07333389669656754,0.3396088778972626
1413,696.7635681629181,0.0002605238987598568,-0.03478512540459633,0.07039297372102737,0.35225677490234375
1414,697.2481691837311,3.3862845157273114e-05,0.008787211962044239,0.06984660774469376,0.3510228395462036
1415,697.7336025238037,0.00028001642203889787,-0.001883575227111578,0.06910025328397751,0.343619167804718
1416,698.216822385788,0.00020007356943096966,-0.002450970932841301,0.06919009983539581,0.3473210036754608
1417,698.7031381130219,5.544713349081576e-05,-0.008346154354512691,0.06829162687063217,0.3423852324485779
1418,699.1883041858673,3.262512473156676e-05,-0.027919365093111992,0.06912411749362946,0.33683252334594727
1419,699.6730258464813,0.00022073120635468513,0.021489791572093964,0.0740809217095375,0.3254185616970062
1420,700.1576120853424,0.0004921812796965241,0.0035128663294017315,0.08416828513145447,0.3096857964992523
1421,700.6431798934937,0.0010133854812011123,-0.12305676192045212,0.15399260818958282,0.2776033580303192
1422,701.1273624897003,0.002707589650526643,-0.18792138993740082,0.16867510974407196,0.27698639035224915
1423,701.6122539043427,0.004957304801791906,-0.14360210299491882,0.2194751799106598,0.256163626909256
1424,702.0990550518036,0.006617002654820681,-0.19708779454231262,0.2457258701324463,0.26067930459976196
1425,702.5823695659637,0.0021706942934542894,-0.0430232509970665,0.15987302362918854,0.28978851437568665
1426,703.0691239833832,0.003973537590354681,-0.11560282111167908,0.1694817990064621,0.29086822271347046
1427,703.5535371303558,0.0038186523597687483,-0.11522376537322998,0.1751049906015396,0.29426154494285583
1428,704.0395014286041,0.0007890783599577844,-0.12343839555978775,0.08214252442121506,0.33868342638015747
1429,704.5252060890198,0.0005401506787165999,-0.06803907454013824,0.07371275871992111,0.34762948751449585
1430,705.0120804309845,0.00029474616167135537,-0.06583044677972794,0.07084193825721741,0.3516398072242737
1431,705.4964618682861,3.8079419027781114e-05,-0.008708201348781586,0.07133232057094574,0.3584264814853668
1432,705.9822106361389,0.000325302331475541,-0.014911207370460033,0.07137668877840042,0.35966041684150696
1433,706.4671216011047,0.00013583603140432388,-0.050524260848760605,0.07272829860448837,0.36397919058799744
1434,706.95152592659,3.063069743802771e-05,-0.015508899465203285,0.07636230438947678,0.37138283252716064
1435,707.4379227161407,4.6835786633891985e-05,0.04440849646925926,0.07215586304664612,0.36397919058799744
1436,707.9232683181763,8.737455573282205e-06,0.02098369598388672,0.07409363985061646,0.36768102645874023
1437,708.4097807407379,0.0001580822718096897,0.03990031033754349,0.07320821285247803,0.36891496181488037
1438,708.892418384552,0.0003340594412293285,0.0785776674747467,0.0754602923989296,0.36706405878067017
1439,709.3769164085388,1.2847261132264975e-05,-0.015590379945933819,0.08030828088521957,0.3763186037540436
1440,709.8632986545563,4.7386445658048615e-05,0.01900262013077736,0.07984292507171631,0.3763186037540436
1441,710.3478193283081,0.0004114098846912384,0.041073158383369446,0.08162037283182144,0.3757016360759735
1442,710.8324387073517,0.0001525171974208206,0.005211750045418739,0.08557596802711487,0.3812543749809265
1443,711.3180186748505,1.279857042391086e-05,0.06245328113436699,0.08132732659578323,0.3794034421443939
1444,711.8027102947235,0.00019200838869437575,0.008574113249778748,0.09059687703847885,0.38248831033706665
1445,712.286833524704,0.00012571568368002772,0.013212081044912338,0.09412019699811935,0.3837222456932068
1446,712.7739591598511,0.0007093566819094121,0.03258928284049034,0.12443505227565765,0.40284833312034607
1447,713.2596051692963,0.0012848079204559326,0.03712659701704979,0.14327800273895264,0.4121028780937195
1448,713.7466921806335,0.0013932996662333608,0.07319796085357666,0.16267189383506775,0.4232083261013031
1449,714.231870174408,0.0036029431503266096,0.17891260981559753,0.22235502302646637,0.45652472972869873
1450,714.716224193573,0.0024846228770911694,0.22434279322624207,0.2003854215145111,0.4515889585018158
1451,715.2021503448486,0.00417623296380043,0.16958247125148773,0.20761722326278687,0.4515889585018158
1452,715.68914270401,0.00393366115167737,0.08793596178293228,0.18115341663360596,0.4491210877895355
1453,716.1757960319519,0.0071733128279447556,0.1540202647447586,0.18218600749969482,0.4380156099796295
1454,716.6604232788086,0.0020598750561475754,0.09440314024686813,0.14247629046440125,0.42382529377937317
1455,717.145005941391,0.0005321114440448582,0.03366614133119583,0.1311236172914505,0.41642165184020996
1456,717.6303744316101,0.0004710073408205062,0.09953217953443527,0.0910014808177948,0.3886580169200897
1457,718.115149974823,9.31033500819467e-05,0.0012468489585444331,0.1006086990237236,0.3985295295715332
1458,718.6006562709808,0.0007556347409263253,0.058058012276887894,0.0866464227437973,0.3849561810493469
1459,719.0865023136139,0.00010780247976072133,0.052532751113176346,0.08340895920991898,0.3812543749809265
1460,719.5721478462219,8.350650750799105e-05,0.0497133806347847,0.08751565217971802,0.3874240517616272
1461,720.0559387207031,0.0002571168588474393,0.009907412342727184,0.09336920827627182,0.39235982298851013
1462,720.540816783905,0.00011494611680973321,0.04761163517832756,0.10008484870195389,0.39421072602272034
1463,721.0249671936035,0.0005975884268991649,0.045716457068920135,0.11283468455076218,0.4003804326057434
1464,721.5094015598297,3.84378363378346e-05,0.0516790933907032,0.09370516240596771,0.3905089199542999
1465,721.9938774108887,9.346602018922567e-05,-0.002888678340241313,0.1029466986656189,0.39544469118118286
1466,722.4777102470398,0.00026929497835226357,0.12296942621469498,0.08189352601766586,0.3757016360759735
1467,722.9645593166351,0.0009871380170807242,0.05601973831653595,0.09771132469177246,0.3818713426589966
1468,723.4516696929932,0.00019218793022446334,0.0628509521484375,0.09417745471000671,0.380020409822464
1469,723.9378066062927,0.0002623670734465122,0.040767304599285126,0.09495814144611359,0.38063740730285645
1470,724.4222304821014,3.0301105198304867e-06,-0.03467819467186928,0.09384937584400177,0.3794034421443939
1471,724.9076452255249,0.0002301980130141601,0.03698386251926422,0.11612808704376221,0.3948276937007904
1472,725.3936283588409,0.0007486354443244636,0.06435517221689224,0.10465207695960999,0.38680708408355713
1473,725.8783991336823,0.0010942264925688505,0.11741028726100922,0.1387750506401062,0.40716710686683655
1474,726.3630528450012,0.003350555896759033,0.14590521156787872,0.20487217605113983,0.4343138039112091
1475,726.8488898277283,0.003287259489297867,0.20355942845344543,0.16981256008148193,0.41642165184020996
1476,727.3344440460205,0.001593364286236465,0.09385134279727936,0.13064159452915192,0.4009974002838135
1477,727.819192647934,0.0005559750716201961,0.014849179424345493,0.116774782538414,0.3985295295715332
1478,728.3054649829865,0.0003711825411301106,0.04018896445631981,0.11672330647706985,0.39914649724960327
1479,728.7892367839813,0.000796884240116924,0.04548553377389908,0.12164714187383652,0.39791256189346313
1480,729.2746939659119,0.0004952579620294273,0.08072735369205475,0.10959306359291077,0.39112588763237
1481,729.7602157592773,0.0008095927187241614,0.03240441158413887,0.07999826967716217,0.3719998002052307
1482,730.2447860240936,0.00031430739909410477,0.06016111746430397,0.07058913260698318,0.35780948400497437
1483,730.7304039001465,2.3086246073944494e-05,0.05841318890452385,0.07327026128768921,0.35780948400497437
1484,731.2156319618225,0.00022613786859437823,-0.0063501340337097645,0.0819077417254448,0.36397919058799744
1485,732.2054908275604,0.0006276948843151331,0.09987518936395645,0.07639486342668533,0.35657554864883423
1486,732.6916627883911,0.00023055171186570078,0.023276984691619873,0.09896571189165115,0.37323376536369324
1487,733.1773719787598,0.0007109045400284231,-0.001229729619808495,0.14959517121315002,0.4003804326057434
1488,733.6618366241455,0.003199289320036769,0.11683077365159988,0.2532150149345398,0.4552907943725586
1489,734.1466283798218,0.006947858724743128,0.21894115209579468,0.28364816308021545,0.47133201360702515
1490,734.6320910453796,0.006245278753340244,0.18396976590156555,0.22296400368213654,0.4491210877895355
1491,735.1177651882172,0.005628314334899187,0.14664755761623383,0.23370133340358734,0.458992600440979
1492,735.6024730205536,0.001973483944311738,0.13508160412311554,0.1354440152645111,0.41271984577178955
1493,736.0873281955719,0.0016319801798090339,0.07168000191450119,0.14579319953918457,0.41827258467674255
1494,736.5718429088593,0.0009501578751951456,0.0616641491651535,0.15668587386608124,0.42382529377937317
1495,737.0565326213837,0.0010354563128203154,0.09681878238916397,0.11403989046812057,0.4040822684764862
1496,737.5407021045685,0.0005220649181865156,0.011877722106873989,0.09041780978441238,0.38680708408355713
1497,738.0256524085999,0.00010998197103617713,0.01106350403279066,0.08194490522146225,0.38248831033706665
1498,738.510987997055,3.5693974496098235e-05,0.0013379001757130027,0.08814075589179993,0.38804104924201965
1499,738.9956512451172,3.675684638437815e-05,0.03858218714594841,0.08338633924722672,0.3831052780151367
1500,739.4798047542572,0.00010334978287573904,-0.015719953924417496,0.07678122073411942,0.3794034421443939
1501,739.9650928974152,0.00011660249583655968,0.062280524522066116,0.06902461498975754,0.3707658648490906
1502,740.4516530036926,0.00017009195289574564,0.02205638773739338,0.0727822408080101,0.3738507330417633
1503,740.9352443218231,5.101187707623467e-05,-0.05758318305015564,0.06994689255952835,0.36953192949295044
1504,741.4207439422607,0.00010588963777991012,0.04198344051837921,0.07299420982599258,0.37323376536369324
1505,741.9041295051575,4.620818071998656e-05,0.012990374118089676,0.07344473153352737,0.3775525391101837
1506,742.3890752792358,0.0007589070009998977,0.09439872205257416,0.06606751680374146,0.360277384519577
1507,742.8745589256287,6.503603071905673e-05,-0.03166012838482857,0.06469722092151642,0.360277384519577
1508,743.3594200611115,0.00014884276606608182,-0.03122822195291519,0.06554204970598221,0.36212828755378723
1509,743.8436369895935,0.0001794926793081686,-0.03588055446743965,0.06505987793207169,0.360277384519577
1510,744.3303396701813,0.00010642171400832012,-0.06620734930038452,0.06501688063144684,0.3553416132926941
1511,744.8157410621643,4.2261890484951437e-05,-0.0002693116548471153,0.0665895938873291,0.35595858097076416
1512,745.3013260364532,0.0006314267520792782,0.0577610619366169,0.0653972327709198,0.3528737425804138
1513,745.7852458953857,3.726741488208063e-05,-0.04470286890864372,0.06804639101028442,0.3652131259441376
1514,746.269330739975,3.1441912142327055e-05,-0.0055799325928092,0.06841503083705902,0.36953192949295044
1515,746.7542450428009,0.0011539760744199157,0.11305639147758484,0.07974943518638611,0.36891496181488037
1516,747.2397696971893,5.051469997852109e-06,-0.0029787858948111534,0.07203018665313721,0.36583012342453003
1517,747.7248780727386,2.5185105187119916e-05,0.060379114001989365,0.07341641187667847,0.36706405878067017
1518,748.2105298042297,0.0002721845521591604,0.02355051040649414,0.07971976697444916,0.37323376536369324
1519,748.6952500343323,0.00040078905294649303,0.0560690201818943,0.10290813446044922,0.3849561810493469
1520,749.1806752681732,0.0004418532189447433,0.09961487352848053,0.09647466242313385,0.3775525391101837
1521,749.6658110618591,0.00012915853585582227,-0.01780657097697258,0.08794338256120682,0.37693557143211365
1522,750.1512269973755,0.0006878412677906454,0.07466304302215576,0.12172076106071472,0.39421072602272034
1523,750.6359884738922,0.00046713987831026316,0.0472138337790966,0.09951094537973404,0.3831052780151367
1524,751.1218421459198,0.0003248733701184392,0.07498534768819809,0.10116133838891983,0.385573148727417
1525,751.6061568260193,0.0021040653809905052,0.07049968093633652,0.16877685487270355,0.42197439074516296
1526,752.0916385650635,0.001403119065798819,0.10062279552221298,0.15894101560115814,0.41827258467674255
1527,752.5758445262909,0.001205621985718608,0.14352092146873474,0.14937849342823029,0.4139537811279297
1528,753.0623180866241,0.0010665238369256258,0.06963741779327393,0.13963860273361206,0.4096350073814392
1529,753.5463111400604,0.0009180678171105683,0.08772333711385727,0.11757667362689972,0.39976346492767334
1530,754.0327053070068,0.001115553779527545,0.07180917263031006,0.1299639493227005,0.4084010422229767
1531,754.517603635788,0.0006731187459081411,0.06665849685668945,0.12910164892673492,0.40901800990104675
1532,755.0026562213898,0.00039052884676493704,0.010385753586888313,0.10334336012601852,0.3948276937007904
1533,755.4869780540466,0.0004139938682783395,0.0753474235534668,0.10497484356164932,0.3985295295715332
1534,755.9723782539368,0.0008467264124192297,0.05538508668541908,0.11889903992414474,0.4040822684764862
1535,756.4560902118683,0.001581737888045609,0.07980745285749435,0.11547871679067612,0.4003804326057434
1536,756.9414737224579,0.000521706126164645,0.07683885842561722,0.1267014890909195,0.40716710686683655
1537,757.4286019802094,0.0005773992161266506,0.0633726418018341,0.12996648252010345,0.4084010422229767
1538,757.9151837825775,0.0016520138597115874,0.10896714776754379,0.11341381072998047,0.39421072602272034
1539,758.4010012149811,0.0009283157414756715,0.13827639818191528,0.14343440532684326,0.4096350073814392
1540,758.8864848613739,0.0009458039421588182,0.07073197513818741,0.12813740968704224,0.40531620383262634
1541,759.3723981380463,0.0013438691385090351,0.020112833008170128,0.10683820396661758,0.3929767906665802
1542,759.8577935695648,0.0008778580231592059,0.08343032002449036,0.09783884137868881,0.3818713426589966
1543,760.3419787883759,0.0005961371352896094,0.08204636722803116,0.08367078751325607,0.3701488971710205
1544,760.8267822265625,0.0008326465031132102,0.0967964231967926,0.09800377488136292,0.3726167678833008
1545,761.3128700256348,0.0005693053244613111,0.04434134066104889,0.11698712408542633,0.3831052780151367
1546,761.7989916801453,0.0001887036778498441,0.1012023538351059,0.07828724384307861,0.360277384519577
1547,762.284063577652,0.0006583453505299985,0.07007727771997452,0.0782899409532547,0.35966041684150696
1548,762.7704527378082,1.0652887795004062e-05,-0.013006480410695076,0.07752563804388046,0.3571925163269043
1549,763.2552678585052,0.00020079579553566873,-0.017401384189724922,0.07963895052671432,0.3590434491634369
1550,763.7407033443451,0.0007961035007610917,0.040230341255664825,0.10103452205657959,0.3664470911026001
1551,764.2260737419128,0.0008863931871019304,0.08474823087453842,0.1352803260087967,0.3892749845981598
1552,764.7107436656952,0.001077488181181252,0.09969814121723175,0.15074919164180756,0.39729559421539307
1553,765.1969473361969,0.003071267856284976,0.1478300392627716,0.22304746508598328,0.4380156099796295
1554,765.6826362609863,0.007177450228482485,0.13042108714580536,0.2690696120262146,0.46392837166786194
1555,766.168178319931,0.004632401745766401,0.1510048806667328,0.19322051107883453,0.43924957513809204
1556,766.6540150642395,0.0025227596051990986,0.07656480371952057,0.17771507799625397,0.43554773926734924
1557,767.1376256942749,0.0014890091260895133,0.049618229269981384,0.14105433225631714,0.4176556169986725
1558,767.6220455169678,0.001347299781627953,0.07506173104047775,0.13842453062534332,0.4176556169986725
1559,768.1072702407837,0.0005757180042564869,-0.07032858580350876,0.09244011342525482,0.39421072602272034
1560,768.5925848484039,0.0003307910810690373,0.07908335328102112,0.0898757353425026,0.3929767906665802
1561,769.0779700279236,0.00014141913561616093,0.026740901172161102,0.0821051225066185,0.3874240517616272
1562,769.5637505054474,0.0006612883298657835,0.12088889628648758,0.08202354609966278,0.3812543749809265
1563,770.5526158809662,0.0003045201301574707,0.04455219581723213,0.07372793555259705,0.3726167678833008
1564,771.0381519794464,0.0001943729439517483,-0.030314430594444275,0.08814588189125061,0.38433921337127686
1565,771.5236592292786,0.00017635278345551342,0.08496712148189545,0.0786961019039154,0.3775525391101837
1566,772.008207321167,1.4452220966632012e-05,0.019418329000473022,0.07464256137609482,0.37693557143211365
1567,772.4932231903076,3.846930485451594e-05,0.03723464533686638,0.07561911642551422,0.3763186037540436
1568,772.9798746109009,2.247376505692955e-05,-0.00624428503215313,0.07520031929016113,0.3726167678833008
1569,773.4632496833801,1.861853161244653e-05,-0.04285234212875366,0.07473379373550415,0.3744677007198334
1570,773.947779417038,0.00019889124087058008,-0.008259242400527,0.07390907406806946,0.3719998002052307
1571,774.4351160526276,0.0002712015120778233,0.057297587394714355,0.10127384960651398,0.39174285531044006
1572,774.9202966690063,0.0020499294623732567,0.06595687568187714,0.1109037771821022,0.3849561810493469
1573,775.407044172287,0.0006684507243335247,0.014249920845031738,0.12344256788492203,0.39729559421539307
1574,775.8924388885498,0.0010625969152897596,0.03053329885005951,0.13377174735069275,0.4046992361545563
1575,776.3784956932068,0.0009822574211284518,0.09216632694005966,0.09033583849668503,0.380020409822464
1576,776.8633563518524,0.00041857550968416035,0.02978498861193657,0.10080746561288834,0.38680708408355713
1577,777.3481705188751,0.0010027206735685468,0.059265896677970886,0.1339918076992035,0.4059331715106964
1578,777.8334465026855,0.0002464802819304168,0.02047843672335148,0.12326528131961823,0.40284833312034607
1579,778.319197177887,0.0020212626550346613,0.07412317395210266,0.1410832554101944,0.40284833312034607
1580,778.8042550086975,0.0020944431889802217,0.08393990248441696,0.2235989272594452,0.45035502314567566
1581,779.2891271114349,0.0030720040667802095,0.12926654517650604,0.18547697365283966,0.4367816746234894
1582,779.7734515666962,0.0017760409973561764,0.13954859972000122,0.1538429707288742,0.42382529377937317
1583,780.2581970691681,0.0007675720262341201,0.0841144472360611,0.10255050659179688,0.39544469118118286
1584,780.7431602478027,0.00030594822601415217,0.055475711822509766,0.08969675004482269,0.3905089199542999
1585,781.2295520305634,0.000963207334280014,0.11002814769744873,0.09992419928312302,0.39112588763237
1586,781.714405298233,0.0002969349443446845,0.06598002463579178,0.10467050969600677,0.3929767906665802
1587,782.2013275623322,0.00022881121549289674,0.08407747000455856,0.09033031761646271,0.38433921337127686
1588,782.6863882541656,0.00045944677549414337,0.0637262687087059,0.092354416847229,0.3849561810493469
1589,783.1715579032898,0.0003540043253451586,-0.013483379036188126,0.09092511236667633,0.3812543749809265
1590,783.657369852066,0.000372354406863451,-0.013490363955497742,0.10005397349596024,0.3886580169200897
1591,784.1438901424408,0.0009606308885850012,0.06745810061693192,0.10752838104963303,0.38804104924201965
1592,784.6286013126373,0.00040976799209602177,0.08170740306377411,0.12003441154956818,0.39544469118118286
1593,785.1117990016937,0.0002636509307194501,0.06989394128322601,0.1157083660364151,0.3948276937007904
1594,785.5953905582428,0.00041110735037364066,0.027212556451559067,0.10504336655139923,0.3905089199542999
1595,786.0826830863953,0.001117750653065741,0.08166684955358505,0.10002055764198303,0.3837222456932068
1596,786.5681529045105,0.00013400340685620904,-0.003925587981939316,0.10519696772098541,0.39174285531044006
1597,787.0528521537781,0.0013480476336553693,0.08323948085308075,0.11006730794906616,0.3874240517616272
1598,787.5364055633545,0.00039677563472650945,0.025460567325353622,0.1091599389910698,0.3886580169200897
1599,788.0227644443512,0.0012467671185731888,0.006447417661547661,0.1535612940788269,0.41086894273757935
1600,788.5086085796356,0.0028092539869248867,0.16212041676044464,0.1398749202489853,0.39976346492767334
1601,788.9946758747101,0.0003701228997670114,0.0646282434463501,0.1100514605641365,0.3892749845981598
1602,789.4792096614838,0.0003939735470339656,0.06468595564365387,0.09810244292020798,0.3837222456932068
1603,789.9651029109955,0.00021136135910637677,0.0028607111889868975,0.08396349847316742,0.3757016360759735
1604,790.4500768184662,0.0003716224164236337,0.07820436358451843,0.08571268618106842,0.3763186037540436
1605,790.9347774982452,0.00021596625447273254,0.0392502062022686,0.08030547946691513,0.37508466839790344
1606,791.4191892147064,0.0014453389449045062,0.12167800962924957,0.09663437306880951,0.38063740730285645
1607,791.9055275917053,0.0004045742971356958,0.049567483365535736,0.10731919854879379,0.3886580169200897
1608,792.389390707016,0.0016653863713145256,0.10115285962820053,0.15466994047164917,0.41457074880599976
1609,792.8751826286316,0.0017732271226122975,0.1113603413105011,0.136081263422966,0.4065501391887665
1610,793.3613286018372,0.0011026886058971286,0.08656931668519974,0.11099182814359665,0.39359375834465027
1611,793.8464057445526,0.0003222698869649321,0.03712337836623192,0.07775241881608963,0.37508466839790344
1612,794.3319215774536,0.00026873318711295724,0.03839058429002762,0.06091312691569328,0.3571925163269043
1613,794.817889213562,0.00015251718286890537,0.02255183830857277,0.060698408633470535,0.3553416132926941
1614,795.3013119697571,3.291466418886557e-05,0.04220018908381462,0.0629429891705513,0.35595858097076416
1615,795.788284778595,8.97291029104963e-05,-0.03852437809109688,0.06064484268426895,0.348863422870636
1616,796.2733979225159,9.99374024104327e-05,0.009460353292524815,0.05968545377254486,0.34855493903160095
1617,796.7590661048889,0.0001257937983609736,-0.00717411283403635,0.060591377317905426,0.3445446491241455
1618,797.2448239326477,2.7325662813382223e-05,-0.006949680391699076,0.06370312720537186,0.3405343294143677
1619,797.7317543029785,0.00024028807820286602,-0.06524185836315155,0.06658152490854263,0.3414597809314728
1620,798.2186682224274,0.0002107004402205348,-0.05338204279541969,0.0711321234703064,0.3334391713142395
1621,798.7040302753448,0.00024142857000697404,-0.03811931610107422,0.07983327656984329,0.32665249705314636
1622,799.189465045929,0.0009383692522533238,-0.12067445367574692,0.0947648212313652,0.3244931101799011
1623,799.6757645606995,0.0008936069789342582,-0.05794806033372879,0.11640956997871399,0.3140046000480652
1624,800.1604313850403,0.0013662964338436723,-0.0407467745244503,0.08250115811824799,0.3396088778972626
1625,800.645010471344,0.0004203879798296839,-0.04814669117331505,0.07275381684303284,0.3451616168022156
1626,801.1298916339874,0.00014794539310969412,-0.012272655963897705,0.07808363437652588,0.3426937162876129
1627,801.6147036552429,0.00029933449695818126,0.008098548278212547,0.07647383213043213,0.33837494254112244
1628,802.0993905067444,0.00028494049911387265,-0.00912171695381403,0.07911447435617447,0.32850340008735657
1629,802.5865616798401,0.0002015376085182652,-0.032635726034641266,0.07001253217458725,0.33652403950691223
1630,803.0721635818481,0.0003208216221537441,-0.07203340530395508,0.08226068317890167,0.3300458490848541
1631,803.5578289031982,0.001197986537590623,-0.12422501295804977,0.11468114703893661,0.3161640167236328
1632,804.0424013137817,0.0008876423235051334,-0.054638009518384933,0.09849292039871216,0.3269609808921814
1633,804.5266244411469,0.0006284405826590955,-0.05685301125049591,0.11128033697605133,0.323567658662796
1634,805.0115623474121,0.0012891778023913503,-0.0634775310754776,0.15670762956142426,0.3049042820930481
1635,805.4976387023926,0.0038457855116575956,-0.13566714525222778,0.1968705654144287,0.2897113859653473
1636,805.982439994812,0.001917302026413381,-0.1377812623977661,0.13406206667423248,0.31554701924324036
1637,806.468802690506,0.0031764584127813578,-0.12863244116306305,0.1501486748456955,0.31184521317481995
1638,806.952746629715,0.004121484700590372,-0.12032952904701233,0.2028452605009079,0.28755199909210205
1639,807.4374225139618,0.0008976145763881505,-0.07446461915969849,0.10119130462408066,0.3380664587020874
1640,807.9216508865356,7.605688006151468e-05,-0.04351244866847992,0.07360813766717911,0.354724645614624
1641,808.9111614227295,0.0005194878904148936,-0.09512227028608322,0.0785210058093071,0.3497888743877411
1642,809.3965179920197,0.00010142618702957407,-0.02035757340490818,0.07020127028226852,0.35966041684150696
1643,809.8803761005402,0.0004926949040964246,0.010742629878222942,0.07469488680362701,0.34485313296318054
1644,810.3658938407898,0.00038936303462833166,-0.04387306421995163,0.07062207907438278,0.3516398072242737
1645,810.8516082763672,0.0004059284692630172,0.04939430579543114,0.07925409823656082,0.3359070420265198
1646,811.3355603218079,0.0003306319995317608,-0.07985149323940277,0.07279234379529953,0.3414597809314728
1647,811.8218991756439,0.0008099651313386858,-0.06727109849452972,0.09038817137479782,0.33127978444099426
1648,812.307816028595,0.0008902995032258332,-0.04491506516933441,0.10243092477321625,0.32017430663108826
1649,812.7930190563202,0.0006508807418867946,-0.05494001880288124,0.0971873477101326,0.3306628167629242
1650,813.2784814834595,0.0004779815790243447,-0.0026809703558683395,0.07923558354377747,0.33559855818748474
1651,813.7650549411774,0.001119533204473555,-0.07843281328678131,0.11442931741476059,0.3189403712749481
1652,814.2490329742432,0.0009860098361968994,-0.06110561266541481,0.0870533287525177,0.3362155258655548
1653,814.735020160675,0.0004630762559827417,-0.035747457295656204,0.07520990073680878,0.34022584557533264
1654,815.220240354538,4.041483043693006e-05,-0.018227677792310715,0.07321858406066895,0.3454701006412506
1655,815.7042446136475,0.0002461239346303046,0.025440514087677002,0.06829562038183212,0.343619167804718
1656,816.1905598640442,0.000435146241215989,0.03818945959210396,0.06951570510864258,0.33652403950691223
1657,816.676851272583,0.0004695567477028817,-0.045836616307497025,0.07638531923294067,0.32819491624832153
1658,817.1617217063904,9.228306589648128e-05,0.03264954313635826,0.07196001708507538,0.33220523595809937
1659,817.6471908092499,0.00017728500824887305,0.029344283044338226,0.06841418892145157,0.3362155258655548
1660,818.1346070766449,0.00013177061919122934,0.029005106538534164,0.07744786888360977,0.33220523595809937
1661,818.618586063385,0.0005751510616391897,-0.0523604191839695,0.09290935099124908,0.32634401321411133
1662,819.1034302711487,0.000701419950928539,-0.03734029829502106,0.11203129589557648,0.3167809844017029
1663,819.5895779132843,0.0011482617119327188,-0.041750870645046234,0.11694508790969849,0.318014919757843
1664,820.0750117301941,0.000753647880628705,-0.07439740002155304,0.0745784267783165,0.34022584557533264
1665,820.5604953765869,0.0004673441289924085,-0.09095895290374756,0.06805619597434998,0.3470125198364258
1666,821.0455796718597,0.0003719738160725683,-0.10851102322340012,0.07015125453472137,0.3473210036754608
1667,821.5293452739716,0.0001729459618218243,-0.08735279738903046,0.07319830358028412,0.3445446491241455
1668,822.0147585868835,9.915712143993005e-05,-0.11402907967567444,0.07475114613771439,0.3442361652851105
1669,822.5001311302185,0.0008095749071799219,-0.028837136924266815,0.1017489954829216,0.3297373652458191
1670,822.9859862327576,0.0023618824779987335,-0.050895605236291885,0.18969480693340302,0.281690776348114
1671,823.4714620113373,0.004933750722557306,-0.17154476046562195,0.21544568240642548,0.2706817090511322
1672,823.9553768634796,0.005061366129666567,-0.10147297382354736,0.25256460905075073,0.2582114338874817
1673,824.4421164989471,0.0020404073875397444,-0.11166972666978836,0.11521236598491669,0.32202523946762085
1674,824.9263253211975,0.0007316137198358774,-0.039084650576114655,0.07613860070705414,0.3479379713535309
1675,825.4117856025696,0.00040329666808247566,-0.04286592826247215,0.07746005803346634,0.3417682647705078
1676,825.897698879242,0.0005722487112507224,-0.03933524712920189,0.06934913992881775,0.3497888743877411
1677,826.3822832107544,0.00022517959587275982,0.024534150958061218,0.06900696456432343,0.34855493903160095
1678,826.8680865764618,0.00010443373321322724,0.009841982275247574,0.06726329028606415,0.3510228395462036
1679,827.3533608913422,5.2087743824813515e-05,0.0007433712598867714,0.06781759113073349,0.348863422870636
1680,827.8381240367889,0.0001900496572488919,-0.05558520182967186,0.06833266466856003,0.34670403599739075
1681,828.3239412307739,8.367417467525229e-05,-0.014814449474215508,0.06817562878131866,0.349171906709671
1682,828.808944940567,0.0002482202835381031,-0.07806771248579025,0.07179907709360123,0.3445446491241455
1683,829.2941768169403,0.00015490564692299813,-0.06179779767990112,0.069830022752285,0.343619167804718
1684,829.778799533844,0.0001959508954314515,-0.019327551126480103,0.06998556107282639,0.34392768144607544
1685,830.2638635635376,4.7609679313609377e-05,-0.05158136412501335,0.06868335604667664,0.3454701006412506
1686,830.74871134758,0.00027340123779140413,-0.03089705854654312,0.08155221492052078,0.33220523595809937
1687,831.2341847419739,0.0004935918259434402,-0.014086063019931316,0.09890255331993103,0.30536702275276184
1688,831.720383644104,0.0009383237338624895,-0.1620407998561859,0.10239453613758087,0.3078348934650421
1689,832.2054350376129,0.000436538306530565,-0.05593311786651611,0.09156814962625504,0.31091973185539246
1690,832.6911351680756,0.000845056667458266,-0.035314496606588364,0.1054145023226738,0.306600958108902
1691,833.1756498813629,0.0006763439741916955,-0.07794807106256485,0.09254012256860733,0.31554701924324036
1692,833.6618242263794,0.001842721365392208,-0.09302845597267151,0.12354125082492828,0.3041330575942993
1693,834.1473581790924,0.0011594704119488597,-0.04419602453708649,0.11935576796531677,0.3078348934650421
1694,834.6326904296875,0.0012193381553515792,-0.029385162517428398,0.1126941442489624,0.3041330575942993
1695,835.1182193756104,0.0007283145096153021,-0.0568593330681324,0.08174934983253479,0.3214082419872284
1696,835.6026973724365,0.0002974725794047117,-0.023579778149724007,0.07289540022611618,0.3325137197971344
1697,836.0888524055481,0.0008094256045296788,-0.05805160477757454,0.08524955064058304,0.3254185616970062
1698,836.5736708641052,4.722876474261284e-05,-0.018161341547966003,0.07846811413764954,0.3315882682800293
1699,837.0594894886017,3.5580635540100047e-06,-0.00506671192124486,0.07452116906642914,0.3254185616970062
1700,837.5449941158295,6.802720599807799e-05,-0.011410927399992943,0.06927724927663803,0.33097130060195923
1701,838.0285003185272,0.0007655750960111618,-0.03170254826545715,0.0960736945271492,0.3143130838871002
1702,838.5144529342651,0.0003030979714822024,-0.09024444222450256,0.06577850878238678,0.3417682647705078
1703,838.9999010562897,0.0004935176693834364,-0.09604421257972717,0.06903598457574844,0.3405343294143677
1704,839.4845833778381,0.00018990215903613716,-0.028582952916622162,0.06903641670942307,0.3417682647705078
1705,839.9706485271454,0.00026082011754624546,-0.018363572657108307,0.06643331795930862,0.33374765515327454
1706,840.4554207324982,0.0001981149980565533,-0.03773447126150131,0.07347588986158371,0.32942888140678406
1707,840.9409809112549,0.0001455348974559456,-0.04301779717206955,0.08205600827932358,0.3226422071456909
1708,841.4268620014191,0.0006018740241415799,-0.07057493180036545,0.08767350763082504,0.32202523946762085
1709,841.9129602909088,0.0007580522797070444,-0.08805615454912186,0.08936671912670135,0.3214082419872284
1710,842.3965609073639,0.0001620633265702054,-0.018821876496076584,0.08153808116912842,0.32726946473121643
1711,842.8811581134796,0.00029927334981039166,-0.06935219466686249,0.06765633821487427,0.34207674860954285
1712,843.3672947883606,0.00044689697097055614,0.0037499803584069014,0.07189446687698364,0.33775797486305237
1713,843.8532786369324,0.0003495753917377442,-0.020050305873155594,0.07684069126844406,0.33313068747520447
1714,844.339262008667,0.00012229892308823764,0.015084442682564259,0.07360797375440598,0.33775797486305237
1715,844.8249235153198,0.00044933438766747713,-0.04585275426506996,0.07681956142187119,0.33744949102401733
1716,845.3104083538055,0.000359938305336982,-0.07291501760482788,0.08820497244596481,0.32850340008735657
1717,845.796219587326,0.00026638255803845823,-0.019435886293649673,0.08729171752929688,0.3278864324092865
1718,846.2808685302734,0.00036376575008034706,-0.032809432595968246,0.08544500917196274,0.32480159401893616
1719,847.2720274925232,0.00045355272595770657,-0.024950478225946426,0.07846347242593765,0.32819491624832153
1720,847.7564854621887,0.0006070520612411201,-0.10095174610614777,0.09222553670406342,0.32726946473121643
1721,848.2406396865845,0.0006726376595906913,-0.13263200223445892,0.11274374276399612,0.3140046000480652
1722,848.7259452342987,0.0028656458016484976,-0.11233389377593994,0.20975035429000854,0.26818493008613586
1723,849.2118802070618,0.003292122855782509,-0.14262279868125916,0.19033126533031464,0.2802254855632782
1724,849.6977598667145,0.0033909783232957125,-0.14693626761436462,0.18408726155757904,0.2854697108268738
1725,850.1832163333893,0.0018835986265912652,-0.04965585097670555,0.10787922888994217,0.3198658227920532
1726,850.6682322025299,0.0006899389554746449,-0.06858902424573898,0.09061497449874878,0.3297373652458191
1727,851.1533579826355,0.00030841922853142023,0.025758635252714157,0.09222258627414703,0.32017430663108826
1728,851.6382710933685,2.769679485936649e-05,-0.029557516798377037,0.08529368042945862,0.32819491624832153
1729,852.1244323253632,0.0009723276016302407,-0.055864591151475906,0.07252226769924164,0.3396088778972626
1730,852.6084041595459,0.00019707222236320376,-0.01729440689086914,0.06788735091686249,0.343619167804718
1731,853.0938348770142,3.412759906495921e-05,-0.0011958598624914885,0.06674093008041382,0.3417682647705078
1732,853.5790228843689,0.00014789303531870246,-0.004062840715050697,0.06710507720708847,0.34392768144607544
1733,854.0648050308228,0.00012369702744763345,0.004252370446920395,0.06655622273683548,0.35595858097076416
1734,854.5501546859741,4.014069781987928e-05,-0.058354318141937256,0.06618642061948776,0.35657554864883423
1735,855.0373165607452,0.0002000841632252559,0.013321188278496265,0.0655573382973671,0.35595858097076416
1736,855.5219843387604,7.374454435193911e-05,0.008011894300580025,0.07005546241998672,0.36706405878067017
1737,856.0074164867401,2.0304958525230177e-05,-0.07263576239347458,0.0721810832619667,0.3682979941368103
1738,856.4920380115509,1.2763680388161447e-05,-0.004499366972595453,0.06973522901535034,0.36953192949295044
1739,856.97696185112,2.7986005079583265e-05,0.030653320252895355,0.07523543387651443,0.3763186037540436
1740,857.4618542194366,2.7927397241001017e-05,-0.016649367287755013,0.07175644487142563,0.3738507330417633
1741,857.9483110904694,9.698624489828944e-05,0.023102296516299248,0.06548824906349182,0.3627452552318573
1742,858.4345586299896,6.912191747687757e-05,-0.05120732635259628,0.06486489623785019,0.3627452552318573
1743,858.9202814102173,1.6536013163204188e-06,-0.011222796514630318,0.06418805569410324,0.3608943521976471
1744,859.4059631824493,0.00011888114386238158,0.03718043863773346,0.06913937628269196,0.36706405878067017
1745,859.8922510147095,0.0007645559380762279,0.024575134739279747,0.07848165184259415,0.3707658648490906
1746,860.3780558109283,5.490612966241315e-05,0.055786874145269394,0.08938923478126526,0.3818713426589966
1747,860.8644332885742,0.0002245441428385675,0.021827220916748047,0.10369572043418884,0.38989195227622986
1748,861.3487503528595,0.000657991215121001,0.08416157215833664,0.09924780577421188,0.3886580169200897
1749,861.8339660167694,0.00041395696462132037,0.030984506011009216,0.11444339901208878,0.39606165885925293
1750,862.3192095756531,0.0002904785214923322,0.0009520413004793227,0.10425567626953125,0.39112588763237
1751,862.8058857917786,0.0006721002282574773,0.057103946805000305,0.1154499277472496,0.396678626537323
1752,863.2911756038666,0.002258829539641738,0.09564799070358276,0.1696060299873352,0.42567622661590576
1753,863.7767717838287,0.0035460353828966618,0.15342488884925842,0.18517355620861053,0.43184593319892883
1754,864.2619018554688,0.0024950781371444464,0.09318801015615463,0.144683375954628,0.4158046841621399
1755,864.7482924461365,0.002556747756898403,0.08300741016864777,0.17131775617599487,0.43307986855506897
1756,865.2345144748688,0.0017188744386658072,0.07815446704626083,0.13149616122245789,0.4170386493206024
1757,865.7179911136627,0.0007650169427506626,0.0814308375120163,0.11085157841444016,0.40716710686683655
1758,866.2026131153107,0.00018434478261042386,0.00872246827930212,0.08363514393568039,0.38989195227622986
1759,866.6877398490906,0.0002973414084408432,0.020972976461052895,0.07711346447467804,0.3837222456932068
1760,867.1735000610352,4.3123025534441695e-05,0.01174845453351736,0.0724431499838829,0.37878647446632385
1761,867.6589796543121,0.00011068019375670701,0.00029793530120514333,0.07079055905342102,0.380020409822464
1762,868.1436715126038,0.0019999591168016195,0.06476428359746933,0.1008918434381485,0.3929767906665802
1763,868.6292543411255,0.00016697215323802084,0.046109359711408615,0.08852896094322205,0.38989195227622986
1764,869.113418340683,2.765156978057348e-06,0.05274799093604088,0.08377592265605927,0.3874240517616272
1765,869.5991787910461,0.00016600375238340348,0.05926463007926941,0.0769677460193634,0.3837222456932068
1766,870.0850145816803,0.00014549988554790616,0.033240314573049545,0.08092422038316727,0.38619011640548706
1767,870.5702018737793,0.0007968854042701423,0.0829712450504303,0.07505150139331818,0.3738507330417633
1768,871.0566296577454,2.106371903209947e-05,0.03279724344611168,0.0741448625922203,0.3744677007198334
1769,871.5415508747101,0.00028161914087831974,-0.011987272650003433,0.07533661276102066,0.380020409822464
1770,872.0264225006104,6.502655742224306e-05,0.021298067644238472,0.08059755712747574,0.38248831033706665
1771,872.5127606391907,4.2061921703862026e-05,0.05268223583698273,0.08685488253831863,0.3874240517616272
1772,872.9957919120789,0.00044632883509621024,0.046140775084495544,0.08108990639448166,0.38248831033706665
1773,873.4806816577911,0.00012059941946063191,-0.00519481161609292,0.08579017966985703,0.3849561810493469
1774,873.9667854309082,0.0006291127647273242,0.09870591014623642,0.11697894334793091,0.40346530079841614
1775,874.4526178836823,0.0002883878769353032,0.07587242126464844,0.11036229133605957,0.40531620383262634
1776,874.9365491867065,0.001047002151608467,0.0054581258445978165,0.09016851335763931,0.38680708408355713
1777,875.4221227169037,0.0005893420893698931,0.059659261256456375,0.09444408118724823,0.38619011640548706
1778,875.9077877998352,0.00015921596786938608,0.04270530492067337,0.0971008762717247,0.39174285531044006
1779,876.3914029598236,0.000663059065118432,0.09339041262865067,0.10089035332202911,0.3929767906665802
1780,876.8768799304962,0.0008565306779928505,0.03081342950463295,0.11534730345010757,0.4009974002838135
1781,877.3626520633698,0.0004912778967991471,0.05716130509972572,0.09617284685373306,0.39359375834465027
1782,877.8475325107574,0.0015257821651175618,0.06830155104398727,0.07668861001729965,0.37138283252716064
1783,878.3335194587708,0.0004745540500152856,0.0605999156832695,0.0851183533668518,0.3775525391101837
1784,878.8187193870544,0.00029752851696684957,0.08836148679256439,0.09314731508493423,0.3818713426589966
1785,879.3034708499908,0.0007715651299804449,0.06128297373652458,0.08905921131372452,0.3794034421443939
1786,879.7881872653961,0.00016696126840543002,0.03777945041656494,0.0807381123304367,0.37878647446632385
1787,880.2734713554382,0.00011456396896392107,0.05439859256148338,0.08748991787433624,0.38680708408355713
1788,880.758195400238,0.00035009958082810044,0.0475703664124012,0.10358349978923798,0.39174285531044006
1789,881.244339466095,0.0004452419525478035,0.054396145045757294,0.09587632119655609,0.38989195227622986
1790,881.7296397686005,0.0009194539161399007,0.10349655896425247,0.11489314585924149,0.3948276937007904
1791,882.215372800827,0.0015037666307762265,0.07263421267271042,0.1374519318342209,0.4084010422229767
1792,882.7017860412598,0.001279104733839631,0.04048164188861847,0.14448542892932892,0.4158046841621399
1793,883.1869390010834,0.0007550343871116638,0.0777706429362297,0.15130728483200073,0.4232083261013031
1794,883.6725835800171,0.0013081030920147896,0.03746183589100838,0.13053452968597412,0.4096350073814392
1795,884.1601483821869,0.0011097317328676581,0.11778803914785385,0.07970420271158218,0.38063740730285645
1796,884.6446802616119,0.00022089399863034487,0.03414037078619003,0.0917586237192154,0.3905089199542999
1797,885.634779214859,0.0010405839420855045,0.10191326588392258,0.08906848728656769,0.3831052780151367
1798,886.119612455368,0.00041398353641852736,0.04872254282236099,0.09186547249555588,0.38619011640548706
1799,886.6058354377747,0.0005087706376798451,0.057526443153619766,0.0887221097946167,0.38433921337127686
1800,887.0926899909973,0.00043988696415908635,0.027061976492404938,0.06865926831960678,0.36891496181488037
1801,887.5765419006348,0.0001357099536107853,0.012523836456239223,0.06760615110397339,0.36953192949295044
1802,888.0627317428589,3.38026147801429e-05,0.012094276957213879,0.06857281923294067,0.3682979941368103
1803,888.5474789142609,0.00022173847537487745,0.028974218294024467,0.06892576068639755,0.36706405878067017
1804,889.0334129333496,0.0011761939385905862,0.02785039320588112,0.06550763547420502,0.35657554864883423
1805,889.5195758342743,0.00010009918332798406,0.005991134326905012,0.06298764795064926,0.354724645614624
1806,890.0043740272522,6.037218190613203e-05,-0.027953365817666054,0.060557715594768524,0.34762948751449585
1807,890.4892191886902,1.3181432223063894e-05,0.006408953573554754,0.059513986110687256,0.3442361652851105
1808,890.974406003952,9.202050023304764e-06,-0.03727521747350693,0.060488082468509674,0.34577858448028564
1809,891.4615888595581,2.827923708537128e-06,-0.054124005138874054,0.062205757945775986,0.3516398072242737
1810,891.9467298984528,4.6093105083855335e-06,-0.02992839738726616,0.060056913644075394,0.349171906709671
1811,892.4319975376129,0.00016683392459526658,-0.030794639140367508,0.06013132259249687,0.34485313296318054
1812,892.9166991710663,0.00012270356819499284,-0.026791341602802277,0.062118615955114365,0.3442361652851105
1813,893.4017953872681,2.9200791686889715e-05,0.00693440530449152,0.06186794489622116,0.3445446491241455
1814,893.8878314495087,0.0006259550573304296,-0.08129920810461044,0.08580221235752106,0.32480159401893616
1815,894.3726303577423,0.0003643978852778673,-0.051883138716220856,0.095404714345932,0.3140046000480652
1816,894.8588535785675,0.000889789080247283,-0.04383784160017967,0.10204948484897614,0.31184521317481995
1817,895.3438982963562,0.000749495520722121,-0.05500796064734459,0.10771364718675613,0.3050585389137268
1818,895.8298120498657,0.0012093642726540565,-0.055624619126319885,0.08986017853021622,0.3207912743091583
1819,896.3151822090149,0.0009888794738799334,-0.027759382501244545,0.1275111585855484,0.29842609167099
1820,896.802304983139,0.0016156819183379412,-0.09369203448295593,0.1328343003988266,0.29256486892700195
1821,897.288346529007,0.001893994864076376,-0.11247176676988602,0.11795774847269058,0.3012024760246277
1822,897.773374080658,0.0010556643828749657,-0.04488920420408249,0.11667127162218094,0.3021279275417328
1823,898.2584774494171,0.001313834567554295,-0.0732782632112503,0.10186941176652908,0.3096857964992523
1824,898.7431032657623,0.0006037158891558647,-0.04109674319624901,0.08311910182237625,0.3204827904701233
1825,899.2281005382538,0.0005404067924246192,-0.0399351567029953,0.09574335813522339,0.31246218085289
1826,899.712390422821,0.0006708313012495637,-0.023805074393749237,0.09564809501171112,0.3140046000480652
1827,900.1976273059845,0.0009489109506830573,-0.01736631616950035,0.09594111144542694,0.31091973185539246
1828,900.6839616298676,0.00033054224331863225,-0.04208701476454735,0.07317953556776047,0.3217167258262634
1829,901.1686763763428,0.0007566228741779923,-0.049764566123485565,0.08912859112024307,0.31246218085289
1830,901.6548607349396,0.0006719590164721012,-0.07300162315368652,0.08916842937469482,0.3130791485309601
1831,902.139885187149,0.00046319328248500824,-0.06851338595151901,0.07794979214668274,0.3226422071456909
1832,902.624041557312,0.0006269317818805575,-0.0580081082880497,0.08852393925189972,0.31369611620903015
1833,903.1085815429688,0.0015558217419311404,-0.08859948068857193,0.11889082938432693,0.301048219203949
1834,903.5940945148468,0.0010230607585981488,-0.020092172548174858,0.1027296707034111,0.30644670128822327
1835,904.0798478126526,0.00027890122146345675,-0.012855523265898228,0.10018245875835419,0.30629247426986694
1836,904.5643939971924,0.0012652665609493852,-0.05572446808218956,0.1279696524143219,0.29996851086616516
1837,905.0510168075562,0.0015698360512033105,-0.08134236931800842,0.0979202389717102,0.3214082419872284
1838,905.5367212295532,0.000837058643810451,-0.11954087764024734,0.08036906272172928,0.33405613899230957
1839,906.0220487117767,0.00012824821169488132,0.04518513008952141,0.08150511980056763,0.3300458490848541
1840,906.507167339325,0.0002977718540932983,-0.0384390614926815,0.08653073012828827,0.32634401321411133
1841,906.9923114776611,4.637567326426506e-05,-0.09410817921161652,0.06839484721422195,0.34670403599739075
1842,907.477579832077,0.0004545488045550883,-0.07656554877758026,0.06987082213163376,0.33282220363616943
1843,907.9618811607361,0.00018518627621233463,-0.026361621916294098,0.07042194157838821,0.3362155258655548
1844,908.4488816261292,0.0001728964562062174,-0.06389819085597992,0.07405935972929001,0.3334391713142395
1845,908.9349653720856,0.0002390015433775261,-0.01118441578000784,0.0747041329741478,0.33097130060195923
1846,909.420078754425,0.000146512349601835,-0.010118073783814907,0.06669507920742035,0.3380664587020874
1847,909.9059295654297,0.0001513982133474201,-0.014489592984318733,0.06566163897514343,0.3445446491241455
1848,910.3922891616821,6.624882371397689e-05,-0.02629968896508217,0.06826752424240112,0.33467310667037964
1849,910.8781118392944,0.00010619297972880304,-0.004892908968031406,0.08307681977748871,0.32109975814819336
1850,911.3628144264221,0.0005721006891690195,-0.034604307264089584,0.08009189367294312,0.3158555030822754
1851,911.8478758335114,0.0004148045554757118,-0.008002056740224361,0.08179262280464172,0.312153697013855
1852,912.3319525718689,0.0003306135768070817,-0.09664589911699295,0.08007121086120605,0.3149300515651703
1853,912.8175511360168,0.000714869995135814,-0.04852427542209625,0.0783340185880661,0.32295069098472595
1854,913.3034782409668,0.0005180733278393745,0.005216754041612148,0.09430435299873352,0.30999428033828735
1855,913.7890315055847,0.0009123454801738262,-0.05475742742419243,0.10374581068754196,0.306909441947937
1856,914.2758688926697,0.0007328491774387658,-0.09982343763113022,0.08981752395629883,0.317706435918808
1857,914.7607774734497,0.00036764328251592815,-0.04266250506043434,0.09065629541873932,0.318014919757843
1858,915.2450833320618,0.00044537894427776337,-0.06417687982320786,0.09157738834619522,0.31462156772613525
1859,915.7301638126373,0.0008032031473703682,-0.10889823734760284,0.10494054108858109,0.3084518611431122
1860,916.2152726650238,0.0006024557515047491,0.015492763370275497,0.10609468817710876,0.29734641313552856
1861,916.701404094696,0.007547474000602961,-0.1808146983385086,0.263332724571228,0.27548661828041077
1862,917.1862804889679,0.0024274892639368773,-0.036578498780727386,0.10427318513393402,0.2985803484916687
1863,917.6703355312347,0.00035452202428132296,-0.026288580149412155,0.07686440646648407,0.3167809844017029
1864,918.1544671058655,0.00032163108699023724,-0.004493850748986006,0.07321704179048538,0.323259174823761
1865,918.6386275291443,0.00025462982011958957,-0.013987171463668346,0.07585233449935913,0.3195573389530182
1866,919.1250188350677,0.0002787222038023174,-0.06238768994808197,0.06986811757087708,0.32942888140678406
1867,919.6102125644684,0.00014582378207705915,0.030632061883807182,0.06652487069368362,0.3371410071849823
1868,920.0936617851257,9.147562377620488e-05,-0.031133126467466354,0.06542500853538513,0.3426937162876129
1869,920.5783450603485,0.00018392797210253775,-0.011929814703762531,0.06909704208374023,0.3417682647705078
1870,921.0639305114746,0.0001691001234576106,-0.02523263357579708,0.07256942987442017,0.33405613899230957
1871,921.5488512516022,0.0002876252983696759,-0.05274931341409683,0.06824062764644623,0.3278864324092865
1872,922.0358481407166,0.00019855110440403223,-0.034100305289030075,0.06936582177877426,0.3300458490848541
1873,922.5204327106476,5.130765930516645e-05,0.022741172462701797,0.0678783506155014,0.33282220363616943
1874,923.0061366558075,0.00023076721117831767,0.03650219365954399,0.0661301389336586,0.32942888140678406
1875,923.4921362400055,0.0001562708494020626,0.049249980598688126,0.067051000893116,0.3195573389530182
1876,924.4840006828308,8.333270670846105e-05,0.028825167566537857,0.06587199121713638,0.32634401321411133
1877,924.968953371048,9.704025433165953e-05,0.029809679836034775,0.06573466956615448,0.33683252334594727
1878,925.4544441699982,6.283661787165329e-05,0.008235153742134571,0.06487725675106049,0.329120397567749
1879,925.940128326416,0.0001495775650255382,-0.019928906112909317,0.06397449970245361,0.3300458490848541
1880,926.4241778850555,7.087161066010594e-05,-0.030451109632849693,0.06486672163009644,0.32017430663108826
1881,926.908390045166,0.00010428950190544128,0.016239425167441368,0.06520724296569824,0.318014919757843
1882,927.394788980484,0.00013288369518704712,0.0021053338423371315,0.06392408907413483,0.3214082419872284
1883,927.8792591094971,0.0006174851441755891,-0.034904055297374725,0.0795396938920021,0.309531569480896
1884,928.3646712303162,0.0013259974075481296,-0.08721283823251724,0.10458464175462723,0.2948785126209259
1885,928.8500530719757,0.000401704921387136,-0.009334884583950043,0.0938219204545021,0.2902512550354004
1886,929.3360660076141,0.0014614752726629376,-0.08388186991214752,0.10519859939813614,0.2897113859653473
1887,929.8212220668793,0.0012540151365101337,-0.14363694190979004,0.12100587785243988,0.2819221317768097
1888,930.3061101436615,0.0012126545188948512,-0.08689765632152557,0.10178375244140625,0.292873352766037
1889,930.7921350002289,0.0029299960006028414,-0.11389584094285965,0.16485019028186798,0.2631816864013672
1890,931.278430223465,0.0014673741534352303,-0.0092306612059474,0.08352784812450409,0.3096857964992523
1891,931.7626965045929,0.00045266104280017316,-0.013281494379043579,0.06788095831871033,0.3269609808921814
1892,932.2479944229126,7.669661135878414e-05,0.003969128243625164,0.06673997640609741,0.32757794857025146
1893,932.7336015701294,0.00027213554130867124,-0.039042528718709946,0.06585589796304703,0.32942888140678406
1894,933.219072341919,0.0002897914091590792,-0.021989574655890465,0.0649363100528717,0.3300458490848541
1895,933.7043783664703,0.0001685055176494643,-0.023453161120414734,0.0661497637629509,0.3254185616970062
1896,934.1893036365509,1.1186282335984288e-06,0.02177898772060871,0.06969621777534485,0.32109975814819336
1897,934.6739933490753,4.5193187361292075e-06,-0.025390109047293663,0.06457501649856567,0.32942888140678406
1898,935.1591532230377,2.2454187273979187e-06,0.034589093178510666,0.06492079794406891,0.33559855818748474
1899,935.6442902088165,4.7209407057380304e-05,0.06678172200918198,0.06280892342329025,0.33467310667037964
1900,936.1302256584167,0.00011483491107355803,-0.022419948130846024,0.061874907463788986,0.33374765515327454
1901,936.6152520179749,3.567293970263563e-05,-0.033788006752729416,0.06393491476774216,0.33097130060195923
1902,937.101836681366,0.00011147663462907076,-0.03739321231842041,0.06420453637838364,0.32726946473121643
1903,937.5881910324097,0.0008280994952656329,-0.04147126153111458,0.08503644168376923,0.3143130838871002
1904,938.0730319023132,0.000498283829074353,-0.036676179617643356,0.07388533651828766,0.32202523946762085
1905,938.558934211731,0.00013596103235613555,-0.03620656207203865,0.06384212523698807,0.32819491624832153
1906,939.0449047088623,0.00011165139585500583,-0.04488173499703407,0.06281938403844833,0.3371410071849823
1907,939.5303773880005,3.731000833795406e-05,-0.02712070196866989,0.06337552517652512,0.33559855818748474
1908,940.0152003765106,0.00023930460156407207,0.003104104893282056,0.06516603380441666,0.3334391713142395
1909,940.501802444458,0.0002051906631095335,0.021287789568305016,0.0640394389629364,0.33127978444099426
1910,940.9889669418335,4.546363197732717e-05,-0.004111670423299074,0.06386692076921463,0.33775797486305237
1911,941.4745619297028,0.0004073574673384428,0.10323089361190796,0.06616924703121185,0.34022584557533264
1912,941.9606716632843,6.615421443711966e-05,0.029475050047039986,0.06771983951330185,0.34392768144607544
1913,942.4451851844788,1.976193925656844e-05,-0.019251836463809013,0.06383654475212097,0.34022584557533264
1914,942.9307482242584,0.00013771378144156188,0.0406012162566185,0.06346967071294785,0.33559855818748474
1915,943.4158816337585,5.561034049605951e-05,-0.010755580849945545,0.06264299899339676,0.3306628167629242
1916,943.9007790088654,0.00015694879402872175,-0.03333720937371254,0.06263577193021774,0.33035433292388916
1917,944.3855271339417,3.068688556595589e-06,-0.07439544796943665,0.062479253858327866,0.33220523595809937
1918,944.8707489967346,0.00020227846107445657,-0.00017399548960383981,0.06344776600599289,0.3315882682800293
1919,945.3574655056,0.00030479879933409393,-0.035949818789958954,0.0637122243642807,0.3325137197971344
1920,945.8443782329559,0.0001501516526332125,-0.005994582083076239,0.06286444514989853,0.33405613899230957
1921,946.3286731243134,0.00012085428170394152,0.0012944411719217896,0.07073015719652176,0.32387614250183105
1922,946.8132348060608,3.611572174122557e-05,0.019324136897921562,0.07524611055850983,0.3204827904701233
1923,947.2978103160858,0.0007024465594440699,-0.08353013545274734,0.11292927712202072,0.3002769947052002
1924,947.7841289043427,0.000944450730457902,-0.07660859078168869,0.11441899836063385,0.2978091239929199
1925,948.2686688899994,0.0016825457569211721,-0.10063126683235168,0.12464594095945358,0.2937988340854645
1926,948.7545821666718,0.0011985510354861617,-0.008860865607857704,0.1284457892179489,0.28516122698783875
1927,949.2405202388763,0.0021346271969377995,-0.08346305787563324,0.1487148255109787,0.278567373752594
1928,949.7268567085266,0.002222087001428008,-0.11648864299058914,0.12233413755893707,0.293181836605072
1929,950.2110381126404,0.001514991745352745,-0.08178865164518356,0.08745963126420975,0.3158555030822754
1930,950.696619272232,0.0011919534299522638,-0.04125230759382248,0.1102677509188652,0.3047500550746918
1931,951.182247877121,0.0010743500897660851,-0.14986705780029297,0.12001053988933563,0.29364457726478577
1932,951.6678192615509,0.00044225211604498327,-0.16540655493736267,0.11460614949464798,0.29626670479774475
1933,952.1528379917145,0.0007154422346502542,-0.03507818281650543,0.09801463037729263,0.30166518688201904
1934,952.6381204128265,0.00041067422716878355,-0.07855735719203949,0.08578099310398102,0.3143130838871002
1935,953.1221978664398,0.0003469770890660584,0.02616395615041256,0.08023843169212341,0.31924885511398315
1936,953.607656955719,0.0002513524377718568,-0.0098695894703269,0.07005411386489868,0.32665249705314636
1937,954.093106508255,0.0003631539875641465,-0.023455917835235596,0.06928669661283493,0.3300458490848541
1938,954.5801386833191,0.00021231496066320688,-0.004081059712916613,0.06837564706802368,0.33097130060195923
1939,955.0655238628387,0.0006730040768161416,-0.0806807279586792,0.07854478061199188,0.32202523946762085
1940,955.5498785972595,0.0008363007800653577,-0.04999979957938194,0.0873711109161377,0.3198658227920532
1941,956.0352468490601,0.00044669886119663715,-0.0551617294549942,0.08628250658512115,0.31739795207977295
1942,956.519880771637,0.0002472469350323081,-0.025232430547475815,0.08338412642478943,0.32017430663108826
1943,957.0047914981842,0.00044028699630871415,-0.036346521228551865,0.07755306363105774,0.31647250056266785
1944,957.4910042285919,0.0007464688387699425,-0.07169046252965927,0.07443668693304062,0.32387614250183105
1945,957.9752295017242,0.000276723294518888,0.003449224168434739,0.08902599662542343,0.31462156772613525
1946,958.4608345031738,0.0003222785599064082,-0.09396175295114517,0.06903839111328125,0.32572704553604126
1947,958.9457886219025,0.0001776128774508834,0.035694509744644165,0.07465973496437073,0.32017430663108826
1948,959.431916475296,0.00024640370975248516,-0.10452602058649063,0.07042957842350006,0.3260355293750763
1949,959.9171106815338,0.0003554366703610867,-0.05996247008442879,0.06573057174682617,0.33374765515327454
1950,960.4027056694031,0.00019690734916366637,-0.06507014483213425,0.06280551105737686,0.3423852324485779
1951,960.8877954483032,0.00022020885080564767,-0.008628925308585167,0.06552975624799728,0.33374765515327454
1952,961.3724257946014,3.749233101757454e-08,-0.02229006215929985,0.061219435185194016,0.33775797486305237
1953,961.8582117557526,7.257007382577285e-05,-0.02784169465303421,0.06274013966321945,0.33282220363616943
1954,962.849972486496,0.00036146334605291486,-0.04309539869427681,0.07203775644302368,0.32726946473121643
1955,963.3352642059326,0.0002562861773185432,-0.038006652146577835,0.06934337317943573,0.3343646228313446
1956,963.8204500675201,0.00048528891056776047,-0.05465816333889961,0.09525489062070847,0.32202523946762085
1957,964.3054203987122,0.001566520775668323,-0.08426009863615036,0.11151248216629028,0.30999428033828735
1958,964.7902030944824,0.00099572679027915,0.003432550700381398,0.1356820911169052,0.2905597388744354
1959,965.2747375965118,0.003113491926342249,-0.1330534815788269,0.1420174241065979,0.293181836605072
1960,965.7598919868469,0.0017430162988603115,-0.13502299785614014,0.08857421576976776,0.323567658662796
1961,966.2465703487396,0.00048590710503049195,-0.017933977767825127,0.085380420088768,0.32202523946762085
1962,966.7316751480103,0.000631604518275708,0.015458567999303341,0.08681392669677734,0.3089146018028259
1963,967.2171683311462,0.000502328563015908,-0.05894404277205467,0.07228259742259979,0.3223337233066559
1964,967.7023568153381,0.0001829240791266784,0.010514612309634686,0.06393395364284515,0.3325137197971344
1965,968.1869158744812,0.00014338344044517726,-0.038956936448812485,0.0658738985657692,0.3288118839263916
1966,968.6723504066467,0.0005233926931396127,0.022010572254657745,0.07360223680734634,0.3161640167236328
1967,969.1573767662048,0.0002483649004716426,-0.08460421115159988,0.07584583759307861,0.3115366995334625
1968,969.6421613693237,0.0005832794704474509,-0.06953541189432144,0.06800437718629837,0.32017430663108826
1969,970.127564907074,9.926683560479432e-05,-0.009718814864754677,0.06918887794017792,0.32017430663108826
1970,970.6133351325989,0.0005688525270670652,-0.0028038567397743464,0.06629014760255814,0.3112282156944275
1971,971.0990526676178,0.0005206037894822657,-0.067795030772686,0.09467564523220062,0.28955715894699097
1972,971.5833513736725,0.00016773311654105783,-0.06712373346090317,0.07202210277318954,0.29996851086616516
1973,972.0683953762054,0.0013137903297320008,-0.041553154587745667,0.08832680433988571,0.29796338081359863
1974,972.5521273612976,0.0007949884166009724,-0.05053277313709259,0.07632698118686676,0.30644670128822327
1975,973.0383224487305,0.0007827130029909313,-0.01491363625973463,0.06809303164482117,0.31246218085289
1976,973.5230917930603,0.00040219310903921723,0.00505136139690876,0.07891186326742172,0.3038245737552643
1977,974.0076420307159,1.668967706791591e-05,-0.012715225107967854,0.06827489286661148,0.31462156772613525
1978,974.493114233017,0.000345480686519295,-0.06152818724513054,0.06350473314523697,0.3297373652458191
1979,974.9777989387512,1.5301800885936245e-05,-0.05376674607396126,0.06326866894960403,0.3297373652458191
1980,975.4630033969879,0.00017312752606812865,-0.0025428063236176968,0.06357409805059433,0.329120397567749
1981,975.9483377933502,0.0005627981736324728,0.07388247549533844,0.07315109670162201,0.33837494254112244
1982,976.4333431720734,0.00013094599125906825,-0.03226751834154129,0.07276051491498947,0.34115129709243774
1983,976.920069694519,1.3798910003970377e-05,-0.02356456220149994,0.07095369696617126,0.34300220012664795
1984,977.4052600860596,1.647966018936131e-05,-0.01699911803007126,0.0686846449971199,0.3414597809314728
1985,977.8905017375946,3.41823797498364e-05,0.043415945023298264,0.06970776617527008,0.34022584557533264
1986,978.3757653236389,4.111095768166706e-05,0.03149375319480896,0.0674796849489212,0.3359070420265198
1987,978.8618960380554,0.00037092933780513704,0.05923797935247421,0.06996451318264008,0.33744949102401733
1988,979.3470957279205,0.0006576509331353009,-0.03443363681435585,0.08323384821414948,0.3445446491241455
1989,979.8312709331512,0.000955682247877121,0.08729325979948044,0.1273053139448166,0.37138283252716064
1990,980.3181149959564,0.0015235019382089376,0.11712940782308578,0.15876087546348572,0.38804104924201965
1991,980.8041296005249,0.003399911802262068,0.15250225365161896,0.2374524623155594,0.4306119680404663
1992,981.289267539978,0.007165647577494383,0.15351450443267822,0.19082365930080414,0.4114859104156494
1993,981.7725069522858,0.003389558056369424,0.21029092371463776,0.15632610023021698,0.3985295295715332
1994,982.2576422691345,0.0006066797650419176,0.06593623012304306,0.078171007335186,0.3571925163269043
1995,982.7428061962128,2.019992462010123e-05,0.026791887357831,0.07868937402963638,0.3590434491634369
1996,983.2283594608307,5.99281738686841e-05,0.005055893678218126,0.07053589075803757,0.3528737425804138
1997,983.7132098674774,7.176894541771617e-06,0.002920198952779174,0.06434441357851028,0.3454701006412506
1998,984.1998224258423,0.00047508385614492,0.019670262932777405,0.06261298060417175,0.3417682647705078
1999,984.684957742691,3.977037067670608e-06,-0.009176542982459068,0.061665378510951996,0.33930039405822754
2000,985.1708998680115,0.0002197663561673835,-0.026230720803141594,0.062101542949676514,0.3399173617362976
2001,985.6567628383636,2.075452357530594e-05,0.0007299375138245523,0.0654831975698471,0.3470125198364258
2002,986.1424698829651,0.0007099654176272452,0.04422283172607422,0.0634300634264946,0.33868342638015747
2003,986.6270956993103,0.0006814777734689415,0.04146808385848999,0.0599813312292099,0.32387614250183105
2004,987.1114263534546,3.7640413211192936e-05,0.0032942735124379396,0.060231275856494904,0.3214082419872284
2005,987.5965344905853,0.00012670288560912013,0.030421441420912743,0.06034843996167183,0.3226422071456909
2006,988.0805735588074,0.00010084988025482744,-0.0014782691141590476,0.06101830676198006,0.32634401321411133
2007,988.5672824382782,7.849583926144987e-05,-0.00721663236618042,0.06090548262000084,0.32295069098472595
2008,989.0531072616577,0.00015377174713648856,6.281852256506681e-05,0.06154997646808624,0.318014919757843
2009,989.5377295017242,6.4403961005155e-05,-0.017796790227293968,0.06191964074969292,0.31832340359687805
2010,990.0221498012543,0.00017967179883271456,-0.005505387671291828,0.061831992119550705,0.3297373652458191
2011,990.5074076652527,3.281103272456676e-05,0.03353293240070343,0.061527375131845474,0.3306628167629242
2012,990.9934492111206,0.0001597949885763228,-0.010361140593886375,0.06430873274803162,0.3349815905094147
2013,991.4807326793671,0.0002427763829473406,0.025066206231713295,0.060351189225912094,0.3198658227920532
2014,991.9650273323059,6.069528535590507e-05,-0.03440960869193077,0.05991053208708763,0.32202523946762085
2015,992.4506211280823,2.402192876616027e-06,0.02193565107882023,0.062177494168281555,0.32819491624832153
2016,992.9349343776703,2.7841460905619897e-05,-0.03098233789205551,0.06055125221610069,0.32726946473121643
2017,993.4204235076904,1.3892856259190012e-05,0.0070037576369941235,0.063579261302948,0.3334391713142395
2018,993.9063982963562,0.00030410161707550287,0.051881153136491776,0.06305822730064392,0.3288118839263916
2019,994.3911476135254,0.00017349545669276267,-0.017865782603621483,0.06437104940414429,0.33313068747520447
2020,994.8767817020416,1.431592318112962e-05,0.013085396029055119,0.06801369786262512,0.33837494254112244
2021,995.3626272678375,0.0011130396742373705,-0.05326518788933754,0.07245414704084396,0.3300458490848541
2022,995.84725689888,0.0002244799688924104,0.0315609872341156,0.06944899260997772,0.33097130060195923
2023,996.3325202465057,5.980699643259868e-05,0.0026757121086120605,0.06672831624746323,0.3300458490848541
2024,996.8173835277557,0.00021012386423535645,0.010669725947082043,0.0877968817949295,0.3442361652851105
2025,997.3023796081543,0.0006792041822336614,0.07532159984111786,0.09835600107908249,0.3510228395462036
2026,997.7888076305389,0.0004453384899534285,0.05902547761797905,0.08688642084598541,0.34670403599739075
2027,998.2747995853424,7.41919138818048e-05,0.05723647400736809,0.07843799889087677,0.3414597809314728
2028,998.7602877616882,3.074472624575719e-05,-0.028650924563407898,0.0669349730014801,0.3278864324092865
2029,999.2462542057037,2.3867034542490728e-05,0.01679263822734356,0.06370797753334045,0.3244931101799011
2030,999.7322888374329,2.5509832994430326e-05,-0.021531160920858383,0.060898732393980026,0.3251100778579712
2031,1000.2176909446716,0.00015938941214699298,-0.002081139013171196,0.05907126143574715,0.3161640167236328
2032,1001.2089383602142,0.0007046174723654985,-0.047876372933387756,0.07465354353189468,0.3050585389137268
2033,1001.6931209564209,0.0004719511198345572,-0.04611044377088547,0.08220871537923813,0.30089399218559265
2034,1002.1791186332703,0.00036125030601397157,-0.01335280854254961,0.08594217151403427,0.29796338081359863
2035,1002.6653134822845,0.0009516731952317059,-0.08761586248874664,0.0848199799656868,0.3021279275417328
2036,1003.1504657268524,0.001684617018327117,-0.13269737362861633,0.11044210940599442,0.2919479012489319
2037,1003.6383428573608,0.001353129860945046,-0.11674477905035019,0.1148185059428215,0.28886306285858154
2038,1004.1255865097046,0.0010267089819535613,-0.05752885714173317,0.11085020750761032,0.2885545790195465
2039,1004.609925031662,0.0007783051114529371,-0.043884534388780594,0.0950634703040123,0.2996600270271301
2040,1005.0957722663879,0.00040207584970630705,-0.029766181483864784,0.08107132464647293,0.301048219203949
2041,1005.581226348877,0.0001542592071928084,-0.026270683854818344,0.06582337617874146,0.3103027641773224
2042,1006.0677638053894,0.00025945898960344493,0.01326066255569458,0.074959397315979,0.3015109598636627
2043,1006.5536563396454,0.000268916308414191,-0.06861469894647598,0.07314185053110123,0.30274489521980286
2044,1007.0399680137634,0.0006515028071589768,-0.059504542499780655,0.0651630237698555,0.31462156772613525
2045,1007.5258514881134,3.734077836270444e-05,-0.031193643808364868,0.07946547120809555,0.30444157123565674
2046,1008.0106039047241,0.00038788290112279356,-0.005710049532353878,0.0718563050031662,0.30829763412475586
2047,1008.4963965415955,5.3421477787196636e-05,0.014653029851615429,0.0637422576546669,0.3140046000480652
2048,1008.9822399616241,0.00026910725864581764,0.019385119900107384,0.06639163196086884,0.31246218085289
2049,1009.4688248634338,0.0006114525021985173,-0.07406210899353027,0.06639483571052551,0.31462156772613525
2050,1009.956146478653,0.0004034879384562373,-0.053957123309373856,0.061085786670446396,0.323259174823761
2051,1010.4422278404236,8.503913704771549e-05,-0.007788247894495726,0.06114104017615318,0.323567658662796
2052,1010.9265334606171,9.176312232739292e-06,0.03134464845061302,0.061765268445014954,0.32665249705314636
2053,1011.4114034175873,2.430707354506012e-05,0.03104485385119915,0.06248462200164795,0.33097130060195923
2054,1011.8975341320038,4.534280378720723e-05,0.019130541011691093,0.06125527620315552,0.32726946473121643
2055,1012.3834927082062,5.607137063634582e-05,-0.01799578219652176,0.06066340580582619,0.32202523946762085
2056,1012.8692381381989,6.997143646003678e-05,0.011423307470977306,0.06011495739221573,0.32109975814819336
2057,1013.355881690979,0.0002337280020583421,-0.05645937845110893,0.07100078463554382,0.3112282156944275
2058,1013.8393414020538,0.00043969936086796224,-0.07991351187229156,0.09614954143762589,0.28978851437568665
2059,1014.3253047466278,0.0014158959966152906,-0.14048674702644348,0.1331404745578766,0.2729567885398865
2060,1014.8112270832062,0.00216477969661355,-0.09216704219579697,0.13976635038852692,0.27426785230636597
2061,1015.2954573631287,0.0015649804845452309,-0.05664197728037834,0.09772586822509766,0.29734641313552856
2062,1015.779913187027,0.0007644938887096941,-0.04585530608892441,0.08061739802360535,0.3075264096260071
2063,1016.2657215595245,0.0008280543843284249,-0.04990579932928085,0.10207050293684006,0.2950327694416046
2064,1016.7495994567871,0.0004942658124491572,-0.034003011882305145,0.07300689071416855,0.3096857964992523
2065,1017.2370002269745,0.0005821440718136728,-0.006284135393798351,0.07745516300201416,0.2996600270271301
2066,1017.7222731113434,0.00035666092298924923,-0.046605877578258514,0.06999888271093369,0.3059839904308319
2067,1018.207186460495,0.00017180175927933306,-0.0557352639734745,0.07381749898195267,0.3056755065917969
2068,1018.6934864521027,0.0004877295286860317,-0.05029604956507683,0.07917162775993347,0.3033618628978729
2069,1019.1793079376221,0.0010147535940632224,-0.10796776413917542,0.07983868569135666,0.30629247426986694
2070,1019.6657810211182,0.00046257631038315594,-0.044348154217004776,0.06355125457048416,0.32572704553604126
2071,1020.1502418518066,0.0004365498316474259,-0.05653424933552742,0.06989669799804688,0.31739795207977295
2072,1020.6356661319733,0.0002949668560177088,0.01793898455798626,0.07601866126060486,0.3078348934650421
2073,1021.1216711997986,9.786106966203079e-05,-0.0754094049334526,0.06263217329978943,0.3223337233066559
2074,1021.6070852279663,3.544981882441789e-05,-0.031173476949334145,0.06280811876058578,0.32295069098472595
2075,1022.0932896137238,0.000200443304493092,-0.05853746831417084,0.06333647668361664,0.31647250056266785
2076,1022.5798308849335,0.00034382895682938397,-0.033445920795202255,0.06348790228366852,0.3143130838871002
2077,1023.0640795230865,3.283963815192692e-05,-0.02290022373199463,0.06251649558544159,0.3158555030822754
2078,1023.5492415428162,0.0004239777917973697,-0.0027233147993683815,0.06550874561071396,0.3149300515651703
2079,1024.0334763526917,0.0004159919626545161,-0.05442251265048981,0.07856162637472153,0.29981428384780884
2080,1024.520866394043,0.00041710486402735114,-0.06223386526107788,0.07261927425861359,0.3058297336101532
2081,1025.0063171386719,0.00019415555289015174,-0.05472640320658684,0.0633375495672226,0.3112282156944275
2082,1025.4910213947296,0.00027897540712729096,-0.04700835421681404,0.0636664479970932,0.31277066469192505
2083,1025.975870847702,0.0002091077039949596,-0.03948889300227165,0.06802191585302353,0.30721792578697205
2084,1026.46142911911,0.00020906895224470645,-0.038228198885917664,0.06539919972419739,0.30629247426986694
2085,1026.9451797008514,8.026920113479719e-05,-0.011060555465519428,0.06733358651399612,0.3078348934650421
2086,1027.4310557842255,0.0005597719573415816,-0.018371615558862686,0.07778795808553696,0.2939530611038208
2087,1027.915557384491,0.0003172008728142828,-0.06878388673067093,0.06789643317461014,0.30351608991622925
2088,1028.4010853767395,0.0005145170143805444,-0.01657029055058956,0.08835189044475555,0.29333609342575073
2089,1028.886779308319,0.0009181859204545617,-0.016687214374542236,0.11130884289741516,0.2846985161304474
2090,1029.3727161884308,0.0012684812536463141,-0.05139264091849327,0.12133535742759705,0.2807653248310089
2091,1029.8566646575928,0.0005699121975339949,-0.08781437575817108,0.09005258232355118,0.2948785126209259
2092,1030.3418860435486,0.0004166832659393549,-0.04031506925821304,0.0648445338010788,0.30999428033828735
2093,1030.826590538025,0.0004090209258720279,0.011600305326282978,0.06906832009553909,0.298734575510025
2094,1031.3126728534698,0.00034617408527992666,0.05693541094660759,0.07123164087533951,0.29534125328063965
2095,1031.7992753982544,0.0006070969393476844,-0.04819381982088089,0.07949738949537277,0.2914851903915405
2096,1032.2844817638397,0.0019101330544799566,-0.08105877786874771,0.14886875450611115,0.26106083393096924
2097,1032.7697393894196,0.002861268352717161,-0.06846928596496582,0.1247112974524498,0.27548250555992126
2098,1033.256156206131,0.0011063815327361226,-0.06786669790744781,0.12057451158761978,0.27679356932640076
2099,1033.741492509842,0.000921939208637923,-0.04262477904558182,0.08811624348163605,0.2968836724758148
2100,1034.2268874645233,0.0003895630070473999,-0.06726551055908203,0.07350341975688934,0.303978830575943
2101,1034.714476108551,1.222996706928825e-05,0.013995084911584854,0.06767389178276062,0.3106112480163574
2102,1035.1997637748718,1.1197301319043618e-05,-0.023671895265579224,0.06423842906951904,0.3204827904701233
2103,1035.684630393982,0.0002733551955316216,-0.013587827794253826,0.06427845358848572,0.31277066469192505
2104,1036.170473575592,4.051796713611111e-05,-0.013075754046440125,0.06444556266069412,0.32017430663108826
2105,1036.6550471782684,6.619556370424107e-05,-0.029699189588427544,0.06308738887310028,0.31647250056266785
2106,1037.1398043632507,0.000191375074791722,0.012484818696975708,0.06359953433275223,0.3241846263408661
2107,1037.6255886554718,3.950539758079685e-05,0.016192514449357986,0.06769926846027374,0.33127978444099426
2108,1038.1115520000458,0.00017461484821978956,0.036925315856933594,0.0626390129327774,0.318014919757843
2109,1038.597617149353,2.5454410206293687e-05,-0.015216117724776268,0.06413548439741135,0.3241846263408661
2110,1039.5881412029266,0.00015116826398298144,0.034644290804862976,0.062166567891836166,0.31924885511398315
2111,1040.0725603103638,0.00014928313612472266,0.011202720925211906,0.06562790274620056,0.3300458490848541
2112,1040.5581748485565,6.611287972191349e-05,-0.024840692058205605,0.06810517609119415,0.33775797486305237
2113,1041.0417828559875,1.3501501598511823e-05,-0.0018393045756965876,0.07408280670642853,0.34207674860954285
2114,1041.5274782180786,8.588773926021531e-05,0.019313642755150795,0.07909265160560608,0.348863422870636
2115,1042.0135924816132,0.00022015569265931845,0.03265565633773804,0.08774217963218689,0.3571925163269043
2116,1042.4989974498749,0.00015532174438703805,0.014414012432098389,0.07635703682899475,0.34762948751449585
2117,1042.9844126701355,9.17215584195219e-05,0.03352320194244385,0.07413280010223389,0.34577858448028564
2118,1043.4708759784698,0.0001649004698265344,0.0325760692358017,0.0669211894273758,0.3371410071849823
2119,1043.9554872512817,0.0001785959320841357,0.060505520552396774,0.06834671646356583,0.33837494254112244
2120,1044.4415607452393,6.874034443171695e-05,0.038698360323905945,0.07172196358442307,0.3417682647705078
2121,1044.9271235466003,0.00021631718846037984,0.047981709241867065,0.07610028982162476,0.34300220012664795
2122,1045.411988735199,0.0006433177040889859,0.11069285869598389,0.08689611405134201,0.3497888743877411
2123,1045.8975052833557,0.00045885410509072244,0.08200357109308243,0.0764215886592865,0.3408428132534027
2124,1046.3819665908813,8.192533277906477e-05,0.013553338125348091,0.06345240026712418,0.3306628167629242
2125,1046.866596698761,0.00016575293557252735,-0.029810702428221703,0.06625152379274368,0.3371410071849823
2126,1047.3516659736633,5.497535312315449e-05,0.08766652643680573,0.06833149492740631,0.3426937162876129
2127,1047.8370523452759,0.00027801826945506036,-0.014838787727057934,0.0661766305565834,0.3380664587020874
2128,1048.3225255012512,0.00011995221575489268,0.032519154250621796,0.06655804067850113,0.3389919102191925
2129,1048.8079476356506,4.103564424440265e-05,-0.00884909089654684,0.06428863108158112,0.34022584557533264
2130,1049.2947180271149,8.539898317394545e-07,-0.0020828174892812967,0.06813312321901321,0.3445446491241455
2131,1049.780169725418,1.0054839549411554e-05,0.03527892380952835,0.06783657521009445,0.3414597809314728
2132,1050.2651925086975,3.884078250848688e-05,0.03261849656701088,0.07151760905981064,0.3445446491241455
2133,1050.7511348724365,4.442934732651338e-05,0.030298437923192978,0.07131973654031754,0.3423852324485779
2134,1051.2365555763245,0.00011755737796192989,0.05284252390265465,0.07287091761827469,0.3426937162876129
2135,1051.7218251228333,0.00046148549881763756,0.009836006909608841,0.08232426643371582,0.349171906709671
2136,1052.2060191631317,0.0005664406344294548,0.11218447238206863,0.11627918481826782,0.36706405878067017
2137,1052.6918745040894,0.0008394094766117632,0.03310956805944443,0.13044996559619904,0.37878647446632385
2138,1053.1778614521027,0.004332404118031263,0.14623655378818512,0.17755277454853058,0.396678626537323
2139,1053.6631059646606,0.0011693211272358894,0.07653792947530746,0.10118376463651657,0.3645961582660675
2140,1054.1486558914185,0.00032766020740382373,0.0516502745449543,0.08377429842948914,0.35657554864883423
2141,1054.6348004341125,0.00044520929805003107,0.0680486261844635,0.08102676272392273,0.354724645614624
2142,1055.1193845272064,0.0002291839336976409,0.039742905646562576,0.09182292968034744,0.36336222290992737
2143,1055.6058983802795,0.00044757704017683864,0.038384102284908295,0.0897747054696083,0.36151131987571716
2144,1056.0914189815521,0.0008608767529949546,0.030322672799229622,0.06167134270071983,0.33930039405822754
2145,1056.5771853923798,0.00029266884666867554,0.06552745401859283,0.05821735039353371,0.33374765515327454
2146,1057.0638365745544,1.1030114364984911e-05,0.025387894362211227,0.05920637398958206,0.3352900743484497
2147,1057.5495524406433,0.00026554084615781903,0.038324836641550064,0.05930285528302193,0.33097130060195923
2148,1058.0346586704254,2.3286886062123813e-05,-0.026771079748868942,0.0575716458261013,0.3269609808921814
2149,1058.5212693214417,6.307376679615118e-06,-0.01396274659782648,0.0566985197365284,0.3300458490848541
2150,1059.0073022842407,0.0001541704696137458,-0.036238014698028564,0.05648424103856087,0.32480159401893616
2151,1059.4934525489807,3.3269423056481173e-06,-0.00021896600082982332,0.05705900862812996,0.32942888140678406
2152,1059.9788746833801,4.6501409087795764e-05,-0.06781727820634842,0.057403940707445145,0.329120397567749
2153,1060.4637155532837,0.00027514397515915334,0.03462093695998192,0.05788696929812431,0.32726946473121643
2154,1060.9492573738098,0.00022237254597712308,0.0011351144639775157,0.05794793367385864,0.32634401321411133
2155,1061.434493303299,3.123680653516203e-05,-0.010840382426977158,0.05795765668153763,0.32850340008735657
2156,1061.9206459522247,5.197184691496659e-06,-0.031905848532915115,0.05820383504033089,0.32942888140678406
2157,1062.4065783023834,4.326883936300874e-05,0.026643184944987297,0.05680568516254425,0.3204827904701233
2158,1062.8920617103577,0.00014902683324180543,-0.06228445842862129,0.057812463492155075,0.32109975814819336
2159,1063.3773057460785,0.0003102045739069581,-0.07839246839284897,0.07212051749229431,0.3352900743484497
2160,1063.8625540733337,0.0001996714127017185,0.01866232044994831,0.08047907054424286,0.34392768144607544
2161,1064.349671125412,0.0002405341510893777,0.004714751150459051,0.09056583046913147,0.3510228395462036
2162,1064.8341879844666,0.0004078632628079504,0.07295076549053192,0.08921567350625992,0.3454701006412506
2163,1065.3208656311035,0.0009145844960585237,0.03978047892451286,0.14206993579864502,0.3726167678833008
2164,1065.806473016739,0.0011116254609078169,0.09100929647684097,0.10966324806213379,0.3608943521976471
2165,1066.290596485138,0.0012740365928038955,0.03111553192138672,0.16544966399669647,0.39235982298851013
2166,1066.775803565979,0.007294828072190285,0.1400855928659439,0.2809711694717407,0.4491210877895355
2167,1067.2620632648468,0.0022930270060896873,0.11860554665327072,0.08867136389017105,0.3608943521976471
2168,1067.7460625171661,0.00019370665540918708,0.014743601903319359,0.07404524832963943,0.3528737425804138
2169,1068.2314479351044,6.965710053918883e-05,0.026929408311843872,0.062421608716249466,0.34207674860954285
2170,1068.7163214683533,7.623308192705736e-05,0.007184012793004513,0.06559557467699051,0.3463955521583557
2171,1069.2015743255615,9.384206350659952e-05,0.019676152616739273,0.06329203397035599,0.343619167804718
2172,1069.6854178905487,2.7998836230835877e-05,-0.0009698885260149837,0.05813053995370865,0.3359070420265198
2173,1070.171246767044,3.915161869372241e-05,-0.006356156896799803,0.05780099332332611,0.3359070420265198
2174,1070.657187461853,0.00013376939750742167,-0.009883577935397625,0.06448705494403839,0.348863422870636
2175,1071.1425364017487,3.58710931323003e-05,0.029515540227293968,0.06942208856344223,0.354724645614624
2176,1071.627919435501,0.0003249645815230906,0.04684588313102722,0.06156120076775551,0.3426937162876129
2177,1072.115084886551,0.00012433392112143338,-0.08590982109308243,0.06074350327253342,0.3352900743484497
2178,1072.6017289161682,2.114337075909134e-05,-0.0017847766866907477,0.060087427496910095,0.3315882682800293
2179,1073.086460351944,9.165055234916508e-05,-0.010675347410142422,0.05764395371079445,0.33035433292388916
2180,1073.5702431201935,0.0003964870993513614,0.10139445960521698,0.055868957191705704,0.32757794857025146
2181,1074.0554161071777,3.948226003558375e-05,-0.016444861888885498,0.056273434311151505,0.32634401321411133
2182,1074.5412986278534,0.000184549848199822,0.043621692806482315,0.05652077868580818,0.31739795207977295
2183,1075.025708436966,0.00011970372725045308,-0.026665877550840378,0.05506177991628647,0.3244931101799011
2184,1075.5117177963257,0.00011957255628658459,-0.0008039611275307834,0.05573311448097229,0.3269609808921814
2185,1075.9974915981293,0.00022842288308311254,-0.03369634225964546,0.056958988308906555,0.31369611620903015
2186,1076.4833347797394,0.0001427057577529922,0.017587382346391678,0.05836533010005951,0.30829763412475586
2187,1076.967746257782,6.806684541516006e-05,-0.021745529025793076,0.05613633245229721,0.3140046000480652
2188,1077.9592566490173,0.00025661723338998854,-0.022079912945628166,0.05603117495775223,0.31832340359687805
2189,1078.445074081421,0.00022988325508777052,-0.03865233436226845,0.05819278210401535,0.3152385354042053
2190,1078.9290039539337,9.948153456207365e-05,-0.061060771346092224,0.0556001178920269,0.3251100778579712
2191,1079.413658618927,0.00010869612742681056,0.022073354572057724,0.05571240559220314,0.3186318874359131
2192,1079.8990154266357,1.778747719072271e-05,-0.0444490946829319,0.05691368132829666,0.31647250056266785
2193,1080.3850276470184,7.360534254985396e-06,-0.06431711465120316,0.05818461626768112,0.312153697013855
2194,1080.8694417476654,4.966829146724194e-05,-0.03334713354706764,0.05669042468070984,0.31554701924324036
2195,1081.354799747467,5.4096864914754406e-05,-0.051376912742853165,0.05654618516564369,0.32572704553604126
2196,1081.8413095474243,6.362031126627699e-05,-0.13445594906806946,0.055489905178546906,0.3244931101799011
2197,1082.3265278339386,5.983047230984084e-05,0.023018846288323402,0.055737510323524475,0.3223337233066559
2198,1082.8112552165985,7.695033855270594e-05,0.02413620613515377,0.05875048413872719,0.33189675211906433
2199,1083.297057390213,0.00012536346912384033,0.07047323882579803,0.063481904566288,0.33405613899230957
2200,1083.7824258804321,3.44324107572902e-05,-0.011286966502666473,0.060608718544244766,0.33127978444099426
2201,1084.268320798874,0.0001769496884662658,0.044884346425533295,0.06254911422729492,0.32819491624832153
2202,1084.7538731098175,0.00037477846490219235,0.03415609151124954,0.059255652129650116,0.32202523946762085
2203,1085.239755153656,0.001003804849460721,0.027102496474981308,0.060694608837366104,0.31184521317481995
2204,1085.724149465561,5.1479593821568415e-05,0.037727609276771545,0.062271345406770706,0.3204827904701233
2205,1086.207679271698,3.3503583836136386e-05,0.0066271936520934105,0.061796266585588455,0.323567658662796
2206,1086.6928613185883,7.76707602199167e-05,-0.012557405978441238,0.061697401106357574,0.32480159401893616
2207,1087.178591966629,0.00010013319115387276,0.059899937361478806,0.06136823445558548,0.3241846263408661
2208,1087.6641750335693,0.00011146651377202943,0.05361010879278183,0.06804265081882477,0.33127978444099426
2209,1088.1500058174133,0.0008259371388703585,-0.04900338500738144,0.08097652345895767,0.33683252334594727
2210,1088.6366577148438,0.0005970766069367528,0.06831570714712143,0.11697757244110107,0.35966041684150696
2211,1089.1224524974823,0.0006911694654263556,0.06546609103679657,0.11309845000505447,0.35966041684150696
2212,1089.6084218025208,0.0010296418331563473,0.040926795452833176,0.10477504134178162,0.35780948400497437
2213,1090.0925331115723,0.0038511010352522135,0.12427788227796555,0.18114586174488068,0.39606165885925293
2214,1090.578050851822,0.002443787408992648,0.11478640884160995,0.12332659214735031,0.3719998002052307
2215,1091.0628681182861,0.0007839673198759556,0.0610448457300663,0.0873454362154007,0.35595858097076416
2216,1091.548172712326,0.00010458315955474973,0.010973692871630192,0.0831407979130745,0.354724645614624
2217,1092.0337991714478,0.00016731441428419203,0.06986018270254135,0.06783387809991837,0.3442361652851105
2218,1092.5196359157562,0.0006074748234823346,0.04603419080376625,0.06443922966718674,0.3399173617362976
2219,1093.005686044693,8.292886195704341e-05,0.003760675201192498,0.06370875984430313,0.3399173617362976
2220,1093.4895651340485,9.390932973474264e-05,0.0716494470834732,0.061261072754859924,0.33868342638015747
2221,1093.974468946457,0.00024342487449757755,0.02088051475584507,0.05486375093460083,0.33097130060195923
2222,1094.4599463939667,7.455532613676041e-05,-0.0431806705892086,0.05942978709936142,0.3396088778972626
2223,1094.9443118572235,4.762062962981872e-05,-0.05279305949807167,0.05704162269830704,0.33652403950691223
2224,1095.4305889606476,2.7474841772345826e-05,0.017773283645510674,0.05424261838197708,0.32634401321411133
2225,1095.9161128997803,4.176790389465168e-05,0.012949332594871521,0.05547938495874405,0.32109975814819336
2226,1096.4014904499054,0.00015803590940777212,-0.011526555754244328,0.055220045149326324,0.3161640167236328
2227,1096.886733531952,5.308030449668877e-05,-0.027565956115722656,0.054880041629076004,0.3214082419872284
2228,1097.3730108737946,0.00016560449148528278,0.009592576883733273,0.05491397902369499,0.3217167258262634
2229,1097.8575520515442,3.582499994081445e-05,-0.0015159767353907228,0.056610893458127975,0.3130791485309601
2230,1098.3432331085205,0.00012038431304972619,-0.02522951364517212,0.05739530175924301,0.3130791485309601
2231,1098.8291873931885,1.489917758590309e-05,0.0013950156280770898,0.05699649453163147,0.312153697013855
2232,1099.3144812583923,1.3370191481953952e-05,0.016073431819677353,0.05838092043995857,0.31739795207977295
2233,1099.802067041397,2.2460610125563107e-05,0.018660893663764,0.06101971119642258,0.317706435918808
2234,1100.2872829437256,0.0007930475403554738,0.03904428705573082,0.07086547464132309,0.32634401321411133
2235,1100.7731108665466,0.00014043050759937614,0.03619733080267906,0.06872538477182388,0.32665249705314636
2236,1101.257966041565,9.755158316693269e-06,0.0346987247467041,0.06479192525148392,0.3244931101799011
2237,1101.743489742279,0.000508827855810523,-0.026896195486187935,0.06666094064712524,0.3204827904701233
2238,1102.2285392284393,0.0001420888293068856,0.037314523011446,0.06376694142818451,0.3195573389530182
2239,1102.7128052711487,1.780183993105311e-05,0.0052137598395347595,0.06157597899436951,0.3195573389530182
2240,1103.1982991695404,6.273854523897171e-05,0.05300574749708176,0.06315895169973373,0.3140046000480652
2241,1103.683471441269,4.9935693823499605e-05,-0.02256747893989086,0.06584209948778152,0.3214082419872284
2242,1104.1689639091492,7.886529783718288e-05,0.010368170216679573,0.06716358661651611,0.3198658227920532
2243,1104.6548068523407,5.151497316546738e-05,-0.0013672568602487445,0.06235406920313835,0.3204827904701233
2244,1105.1390161514282,2.157464587071445e-05,-0.023117203265428543,0.06374235451221466,0.32202523946762085
2245,1105.6251831054688,0.0002899724349845201,0.025448450818657875,0.07268140465021133,0.3288118839263916
2246,1106.110824584961,0.00021827220916748047,0.015831440687179565,0.07838500291109085,0.33189675211906433
2247,1106.5967609882355,0.0005072304629720747,0.1088818833231926,0.09348540753126144,0.33744949102401733
2248,1107.0815966129303,0.0002801312366500497,0.02751755714416504,0.09133390337228775,0.34022584557533264
2249,1107.5660827159882,0.0006267729331739247,-0.01489369384944439,0.11558198183774948,0.35966041684150696
2250,1108.05295419693,0.0014799502678215504,0.10535115748643875,0.15186730027198792,0.3775525391101837
2251,1108.5370378494263,0.003624136094003916,0.1328199952840805,0.1490744799375534,0.3719998002052307
2252,1109.0224883556366,0.002530680736526847,0.12461279332637787,0.0930931344628334,0.33775797486305237
2253,1109.5079364776611,0.0002272547862958163,0.057281531393527985,0.07852267473936081,0.3325137197971344
2254,1109.9938583374023,0.0006583600188605487,0.07053519040346146,0.08885899186134338,0.3371410071849823
2255,1110.4796228408813,0.000611283874604851,-0.03348487243056297,0.08341578394174576,0.33868342638015747
2256,1110.9660251140594,0.0004281320725567639,0.05931302532553673,0.08998342603445053,0.343619167804718
2257,1111.4526736736298,0.00028564073727466166,0.11668731272220612,0.06648525595664978,0.32819491624832153
2258,1111.9383571147919,5.1821614761138335e-05,0.06549225747585297,0.060391057282686234,0.3226422071456909
2259,1112.4235837459564,0.00014797068433836102,0.014368348754942417,0.060922082513570786,0.3251100778579712
2260,1112.9108393192291,1.3204207789385691e-05,0.02252161130309105,0.057852718979120255,0.3217167258262634
2261,1113.3954758644104,9.092169784707949e-05,0.01160894799977541,0.059379883110523224,0.3269609808921814
2262,1113.881319284439,2.24024843191728e-05,0.011745859868824482,0.05709607154130936,0.3217167258262634
2263,1114.3662929534912,3.0085298931226134e-05,-0.014893131330609322,0.06071037799119949,0.32850340008735657
2264,1114.8507180213928,9.614050213713199e-05,0.019982129335403442,0.06377476453781128,0.33220523595809937
2265,1115.33585190773,5.938844333286397e-05,0.026872338727116585,0.06348934024572372,0.33189675211906433
2266,1116.3279111385345,1.5281169908121228e-05,0.05069394037127495,0.06324072182178497,0.3288118839263916
2267,1116.8127822875977,1.172490738099441e-05,-0.019641663879156113,0.06027832627296448,0.329120397567749
2268,1117.2979142665863,2.9511611501220614e-05,-0.005363171454519033,0.06168664991855621,0.32942888140678406
2269,1117.7830696105957,0.00014414297766052186,-0.04861651733517647,0.06605522334575653,0.3315882682800293
2270,1118.2689933776855,0.00033203454222530127,0.019804494455456734,0.0703410655260086,0.33374765515327454
2271,1118.7545630931854,0.0007553707109764218,0.07784412056207657,0.061835553497076035,0.318014919757843
2272,1119.2402646541595,0.00017588624905329198,0.030047912150621414,0.06318216025829315,0.323259174823761
2273,1119.7250854969025,3.1973544537322596e-05,0.05155903100967407,0.06453485786914825,0.3244931101799011
2274,1120.2106885910034,0.000558778177946806,0.041189663112163544,0.072126105427742,0.323567658662796
2275,1120.6955416202545,0.0003126869269181043,0.00983006414026022,0.07125832885503769,0.323567658662796
2276,1121.1803081035614,0.00015748203441035002,-0.03376714885234833,0.06689391285181046,0.3278864324092865
2277,1121.6661264896393,3.1501870125794085e-06,0.04972135275602341,0.07271388173103333,0.33189675211906433
2278,1122.151437997818,0.0004308933566790074,0.02813633531332016,0.07849113643169403,0.3325137197971344
2279,1122.6376707553864,0.0003800329868681729,0.006846256088465452,0.09119278192520142,0.3426937162876129
2280,1123.123466014862,0.001395734609104693,-0.005777039565145969,0.08800022304058075,0.33313068747520447
2281,1123.6088562011719,0.0003525886859279126,0.06290467083454132,0.08317649364471436,0.32850340008735657
2282,1124.092723608017,3.259848745074123e-05,-0.007670469116419554,0.07676633447408676,0.33127978444099426
2283,1124.578866481781,0.00017704832134768367,0.021886160597205162,0.07783599942922592,0.33097130060195923
2284,1125.0637245178223,0.0008164122700691223,0.11382243782281876,0.09581606835126877,0.3389919102191925
2285,1125.54869222641,0.0005971530335955322,0.09917522966861725,0.09768249839544296,0.3389919102191925
2286,1126.0342078208923,0.00032856722828000784,0.032841023057699203,0.08407976478338242,0.33467310667037964
2287,1126.5192077159882,0.00020582685829140246,0.07058371603488922,0.08740004897117615,0.33652403950691223
2288,1127.005665063858,0.0012448602356016636,0.08235588669776917,0.09196989238262177,0.33374765515327454
2289,1127.490693807602,0.0003536138392519206,-0.025374392047524452,0.08636374026536942,0.33467310667037964
2290,1127.976449728012,0.00019995994807686657,-0.027520904317498207,0.08180750161409378,0.33282220363616943
2291,1128.4612946510315,0.00017744422075338662,0.03156442195177078,0.07681904733181,0.3297373652458191
2292,1128.9466288089752,0.00032956988434307277,0.05569787696003914,0.09326827526092529,0.3396088778972626
2293,1129.4329319000244,0.0009313426562584937,0.11475837230682373,0.08704596012830734,0.3334391713142395
2294,1129.9181125164032,0.0004953544703312218,0.026396559551358223,0.09219568967819214,0.33837494254112244
2295,1130.4030299186707,0.00045095887617208064,0.09107468277215958,0.08848866075277328,0.3380664587020874
2296,1130.8873603343964,0.0002811347658280283,-0.009574498981237411,0.08441401273012161,0.33930039405822754
2297,1131.372454404831,0.0007173471385613084,0.06914486736059189,0.09668982774019241,0.34485313296318054
2298,1131.8574826717377,0.0009254867327399552,0.0747908502817154,0.10918758064508438,0.3510228395462036
2299,1132.343513727188,0.0005136175313964486,0.02922801487147808,0.081032395362854,0.3343646228313446
2300,1132.8286600112915,0.00028914064751006663,-0.0004372280673123896,0.07990149408578873,0.33775797486305237
2301,1133.3135886192322,0.0005398135399445891,0.015957534313201904,0.05521625652909279,0.3130791485309601
2302,1133.7992794513702,4.968782377545722e-05,0.07343637943267822,0.06210491806268692,0.32109975814819336
2303,1134.2847859859467,0.0003403130394872278,-0.007888678461313248,0.05938611179590225,0.31554701924324036
2304,1134.7683012485504,2.957955985039007e-05,-0.02129698544740677,0.0669943168759346,0.3251100778579712
2305,1135.25328373909,7.998910587048158e-05,0.0035097356885671616,0.06908665597438812,0.32819491624832153
2306,1135.739576101303,0.00018439437553752214,0.006855071522295475,0.058986738324165344,0.317706435918808
2307,1136.2260258197784,1.5165616787271574e-05,-0.01906774379312992,0.05980534479022026,0.3198658227920532
2308,1136.7110841274261,4.665890173782827e-06,0.024922840297222137,0.0621640607714653,0.32387614250183105
2309,1137.1961262226105,0.00011679415183607489,0.0407656691968441,0.05822008475661278,0.31246218085289
2310,1137.68119931221,2.944866992038442e-06,0.011546008288860321,0.061230625957250595,0.3214082419872284
2311,1138.1667692661285,0.00013838877202942967,0.01796092465519905,0.06544052809476852,0.33127978444099426
2312,1138.6522161960602,0.0001889322738861665,0.03995422646403313,0.06978187710046768,0.33559855818748474
2313,1139.1370568275452,0.0001623444550205022,0.02115565724670887,0.06553567945957184,0.33374765515327454
2314,1139.6230733394623,5.057222369941883e-05,-0.002746000187471509,0.06431061774492264,0.33189675211906433
2315,1140.1083319187164,0.00015624183288309723,0.03216924890875816,0.05560680478811264,0.323567658662796
2316,1140.5929191112518,3.523518535075709e-05,-0.045117758214473724,0.05479651689529419,0.3244931101799011
2317,1141.078221321106,3.298142837593332e-05,0.037276849150657654,0.05816761031746864,0.3278864324092865
2318,1141.5628235340118,4.246559183229692e-05,0.037681758403778076,0.05745697766542435,0.32757794857025146
2319,1142.0483839511871,0.00030598865123465657,-0.008268306963145733,0.06043524295091629,0.33652403950691223
2320,1142.5338747501373,7.263152656378224e-05,-0.005039283074438572,0.07089171558618546,0.3445446491241455
2321,1143.0202085971832,0.0003382311842869967,0.05763059854507446,0.07599060982465744,0.3497888743877411
2322,1143.5058779716492,0.00019146538397762924,0.06600764393806458,0.06807447969913483,0.3473210036754608
2323,1143.9918656349182,0.00047317417920567095,0.053405482321977615,0.08413471281528473,0.35780948400497437
2324,1144.4777173995972,0.0002650952956173569,0.0076555535197257996,0.09115377068519592,0.3627452552318573
2325,1144.9627544879913,0.0003641787334345281,0.06272581219673157,0.09007296711206436,0.3652131259441376
2326,1145.4491181373596,0.0005835124757140875,0.05712956190109253,0.09884832054376602,0.3682979941368103
2327,1145.9350290298462,0.0012525822967290878,0.09998251497745514,0.10453356057405472,0.3738507330417633
2328,1146.420470237732,0.0009727173019200563,0.0645972490310669,0.08747207373380661,0.36336222290992737
2329,1146.9053728580475,0.00027629733085632324,0.04223505035042763,0.08267363160848618,0.36151131987571716
2330,1147.3910760879517,0.0003238461504224688,0.04188462346792221,0.06894473731517792,0.3510228395462036
2331,1147.875864982605,8.316574530908838e-05,0.09432251006364822,0.06236513331532478,0.349171906709671
2332,1148.3623695373535,7.325963815674186e-05,0.017408084124326706,0.061444830149412155,0.3516398072242737
2333,1148.8482286930084,0.0001830977271310985,-0.004752361681312323,0.05965736508369446,0.3426937162876129
2334,1149.3338317871094,1.1170614016009495e-05,0.021639782935380936,0.054097700864076614,0.33559855818748474
2335,1149.8206889629364,8.121475548250601e-05,0.05103258043527603,0.05274193733930588,0.3315882682800293
2336,1150.3064351081848,0.0002915318764280528,0.0398898683488369,0.05407150834798813,0.32726946473121643
2337,1150.7919101715088,6.48042987450026e-05,0.024845149368047714,0.05272803455591202,0.32850340008735657
2338,1151.2776000499725,6.787134771002457e-05,0.026013288646936417,0.05501689016819,0.3223337233066559
2339,1151.763195514679,0.00021054258104413748,0.04915928840637207,0.05977554991841316,0.3133876323699951
2340,1152.248826265335,3.354998989379965e-05,-0.0038246780168265104,0.05526827275753021,0.31924885511398315
2341,1152.7323744297028,5.422346293926239e-05,0.017298609018325806,0.05315568298101425,0.3207912743091583
2342,1153.2182636260986,8.6306179582607e-05,-0.03696361929178238,0.05189795792102814,0.3251100778579712
2343,1153.7041761875153,0.00014432395983021706,-0.04762241616845131,0.061169009655714035,0.3103027641773224
2344,1154.6957693099976,0.0005314968875609338,0.04553437605500221,0.05351315811276436,0.3115366995334625
2345,1155.1819536685944,0.00016631225298624486,-0.01057170145213604,0.05863477289676666,0.3050585389137268
2346,1155.6677498817444,0.00031498377211391926,0.027906885370612144,0.07830603420734406,0.2889401912689209
2347,1156.1530466079712,0.00039234812720678747,-0.039713431149721146,0.07874924689531326,0.28901728987693787
2348,1156.6391417980194,0.0013141573872417212,-0.0913330614566803,0.10860199481248856,0.2791457772254944
2349,1157.1239602565765,0.002050988608971238,-0.14557316899299622,0.14057698845863342,0.2631431221961975
2350,1157.6076610088348,0.001389248645864427,-0.07847435772418976,0.0984404906630516,0.2837730646133423
2351,1158.0928754806519,0.0010058691259473562,-0.036278996616601944,0.07212460786104202,0.298734575510025
2352,1158.5779628753662,0.00030471233185380697,-0.04663386568427086,0.055074237287044525,0.31554701924324036
2353,1159.0634562969208,0.0001231845235452056,-5.3611991461366415e-05,0.05395152047276497,0.32202523946762085
2354,1159.5492203235626,1.430309384886641e-05,0.03484853729605675,0.05455771088600159,0.32017430663108826
2355,1160.0337193012238,8.092974894680083e-05,0.013965309597551823,0.0557299479842186,0.323259174823761
2356,1160.5185115337372,9.290675393458514e-07,-0.0382881835103035,0.0535527803003788,0.3167809844017029
2357,1161.0029211044312,5.159467400517315e-05,0.04598507285118103,0.056082818657159805,0.323567658662796
2358,1161.487211227417,0.00036976090632379055,-0.03692436218261719,0.05376489832997322,0.317706435918808
2359,1161.9736247062683,3.390428173588589e-05,-0.026091303676366806,0.0529765710234642,0.31554701924324036
2360,1162.4593262672424,1.775404712134332e-06,-0.023612238466739655,0.05357859656214714,0.3133876323699951
2361,1162.9455013275146,0.00017137157556135207,-0.008289800956845284,0.05327698215842247,0.3167809844017029
2362,1163.4303586483002,2.8734375518979505e-05,-0.011426580138504505,0.05375634878873825,0.3152385354042053
2363,1163.9155147075653,0.00034814709215424955,-0.007855327799916267,0.07297240197658539,0.2996600270271301
2364,1164.3986213207245,0.0005278390599414706,-0.06873023509979248,0.06691829115152359,0.3058297336101532
2365,1164.8831899166107,0.00023524694552179426,-0.03363843262195587,0.058225031942129135,0.31277066469192505
2366,1165.3691895008087,0.00024296694027725607,-0.006248366553336382,0.061244137585163116,0.31184521317481995
2367,1165.8543255329132,3.4656201023608446e-05,0.028169479221105576,0.05652822181582451,0.3161640167236328
2368,1166.3389976024628,0.0001923461095429957,-0.029272889718413353,0.05706116929650307,0.3170894682407379
2369,1166.8253614902496,0.00010555738117545843,-0.01323259063065052,0.059056833386421204,0.31832340359687805
2370,1167.3120856285095,0.00010630164615577087,-0.03394384682178497,0.06089421734213829,0.317706435918808
2371,1167.7969677448273,0.00014749635010957718,0.004900685045868158,0.06328075379133224,0.31369611620903015
2372,1168.2826700210571,0.00012573887943290174,-0.023987310007214546,0.06406628340482712,0.3140046000480652
2373,1168.7680971622467,0.0005225419881753623,-0.01135226245969534,0.08046706020832062,0.30444157123565674
2374,1169.2531306743622,0.0008265867363661528,-0.04565978795289993,0.09027166664600372,0.30259063839912415
2375,1169.7390413284302,0.001092420076020062,-0.04953150078654289,0.09801681339740753,0.29919731616973877
2376,1170.2244384288788,0.0013404249912127852,-0.08433724194765091,0.062276240438222885,0.3254185616970062
2377,1170.711487531662,0.0007599576492793858,-0.051606934517621994,0.08066254109144211,0.3004312515258789
2378,1171.196547985077,0.00033659854670986533,-0.04472161829471588,0.07690861821174622,0.30367034673690796
2379,1171.6822972297668,0.0004997165524400771,-0.011516226455569267,0.0748606026172638,0.3041330575942993
2380,1172.1670804023743,7.708858902333304e-05,-0.038454391062259674,0.0697430893778801,0.30829763412475586
2381,1172.6527857780457,0.0005155577673576772,-0.056723449379205704,0.07858322560787201,0.3038245737552643
2382,1173.1379528045654,0.00035561033291742206,-0.056310366839170456,0.07562649250030518,0.30459579825401306
2383,1173.6235382556915,0.0004734266840387136,-0.012110489420592785,0.06845652312040329,0.3056755065917969
2384,1174.1098992824554,0.00035359623143449426,0.03772655501961708,0.07415211200714111,0.29457002878189087
2385,1174.5955884456635,0.0003425026952754706,-0.03736370801925659,0.06942276656627655,0.2976548969745636
2386,1175.0807092189789,0.00010907828982453793,-0.028594283387064934,0.0739518329501152,0.2978091239929199
2387,1175.5660927295685,0.0003676816413644701,-0.044977858662605286,0.06106649339199066,0.303978830575943
2388,1176.0508406162262,0.00014643408940173686,-0.04201587289571762,0.056977417320013046,0.30629247426986694
2389,1176.5370657444,0.00048596650594845414,-0.08007074147462845,0.06662355363368988,0.3033618628978729
2390,1177.0215046405792,0.00020987061725463718,-0.05180372670292854,0.06324061751365662,0.30166518688201904
2391,1177.5070731639862,0.00010935758473351598,-0.06590045988559723,0.05302726849913597,0.31184521317481995
2392,1177.9919753074646,0.00017661422316450626,-0.005700763314962387,0.052097152918577194,0.318014919757843
2393,1178.477507352829,0.0003424786264076829,0.08789584040641785,0.05246437340974808,0.3112282156944275
2394,1178.9642522335052,0.00023581332061439753,-0.05231262743473053,0.06728743761777878,0.298734575510025
2395,1179.4498224258423,0.0006315803620964289,-0.06824962049722672,0.06769086420536041,0.3012024760246277
2396,1179.9362087249756,0.0007250325288623571,-0.054125215858221054,0.06820771098136902,0.3050585389137268
2397,1180.4213109016418,0.00047761635505594313,-0.034465231001377106,0.0827946811914444,0.29333609342575073
2398,1180.9071533679962,0.0006567889358848333,-0.06936374306678772,0.08766140788793564,0.2853926122188568
2399,1181.3922054767609,0.00042893888894468546,-0.05242222175002098,0.0674576610326767,0.29163941740989685
2400,1181.8786358833313,0.0004771719977725297,-0.03358509764075279,0.06432025134563446,0.292873352766037
2401,1182.3626775741577,0.0004576440842356533,-0.023900147527456284,0.05326242744922638,0.3149300515651703
2402,1182.8485312461853,0.00019724252342712134,0.02553393691778183,0.05302068963646889,0.30829763412475586
2403,1183.3339021205902,0.00010104932152898982,0.012907253578305244,0.053418468683958054,0.31184521317481995
2404,1183.820606470108,0.00037751192576251924,0.04187030345201492,0.05338934063911438,0.3056755065917969
2405,1184.3062584400177,0.00011901021207449958,-0.03150787577033043,0.05289153754711151,0.30536702275276184
2406,1184.7911698818207,2.6281606551492587e-05,0.0038863741792738438,0.0521317794919014,0.30906882882118225
2407,1185.276709318161,0.0001233250368386507,-0.054376572370529175,0.053027477115392685,0.303978830575943
2408,1185.761792421341,0.0007076055044308305,0.026182912290096283,0.05913509055972099,0.30613821744918823
2409,1186.2473244667053,0.00017449499864596874,0.00953542347997427,0.055855777114629745,0.3033618628978729
2410,1186.7321355342865,0.00011990044731646776,-0.050006262958049774,0.055393535643815994,0.3012024760246277
2411,1187.2179474830627,4.51963296654867e-06,0.03222395479679108,0.05553252995014191,0.30644670128822327
2412,1187.7035584449768,8.906336734071374e-05,-0.029474817216396332,0.05296587198972702,0.30521276593208313
2413,1188.188726425171,7.709074452577624e-06,-0.007967457175254822,0.05264933407306671,0.3049042820930481
2414,1188.6736912727356,0.00029782953788526356,0.023885566741228104,0.05420646816492081,0.29611244797706604
2415,1189.159350156784,3.0556173442164436e-05,0.0009364524157717824,0.05265346169471741,0.2968836724758148
2416,1189.645976781845,4.392258415464312e-05,-0.013303762301802635,0.05263524875044823,0.2985803484916687
2417,1190.1313495635986,0.0001247225736733526,-0.01551583968102932,0.054136548191308975,0.29534125328063965
2418,1190.6172161102295,0.00013054092414677143,0.018186721950769424,0.052618540823459625,0.295803964138031
2419,1191.1029052734375,0.0002784389944281429,-0.043081134557724,0.053479693830013275,0.2968836724758148
2420,1191.5896368026733,0.0002724482910707593,-0.012314894236624241,0.055810898542404175,0.29919731616973877
2421,1192.0750644207,8.350813732249662e-05,0.04660095274448395,0.06544146686792374,0.30798912048339844
2422,1193.066178560257,5.6195913202827796e-05,-0.009603872895240784,0.07082536816596985,0.3149300515651703
2423,1193.551772594452,0.0004878103209193796,-0.025631330907344818,0.07132279872894287,0.3143130838871002
2424,1194.037674665451,0.0005406049313023686,0.07704518735408783,0.08419660478830338,0.3195573389530182
2425,1194.5227303504944,0.000850376789458096,0.1041150763630867,0.0847400650382042,0.3170894682407379
2426,1195.00878572464,0.0003338071401230991,0.002809367375448346,0.09484869241714478,0.32726946473121643
2427,1195.4929649829865,0.00037385369068942964,0.014534682966768742,0.08399031311273575,0.3214082419872284
2428,1195.9765901565552,0.0002980104763992131,0.03892522305250168,0.0873473510146141,0.3241846263408661
2429,1196.4623112678528,0.001213718787766993,0.09148303419351578,0.08761239051818848,0.3260355293750763
2430,1196.9482262134552,0.00018117376021109521,0.09028209745883942,0.09034016728401184,0.3269609808921814
2431,1197.4333868026733,0.0009374578949064016,0.008123930543661118,0.09172400087118149,0.32726946473121643
2432,1197.917763710022,0.0007972655585035682,0.06879770755767822,0.09350018948316574,0.33035433292388916
2433,1198.4029710292816,0.0006668306305073202,0.03547615185379982,0.07003998756408691,0.30922308564186096
2434,1198.888437986374,4.4483829697128385e-05,0.004057237878441811,0.0687234178185463,0.31184521317481995
2435,1199.3731648921967,6.949340604478493e-05,0.03392426297068596,0.07387750595808029,0.3186318874359131
2436,1199.8588190078735,0.00014281416952144355,0.07043091952800751,0.06422654539346695,0.3106112480163574
2437,1200.3432433605194,4.575011189444922e-05,-0.03216811642050743,0.06212182715535164,0.31091973185539246
2438,1200.8295891284943,1.883418735815212e-05,-0.007028151769191027,0.06282670795917511,0.3103027641773224
2439,1201.3137545585632,1.284533936996013e-05,-0.003227451117709279,0.05832479149103165,0.3058297336101532
2440,1201.7982947826385,9.348818821308669e-06,0.016844358295202255,0.05734125152230263,0.3032076060771942
2441,1202.2849612236023,4.1313898691441864e-05,0.021258855238556862,0.06723206490278244,0.3112282156944275
2442,1202.77135181427,0.00043050915701314807,0.01582306995987892,0.0678723156452179,0.3084518611431122
2443,1203.2574095726013,0.00043762417044490576,0.0290966909378767,0.0927075445652008,0.32726946473121643
2444,1203.742620229721,0.0011133720399811864,0.04260019212961197,0.09878506511449814,0.33035433292388916
2445,1204.2268114089966,0.0007005521329119802,0.06785586476325989,0.10158763825893402,0.3371410071849823
2446,1204.7111389636993,0.0010907654650509357,0.08074378967285156,0.103851318359375,0.3389919102191925
2447,1205.1973316669464,0.0007390410173684359,0.051531266421079636,0.08486451208591461,0.329120397567749
2448,1205.6832873821259,0.00022158476349432021,0.006017135456204414,0.0956403985619545,0.33559855818748474
2449,1206.1699676513672,0.00036830396857112646,0.08130933344364166,0.07014597952365875,0.31554701924324036
2450,1206.6560406684875,0.00029931971221230924,0.059368476271629333,0.078835129737854,0.3251100778579712
2451,1207.1405789852142,0.0003857137926388532,0.0073876166716217995,0.07259587198495865,0.3226422071456909
2452,1207.6261308193207,0.00023944959684740752,-0.006967536173760891,0.07137370109558105,0.32757794857025146
2453,1208.1129033565521,0.00031821048469282687,0.03317093476653099,0.07024950534105301,0.323567658662796
2454,1208.5991554260254,0.00011077482486143708,0.02387140691280365,0.05898377671837807,0.31246218085289
2455,1209.0832958221436,1.348782370769186e-05,-0.030315259471535683,0.0604957714676857,0.31369611620903015
2456,1209.5692760944366,2.8108148399041966e-05,0.006100689526647329,0.061235468834638596,0.3143130838871002
2457,1210.05504155159,0.0002251159748993814,0.011306766420602798,0.05681457743048668,0.30644670128822327
2458,1210.5408499240875,8.118187906802632e-06,0.0011441722745075822,0.0569569431245327,0.306909441947937
2459,1211.0260527133942,9.16130593395792e-05,-0.02215922623872757,0.058153148740530014,0.3133876323699951
2460,1211.511530160904,5.589862848864868e-05,-0.0012463104212656617,0.05927300453186035,0.3143130838871002
2461,1211.9978659152985,0.0003177313192281872,-0.015470607206225395,0.05754038318991661,0.30814337730407715
2462,1212.4828479290009,5.428977601695806e-05,-0.023785127326846123,0.05673118308186531,0.3075264096260071
2463,1212.9690909385681,4.241675924276933e-05,0.04054708406329155,0.054689738899469376,0.3021279275417328
2464,1213.455323457718,0.0002916803059633821,0.04030138999223709,0.05503717437386513,0.29719215631484985
2465,1213.9401597976685,9.94642250589095e-05,-0.025333374738693237,0.05493314564228058,0.2968836724758148
2466,1214.4263825416565,0.00020195300749037415,-0.008658242411911488,0.06061205267906189,0.29256486892700195
2467,1214.9126801490784,0.0004833078128285706,-0.07385829091072083,0.06230059638619423,0.29888883233070374
2468,1215.3992581367493,8.335450547747314e-05,0.041596896946430206,0.062275711447000504,0.29626670479774475
2469,1215.884356021881,9.689119178801775e-05,-0.019650842994451523,0.05797373130917549,0.30012276768684387
2470,1216.369874238968,8.358338527614251e-05,0.0029099653474986553,0.057157233357429504,0.30521276593208313
2471,1216.8552334308624,1.3108419807394966e-05,-0.0055731129832565784,0.0681733563542366,0.29796338081359863
2472,1217.3400056362152,0.00037340386188589036,-0.03891276568174362,0.07610632479190826,0.2902512550354004
2473,1217.8250274658203,0.00018698109488468617,-0.0037969332188367844,0.08441813290119171,0.2803797125816345
2474,1218.3118929862976,0.0008502280688844621,-0.05941241234540939,0.07147146761417389,0.2914851903915405
2475,1218.7983891963959,0.0005246539949439466,0.007380399387329817,0.08563414961099625,0.2844671607017517
2476,1219.2839002609253,0.00024172375560738146,-0.0047366321086883545,0.09089105576276779,0.2836188077926636
2477,1219.7702679634094,0.0005845250561833382,-0.10507532954216003,0.0929848849773407,0.28253912925720215
2478,1220.2555854320526,0.0012126992223784328,-0.05121467635035515,0.10846211761236191,0.27829745411872864
2479,1220.7410266399384,0.0014077496016398072,-0.09003040194511414,0.10965552926063538,0.2776033580303192
2480,1221.2261862754822,0.000967852771282196,-0.030519532039761543,0.1114300861954689,0.27139025926589966
2481,1221.7116696834564,0.0010849044192582369,-0.08756382763385773,0.07170359790325165,0.29349035024642944
2482,1222.1978142261505,0.0004164979618508369,-0.021907562389969826,0.05414717644453049,0.3152385354042053
2483,1222.6847536563873,2.9590986741823144e-05,-0.0008955210214480758,0.05431568622589111,0.3170894682407379
2484,1223.1703803539276,0.00011757302127080038,-0.016635052859783173,0.05511218681931496,0.32017430663108826
2485,1223.6565787792206,5.235592107055709e-05,0.00642604473978281,0.054859958589076996,0.3195573389530182
2486,1224.1425521373749,2.5948889742721803e-05,-0.01969684474170208,0.055348627269268036,0.32017430663108826
2487,1224.6279430389404,0.0004742336750496179,0.06320927292108536,0.05351804196834564,0.31184521317481995
2488,1225.11350107193,0.00024465195019729435,-0.04499008506536484,0.052076518535614014,0.31554701924324036
2489,1225.5983679294586,0.00015283649554476142,-0.0359305664896965,0.055277373641729355,0.32387614250183105
2490,1226.0840575695038,7.888567051850259e-05,0.008768487721681595,0.05376381799578667,0.31647250056266785
2491,1226.5694971084595,4.7616044867027085e-06,0.016373127698898315,0.05415068939328194,0.3195573389530182
2492,1227.055834054947,6.657678750343621e-05,0.009260451421141624,0.05422094091773033,0.32017430663108826
2493,1227.542922258377,3.190288407495245e-05,-0.017174094915390015,0.05178827419877052,0.31369611620903015
2494,1228.0287976264954,0.00016397469153162092,0.012980030849575996,0.05052293464541435,0.3115366995334625
2495,1228.5140533447266,6.128548557171598e-05,0.019583767279982567,0.050868600606918335,0.3115366995334625
2496,1229.0002944469452,0.0001257439871551469,0.03377421572804451,0.05364978685975075,0.3067551851272583
2497,1229.4851825237274,8.540879935026169e-05,0.022265756502747536,0.05169696360826492,0.3078348934650421
2498,1229.9700500965118,6.620531348744407e-05,-0.002893338445574045,0.05272635817527771,0.3050585389137268
2499,1230.4558005332947,0.00019221728143747896,-0.05816459655761719,0.05292855575680733,0.31924885511398315
2500,1230.9420068264008,2.665436659299303e-05,-0.006662925239652395,0.05170105770230293,0.3152385354042053
2501,1231.93319773674,0.0001781328028300777,0.04452484846115112,0.05203216150403023,0.32109975814819336
2502,1232.4170367717743,0.0005147731280885637,0.09868928045034409,0.0525071881711483,0.3032076060771942
2503,1232.9016382694244,3.273794209235348e-05,0.028464430943131447,0.05422030761837959,0.3012024760246277
2504,1233.3872318267822,0.000241911067860201,-0.045094866305589676,0.05211176350712776,0.3115366995334625
2505,1233.8730325698853,3.3469572372268885e-05,-0.018339620903134346,0.05453640595078468,0.30644670128822327
2506,1234.3578073978424,0.00010468731488799676,0.0003277398645877838,0.055607184767723083,0.3038245737552643
2507,1234.8434793949127,8.324308873852715e-05,-0.09683700650930405,0.06092836707830429,0.301356703042984
2508,1235.3296818733215,0.0009516091668047011,0.010729712434113026,0.06134381517767906,0.28755199909210205
2509,1235.8137271404266,0.00017649313667789102,-0.05062110722064972,0.06372040510177612,0.2884003221988678
2510,1236.299221754074,0.0006973923882469535,-0.05078135430812836,0.05777883157134056,0.29163941740989685
2511,1236.7854180335999,0.00023609772324562073,-0.035525377839803696,0.06635595113039017,0.28516122698783875
2512,1237.271107673645,0.00012674571189563721,-0.005241508595645428,0.05675308406352997,0.292873352766037
2513,1237.7569198608398,0.0004974611802026629,-0.06091022491455078,0.07426302134990692,0.2845442593097687
2514,1238.2424867153168,0.00016286977916024625,-0.03650360554456711,0.057340074330568314,0.29349035024642944
2515,1238.7278513908386,0.0003367230820003897,-0.05956326797604561,0.07153646647930145,0.2850069999694824
2516,1239.2121918201447,0.000769534963183105,-0.09598933160305023,0.08209510147571564,0.28107380867004395
2517,1239.6969118118286,0.0007534107426181436,-0.05493733659386635,0.08424267172813416,0.2797241806983948
2518,1240.18293094635,0.0005294869770295918,-0.07489975541830063,0.07005294412374496,0.2876291275024414
2519,1240.6687784194946,0.0004392801783978939,-0.019163498654961586,0.05911227688193321,0.29534125328063965
2520,1241.1544692516327,0.00013348936045076698,-0.030342571437358856,0.05958545580506325,0.2919479012489319
2521,1241.6395690441132,0.0003440322179812938,-0.043623074889183044,0.05190376564860344,0.3087603449821472
2522,1242.1258323192596,6.850175850559026e-05,-0.03258771821856499,0.051477741450071335,0.30706366896629333
2523,1242.613229751587,0.00012334466737229377,0.010523924604058266,0.05169055238366127,0.3103027641773224
2524,1243.0982193946838,0.00018685472605284303,-0.027947206050157547,0.05262981727719307,0.31369611620903015
2525,1243.5830526351929,3.6956185795133933e-05,0.04211418703198433,0.053058724850416183,0.31369611620903015
2526,1244.0681371688843,0.0002594648685771972,-0.03212764486670494,0.05207895487546921,0.3096857964992523
2527,1244.5539083480835,4.806018296221737e-06,0.003717442974448204,0.05257837101817131,0.3075264096260071
2528,1245.0398480892181,1.6100577340694144e-05,0.0027664988301694393,0.052828919142484665,0.30829763412475586
2529,1245.524555683136,8.091257086562109e-07,-0.013634576462209225,0.052171848714351654,0.3086061179637909
2530,1246.009447813034,3.9481037674704567e-05,-0.045036401599645615,0.051759518682956696,0.3093773126602173
2531,1246.494968175888,0.00014588744670618325,-0.05264551192522049,0.05343213677406311,0.3047500550746918
2532,1246.9804491996765,7.323495538003044e-06,-0.036576081067323685,0.052279822528362274,0.30613821744918823
2533,1247.4661493301392,1.4226626262825448e-05,-0.0822821706533432,0.05565498769283295,0.301356703042984
2534,1247.952320575714,0.00012334418715909123,-0.06703025102615356,0.0520944744348526,0.3056755065917969
2535,1248.4386856555939,0.0002567579795140773,-0.03327878937125206,0.05592266470193863,0.3033618628978729
2536,1248.9238922595978,7.467676914529875e-05,-0.05035161226987839,0.05570746585726738,0.3033618628978729
2537,1249.4091782569885,9.458801650907844e-05,-0.01226681936532259,0.05312693864107132,0.30521276593208313
2538,1249.8940370082855,0.00014605693286284804,-0.062176335602998734,0.0678720772266388,0.29271912574768066
2539,1250.3791625499725,0.0005169351934455335,-0.03497617319226265,0.08074109256267548,0.2870892584323883
2540,1250.8648991584778,0.0013362447498366237,-0.05824212729930878,0.0944545716047287,0.28161364793777466
2541,1251.3501298427582,0.0005307176616042852,-0.03665061295032501,0.09359043091535568,0.2796470522880554
2542,1251.83611536026,0.0005220001330599189,-0.02975488267838955,0.09556450694799423,0.27752622961997986
2543,1252.3204629421234,0.0003628652193583548,-0.06317076832056046,0.07223356515169144,0.28624093532562256
2544,1252.8066816329956,0.000561078661121428,-0.04230571538209915,0.07524219900369644,0.2833874523639679
2545,1253.2904756069183,0.000169070772244595,-0.011632711626589298,0.07492547482252121,0.2850841283798218
2546,1253.7779474258423,0.0005352794541977346,-0.048948802053928375,0.0687294527888298,0.289865642786026
2547,1254.2636647224426,0.0002843756810761988,-0.006754426285624504,0.06400424242019653,0.29241064190864563
2548,1254.7486855983734,0.00044091037125326693,-0.002950062043964863,0.05890591815114021,0.29364457726478577
2549,1255.2343633174896,0.00014160104910843074,-0.02622155100107193,0.05542949587106705,0.29518699645996094
2550,1255.7203154563904,5.5482749303337187e-05,-0.03642705827951431,0.05445457994937897,0.29703789949417114
2551,1256.206216096878,0.00020874719484709203,0.011364559642970562,0.05790407583117485,0.2941073179244995
2552,1256.6920194625854,7.712624210398644e-05,-0.01820126734673977,0.05656830221414566,0.29349035024642944
2553,1257.177457332611,0.00018418990657664835,-0.031343698501586914,0.06254950165748596,0.28423577547073364
2554,1257.6632940769196,0.0001877955364761874,0.054857853800058365,0.061738643795251846,0.281690776348114
2555,1258.149062871933,0.0007631699554622173,-0.06311322003602982,0.05631975829601288,0.2919479012489319
2556,1258.6348285675049,0.0007687655161134899,-0.03463953360915184,0.05357993766665459,0.29996851086616516
2557,1259.1195452213287,0.00021309468138497323,0.04480161890387535,0.05399313196539879,0.30012276768684387
2558,1259.6062653064728,4.251257996656932e-05,0.021833516657352448,0.05221938341856003,0.29919731616973877
2559,1260.0928189754486,0.00030248641269281507,-0.04484173655509949,0.054891254752874374,0.3015109598636627
2560,1260.5778048038483,0.00017437741917092353,0.03770533949136734,0.05344884842634201,0.3103027641773224
2561,1261.063640832901,1.7998636394622736e-05,-0.009320846758782864,0.052344758063554764,0.30521276593208313
2562,1261.549561738968,1.1116746463812888e-05,-0.0025105702225118876,0.0521400161087513,0.309531569480896
2563,1262.035207271576,4.147963772993535e-05,-0.006170152220875025,0.051394280046224594,0.30552124977111816
2564,1262.5206072330475,0.000161283795023337,-0.04403143748641014,0.05280740186572075,0.30459579825401306
2565,1263.0052347183228,5.4910840844968334e-05,-0.006734562572091818,0.051904890686273575,0.3103027641773224
2566,1263.490357875824,2.465221768943593e-05,0.032081518322229385,0.05461755022406578,0.312153697013855
2567,1263.9748511314392,0.0001263368467334658,-0.04169031232595444,0.05204389989376068,0.3112282156944275
2568,1264.4621901512146,0.0010664715664461255,0.07257197797298431,0.05839183181524277,0.3096857964992523
2569,1264.9471106529236,7.91187267168425e-05,0.03814752772450447,0.05759173259139061,0.31091973185539246
2570,1265.4320991039276,0.00022021537006366998,0.04084211215376854,0.05981752276420593,0.3112282156944275
2571,1265.9159734249115,0.00021268497221171856,-0.007162811700254679,0.0664256140589714,0.3140046000480652
2572,1266.4018278121948,0.000226345713599585,0.039837565273046494,0.06839210540056229,0.3152385354042053
2573,1266.8878598213196,0.0008082306012511253,0.07170544564723969,0.06374379247426987,0.312153697013855
2574,1267.3733577728271,0.00010242251300951466,-0.0038397167809307575,0.05879778414964676,0.30737215280532837
2575,1267.8581733703613,0.00022670507314614952,0.01683473028242588,0.06601136922836304,0.31277066469192505
2576,1268.3424994945526,0.0001486942492192611,0.012428800575435162,0.07186388224363327,0.31924885511398315
2577,1268.8284313678741,0.0006496993592008948,0.04300851747393608,0.09114065766334534,0.3325137197971344
2578,1269.3124461174011,0.0006004672613926232,0.07534752041101456,0.08882119506597519,0.33374765515327454
2579,1270.3044385910034,0.0006737112998962402,0.09029994904994965,0.0774066299200058,0.32634401321411133
2580,1270.7891957759857,0.0003430336364544928,-0.02282099612057209,0.0761561468243599,0.3260355293750763
2581,1271.2757699489594,0.0003054243861697614,0.08669022470712662,0.06547825038433075,0.31924885511398315
2582,1271.7612204551697,0.00030544408946298063,-0.009677417576313019,0.07147184014320374,0.3254185616970062
2583,1272.2477443218231,0.0001419520704075694,-0.012379620224237442,0.0717553049325943,0.3241846263408661
2584,1272.732497215271,0.00032964409911073744,0.05888490378856659,0.0832243412733078,0.3315882682800293
2585,1273.217806816101,0.00034833446261473,0.02817995473742485,0.07607760280370712,0.32726946473121643
2586,1273.7026634216309,0.00040916618308983743,0.030376136302947998,0.09354576468467712,0.3362155258655548
2587,1274.1877932548523,0.0004127516585867852,0.029904544353485107,0.0886254534125328,0.3359070420265198
2588,1274.6726653575897,0.00040618362254463136,0.04878406971693039,0.06769855320453644,0.3217167258262634
2589,1275.159616470337,0.0001061967559508048,0.027915095910429955,0.0705081894993782,0.3226422071456909
2590,1275.644790649414,0.0003523559425957501,0.05375112593173981,0.05573989450931549,0.3075264096260071
2591,1276.1301198005676,1.8357117369305342e-05,-0.071282297372818,0.05319194868206978,0.30829763412475586
2592,1276.6156930923462,4.097756118426332e-06,-0.026418711990118027,0.052621956914663315,0.30999428033828735
2593,1277.0994436740875,3.4979810152435675e-05,-0.014326159842312336,0.05410563200712204,0.312153697013855
2594,1277.5852119922638,8.91388117452152e-06,0.011147831566631794,0.05877944827079773,0.3161640167236328
2595,1278.0709419250488,1.7214981198776513e-05,0.013878903351724148,0.058030981570482254,0.3140046000480652
2596,1278.5551159381866,0.00034228345612064004,0.012876199558377266,0.05676569044589996,0.30922308564186096
2597,1279.0393612384796,5.830373629578389e-05,0.014140736311674118,0.06067287176847458,0.31462156772613525
2598,1279.5250680446625,0.00019457795133348554,0.038410261273384094,0.06343936920166016,0.3115366995334625
2599,1280.0114426612854,0.000810090044979006,0.08561970293521881,0.07634031772613525,0.31832340359687805
2600,1280.49658203125,0.0006095749558880925,0.04425780102610588,0.05458345636725426,0.29996851086616516
2601,1280.9814422130585,3.3736912428139476e-06,-0.01436151098459959,0.05091119557619095,0.29719215631484985
2602,1281.4667904376984,6.70594527036883e-05,0.0607234425842762,0.05101895332336426,0.2921021580696106
2603,1281.9526107311249,4.472146611078642e-05,0.008894333615899086,0.051000334322452545,0.2959582209587097
2604,1282.4385223388672,5.037428854848258e-05,-0.0051897307857871056,0.05091587454080582,0.2950327694416046
2605,1282.9245519638062,3.9330894651357085e-05,-3.0220448024920188e-05,0.05124637484550476,0.29981428384780884
2606,1283.4104149341583,6.776341615477577e-05,0.04468560218811035,0.05131099373102188,0.2985803484916687
2607,1283.8957734107971,0.0005156209226697683,-0.091859832406044,0.055058255791664124,0.2939530611038208
2608,1284.3813817501068,3.196649413439445e-05,0.026297256350517273,0.05719125270843506,0.3004312515258789
2609,1284.8672053813934,7.618730160174891e-05,0.03994372859597206,0.06607954204082489,0.30922308564186096
2610,1285.352632522583,0.00010966261470457539,0.012759815901517868,0.061408013105392456,0.30737215280532837
2611,1285.8393449783325,0.0011649291263893247,0.04975377023220062,0.0702853575348854,0.304287314414978
2612,1286.3243865966797,0.00014228554209694266,0.06792481988668442,0.07535454630851746,0.3078348934650421
2613,1286.8093538284302,0.0007234320510178804,0.0648435652256012,0.07549512386322021,0.3056755065917969
2614,1287.2966306209564,0.000499488553032279,0.024214595556259155,0.096512570977211,0.3241846263408661
2615,1287.7813000679016,0.0006067880894988775,0.04511881247162819,0.08711201697587967,0.3195573389530182
2616,1288.2673225402832,0.00039807124994695187,0.05683599412441254,0.07210414111614227,0.31246218085289
2617,1288.7528853416443,9.965883509721607e-05,0.01602867804467678,0.06419641524553299,0.3086061179637909
2618,1289.2389769554138,0.0006835155072622001,-0.010688845999538898,0.05983883887529373,0.30058547854423523
2619,1289.725456237793,0.00028336208197288215,0.036315761506557465,0.06593906134366989,0.306600958108902
2620,1290.211147069931,0.0004221351118758321,0.06943916529417038,0.06278954446315765,0.3022821545600891
2621,1290.696917772293,2.188449252571445e-05,0.008816635236144066,0.059733547270298004,0.30058547854423523
2622,1291.1830999851227,0.00017761491471901536,-0.01606217585504055,0.05976690351963043,0.2985803484916687
2623,1291.6686825752258,0.0001848517858888954,-0.01448550820350647,0.054425254464149475,0.293181836605072
2624,1292.1534101963043,0.00030841000261716545,0.056754034012556076,0.05815168842673302,0.29426154494285583
2625,1292.6393370628357,0.00011357336188666523,0.025474628433585167,0.05816926062107086,0.2956497371196747
2626,1293.1237671375275,0.0001285463513340801,0.003164161927998066,0.059900905936956406,0.3002769947052002
2627,1293.609316110611,0.00015299882215913385,0.031760361045598984,0.06031796336174011,0.2993515431880951
2628,1294.0948622226715,0.0003976017760578543,0.07301504164934158,0.057530973106622696,0.2950327694416046
2629,1294.5805230140686,8.461596007691696e-05,0.011386237107217312,0.05773494020104408,0.29719215631484985
2630,1295.0666644573212,6.09143971814774e-05,-0.0061595868319272995,0.06131995469331741,0.30058547854423523
2631,1295.5526595115662,2.105208477587439e-05,-0.022567009553313255,0.055676646530628204,0.29703789949417114
2632,1296.0383162498474,5.9291551224305294e-06,-0.017914768308401108,0.05191405490040779,0.293181836605072
2633,1296.524549484253,3.995223232777789e-05,0.02769760973751545,0.05252927541732788,0.29179367423057556
2634,1297.010493516922,7.704571180511266e-05,0.02077728509902954,0.06140916794538498,0.301356703042984
2635,1297.4955174922943,0.0008123071165755391,-0.027739766985177994,0.06487207859754562,0.2968836724758148
2636,1297.9817593097687,2.1503358311747434e-06,0.005093368235975504,0.06520284712314606,0.29796338081359863
2637,1298.4674098491669,0.00018113455735147,0.015769995748996735,0.0713796615600586,0.30706366896629333
2638,1298.9523105621338,0.00011929509491892532,0.019183844327926636,0.05986038222908974,0.2985803484916687
2639,1299.4377954006195,0.00015736997011117637,-0.042070239782333374,0.05907152593135834,0.2978091239929199
2640,1299.922779083252,6.196558388182893e-05,-0.019436579197645187,0.054174065589904785,0.29241064190864563
2641,1300.4073042869568,2.3743110432405956e-05,0.04269218444824219,0.05848674848675728,0.29981428384780884
2642,1300.8944075107574,7.423078204737976e-05,0.004220145288854837,0.06368238478899002,0.30274489521980286
2643,1301.3803389072418,0.00026002273079939187,0.053826577961444855,0.07165126502513885,0.30798912048339844
2644,1301.8653428554535,0.00014004873810335994,0.07054001837968826,0.07453345507383347,0.3093773126602173
2645,1302.3492770195007,0.0003613312146626413,0.02558913081884384,0.08419444411993027,0.3167809844017029
2646,1302.834020614624,0.00036431950866244733,0.04168408364057541,0.09114835411310196,0.3198658227920532
2647,1303.3190004825592,0.00047994733904488385,0.06728043407201767,0.0996762365102768,0.3251100778579712
2648,1303.8049912452698,0.0007740443688817322,0.054583337157964706,0.09254957735538483,0.32480159401893616
2649,1304.290301322937,0.0008833996835164726,0.04461057484149933,0.12195389717817307,0.34207674860954285
2650,1304.7752220630646,0.0015704818069934845,0.07938770949840546,0.1255110502243042,0.34300220012664795
2651,1305.2597773075104,0.0006313120247796178,0.07651498913764954,0.08046682178974152,0.3223337233066559
2652,1305.7457902431488,0.00021186878439038992,0.026708297431468964,0.0729193165898323,0.3195573389530182
2653,1306.2322244644165,0.0002703425707295537,0.03533697873353958,0.06397759169340134,0.3130791485309601
2654,1306.7183966636658,7.375107816187665e-05,0.03299631550908089,0.06517596542835236,0.3149300515651703
2655,1307.2032809257507,7.122619649635453e-08,-0.022350994870066643,0.06195062771439552,0.3143130838871002
2656,1307.6880822181702,0.00011450763122411445,0.03618639335036278,0.05552178621292114,0.3096857964992523
2657,1308.6781289577484,0.00040424949838779867,-0.0549352690577507,0.061328329145908356,0.3140046000480652
2658,1309.1644740104675,3.124741488136351e-05,-0.001474265125580132,0.05365105718374252,0.30552124977111816
2659,1309.6505720615387,2.8667409424087964e-05,0.056262291967868805,0.05351405590772629,0.306600958108902
2660,1310.13702750206,9.743180271470919e-05,0.01550314761698246,0.05310634523630142,0.30814337730407715
2661,1310.6217613220215,4.7644956794101745e-05,-0.026586122810840607,0.05663023516535759,0.31246218085289
2662,1311.1065924167633,0.0004485055978875607,0.049753665924072266,0.05419014394283295,0.303978830575943
2663,1311.5913739204407,0.00010936399485217407,-0.02966996096074581,0.05553422495722771,0.30829763412475586
2664,1312.0762088298798,1.2304390111239627e-05,-0.023010894656181335,0.05291100963950157,0.30536702275276184
2665,1312.5620985031128,5.066646190243773e-05,-0.0320548452436924,0.05449644848704338,0.3089146018028259
2666,1313.0476701259613,3.8575475628022105e-05,0.016416901722550392,0.05428455024957657,0.30798912048339844
2667,1313.5324721336365,3.617679249146022e-05,0.04765672609210014,0.05294867977499962,0.29734641313552856
2668,1314.0178563594818,1.5198542314465158e-05,-0.02788463607430458,0.052509769797325134,0.29981428384780884
2669,1314.5022711753845,0.00010827618825715035,-0.025871576741337776,0.05451400950551033,0.2948785126209259
2670,1314.9875864982605,4.535547850537114e-05,0.0047885761596262455,0.05225754529237747,0.29996851086616516
2671,1315.4725666046143,4.5233959099277854e-05,-0.011555211618542671,0.05220932140946388,0.3015109598636627
2672,1315.9575204849243,0.00038503645919263363,0.020329469814896584,0.058045729994773865,0.3015109598636627
2673,1316.4425864219666,0.00013244361616671085,0.06184830516576767,0.06179070845246315,0.3084518611431122
2674,1316.9281296730042,0.0005293775466270745,-0.03258826583623886,0.057801999151706696,0.29811760783195496
2675,1317.4134035110474,0.00016078571206890047,0.022846750915050507,0.06916248053312302,0.31091973185539246
2676,1317.8997185230255,0.00019721928401850164,0.02542143687605858,0.07375074923038483,0.3161640167236328
2677,1318.3834426403046,0.00013379174924921244,-0.004119758494198322,0.07843764126300812,0.3214082419872284
2678,1318.8673686981201,0.0004695691750384867,0.05471953749656677,0.09412037581205368,0.3306628167629242
2679,1319.352777481079,0.0027941004373133183,0.0645417645573616,0.13903574645519257,0.35040584206581116
2680,1319.8375842571259,0.0015429670456796885,0.0816880613565445,0.08729466050863266,0.33035433292388916
2681,1320.3232610225677,0.0002205892524216324,0.021722326055169106,0.06037970259785652,0.31554701924324036
2682,1320.8073952198029,0.00012928991054650396,0.02693079598248005,0.05515109375119209,0.3115366995334625
2683,1321.2932081222534,7.65947606851114e-06,0.03057907521724701,0.05641839653253555,0.31462156772613525
2684,1321.7786028385162,6.64644903736189e-06,-0.05816894769668579,0.05055544525384903,0.30721792578697205
2685,1322.2644050121307,1.2526986211014446e-05,0.017969969660043716,0.04985992610454559,0.304287314414978
2686,1322.7504420280457,1.135285674536135e-05,0.002573814243078232,0.05177941918373108,0.3096857964992523
2687,1323.2367389202118,0.0004000756307505071,-0.032188430428504944,0.052934642881155014,0.306600958108902
2688,1323.7243294715881,2.9923388865427114e-05,0.0059738787822425365,0.052413515746593475,0.3106112480163574
2689,1324.2091097831726,7.068817649269477e-05,-0.005613102111965418,0.05125047639012337,0.30999428033828735
2690,1324.694685459137,4.489313141675666e-05,-0.011939599178731441,0.05186838284134865,0.3093773126602173
2691,1325.1805658340454,4.7702975280117244e-05,-0.02579677477478981,0.05162202939391136,0.30814337730407715
2692,1325.664659500122,4.63783107989002e-05,0.0034523929934948683,0.05203085020184517,0.30367034673690796
2693,1326.1503772735596,3.685161209432408e-05,-0.08672180771827698,0.05077472701668739,0.30814337730407715
2694,1326.636599779129,5.099818008602597e-05,0.04523856192827225,0.050556279718875885,0.30521276593208313
2695,1327.1220271587372,4.651720701076556e-06,0.02277090772986412,0.05142504721879959,0.3067551851272583
2696,1327.60693192482,0.0001736862031975761,0.06778044253587723,0.054506659507751465,0.31091973185539246
2697,1328.0913712978363,9.847750334301963e-06,-0.012845582328736782,0.05426234006881714,0.3112282156944275
2698,1328.5771820545197,0.00019327427435200661,0.03992577642202377,0.05264067277312279,0.3086061179637909
2699,1329.061069726944,8.558273839298636e-05,-0.0039145564660429955,0.0566788949072361,0.3143130838871002
2700,1329.5450139045715,7.302124868147075e-05,-0.004856293089687824,0.05298062041401863,0.3115366995334625
2701,1330.0307221412659,2.131270957761444e-05,0.022619986906647682,0.05299730598926544,0.3133876323699951
2702,1330.5160660743713,0.0005781945656053722,0.06696563959121704,0.050866153091192245,0.30058547854423523
2703,1331.0024642944336,7.673965592402965e-05,0.011895053088665009,0.05138871818780899,0.30444157123565674
2704,1331.4893169403076,0.0001768095389707014,0.01536277960985899,0.05198851600289345,0.30644670128822327
2705,1331.9749331474304,9.435253741685301e-05,-0.008100110106170177,0.05078761652112007,0.3041330575942993
2706,1332.4601826667786,4.584193447954021e-06,-0.025336429476737976,0.05128195509314537,0.30259063839912415
2707,1332.9452311992645,1.4293672393250745e-05,-0.056125394999980927,0.05017107352614403,0.301048219203949
2708,1333.4299983978271,7.81645121605834e-06,0.0035812705755233765,0.050053469836711884,0.2995058000087738
2709,1333.9175443649292,5.2650448196800426e-05,-0.04378741234540939,0.05010269954800606,0.3032076060771942
2710,1334.4032099246979,8.711464033694938e-05,-0.024393711239099503,0.052341144531965256,0.2964209318161011
2711,1334.8881158828735,0.00021319945517461747,0.0054997908882796764,0.06066736951470375,0.29179367423057556
2712,1335.3742728233337,0.00010128025314770639,0.03962646424770355,0.05742068216204643,0.292873352766037
2713,1335.8596835136414,3.735665086423978e-05,-0.0021653480362147093,0.051302891224622726,0.298734575510025
2714,1336.3456156253815,3.705104245455004e-05,-0.012265900149941444,0.050284843891859055,0.3012024760246277
2715,1336.8297374248505,0.0003977767191827297,0.010276539251208305,0.050074487924575806,0.29981428384780884
2716,1337.3156957626343,6.192976434249431e-05,0.04238234460353851,0.050614457577466965,0.3038245737552643
2717,1337.8015370368958,0.000451927597168833,0.04206229746341705,0.050115711987018585,0.30166518688201904
2718,1338.2866461277008,6.0014514019712806e-05,0.030309384688735008,0.05058634653687477,0.30259063839912415
2719,1338.7712543010712,1.5352827176684514e-05,0.011164587922394276,0.050351742655038834,0.3019736707210541
2720,1339.2569439411163,1.53507680806797e-05,-0.013409783132374287,0.05521340295672417,0.30829763412475586
2721,1339.7426080703735,0.0005366257973946631,-0.005760065745562315,0.051534220576286316,0.2964209318161011
2722,1340.2267153263092,5.937330570304766e-06,0.0025821730960160494,0.05065470188856125,0.2939530611038208
2723,1340.711903333664,4.1454411984886974e-05,-0.03497716039419174,0.04979100823402405,0.2947242856025696
2724,1341.1962580680847,9.023199709190521e-06,0.0365154892206192,0.052201151847839355,0.2978091239929199
2725,1341.680790901184,0.0001266058097826317,0.005350954364985228,0.0499049574136734,0.2965751886367798
2726,1342.1655094623566,0.00011543274013092741,0.03672716021537781,0.053175076842308044,0.29734641313552856
2727,1342.652265548706,0.0005568988271988928,-0.010497654788196087,0.07849693298339844,0.31246218085289
2728,1343.1370227336884,0.0003670431033242494,0.03787510469555855,0.09249450266361237,0.3217167258262634
2729,1343.6223497390747,0.001517720171250403,0.09475678950548172,0.07447417825460434,0.3106112480163574
2730,1344.1073882579803,0.0004940464277751744,0.017395658418536186,0.08546075969934464,0.31739795207977295
2731,1344.5930678844452,0.0006264718831516802,0.04902859404683113,0.08007923513650894,0.31647250056266785
2732,1345.0787091255188,0.0005664990749210119,0.05858190730214119,0.07940969616174698,0.3186318874359131
2733,1345.5649528503418,0.00033123794128187,0.016362633556127548,0.078138068318367,0.3186318874359131
2734,1346.0503630638123,0.0002677439188119024,0.010054473765194416,0.0697433352470398,0.3140046000480652
2735,1347.0422542095184,6.598700565518811e-05,0.06285793334245682,0.06548091769218445,0.3112282156944275
2736,1347.528915643692,0.000967823900282383,0.08747539669275284,0.0707654356956482,0.3106112480163574
2737,1348.0148565769196,0.0003140071057714522,0.07466278970241547,0.052786726504564285,0.2965751886367798
2738,1348.500007390976,2.754043453023769e-05,0.025627927854657173,0.05031028017401695,0.2959582209587097
2739,1348.9862160682678,2.433689405734185e-05,-0.007390863727778196,0.05099216476082802,0.29534125328063965
2740,1349.4719228744507,7.274859399331035e-07,0.014130095951259136,0.04862462729215622,0.2911767065525055
2741,1349.9564969539642,1.4101369743002579e-05,-0.013903796672821045,0.04832662269473076,0.2914851903915405
2742,1350.4415826797485,3.197655314579606e-05,0.02879665046930313,0.048460014164447784,0.28570109605789185
2743,1350.9267902374268,0.00022585173428524286,-0.03221162408590317,0.04905112832784653,0.2857781946659088
2744,1351.4125299453735,0.0003968823002651334,-0.010624133981764317,0.047874704003334045,0.29179367423057556
2745,1351.897362947464,3.0386718208319508e-06,0.001879960298538208,0.049368977546691895,0.28608667850494385
2746,1352.3812925815582,2.1375240976340137e-05,-0.013565457426011562,0.048278506845235825,0.2893257737159729
2747,1352.865070104599,0.00031236233189702034,0.04628658667206764,0.050101231783628464,0.2897113859653473
2748,1353.3517124652863,0.00018112873658537865,-0.015214862301945686,0.054547570645809174,0.29333609342575073
2749,1353.837937116623,8.916007209336385e-05,0.008924025110900402,0.0608723945915699,0.29888883233070374
2750,1354.3270211219788,7.894275040598586e-05,0.014856615103781223,0.05978461354970932,0.29919731616973877
2751,1354.8123650550842,0.00024506330373696983,0.03546234965324402,0.055987123399972916,0.2950327694416046
2752,1355.2970311641693,7.19080853741616e-05,-0.012556783854961395,0.061207134276628494,0.3024364113807678
2753,1355.7830545902252,0.00012539385352283716,-0.0029988144524395466,0.052471790462732315,0.29534125328063965
2754,1356.2690393924713,7.637107046321034e-05,0.024380186572670937,0.05349089205265045,0.2959582209587097
2755,1356.7539410591125,1.4763520084670745e-05,-0.0019870921969413757,0.05176372826099396,0.29534125328063965
2756,1357.2391996383667,3.951425969717093e-05,0.04198756068944931,0.05341476947069168,0.29827186465263367
2757,1357.7244384288788,0.00015240343054756522,-0.0679221898317337,0.057453446090221405,0.3041330575942993
2758,1358.209112405777,6.968820525798947e-05,-0.017763780429959297,0.05878341197967529,0.30444157123565674
2759,1358.6943500041962,9.838992264121771e-05,-0.023365788161754608,0.06346356868743896,0.31184521317481995
2760,1359.180121421814,0.00012858140689786524,0.01663602702319622,0.05674783140420914,0.3087603449821472
2761,1359.665107011795,6.674534233752638e-05,0.02781984955072403,0.055589430034160614,0.30922308564186096
2762,1360.1508362293243,7.990418816916645e-05,0.023230716586112976,0.05053280293941498,0.3038245737552643
2763,1360.6371710300446,3.115702565992251e-05,0.007522836793214083,0.049903713166713715,0.301356703042984
2764,1361.12344622612,0.00039070224738679826,-0.03639635816216469,0.05088471621274948,0.301048219203949
2765,1361.6098427772522,4.517854540608823e-05,-0.009860949590802193,0.04992814362049103,0.3021279275417328
2766,1362.0964217185974,0.000365287356544286,0.04031028226017952,0.04841877892613411,0.293181836605072
2767,1362.5822412967682,0.0005241541075520217,-0.06000084429979324,0.04795144125819206,0.29549548029899597
2768,1363.070415019989,3.768701935769059e-05,0.05774770677089691,0.04817923903465271,0.292873352766037
2769,1363.5566761493683,3.470227966317907e-05,0.03129880130290985,0.04884321242570877,0.2905597388744354
2770,1364.0417561531067,6.593063881155103e-05,-0.000387552980100736,0.05240848287940025,0.2828476130962372
2771,1364.5270411968231,0.00019328203052282333,0.007337519899010658,0.050754912197589874,0.2877062261104584
2772,1365.0126900672913,9.521470201434568e-05,-0.028958424925804138,0.05405498296022415,0.28439003229141235
2773,1365.497505903244,9.757510997587815e-05,-0.0481472909450531,0.06794854253530502,0.2776419222354889
2774,1365.9824073314667,0.0009949476225301623,-0.0893903523683548,0.10474764555692673,0.2601739466190338
2775,1366.4677195549011,0.0015866529429331422,-0.04958472028374672,0.11143653839826584,0.2594798505306244
2776,1366.9527943134308,0.001092733582481742,-0.026532739400863647,0.11002310365438461,0.2580145597457886
2777,1367.4374747276306,0.0025835316628217697,-0.11707408726215363,0.11072380095720291,0.2619091868400574
2778,1367.9241795539856,0.0005246655200608075,-0.05438552796840668,0.060593023896217346,0.28870880603790283
2779,1368.4076006412506,1.3888298781239428e-05,0.02176416851580143,0.05570652335882187,0.2937988340854645
2780,1368.8932995796204,0.00024144006602000445,-0.07967451959848404,0.054764274507761,0.29333609342575073
2781,1369.37890958786,0.0004149001033511013,0.02778288722038269,0.054980698972940445,0.28863170742988586
2782,1369.8639409542084,3.714407284860499e-05,0.024084515869617462,0.05219946801662445,0.2902512550354004
2783,1370.3494803905487,4.4123920815763995e-05,0.016351865604519844,0.049597516655921936,0.29457002878189087
2784,1370.8342537879944,7.718135748291388e-05,0.02900003455579281,0.05184721201658249,0.2911767065525055
2785,1371.3190236091614,7.807251677149907e-05,-0.04261039197444916,0.04933101311326027,0.29796338081359863
2786,1371.8051846027374,0.00019010261166840792,-0.0030855441000312567,0.051699522882699966,0.30552124977111816
2787,1372.291264295578,5.523189429368358e-06,-0.049594152718782425,0.04842507839202881,0.29888883233070374
2788,1372.77840590477,8.114377124002203e-06,-0.01620655693113804,0.04842004552483559,0.2967294156551361
2789,1373.2638783454895,0.0004052191216032952,-0.00392048479989171,0.05772889778017998,0.3143130838871002
2790,1373.7477643489838,0.00010075944737764075,-0.0051160408183932304,0.051385894417762756,0.309531569480896
2791,1374.2334654331207,0.00016268894250970334,-0.025362027809023857,0.052197832614183426,0.3075264096260071
2792,1374.7198255062103,0.00018403949798084795,-0.03153470903635025,0.04925894737243652,0.29811760783195496
2793,1375.2060339450836,2.7619644242804497e-05,-0.01292651891708374,0.04867861419916153,0.298734575510025
2794,1375.6922018527985,5.1296850870130584e-05,-0.004249080549925566,0.04895129054784775,0.30073973536491394
2795,1376.1777572631836,1.1171615369676147e-05,0.0035216351971030235,0.05307035893201828,0.2956497371196747
2796,1376.6631786823273,0.00022546977561432868,-0.04011741653084755,0.05555570870637894,0.2937988340854645
2797,1377.1474883556366,0.0001561359385959804,-0.004009826108813286,0.05941461771726608,0.2884003221988678
2798,1377.6329896450043,9.355451038572937e-05,-0.015992341563105583,0.04875751957297325,0.3015109598636627
2799,1378.1180260181427,5.178110313863726e-06,-0.025880247354507446,0.04917728900909424,0.2985803484916687
2800,1378.6040997505188,2.02801929845009e-05,0.00040671773604117334,0.049087196588516235,0.30181944370269775
2801,1379.0901424884796,2.8802229280699976e-05,-0.000541001558303833,0.04887380823493004,0.30181944370269775
2802,1379.5750033855438,0.00015931506641209126,-0.020689470693469048,0.0493030920624733,0.3056755065917969
2803,1380.0603125095367,4.592433833749965e-05,-0.026066064834594727,0.04900060221552849,0.30058547854423523
2804,1380.5442607402802,1.12478219307377e-05,0.0021657466422766447,0.049017153680324554,0.29811760783195496
2805,1381.029084444046,3.034254041267559e-05,0.015807606279850006,0.049411922693252563,0.29734641313552856
2806,1381.514900445938,0.0001701126020634547,-0.011162349954247475,0.04893263056874275,0.2965751886367798
2807,1381.999465227127,6.541368929902092e-05,-0.046432919800281525,0.05060876905918121,0.30721792578697205
2808,1382.484461069107,0.00014019680384080857,-0.023737916722893715,0.04829693213105202,0.3032076060771942
2809,1382.9695808887482,1.5277577404049225e-05,0.022466279566287994,0.05014991760253906,0.30737215280532837
2810,1383.4565255641937,0.00018055202963296324,-0.032837722450494766,0.04942026361823082,0.3004312515258789
2811,1383.9423806667328,0.0002212300169048831,-0.00884221401065588,0.04968033358454704,0.3028991222381592
2812,1384.428198814392,2.7446760213933885e-05,0.006323576904833317,0.04969523847103119,0.3038245737552643
2813,1385.4178788661957,9.501237218501046e-05,-0.053971271961927414,0.04967791587114334,0.30644670128822327
2814,1385.903149843216,7.030487176962197e-05,-0.02487354166805744,0.05076771602034569,0.309531569480896
2815,1386.3888609409332,6.394623778760433e-05,-0.012827668339014053,0.05326535552740097,0.312153697013855
2816,1386.8754415512085,0.00030338080250658095,0.015992170199751854,0.051467906683683395,0.3078348934650421
2817,1387.3599784374237,4.878353502135724e-05,-0.025172429159283638,0.05349354073405266,0.309531569480896
2818,1387.8458359241486,0.000142691598739475,0.04371314123272896,0.06517604738473892,0.3195573389530182
2819,1388.330959558487,0.00016888463869690895,-0.033122699707746506,0.06808971613645554,0.32109975814819336
2820,1388.8175783157349,0.0003643689560703933,0.052278708666563034,0.06089986860752106,0.3149300515651703
2821,1389.3021924495697,0.000240012290305458,-0.010403038933873177,0.05861346051096916,0.3133876323699951
2822,1389.7885828018188,0.00015808595344424248,0.0049877166748046875,0.05740540847182274,0.3130791485309601
2823,1390.2742657661438,0.00012503823381848633,6.0816404584329575e-05,0.06417599320411682,0.3204827904701233
2824,1390.7593505382538,0.00014758281758986413,0.024903198704123497,0.06491358578205109,0.31924885511398315
2825,1391.243269443512,5.9706544561777264e-05,0.013712001964449883,0.05842544510960579,0.31554701924324036
2826,1391.7290596961975,0.00027168652741238475,0.00863670650869608,0.0542423240840435,0.31091973185539246
2827,1392.2148525714874,4.83016119687818e-05,-0.0028474675491452217,0.05683954805135727,0.3140046000480652
2828,1392.6992383003235,1.786480424925685e-06,0.04260283336043358,0.05352615937590599,0.31184521317481995
2829,1393.1864624023438,0.00013520242646336555,0.03136418014764786,0.0538310743868351,0.31184521317481995
2830,1393.6713933944702,0.00130995933432132,0.020157430320978165,0.06026780977845192,0.3087603449821472
2831,1394.1581771373749,0.00020730719552375376,0.006848492659628391,0.07005386054515839,0.3195573389530182
2832,1394.643709897995,0.0006789416074752808,0.04740021005272865,0.08272446691989899,0.32634401321411133
2833,1395.1293830871582,0.0002786854456644505,0.021965179592370987,0.08162122964859009,0.32665249705314636
2834,1395.6160278320312,0.0007880470366217196,0.06481825560331345,0.07411665469408035,0.32109975814819336
2835,1396.1010410785675,0.00015751499449834228,-0.0014406295958906412,0.06185217201709747,0.3133876323699951
2836,1396.587304353714,0.000141972181154415,0.021177176386117935,0.0628400444984436,0.3143130838871002
2837,1397.0722210407257,5.568755295826122e-05,0.009178819134831429,0.05863414332270622,0.3115366995334625
2838,1397.5575654506683,0.00021835960797034204,-0.02348920702934265,0.05873478949069977,0.31462156772613525
2839,1398.04505443573,0.0004480115312617272,0.019066957756876945,0.05544177070260048,0.3103027641773224
2840,1398.5301764011383,0.0002501929411664605,0.023574348539114,0.05578403174877167,0.30906882882118225
2841,1399.0151300430298,0.00024113057588692755,0.05904137343168259,0.05536910519003868,0.3084518611431122
2842,1399.5001285076141,6.900778680574149e-05,0.03796858340501785,0.05956558138132095,0.3103027641773224
2843,1399.9862020015717,0.00013614595809485763,0.053412679582834244,0.04884353652596474,0.2978091239929199
2844,1400.4712965488434,0.0001142400797107257,-0.0035056769847869873,0.05032653734087944,0.29827186465263367
2845,1400.9569156169891,5.282269194140099e-05,-0.025197012349963188,0.049303099513053894,0.2913309335708618
2846,1401.4428958892822,4.521416485658847e-05,-0.015568227507174015,0.048869289457798004,0.29703789949417114
2847,1401.9294047355652,7.495323188777547e-07,0.01059150230139494,0.04941437020897865,0.2965751886367798
2848,1402.4151842594147,6.805560406064615e-05,0.04847855120897293,0.04945652186870575,0.2947242856025696
2849,1402.9001851081848,0.00028868939261883497,-0.0075306519865989685,0.05013471841812134,0.2968836724758148
2850,1403.3852214813232,0.0005067805759608746,0.015454449690878391,0.04911431297659874,0.29349035024642944
2851,1403.8715806007385,6.231221777852625e-05,0.04444711655378342,0.04855673760175705,0.2995058000087738
2852,1404.3573927879333,2.3099553800420836e-05,-0.0034256083890795708,0.04801638051867485,0.29811760783195496
2853,1404.8432126045227,6.93079418851994e-05,-0.019783392548561096,0.05300705507397652,0.2889401912689209
2854,1405.3283417224884,9.393010986968875e-05,0.03660423681139946,0.05362524837255478,0.2878604829311371
2855,1405.8138768672943,7.085668767103925e-05,0.039368536323308945,0.05852443352341652,0.2859324514865875
2856,1406.2992584705353,0.000186407589353621,-0.015707015991210938,0.04964499920606613,0.29534125328063965
2857,1406.7854940891266,5.3962743550073355e-05,-0.03139925003051758,0.049576904624700546,0.293181836605072
2858,1407.2712428569794,4.58059148513712e-05,-0.005981018301099539,0.057529181241989136,0.28678077459335327
2859,1407.7571439743042,0.00030139039154164493,-0.010801651515066624,0.05685339495539665,0.28809183835983276
2860,1408.2414638996124,0.0006213035667315125,-0.08184187859296799,0.07938573509454727,0.28030258417129517
2861,1408.727814912796,0.0009477704879827797,-0.04725729674100876,0.09548339247703552,0.2716939449310303
2862,1409.2125408649445,0.0011170872021466494,-0.10248658806085587,0.09914876520633698,0.27104803919792175
2863,1409.6990773677826,0.001127713592723012,-0.06787623465061188,0.07684392482042313,0.28084245324134827
2864,1410.1848237514496,0.00025530875427648425,-0.024130500853061676,0.05906166508793831,0.28994277119636536
2865,1410.671011686325,0.00026230214280076325,-0.00815682765096426,0.05185661092400551,0.31184521317481995
2866,1411.1563129425049,9.71592526184395e-05,-0.009267977438867092,0.0512126088142395,0.3112282156944275
2867,1411.6417572498322,6.154482980491593e-05,-0.02105647511780262,0.04787883535027504,0.30613821744918823
2868,1412.1281974315643,1.9186084045941243e-06,0.02433094009757042,0.047424525022506714,0.3019736707210541
2869,1412.6130170822144,0.00012306198186706752,-0.007430261000990868,0.05315965414047241,0.31277066469192505
2870,1413.0988869667053,0.0001138172228820622,0.04335144907236099,0.051206838339567184,0.3112282156944275
2871,1413.5857656002045,2.074784970318433e-05,-0.005180621054023504,0.05095737800002098,0.3106112480163574
2872,1414.0724284648895,7.532335439464077e-05,-0.005743393208831549,0.05019532889127731,0.31091973185539246
2873,1414.557060956955,5.021987817599438e-05,0.0007555115153081715,0.04949215427041054,0.3096857964992523
2874,1415.0431525707245,0.00021824527357239276,0.03758719190955162,0.05179236829280853,0.312153697013855
2875,1415.5284979343414,0.00013077259063720703,0.022979117929935455,0.04839274659752846,0.30814337730407715
2876,1416.0139441490173,0.0001009675397654064,-0.003637483110651374,0.05058356001973152,0.3133876323699951
2877,1416.5012397766113,4.3367901525925845e-05,0.001142132212407887,0.0505250059068203,0.31369611620903015
2878,1416.986177444458,8.777674338489305e-06,-0.00817127339541912,0.054531875997781754,0.31739795207977295
2879,1417.4725940227509,2.7002388378605247e-05,-0.006114436779171228,0.0500372089445591,0.3133876323699951
2880,1417.9582369327545,0.0002167077618651092,-0.019854005426168442,0.052199721336364746,0.3161640167236328
2881,1418.4419617652893,4.643693500838708e-06,0.02117186412215233,0.04887013137340546,0.3130791485309601
2882,1418.9270424842834,8.641608292236924e-05,0.014625444076955318,0.048118557780981064,0.3130791485309601
2883,1419.413438796997,2.824616603902541e-05,-0.011265682987868786,0.05397479981184006,0.30351608991622925
2884,1419.8990647792816,6.955202843528241e-05,-0.005057855509221554,0.0519869327545166,0.304287314414978
2885,1420.3847653865814,4.654976510209963e-05,0.003225459950044751,0.04808267578482628,0.3028991222381592
2886,1420.8715705871582,0.00018651985737960786,0.0426601842045784,0.04709334671497345,0.30629247426986694
2887,1421.357574224472,0.0006484948680736125,-0.02582252211868763,0.048923708498477936,0.29996851086616516
2888,1421.8437333106995,0.00011188286589458585,-0.07807731628417969,0.05011230334639549,0.30459579825401306
2889,1422.3300144672394,0.00023013577447272837,0.014932760037481785,0.05204155296087265,0.30721792578697205
2890,1422.815418958664,3.0767852877033874e-05,-0.04920869693160057,0.05148642137646675,0.30629247426986694
2891,1423.806925535202,2.0969848264940083e-05,0.0062153697945177555,0.0565946064889431,0.31246218085289
2892,1424.2919147014618,8.357279148185626e-05,-0.011095643043518066,0.06477902829647064,0.318014919757843
2893,1424.777498960495,0.00014092744095250964,0.04643158242106438,0.07115263491868973,0.32387614250183105
2894,1425.2639837265015,0.0003692202444653958,0.025070765987038612,0.06661739200353622,0.318014919757843
2895,1425.748250246048,0.00011321219790261239,0.03263857215642929,0.07649337500333786,0.3241846263408661
2896,1426.2343518733978,0.0004917074693366885,0.026897702366113663,0.09077112376689911,0.3325137197971344
2897,1426.7200860977173,0.00038999796379357576,0.033221013844013214,0.07499058544635773,0.3260355293750763
2898,1427.2050111293793,0.0005854615592397749,0.026565589010715485,0.0827602967619896,0.3306628167629242
2899,1427.688803911209,0.0006397265242412686,0.01795354299247265,0.09930242598056793,0.3389919102191925
2900,1428.1749861240387,0.0014868313446640968,0.03954389691352844,0.06186450645327568,0.31554701924324036
2901,1428.6615719795227,0.0001616780209587887,0.0019175275228917599,0.04660571366548538,0.2996600270271301
2902,1429.1476607322693,1.74220167536987e-05,0.011109459213912487,0.04646937921643257,0.2995058000087738
2903,1429.6343870162964,0.00016710672935005277,0.09021292626857758,0.04707926884293556,0.3012024760246277
2904,1430.1206941604614,7.340450974879786e-05,-0.01815115101635456,0.04919873923063278,0.30829763412475586
2905,1430.606538772583,7.126521086320281e-05,-0.007040901109576225,0.050271857529878616,0.3112282156944275
2906,1431.0903923511505,2.88824480776384e-06,0.001431201701052487,0.050352491438388824,0.30999428033828735
2907,1431.5775005817413,2.3379636331810616e-05,-0.01774846948683262,0.04907079041004181,0.3096857964992523
2908,1432.0640914440155,0.0003911209641955793,0.03774555027484894,0.0461064912378788,0.3030533790588379
2909,1432.5476112365723,3.896853013429791e-05,-0.007857454009354115,0.04629439488053322,0.303978830575943
2910,1433.0340614318848,3.3734828321030363e-05,0.02250405214726925,0.04609671235084534,0.30073973536491394
2911,1433.5205962657928,8.956796591519378e-06,0.002035455545410514,0.04664730653166771,0.3012024760246277
2912,1434.0049967765808,4.9922222387976944e-05,0.027578050270676613,0.0465991385281086,0.301356703042984
2913,1434.4901764392853,8.168659405782819e-05,-0.06831654906272888,0.04764283075928688,0.30737215280532837
2914,1434.975124835968,0.00037183891981840134,0.050597693771123886,0.048112452030181885,0.30644670128822327
2915,1435.4612629413605,4.22306293330621e-05,-0.03735734894871712,0.047441139817237854,0.3050585389137268
2916,1435.9463398456573,7.884401566116139e-05,-0.0314510352909565,0.04679042845964432,0.30058547854423523
2917,1436.4309029579163,3.555523289833218e-05,-0.013632233254611492,0.04771522060036659,0.3056755065917969
2918,1436.9164288043976,4.10096108680591e-05,0.007699654903262854,0.04622112214565277,0.3058297336101532
2919,1437.402223110199,0.0002616593847051263,0.03875226527452469,0.045839883387088776,0.3041330575942993
2920,1437.8873949050903,3.0748498829780146e-05,-0.00960060115903616,0.04808659851551056,0.3086061179637909
2921,1438.3729689121246,0.0002594743564259261,0.01571999303996563,0.04758718982338905,0.30629247426986694
2922,1438.8595507144928,4.935205652145669e-05,0.0011227776994928718,0.05279713124036789,0.30999428033828735
2923,1439.3460924625397,6.39978825347498e-05,0.03672191873192787,0.053588517010211945,0.31091973185539246
2924,1439.8317530155182,9.331691398983821e-05,0.02157982997596264,0.05927775800228119,0.3143130838871002
2925,1440.3168709278107,0.00031963083893060684,0.04334621503949165,0.06862303614616394,0.31739795207977295
2926,1440.801372051239,0.0003800292906817049,-0.007293737959116697,0.05366639047861099,0.30706366896629333
2927,1441.2861981391907,0.00010965523688355461,-0.0009047365165315568,0.05665578693151474,0.31246218085289
2928,1441.7729876041412,3.9370261220028624e-05,0.010839407332241535,0.0524330772459507,0.3089146018028259
2929,1442.2592351436615,4.88744171889266e-06,0.004441102035343647,0.052348073571920395,0.30829763412475586
2930,1442.7451620101929,5.424971732281847e-06,0.03270760923624039,0.05091293528676033,0.3047500550746918
2931,1443.2308320999146,0.001369231496937573,0.11033061891794205,0.051629066467285156,0.2911767065525055
2932,1443.7166233062744,0.0003311625332571566,0.06478025764226913,0.05442700535058975,0.29534125328063965
2933,1444.2021126747131,0.00010473962174728513,-0.0008375358302146196,0.05488871410489082,0.2965751886367798
2934,1444.6879811286926,0.00029202864971011877,0.04435885697603226,0.059722624719142914,0.30367034673690796
2935,1445.1725418567657,0.0003280180389992893,0.043861955404281616,0.06766225397586823,0.3089146018028259
2936,1445.6596145629883,0.00011478146188892424,0.013971620239317417,0.0638764351606369,0.30829763412475586
2937,1446.145501613617,0.00012616613821592182,-0.011147353798151016,0.05310315638780594,0.30181944370269775
2938,1446.6307005882263,0.00022397121938411146,-0.04869547858834267,0.057361021637916565,0.30644670128822327
2939,1447.117965221405,8.174340473487973e-05,0.03498397395014763,0.05334659293293953,0.3033618628978729
2940,1447.6043326854706,1.1082425771746784e-05,-0.0023480646777898073,0.050434134900569916,0.30259063839912415
2941,1448.0908601284027,0.000273903482593596,0.051105350255966187,0.05923182889819145,0.3056755065917969
2942,1448.5742754936218,0.0003286230785306543,-0.012000570073723793,0.0584895983338356,0.30629247426986694
2943,1449.0597071647644,0.0005168912466615438,-0.05176258087158203,0.05787535756826401,0.30058547854423523
2944,1449.5439150333405,0.00011351190914865583,0.036027465015649796,0.05127093568444252,0.2978091239929199
2945,1450.029210805893,0.0002798641799017787,-0.04750729352235794,0.050407543778419495,0.29241064190864563
2946,1450.515297651291,4.957328565069474e-05,-0.008984386920928955,0.05249341204762459,0.2967294156551361
2947,1451.0006375312805,0.00015996606089174747,0.02584337815642357,0.04991098865866661,0.29071396589279175
2948,1451.4855978488922,0.00010518918861635029,-0.0010065564420074224,0.053822219371795654,0.29703789949417114
2949,1451.9704003334045,4.2502015276113525e-05,0.0023668943904340267,0.05531902238726616,0.29996851086616516
2950,1452.456193447113,0.00010978966020047665,0.006570570170879364,0.051217880100011826,0.29179367423057556
2951,1452.9421796798706,3.298967203591019e-05,0.012850782833993435,0.05243927612900734,0.2967294156551361
2952,1453.4272224903107,0.00011140220158267766,0.014084137044847012,0.058597028255462646,0.2978091239929199
2953,1453.911281824112,0.0001155477948486805,0.03758339583873749,0.06395099312067032,0.3024364113807678
2954,1454.3964159488678,0.00011623564205365255,0.04612841084599495,0.06844194233417511,0.3078348934650421
2955,1454.8824756145477,0.00033661609631963074,0.03358089178800583,0.06991202384233475,0.31091973185539246
2956,1455.3687975406647,0.0002161297743441537,0.0046243369579315186,0.07053203880786896,0.3112282156944275
2957,1455.8533396720886,0.00038637444959022105,0.0322473868727684,0.08191950619220734,0.3186318874359131
2958,1456.3373863697052,0.0008244583732448518,0.021222151815891266,0.06853856146335602,0.3076806366443634
2959,1456.822014093399,5.886749931960367e-05,0.0008811270818114281,0.052744310349226,0.3021279275417328
2960,1457.3060095310211,0.00011550733324838802,-0.03301458805799484,0.04745681956410408,0.2921021580696106
2961,1457.7920746803284,3.087657751166262e-05,0.0077320896089077,0.04637209698557854,0.2922563850879669
2962,1458.2778491973877,3.621447103796527e-05,-0.0023045719135552645,0.04709705710411072,0.29518699645996094
2963,1458.763308763504,4.455190719454549e-05,0.0012214716989547014,0.049323614686727524,0.2885545790195465
2964,1459.2488684654236,5.331030479283072e-07,0.024348650127649307,0.0466034971177578,0.2965751886367798
2965,1459.7343950271606,1.1579508282011375e-05,0.004834637511521578,0.04640698805451393,0.2919479012489319
2966,1460.2203891277313,9.498572762822732e-05,0.024834798648953438,0.04762626439332962,0.2921021580696106
2967,1460.706286430359,6.367937021423131e-05,-0.018447261303663254,0.05162690952420235,0.2913309335708618
2968,1461.1899671554565,2.175825102312956e-05,0.017551258206367493,0.048283226788043976,0.2967294156551361
2969,1462.181578874588,0.00027323144604451954,-0.03499918431043625,0.05179576948285103,0.2939530611038208
2970,1462.6684000492096,0.00016415855498053133,-0.0010600796667858958,0.05386028066277504,0.28955715894699097
2971,1463.1537036895752,0.00019698537653312087,-0.08821338415145874,0.053517479449510574,0.2897113859653473
2972,1463.6384856700897,0.0002527025353629142,-0.013995308429002762,0.06396271288394928,0.28462138772010803
2973,1464.1260452270508,0.00021120447490829974,-0.03068803809583187,0.06934668123722076,0.2832331955432892
2974,1464.610068321228,0.0006024683825671673,-0.05354801192879677,0.0720924362540245,0.28269335627555847
2975,1465.094976425171,0.0008424773113802075,-0.14101405441761017,0.05995730683207512,0.2905597388744354
2976,1465.5809531211853,0.0002666856162250042,-0.07315421104431152,0.056799858808517456,0.2914851903915405
2977,1466.0670156478882,8.11226709629409e-05,-0.020790796726942062,0.06080101802945137,0.2902512550354004
2978,1466.55281996727,0.00010700609709601849,-0.05973203480243683,0.06453461199998856,0.28755199909210205
2979,1467.037672996521,0.0001505561958765611,-0.05747022479772568,0.07059702277183533,0.28439003229141235
2980,1467.5221166610718,0.00019355972472112626,-0.03859661892056465,0.07215704768896103,0.28307896852493286
2981,1468.0082325935364,0.0012565150391310453,-0.03263478726148605,0.06621090322732925,0.2914851903915405
2982,1468.4931962490082,0.0002264219510834664,-0.030719026923179626,0.05990923196077347,0.28978851437568665
2983,1468.9790065288544,0.00015711045125499368,-0.0069710551761090755,0.054541125893592834,0.29534125328063965
2984,1469.4654014110565,0.00010497317998670042,0.001943104201927781,0.055123861879110336,0.2904054820537567
2985,1469.9492638111115,0.00018631559214554727,-0.044393766671419144,0.04736374691128731,0.30259063839912415
2986,1470.434927225113,8.617792627774179e-05,-0.014519644901156425,0.047031842172145844,0.3056755065917969
2987,1470.9197506904602,2.7538477297639474e-05,-0.03061462566256523,0.04710391163825989,0.3050585389137268
2988,1471.4035058021545,0.00010295885294908658,0.06925120204687119,0.04970721900463104,0.30906882882118225
2989,1471.8912177085876,7.335635018534958e-05,0.07437579333782196,0.052641913294792175,0.3133876323699951
2990,1472.3778614997864,4.426544546731748e-05,-0.0002174329711124301,0.0530003197491169,0.31184521317481995
2991,1472.8625531196594,3.822752114501782e-05,0.007811668794602156,0.05831373110413551,0.3158555030822754
2992,1473.3484621047974,0.0006539151072502136,0.05921902135014534,0.05045618116855621,0.3049042820930481
2993,1473.8329265117645,0.0002589191135484725,0.013718078844249249,0.05456942692399025,0.30644670128822327
2994,1474.3185198307037,0.00024012208450585604,0.06994525343179703,0.059665702283382416,0.30737215280532837
2995,1474.8045868873596,2.8373606255627237e-05,7.851332338759676e-05,0.05161157250404358,0.3038245737552643
2996,1475.2921390533447,0.00018471306248102337,0.022698018699884415,0.061415087431669235,0.3096857964992523
2997,1475.7784497737885,6.679663056274876e-05,0.02670726552605629,0.05527018755674362,0.30644670128822327
2998,1476.2619559764862,9.415264503331855e-05,-0.021165881305933,0.05969373509287834,0.3115366995334625
2999,1476.746785402298,4.956604243488982e-05,0.023402394726872444,0.05654207989573479,0.30922308564186096
3000,1477.231948852539,0.00018138384621124715,0.06310834735631943,0.05203607305884361,0.30552124977111816
3001,1477.716914176941,0.0001933085295604542,0.0008705997024662793,0.05421450734138489,0.30613821744918823
3002,1478.2024791240692,2.5463672500336543e-05,0.023149460554122925,0.04982399195432663,0.30166518688201904
3003,1478.6872594356537,8.489736501360312e-05,0.004453069064766169,0.049634113907814026,0.30058547854423523
3004,1479.173424243927,1.856242488429416e-05,0.0047024935483932495,0.04852669686079025,0.3019736707210541
3005,1479.6580843925476,1.703285306575708e-05,-0.001335394335910678,0.04900520667433739,0.301356703042984
3006,1480.1447937488556,3.905106132151559e-05,0.009748538956046104,0.04907257482409477,0.30058547854423523
3007,1480.630359172821,1.0991288945660926e-05,-0.0495627261698246,0.053984448313713074,0.3059839904308319
3008,1481.1154203414917,0.00011784978414652869,0.014724170789122581,0.05721074342727661,0.3076806366443634
3009,1481.6019260883331,8.017111395020038e-05,0.03890227898955345,0.061409786343574524,0.3115366995334625
3010,1482.087455034256,0.00027624628273770213,0.018479937687516212,0.05620194971561432,0.3050585389137268
3011,1482.5737659931183,0.00026461700326763093,0.048901334404945374,0.05527971684932709,0.3033618628978729
3012,1483.0601072311401,7.411184924421832e-05,0.03963810205459595,0.0482625849545002,0.2995058000087738
3013,1483.5456779003143,1.6413105186074972e-05,0.01628498174250126,0.04788941890001297,0.2996600270271301
3014,1484.030654668808,0.00017226225463673472,0.014369244687259197,0.04679353907704353,0.2930276095867157
3015,1484.516457080841,8.089881885098293e-05,0.011990832164883614,0.05307293310761452,0.3067551851272583
3016,1485.0018725395203,8.902315312298015e-05,0.006816586013883352,0.04827696084976196,0.3019736707210541
3017,1485.4875161647797,0.00010257095709675923,0.024048995226621628,0.04642987251281738,0.29827186465263367
3018,1485.9719321727753,0.0001467894617235288,-0.0036919312551617622,0.04629037529230118,0.2965751886367798
3019,1486.4572308063507,4.225630164000904e-06,0.027988804504275322,0.04741256684064865,0.2911767065525055
3020,1486.941355228424,0.00026108711608685553,0.04031587392091751,0.04699341580271721,0.2885545790195465
3021,1487.4264345169067,8.407876157434657e-05,0.004209977574646473,0.049759391695261,0.28624093532562256
3022,1487.9115190505981,1.8181382984039374e-05,0.005118341185152531,0.05058450251817703,0.2859324514865875
3023,1488.3971629142761,0.0001198922109324485,0.024024490267038345,0.04697567969560623,0.293181836605072
3024,1488.8818762302399,7.866705709602684e-05,-0.07298348098993301,0.048354532569646835,0.29086822271347046
3025,1489.3668529987335,5.0927468691952527e-05,-0.010242384858429432,0.04801090061664581,0.2965751886367798
3026,1489.8517665863037,6.086062057875097e-06,-0.06360000371932983,0.04834811016917229,0.2959582209587097
3027,1490.3364531993866,4.770296436618082e-05,-0.04288206622004509,0.04777780547738075,0.2922563850879669
3028,1490.8228180408478,0.00028223718982189894,0.044077787548303604,0.050943467766046524,0.2830018401145935
3029,1491.30673289299,0.000214542422327213,-0.04658963903784752,0.05493631958961487,0.28122806549072266
3030,1491.7907016277313,9.05707452147908e-07,-0.04974234849214554,0.059455014765262604,0.2782203257083893
3031,1492.2756688594818,5.871059693163261e-05,-0.007363292388617992,0.055560216307640076,0.28161364793777466
3032,1492.760603427887,1.939207777468255e-06,-0.028811022639274597,0.05094846710562706,0.2863180637359619
3033,1493.2473182678223,2.637227407831233e-05,-0.044574860483407974,0.04960181936621666,0.2911767065525055
3034,1493.7316179275513,6.0376228248060215e-06,0.03306056186556816,0.04977906122803688,0.2947242856025696
3035,1494.2176513671875,1.535398951091338e-05,0.024656692519783974,0.052187539637088776,0.29179367423057556
3036,1494.7029540538788,6.850893987575546e-05,2.3372916984953918e-05,0.05007847025990486,0.29734641313552856
3037,1495.1874270439148,1.0167054824705701e-06,-0.05377111956477165,0.04989078268408775,0.2967294156551361
3038,1495.6739628314972,4.3174513848498464e-05,-0.01810615509748459,0.05043993145227432,0.2922563850879669
3039,1496.158915758133,0.00027646051603369415,0.02990281581878662,0.05495645850896835,0.2840815484523773
3040,1496.6437022686005,8.18520929897204e-05,0.016543980687856674,0.052613988518714905,0.2884003221988678
3041,1497.1285064220428,0.00021112810645718127,0.031936999410390854,0.05678636580705643,0.28253912925720215
3042,1497.6136634349823,0.0007069217972457409,-0.01705663651227951,0.07619070261716843,0.27148184180259705
3043,1498.0995063781738,0.0010011722333729267,-0.045695483684539795,0.1233316957950592,0.24366998672485352
3044,1498.5859334468842,0.0008946559973992407,-0.02760903351008892,0.09041006863117218,0.25940272212028503
3045,1499.072994709015,0.0002894257486332208,-0.03028715029358864,0.05928698927164078,0.27864450216293335
3046,1499.5578804016113,2.2314485249808058e-05,-0.00029210923821665347,0.05606166273355484,0.281382292509079
3047,1500.5492150783539,4.175584763288498e-05,0.03448215872049332,0.05493999645113945,0.2806110978126526
3048,1501.036235332489,0.00015518185682594776,-0.01863180473446846,0.05205327272415161,0.2830018401145935
3049,1501.5222826004028,0.00013343384489417076,-0.010404492728412151,0.05063825473189354,0.28570109605789185
3050,1502.0088849067688,0.0001344434276688844,0.016655417159199715,0.05081680044531822,0.2846985161304474
3051,1502.4949879646301,0.0001353816915070638,0.00904855690896511,0.05380879342556,0.2804568409919739
3052,1502.9798715114594,2.25625881284941e-05,0.0146907614544034,0.05667945370078087,0.2776033580303192
3053,1503.4640686511993,0.00012877886183559895,-0.04372361674904823,0.05222354084253311,0.28107380867004395
3054,1503.9489846229553,9.606259845895693e-05,-0.02564994804561138,0.05440289527177811,0.27860593795776367
3055,1504.4339346885681,4.756668568006717e-05,-0.011330089531838894,0.054017480462789536,0.27737200260162354
3056,1504.9191930294037,2.129038875864353e-05,0.023373998701572418,0.057083141058683395,0.2741329073905945
3057,1505.4030911922455,0.0006091067334637046,0.017197301611304283,0.061851926147937775,0.2676547169685364
3058,1505.8881590366364,0.0002778434136416763,-0.032532162964344025,0.061022259294986725,0.2675197422504425
3059,1506.3725740909576,0.000134302259539254,-0.06462550908327103,0.06704884022474289,0.2662472426891327
3060,1506.8578126430511,0.00021544427727349102,-0.024715330451726913,0.050051167607307434,0.2796470522880554
3061,1507.3441483974457,3.6957098927814513e-05,0.031051620841026306,0.050652001053094864,0.27845168113708496
3062,1507.8294894695282,0.00017495843349024653,-0.02374402992427349,0.06218286231160164,0.2707805335521698
3063,1508.315720319748,0.0002741174539551139,-0.05425053462386131,0.049105554819107056,0.2824620008468628
3064,1508.8020169734955,0.00024239587946794927,0.032416265457868576,0.048204224556684494,0.2846985161304474
3065,1509.2873697280884,2.212142680946272e-05,-0.03507005795836449,0.048707060515880585,0.28292471170425415
3066,1509.7727904319763,9.539138409309089e-05,-0.054582443088293076,0.049141693860292435,0.28269335627555847
3067,1510.257741689682,1.3932523870607838e-05,-0.036284904927015305,0.04806100204586983,0.2848527431488037
3068,1510.744572877884,0.00019240649999119341,0.015829598531126976,0.04921133071184158,0.29071396589279175
3069,1511.2304210662842,0.00021978048607707024,0.025569604709744453,0.05086546018719673,0.2804568409919739
3070,1511.7151453495026,0.000467349193058908,-0.04550459235906601,0.054143745452165604,0.2826162278652191
3071,1512.2018873691559,8.733172580832615e-05,0.039854951202869415,0.05491749197244644,0.2762922942638397
3072,1512.687818288803,8.278758468804881e-05,-0.04666208103299141,0.06559844315052032,0.2692694365978241
3073,1513.173761844635,3.538213059073314e-05,-0.006083955522626638,0.06205081194639206,0.2719927728176117
3074,1513.6599700450897,0.00036156419082544744,-0.04595460742712021,0.056006766855716705,0.2768706977367401
3075,1514.1448032855988,0.0002651209069881588,-0.015848098322749138,0.057757098227739334,0.2717132270336151
3076,1514.62939286232,0.0001287188206333667,-0.01719026081264019,0.0634671077132225,0.26871511340141296
3077,1515.1162085533142,0.0003901899035554379,-0.04306662082672119,0.05757595971226692,0.2728796899318695
3078,1515.6018207073212,0.0001017235335893929,-0.02346009761095047,0.057432956993579865,0.2717421352863312
3079,1516.087382555008,0.00018157114391215146,-0.030278734862804413,0.04847926273941994,0.28030258417129517
3080,1516.5727021694183,0.00017953637870959938,-0.04295678064227104,0.04963803291320801,0.2800712287425995
3081,1517.0596928596497,0.0001598898379597813,-0.027805637568235397,0.05061100795865059,0.28199926018714905
3082,1517.5454790592194,7.298202399397269e-05,-0.001063195406459272,0.04675459861755371,0.2863180637359619
3083,1518.0305502414703,2.3983655410120264e-05,0.0142681784927845,0.0489124059677124,0.2800712287425995
3084,1518.5153987407684,9.840303391683847e-05,-0.002210525330156088,0.04679761454463005,0.2859324514865875
3085,1519.0015075206757,0.00013766952906735241,0.052110232412815094,0.04753705486655235,0.27918434143066406
3086,1519.4881520271301,7.916587492218241e-05,-0.03454126790165901,0.04721204563975334,0.2806110978126526
3087,1519.9728543758392,2.7201300326851197e-05,0.0007382759358733892,0.049219097942113876,0.2772563099861145
3088,1520.4575564861298,5.21465772180818e-05,-0.005382697097957134,0.048422545194625854,0.2794928252696991
3089,1520.944177865982,6.612708239117637e-05,-0.016374075785279274,0.047827910631895065,0.27991700172424316
3090,1521.4314413070679,3.0824456189293414e-05,0.04722028598189354,0.046338826417922974,0.28647229075431824
3091,1521.9169037342072,5.1471324695739895e-05,0.0022889310494065285,0.050002630800008774,0.2921021580696106
3092,1522.40358376503,1.3796443454339169e-05,-0.014393825083971024,0.051286958158016205,0.2941073179244995
3093,1522.8887476921082,8.918657113099471e-05,-0.02149835042655468,0.046095553785562515,0.28924867510795593
3094,1523.3743693828583,1.8636343156686053e-05,0.01994333788752556,0.046273015439510345,0.28847745060920715
3095,1523.8608593940735,2.9527856895583682e-05,-0.09204234182834625,0.04651087522506714,0.28238487243652344
3096,1524.3470675945282,0.000212132086744532,0.037846557796001434,0.04753982275724411,0.2890944182872772
3097,1524.8317940235138,0.0001700341672403738,-0.03288143500685692,0.04671039059758186,0.28678077459335327
3098,1525.3173866271973,0.00019728121696971357,0.0012701440136879683,0.047829315066337585,0.28400442004203796
3099,1525.8026401996613,0.00019111839355900884,-0.015491586178541183,0.049384694546461105,0.2836188077926636
3100,1526.287729024887,7.226049638120458e-05,0.030449246987700462,0.05085356906056404,0.286935031414032
3101,1526.7736611366272,1.8738362996373326e-05,-0.03446901589632034,0.04731549322605133,0.284312903881073
3102,1527.2605907917023,0.00012861721916124225,0.026128318160772324,0.055079277604818344,0.2902512550354004
3103,1527.7455172538757,4.1057224734686315e-05,0.0030202066991478205,0.04941331595182419,0.2804568409919739
3104,1528.2310841083527,0.00010932808072539046,0.011091429740190506,0.04945410415530205,0.2835416793823242
3105,1528.7155208587646,2.6558767785900272e-05,0.010796899907290936,0.04825594648718834,0.2830018401145935
3106,1529.2010233402252,6.768260936951265e-05,-0.10626975446939468,0.05019890516996384,0.2868579030036926
3107,1529.6871082782745,1.8311518942937255e-05,-0.021705342456698418,0.0503520593047142,0.28863170742988586
3108,1530.1733729839325,9.239138307748362e-05,0.03939160704612732,0.05350654572248459,0.2950327694416046
3109,1530.6580259799957,0.00023135868832468987,-0.07085073739290237,0.05145801231265068,0.29719215631484985
3110,1531.1431334018707,0.00041684057214297354,0.0033696989994496107,0.050863657146692276,0.29271912574768066
3111,1531.6296181678772,8.952245116233826e-05,0.024397939443588257,0.04684382677078247,0.28863170742988586
3112,1532.1146194934845,1.0069010158986202e-06,0.018989676609635353,0.04864589869976044,0.28793761134147644
3113,1532.599126815796,3.8618116377620026e-05,0.01955563761293888,0.05046439543366432,0.2891715466976166
3114,1533.0845477581024,3.069293234148063e-05,-0.018078638240695,0.04970152676105499,0.28793761134147644
3115,1533.5700120925903,0.0005829478614032269,-0.012877780012786388,0.058821942657232285,0.2887859344482422
3116,1534.0546674728394,0.0008254642598330975,0.04876301810145378,0.08178538829088211,0.303978830575943
3117,1534.5408799648285,0.0007220651605166495,0.054948270320892334,0.08323806524276733,0.30629247426986694
3118,1535.02703499794,0.000558063096832484,0.04277028143405914,0.0784953385591507,0.3059839904308319
3119,1535.5114903450012,0.00044849744881503284,0.029367778450250626,0.08242876082658768,0.3093773126602173
3120,1535.9974246025085,8.620237349532545e-05,0.026945851743221283,0.07366422563791275,0.3049042820930481
3121,1536.4826550483704,0.0003758371458388865,-0.015928123146295547,0.06324555724859238,0.29796338081359863
3122,1536.9686133861542,0.0007073144661262631,0.03190162777900696,0.05127944052219391,0.2785288095474243
3123,1537.4543116092682,4.145563434576616e-05,0.010646886192262173,0.051579609513282776,0.28307896852493286
3124,1537.9385223388672,7.610242755617946e-05,-0.02531743049621582,0.049512263387441635,0.2844671607017517
3125,1538.4244561195374,0.0001320781884714961,0.02773837000131607,0.047765761613845825,0.2774876654148102
3126,1539.4153411388397,1.6036961824283935e-05,0.02025243081152439,0.048117876052856445,0.27806606888771057
3127,1539.9010827541351,2.348326233914122e-05,-0.030577024444937706,0.05094913765788078,0.2732652723789215
3128,1540.3867893218994,0.00019626090943347663,0.04195671156048775,0.04660000279545784,0.28307896852493286
3129,1540.8711450099945,3.4379067074041814e-05,0.0148531598970294,0.04615993797779083,0.28331032395362854
3130,1541.3555371761322,0.0008574922103434801,0.07006053626537323,0.05160938948392868,0.2704383134841919
3131,1541.8410530090332,1.1713148523995187e-05,-0.0438249297440052,0.048712700605392456,0.2740364968776703
3132,1542.3262639045715,9.910637345456053e-06,-0.021078921854496002,0.04628105089068413,0.2764850854873657
3133,1542.8125536441803,1.879135743365623e-05,0.056540265679359436,0.0480927936732769,0.27787327766418457
3134,1543.2975294589996,0.0002447871956974268,0.00788856390863657,0.04841265082359314,0.2750776410102844
3135,1543.7815246582031,2.480495095369406e-05,-0.03874964267015457,0.04884416237473488,0.27318817377090454
3136,1544.2669930458069,0.0002287882671225816,-0.03569614514708519,0.04762943089008331,0.2751162052154541
3137,1544.7518079280853,0.00023421717924065888,-0.026923490688204765,0.05399837717413902,0.2654182016849518
3138,1545.2356839179993,0.00020217687415424734,-0.018745340406894684,0.056474775075912476,0.26403000950813293
3139,1545.721281528473,0.0002231286489404738,-0.02710021659731865,0.06173603609204292,0.2570119798183441
3140,1546.2066822052002,0.00036109096254222095,-0.054996080696582794,0.05623795837163925,0.26456984877586365
3141,1546.6921401023865,4.6827994083287194e-05,-0.056153133511543274,0.05231138691306114,0.26721125841140747
3142,1547.1778512001038,0.00011815766629297286,-0.04447837546467781,0.05196073278784752,0.2680595815181732
3143,1547.6641252040863,0.00012306003191042691,0.0072139548137784,0.04891463741660118,0.269802063703537
3144,1548.1488308906555,0.0002714151924010366,-0.051458921283483505,0.046937983483076096,0.2762922942638397
3145,1548.6330859661102,0.00016666846931912005,0.00667833024635911,0.04640129208564758,0.27586811780929565
3146,1549.1176381111145,0.00011041137622669339,-0.0607469268143177,0.050880786031484604,0.26973697543144226
3147,1549.6035737991333,0.00010850817488972098,0.01250503584742546,0.05302328243851662,0.26491689682006836
3148,1550.089908838272,0.00011598520359257236,-0.01752132922410965,0.05482736602425575,0.26491689682006836
3149,1550.5765635967255,0.00026229984359815717,-0.022466808557510376,0.057090386748313904,0.2600196897983551
3150,1551.0615136623383,0.000124544560094364,-0.031321700662374496,0.05845848470926285,0.2616778016090393
3151,1551.5464146137238,0.00012947298819199204,-0.006885180249810219,0.06029136851429939,0.2596341073513031
3152,1552.032054424286,3.0070916182012297e-05,0.011865857988595963,0.05205415561795235,0.26510971784591675
3153,1552.5158700942993,0.00019986563711427152,-0.017124660313129425,0.05991533026099205,0.25994259119033813
3154,1553.0008928775787,0.0008033521007746458,-0.050604693591594696,0.054195187985897064,0.2674811780452728
3155,1553.486956834793,0.00014875884517095983,-0.0220173466950655,0.05524083226919174,0.2659580409526825
3156,1553.9716217517853,5.070134284324013e-05,0.014447350054979324,0.05114445462822914,0.2686476409435272
3157,1554.4564836025238,0.0003435503167565912,-0.021687500178813934,0.060849275439977646,0.25678059458732605
3158,1554.942173242569,6.55304393148981e-05,0.0036978451535105705,0.055399779230356216,0.2607909142971039
3159,1555.4265162944794,6.600439519388601e-05,-0.01053932961076498,0.05095255374908447,0.26753902435302734
3160,1555.9126291275024,0.0001332509273197502,0.005817931145429611,0.047220852226018906,0.27123120427131653
3161,1556.3970277309418,0.000158423456014134,0.003156066406518221,0.0484585203230381,0.26759687066078186
3162,1556.8821280002594,5.183010216569528e-05,-0.012975184246897697,0.046798624098300934,0.2690187990665436
3163,1557.3666055202484,0.00017681808094494045,0.00962077546864748,0.04836487025022507,0.26647859811782837
3164,1557.8519878387451,2.880815191019792e-05,-0.026990987360477448,0.04688526690006256,0.26875367760658264
3165,1558.3377525806427,0.00011056387302232906,0.015331191942095757,0.047018010169267654,0.2712553143501282
3166,1558.8238322734833,1.3639027201861609e-05,0.016804851591587067,0.04654119908809662,0.2716553807258606
3167,1559.3088946342468,7.037261093501002e-05,-0.031442318111658096,0.04848844185471535,0.2684934139251709
3168,1559.7951180934906,0.00020690515520982444,-0.022771069779992104,0.05873211845755577,0.2605209946632385
3169,1560.28178191185,0.00014398559869732708,0.017080871388316154,0.05175633728504181,0.2690814435482025
3170,1560.7668869495392,1.499130576121388e-05,-0.04965668544173241,0.04999971389770508,0.27376657724380493
3171,1561.252503156662,0.00010768244828796014,0.019830195233225822,0.05101071298122406,0.27056604623794556
3172,1561.7373893260956,6.743179255863652e-06,-0.005605516955256462,0.04806668311357498,0.27372801303863525
3173,1562.2225790023804,4.7728255594847724e-05,-0.004713206086307764,0.047458093613386154,0.2744799554347992
3174,1562.7084667682648,2.971947833430022e-05,-0.020841998979449272,0.04723942652344704,0.272542268037796
3175,1563.1929950714111,9.479558502789587e-05,0.023040691390633583,0.04735095053911209,0.2736123204231262
3176,1563.6793012619019,6.0514248616527766e-05,0.08667809516191483,0.04795873537659645,0.27937713265419006
3177,1564.1650233268738,0.0001433913130313158,0.018778493627905846,0.047739557921886444,0.275945246219635
3178,1564.650841474533,0.0003029528888873756,-0.002483911346644163,0.046804897487163544,0.2784131169319153
3179,1565.1355364322662,3.313125125714578e-05,-0.02340744435787201,0.04659474268555641,0.2763308584690094
3180,1565.6209182739258,4.882894427282736e-05,-0.004037100821733475,0.04704200103878975,0.27517402172088623
3181,1566.1067702770233,6.543713243445382e-05,-0.05175338685512543,0.047914981842041016,0.2832331955432892
3182,1566.5931413173676,8.708779205335304e-05,-0.026923565194010735,0.04961486533284187,0.2859324514865875
3183,1567.0788898468018,0.000303884589811787,-0.013431231491267681,0.04816922917962074,0.2797241806983948
3184,1567.564656496048,0.00012335533392615616,-0.013751395978033543,0.046098362654447556,0.27756479382514954
3185,1568.0500793457031,2.8666820071521215e-05,0.006473801098763943,0.04845918342471123,0.27353519201278687
3186,1568.535469532013,7.395403372356668e-05,-0.05147542431950569,0.04715733602643013,0.2759838104248047
3187,1569.0205254554749,2.616782694531139e-05,-0.010325254872441292,0.05090625211596489,0.26969361305236816
3188,1569.5067756175995,0.0002279541513416916,-0.012616689316928387,0.0686781257390976,0.2607137858867645
3189,1569.9915516376495,0.0005294420989230275,-0.06437833607196808,0.08275776356458664,0.2538500130176544
3190,1570.4769759178162,0.000674624287057668,-0.016511715948581696,0.0699770525097847,0.2594798505306244
3191,1570.9633722305298,0.00030690920539200306,-0.06874610483646393,0.06902478635311127,0.25971120595932007
3192,1571.4490666389465,6.189331179484725e-05,-0.020017346367239952,0.053494684398174286,0.2701725959777832
3193,1571.9345128536224,0.00022514155716635287,-0.05532119795680046,0.06616418063640594,0.26526394486427307
3194,1572.4205157756805,0.00029127212474122643,-0.07457683980464935,0.05536556616425514,0.2739015221595764
3195,1572.9063465595245,0.00022861690376885235,-0.040633030235767365,0.04790318012237549,0.27876016497612
3196,1573.392873764038,6.24261811026372e-05,0.004728000611066818,0.04764597862958908,0.2785288095474243
3197,1573.876608133316,0.00025722626014612615,-0.0400235652923584,0.04636235535144806,0.2837730646133423
3198,1574.3621318340302,6.991107511566952e-05,-0.009868768975138664,0.04593143239617348,0.2811509370803833
3199,1574.8488540649414,8.388306014239788e-05,-0.05090230330824852,0.05100026726722717,0.2914851903915405
3200,1575.3343045711517,2.0799741832888685e-05,0.022510025650262833,0.04640214145183563,0.2860095798969269
3201,1575.81862282753,4.12864710597205e-06,0.009786023758351803,0.047309841960668564,0.2882460951805115
3202,1576.3038539886475,3.4632248571142554e-05,0.014258735813200474,0.04925495386123657,0.2911767065525055
3203,1576.788458108902,3.909876977559179e-05,-0.02358493022620678,0.04787549376487732,0.28870880603790283
3204,1577.7792246341705,4.2045987356686965e-05,0.010843885131180286,0.04881349951028824,0.29071396589279175
3205,1578.2653422355652,1.7039737940649502e-06,-0.009192926809191704,0.04811163246631622,0.28978851437568665
3206,1578.750699520111,2.5736333554959856e-05,-0.02548433467745781,0.04810358211398125,0.28793761134147644
3207,1579.2361905574799,2.6439714929438196e-05,-0.011593080125749111,0.046763889491558075,0.2839272916316986
3208,1579.7229886054993,0.0002640598686411977,0.00896819494664669,0.04906777665019035,0.2752125859260559
3209,1580.2079546451569,4.698660995927639e-05,0.011221649125218391,0.04788984730839729,0.2752511501312256
3210,1580.692091703415,9.33611809159629e-05,-0.047883518040180206,0.04742082580924034,0.275829553604126
3211,1581.1771359443665,0.0001084435498341918,-0.03704700246453285,0.04643581062555313,0.2823077440261841
3212,1581.6620817184448,1.0562212992226705e-05,0.06373083591461182,0.04924936592578888,0.2777961492538452
3213,1582.1475336551666,1.4896620086801704e-05,0.0017335974844172597,0.04732178524136543,0.27999410033226013
3214,1582.6326389312744,2.0376071915961802e-05,0.06722110509872437,0.04672619327902794,0.28053396940231323
3215,1583.116958618164,2.2141570298117585e-05,0.02405506558716297,0.04778924211859703,0.2770249545574188
3216,1583.602616071701,0.00017325178487226367,-0.02161564864218235,0.05011747032403946,0.27775758504867554
3217,1584.0868644714355,4.2461611883481964e-05,0.008748839609324932,0.04683534428477287,0.28531548380851746
3218,1584.5724759101868,2.6160627385252155e-05,0.031048910692334175,0.04742558300495148,0.2877062261104584
3219,1585.0575568675995,7.215691584860906e-05,-0.040426939725875854,0.047366127371788025,0.28809183835983276
3220,1585.543555021286,7.206424925243482e-05,-0.04246906191110611,0.046426985412836075,0.2840815484523773
3221,1586.02867436409,1.2564572898554616e-05,0.002093770308420062,0.04679550603032112,0.28331032395362854
3222,1586.513308763504,0.0002649644738994539,0.039231233298778534,0.04709850624203682,0.2807653248310089
3223,1586.9990394115448,3.039122384507209e-05,-0.056034162640571594,0.04869750514626503,0.27602237462997437
3224,1587.4843451976776,0.0005838361685164273,-0.04489830881357193,0.049873802810907364,0.2783360183238983
3225,1587.969302892685,2.7286749173072167e-05,-0.07279019802808762,0.04910153150558472,0.2795313894748688
3226,1588.4552385807037,0.00017476479115430266,-0.007464656140655279,0.04788858816027641,0.28331032395362854
3227,1588.9406762123108,7.981052476679906e-05,0.018999900668859482,0.04780849441885948,0.2792614698410034
3228,1589.4263684749603,7.623198325745761e-05,0.006565778516232967,0.05095362663269043,0.27663934230804443
3229,1589.913318157196,0.0001686998293735087,0.014248908497393131,0.06110042333602905,0.26788607239723206
3230,1590.3982634544373,0.0010588695295155048,-0.013434567488729954,0.07036726921796799,0.2511507570743561
3231,1590.8839886188507,0.0004977053613401949,-0.057220105081796646,0.062376342713832855,0.25824591517448425
3232,1591.3692727088928,0.00046580127673223615,-0.04917914420366287,0.06887447088956833,0.2567034959793091
3233,1591.8550741672516,0.00011898365482920781,-0.07677886635065079,0.049231331795454025,0.26972493529319763
3234,1592.3417265415192,5.375521504902281e-05,0.02948102355003357,0.04909369349479675,0.26934656500816345
3235,1592.8259909152985,0.00012507456995081156,-0.032011087983846664,0.05198061093688011,0.26574596762657166
3236,1593.310893535614,0.00031708937603980303,0.035284873098134995,0.05030188336968422,0.2636829614639282
3237,1593.7976186275482,5.664316631737165e-05,-0.00894583947956562,0.04667229950428009,0.2738822400569916
3238,1594.2847590446472,8.810075087239966e-05,-0.03363228589296341,0.04640264809131622,0.27378585934638977
3239,1594.7699625492096,2.9477247153408825e-05,-0.01783895120024681,0.04600188881158829,0.2778347134590149
3240,1595.2542736530304,0.00013332739763427526,-0.014506851322948933,0.05110945552587509,0.28608667850494385
3241,1595.7388696670532,4.0820259528118186e-06,-0.003917444963008165,0.04690423980355263,0.27480772137641907
3242,1596.2254014015198,6.069028313504532e-05,-0.023340949788689613,0.04767784848809242,0.2757909893989563
3243,1596.7104773521423,7.333685789490119e-05,-0.019530823454260826,0.04848208650946617,0.28161364793777466
3244,1597.1968450546265,9.536932338960469e-06,-0.037964873015880585,0.04953340068459511,0.2822306156158447
3245,1597.6834156513214,1.3627432053908706e-05,-0.002122697187587619,0.049742523580789566,0.28253912925720215
3246,1598.1693224906921,5.597722179118136e-07,0.01458731573075056,0.04751348868012428,0.27883729338645935
3247,1598.6536619663239,3.6305216781329364e-05,0.03412293270230293,0.04818117618560791,0.2793000340461731
3248,1599.1406846046448,1.270398570341058e-06,-0.020881276577711105,0.04962388426065445,0.28084245324134827
3249,1599.625928401947,1.0910529226748622e-06,0.011380226351320744,0.05205773562192917,0.2831560969352722
3250,1600.1119039058685,0.00010345054761273786,-0.004873503465205431,0.0528990775346756,0.2836188077926636
3251,1600.5978231430054,7.375020504696295e-05,-0.016189271584153175,0.05783272907137871,0.2880147397518158
3252,1601.0838441848755,1.324834465776803e-05,0.03593026474118233,0.05459470674395561,0.28423577547073364
3253,1601.57026553154,0.0006754224887117743,0.011801938526332378,0.04781649261713028,0.2705419361591339
3254,1602.055566072464,0.00015885343600530177,-0.046739619225263596,0.04921005293726921,0.27157825231552124
3255,1602.5414283275604,1.919015085150022e-05,-0.0012375760124996305,0.04799914360046387,0.2716650068759918
3256,1603.0275781154633,5.207233698456548e-05,-0.0070454832166433334,0.051346562802791595,0.27717918157577515
3257,1603.5140314102173,6.257711356738582e-05,-0.0035936927888542414,0.050352584570646286,0.27528971433639526
3258,1603.9991438388824,5.1794631872326136e-05,0.003494051517918706,0.05211394280195236,0.27976274490356445
3259,1604.4849088191986,1.0977053534588777e-05,0.04233815148472786,0.053907182067632675,0.2822306156158447
3260,1604.9709079265594,0.00014271336840465665,0.03134114295244217,0.059838201850652695,0.2868579030036926
3261,1605.456894159317,0.00027755729388445616,0.014386347495019436,0.06220429763197899,0.2865494191646576
3262,1605.942883491516,0.0001740601728670299,0.013965432532131672,0.0720471441745758,0.29811760783195496
3263,1606.4281208515167,0.000254965532803908,0.012694420292973518,0.07522867619991302,0.29996851086616516
3264,1606.9134967327118,0.0005640517338179052,-0.0013378879521042109,0.06859554350376129,0.29241064190864563
3265,1607.3997809886932,0.0001438575709471479,0.006301872432231903,0.07028455287218094,0.29534125328063965
3266,1607.8855240345001,0.0003485423803795129,0.0399651937186718,0.06071591004729271,0.28662654757499695
3267,1608.3713076114655,9.706102719064802e-05,-0.018958410248160362,0.06366395950317383,0.2911767065525055
3268,1608.8573582172394,0.0002386539417784661,0.015687135979533195,0.06464884430170059,0.292873352766037
3269,1609.3444685935974,0.00015981790784280747,-0.03349035978317261,0.06326676160097122,0.29426154494285583
3270,1609.8288049697876,0.00022806230117566884,0.044082190841436386,0.05689103156328201,0.28716638684272766
3271,1610.3154213428497,9.260178921977058e-05,0.03828757256269455,0.049758121371269226,0.27922290563583374
3272,1610.7997715473175,3.743872730410658e-05,0.03891277313232422,0.05023835599422455,0.2648783326148987
3273,1611.2855789661407,5.415393752628006e-05,-0.009896288625895977,0.04719145968556404,0.27289894223213196
3274,1611.7716119289398,0.00049271882744506,0.026688069105148315,0.047601353377103806,0.26699918508529663
3275,1612.2568595409393,4.9959609896177426e-05,0.00022704197908751667,0.05061044543981552,0.27293750643730164
3276,1612.7425043582916,0.0001781777391443029,-0.013237512670457363,0.050823088735342026,0.275443971157074
3277,1613.2269513607025,5.767526090494357e-05,0.004260058980435133,0.047914378345012665,0.27090826630592346
3278,1613.711782693863,5.110742677061353e-06,-0.009975580498576164,0.048349931836128235,0.26753902435302734
3279,1614.1963503360748,0.0003288340230938047,-0.037087034434080124,0.04657925292849541,0.2671726942062378
3280,1614.6821055412292,5.152140147401951e-05,-0.0033189153764396906,0.04627767577767372,0.26719197630882263
3281,1615.1659264564514,3.6746947444044054e-05,0.03438470512628555,0.04551336169242859,0.2666521370410919
3282,1616.1573305130005,0.00015278536011464894,-0.013487610965967178,0.048723772168159485,0.261832058429718
3283,1616.6431877613068,0.00013013833086006343,-0.004722925368696451,0.04836086928844452,0.261523574590683
3284,1617.1271629333496,0.00017857897910289466,-0.05387123301625252,0.04790177568793297,0.2607137858867645
3285,1617.6130604743958,9.782856795936823e-05,-0.024554504081606865,0.04992355778813362,0.25770607590675354
3286,1618.0988590717316,0.0001137384824687615,0.013953150250017643,0.05265802890062332,0.25732046365737915
3287,1618.5855634212494,0.00028151413425803185,-0.049062591046094894,0.04637131467461586,0.265707403421402
3288,1619.070608139038,0.00022240870748646557,-0.00041624903678894043,0.05656637251377106,0.25863152742385864
3289,1619.556601524353,0.0006534756976179779,-0.015726948156952858,0.05016877502202988,0.26617011427879333
3290,1620.04332613945,2.8855303753516637e-05,-0.031016210094094276,0.05503607913851738,0.2639143168926239
3291,1620.5295672416687,0.00017500871035736054,0.05036778002977371,0.057953402400016785,0.2576289474964142
3292,1621.0154492855072,0.00018803897546604276,-0.04284867271780968,0.050293974578380585,0.2629888653755188
3293,1621.5008952617645,9.524152847006917e-05,0.017624806612730026,0.050407569855451584,0.26268038153648376
3294,1621.9872181415558,3.826897227554582e-05,-0.033820293843746185,0.04750615730881691,0.26584234833717346
3295,1622.472903728485,6.436913827201352e-05,-0.02266550436615944,0.04485621675848961,0.2706335186958313
3296,1622.9569203853607,7.374469714704901e-05,0.010772659443318844,0.047805819660425186,0.26539891958236694
3297,1623.4431405067444,9.069715815712698e-06,0.038312263786792755,0.046190619468688965,0.2667485475540161
3298,1623.9290659427643,0.0001091844096663408,-0.003935857210308313,0.045730169862508774,0.2740943431854248
3299,1624.4152505397797,1.8655310896065203e-06,-0.014954217709600925,0.047204554080963135,0.2757909893989563
3300,1624.9003856182098,2.7849171601701528e-05,-0.011250398121774197,0.053903114050626755,0.2819221317768097
3301,1625.3838112354279,4.909109338768758e-05,0.04945598542690277,0.04866126552224159,0.27756479382514954
3302,1625.8686816692352,1.1280786793577136e-06,0.003704973729327321,0.0456092394888401,0.2715107798576355
3303,1626.3547377586365,0.00022261630510911345,0.01923220045864582,0.04925346374511719,0.2809966802597046
3304,1626.84121632576,0.00045815383782610297,6.121039041318e-05,0.05248941853642464,0.2852383553981781
3305,1627.3251333236694,6.335561192827299e-05,0.008550629019737244,0.04671980440616608,0.27918434143066406
3306,1627.8101210594177,8.187237654055934e-06,-0.015310212038457394,0.046471405774354935,0.2794542610645294
3307,1628.2968075275421,0.0002197805151809007,0.03244655951857567,0.045449335128068924,0.2741329073905945
3308,1628.7811405658722,0.00010139960068045184,0.030019208788871765,0.04969025030732155,0.28346458077430725
3309,1629.2670254707336,0.0003437126288190484,-0.00896420981734991,0.05008450523018837,0.28084245324134827
3310,1629.7517442703247,6.813400977989659e-05,-0.002463696291670203,0.05412076786160469,0.2852383553981781
3311,1630.2366206645966,5.008357766200788e-05,-0.001981723355129361,0.04888708144426346,0.2836188077926636
3312,1630.7218980789185,1.6775991753092967e-05,0.0006685230182483792,0.04566609859466553,0.27960851788520813
3313,1631.208624124527,3.3390530006727204e-05,0.03556162118911743,0.05120980367064476,0.286935031414032
3314,1631.693702697754,0.0002800408110488206,0.03444318100810051,0.04969882220029831,0.2819221317768097
3315,1632.1794719696045,1.280335163755808e-05,-0.035224493592977524,0.046904198825359344,0.27918434143066406
3316,1632.6651697158813,3.010965883731842e-05,0.004115744028240442,0.048521094024181366,0.278567373752594
3317,1633.1504023075104,0.00013162635150365531,0.012094244360923767,0.05371067672967911,0.28662654757499695
3318,1633.6362183094025,7.983232535480056e-06,0.044000301510095596,0.053930748254060745,0.2868579030036926
3319,1634.122892856598,6.510519597213715e-05,0.017467468976974487,0.054214201867580414,0.2885545790195465
3320,1634.6091244220734,0.0002770753635559231,0.004151347558945417,0.053404003381729126,0.2863180637359619
3321,1635.0950191020966,6.378452235367149e-05,0.044453367590904236,0.05610595643520355,0.28901728987693787
3322,1635.581393957138,0.0006074746488593519,0.06552436202764511,0.04956633225083351,0.28014835715293884
3323,1636.0661079883575,0.00013332584057934582,0.018190279603004456,0.05669629946351051,0.2867036759853363
3324,1636.5520899295807,0.00021302446839399636,-0.005752788856625557,0.05343548208475113,0.28570109605789185
3325,1637.0374429225922,6.429621134884655e-05,0.011968104168772697,0.04632503539323807,0.2765236496925354
3326,1637.522165775299,9.508781658951193e-06,-0.009626214392483234,0.046249616891145706,0.27733343839645386
3327,1638.008816242218,0.00012453975796233863,0.04057805612683296,0.04555138945579529,0.27407506108283997
3328,1638.494421005249,0.00012400522246025503,-0.037702545523643494,0.0518072172999382,0.28462138772010803
3329,1638.9795973300934,0.00012254348257556558,0.019384436309337616,0.05186411738395691,0.2863180637359619
3330,1639.4649639129639,2.5612132958485745e-05,-0.056022822856903076,0.05111004412174225,0.2854697108268738
3331,1639.9496908187866,6.539441528730094e-05,0.03055635839700699,0.05331916734576225,0.2876291275024414
3332,1640.4354906082153,0.00023342999338638037,-0.009555275551974773,0.05141090229153633,0.28423577547073364
3333,1640.9204323291779,0.00013772859529126436,0.010639037005603313,0.05136248096823692,0.28570109605789185
3334,1641.40603017807,0.0001490894501330331,-0.014841443859040737,0.04660472646355629,0.2725229859352112
3335,1641.892033815384,3.589909101719968e-05,-0.009380381554365158,0.04821835085749626,0.2705997824668884
3336,1642.378541469574,0.00032018902129493654,-0.03798138350248337,0.05549672245979309,0.26233333349227905
3337,1642.8630475997925,2.5504024961264804e-05,-0.0018853876972571015,0.04731540009379387,0.2676547169685364
3338,1643.34757065773,0.00017931631009560078,-0.02065805159509182,0.05717999488115311,0.26198628544807434
3339,1643.8340480327606,0.0001839019823819399,-0.004343912471085787,0.06415088474750519,0.2597883343696594
3340,1644.3188982009888,0.0003596634487621486,-0.041559115052223206,0.058933451771736145,0.26360583305358887
3341,1644.8038804531097,0.00020715448772534728,-0.028710735961794853,0.059393398463726044,0.26237189769744873
3342,1645.2901740074158,0.0003282229299657047,-0.03495391458272934,0.0488729253411293,0.2692067623138428
3343,1645.7764859199524,0.00011775088933063671,-0.024773720651865005,0.04583139717578888,0.27303391695022583
3344,1646.261533498764,7.397995887004072e-06,0.014975645579397678,0.04450768604874611,0.27586811780929565
3345,1646.746971130371,7.610415195813403e-05,-0.01968604326248169,0.04773036390542984,0.28161364793777466
3346,1647.2326159477234,3.7602711699946667e-07,-0.025460097938776016,0.04686550423502922,0.2811509370803833
3347,1647.717175245285,5.3515323088504374e-05,0.007849951274693012,0.0480501763522625,0.2815365493297577
3348,1648.2031207084656,4.8448797315359116e-05,-0.02486366406083107,0.048467107117176056,0.27999410033226013
3349,1648.6869564056396,0.00021572140394710004,-0.013705872930586338,0.04677587002515793,0.2782203257083893
3350,1649.1720893383026,6.3768293330213055e-06,0.010165746323764324,0.046730075031518936,0.2798784375190735
3351,1649.6571283340454,0.00022563895618077368,-0.027867266908288002,0.045227792114019394,0.274383544921875
3352,1650.143750667572,1.2714946933556348e-05,0.009561129845678806,0.04490041732788086,0.2698671221733093
3353,1650.6286573410034,5.409474397310987e-05,-0.006733445916324854,0.04503164440393448,0.2744799554347992
3354,1651.1155726909637,9.810426490730606e-06,-0.038793258368968964,0.04507088288664818,0.2752511501312256
3355,1651.5989634990692,3.9039157854858786e-05,0.00023335873265750706,0.04585891589522362,0.27183854579925537
3356,1652.0838534832,5.97421640122775e-05,0.017130130901932716,0.046542152762413025,0.2717421352863312
3357,1652.5696730613708,0.00012825401790905744,-0.014892972074449062,0.04688125103712082,0.2778347134590149
3358,1653.0547149181366,0.0001961411180673167,-0.0395360141992569,0.049522437155246735,0.27918434143066406
3359,1653.5419583320618,0.00010758405551314354,4.4422147766454145e-05,0.04918238893151283,0.2751162052154541
3360,1654.5323131084442,0.00025126157561317086,0.020160898566246033,0.048321012407541275,0.2653410732746124
3361,1655.0172536373138,5.628295548376627e-05,-0.018105756491422653,0.046950653195381165,0.2676161527633667
3362,1655.5018208026886,2.253609818581026e-05,-0.02022997848689556,0.04853212088346481,0.2638757526874542
3363,1655.9885168075562,4.9139318434754387e-05,0.010008004494011402,0.051184169948101044,0.26179349422454834
3364,1656.4750282764435,0.00012970241368748248,-0.008988522924482822,0.04816581308841705,0.26437705755233765
3365,1656.9612052440643,3.639765054685995e-05,-0.02535853534936905,0.04737403243780136,0.2659580409526825
3366,1657.4464542865753,3.173451841576025e-05,0.005769777111709118,0.0492359921336174,0.2634901702404022
3367,1657.9339580535889,1.238806544279214e-05,-0.05887017026543617,0.0573914498090744,0.2581687867641449
3368,1658.4197220802307,0.0003044269687961787,-0.04229645058512688,0.053266122937202454,0.2612536549568176
3369,1658.9053938388824,0.00017940375255420804,-0.07724916934967041,0.06308341026306152,0.2555466592311859
3370,1659.389993429184,0.0002490663027856499,-0.02772478573024273,0.0631960928440094,0.2559322714805603
3371,1659.8774483203888,0.0007881750934757292,-0.0152867017313838,0.05107206106185913,0.26422280073165894
3372,1660.363371372223,6.016689076204784e-05,-0.016593489795923233,0.05710357427597046,0.26048243045806885
3373,1660.8492314815521,0.0002088643959723413,-0.08685287088155746,0.05184730142354965,0.2648783326148987
3374,1661.334460258484,0.0003000829310622066,0.001975127961486578,0.04506034031510353,0.27376657724380493
3375,1661.8202023506165,0.0001256235846085474,-0.06779422610998154,0.04563017562031746,0.27293750643730164
3376,1662.3060994148254,5.3349125664681196e-05,0.006254439242184162,0.044890813529491425,0.27849024534225464
3377,1662.791719198227,5.6409295211778954e-05,-0.007841912098228931,0.044656381011009216,0.2743449807167053
3378,1663.2757337093353,0.00016983927343972027,-0.011346091516315937,0.045242369174957275,0.27918434143066406
3379,1663.7617001533508,5.432589205156546e-06,0.03229751065373421,0.045312296599149704,0.2793385684490204
3380,1664.2483558654785,3.644462049123831e-05,0.00123734085354954,0.045381028205156326,0.2795313894748688
3381,1664.7358238697052,2.4829008907545358e-05,-0.030607935041189194,0.0479670912027359,0.2740364968776703
3382,1665.2221240997314,8.794621862762142e-06,-0.0001137304279836826,0.046311333775520325,0.27903008460998535
3383,1665.707983970642,5.534442152566044e-06,-0.02991602197289467,0.046097543090581894,0.28030258417129517
3384,1666.1942751407623,4.078676283825189e-06,0.019871113821864128,0.045502979308366776,0.27918434143066406
3385,1666.6804795265198,7.254805950651644e-06,0.04050813615322113,0.04488113522529602,0.2770635187625885
3386,1667.1654195785522,7.908784937171731e-06,-0.02291996218264103,0.04916490986943245,0.28122806549072266
3387,1667.65079331398,0.00010484303493285552,0.004903143737465143,0.047524839639663696,0.27187711000442505
3388,1668.1357555389404,7.568532055302057e-06,0.020946605131030083,0.05049647018313408,0.2648012340068817
3389,1668.6213173866272,5.9180503740208223e-05,-0.01441982388496399,0.049986448138952255,0.265900194644928
3390,1669.1061220169067,1.8827582835001522e-06,-0.02950930967926979,0.04866345599293709,0.26804032921791077
3391,1669.5920271873474,9.64018763625063e-05,-0.00943127553910017,0.04743925482034683,0.26938992738723755
3392,1670.076507806778,6.864051101729274e-05,-0.05373086780309677,0.048489850014448166,0.26899951696395874
3393,1670.561693906784,0.00011426323908381164,-0.018780123442411423,0.049108270555734634,0.2718578279018402
3394,1671.0466227531433,7.39188544685021e-05,0.0010418021120131016,0.04784557968378067,0.27318817377090454
3395,1671.5325829982758,9.756551662576385e-06,0.0057126181200146675,0.048030681908130646,0.27109143137931824
3396,1672.0182321071625,0.00013914475857745856,-0.018732385709881783,0.05510278418660164,0.26638221740722656
3397,1672.5039546489716,0.00024401876726187766,-0.0038872158620506525,0.05251576751470566,0.2671341300010681
3398,1672.9894244670868,0.00015624210936948657,-0.07203181087970734,0.06113588809967041,0.25940272212028503
3399,1673.474510192871,0.0005930516053922474,-0.06266289204359055,0.05314435437321663,0.26939475536346436
3400,1673.9605906009674,4.7663583245594054e-05,0.0036087464541196823,0.04897217079997063,0.27046120166778564
3401,1674.4462580680847,0.00036771083250641823,-0.0412372387945652,0.04635535925626755,0.27976274490356445
3402,1674.932485818863,3.9874234062153846e-05,0.01768408715724945,0.04668060690164566,0.28439003229141235
3403,1675.4184410572052,5.322679498931393e-05,0.0028496196027845144,0.04901957884430885,0.2881689667701721
3404,1675.9041104316711,3.16876066790428e-05,0.008773933164775372,0.04577111825346947,0.2836188077926636
3405,1676.3894777297974,6.647976260865107e-05,-0.03160816431045532,0.04556872695684433,0.2824620008468628
3406,1676.8776996135712,3.1548099741485203e-06,-0.00687004067003727,0.04606962576508522,0.2830018401145935
3407,1677.3624889850616,0.00033746237750165164,-0.03634118288755417,0.05027034133672714,0.27065521478652954
3408,1677.8477993011475,5.981510184938088e-05,0.02841770648956299,0.0504642091691494,0.2701810300350189
3409,1678.332854270935,0.00019223055278416723,0.043399129062891006,0.04504009336233139,0.27845168113708496
3410,1678.8196620941162,2.8269596441532485e-05,-0.005174964666366577,0.04475213587284088,0.2783360183238983
3411,1679.3053967952728,1.936004809977021e-05,0.010801443830132484,0.046834006905555725,0.28107380867004395
3412,1679.7919619083405,1.0048441254184581e-05,0.008105503395199776,0.045277904719114304,0.27864450216293335
3413,1680.2768783569336,6.190292333485559e-05,-0.05214041471481323,0.04525994509458542,0.273323118686676
3414,1680.7626750469208,1.2786566912836861e-05,-0.01746422052383423,0.043885380029678345,0.27498123049736023
3415,1681.2485129833221,9.763933485373855e-05,-0.018052641302347183,0.044877152889966965,0.27864450216293335
3416,1681.7345297336578,0.00014181619917508215,0.0214114710688591,0.04427706077694893,0.27446067333221436
3417,1682.220446586609,0.00010306265176041052,0.002051126677542925,0.04413776844739914,0.27494266629219055
3418,1682.7062966823578,3.984225986641832e-05,0.03618612140417099,0.04428062215447426,0.275752454996109
3419,1683.1918458938599,0.0003037495189346373,0.029651088640093803,0.044252943247556686,0.2685030400753021
3420,1683.6771354675293,0.00014181138249114156,0.006974221207201481,0.04433755204081535,0.2693754732608795
3421,1684.1634142398834,6.038718129275367e-05,0.019499126821756363,0.04519503936171532,0.2757909893989563
3422,1684.650494337082,0.00011869515583384782,0.005054813344031572,0.04450109973549843,0.26972734928131104
3423,1685.135347366333,0.00019930818234570324,0.008079503662884235,0.04434334486722946,0.2696140706539154
3424,1685.6206319332123,2.0702462279587053e-05,-0.009851139970123768,0.04518542066216469,0.27156862616539
3425,1686.107185602188,7.046117389108986e-05,0.05441323295235634,0.04463093355298042,0.26928871870040894
3426,1686.593836069107,0.0001641628914512694,0.005482831504195929,0.04492342099547386,0.26510971784591675
3427,1687.0799000263214,5.9333022363716736e-05,-0.017478618770837784,0.046264633536338806,0.27216631174087524
3428,1687.5662438869476,0.00010301817383151501,0.004264338407665491,0.045338504016399384,0.27157825231552124
3429,1688.0509104728699,5.217703073867597e-05,-0.01588406041264534,0.04782753810286522,0.26584234833717346
3430,1688.5374302864075,5.740555207012221e-05,-0.02271529659628868,0.04865097999572754,0.2633359134197235
3431,1689.0238161087036,0.00015951706154737622,0.016729746013879776,0.05251142382621765,0.255778044462204
3432,1689.5085566043854,0.00015150303079281002,-0.023923425003886223,0.046808600425720215,0.26121509075164795
3433,1689.99449801445,6.839418347226456e-05,-0.02537711150944233,0.04510776698589325,0.26306599378585815
3434,1690.4781057834625,0.00020680029410868883,-0.007295376621186733,0.04624022915959358,0.26433849334716797
3435,1690.963220357895,0.00018378469394519925,-0.03394028916954994,0.05676903948187828,0.2568577229976654
3436,1691.4495639801025,0.00020463486725930125,-0.045200761407613754,0.05529813840985298,0.256163626909256
3437,1691.9343256950378,5.158443673280999e-05,0.0013269829796627164,0.06520148366689682,0.25246182084083557
3438,1692.9253244400024,0.00023958226665854454,-0.022884463891386986,0.061465632170438766,0.2563178837299347
3439,1693.41201710701,0.00016185498679988086,-0.025329753756523132,0.04850463196635246,0.2649940252304077
3440,1693.8961155414581,0.00034217839129269123,0.033627357333898544,0.05333885923027992,0.2581687867641449
3441,1694.3843348026276,0.00011227523646084592,-0.03608120232820511,0.04703032225370407,0.26433849334716797
3442,1694.8702499866486,0.00018764191190712154,-0.04457298293709755,0.04758508503437042,0.2650325894355774
3443,1695.3553512096405,6.692034367006272e-05,-0.056090857833623886,0.04934096336364746,0.26345160603523254
3444,1695.8401396274567,4.335018456913531e-05,0.04680601879954338,0.04546176269650459,0.26588091254234314
3445,1696.325587272644,9.64246501098387e-05,0.04022948071360588,0.045069221407175064,0.2642999291419983
3446,1696.8121447563171,8.414655894739553e-05,-0.03285627439618111,0.04689032956957817,0.26140788197517395
3447,1697.2975189685822,6.957692676223814e-05,0.026122398674488068,0.049415893852710724,0.2597883343696594
3448,1697.7834496498108,0.00012534763664007187,-0.05391941964626312,0.05134529247879982,0.2572433352470398
3449,1698.269278049469,1.4737599485670216e-05,-0.07857396453619003,0.056061968207359314,0.2533101439476013
3450,1698.7541553974152,3.768002352444455e-05,-0.017374182119965553,0.054178331047296524,0.25469833612442017
3451,1699.2403273582458,8.694245678952939e-08,-0.029926180839538574,0.05042553320527077,0.2577831745147705
3452,1699.7260291576385,6.136694719316438e-05,-0.008753558620810509,0.046327438205480576,0.2634901702404022
3453,1700.211969614029,0.00020522061095107347,-0.0027444015722721815,0.047948695719242096,0.2580145597457886
3454,1700.697979927063,4.725104372482747e-05,-0.008938287384808064,0.053398411720991135,0.2526160478591919
3455,1701.1852281093597,7.848034147173166e-05,-0.05084598436951637,0.044114064425230026,0.2635672688484192
3456,1701.670360326767,1.542983045510482e-05,0.0029952717013657093,0.045201078057289124,0.2621019780635834
3457,1702.1570882797241,9.048649371834472e-05,-0.038869086652994156,0.049022234976291656,0.25909423828125
3458,1702.6419587135315,5.751519347541034e-05,-0.015472481027245522,0.04731439799070358,0.2572433352470398
3459,1703.1274530887604,4.655604425352067e-05,-0.022396555170416832,0.046714358031749725,0.2573975920677185
3460,1703.6117248535156,3.10398536385037e-06,-0.011823480017483234,0.04385160282254219,0.2622947692871094
3461,1704.0972020626068,0.0001318021968472749,0.01003920566290617,0.045334260910749435,0.2609837055206299
3462,1704.5833685398102,2.420845157757867e-05,-0.0029512657783925533,0.04402556270360947,0.2640685737133026
3463,1705.0694122314453,1.2471096852095798e-05,-0.0035633749794214964,0.0438794270157814,0.2622562050819397
3464,1705.5551657676697,5.405283809523098e-05,-0.024069184437394142,0.049615610390901566,0.2559322714805603
3465,1706.0401656627655,3.524045314406976e-05,-0.01731543429195881,0.04651448875665665,0.25847727060317993
3466,1706.5250165462494,1.764357534739247e-06,-0.03168421983718872,0.0450015664100647,0.2609066069126129
3467,1707.0099656581879,0.0002713188878260553,0.014567560516297817,0.04806601628661156,0.25415849685668945
3468,1707.495869398117,0.0001651695929467678,-0.037009742110967636,0.0523047000169754,0.2543127238750458
3469,1707.981216430664,0.00046246498823165894,0.007579653058201075,0.06340119987726212,0.24061548709869385
3470,1708.4674546718597,3.742417538887821e-05,-0.01968347281217575,0.05953793227672577,0.23873423039913177
3471,1708.9523770809174,7.645958248758689e-05,-0.016641752794384956,0.05116305500268936,0.24644635617733002
3472,1709.4379930496216,0.0004017782921437174,-0.012795181013643742,0.04700976610183716,0.2530016601085663
3473,1709.922866821289,5.744341979152523e-05,-0.03223709017038345,0.047772977501153946,0.25292453169822693
3474,1710.40913438797,8.219980372814462e-05,-0.0024822771083563566,0.04908129200339317,0.26491689682006836
3475,1710.8946471214294,6.036118429619819e-05,0.039229389280080795,0.04722367599606514,0.25809165835380554
3476,1711.379726409912,0.00017322131316177547,0.01234140619635582,0.04888440668582916,0.26287320256233215
3477,1711.8649487495422,0.0001926096883835271,0.0322440043091774,0.04872715845704079,0.2588628828525543
3478,1712.3510162830353,2.8945531084900722e-05,-0.03254669904708862,0.04843311384320259,0.2577831745147705
3479,1712.835872888565,0.00014538184041157365,-0.0008014297345653176,0.050205498933792114,0.2581687867641449
3480,1713.3213176727295,1.03060747278505e-05,-0.0011525339214131236,0.05036672204732895,0.25600939989089966
3481,1713.8075110912323,5.907704235141864e-06,-0.014230291359126568,0.04873884841799736,0.25955697894096375
3482,1714.2929515838623,0.0002741207426879555,-0.030805716291069984,0.05066240578889847,0.264839768409729
3483,1714.7789371013641,0.00012881711882073432,-0.015817951411008835,0.05122564733028412,0.26973938941955566
3484,1715.2651152610779,3.7181141578912502e-06,0.018793096765875816,0.051977600902318954,0.2738822400569916
3485,1715.7503554821014,1.865254125732463e-05,-0.01190787274390459,0.051216233521699905,0.27305319905281067
3486,1716.237498998642,9.145146032096818e-05,0.020507976412773132,0.050209060311317444,0.27255192399024963
3487,1716.723088502884,8.681300823809579e-05,0.018042774870991707,0.050532542169094086,0.2727254331111908
3488,1717.2080657482147,1.640962545934599e-05,0.027287127450108528,0.05628693476319313,0.2778347134590149
3489,1717.6933510303497,7.08776933606714e-05,0.03078513965010643,0.061244022101163864,0.2809966802597046
3490,1718.1782796382904,0.00015208340482786298,0.0179294366389513,0.051643479615449905,0.2743256986141205
3491,1718.6636333465576,0.00011584204185055569,-0.002215196378529072,0.060088589787483215,0.2797241806983948
3492,1719.148074388504,0.00046798112452961504,0.04093952476978302,0.07295843958854675,0.28624093532562256
3493,1719.6338832378387,0.0010411065304651856,-0.03136524558067322,0.04979715123772621,0.2686958312988281
3494,1720.1186435222626,8.069913747021928e-05,-0.004313182085752487,0.04501684010028839,0.2607523500919342
3495,1720.6052043437958,4.0384216845268384e-05,0.015684714540839195,0.0474068820476532,0.266208678483963
3496,1721.0912568569183,6.164500973682152e-06,0.04647764936089516,0.0477948896586895,0.2665942907333374
3497,1721.577824831009,5.4497366363648325e-05,0.01098875142633915,0.04723655804991722,0.2678956985473633
3498,1722.0640013217926,1.6184554624487646e-05,0.04883066937327385,0.045586392283439636,0.26507115364074707
3499,1722.549970626831,6.072706310078502e-05,-0.013900048099458218,0.045570485293865204,0.26705703139305115
3500,1723.0358929634094,4.6642381335004757e-07,0.013146024197340012,0.04541041702032089,0.2658230662345886
3501,1723.521229505539,0.00044867084943689406,-0.08337288349866867,0.04606541246175766,0.25585514307022095
3502,1724.006264925003,5.054802022641525e-05,-0.007252112962305546,0.04490329325199127,0.2601739466190338
3503,1724.4945044517517,1.6230589608312584e-05,-0.0064417836256325245,0.04511014744639397,0.26476266980171204
3504,1724.9809000492096,6.573975406354293e-05,0.0030977686401456594,0.045527927577495575,0.2664014995098114
3505,1725.4662206172943,2.4128930817823857e-05,-0.02591334842145443,0.046765342354774475,0.26734623312950134
3506,1725.952754020691,0.0002707249077502638,-0.050022345036268234,0.05699479579925537,0.27876016497612
3507,1726.4379107952118,0.00036485379678197205,0.012657266110181808,0.06413540989160538,0.2891715466976166
3508,1726.923054933548,0.00011073501082137227,0.050751764327287674,0.05799788236618042,0.28624093532562256
3509,1727.4086499214172,1.2102907021471765e-05,-0.0031893663108348846,0.055134132504463196,0.28385016322135925
3510,1727.894294500351,0.0002125404280377552,0.027698025107383728,0.04689528048038483,0.27040696144104004
3511,1728.3793931007385,2.9506405553547665e-05,-0.008140509948134422,0.04760098084807396,0.26948150992393494
3512,1728.8635277748108,8.62420565681532e-05,0.012936592102050781,0.052405908703804016,0.27906864881515503
3513,1729.348272562027,2.1817704691784456e-05,-0.009786034934222698,0.0487583726644516,0.27602237462997437
3514,1729.834643125534,3.5656019008456497e-06,-0.001679036533460021,0.049419134855270386,0.27679356932640076
3515,1730.3215506076813,6.109716923674569e-05,-0.005315381567925215,0.04938241094350815,0.2779504060745239
3516,1731.3116164207458,7.17501898179762e-05,-0.02181496098637581,0.048410460352897644,0.2770249545574188
3517,1731.7988109588623,4.0024831832852215e-05,0.012330708093941212,0.05158308520913124,0.2809195816516876
3518,1732.2852776050568,8.860094385454431e-05,0.024166850373148918,0.050067510455846786,0.2807653248310089
3519,1732.7716736793518,0.00017971561464946717,0.00721701979637146,0.04807079955935478,0.27660077810287476
3520,1733.257609128952,0.00010238200047751889,-0.09701051563024521,0.04832596331834793,0.2763308584690094
3521,1733.7431244850159,0.00017486282740719616,-0.014972385950386524,0.04514926299452782,0.26957792043685913
3522,1734.2290863990784,1.4049923265702091e-05,0.033179983496665955,0.04634270817041397,0.27313032746315
3523,1734.7159156799316,4.442911176738562e-07,0.006242288276553154,0.0461185984313488,0.2687247693538666
3524,1735.2026762962341,1.906463694467675e-05,-0.010494534857571125,0.04499365761876106,0.27045154571533203
3525,1735.688996553421,3.679289875435643e-05,0.007754491176456213,0.04431543126702309,0.27020061016082764
3526,1736.1754140853882,0.0003399293345864862,-0.006916642654687166,0.04625307396054268,0.27357375621795654
3527,1736.6605682373047,2.669796049303841e-05,-0.005311021581292152,0.046475160866975784,0.2711781859397888
3528,1737.1454837322235,9.515965939499438e-05,0.013569042086601257,0.04699330776929855,0.26686421036720276
3529,1737.6323354244232,1.2434401469363365e-05,0.010630869306623936,0.0483601875603199,0.2642999291419983
3530,1738.1185545921326,5.737748870160431e-05,0.03361985832452774,0.04532400518655777,0.26568812131881714
3531,1738.6048073768616,1.2701207197096664e-05,0.03719078376889229,0.045789264142513275,0.270864874124527
3532,1739.0899858474731,2.2669386453344487e-05,-0.03434678539633751,0.04710102081298828,0.27449920773506165
3533,1739.5766913890839,0.0001414986909367144,-0.019792981445789337,0.052982840687036514,0.2815365493297577
3534,1740.0634324550629,8.901145520212594e-06,0.026235006749629974,0.04732580482959747,0.275829553604126
3535,1740.5495612621307,0.0002862251421902329,-0.019514283165335655,0.05100177228450775,0.28346458077430725
3536,1741.034141778946,6.479850981122581e-06,0.02876982092857361,0.047446686774492264,0.27791184186935425
3537,1741.5191781520844,0.00012354851060081273,0.004523066803812981,0.046489715576171875,0.2703515291213989
3538,1742.0040044784546,4.368119334685616e-06,0.004613087046891451,0.046382416039705276,0.27005329728126526
3539,1742.489895582199,9.047739149536937e-05,-0.019696025177836418,0.04658971726894379,0.2715493440628052
3540,1742.9749808311462,8.737754251342267e-05,0.00970110297203064,0.050396181643009186,0.26603516936302185
3541,1743.4611060619354,1.9284092559246346e-05,0.005180405918508768,0.04874230548739433,0.2693754732608795
3542,1743.9472212791443,0.00019765344040933996,-0.06343591213226318,0.04702939838171005,0.26626652479171753
3543,1744.4341413974762,6.304996350081638e-05,-0.013565978966653347,0.04691796004772186,0.26647859811782837
3544,1744.9190702438354,1.5234469174174592e-05,-0.074156753718853,0.04705996438860893,0.2731688916683197
3545,1745.4033279418945,7.658172398805618e-05,0.007864736951887608,0.04520311951637268,0.2698116898536682
3546,1745.8893711566925,1.0009983270720113e-05,0.02036930061876774,0.0450495146214962,0.2685897946357727
3547,1746.3758492469788,1.520725891168695e-05,-0.032402973622083664,0.046714283525943756,0.27187711000442505
3548,1746.8618378639221,0.00015652863658033311,0.0338096022605896,0.047546952962875366,0.2729567885398865
3549,1747.347179889679,7.312249363167211e-05,0.01819271221756935,0.0524972639977932,0.2772948741912842
3550,1747.833773612976,0.0002741706557571888,0.07443364709615707,0.05938897654414177,0.28292471170425415
3551,1748.31942820549,7.82363858888857e-05,0.010872594080865383,0.0630115419626236,0.28886306285858154
3552,1748.8062572479248,0.00011761260975617915,-0.04439419135451317,0.06790390610694885,0.2897113859653473
3553,1749.2920315265656,0.00023213215172290802,0.03133399039506912,0.06935375928878784,0.29163941740989685
3554,1749.7776412963867,0.0006009815842844546,0.06862697750329971,0.06225864961743355,0.28516122698783875
3555,1750.2628030776978,0.00020851801673416048,0.021530572324991226,0.05960553139448166,0.2846985161304474
3556,1750.7482569217682,0.0002169879589928314,-0.0027273022569715977,0.05645718798041344,0.28346458077430725
3557,1751.2340741157532,9.531981777399778e-05,0.015190517529845238,0.04884866997599602,0.2772177457809448
3558,1751.7199029922485,2.552157820900902e-05,-0.012991822324693203,0.04997546225786209,0.27860593795776367
3559,1752.2057597637177,5.014631369704148e-06,0.0024641831405460835,0.0528222881257534,0.2804568409919739
3560,1752.6912474632263,1.473583438382775e-06,0.024011194705963135,0.04801781475543976,0.27775758504867554
3561,1753.1769518852234,0.00017372833099216223,0.04101093113422394,0.045829951763153076,0.2671726942062378
3562,1753.6636843681335,7.326634658966213e-05,-0.05799299478530884,0.045458149164915085,0.26797282695770264
3563,1754.1491861343384,0.0001617793459445238,-0.01726270094513893,0.04809699207544327,0.2774105370044708
3564,1754.6352264881134,4.085587534063961e-06,-0.0061402032151818275,0.04679298400878906,0.275752454996109
3565,1755.122480392456,0.00037861938471905887,0.02746519073843956,0.04878249019384384,0.2811509370803833
3566,1755.6072442531586,4.629199975170195e-05,0.006875515915453434,0.04934494197368622,0.2820763885974884
3567,1756.0934104919434,4.537291169981472e-05,-0.0036728426348417997,0.04663451015949249,0.27621516585350037
3568,1756.5785880088806,0.00015339034143835306,0.04257236421108246,0.045071911066770554,0.2730724811553955
3569,1757.0650503635406,2.2827365683042444e-05,-0.03091481141746044,0.04462689906358719,0.27280256152153015
3570,1757.550952911377,3.209819988114759e-05,0.01063538994640112,0.044897615909576416,0.2739979326725006
3571,1758.0363478660583,1.966704076039605e-05,-0.024389738216996193,0.04515094310045242,0.2742871344089508
3572,1758.5209527015686,0.00027851396589539945,-0.018786689266562462,0.047794442623853683,0.2826162278652191
3573,1759.006283044815,8.812230225885287e-05,-0.012817162089049816,0.047875337302684784,0.2826162278652191
3574,1759.4910190105438,1.908127887872979e-05,0.028128711506724358,0.04758354648947716,0.28307896852493286
3575,1759.9756977558136,2.734454392339103e-05,0.018113285303115845,0.047933824360370636,0.28423577547073364
3576,1760.4620547294617,0.0003443168825469911,0.031044214963912964,0.04652158170938492,0.28014835715293884
3577,1760.9468109607697,8.370815339731053e-05,0.03845012187957764,0.04651680961251259,0.2803797125816345
3578,1761.4316968917847,1.629758298804518e-05,0.006296435836702585,0.05253436788916588,0.28462138772010803
3579,1761.9175021648407,0.00017253121768590063,0.019203435629606247,0.05508091673254967,0.2863180637359619
3580,1762.4031898975372,3.517838194966316e-05,0.023992691189050674,0.051795702427625656,0.2854697108268738
3581,1762.8899419307709,1.569180858496111e-05,-0.01665964350104332,0.04533803090453148,0.27517402172088623
3582,1763.3740692138672,1.1367018259988981e-06,-0.05824330821633339,0.04439979046583176,0.273323118686676
3583,1763.8603825569153,4.022075518150814e-05,0.020205220207571983,0.05079587548971176,0.284312903881073
3584,1764.3466684818268,3.343610660522245e-05,-0.022850889712572098,0.04648876190185547,0.27991700172424316
3585,1764.831874370575,2.282670720887836e-06,0.0054489243775606155,0.047064103186130524,0.27991700172424316
3586,1765.3176305294037,5.063174103270285e-05,0.03518106788396835,0.04735082387924194,0.2828476130962372
3587,1765.8026134967804,0.00010259098053211346,0.06251535564661026,0.04787331447005272,0.2839272916316986
3588,1766.2895956039429,0.00025716086383908987,0.06232701987028122,0.04837101325392723,0.28199926018714905
3589,1766.774567604065,4.556635394692421e-05,0.022551655769348145,0.04635703191161156,0.28215351700782776
3590,1767.2593953609467,3.1757863325765356e-05,0.01930209994316101,0.044426996260881424,0.2787987291812897
3591,1767.745789527893,2.2132721255729848e-07,0.015286468900740147,0.04547163471579552,0.2798398733139038
3592,1768.231539964676,0.0002819262444972992,0.008681054227054119,0.04317436367273331,0.27232053875923157
3593,1768.7165529727936,8.247936057159677e-05,0.0008673929842188954,0.04380081593990326,0.27683213353157043
3594,1769.7068088054657,6.037087587174028e-05,-0.04219244420528412,0.042934317141771317,0.2739979326725006
3595,1770.1933348178864,1.1083593562943861e-05,0.03070455975830555,0.050586216151714325,0.28492987155914307
3596,1770.6788611412048,0.00033019582042470574,0.03916244953870773,0.04871112480759621,0.28030258417129517
3597,1771.164522409439,9.28307490539737e-05,0.030875245109200478,0.05285927653312683,0.2828476130962372
3598,1771.6501071453094,0.00017801787180360407,-0.00678576435893774,0.06259699165821075,0.293181836605072
3599,1772.1357357501984,2.3832217266317457e-06,0.027897050604224205,0.05595910921692848,0.2900969982147217
3600,1772.6217186450958,0.00023369061818812042,0.031117824837565422,0.04733096808195114,0.28176790475845337
3601,1773.1059410572052,5.570948269451037e-05,-0.0015208983095362782,0.045434534549713135,0.2809195816516876
3602,1773.5916910171509,5.8543944760458544e-05,0.0022335329558700323,0.0542539581656456,0.2876291275024414
3603,1774.0771951675415,0.0001380691974190995,0.022623257711529732,0.04874705150723457,0.28307896852493286
3604,1774.5627853870392,3.7739066556241596e-06,0.0224476158618927,0.043864138424396515,0.27806606888771057
3605,1775.048612833023,4.097022974747233e-05,-0.007696167565882206,0.04926266148686409,0.2854697108268738
3606,1775.5341243743896,8.554607484256849e-05,0.002090050606057048,0.04724659025669098,0.2832331955432892
3607,1776.020091533661,2.4908536943257786e-05,0.01507154293358326,0.04503094032406807,0.28238487243652344
3608,1776.5059254169464,3.5292760003358126e-05,0.022684266790747643,0.044953975826501846,0.28030258417129517
3609,1776.993123292923,1.2601609341800213e-05,0.007375032640993595,0.044907063245773315,0.28122806549072266
3610,1777.4786069393158,7.73221836425364e-05,-0.01092541217803955,0.04679641127586365,0.28531548380851746
3611,1777.9632861614227,4.044635352329351e-05,-0.004621651489287615,0.04522019252181053,0.2830018401145935
3612,1778.4497599601746,1.0926371032837778e-05,0.0431419275701046,0.0448153130710125,0.27825888991355896
3613,1778.9356672763824,5.1407365390332416e-05,0.026932576671242714,0.04449836537241936,0.27999410033226013
3614,1779.4214634895325,1.5979061572579667e-05,0.012638840824365616,0.04457789286971092,0.2803797125816345
3615,1779.9063837528229,1.737286766001489e-05,-0.024706611409783363,0.04666736349463463,0.2846985161304474
3616,1780.391752243042,9.637424227548763e-05,-0.0017868679715320468,0.047056373208761215,0.2865494191646576
3617,1780.8764889240265,5.1132581575075164e-05,0.007428889162838459,0.04822893440723419,0.28793761134147644
3618,1781.3623723983765,9.675472392700613e-05,-0.006569280289113522,0.045961763709783554,0.2859324514865875
3619,1781.847308397293,0.0004140219243708998,0.03975077345967293,0.0434817299246788,0.2772177457809448
3620,1782.3324847221375,1.796177457435988e-05,-0.04464384913444519,0.046506140381097794,0.28176790475845337
3621,1782.8171315193176,0.00024526845663785934,-0.010465580970048904,0.04390931874513626,0.2714143693447113
3622,1783.303416967392,4.713494945463026e-06,-0.032686747610569,0.044536132365465164,0.271260142326355
3623,1783.7889199256897,4.38763017882593e-05,-0.03355291858315468,0.04336967319250107,0.27430641651153564
3624,1784.275178194046,0.00023106545268092304,-0.0044389222748577595,0.045792244374752045,0.2826162278652191
3625,1784.7595777511597,0.00014933996135368943,-0.0576971136033535,0.04450244456529617,0.27941569685935974
3626,1785.243731021881,6.758474046364427e-05,0.01658063381910324,0.043144021183252335,0.2765236496925354
3627,1785.7283234596252,0.00010279705020366237,0.009027075953781605,0.04346205294132233,0.2687343955039978
3628,1786.215594291687,7.695627573411912e-05,-0.01929027959704399,0.043757591396570206,0.26973456144332886
3629,1786.7009479999542,3.235752956243232e-05,0.055687736719846725,0.04473575949668884,0.27810463309288025
3630,1787.186646938324,7.833299605408683e-06,0.027783818542957306,0.04567309096455574,0.27906864881515503
3631,1787.672768831253,0.00016431896074209362,-0.031204253435134888,0.0440000556409359,0.272040992975235
3632,1788.1600522994995,1.498159963375656e-05,-0.0328274667263031,0.04296790435910225,0.27142882347106934
3633,1788.6446681022644,1.736827653076034e-05,0.022286424413323402,0.04268350824713707,0.27222415804862976
3634,1789.1290724277496,0.00012974308629054576,0.0211236160248518,0.04257875308394432,0.27606093883514404
3635,1789.6132340431213,3.350219412823208e-05,0.008422285318374634,0.042704325169324875,0.2772948741912842
3636,1790.0988562107086,1.6180230886675417e-05,0.006994675379246473,0.04559838026762009,0.27056604623794556
3637,1790.5848550796509,8.302327478304505e-05,-0.04669753089547157,0.05337126553058624,0.2610993981361389
3638,1791.070885181427,0.00015816274390090257,0.008782241493463516,0.04688243195414543,0.26345160603523254
3639,1791.5563497543335,0.0002929964102804661,0.04288347810506821,0.04658156633377075,0.26626652479171753
3640,1792.04123878479,0.00019476731540635228,-0.05371802672743797,0.049040473997592926,0.264454185962677
3641,1792.5269086360931,8.330366836162284e-05,-0.010310894809663296,0.0435253381729126,0.2694236636161804
3642,1793.0123703479767,0.00019983260426670313,0.03841973468661308,0.04818297177553177,0.2626418173313141
3643,1793.498735666275,3.368764737388119e-05,0.002933304524049163,0.04615269973874092,0.2622176706790924
3644,1793.9849772453308,8.225617784773931e-05,-0.0011599058052524924,0.046060703694820404,0.2621019780635834
3645,1794.47047996521,0.00025719861150719225,-0.02522829920053482,0.04525069147348404,0.26121509075164795
3646,1794.9552772045135,6.149686669232324e-05,-0.00013708710321225226,0.04308541491627693,0.2670377492904663
3647,1795.4410827159882,0.0002016486832872033,-0.015930507332086563,0.04385218769311905,0.26491689682006836
3648,1795.926762342453,0.0002534841769374907,-0.0072672017849981785,0.049776677042245865,0.2600196897983551
3649,1796.413207769394,0.00015158097085077316,0.005834496114403009,0.050463784486055374,0.25678059458732605
3650,1796.8992989063263,5.077462628833018e-05,-0.013041087426245213,0.04805222526192665,0.2594798505306244
3651,1797.3856749534607,7.030992037471151e-06,-0.023033618927001953,0.05052599310874939,0.25600939989089966
3652,1797.8718755245209,0.00013871234841644764,-0.009462756104767323,0.052822213619947433,0.2543127238750458
3653,1798.3569078445435,1.1156111213495024e-05,-0.04523699730634689,0.051129285246133804,0.255778044462204
3654,1798.842672586441,0.00017333589494228363,-0.03938104957342148,0.04683232307434082,0.25847727060317993
3655,1799.327008008957,0.00011085048754466698,-0.03358740359544754,0.04651441425085068,0.2702804505825043
3656,1799.8127734661102,4.518839341471903e-05,0.009097149595618248,0.05107183754444122,0.273014634847641
3657,1800.2987344264984,3.765066503547132e-05,0.010001297108829021,0.045474592596292496,0.26959720253944397
3658,1800.784061908722,0.0005142894224263728,-0.018309438601136208,0.04634885862469673,0.27198314666748047
3659,1801.2698760032654,1.9297916878713295e-05,0.018505079671740532,0.04756855219602585,0.2735930383205414
3660,1801.7555012702942,3.043619290110655e-05,0.010510039515793324,0.05224357545375824,0.27606093883514404
3661,1802.2398443222046,9.21801693039015e-05,0.06585584580898285,0.048966072499752045,0.27041780948638916
3662,1802.724886417389,0.0002289997792104259,-0.004313909914344549,0.04524337872862816,0.261523574590683
3663,1803.2103369235992,6.804054282838479e-05,-0.02184922620654106,0.04502054303884506,0.2605981230735779
3664,1803.6957731246948,1.7154237866634503e-05,-0.0213491078466177,0.04638800397515297,0.2656302750110626
3665,1804.181900024414,1.6993597455439158e-05,-0.016628004610538483,0.043687231838703156,0.25994259119033813
3666,1804.6659741401672,5.763224180554971e-05,-0.03283926844596863,0.043648380786180496,0.2635672688484192
3667,1805.152036190033,4.850774348597042e-05,-0.013095354661345482,0.0446489043533802,0.25932562351226807
3668,1805.6381440162659,0.000761330418754369,0.006802523974329233,0.04580441117286682,0.2588628828525543
3669,1806.1247699260712,2.1487252524821088e-05,-0.005496475379914045,0.048899199813604355,0.2555466592311859
3670,1806.6092875003815,0.00010561946692178026,-0.009902074933052063,0.0436907522380352,0.2620634138584137
3671,1807.094651222229,0.0001772469113348052,-0.017846202477812767,0.044132545590400696,0.26217910647392273
3672,1808.0861775875092,0.00014360576460603625,-0.030331628397107124,0.04549579694867134,0.2618706226348877
3673,1808.572120666504,0.00028042521444149315,-0.03439538925886154,0.04846267029643059,0.25994259119033813
3674,1809.057908296585,7.559970254078507e-05,0.006882018409669399,0.044643305242061615,0.2635672688484192
3675,1809.5431396961212,2.7017973479814827e-05,0.030014490708708763,0.04543663561344147,0.2619091868400574
3676,1810.0288784503937,0.0001608278398634866,-0.0052733956836164,0.044365376234054565,0.2612921893596649
3677,1810.5143370628357,7.01591488905251e-06,-0.0020918117370456457,0.04512077569961548,0.2610993981361389
3678,1811.0006675720215,5.447600869956659e-06,0.008937950246036053,0.0444544292986393,0.26360583305358887
3679,1811.4861857891083,0.0005115679814480245,0.003488638438284397,0.04465000703930855,0.25585514307022095
3680,1811.970673084259,3.9632723201066256e-05,0.011694292537868023,0.05290541797876358,0.26657500863075256
3681,1812.456553220749,0.0003454364778008312,0.00912006851285696,0.053850945085287094,0.2642613649368286
3682,1812.9425146579742,7.575692143291235e-05,0.006392790470272303,0.057402778416872025,0.2672883868217468
3683,1813.4281795024872,0.0002503291761968285,0.04872794821858406,0.05676897615194321,0.2699442505836487
3684,1813.9135558605194,6.885796028655022e-05,0.021581923589110374,0.05916418135166168,0.2715107798576355
3685,1814.399211883545,5.403008981375024e-05,0.022776063531637192,0.05958426371216774,0.27322670817375183
3686,1814.8862326145172,0.00011111261119367555,0.020525511354207993,0.06581772118806839,0.2763308584690094
3687,1815.3713476657867,0.0004980565281584859,0.06523984670639038,0.06385921686887741,0.27503907680511475
3688,1815.857433795929,0.0003535232099238783,0.04208531603217125,0.0489448606967926,0.2636829614639282
3689,1816.3440890312195,3.544446008163504e-05,0.043022602796554565,0.047964874655008316,0.2642999291419983
3690,1816.8295018672943,0.0002463178534526378,0.008196968585252762,0.05127847194671631,0.26924532651901245
3691,1817.3159801959991,1.624187825655099e-05,-0.013473519124090672,0.050759315490722656,0.2695200741291046
3692,1817.802418231964,4.873968646279536e-05,0.004641776438802481,0.04876501485705376,0.2692357003688812
3693,1818.2883174419403,3.3209496905328706e-05,0.013215290382504463,0.052660129964351654,0.2748655378818512
3694,1818.7746551036835,2.8309390472713858e-05,-0.011883861385285854,0.04861297085881233,0.27197349071502686
3695,1819.2607979774475,0.00012884436000604182,0.04531345143914223,0.05203511565923691,0.2742292881011963
3696,1819.748076915741,0.0001126063652918674,0.009458561427891254,0.04414082318544388,0.26812708377838135
3697,1820.2335977554321,7.10495942257694e-06,-0.007838115096092224,0.044992219656705856,0.26156213879585266
3698,1820.7205383777618,2.1221907445578836e-05,-0.0032909149304032326,0.04428497701883316,0.26422280073165894
3699,1821.2051782608032,8.850365702528507e-05,-0.10155988484621048,0.04338129237294197,0.26364439725875854
3700,1821.6891798973083,0.0007223884458653629,-0.0032242804300040007,0.05879969522356987,0.23765453696250916
3701,1822.174884557724,5.6405278883175924e-05,-0.004158508498221636,0.049789249897003174,0.24336150288581848
3702,1822.6608912944794,0.00014185353938955814,-0.08363921195268631,0.04407266527414322,0.2570119798183441
3703,1823.1465497016907,7.571897003799677e-05,-0.09048005193471909,0.044626928865909576,0.25346440076828003
3704,1823.6316592693329,7.908268344181124e-06,0.007509262301027775,0.04444089159369469,0.25708910822868347
3705,1824.116503238678,1.1463095688668545e-05,-0.026953628286719322,0.044920653104782104,0.25585514307022095
3706,1824.6020476818085,5.1283318498462904e-06,-0.02822321094572544,0.04598890617489815,0.2501481771469116
3707,1825.0879156589508,7.318996358662844e-05,-0.0070455074310302734,0.04387757182121277,0.25492969155311584
3708,1825.5728421211243,7.82977367634885e-05,0.02376575395464897,0.045563291758298874,0.24953120946884155
3709,1826.0579419136047,3.001427285198588e-05,-0.004603411536663771,0.04689851030707359,0.24768030643463135
3710,1826.5431265830994,9.287281864089891e-05,-0.004862433765083551,0.047532908618450165,0.24644635617733002
3711,1827.027986049652,0.0001288349594688043,-0.01449231244623661,0.04411645606160164,0.2516134977340698
3712,1827.5133192539215,5.45385992154479e-05,-0.011985503137111664,0.04338810220360756,0.25192198157310486
3713,1827.999270439148,1.7873300748760812e-05,0.007696680724620819,0.04690077155828476,0.24552090466022491
3714,1828.4842998981476,3.147761890431866e-05,0.05977523326873779,0.04445287957787514,0.24937696754932404
3715,1828.9708094596863,4.240235284669325e-05,-0.02576432004570961,0.04567250981926918,0.2472175657749176
3716,1829.4548947811127,1.6773325342001044e-06,-0.0016679775435477495,0.04313816502690315,0.25176772475242615
3717,1829.939846754074,0.0001540482771815732,-0.0115406084805727,0.04392952844500542,0.2600196897983551
3718,1830.4265027046204,4.368181907921098e-05,0.01545445155352354,0.04287547618150711,0.256472110748291
3719,1830.9126784801483,8.288074604934081e-05,0.0005150469951331615,0.04810750111937523,0.26252615451812744
3720,1831.399088859558,3.378027395228855e-05,-0.017791345715522766,0.04345281794667244,0.2603667378425598
3721,1831.8854830265045,5.211938332649879e-05,0.012728940695524216,0.04203692078590393,0.2548525631427765
3722,1832.371247768402,9.114979548030533e-06,0.009658553637564182,0.043105240911245346,0.2553924322128296
3723,1832.8574850559235,2.1146342987776734e-06,-0.026155533269047737,0.0441226027905941,0.25863152742385864
3724,1833.3425223827362,3.7912527659500483e-06,-0.03535107150673866,0.04800049588084221,0.26252615451812744
3725,1833.8273015022278,2.0359027985250577e-05,-0.0183438491076231,0.044685836881399155,0.2605209946632385
3726,1834.3126351833344,2.7271888029645197e-05,-0.0097708310931921,0.04471755027770996,0.2613307535648346
3727,1834.7986643314362,4.116110631002812e-06,0.009503772482275963,0.0443834587931633,0.26009681820869446
3728,1835.284497976303,5.45994880667422e-05,0.04014097899198532,0.04657728970050812,0.2644927501678467
3729,1835.7707197666168,0.0001832683919928968,-0.04326953738927841,0.05148310959339142,0.2704973518848419
3730,1836.2568876743317,7.950450708449353e-06,-0.011302961967885494,0.050492145121097565,0.2695200741291046
3731,1836.7421472072601,7.787469803588465e-05,-0.0007642459822818637,0.04572225362062454,0.26661357283592224
3732,1837.2276928424835,3.7552379126282176e-06,-0.018186217173933983,0.04508073627948761,0.26271894574165344
3733,1837.7124238014221,3.856794137391262e-05,-0.0028622972313314676,0.04655423387885094,0.26690277457237244
3734,1838.1990389823914,0.00013748742640018463,0.06650617718696594,0.04604005441069603,0.2649940252304077
3735,1838.6846764087677,3.709731390699744e-05,0.02915048599243164,0.0465577058494091,0.26607373356819153
3736,1839.1715936660767,2.3026652343105525e-05,0.01421789638698101,0.046600885689258575,0.2639143168926239
3737,1839.6578078269958,6.958055746508762e-05,-0.023020783439278603,0.04626676067709923,0.26009681820869446
3738,1840.1427326202393,8.361022992176004e-06,0.01969459466636181,0.045379746705293655,0.2613307535648346
3739,1840.628475189209,6.734948692610487e-05,-0.006212505046278238,0.04497750476002693,0.26433849334716797
3740,1841.115149974823,0.00011138308036606759,0.009571811184287071,0.04481323063373566,0.262024849653244
3741,1841.6008660793304,0.0001236953103216365,-0.007723304908722639,0.04490308091044426,0.25639501214027405
3742,1842.0865070819855,2.92213553620968e-05,-0.04851871356368065,0.04699498787522316,0.25346440076828003
3743,1842.5728306770325,2.2075760170992e-06,-0.02001008950173855,0.0464930534362793,0.25323304533958435
3744,1843.058401107788,4.42122618551366e-05,-0.012012817896902561,0.04627673700451851,0.2533872723579407
3745,1843.544993877411,9.162220521830022e-05,-0.03715676814317703,0.04910804331302643,0.25230756402015686
3746,1844.029317855835,8.830362639855593e-05,-0.011620850302278996,0.052812639623880386,0.25068801641464233
3747,1844.516896724701,0.00019689147302415222,-0.03551960736513138,0.07335906475782394,0.23950543999671936
3748,1845.003467798233,0.0008683631895110011,-0.023315178230404854,0.05231475085020065,0.2540813684463501
3749,1845.4886054992676,4.3558662582654506e-05,0.029632050544023514,0.047461915761232376,0.2585543990135193
3750,1845.9732644557953,2.0382814909680746e-05,-0.013580560684204102,0.04529336839914322,0.26495546102523804
3751,1846.9643421173096,1.0676150168364984e-06,-0.005600001662969589,0.04496894031763077,0.264839768409729
3752,1847.4505398273468,1.4870495760987978e-05,0.009889274835586548,0.04595824331045151,0.2669220566749573
3753,1847.9364614486694,7.586100764456205e-06,0.012899301946163177,0.047085270285606384,0.26876333355903625
3754,1848.422343969345,1.365177809020679e-06,-0.01777449995279312,0.04519897699356079,0.2664978802204132
3755,1848.905855178833,1.2635448911169078e-05,0.03949642553925514,0.04510212689638138,0.267076313495636
3756,1849.391602754593,8.606233677710406e-06,-0.0026458667125552893,0.04564246907830238,0.2687922418117523
3757,1849.8766341209412,8.491427433909848e-05,-0.01592167280614376,0.046032048761844635,0.26881152391433716
3758,1850.362639427185,6.326754373731092e-05,-0.009988173842430115,0.0461280420422554,0.26920196413993835
3759,1850.8493864536285,7.356446440098807e-05,-0.016276316717267036,0.04769666865468025,0.2706817090511322
3760,1851.3340125083923,6.419622513931245e-05,0.024606280028820038,0.04823768511414528,0.2727254331111908
3761,1851.8183040618896,0.00026277839788235724,0.041040580719709396,0.053973130881786346,0.25230756402015686
3762,1852.30441904068,2.523871444282122e-05,-0.01096579059958458,0.04474839195609093,0.26163923740386963
3763,1852.7899754047394,0.000265641778241843,-0.005032477434724569,0.044690389186143875,0.25693485140800476
3764,1853.2761089801788,9.470436634728685e-05,-0.004816961009055376,0.04761923477053642,0.26607373356819153
3765,1853.7619745731354,3.2662217563483864e-05,0.02930428832769394,0.04983098804950714,0.26948150992393494
3766,1854.2466418743134,0.000108754014945589,0.005456782411783934,0.05433264374732971,0.2729567885398865
3767,1854.7315282821655,8.961995627032593e-05,0.040011342614889145,0.050210487097501755,0.26889827847480774
3768,1855.2169728279114,0.00021804477728437632,0.00034196957130916417,0.04622900113463402,0.2627960741519928
3769,1855.7031791210175,0.00010532572923693806,-0.005000787787139416,0.04605022817850113,0.25824591517448425
3770,1856.1878390312195,1.3771628800895996e-05,-0.0093020498752594,0.04620588570833206,0.2589400112628937
3771,1856.6742873191833,0.0001519964134786278,-0.019373055547475815,0.04536697268486023,0.2572433352470398
3772,1857.1601400375366,3.2988439215841936e-06,-0.029220156371593475,0.04499790444970131,0.2572433352470398
3773,1857.6458103656769,0.0004464834928512573,0.03257862478494644,0.0500815324485302,0.24305301904678345
3774,1858.1322104930878,7.423547504004091e-05,0.006606587674468756,0.044719189405441284,0.25176772475242615
3775,1858.6178753376007,9.870846952253487e-06,-0.02609490416944027,0.04500850662589073,0.2527703046798706
3776,1859.103583574295,4.541825546766631e-05,0.05218910053372383,0.04522189870476723,0.25061091780662537
3777,1859.5882031917572,5.77720766159473e-06,0.023071961477398872,0.04533602297306061,0.25084227323532104
3778,1860.073398590088,1.6839588852235465e-06,0.009371542371809483,0.04528823494911194,0.24798879027366638
3779,1860.5586614608765,8.02456634119153e-05,-0.02177475206553936,0.04938356950879097,0.24228180944919586
3780,1861.0437331199646,9.49759705690667e-05,-0.028474979102611542,0.046327993273735046,0.24582938849925995
3781,1861.5296514034271,0.00012951910321135074,-0.021467801183462143,0.043810710310935974,0.25068801641464233
3782,1862.016333580017,0.00012797319504898041,0.0128701226785779,0.043229974806308746,0.25284743309020996
3783,1862.5019662380219,0.0001419825421180576,-0.028454763814806938,0.04404379054903984,0.2566263675689697
3784,1862.9868967533112,0.000141238808282651,0.0017222546739503741,0.04356897994875908,0.25045666098594666
3785,1863.4726955890656,4.335807716415729e-06,-0.046432964503765106,0.04554855823516846,0.24505817890167236
3786,1863.9595432281494,5.674525164067745e-05,-0.01069311611354351,0.043790508061647415,0.2538500130176544
3787,1864.443638086319,7.7495369623648e-06,0.008240650407969952,0.047409407794475555,0.25909423828125
3788,1864.9288353919983,3.53291688952595e-05,0.009072916582226753,0.04518263787031174,0.2555466592311859
3789,1865.4135954380035,5.64659021620173e-05,0.02618606947362423,0.05121826007962227,0.2641071379184723
3790,1865.8990540504456,9.884659084491432e-05,0.007617701776325703,0.04334665462374687,0.25153636932373047
3791,1866.3850700855255,5.9371952374931425e-05,-0.000206128359423019,0.04368774592876434,0.25492969155311584
3792,1866.8708341121674,7.555779302492738e-05,-0.013275062665343285,0.046924889087677,0.26025107502937317
3793,1867.3565790653229,9.153983410215005e-05,-0.01232241466641426,0.04359818622469902,0.256163626909256
3794,1867.8424077033997,8.098706894088537e-05,-0.012046458199620247,0.043036021292209625,0.25307878851890564
3795,1868.3282308578491,0.0001203665160574019,-0.0043168202973902225,0.04343651980161667,0.25508394837379456
3796,1868.814049243927,7.99775261839386e-06,-0.01806987263262272,0.044736891984939575,0.2584001421928406
3797,1869.2984902858734,3.3517212614242453e-06,-0.01993577927350998,0.043897561728954315,0.25708910822868347
3798,1869.7835919857025,1.3738706002186518e-05,0.028040487319231033,0.0449250228703022,0.25824591517448425
3799,1870.269194841385,1.5864352462813258e-05,-0.0699041411280632,0.04590130224823952,0.2609066069126129
3800,1870.7547357082367,1.173954387923004e-06,0.009342526085674763,0.04429149255156517,0.2579374313354492
3801,1871.2394289970398,0.00015209217963274568,0.003279865952208638,0.043395478278398514,0.2542355954647064
3802,1871.725347518921,7.724797796981875e-06,-0.007082309573888779,0.043643176555633545,0.25847727060317993
3803,1872.2108204364777,0.00018715426267590374,-0.027983004227280617,0.048869095742702484,0.26568812131881714
3804,1872.6963665485382,0.00021306279813870788,0.027194475755095482,0.052412405610084534,0.27230125665664673
3805,1873.1826767921448,2.8494410798884928e-05,0.00525431614369154,0.04888579994440079,0.2686476409435272
3806,1873.6682062149048,3.388099139556289e-05,0.016177820041775703,0.049900054931640625,0.2708407938480377
3807,1874.1538145542145,0.00018961209570989013,0.02594669908285141,0.043767206370830536,0.2610993981361389
3808,1874.6406252384186,7.764549809508026e-05,-0.0132536506280303,0.04455798491835594,0.25878575444221497
3809,1875.1261644363403,5.670381142408587e-05,0.016491549089550972,0.04900408908724785,0.2651868164539337
3810,1875.6123983860016,1.0330802979297005e-05,-0.0007780437008477747,0.04610065370798111,0.2629888653755188
3811,1876.098827123642,5.721051275031641e-05,0.0003508184745442122,0.04671154171228409,0.26237189769744873
3812,1876.5844852924347,5.2265557314967737e-05,-0.02363716810941696,0.04771210253238678,0.26252615451812744
3813,1877.069275856018,0.00011219823500141501,0.057202816009521484,0.04424482583999634,0.2568577229976654
3814,1877.5544936656952,3.2125251436809776e-06,0.025375820696353912,0.044123634696006775,0.25600939989089966
3815,1878.0405328273773,8.598781278124079e-07,-0.011590089648962021,0.04543762654066086,0.2522304654121399
3816,1878.5267372131348,0.00010896804451476783,0.00999359879642725,0.049846358597278595,0.2444412112236023
3817,1879.0113248825073,8.45747854327783e-05,-0.012663036584854126,0.044729117304086685,0.25346440076828003
3818,1879.4960768222809,3.7132977013243362e-06,-0.02408629097044468,0.04514658823609352,0.256086528301239
3819,1879.9809477329254,9.157069871434942e-05,-0.009633390232920647,0.04852189123630524,0.2596341073513031
3820,1880.4661884307861,0.00026108179008588195,-0.03726893663406372,0.044942986220121384,0.24706332385540009
3821,1880.9510834217072,2.143291203537956e-05,0.023083815351128578,0.04700344800949097,0.2547754645347595
3822,1881.436867237091,3.0369317755685188e-05,0.007265783380717039,0.04564004763960838,0.2538500130176544
3823,1881.9204790592194,7.364982593571767e-05,0.010955654084682465,0.0474926233291626,0.2576289474964142
3824,1882.4054100513458,3.105484211118892e-05,0.0046023596078157425,0.044005557894706726,0.2547754645347595
3825,1882.8912830352783,2.3978296667337418e-05,0.007617995608597994,0.04475465044379234,0.256472110748291
3826,1883.3753097057343,6.3678176047687884e-06,-0.019522063434123993,0.044274721294641495,0.2559322714805603
3827,1883.8604419231415,3.989504693890922e-05,0.02730718068778515,0.05025491118431091,0.2628346383571625
3828,1884.3452308177948,9.95734881144017e-05,0.03004666045308113,0.05312471464276314,0.26360583305358887
3829,1885.3364462852478,7.1955487328523304e-06,0.009775249287486076,0.05015932023525238,0.2619091868400574
3830,1885.8220393657684,1.8164269931730814e-05,-0.010993468575179577,0.04876214265823364,0.2605981230735779
3831,1886.306987285614,0.00022673106286674738,-0.003597071161493659,0.04852858558297157,0.2605209946632385
3832,1886.7920677661896,4.3981992348562926e-05,0.03082263469696045,0.05046560987830162,0.2613307535648346
3833,1887.2764093875885,0.0003199096827302128,-0.0063838171772658825,0.046347055584192276,0.256163626909256
3834,1887.7615270614624,0.0001020734925987199,0.024137336760759354,0.04620065167546272,0.2577831745147705
3835,1888.2473604679108,0.00013616602518595755,-0.0012854551896452904,0.05019236356019974,0.2629503011703491
3836,1888.7333326339722,2.6477197025087662e-05,-0.0016533562447875738,0.05345344915986061,0.26626652479171753
3837,1889.2187225818634,6.315191421890631e-05,0.019801028072834015,0.049718402326107025,0.26248759031295776
3838,1889.7044756412506,0.00011676883877953514,0.004830685909837484,0.05258642137050629,0.2638757526874542
3839,1890.190177679062,0.0003040410520043224,0.040845051407814026,0.052062325179576874,0.2614850103855133
3840,1890.675845861435,0.00011464157432783395,0.019183525815606117,0.04329630732536316,0.2527703046798706
3841,1891.1622731685638,7.055226888041943e-05,-0.027078818529844284,0.049822818487882614,0.26198628544807434
3842,1891.6475460529327,3.197001205990091e-05,0.006596907041966915,0.05038733407855034,0.2611379623413086
3843,1892.1327900886536,4.47683414677158e-05,0.015695618465542793,0.04828082397580147,0.26032817363739014
3844,1892.6196143627167,0.0002772495208773762,0.06290675699710846,0.04370046779513359,0.2516134977340698
3845,1893.1046907901764,3.770196053665131e-05,-0.0047098747454583645,0.04690496250987053,0.2568577229976654
3846,1893.59068441391,3.325161378597841e-05,0.025315536186099052,0.04416637495160103,0.24829727411270142
3847,1894.0766024589539,8.757179784879554e-06,-0.00734092528000474,0.0441167987883091,0.2525389492511749
3848,1894.5622296333313,0.0002036179939750582,-0.07405497133731842,0.049510423094034195,0.26106083393096924
3849,1895.0476696491241,1.485055690864101e-05,0.028444387018680573,0.0463152751326561,0.2589400112628937
3850,1895.5335292816162,1.509814592282055e-05,-0.0130607383325696,0.04412812367081642,0.2550068199634552
3851,1896.01931142807,0.00012018899724353105,-0.016706744208931923,0.04334750398993492,0.25099650025367737
3852,1896.5042657852173,0.00012720265658572316,-0.011851121671497822,0.04718289151787758,0.2605981230735779
3853,1896.9902596473694,0.00015431962674483657,0.021242449060082436,0.046029675751924515,0.2574746906757355
3854,1897.475016117096,3.863393430947326e-05,-0.03157593682408333,0.046419139951467514,0.258708655834198
3855,1897.960839509964,2.403190046607051e-05,0.029805485159158707,0.045558102428913116,0.25624075531959534
3856,1898.4465386867523,8.19793640403077e-05,-0.0007961225346662104,0.04707362502813339,0.2581687867641449
3857,1898.9323625564575,0.00010993108298862353,-0.027264432981610298,0.04851086810231209,0.2626418173313141
3858,1899.4171953201294,0.00010313538950867951,0.011599212884902954,0.06026553362607956,0.27134689688682556
3859,1899.904331445694,0.0002632576215546578,0.039948970079422,0.04458596184849739,0.25678059458732605
3860,1900.3904943466187,1.4807887964707334e-05,-0.014327754266560078,0.048177316784858704,0.2622176706790924
3861,1900.8757660388947,5.4931479098740965e-05,0.0058001624420285225,0.04473866894841194,0.25600939989089966
3862,1901.3614592552185,1.829980465117842e-05,0.00301121873781085,0.04586341977119446,0.2566263675689697
3863,1901.8465406894684,5.641169991577044e-06,-0.011697564274072647,0.04589623957872391,0.2580145597457886
3864,1902.3309772014618,8.115566015476361e-05,-0.021745137870311737,0.046459417790174484,0.2568577229976654
3865,1902.8161807060242,0.0001121131208492443,0.004744752310216427,0.046690281480550766,0.25562378764152527
3866,1903.3015885353088,5.8299428928876296e-05,0.02024943381547928,0.044608116149902344,0.26067522168159485
3867,1903.7873930931091,0.0002955906093120575,0.04460321366786957,0.047311656177043915,0.26086804270744324
3868,1904.272229194641,9.12800314836204e-05,-0.00025820551672950387,0.05283619835972786,0.26507115364074707
3869,1904.7562217712402,0.00021016252867411822,0.012505410239100456,0.05758104473352432,0.2662472426891327
3870,1905.2420907020569,0.00019470301049295813,-0.0273179579526186,0.045066919177770615,0.2568577229976654
3871,1905.7270712852478,0.0002704697835724801,-0.07383330166339874,0.04767999425530434,0.2637215256690979
3872,1906.2115256786346,0.0004600328393280506,0.043309085071086884,0.04478328675031662,0.2472175657749176
3873,1906.6962459087372,7.008988904999569e-05,-0.030691351741552353,0.04422320798039436,0.25030243396759033
3874,1907.1819295883179,7.5506040957407095e-06,-0.018823064863681793,0.04404763877391815,0.2514592409133911
3875,1907.6658489704132,1.3554576071328484e-05,0.04252021387219429,0.04403218254446983,0.2527703046798706
3876,1908.1520771980286,5.7920791732613e-05,-0.007980133406817913,0.043702270835638046,0.2513049840927124
3877,1908.6387729644775,0.0001043961601681076,0.001728355884552002,0.0439034141600132,0.25153636932373047
3878,1909.1244592666626,0.00018814673239830881,-0.03221537172794342,0.05079100653529167,0.26217910647392273
3879,1909.610104084015,2.3448583306162618e-05,0.005058618728071451,0.04581654816865921,0.25678059458732605
3880,1910.0964467525482,0.00013856477744411677,0.021173972636461258,0.05060012638568878,0.24336150288581848
3881,1910.5817844867706,8.834631444187835e-05,0.014811118133366108,0.04547267034649849,0.2498396933078766
3882,1911.0675070285797,4.480614370550029e-05,0.0011607384076341987,0.04704894870519638,0.25863152742385864
3883,1911.5536134243011,1.4091873708821367e-05,0.013106206431984901,0.04451218992471695,0.2501481771469116
3884,1912.0404286384583,5.7243018090957776e-05,0.014229418709874153,0.04442963749170303,0.2572433352470398
3885,1912.525836467743,3.6842081954091555e-06,-0.011762662790715694,0.050721779465675354,0.26306599378585815
3886,1913.0109796524048,8.500232979713473e-06,-0.015096409246325493,0.04653750732541084,0.25847727060317993
3887,1913.4961912631989,7.308515341719612e-05,-0.04996291548013687,0.044146742671728134,0.2547754645347595
3888,1913.9803717136383,4.441589771886356e-05,0.02603098377585411,0.0437033474445343,0.24845151603221893
3889,1914.466201543808,5.569271888816729e-05,0.02558513544499874,0.04427938908338547,0.2551610767841339
3890,1914.951052904129,4.576741048367694e-05,-0.0220559760928154,0.0459924079477787,0.25863152742385864
3891,1915.437718629837,2.4022494926612126e-06,0.001568760839290917,0.04824298992753029,0.2604053020477295
3892,1915.9230918884277,8.113950570987072e-06,-0.014667227864265442,0.05026962235569954,0.2622947692871094
3893,1916.4085330963135,9.130842045124155e-06,0.04740343615412712,0.04461020231246948,0.25624075531959534
3894,1916.893263578415,2.187012978538405e-05,0.039685774594545364,0.04560738429427147,0.25786030292510986
3895,1917.3786709308624,5.91184725635685e-05,0.05472720041871071,0.047109998762607574,0.2592484951019287
3896,1917.8643834590912,0.0002514694060664624,0.021296869963407516,0.04335857927799225,0.2510736286640167
3897,1918.3496668338776,4.826856093131937e-05,0.007229424547404051,0.04343283548951149,0.25307878851890564
3898,1918.8346681594849,2.6792497465066845e-06,-0.015132386237382889,0.04355419799685478,0.25469833612442017
3899,1919.3205981254578,1.7357413526042365e-05,0.010680771432816982,0.04391594976186752,0.25600939989089966
3900,1919.8058791160583,8.339274245372508e-06,-0.03292378410696983,0.04270636662840843,0.24922272562980652
3901,1920.2914843559265,2.0774630684172735e-05,0.04367799684405327,0.04409456253051758,0.2501481771469116
3902,1920.777702331543,0.00039352127350866795,0.025999726727604866,0.04373855143785477,0.24706332385540009
3903,1921.2620596885681,3.905103949364275e-05,0.009457331150770187,0.042899005115032196,0.2523846924304962
3904,1921.7475950717926,2.0154011508566327e-05,-0.013032364659011364,0.04308919608592987,0.24644635617733002
3905,1922.2330856323242,7.628292678418802e-06,-0.009541111998260021,0.043162304908037186,0.24798879027366638
3906,1922.717931985855,1.9143379176966846e-05,-0.0633588433265686,0.04219972714781761,0.24798879027366638
3907,1923.7097713947296,0.00021615064179059118,-0.03392934799194336,0.04347522184252739,0.2551610767841339
3908,1924.1959736347198,1.2664000678341836e-05,0.005625667981803417,0.043164126574993134,0.2538500130176544
3909,1924.680755853653,6.835917884018272e-05,-0.021111952140927315,0.043523021042346954,0.2516134977340698
3910,1925.1657102108002,8.643233741167933e-06,0.025082025676965714,0.04317024350166321,0.25192198157310486
3911,1925.651560306549,0.00016442056221421808,0.053946033120155334,0.043488696217536926,0.25215333700180054
3912,1926.1363587379456,5.089778278488666e-05,0.02084672451019287,0.047650016844272614,0.2555466592311859
3913,1926.6221351623535,4.69709666504059e-05,-0.0006450790097005665,0.05060290917754173,0.2579374313354492
3914,1927.10937833786,4.0550610719947144e-05,0.0006671830778941512,0.04527721554040909,0.2533872723579407
3915,1927.5957145690918,7.034072768874466e-05,0.009544923901557922,0.04545651003718376,0.256163626909256
3916,1928.080064535141,9.177028005069587e-06,0.0770731046795845,0.0474577397108078,0.2596341073513031
3917,1928.5664241313934,0.00010691936040529981,0.010604080744087696,0.04322711005806923,0.25492969155311584
3918,1929.0530462265015,9.284212137572467e-05,-0.023055674508213997,0.04598485305905342,0.26082947850227356
3919,1929.5393109321594,1.114857923312229e-06,-0.006115416064858437,0.04383017495274544,0.25786030292510986
3920,1930.0246913433075,1.0570950507826637e-05,0.030081547796726227,0.04309640824794769,0.25469833612442017
3921,1930.5093915462494,9.95836962829344e-05,-0.03621837869286537,0.04455007240176201,0.25732046365737915
3922,1930.9954879283905,2.561239671194926e-05,0.01864347979426384,0.04451504722237587,0.25971120595932007
3923,1931.4813606739044,0.0001714446407277137,0.0326867513358593,0.04327431321144104,0.2570119798183441
3924,1931.9669642448425,2.2754993551643565e-05,-0.0562753826379776,0.04370037093758583,0.25716620683670044
3925,1932.4520680904388,0.00010691375064197928,0.005922989919781685,0.04512324556708336,0.2592484951019287
3926,1932.9383873939514,1.547899955767207e-05,-0.00587621983140707,0.0473596416413784,0.26495546102523804
3927,1933.424148797989,1.8928065401269123e-05,0.016110878437757492,0.044863417744636536,0.2592484951019287
3928,1933.9107189178467,0.0001138660081778653,-0.006214481312781572,0.04852844402194023,0.2677607536315918
3929,1934.396095752716,0.0001303283788729459,-0.045473191887140274,0.04775237664580345,0.26495546102523804
3930,1934.882283449173,3.82680373149924e-05,-0.048740167170763016,0.0460670031607151,0.261716365814209
3931,1935.3683891296387,7.173806807259098e-05,-0.005760463885962963,0.046307273209095,0.264839768409729
3932,1935.8550593852997,4.7808611270738766e-05,-0.043743591755628586,0.0438014380633831,0.2574746906757355
3933,1936.3412561416626,7.151411864469992e-06,0.014779648743569851,0.044593945145606995,0.26160070300102234
3934,1936.8258709907532,4.549162258626893e-05,-0.019082926213741302,0.04303225502371788,0.2538500130176544
3935,1937.3119957447052,0.0001667434989940375,0.022526515647768974,0.04331805184483528,0.2548525631427765
3936,1937.7975606918335,0.00018993866979144514,0.021275978535413742,0.04384133592247963,0.2444412112236023
3937,1938.2840859889984,0.0003061742172576487,0.05072765052318573,0.051469381898641586,0.23642058670520782
3938,1938.7698395252228,5.953415893600322e-05,0.00808618776500225,0.04562676325440407,0.23857998847961426
3939,1939.2538425922394,0.00013446637603919953,-0.02210920676589012,0.04588848724961281,0.2418190836906433
3940,1939.7380676269531,0.0003292893525213003,-0.03622123971581459,0.04821376875042915,0.23213215172290802
3941,1940.2236573696136,0.00014296139124780893,-0.02834046445786953,0.042408861219882965,0.2427445352077484
3942,1940.7104232311249,4.0269133023684844e-05,-0.018178069964051247,0.04260748252272606,0.24305301904678345
3943,1941.1954402923584,5.179920844966546e-05,9.895503171719611e-05,0.04369836673140526,0.2445954531431198
3944,1941.6818351745605,0.00016701618733350188,0.022894784808158875,0.050710126757621765,0.2522304654121399
3945,1942.1674265861511,5.752513970946893e-05,0.03398550674319267,0.048821236938238144,0.25138211250305176
3946,1942.651466846466,1.6537003830308095e-05,0.0026790809351950884,0.05330539122223854,0.25716620683670044
3947,1943.1383945941925,0.00017261521134059876,0.045674849301576614,0.055563975125551224,0.2594798505306244
3948,1943.6216399669647,7.547479617642239e-05,-0.014820508658885956,0.05025511607527733,0.25716620683670044
3949,1944.107472896576,0.00016851400141604245,-0.06847827881574631,0.048031289130449295,0.25755181908607483
3950,1944.5931541919708,1.3654262147611007e-05,-0.018980100750923157,0.04436677321791649,0.2516134977340698
3951,1945.0785779953003,4.209769394947216e-05,0.00901736505329609,0.04458381608128548,0.24860575795173645
3952,1945.5645062923431,9.888327622320503e-05,-0.02789856307208538,0.04529871419072151,0.24644635617733002
3953,1946.050184726715,7.465908129233867e-05,0.012383540160953999,0.0446983203291893,0.24798879027366638
3954,1946.5356376171112,8.567119220970199e-05,0.015668436884880066,0.04372991621494293,0.24798879027366638
3955,1947.0210313796997,7.582223770441487e-05,-0.0011246883077546954,0.04305775463581085,0.24798879027366638
3956,1947.5058681964874,6.255512562347576e-05,-0.009046566672623158,0.04615059867501259,0.24382422864437103
3957,1947.9909074306488,0.0001296172122238204,0.007937959395349026,0.04674481973052025,0.25438985228538513
3958,1948.4759321212769,2.3390295609715395e-05,-0.018528180196881294,0.04530995339155197,0.25323304533958435
3959,1948.9614679813385,0.00010348459909437224,-0.009119030088186264,0.04656853526830673,0.2570119798183441
3960,1949.4470481872559,2.1443509467644617e-05,0.02999008633196354,0.044932007789611816,0.25438985228538513
3961,1949.9331996440887,1.3076781215204392e-05,0.03877340629696846,0.0445595383644104,0.25307878851890564
3962,1950.4186282157898,2.5209183149854653e-05,0.019717194139957428,0.04443800821900368,0.2518448531627655
3963,1950.9046683311462,6.888832285767421e-05,-0.022154444828629494,0.04449059069156647,0.2544669806957245
3964,1951.3903803825378,9.091726496990304e-06,-0.021137826144695282,0.04404965415596962,0.2514592409133911
3965,1951.8755419254303,7.538757927250117e-05,0.058912064880132675,0.04383353143930435,0.2509194016456604
3966,1952.3617849349976,3.4820033761207014e-05,0.004121560137718916,0.04365980625152588,0.249068483710289
3967,1952.8491294384003,0.00011985966557404026,0.004066792316734791,0.04342680424451828,0.24922272562980652
3968,1953.334305047989,7.369575905613601e-05,-0.030256887897849083,0.045936085283756256,0.24320726096630096
3969,1953.8211648464203,3.723543704836629e-05,0.0013914847513660789,0.042824696749448776,0.24891424179077148
3970,1954.3068640232086,6.324337959995319e-07,0.01813393644988537,0.0434366874396801,0.2499939352273941
3971,1954.79319024086,1.0414054486318491e-05,-0.024028807878494263,0.04576311260461807,0.253155916929245
3972,1955.2779393196106,9.454240353079513e-05,0.03856823220849037,0.04268819838762283,0.24521242082118988
3973,1955.7644584178925,0.00011705022916430607,-0.005304404534399509,0.042626719921827316,0.24690908193588257
3974,1956.2502374649048,3.078146619373001e-05,-0.018759289756417274,0.043057072907686234,0.24582938849925995
3975,1956.7363185882568,3.825727617368102e-05,-0.03692179173231125,0.04238194599747658,0.24660059809684753
3976,1957.221976518631,2.1869131160201505e-05,-0.018572786822915077,0.04565861448645592,0.24120211601257324
3977,1957.7076892852783,0.00018984673079103231,-0.05468716472387314,0.04278918728232384,0.24644635617733002
3978,1958.192983865738,3.662347808131017e-05,-0.004017153289169073,0.04281950742006302,0.24783454835414886
3979,1958.6776773929596,3.632084190030582e-05,0.0054413327015936375,0.042541779577732086,0.24968545138835907
3980,1959.1640362739563,0.00022841918689664453,-0.03221771493554115,0.04329170659184456,0.24413272738456726
3981,1959.6488451957703,2.3231770683196373e-05,0.0461362823843956,0.04540207237005234,0.2522304654121399
3982,1960.1348514556885,3.188657501596026e-05,-0.03111078403890133,0.0432000495493412,0.24891424179077148
3983,1960.621425151825,0.00015131714462768286,0.014937992207705975,0.04339035972952843,0.24860575795173645
3984,1961.1055917739868,1.5938938304316252e-05,0.008994273841381073,0.04337800666689873,0.24768030643463135
3985,1962.096851348877,7.946370601530361e-07,-0.006653850898146629,0.045148443430662155,0.2520762085914612
3986,1962.5829515457153,6.7425148699840065e-06,0.010470641776919365,0.04409440606832504,0.2507651448249817
3987,1963.068915605545,3.6237947824702132e-06,0.01066991314291954,0.04380503669381142,0.24953120946884155
3988,1963.5538046360016,3.0258977858466096e-05,-0.015236575156450272,0.04416011646389961,0.2516134977340698
3989,1964.0383286476135,4.670821726904251e-05,0.013766976073384285,0.044098954647779465,0.25068801641464233
3990,1964.5231766700745,1.0054927770397626e-05,0.014677460305392742,0.04300522804260254,0.24875999987125397
3991,1965.0081083774567,1.0177788681176025e-05,0.0009416338871233165,0.043288346379995346,0.2501481771469116
3992,1965.4943058490753,2.3424690880347043e-05,-0.038909755647182465,0.04303935915231705,0.24922272562980652
3993,1965.9790239334106,2.229929123132024e-05,-0.009869366884231567,0.0431412048637867,0.24752604961395264
3994,1966.463798046112,1.3380923746808548e-06,-0.005931646563112736,0.045244570821523666,0.24490393698215485
3995,1966.9496774673462,6.855146784801036e-05,0.0022978722117841244,0.048520565032958984,0.2408936321735382
3996,1967.4344217777252,0.00030839626560918987,-0.028902215883135796,0.05256778374314308,0.2408936321735382
3997,1967.919857263565,9.7549898782745e-05,0.02356320060789585,0.044899944216012955,0.2520762085914612
3998,1968.406541109085,0.00022164228721521795,-0.019436614587903023,0.0474189892411232,0.24567514657974243
3999,1968.8902497291565,0.0002244782808702439,-0.09747476130723953,0.042837515473365784,0.25269317626953125
4000,1969.3755433559418,0.00012949859956279397,0.06240498274564743,0.04396166279911995,0.25917136669158936
4001,1969.8611180782318,1.7332493371213786e-05,-0.013084841892123222,0.04375285655260086,0.258708655834198
4002,1970.3468191623688,5.49367287021596e-05,0.06462616473436356,0.04329037666320801,0.25585514307022095
4003,1970.8328697681427,0.00026923572295345366,-0.016239143908023834,0.04264140501618385,0.24860575795173645
4004,1971.3183104991913,2.436843169562053e-05,0.030119694769382477,0.04236660152673721,0.25030243396759033
4005,1971.8043224811554,1.034809884004062e-05,-0.02961183525621891,0.04237261041998863,0.24845151603221893
4006,1972.2900614738464,4.483465545490617e-06,-0.017844559624791145,0.04257555678486824,0.2499939352273941
4007,1972.7756917476654,1.5654788512620144e-05,-0.01949712261557579,0.042915407568216324,0.2523846924304962
4008,1973.2618172168732,3.127168020000681e-05,0.0003906279744114727,0.045205019414424896,0.24752604961395264
4009,1973.7475144863129,6.694817420793697e-05,-0.00450383173301816,0.04539240896701813,0.25901713967323303
4010,1974.233160495758,4.0718106902204454e-05,-0.0674930140376091,0.043400950729846954,0.2550068199634552
4011,1974.7186403274536,2.6789624826051295e-05,-0.0201443862169981,0.04322367534041405,0.2538500130176544
4012,1975.2043130397797,5.360256909625605e-05,-0.009804561734199524,0.046396926045417786,0.2594798505306244
4013,1975.6895933151245,1.7930022295331582e-05,0.05025094747543335,0.046903714537620544,0.25932562351226807
4014,1976.175379037857,0.0001276957627851516,0.026604384183883667,0.04389719292521477,0.2557009160518646
4015,1976.6600494384766,5.6450848205713555e-05,0.007224752102047205,0.04333175718784332,0.2522304654121399
4016,1977.1453139781952,5.339208655641414e-05,-0.031876154243946075,0.044573236256837845,0.24613787233829498
4017,1977.6298744678497,0.00014391211152542382,-0.007691063918173313,0.043930020183324814,0.2445954531431198
4018,1978.1162340641022,4.54415885542403e-06,-0.0020319956820458174,0.04361264035105705,0.24490393698215485
4019,1978.6020810604095,5.4589745559496805e-05,-0.015348966233432293,0.04279213771224022,0.25061091780662537
4020,1979.0868394374847,8.362111839232966e-05,0.03241607919335365,0.04264296963810921,0.2445954531431198
4021,1979.5736536979675,1.885365418274887e-05,-0.01530234795063734,0.04268709197640419,0.2444412112236023
4022,1980.058310508728,8.696068107383326e-05,0.0011280393227934837,0.04262294992804527,0.243515744805336
4023,1980.543349981308,0.00025600052322261035,-0.05813431739807129,0.043303389102220535,0.2518448531627655
4024,1981.0291969776154,2.4137989385053515e-05,0.03054494969546795,0.0432853177189827,0.25030243396759033
4025,1981.5146124362946,3.5528927355699125e-07,-0.0016921296482905746,0.04426700621843338,0.2499939352273941
4026,1981.998710155487,2.1275766357575776e-06,0.0036331017035990953,0.043467435985803604,0.2501481771469116
4027,1982.484267950058,1.038219215843128e-05,-0.07053519040346146,0.044222768396139145,0.2536957561969757
4028,1982.9699790477753,2.6211329895886593e-05,0.03213346004486084,0.045554887503385544,0.2553924322128296
4029,1983.4549627304077,2.110671175614698e-06,0.03390979394316673,0.0440233051776886,0.2530016601085663
4030,1983.9407765865326,3.657555134850554e-05,-0.009029751643538475,0.043812260031700134,0.24829727411270142
4031,1984.4263486862183,0.00024206499801948667,0.002063717693090439,0.046098995953798294,0.24212756752967834
4032,1984.912932395935,4.505908509599976e-05,-0.003871832974255085,0.04571262001991272,0.24243605136871338
4033,1985.3990828990936,5.072405838291161e-05,-0.049958083778619766,0.04603784531354904,0.24212756752967834
4034,1985.8842949867249,0.00021210192062426358,0.01190409529954195,0.05140457674860954,0.23595786094665527
4035,1986.3699645996094,8.6889758676989e-07,-0.014035438187420368,0.04965197667479515,0.2381172627210617
4036,1986.8546679019928,6.64615145069547e-05,-0.022259792312979698,0.04343883693218231,0.24474969506263733
4037,1987.3407340049744,0.00024287735868711025,-0.007045537233352661,0.043690040707588196,0.25084227323532104
4038,1987.8257493972778,3.403931259526871e-06,0.00446268729865551,0.04382466897368431,0.2501481771469116
4039,1988.310650587082,7.037894101813436e-05,-0.02116011641919613,0.04398837313055992,0.25099650025367737
4040,1988.796850681305,5.100542330183089e-05,0.02559136599302292,0.04330216348171234,0.24845151603221893
4041,1989.2833757400513,0.00017083952843677253,-0.016521519050002098,0.043354760855436325,0.24706332385540009
4042,1989.7686195373535,1.1322036698402371e-05,0.04298275336623192,0.04305124655365944,0.24382422864437103
4043,1990.2541334629059,0.00010421642946312204,-0.010366333648562431,0.04365519434213638,0.24737180769443512
4044,1990.7409973144531,7.488510618713917e-06,0.007521710358560085,0.04545459896326065,0.24860575795173645
4045,1991.2273399829865,1.3684251825907268e-05,-0.056091681122779846,0.04432786628603935,0.25084227323532104
4046,1991.712406873703,0.00021381067926995456,0.04081984981894493,0.04465027526021004,0.2530016601085663
4047,1992.1985530853271,0.00012259323557373136,0.0942692831158638,0.042990949004888535,0.24490393698215485
4048,1992.684048652649,9.10569287952967e-05,-0.028366824612021446,0.04314325004816055,0.2499939352273941
4049,1993.1702060699463,2.2274474758887663e-05,-0.06737916171550751,0.04322445020079613,0.2499939352273941
4050,1993.6566133499146,3.286750870756805e-05,-0.019548697397112846,0.042990490794181824,0.24891424179077148
4051,1994.1429920196533,2.3165724996943027e-05,-0.00554245337843895,0.04599963501095772,0.24289877712726593
4052,1994.6290776729584,2.8358332201605663e-05,0.0027571874670684338,0.04435679316520691,0.24706332385540009
4053,1995.114628791809,0.00021939842554274946,-0.05856240540742874,0.044355783611536026,0.2514592409133911
4054,1995.6005198955536,2.9312093829503283e-05,-0.004830729681998491,0.04449312761425972,0.25546956062316895
4055,1996.0860888957977,3.377204393473221e-06,-0.027962110936641693,0.04376765340566635,0.25099650025367737
4056,1996.5710258483887,4.054344117321307e-06,0.035655103623867035,0.04311414808034897,0.25153636932373047
4057,1997.0563080310822,0.00011842838284792379,-0.03290113806724548,0.043925054371356964,0.2542355954647064
4058,1997.5447182655334,2.546940595493652e-05,0.005195268429815769,0.0441700778901577,0.25284743309020996
4059,1998.0296177864075,9.83000427368097e-05,-0.015356140211224556,0.051483627408742905,0.26048243045806885
4060,1998.5157725811005,1.6991140000754967e-05,-0.006510211154818535,0.046997278928756714,0.2552381753921509
4061,1999.0021886825562,0.00014305209333542734,0.01337182056158781,0.053008783608675,0.26773181557655334
4062,1999.487951517105,9.534672358313401e-07,0.004199783317744732,0.04660684987902641,0.2600196897983551
4063,2000.479389667511,2.5984974854509346e-05,0.020297463983297348,0.044317129999399185,0.253155916929245
4064,2000.9643096923828,5.109553239890374e-05,0.041292887181043625,0.045730046927928925,0.25716620683670044
4065,2001.4495491981506,4.643796637537889e-05,0.045403022319078445,0.047284774482250214,0.25971120595932007
4066,2001.934366941452,5.267441792966565e-06,-0.006575255189090967,0.04502426087856293,0.25708910822868347
4067,2002.4203412532806,3.965542873629602e-06,-0.028325337916612625,0.0431986004114151,0.25068801641464233
4068,2002.9054095745087,2.64723939835676e-06,0.003391013015061617,0.04391990974545479,0.24875999987125397
4069,2003.3909459114075,0.00012432938092388213,-0.0008571851067245007,0.04468940943479538,0.24783454835414886
4070,2003.8766326904297,2.963610131700989e-05,0.0138701768592,0.043565671890974045,0.2530016601085663
4071,2004.361735343933,3.4970253182109445e-05,0.016308369114995003,0.04368937760591507,0.25045666098594666
4072,2004.8474297523499,1.4552791071764659e-05,-0.020580381155014038,0.04334566742181778,0.25084227323532104
4073,2005.3328168392181,2.4859093173290603e-05,-0.021372219547629356,0.04466620832681656,0.25099650025367737
4074,2005.8187136650085,8.96415367606096e-05,0.007113674655556679,0.04314707592129707,0.2499939352273941
4075,2006.3046252727509,2.544339849919197e-06,0.03881113603711128,0.04515104368329048,0.25415849685668945
4076,2006.7913780212402,4.824289499083534e-05,-0.0004070517315994948,0.04222901910543442,0.2472175657749176
4077,2007.2766563892365,1.54767676008305e-07,-0.03181176632642746,0.04360636696219444,0.2513049840927124
4078,2007.7611389160156,9.477855201112106e-05,0.0052813636139035225,0.044791314750909805,0.2513049840927124
4079,2008.2463946342468,3.75453892047517e-05,-0.02484849840402603,0.04693948104977608,0.2525389492511749
4080,2008.7315361499786,2.346425162613741e-06,-0.017656132578849792,0.04599794000387192,0.25153636932373047
4081,2009.2165648937225,0.000106163824966643,0.0031191655434668064,0.051802098751068115,0.25639501214027405
4082,2009.702887058258,0.00022075623564887792,0.004878187086433172,0.048960693180561066,0.2579374313354492
4083,2010.188758134842,4.950121820002096e-06,0.02189432829618454,0.04765865206718445,0.2576289474964142
4084,2010.672926902771,0.00028613745234906673,0.00739614712074399,0.053825777024030685,0.2657266855239868
4085,2011.1581225395203,0.0001335237466264516,-0.013631144538521767,0.049774572253227234,0.2641071379184723
4086,2011.6424295902252,0.00019602003158070147,0.04625200107693672,0.04604966565966606,0.2573975920677185
4087,2012.1276807785034,1.3828859835030016e-07,0.0019668417517095804,0.04839927703142166,0.26063668727874756
4088,2012.6131882667542,3.4557710932858754e-06,0.031739719212055206,0.04807722568511963,0.2605981230735779
4089,2013.0988683700562,0.0006603593355976045,0.04303973540663719,0.044746480882167816,0.25400424003601074
4090,2013.5844626426697,1.2308675650274381e-05,0.013499344699084759,0.04658755660057068,0.25492969155311584
4091,2014.0702698230743,2.127184961864259e-05,-0.013194410130381584,0.047422993928194046,0.2573975920677185
4092,2014.5553171634674,1.9071489077759907e-05,0.02947797253727913,0.04763079807162285,0.2570119798183441
4093,2015.040759086609,0.0004183774290140718,-0.040169570595026016,0.045310311019420624,0.2510736286640167
4094,2015.527500629425,6.797912647016346e-05,0.021241063252091408,0.049091193825006485,0.2609066069126129
4095,2016.0135431289673,5.40520777576603e-05,0.0006736820796504617,0.04468010738492012,0.25438985228538513
4096,2016.499701499939,2.7022526410291903e-05,0.014024143107235432,0.04446515440940857,0.253155916929245
4097,2016.985773563385,1.662246540945489e-05,-0.026389598846435547,0.047414328902959824,0.25678059458732605
4098,2017.4727222919464,7.492677104892209e-05,0.008804655633866787,0.04706323519349098,0.25716620683670044
4099,2017.9577388763428,3.347840902279131e-05,0.005578710697591305,0.05158967152237892,0.26456984877586365
4100,2018.4424078464508,5.2875337132718414e-05,0.009559913538396358,0.04837653040885925,0.262024849653244
4101,2018.927977323532,1.5898845958872698e-05,-0.0712207779288292,0.05041182041168213,0.26414570212364197
4102,2019.4143555164337,4.4126885768491775e-05,0.009736325591802597,0.05154331028461456,0.26433849334716797
4103,2019.8993110656738,2.0947525626979768e-05,0.046272993087768555,0.05035047605633736,0.2639143168926239
4104,2020.3856992721558,3.3580276067368686e-05,0.009985576383769512,0.048882901668548584,0.2629888653755188
4105,2020.8712892532349,9.474687976762652e-05,0.0017483209958299994,0.04690153896808624,0.25994259119033813
4106,2021.3579742908478,2.737545764830429e-05,0.010931874625384808,0.049754995852708817,0.2624490261077881
4107,2021.8449232578278,3.0679537303512916e-05,0.007893845438957214,0.04512418806552887,0.256086528301239
4108,2022.3307392597198,9.499214502284303e-05,-0.00569574348628521,0.04506425932049751,0.253155916929245
4109,2022.8176484107971,2.1545009076362476e-05,0.012088758870959282,0.04876583069562912,0.24582938849925995
4110,2023.302591085434,9.711512575449888e-06,-0.020965570583939552,0.045648641884326935,0.24675484001636505
4111,2023.7881889343262,4.445504964678548e-05,0.017968488857150078,0.04401056095957756,0.2481430321931839
4112,2024.27423453331,2.1292418750817887e-05,-0.0020290985703468323,0.04336196556687355,0.2501481771469116
4113,2024.7600338459015,4.2055620724568143e-05,-0.032086633145809174,0.04637138918042183,0.25809165835380554
4114,2025.2459557056427,3.3382195852027507e-06,0.01617508940398693,0.046445708721876144,0.25847727060317993
4115,2025.731484413147,0.000120793585665524,-0.029831700026988983,0.04382085055112839,0.24690908193588257
4116,2026.2165944576263,3.7412983147078194e-06,0.025313524529337883,0.04388826712965965,0.2453666627407074
4117,2026.702335357666,8.894993516150862e-05,0.01187829114496708,0.04205751419067383,0.24598363041877747
4118,2027.188566684723,2.8641545668506296e-07,0.0009366351296193898,0.04445706307888031,0.2526160478591919
4119,2027.673496723175,1.9820987290586345e-05,-0.009200659580528736,0.04555588215589523,0.25624075531959534
4120,2028.1593775749207,0.0001745217014104128,-0.0012274296022951603,0.042298201471567154,0.24690908193588257
4121,2028.6453065872192,7.700090463913511e-06,-0.023044977337121964,0.042658381164073944,0.25030243396759033
4122,2029.1312322616577,0.0003510075039230287,0.05455375462770462,0.04340285435318947,0.25030243396759033
4123,2029.616855621338,3.451748489169404e-05,0.012672149576246738,0.04297957569360733,0.24829727411270142
4124,2030.1013793945312,4.838880727220385e-07,-0.004531594924628735,0.042671944946050644,0.24690908193588257
4125,2030.5875837802887,5.422031335911015e-06,0.002503397176042199,0.04333071783185005,0.24336150288581848
4126,2031.0744869709015,2.6552575945970602e-05,-0.003545808605849743,0.04714294150471687,0.2548525631427765
4127,2031.5599467754364,5.763519584434107e-05,0.04419168457388878,0.04442368820309639,0.24320726096630096
4128,2032.046237707138,7.544850814156234e-05,-0.003623601049184799,0.04219445958733559,0.24968545138835907
4129,2032.5312440395355,3.996793020633049e-05,-0.010807260870933533,0.043592408299446106,0.24582938849925995
4130,2033.0163278579712,3.0837978556519374e-05,0.004482463467866182,0.042235106229782104,0.24968545138835907
4131,2033.50337266922,1.431747250535409e-06,0.03771889582276344,0.043230969458818436,0.24675484001636505
4132,2033.9884481430054,0.00010812556138262153,-0.008864047937095165,0.04233023524284363,0.25030243396759033
4133,2034.4744684696198,7.495856698369607e-05,-0.00011114328663097695,0.04181550443172455,0.2501481771469116
4134,2034.9613399505615,3.169774208799936e-05,-0.03116575814783573,0.041959356516599655,0.2499939352273941
4135,2035.4460616111755,0.00011465408169897273,-0.011292709968984127,0.041988980025053024,0.25045666098594666
4136,2035.9311456680298,3.6697358154924586e-05,0.003981398418545723,0.04234478622674942,0.2518448531627655
4137,2036.4175293445587,4.6816971007501706e-05,-0.006765551399439573,0.04898449033498764,0.2588628828525543
4138,2036.9039151668549,0.00014908131561242044,0.008266786113381386,0.04497850313782692,0.2530016601085663
4139,2037.389710187912,9.577640594216064e-05,-0.0489564947783947,0.04310092329978943,0.2507651448249817
4140,2037.8745775222778,5.350254650693387e-05,-0.05327276140451431,0.043938424438238144,0.2525389492511749
4141,2038.8644115924835,4.653873929783003e-06,-0.03821515291929245,0.0436149425804615,0.2453666627407074
4142,2039.3501734733582,0.00010246995952911675,0.03532940894365311,0.044006962329149246,0.25400424003601074
4143,2039.8361089229584,1.5030292161100078e-05,0.02258286625146866,0.04279429093003273,0.24968545138835907
4144,2040.3204488754272,1.114277165470412e-05,0.01365099847316742,0.043671347200870514,0.2520762085914612
4145,2040.806228876114,6.100912742112996e-06,0.015148493461310863,0.04328662157058716,0.24474969506263733
4146,2041.2929298877716,0.0001150528114521876,-0.04433338716626167,0.04508385434746742,0.2416648417711258
4147,2041.7776474952698,0.00018972747784573585,-0.007463181857019663,0.044166821986436844,0.23935119807720184
4148,2042.2632019519806,3.368745637999382e-06,0.03919055312871933,0.0458943210542202,0.23672908544540405
4149,2042.7480819225311,1.459804752812488e-05,0.009148531593382359,0.044405702501535416,0.2453666627407074
4150,2043.2344512939453,6.837477849330753e-05,0.01802353747189045,0.04546409100294113,0.23426119983196259
4151,2043.7208008766174,2.92871718556853e-05,0.02279393933713436,0.044356539845466614,0.2370375692844391
4152,2044.2048861980438,6.981654223636724e-06,-0.002723249141126871,0.04411773756146431,0.23765453696250916
4153,2044.6896119117737,0.0003312454209662974,-0.012218029238283634,0.04301052913069725,0.2407393902540207
4154,2045.1742851734161,4.040764179080725e-05,-0.0008252453408204019,0.04596282169222832,0.23598821461200714
4155,2045.6605353355408,8.103082654997706e-05,-0.04273109510540962,0.045091964304447174,0.24660059809684753
4156,2046.1460237503052,1.3796137864119373e-05,0.003062088042497635,0.04342471435666084,0.24521242082118988
4157,2046.631117105484,8.724096915102564e-06,0.03796955570578575,0.04558826610445976,0.24660059809684753
4158,2047.1158492565155,7.90505964687327e-06,0.03400178998708725,0.04292869567871094,0.24552090466022491
4159,2047.6005799770355,0.00020105732255615294,0.01179446280002594,0.04823438450694084,0.25176772475242615
4160,2048.085976600647,0.00033711016294546425,-0.0386197492480278,0.058886997401714325,0.2648783326148987
4161,2048.572226524353,2.680006218724884e-05,0.014715810306370258,0.04975683242082596,0.25824591517448425
4162,2049.057959318161,4.143989281146787e-05,0.03406312316656113,0.05454235151410103,0.26175493001937866
4163,2049.5431365966797,4.3906464270548895e-05,0.024085769429802895,0.04796499013900757,0.25693485140800476
4164,2050.0278100967407,5.725159280700609e-05,0.026041828095912933,0.05243032053112984,0.2594798505306244
4165,2050.513964653015,4.92690087412484e-05,0.01561740506440401,0.04849337786436081,0.25716620683670044
4166,2051.0002660751343,6.134850264061242e-05,-0.00835015531629324,0.050763752311468124,0.25878575444221497
4167,2051.4851303100586,1.8095488485414535e-05,-0.007896791212260723,0.0467260405421257,0.25531530380249023
4168,2051.9712760448456,0.00017712406406644732,-0.027156809344887733,0.051551926881074905,0.2631431221961975
4169,2052.4564158916473,0.00023652114032302052,-0.018875727429986,0.04216078668832779,0.2481430321931839
4170,2052.942063808441,6.308561751211528e-06,0.014936493709683418,0.0435071662068367,0.2518448531627655
4171,2053.426348209381,0.0002792790182866156,0.04409348964691162,0.04218009114265442,0.24428696930408478
4172,2053.9128160476685,1.1149461897730362e-05,0.02988460473716259,0.041758257895708084,0.24521242082118988
4173,2054.397601366043,0.0003157910832669586,-0.012209612876176834,0.05060387775301933,0.2596341073513031
4174,2054.882802248001,0.00010419453610666096,-0.010276212356984615,0.05421752855181694,0.2639528810977936
4175,2055.368655204773,0.00011396407353458926,0.006683199666440487,0.045028142631053925,0.2555466592311859
4176,2055.8529484272003,0.0003348516474943608,0.006427731364965439,0.04490307345986366,0.24104787409305573
4177,2056.337697505951,1.782587969501037e-05,-0.021858276799321175,0.051187556236982346,0.2361121028661728
4178,2056.8230464458466,9.7417851065984e-06,0.011344663798809052,0.04410206526517868,0.2418190836906433
4179,2057.308581829071,5.118627450428903e-05,0.04625026136636734,0.043484851717948914,0.2518448531627655
4180,2057.7937116622925,0.000172674423083663,-0.004807319957762957,0.04197632148861885,0.24505817890167236
4181,2058.2795910835266,1.7261536413570866e-05,-0.001864949124865234,0.04165976494550705,0.24706332385540009
4182,2058.764630794525,1.1811204785772134e-05,-0.027521604672074318,0.04155895859003067,0.24582938849925995
4183,2059.250118970871,4.522307790466584e-06,-0.00973661057651043,0.042606983333826065,0.24212756752967834
4184,2059.737255334854,6.834656232967973e-05,-0.01159251295030117,0.04139985516667366,0.243515744805336
4185,2060.2232167720795,2.267412310175132e-05,-0.02072901651263237,0.04173973947763443,0.24737180769443512
4186,2060.708956003189,6.57570781186223e-05,0.0347440242767334,0.04170588403940201,0.2407393902540207
4187,2061.1931314468384,2.8390712031978182e-05,-0.047361887991428375,0.04497133940458298,0.23750029504299164
4188,2061.6785719394684,0.0002309099945705384,0.022175487130880356,0.04840205982327461,0.2559322714805603
4189,2062.165139198303,2.2634549168287776e-06,0.029141400009393692,0.043559346348047256,0.25068801641464233
4190,2062.6500873565674,5.421118203230435e-06,0.01573256589472294,0.04347630962729454,0.25323304533958435
4191,2063.1355452537537,3.26520734006408e-07,0.006490636151283979,0.04249805957078934,0.25061091780662537
4192,2063.6203060150146,3.754666613531299e-05,-0.03381172567605972,0.045905571430921555,0.2535415291786194
4193,2064.1050279140472,5.17808657605201e-05,0.03275603801012039,0.042425353080034256,0.24968545138835907
4194,2064.5901980400085,2.524907176848501e-05,0.0006591969868168235,0.04218381270766258,0.24875999987125397
4195,2065.0754244327545,4.630443436326459e-05,0.028130458667874336,0.042881377041339874,0.24922272562980652
4196,2065.561482667923,5.6861157645471394e-05,-0.006385426502674818,0.043479204177856445,0.24706332385540009
4197,2066.04727101326,0.0001058673151419498,-0.006945607718080282,0.05156351625919342,0.256472110748291
4198,2066.5338587760925,3.449414361966774e-05,-0.0033208471722900867,0.044033896178007126,0.2501481771469116
4199,2067.019382238388,2.5341945729451254e-05,-9.422600123798475e-05,0.042641133069992065,0.24860575795173645
4200,2067.50457406044,4.955919848725898e-06,-0.011513561941683292,0.045746561139822006,0.2548525631427765
4201,2067.990103006363,0.00013937539188191295,-0.03795048967003822,0.04749428108334541,0.25863152742385864
4202,2068.474678993225,0.0001595077628735453,-0.0171450674533844,0.0447012335062027,0.2573975920677185
4203,2068.9598128795624,4.5316017349250615e-05,-0.008978062309324741,0.04351865127682686,0.25678059458732605
4204,2069.445475101471,1.194181004393613e-05,-0.003701946698129177,0.04282980412244797,0.25454407930374146
4205,2069.9309706687927,2.2467200324172154e-05,-0.018190668895840645,0.04422077536582947,0.2563178837299347
4206,2070.4180545806885,7.3782037361525e-05,-0.019350724294781685,0.04730876162648201,0.2600196897983551
4207,2070.9036905765533,4.0528833778807893e-05,0.04390453174710274,0.04680569842457771,0.25940272212028503
4208,2071.389593601227,8.056786464294419e-05,-0.02712240070104599,0.043146055191755295,0.2538500130176544
4209,2071.875498533249,0.000108710715721827,0.01722889207303524,0.042539726942777634,0.2472175657749176
4210,2072.3614382743835,4.826113217859529e-05,0.011033651418983936,0.04283876717090607,0.24567514657974243
4211,2072.8473007678986,2.6445417461218312e-05,0.05389086902141571,0.0438857302069664,0.2533101439476013
4212,2073.333392381668,4.075532706337981e-05,-0.022907225415110588,0.04490581527352333,0.2548525631427765
4213,2073.818866968155,0.0001239155390067026,-0.07206708937883377,0.04711524769663811,0.2579374313354492
4214,2074.3046350479126,7.189948519226164e-05,-0.009054509922862053,0.04737480729818344,0.25940272212028503
4215,2074.78946018219,8.308499673148617e-06,-0.029093030840158463,0.04470716416835785,0.25639501214027405
4216,2075.275141954422,0.00026149116456508636,0.023664379492402077,0.04615369811654091,0.2603667378425598
4217,2075.7601149082184,0.00016288290498778224,0.013101447373628616,0.04277348145842552,0.2525389492511749
4218,2076.2449963092804,1.3487498108588625e-05,0.019534733146429062,0.043336644768714905,0.256086528301239
4219,2077.235374212265,3.704803020809777e-05,-0.011477109976112843,0.04345104098320007,0.25546956062316895
4220,2077.7210755348206,3.276995994383469e-05,0.0026017993222922087,0.04329175129532814,0.2559322714805603
4221,2078.207203388214,3.699241278809495e-05,-0.013843542896211147,0.04710724949836731,0.2607909142971039
4222,2078.6908173561096,1.5643432561773807e-05,-0.024431290104985237,0.04426877573132515,0.25755181908607483
4223,2079.1757078170776,4.4514737965073436e-05,-0.0053403680212795734,0.042749423533678055,0.25230756402015686
4224,2079.660609483719,6.263365503400564e-05,-0.03623633459210396,0.04239548370242119,0.24953120946884155
4225,2080.1454734802246,8.462481491733342e-05,-3.113746515737148e-06,0.049598533660173416,0.24151059985160828
4226,2080.630234479904,0.0001250394998351112,-0.016918305307626724,0.05010613426566124,0.23873423039913177
4227,2081.117121696472,2.6970767066814005e-05,-0.0219784714281559,0.04222388193011284,0.24582938849925995
4228,2081.60280585289,9.223225788446143e-06,0.008501064963638783,0.04207925871014595,0.2472175657749176
4229,2082.0887172222137,2.6070898456964642e-05,0.0038268892094492912,0.04152551665902138,0.24783454835414886
4230,2082.5741035938263,2.3256886834133184e-06,0.00649081077426672,0.04267355799674988,0.25192198157310486
4231,2083.0592958927155,1.3847152331436519e-05,0.016302350908517838,0.041456177830696106,0.2499939352273941
4232,2083.5453267097473,2.1903029846725985e-05,0.025782402604818344,0.041614703834056854,0.2516134977340698
4233,2084.029947280884,1.004886939881544e-06,0.015064659528434277,0.04610119387507439,0.25716620683670044
4234,2084.5169563293457,2.4937597117968835e-05,0.043831102550029755,0.0449591726064682,0.2580145597457886
4235,2085.0028808116913,0.00012497048010118306,-0.0039009414613246918,0.04445815086364746,0.2547754645347595
4236,2085.4892950057983,6.346253212541342e-05,-0.011620583012700081,0.045027829706668854,0.25708910822868347
4237,2085.9735655784607,1.1851301678689197e-05,0.016759824007749557,0.0420030802488327,0.2533872723579407
4238,2086.4605894088745,1.0777042916743085e-05,0.015291995368897915,0.04316599294543266,0.25546956062316895
4239,2086.945517063141,8.897368388716131e-05,0.03619784861803055,0.04225893318653107,0.2527703046798706
4240,2087.4310886859894,0.0002886825241148472,-0.06211955100297928,0.04591132700443268,0.2594798505306244
4241,2087.915424346924,0.0001332518004346639,0.02615482732653618,0.04240061715245247,0.25323304533958435
4242,2088.4014205932617,0.00037821184378117323,0.06273681670427322,0.04421139508485794,0.23780877888202667
4243,2088.8859753608704,6.295499770203605e-05,-0.024357330054044724,0.042288389056921005,0.24012240767478943
4244,2089.37007856369,0.00018918316345661879,0.004549154546111822,0.04067661240696907,0.24320726096630096
4245,2089.8562257289886,7.578540680697188e-05,0.0050656720995903015,0.046179864555597305,0.2522304654121399
4246,2090.34006524086,7.370871344392071e-07,0.049197424203157425,0.040636301040649414,0.24552090466022491
4247,2090.8251345157623,1.4112092685536481e-05,-0.019553346559405327,0.04119790717959404,0.2445954531431198
4248,2091.309968471527,1.5386336599476635e-05,0.018146079033613205,0.041079550981521606,0.24845151603221893
4249,2091.7958142757416,5.863641945325071e-06,0.027588963508605957,0.04178711399435997,0.24598363041877747
4250,2092.281498193741,1.152125059888931e-05,-0.01694081537425518,0.04131677746772766,0.2462921142578125
4251,2092.7654654979706,1.805696047085803e-05,-0.011291027069091797,0.04158521816134453,0.24521242082118988
4252,2093.2508356571198,1.5168408026511315e-05,0.0229953620582819,0.0425504632294178,0.2445954531431198
4253,2093.7357807159424,0.0006738390657119453,0.024949936196208,0.05582030862569809,0.23082108795642853
4254,2094.220932483673,0.00011278517922619358,-0.0002500092959962785,0.04796916991472244,0.23040513694286346
4255,2094.707473039627,1.748059003148228e-05,-0.025304989889264107,0.04271061345934868,0.23410695791244507
4256,2095.1949412822723,0.00026726131909526885,0.02262079156935215,0.05107510834932327,0.2498396933078766
4257,2095.680640220642,0.0002471500192768872,-0.023277636617422104,0.04192767292261124,0.23857998847961426
4258,2096.16685461998,6.78792639519088e-05,-0.05721055343747139,0.04148070141673088,0.2379630208015442
4259,2096.652043581009,6.626835238421336e-05,-0.016930194571614265,0.04566523805260658,0.2297881692647934
4260,2097.136750459671,4.8320092901121825e-05,-0.017301497980952263,0.04671243205666542,0.22917118668556213
4261,2097.622123479843,0.00010588770237518474,-0.01783471368253231,0.042206794023513794,0.23950543999671936
4262,2098.109121322632,5.99445920670405e-05,0.003870780346915126,0.04346461594104767,0.2325645238161087
4263,2098.594489336014,3.4644626794033684e-06,0.012408346869051456,0.042062923312187195,0.23750029504299164
4264,2099.079339027405,4.391555557958782e-05,0.011149849742650986,0.04449860379099846,0.2297881692647934
4265,2099.5648012161255,1.6420375686720945e-05,0.01264211256057024,0.04185931012034416,0.23595786094665527
4266,2100.0499880313873,5.921395768382354e-06,-0.04032920300960541,0.041961055248975754,0.2344154417514801
4267,2100.536051750183,0.00013004102220293134,0.0036052775103598833,0.04135500267148018,0.2353408932685852
4268,2101.021958589554,2.3323459572566207e-06,-0.007104962132871151,0.04139247164130211,0.2351866513490677
4269,2101.5078785419464,3.125352304778062e-05,0.005475596059113741,0.040849924087524414,0.23595786094665527
4270,2101.99356007576,1.8129809177480638e-05,-0.017454899847507477,0.040767088532447815,0.2362663447856903
4271,2102.4805183410645,2.423202749923803e-05,-0.044812288135290146,0.047696713358163834,0.24336150288581848
4272,2102.9649560451508,1.5933018175928737e-06,0.014757310040295124,0.04348365589976311,0.24012240767478943
4273,2103.4504618644714,6.353068602038547e-05,-0.03131960704922676,0.04011434316635132,0.23965968191623688
4274,2103.936538696289,6.367087189573795e-05,-0.04987674951553345,0.04466020688414574,0.2444412112236023
4275,2104.4231922626495,1.8721008018474095e-05,-0.02679741382598877,0.04338039085268974,0.2444412112236023
4276,2104.9086680412292,0.0001179625978693366,0.06781861931085587,0.04704348370432854,0.24474969506263733
4277,2105.3934144973755,5.553032679017633e-06,-0.03746882453560829,0.04592832550406456,0.2472175657749176
4278,2105.879256248474,0.0001313793909503147,0.03212044760584831,0.044840406626462936,0.24474969506263733
4279,2106.3644313812256,4.7586163418600336e-05,0.02291206084191799,0.04041961953043938,0.24027664959430695
4280,2106.84911608696,2.0409783246577717e-05,0.02897576242685318,0.0399884395301342,0.2370375692844391
4281,2107.33349609375,3.5565968573791906e-05,-0.004676612559705973,0.04039495810866356,0.23780877888202667
4282,2107.819103717804,7.954617467476055e-05,0.05474019795656204,0.040672335773706436,0.24320726096630096
4283,2108.3048095703125,2.4384235075558536e-05,-0.009026183746755123,0.04120887443423271,0.243515744805336
4284,2108.790568590164,9.065093763638288e-06,0.0067924270406365395,0.04035944119095802,0.2418190836906433
4285,2109.274961709976,7.217106758616865e-05,-0.008385219611227512,0.04486561566591263,0.23426119983196259
4286,2109.760668992996,3.915209163096733e-06,-0.011203314177691936,0.04042452946305275,0.23950543999671936
4287,2110.2457032203674,0.0001308975333813578,-0.04543161392211914,0.042019251734018326,0.2445954531431198
4288,2110.7325615882874,7.001771155046299e-05,0.014944350346922874,0.042505133897066116,0.2453666627407074
4289,2111.216996192932,5.2134953875793144e-05,0.03301370516419411,0.04177451878786087,0.24505817890167236
4290,2111.70290017128,9.215710451826453e-05,-0.022629747167229652,0.04411224275827408,0.24768030643463135
4291,2112.1901841163635,8.703716048330534e-06,0.029820377007126808,0.04133863002061844,0.24228180944919586
4292,2112.6756839752197,2.7130713533551898e-06,-0.0006157125462777913,0.04062571004033089,0.243515744805336
4293,2113.1621811389923,4.6342716814251617e-05,-0.02617412433028221,0.04387117177248001,0.23857998847961426
4294,2113.6463878154755,2.6155639716307633e-05,0.012168332003057003,0.041289057582616806,0.24366998672485352
4295,2114.1330194473267,3.6962777812732384e-05,-0.00686273816972971,0.04122612997889519,0.24428696930408478
4296,2114.6182742118835,9.884127939585596e-05,-0.05673374608159065,0.041128210723400116,0.2453666627407074
4297,2115.610388994217,8.644729678053409e-05,-0.020494412630796432,0.04172949492931366,0.2445954531431198
4298,2116.0970120429993,4.571971294353716e-05,0.004087729845196009,0.041901957243680954,0.24474969506263733
4299,2116.583093881607,2.531773134251125e-05,-0.0030228060204535723,0.04270639643073082,0.24875999987125397
4300,2117.0681340694427,7.69211765145883e-05,0.028540005907416344,0.040451761335134506,0.2444412112236023
4301,2117.55366230011,0.00010665572335710749,-0.03452407196164131,0.04308096691966057,0.2498396933078766
4302,2118.039066553116,8.133993105730042e-05,-0.014596608467400074,0.04338469356298447,0.2509194016456604
4303,2118.5254855155945,3.456034028204158e-05,-0.03900260478258133,0.0416363924741745,0.24690908193588257
4304,2119.0124747753143,0.00016399445303250104,-0.0333380401134491,0.041269075125455856,0.2425902932882309
4305,2119.498283624649,4.147531581111252e-05,0.0463406927883625,0.04111330211162567,0.243515744805336
4306,2119.98411488533,8.667433576192707e-05,-0.01316565740853548,0.04215141758322716,0.24783454835414886
4307,2120.470000267029,5.1607144087029155e-06,-0.005507192108780146,0.04247021675109863,0.24706332385540009
4308,2120.95471906662,4.134555274504237e-05,-0.02835652232170105,0.042379286140203476,0.24845151603221893
4309,2121.440468788147,7.694823580095544e-05,-0.022378066554665565,0.044744882732629776,0.250533789396286
4310,2121.924735546112,0.00010826729703694582,-0.01819789782166481,0.04309336841106415,0.24582938849925995
4311,2122.4100477695465,1.6018620954127982e-05,-0.020347461104393005,0.042235117405653,0.24151059985160828
4312,2122.8946204185486,0.00010711390495998785,-0.02937963232398033,0.04884324595332146,0.25377288460731506
4313,2123.3804371356964,0.00010549947910476476,-0.011534919030964375,0.04629921913146973,0.25030243396759033
4314,2123.8659374713898,3.5618040783447213e-06,-0.02067762054502964,0.04481775686144829,0.24937696754932404
4315,2124.351583957672,6.309387390501797e-05,0.04338529333472252,0.04592062905430794,0.24212756752967834
4316,2124.8378076553345,5.960392445558682e-05,0.04422210529446602,0.04349256306886673,0.2498396933078766
4317,2125.323813199997,1.997153231059201e-05,0.0007081785588525236,0.04954008013010025,0.256472110748291
4318,2125.809426546097,2.0044240955030546e-05,0.004847715608775616,0.045972395688295364,0.2542355954647064
4319,2126.2953991889954,6.820625458203722e-06,0.032119542360305786,0.046219196170568466,0.25469833612442017
4320,2126.7797923088074,3.5369939723750576e-05,0.05189593508839607,0.046918608248233795,0.2547754645347595
4321,2127.265038728714,4.876679668086581e-06,0.02104107290506363,0.0454566664993763,0.2538500130176544
4322,2127.748875617981,4.884462759946473e-05,-0.03238282725214958,0.043287187814712524,0.24937696754932404
4323,2128.2348153591156,0.00014736094453837723,0.003072024555876851,0.0433768592774868,0.2498396933078766
4324,2128.7192249298096,8.646892092656344e-05,0.0068445513024926186,0.042605359107255936,0.24644635617733002
4325,2129.205632209778,0.00021376831864472479,-0.02592974528670311,0.04398051276803017,0.2408936321735382
4326,2129.6927387714386,0.00036740582436323166,-0.01751471497118473,0.04554414004087448,0.2362663447856903
4327,2130.177558660507,2.213910011050757e-05,-0.016666006296873093,0.0411859005689621,0.24104787409305573
4328,2130.66423368454,2.7551832317840308e-05,0.006809819955378771,0.04238339886069298,0.2390427142381668
4329,2131.1494269371033,0.0002487250603735447,0.045758266001939774,0.04181773588061333,0.2481430321931839
4330,2131.635201692581,3.527965600369498e-05,-0.008212128654122353,0.041605766862630844,0.24336150288581848
4331,2132.120851278305,0.00015857569815125316,0.03314987197518349,0.0522187240421772,0.23128381371498108
4332,2132.6067667007446,0.000154477238538675,0.011493355967104435,0.04179947078227997,0.24151059985160828
4333,2133.092309951782,0.00011023494153050706,0.0542890839278698,0.04281751438975334,0.24783454835414886
4334,2133.5783700942993,2.487163328623865e-06,0.009889570064842701,0.0416959710419178,0.24598363041877747
4335,2134.064615011215,3.5315515560796484e-05,-0.015389375388622284,0.047790005803108215,0.25323304533958435
4336,2134.5494503974915,1.0522090633457992e-05,0.006530653685331345,0.04377613216638565,0.24891424179077148
4337,2135.0351238250732,1.3678599088962073e-06,-0.014074291102588177,0.0425698384642601,0.24783454835414886
4338,2135.5212993621826,8.761159551795572e-05,-0.017477724701166153,0.042706843465566635,0.24783454835414886
4339,2136.006186723709,1.6380694432882592e-05,-0.0022126135881990194,0.04204164445400238,0.2462921142578125
4340,2136.4920604228973,3.514997661113739e-05,0.06091506779193878,0.04162086546421051,0.2427445352077484
4341,2136.97762465477,0.00011780417844420299,0.020213713869452477,0.04314805567264557,0.24228180944919586
4342,2137.464256286621,1.2342459740466438e-05,0.002446812344714999,0.04235437139868736,0.2427445352077484
4343,2137.9489891529083,0.0003608647093642503,-0.0043440088629722595,0.04605553671717644,0.25323304533958435
4344,2138.434849500656,2.3203465389087796e-05,0.031267356127500534,0.04618187993764877,0.2527703046798706
4345,2138.919919729233,3.8365506043192e-05,-0.034261394292116165,0.05117021128535271,0.25878575444221497
4346,2139.4055314064026,2.8755075618391857e-05,-0.0030741726513952017,0.04391315579414368,0.25068801641464233
4347,2139.8942222595215,5.711050107493065e-05,0.0396345853805542,0.044467538595199585,0.2520762085914612
4348,2140.3795731067657,0.0002495826920494437,0.022140374407172203,0.04453359171748161,0.24212756752967834
4349,2140.865894794464,4.371740487840725e-06,-0.026006516069173813,0.046644944697618484,0.23965968191623688
4350,2141.351113796234,8.581256224715617e-06,0.016455460339784622,0.04350748285651207,0.24289877712726593
4351,2141.8355112075806,2.5109971829806454e-05,-0.03542403131723404,0.042507514357566833,0.24243605136871338
4352,2142.3206696510315,8.15295206848532e-05,-0.00847878959029913,0.04387397691607475,0.24768030643463135
4353,2142.806081533432,5.950715421931818e-05,0.0585024356842041,0.043355654925107956,0.2425902932882309
4354,2143.2917625904083,0.00012191474525025114,0.002480248687788844,0.04236244037747383,0.24829727411270142
4355,2143.778352499008,3.0610176509071607e-06,-0.026936233043670654,0.04290771484375,0.25061091780662537
4356,2144.2630410194397,6.274569022934884e-05,0.02990945801138878,0.04495258629322052,0.250533789396286
4357,2144.74844789505,8.740165503695607e-05,-0.003407241078093648,0.043339017778635025,0.24953120946884155
4358,2145.2342159748077,0.00015943845210131258,-0.04674750566482544,0.041491344571113586,0.24243605136871338
4359,2145.7201454639435,1.2560600453070947e-06,-0.015470070764422417,0.04185504838824272,0.24243605136871338
4360,2146.2082784175873,8.63691748236306e-05,0.022919777780771255,0.04184482991695404,0.2399681657552719
4361,2146.6941809654236,7.882280624471605e-05,-0.008266710676252842,0.04163558781147003,0.23919695615768433
4362,2147.179694414139,9.849923117144499e-06,0.005536503158509731,0.0414198562502861,0.2425902932882309
4363,2147.665461540222,4.550215180643136e-06,0.01442761067301035,0.04132525995373726,0.24212756752967834
4364,2148.1508910655975,2.201322240580339e-05,0.02387821301817894,0.041443824768066406,0.24043090641498566
4365,2148.636655330658,1.3596558346762322e-05,-0.0034234875347465277,0.04140505939722061,0.24135635793209076
4366,2149.123121023178,4.125403938814998e-05,0.017561689019203186,0.04320664331316948,0.24706332385540009
4367,2149.6082570552826,2.518122983019566e-06,-0.010494462214410305,0.044159650802612305,0.24675484001636505
4368,2150.0942311286926,3.401897265575826e-05,-0.002288613235577941,0.04321308061480522,0.24644635617733002
4369,2150.5799283981323,8.056941442191601e-05,-0.007990212179720402,0.05060999095439911,0.2533101439476013
4370,2151.0649633407593,1.4079747415962629e-05,-0.004029697272926569,0.0466933473944664,0.249068483710289
4371,2151.5503809452057,4.378779703984037e-05,-0.04022897779941559,0.04231550917029381,0.23765453696250916
4372,2152.035147190094,0.00015896488912403584,-0.030316825956106186,0.04537564888596535,0.24968545138835907
4373,2152.520687818527,3.4007549402303994e-05,-0.017183121293783188,0.04139937832951546,0.24644635617733002
4374,2153.0063643455505,2.3613893063156866e-06,-0.020267179235816002,0.041069965809583664,0.24552090466022491
4375,2153.4926409721375,7.456022285623476e-05,-0.04081709682941437,0.04183891788125038,0.24598363041877747
4376,2154.482443332672,2.6706373319029808e-05,-0.005131125450134277,0.04200468212366104,0.24768030643463135
4377,2154.9678761959076,1.8726641428656876e-05,-0.007514732889831066,0.04151574522256851,0.24737180769443512
4378,2155.4525756835938,0.0001127815994550474,0.022342447191476822,0.04272715002298355,0.24953120946884155
4379,2155.9382104873657,1.5789444660185836e-05,0.035236380994319916,0.042489275336265564,0.24829727411270142
4380,2156.423504590988,0.0001653525250731036,-0.03934730961918831,0.05011201277375221,0.25909423828125
4381,2156.9101474285126,1.8863079276343342e-06,0.01363476924598217,0.045700982213020325,0.25469833612442017
4382,2157.3952927589417,5.5486734709120356e-06,0.00507859792560339,0.04657161608338356,0.2577831745147705
4383,2157.880448579788,0.00019910211267415434,0.030425457283854485,0.04220324382185936,0.25045666098594666
4384,2158.3661177158356,3.8385875086532906e-05,-0.01319557148963213,0.042729053646326065,0.25284743309020996
4385,2158.85222697258,1.94128806469962e-05,-0.002367299748584628,0.041616618633270264,0.24968545138835907
4386,2159.337137937546,0.00020239855803083628,-0.020541347563266754,0.042933329939842224,0.2525389492511749
4387,2159.8236804008484,4.744452780869324e-06,-0.008386243134737015,0.042196474969387054,0.25068801641464233
4388,2160.308537006378,9.652866538090166e-06,-0.028694812208414078,0.04332195222377777,0.25492969155311584
4389,2160.793684244156,5.342272561392747e-05,0.02801014669239521,0.04266342148184776,0.25438985228538513
4390,2161.2782657146454,1.2651416909648106e-05,0.029951268807053566,0.04209444671869278,0.25045666098594666
4391,2161.764133453369,6.148980173747987e-05,-0.0759282261133194,0.04705175384879112,0.2589400112628937
4392,2162.249771118164,1.8017564798356034e-05,0.005442306399345398,0.04444403573870659,0.2572433352470398
4393,2162.7354748249054,3.473489414318465e-05,0.016622036695480347,0.043478693813085556,0.2553924322128296
4394,2163.2210268974304,6.213998858584091e-05,0.022065505385398865,0.04352276399731636,0.25600939989089966
4395,2163.7071578502655,6.881981971673667e-05,-0.010588952340185642,0.04526340216398239,0.2588628828525543
4396,2164.19176530838,0.00010067944822367281,0.009534855373203754,0.04222278296947479,0.253155916929245
4397,2164.678421497345,3.620977440732531e-05,0.0016698252875357866,0.04571040719747543,0.25693485140800476
4398,2165.1633524894714,0.00014521970297209918,-0.029444780200719833,0.04699956253170967,0.26009681820869446
4399,2165.6482479572296,4.483996599446982e-05,0.003882291726768017,0.04766838625073433,0.26032817363739014
4400,2166.1328246593475,1.2455955129553331e-06,-0.018993044272065163,0.04711556062102318,0.25994259119033813
4401,2166.619827270508,0.00036084969178773463,-0.009779729880392551,0.04982141777873039,0.2637215256690979
4402,2167.1052067279816,2.4805767679936253e-05,-0.04160569608211517,0.04588564112782478,0.2592484951019287
4403,2167.5899047851562,0.00010638931416906416,0.031606655567884445,0.046313345432281494,0.24891424179077148
4404,2168.0748007297516,1.39549219966284e-05,0.04799859970808029,0.04353984445333481,0.25492969155311584
4405,2168.5604014396667,7.808446389390156e-05,-0.001069998717866838,0.0429060235619545,0.2533101439476013
4406,2169.045931816101,1.4191167792887427e-05,0.0020649938378483057,0.04164808243513107,0.2507651448249817
4407,2169.5300147533417,7.960683433339e-05,-0.029655711725354195,0.04219665378332138,0.2527703046798706
4408,2170.016402721405,5.8098597946809605e-05,-0.022295400500297546,0.04267603158950806,0.2540813684463501
4409,2170.503148317337,5.03062256029807e-05,0.0023314475547522306,0.043655525892972946,0.2566263675689697
4410,2170.9883024692535,6.269654113566503e-05,0.034695953130722046,0.04321632534265518,0.2566263675689697
4411,2171.4741883277893,7.6882861321792e-06,0.03194739669561386,0.04490267112851143,0.25940272212028503
4412,2171.959658384323,0.00022433574486058205,-0.01628820039331913,0.04925346374511719,0.26701846718788147
4413,2172.4459273815155,3.2679552532499656e-05,-0.008759105578064919,0.04641164839267731,0.2631816864013672
4414,2172.931473493576,0.00011970452032983303,0.026573343202471733,0.04387228190898895,0.2527703046798706
4415,2173.417311668396,6.065649358788505e-05,0.015835082158446312,0.04358777776360512,0.2563178837299347
4416,2173.9030475616455,0.0007182262488640845,0.0450335331261158,0.04379742220044136,0.25084227323532104
4417,2174.3884501457214,1.8239361452287994e-05,-0.016995517536997795,0.04422595724463463,0.2511507570743561
4418,2174.8735525608063,3.2811185519676656e-05,0.02406284771859646,0.04283151030540466,0.2552381753921509
4419,2175.3594014644623,1.4867564459564164e-05,-0.021719587966799736,0.04323921725153923,0.25693485140800476
4420,2175.844964981079,1.2424779015418608e-05,0.01741972379386425,0.04355141147971153,0.256472110748291
4421,2176.3294258117676,3.473780452623032e-05,-0.007196917198598385,0.04629383608698845,0.24752604961395264
4422,2176.816131591797,6.492513784905896e-05,0.006294603925198317,0.04739370942115784,0.24382422864437103
4423,2177.301524400711,4.217584864818491e-05,0.006242283619940281,0.042802080512046814,0.2507651448249817
4424,2177.7868554592133,4.4249922211747617e-05,-0.060630228370428085,0.04290836676955223,0.2548525631427765
4425,2178.2719855308533,0.00021252394071780145,0.028655892238020897,0.04538604989647865,0.24197332561016083
4426,2178.7575685977936,3.400237619644031e-05,-0.0046041361056268215,0.043289657682180405,0.24582938849925995
4427,2179.2429316043854,0.0002861942339222878,-0.031853970140218735,0.048118073493242264,0.23395271599292755
4428,2179.7283577919006,4.208688551443629e-05,0.003032181179150939,0.04467913508415222,0.23672908544540405
4429,2180.213500022888,8.446313586318865e-05,-0.0049465615302324295,0.04467698186635971,0.23333574831485748
4430,2180.6990945339203,7.534632459282875e-05,-0.02763846144080162,0.044432297348976135,0.23379847407341003
4431,2181.184122800827,0.00011406116391299292,-0.06494033336639404,0.04288501664996147,0.23580361902713776
4432,2181.668630361557,4.809706751984777e-06,-0.009917935356497765,0.04318024218082428,0.23503240942955017
4433,2182.1547133922577,6.256424967432395e-05,0.00019873841665685177,0.0413949228823185,0.23950543999671936
4434,2182.641699075699,2.85156856989488e-05,-0.02528499998152256,0.04139554500579834,0.23827150464057922
4435,2183.127576112747,7.933504093671218e-06,0.0018547230865806341,0.04145750403404236,0.23857998847961426
4436,2183.613734960556,3.620487768785097e-05,0.009879158809781075,0.043723393231630325,0.23410695791244507
4437,2184.100380897522,9.996959852287546e-05,0.039899300783872604,0.043094586580991745,0.23210179805755615
4438,2184.585485935211,0.00025412405375391245,-0.02742684818804264,0.04725392162799835,0.24829727411270142
4439,2185.0717804431915,3.375463711563498e-05,-0.0004294693353585899,0.04281236603856087,0.24228180944919586
4440,2185.55721783638,0.0001010833220789209,0.007820944301784039,0.04930635914206505,0.2507651448249817
4441,2186.0434205532074,6.968282104935497e-05,0.02853410132229328,0.050541821867227554,0.253155916929245
4442,2186.529339313507,9.584656800143421e-05,0.003914167173206806,0.05127602443099022,0.2551610767841339
4443,2187.014899492264,2.9331054975045845e-05,-3.342747731949203e-05,0.0526522733271122,0.2557009160518646
4444,2187.500556707382,0.00016675007645972073,-0.013803101144731045,0.042514730244874954,0.24012240767478943
4445,2187.985051393509,0.00014775055751670152,0.01576775126159191,0.049339018762111664,0.25361862778663635
4446,2188.471268415451,7.018393807811663e-05,-0.008075764402747154,0.043085794895887375,0.24783454835414886
4447,2188.955989599228,8.445983439742122e-06,0.02018151432275772,0.040954701602458954,0.24197332561016083
4448,2189.4415197372437,4.917316346109146e-06,0.012499367818236351,0.04121315851807594,0.24428696930408478
4449,2189.9281010627747,3.0180068279150873e-05,0.013946831226348877,0.0415494441986084,0.24552090466022491
4450,2190.4133648872375,2.928799767687451e-05,0.0007580864476040006,0.04238879680633545,0.24228180944919586
4451,2190.8977227211,7.107777946657734e-06,-0.04555041715502739,0.04175540804862976,0.243515744805336
4452,2191.3840470314026,2.5072662538150325e-05,-0.019951364025473595,0.04126023128628731,0.24474969506263733
4453,2191.8691866397858,4.551687015919015e-05,0.01473668310791254,0.04241394251585007,0.24012240767478943
4454,2192.860621213913,5.333344961400144e-05,-0.008046567440032959,0.044145628809928894,0.23935119807720184
4455,2193.3452830314636,2.8904261853313074e-05,-0.00324311014264822,0.04183093458414078,0.24567514657974243
4456,2193.8310050964355,7.574979008495575e-06,0.024432167410850525,0.042728886008262634,0.24243605136871338
4457,2194.31667137146,1.6199528545257635e-05,0.03714442253112793,0.044717125594615936,0.23857998847961426
4458,2194.8029959201813,0.00014221614401321858,-0.027325334027409554,0.04200156405568123,0.2453666627407074
4459,2195.2896885871887,3.9243238347808074e-07,-0.009443020448088646,0.04373667389154434,0.24860575795173645
4460,2195.7750301361084,6.381799835253332e-07,-0.0064733391627669334,0.04515153169631958,0.2511507570743561
4461,2196.261143684387,5.414762927102856e-05,0.01145781297236681,0.042141467332839966,0.24521242082118988
4462,2196.746024131775,6.532228871947154e-05,-0.007890773005783558,0.042066846042871475,0.24752604961395264
4463,2197.230229616165,2.75172533292789e-06,-0.02862061932682991,0.04241819307208061,0.24937696754932404
4464,2197.7156960964203,8.584020179114304e-06,-0.017408277839422226,0.041915085166692734,0.24891424179077148
4465,2198.20098900795,1.3871188457414974e-05,-0.03297238051891327,0.0417492613196373,0.25030243396759033
4466,2198.68883728981,8.870665624272078e-07,-0.02682371996343136,0.042321570217609406,0.25122788548469543
4467,2199.174426317215,7.062895292619942e-06,0.04670998081564903,0.04212440922856331,0.2507651448249817
4468,2199.6595134735107,3.135506631224416e-05,-0.009568475186824799,0.04447074607014656,0.2547754645347595
4469,2200.146755218506,4.397996963234618e-05,0.004386262968182564,0.04319589212536812,0.25192198157310486
4470,2200.6331753730774,5.0545218982733786e-05,0.007398226298391819,0.045442696660757065,0.25508394837379456
4471,2201.1199684143066,6.86713201503153e-06,0.027223490178585052,0.046084001660346985,0.2572433352470398
4472,2201.6041445732117,0.00021025909518357366,0.009315538220107555,0.051805686205625534,0.2654374837875366
4473,2202.091020822525,3.848541382467374e-05,-2.4722367015783675e-05,0.04678356647491455,0.25994259119033813
4474,2202.576064348221,1.2332102414802648e-05,0.00048488646280020475,0.04616519436240196,0.25824591517448425
4475,2203.061856508255,4.087111301487312e-05,-0.01439477689564228,0.04628252610564232,0.2444412112236023
4476,2203.546982049942,3.7603713280986995e-05,-0.0049192896112799644,0.046586163341999054,0.24305301904678345
4477,2204.0331707000732,1.6651967598591e-05,-0.009075714275240898,0.04543614760041237,0.24505817890167236
4478,2204.518925666809,0.00011525904119480401,-0.047017958015203476,0.04678645357489586,0.24366998672485352
4479,2205.003910303116,3.542616468621418e-05,0.005107905715703964,0.043371398001909256,0.2453666627407074
4480,2205.4887895584106,5.427054566098377e-05,-0.010728880763053894,0.04327278584241867,0.24428696930408478
4481,2205.9747529029846,0.0003107551601715386,-0.03860139846801758,0.04217051342129707,0.25192198157310486
4482,2206.4606206417084,6.479924650193425e-06,0.0047462377697229385,0.041744232177734375,0.24953120946884155
4483,2206.9456696510315,7.394496788037941e-05,-0.02265874855220318,0.042202673852443695,0.2511507570743561
4484,2207.4300248622894,1.385131872666534e-05,0.03543192893266678,0.04234763979911804,0.2510736286640167
4485,2207.91624045372,2.227501681772992e-05,0.004763067699968815,0.04246853291988373,0.2514592409133911
4486,2208.403929710388,0.0001261535653611645,0.039733029901981354,0.043455276638269424,0.2511507570743561
4487,2208.889034509659,4.789143076777691e-06,-0.03283168748021126,0.04237495735287666,0.24706332385540009
4488,2209.375108242035,5.182302629691549e-06,-0.006390470080077648,0.043254293501377106,0.2525389492511749
4489,2209.861227273941,8.677980804350227e-05,0.0013452970888465643,0.045281991362571716,0.256086528301239
4490,2210.3453817367554,1.3714894748773077e-06,0.037661295384168625,0.04266330972313881,0.25284743309020996
4491,2210.8309981822968,0.00021231331629678607,0.0330422967672348,0.0468006432056427,0.2604053020477295
4492,2211.3162293434143,0.000139721276354976,-0.009973951615393162,0.041798580437898636,0.24937696754932404
4493,2211.802055835724,7.550016016466543e-05,-0.021054668352007866,0.0436837412416935,0.25438985228538513
4494,2212.2877547740936,0.00010328018106520176,0.020268814638257027,0.042507633566856384,0.24660059809684753
4495,2212.7742097377777,1.7415767388229142e-06,-0.022106189280748367,0.041867177933454514,0.24829727411270142
4496,2213.2595732212067,4.0196882764576e-05,-0.015542954206466675,0.04360960051417351,0.25284743309020996
4497,2213.7465596199036,5.0414364523021504e-06,-0.042934831231832504,0.043512433767318726,0.25415849685668945
4498,2214.2315781116486,6.319233943941072e-05,0.007228858768939972,0.0447579100728035,0.2555466592311859
4499,2214.7176797389984,0.0003928104415535927,-0.056403592228889465,0.04219752550125122,0.24613787233829498
4500,2215.2033529281616,4.077693301951513e-05,0.03140455111861229,0.04461053013801575,0.2553924322128296
4501,2215.689325094223,2.215967651864048e-05,0.030780328437685966,0.04380786791443825,0.2544669806957245
4502,2216.1749300956726,0.00018665718380361795,-0.03856649622321129,0.04802296310663223,0.2592484951019287
4503,2216.6611952781677,7.080569048412144e-05,0.04154273122549057,0.04328617826104164,0.24706332385540009
4504,2217.1457855701447,3.934059350285679e-06,-0.007320065516978502,0.04277598112821579,0.24891424179077148
4505,2217.6312136650085,8.444822015007958e-05,-0.019347473978996277,0.04271392896771431,0.2501481771469116
4506,2218.1174890995026,3.651579754659906e-05,-0.009471183642745018,0.04342959448695183,0.2518448531627655
4507,2218.6032299995422,9.487994248047471e-05,0.005957201588898897,0.042618490755558014,0.2472175657749176
4508,2219.0889015197754,4.771933163283393e-05,-0.013603214174509048,0.042749837040901184,0.24752604961395264
4509,2219.574713230133,3.7308066112018423e-06,-0.026837144047021866,0.042832277715206146,0.24953120946884155
4510,2220.061355829239,1.6876296285772696e-05,0.02801614999771118,0.042024653404951096,0.2501481771469116
4511,2220.5461254119873,1.906775105453562e-05,0.001868996536359191,0.041975878179073334,0.24706332385540009
4512,2221.0312712192535,1.9527129552443512e-05,0.0316668301820755,0.04379735141992569,0.2540813684463501
4513,2221.5173964500427,2.8095450943510514e-06,0.045140378177165985,0.043595898896455765,0.253155916929245
4514,2222.002914905548,3.7984336813678965e-06,-0.0003314459172543138,0.042191725224256516,0.24937696754932404
4515,2222.488944530487,4.598629311658442e-05,0.009584246203303337,0.046399179846048355,0.2408936321735382
4516,2222.973823070526,6.447621854022145e-05,0.029551533982157707,0.042035993188619614,0.2501481771469116
4517,2223.459845304489,3.4953314752783626e-05,-0.009764871560037136,0.0417657233774662,0.24937696754932404
4518,2223.945146560669,7.332969835260883e-05,0.024038657546043396,0.041533052921295166,0.24937696754932404
4519,2224.4301629066467,6.513339030789211e-05,-0.013150602579116821,0.04485034942626953,0.24598363041877747
4520,2224.915029525757,6.404403393389657e-06,-0.006148155312985182,0.043825842440128326,0.24737180769443512
4521,2225.400486469269,2.354197931708768e-05,-0.0143365990370512,0.0425763875246048,0.24860575795173645
4522,2225.8856065273285,9.319201490143314e-05,0.06778741627931595,0.044198695570230484,0.24305301904678345
4523,2226.3711252212524,6.116813892731443e-05,-0.007852733135223389,0.04244016483426094,0.24783454835414886
4524,2226.8573451042175,4.1312345274491236e-05,-0.021768731996417046,0.042199403047561646,0.249068483710289
4525,2227.3426756858826,4.125837585888803e-05,0.000733232474885881,0.04237893223762512,0.2507651448249817
4526,2227.827203989029,4.8152185627259314e-05,0.016848444938659668,0.04360941797494888,0.2533872723579407
4527,2228.3137452602386,1.048094782163389e-05,0.02162010408937931,0.042683105915784836,0.2498396933078766
4528,2228.8012731075287,2.666904947545845e-05,0.0030226444359868765,0.04245835170149803,0.24875999987125397
4529,2229.2874965667725,0.00012562777556013316,0.0018422394059598446,0.042665719985961914,0.24783454835414886
4530,2229.773245573044,6.494813715107739e-05,-0.008706391789019108,0.04551246017217636,0.2566263675689697
4531,2230.258428812027,3.632054722402245e-05,0.007883724756538868,0.042113713920116425,0.24953120946884155
4532,2231.250065803528,4.821625680051511e-06,0.038121309131383896,0.04175451397895813,0.24690908193588257
4533,2231.7353818416595,0.00022028993407730013,0.03702828288078308,0.04198267310857773,0.24798879027366638
4534,2232.2212221622467,0.0003042332537006587,0.05967402458190918,0.04325857013463974,0.2418190836906433
4535,2232.7062742710114,0.00046733568888157606,-0.04918506368994713,0.04871400073170662,0.2601739466190338
4536,2233.192478656769,5.96469035372138e-05,-0.0001720070868032053,0.04277762398123741,0.24690908193588257
4537,2233.675852537155,2.4475686586811207e-05,-0.03496415168046951,0.04278227314352989,0.24582938849925995
4538,2234.159693002701,1.7231417587026954e-05,0.08255115151405334,0.041591767221689224,0.24768030643463135
4539,2234.64541888237,5.241105327513651e-08,0.03390888497233391,0.041739922016859055,0.24860575795173645
4540,2235.1293580532074,5.2099563617957756e-05,0.016895717009902,0.04160544276237488,0.24690908193588257
4541,2235.6146647930145,4.526563861873001e-05,0.006804404314607382,0.04114310443401337,0.2481430321931839
4542,2236.0993161201477,4.116513082408346e-05,0.0015424343291670084,0.04653339833021164,0.2546212077140808
4543,2236.585949897766,3.875347465509549e-05,0.0018411832861602306,0.04466802626848221,0.2519990801811218
4544,2237.0717272758484,9.720938578539062e-06,-0.0074578579515218735,0.041065242141485214,0.24690908193588257
4545,2237.5580492019653,2.4538117941119708e-05,-0.00022664487187284976,0.04146711528301239,0.24490393698215485
4546,2238.0427877902985,1.5170110600593034e-05,-0.009604374878108501,0.04197034239768982,0.24922272562980652
4547,2238.528785943985,0.00015102585894055665,0.027741527184844017,0.04201464727520943,0.2416648417711258
4548,2239.014086961746,0.00013145724369678646,-0.043042153120040894,0.04624660313129425,0.23456968367099762
4549,2239.4995353221893,0.00011263632768532261,-0.01781422644853592,0.04241882264614105,0.2418190836906433
4550,2239.9848136901855,6.475631380453706e-05,-0.0035818591713905334,0.045618195086717606,0.24922272562980652
4551,2240.4723813533783,8.536178938811645e-05,0.03253907337784767,0.042297184467315674,0.243515744805336
4552,2240.95801281929,3.252069291193038e-05,-0.002738914219662547,0.04256289824843407,0.2445954531431198
4553,2241.443136692047,1.052906100085238e-05,-0.01974528655409813,0.042919132858514786,0.24521242082118988
4554,2241.9290294647217,2.433489726172411e-06,-0.0008930331096053123,0.04257132485508919,0.24552090466022491
4555,2242.4139404296875,1.1940654985664878e-05,0.010919222608208656,0.04152068495750427,0.24197332561016083
4556,2242.8988797664642,0.00021872823708690703,0.022673793137073517,0.04149048030376434,0.24675484001636505
4557,2243.3840787410736,1.0057703548227437e-05,-0.016241727396845818,0.042534828186035156,0.24937696754932404
4558,2243.8701508045197,6.116100848885253e-05,-0.0062110242433846,0.04117877408862114,0.24505817890167236
4559,2244.3554248809814,1.2697125384875108e-05,-0.006566680036485195,0.0413215346634388,0.2444412112236023
4560,2244.839690923691,3.8908026908757165e-05,0.05207179859280586,0.04385758936405182,0.24058514833450317
4561,2245.3257410526276,1.2014289495709818e-05,0.0259663425385952,0.04121466726064682,0.24474969506263733
4562,2245.8121762275696,9.760003194969613e-06,-0.000900681596249342,0.042763255536556244,0.24336150288581848
4563,2246.297556400299,7.720299436186906e-06,-0.04360576346516609,0.04149617254734039,0.24937696754932404
4564,2246.783336162567,2.5780564101296477e-05,-0.04073429852724075,0.04129926487803459,0.24937696754932404
4565,2247.268655538559,0.00024365828721784055,-0.029596155509352684,0.046579670161008835,0.2361121028661728
4566,2247.755542755127,0.0001166785295936279,-0.021006477996706963,0.04444283992052078,0.24043090641498566
4567,2248.2409365177155,4.988894488633377e-07,-0.03995039314031601,0.043036822229623795,0.24228180944919586
4568,2248.7268538475037,1.590316060173791e-05,0.02019260637462139,0.042989183217287064,0.24891424179077148
4569,2249.212674856186,2.3492442778660916e-05,-0.03671965375542641,0.0430961437523365,0.24829727411270142
4570,2249.697987794876,5.761574357165955e-05,-0.0029697257559746504,0.041905395686626434,0.24212756752967834
4571,2250.1826939582825,7.185978029156104e-05,0.02233997732400894,0.04358011484146118,0.23857998847961426
4572,2250.669189929962,4.20138931076508e-05,0.0002849626471288502,0.04315254092216492,0.23950543999671936
4573,2251.1549923419952,4.696864834841108e-06,-0.023107238113880157,0.04244527593255043,0.2398139238357544
4574,2251.639714717865,0.0002375178155489266,-0.036205802112817764,0.04520081728696823,0.23456968367099762
4575,2252.125855445862,0.00010609157470753416,-0.04753982275724411,0.04173208028078079,0.24305301904678345
4576,2252.6116642951965,3.98918564314954e-05,0.006299249827861786,0.04100700467824936,0.24135635793209076
4577,2253.096166610718,8.799846546025947e-05,0.021886730566620827,0.042239394038915634,0.2370375692844391
4578,2253.580316543579,2.379788384132553e-05,0.05010862275958061,0.04151589795947075,0.23842574656009674
4579,2254.066900730133,3.535686118993908e-05,-0.014297263696789742,0.04369793087244034,0.24474969506263733
4580,2254.551475763321,4.776321293320507e-05,0.0021262147929519415,0.04108322039246559,0.2399681657552719
4581,2255.0379872322083,8.467816769552883e-06,0.013027200475335121,0.04147292673587799,0.23842574656009674
4582,2255.5246500968933,1.6263691577478312e-05,-0.01446746289730072,0.04555848240852356,0.24690908193588257
4583,2256.0094628334045,2.1000812921556644e-05,0.032898686826229095,0.04230259731411934,0.24366998672485352
4584,2256.495306968689,2.545061579439789e-05,0.013589713722467422,0.041046518832445145,0.24058514833450317
4585,2256.9799501895905,2.933824544015806e-05,0.006855983752757311,0.04258563742041588,0.24505817890167236
4586,2257.465927839279,5.438755761133507e-05,0.05913430079817772,0.04602768272161484,0.24829727411270142
4587,2257.951303243637,6.711872629239224e-06,-0.007617744617164135,0.04434126988053322,0.24860575795173645
4588,2258.436875104904,0.0003794156655203551,-0.005345491226762533,0.0416993610560894,0.24521242082118988
4589,2258.923132419586,8.441855607088655e-05,-0.02573753520846367,0.040948618203401566,0.243515744805336
4590,2259.4087347984314,0.00010844173812074587,-0.006984670180827379,0.04117746651172638,0.24397847056388855
4591,2259.8930175304413,3.038389195353375e-06,-0.007428476586937904,0.041769031435251236,0.24428696930408478
4592,2260.3782732486725,7.433402515744092e-06,0.04667332395911217,0.04161866754293442,0.2453666627407074
4593,2260.8642842769623,2.552940532041248e-05,-0.048435505479574203,0.04280070587992668,0.2472175657749176
4594,2261.3485186100006,0.00020303706696722656,0.013411157764494419,0.0477796345949173,0.25230756402015686
4595,2261.834769964218,0.000106877188954968,0.04892069846391678,0.0445781946182251,0.24968545138835907
4596,2262.319799184799,0.00011138012632727623,-0.02216540277004242,0.04267101362347603,0.24768030643463135
4597,2262.806140899658,9.11462921067141e-05,0.004442187491804361,0.04126189276576042,0.24243605136871338
4598,2263.291163921356,1.606735349923838e-05,0.01343462336808443,0.040915876626968384,0.2444412112236023
4599,2263.777637243271,2.7076403057435527e-05,0.002576100407168269,0.04251086711883545,0.2472175657749176
4600,2264.26500082016,1.23169447761029e-05,0.027218779549002647,0.041855428367853165,0.24706332385540009
4601,2264.751008272171,5.112123835715465e-05,0.00789288617670536,0.04086053743958473,0.24413272738456726
4602,2265.2359986305237,7.226238813018426e-05,-0.0033696573227643967,0.042427219450473785,0.24012240767478943
4603,2265.720832824707,1.0715407370298635e-06,0.013605679385364056,0.041502371430397034,0.2416648417711258
4604,2266.2069432735443,2.369280264247209e-05,-0.023290950804948807,0.04313481226563454,0.24613787233829498
4605,2266.6929807662964,4.560737943393178e-05,-0.05375128984451294,0.05662606656551361,0.25654923915863037
4606,2267.1785020828247,3.1119656341616064e-05,-0.017572613433003426,0.04493095353245735,0.249068483710289
4607,2267.6633608341217,0.00022352358791977167,0.021240290254354477,0.04212578386068344,0.2418190836906433
4608,2268.1493470668793,1.7037285942933522e-05,0.006114019080996513,0.0434638075530529,0.24675484001636505
4609,2268.6355776786804,2.0638717614929192e-05,-0.02639300748705864,0.04196227341890335,0.2418190836906433
4610,2269.627253293991,9.141914051724598e-05,-0.0001413080026395619,0.04125354066491127,0.24505817890167236
4611,2270.113254070282,0.00012186155072413385,0.06502647697925568,0.044201117008924484,0.2498396933078766
4612,2270.598785638809,1.5765511989229708e-06,-0.01751481182873249,0.04383836314082146,0.2499939352273941
4613,2271.0845708847046,4.517253728408832e-06,-0.013643910177052021,0.0411720797419548,0.24521242082118988
4614,2271.570874452591,4.827160591958091e-05,-0.021036671474575996,0.04208933562040329,0.24922272562980652
4615,2272.0572934150696,1.6414993297075853e-05,-0.0011598410783335567,0.04106685519218445,0.24613787233829498
4616,2272.5414838790894,1.1329416338412557e-05,0.005533317103981972,0.04132547974586487,0.2427445352077484
4617,2273.0273973941803,3.0239718398661353e-05,-0.02027496136724949,0.04270494729280472,0.24829727411270142
4618,2273.5128602981567,2.64302270807093e-05,-0.008600877597928047,0.049116842448711395,0.2563178837299347
4619,2273.99756026268,3.4339398553129286e-05,-0.0026157903485000134,0.04153965786099434,0.24829727411270142
4620,2274.483460187912,3.449782889219932e-05,-0.00781742949038744,0.04574817046523094,0.25562378764152527
4621,2274.9699449539185,8.455647912342101e-05,-0.009497163817286491,0.04686158522963524,0.25654923915863037
4622,2275.4542095661163,1.3054122064204421e-05,0.008180581033229828,0.041872911155223846,0.25030243396759033
4623,2275.9406399726868,1.1560723578440957e-05,0.012814037501811981,0.04557538032531738,0.25508394837379456
4624,2276.425931453705,0.00014171931252349168,-0.01793767511844635,0.041288454085588455,0.24690908193588257
4625,2276.9113669395447,8.291889389511198e-05,0.0020556836389005184,0.044394150376319885,0.25176772475242615
4626,2277.396028280258,6.571381163666956e-06,0.008889582008123398,0.04154380038380623,0.24706332385540009
4627,2277.8822276592255,0.00012103944027330726,-0.03252078592777252,0.042339686304330826,0.24505817890167236
4628,2278.367564678192,1.8335120330448262e-05,0.009747606702148914,0.04287346079945564,0.24937696754932404
4629,2278.8527126312256,8.65169640746899e-05,0.02914167381823063,0.041860610246658325,0.24366998672485352
4630,2279.337606191635,8.565921598346904e-05,-0.0031030052341520786,0.047041840851306915,0.23657482862472534
4631,2279.823092699051,7.485661171813263e-06,-0.021324466913938522,0.041785769164562225,0.24428696930408478
4632,2280.308214187622,0.00012399416300468147,-0.03814522549510002,0.04289065673947334,0.23950543999671936
4633,2280.7947154045105,3.045361336262431e-05,-0.03312030807137489,0.04213397577404976,0.24243605136871338
4634,2281.2809262275696,0.0003176683094352484,0.027521887794137,0.0506715402007103,0.2312106490135193
4635,2281.7654576301575,4.623789936886169e-05,0.0322754867374897,0.042730461806058884,0.23965968191623688
4636,2282.252111196518,0.0007230303599499166,-0.05637475848197937,0.05911580100655556,0.23799337446689606
4637,2282.7374320030212,0.00016144284745678306,-0.02310597337782383,0.04523758217692375,0.23086786270141602
4638,2283.223210811615,8.602010348113254e-05,0.0004652506031561643,0.04838188737630844,0.2388884723186493
4639,2283.7088253498077,8.886916475603357e-05,-0.04182979837059975,0.05165867507457733,0.2444412112236023
4640,2284.193750143051,4.085609907633625e-05,0.013446264900267124,0.05183377116918564,0.24552090466022491
4641,2284.679578065872,2.67739815171808e-05,-0.004856736399233341,0.04829790070652962,0.24366998672485352
4642,2285.1650850772858,6.147153908386827e-05,0.027987556532025337,0.04546384513378143,0.24120211601257324
4643,2285.650908470154,3.6251301935408264e-05,0.030489129945635796,0.04384057596325874,0.2408936321735382
4644,2286.1363151073456,3.888104038196616e-05,0.04935010150074959,0.04438011348247528,0.24104787409305573
4645,2286.6220614910126,2.8569895221153274e-05,-0.007217949256300926,0.0433441586792469,0.24120211601257324
4646,2287.1074464321136,1.0285969437973108e-05,0.0313885472714901,0.04299577325582504,0.23857998847961426
4647,2287.5940868854523,0.0001249382912646979,0.0749928429722786,0.04389723390340805,0.2427445352077484
4648,2288.0802154541016,3.5853447570843855e-06,-0.004123257473111153,0.043377190828323364,0.24320726096630096
4649,2288.5657699108124,2.0618379039660795e-06,0.02052084356546402,0.0414566732943058,0.23827150464057922
4650,2289.051202058792,9.902399324346334e-05,-0.015294190496206284,0.04132262244820595,0.2351866513490677
4651,2289.536379814148,3.889598519890569e-05,0.009902932681143284,0.0412294827401638,0.23734605312347412
4652,2290.0221898555756,8.84167748154141e-05,0.005362039897590876,0.0448828749358654,0.24397847056388855
4653,2290.5071787834167,2.381753256486263e-05,-0.02594946324825287,0.04347663372755051,0.24397847056388855
4654,2290.992749452591,6.339556421153247e-05,-0.047165464609861374,0.045920535922050476,0.24613787233829498
4655,2291.4785969257355,4.98713125125505e-05,-0.009922184981405735,0.04383589327335358,0.24382422864437103
4656,2291.964765071869,1.4206029845809098e-05,-0.0032315885182470083,0.04140356928110123,0.24120211601257324
4657,2292.4488563537598,0.0001293122913921252,0.014313195832073689,0.04776793718338013,0.2510736286640167
4658,2292.9348332881927,7.280056252056966e-06,0.030000576749444008,0.04592451825737953,0.24922272562980652
4659,2293.420433282852,1.185557175631402e-05,-0.0008819896029308438,0.04207019880414009,0.24336150288581848
4660,2293.9065651893616,8.550389611627907e-05,-0.012296891771256924,0.044513992965221405,0.24783454835414886
4661,2294.3930983543396,3.5797387681668624e-05,0.00974939949810505,0.041938815265893936,0.24366998672485352
4662,2294.879365682602,0.0001671682548476383,-0.014013633131980896,0.045733168721199036,0.23194755613803864
4663,2295.3633148670197,0.00017303836648352444,-0.03746302053332329,0.04479988291859627,0.24505817890167236
4664,2295.8486807346344,5.8292549510952085e-05,0.015066021122038364,0.047328267246484756,0.24768030643463135
4665,2296.334678173065,2.5169934815494344e-05,0.004219357389956713,0.04541177675127983,0.24783454835414886
4666,2296.8197433948517,7.528804417233914e-05,0.06479603052139282,0.044960204511880875,0.24690908193588257
4667,2297.304255962372,0.00010226893937215209,-0.04078684747219086,0.046934377402067184,0.25176772475242615
4668,2297.7885591983795,3.071219543926418e-05,0.0017385727260261774,0.04388003423810005,0.24891424179077148
4669,2298.274304151535,3.3941538276849315e-05,0.0028826456982642412,0.044366832822561264,0.2501481771469116
4670,2298.7605197429657,3.786744002809428e-07,-0.0007429062970913947,0.042272135615348816,0.24706332385540009
4671,2299.2449276447296,7.787977665429935e-06,0.04718956723809242,0.04208148643374443,0.24598363041877747
4672,2299.7307620048523,3.8933594623813406e-05,0.03786327689886093,0.0408121757209301,0.24151059985160828
4673,2300.216754436493,9.48093511397019e-05,0.010007526725530624,0.04066155478358269,0.24320726096630096
4674,2300.702472925186,4.8572150262771174e-05,0.00022769093629904091,0.04062462970614433,0.24289877712726593
4675,2301.1884620189667,2.8427803044905886e-05,0.02280765026807785,0.04176772013306618,0.24567514657974243
4676,2301.6755220890045,6.108562229201198e-05,-0.02324243076145649,0.04089193418622017,0.24413272738456726
4677,2302.1614215373993,3.7076620174048003e-06,0.0466877743601799,0.040792182087898254,0.2453666627407074
4678,2302.6474957466125,5.174221314518945e-06,-0.010414626449346542,0.04100558161735535,0.24490393698215485
4679,2303.130975484848,2.5957759135053493e-05,0.02097669057548046,0.04039568454027176,0.2427445352077484
4680,2303.61608338356,9.504348781774752e-06,-0.0006779494578950107,0.0411752313375473,0.2381172627210617
4681,2304.101497411728,2.590517578937579e-05,-0.005244070198386908,0.04158925265073776,0.23842574656009674
4682,2304.586092710495,0.0001775894343154505,0.05112174525856972,0.05027395859360695,0.2260863482952118
4683,2305.0722863674164,4.3474374251673e-06,-0.03330894559621811,0.05220966786146164,0.22812184691429138
4684,2305.558865070343,5.149224671185948e-05,0.007878120057284832,0.04450533166527748,0.22855421900749207
4685,2306.0443484783173,1.0346211638534442e-05,-0.015076447278261185,0.04243268817663193,0.2381172627210617
4686,2306.528790473938,4.006241579190828e-05,-0.011074931360781193,0.04208459332585335,0.2390427142381668
4687,2307.0138058662415,3.805020605796017e-05,0.012861622497439384,0.042037561535835266,0.23271876573562622
4688,2308.0047018527985,0.00021778415248263627,0.04080189764499664,0.04174714535474777,0.23827150464057922
4689,2308.4907500743866,7.473488949472085e-05,0.05561224743723869,0.04208013042807579,0.2418190836906433
4690,2308.9747326374054,1.4362816727953032e-05,-0.008575606159865856,0.045109160244464874,0.24582938849925995
4691,2309.4598157405853,2.164037141483277e-05,0.0056476593017578125,0.04320608824491501,0.24366998672485352
4692,2309.9436795711517,0.0001914423773996532,-0.004253434017300606,0.041088253259658813,0.2353408932685852
4693,2310.4291875362396,0.00010874232248170301,-0.011444596573710442,0.041310276836156845,0.23271876573562622
4694,2310.914333343506,2.088787005050108e-05,0.015102097764611244,0.041678156703710556,0.23780877888202667
4695,2311.401742696762,6.53487368253991e-05,-0.03094181977212429,0.04552551358938217,0.24567514657974243
4696,2311.8870918750763,1.741163396218326e-05,0.007226226385682821,0.041449859738349915,0.24058514833450317
4697,2312.373512506485,7.502827884309227e-06,-0.023575657978653908,0.04321666434407234,0.24336150288581848
4698,2312.859040260315,0.00023258796136360615,0.017700672149658203,0.040322571992874146,0.233489990234375
4699,2313.345794439316,0.00010789510270114988,0.021317830309271812,0.042266398668289185,0.23040513694286346
4700,2313.8315949440002,1.6910276826820336e-05,-0.0029426130931824446,0.041413623839616776,0.23780877888202667
4701,2314.3183500766754,1.619062004465377e-06,-0.009317522868514061,0.04259554669260979,0.23750029504299164
4702,2314.802234172821,2.0820856661885045e-05,-0.011650643311440945,0.043684300035238266,0.2381172627210617
4703,2315.2873632907867,2.123441618095967e-06,0.029300549998879433,0.040848616510629654,0.2353408932685852
4704,2315.7737803459167,5.654051165038254e-06,0.047003913670778275,0.040297962725162506,0.23487816751003265
4705,2316.2586460113525,5.2797880925936624e-05,0.028984947130084038,0.04026326909661293,0.23287300765514374
4706,2316.7443907260895,8.661303581902757e-05,0.014347116462886333,0.0408109612762928,0.23642058670520782
4707,2317.2302017211914,3.915383786079474e-05,-0.0006569015677087009,0.041417039930820465,0.2371918112039566
4708,2317.7176654338837,0.00022920263290870935,-0.02682654745876789,0.04687057062983513,0.22777479887008667
4709,2318.202568054199,5.06457217852585e-05,-0.020552031695842743,0.04182291030883789,0.23503240942955017
4710,2318.690013885498,1.8193182768300176e-05,-0.006891555618494749,0.04161066189408302,0.23426119983196259
4711,2319.1753282546997,3.595128146116622e-05,-0.007998095825314522,0.04050735756754875,0.23379847407341003
4712,2319.6602742671967,5.507201876753243e-06,0.009141738526523113,0.042011283338069916,0.2353408932685852
4713,2320.145699739456,3.2317868317477405e-05,-0.02891215682029724,0.04144315794110298,0.23302724957466125
4714,2320.6295630931854,1.4161983017402235e-05,0.00873501319438219,0.04233025759458542,0.2288627028465271
4715,2321.1146495342255,8.636176062282175e-05,0.04325299710035324,0.04188812896609306,0.2353408932685852
4716,2321.5991067886353,4.5306383981369436e-05,-0.022985048592090607,0.04111860319972038,0.2325645238161087
4717,2322.085108757019,6.62718593957834e-05,-0.051539476960897446,0.0408228263258934,0.23410695791244507
4718,2322.5702278614044,0.0001370967220282182,-0.0343208909034729,0.04322540760040283,0.2251608818769455
4719,2323.055651664734,1.37713741423795e-05,0.03607461228966713,0.041137516498565674,0.2316390722990036
4720,2323.5410091876984,6.462199962697923e-05,0.014631371013820171,0.04081274941563606,0.2288627028465271
4721,2324.025773525238,0.0001146772556239739,-0.0017546778544783592,0.04316944628953934,0.23672908544540405
4722,2324.5135202407837,1.914901986310724e-05,0.03527209535241127,0.041032321751117706,0.2353408932685852
4723,2324.9990916252136,1.8564816855359823e-05,-0.005095680709928274,0.04142164811491966,0.2379630208015442
4724,2325.4852290153503,2.879310522985179e-05,-0.02239706553518772,0.041916098445653915,0.23086786270141602
4725,2325.972231388092,0.00016237393720075488,-0.0009631863213144243,0.04235612228512764,0.22947968542575836
4726,2326.45743560791,4.8014411731855944e-05,0.003234391799196601,0.040350623428821564,0.23287300765514374
4727,2326.9426188468933,6.3333918660646304e-06,0.00015893920499365777,0.040722914040088654,0.23456968367099762
4728,2327.429345846176,8.352346776518971e-05,0.03708067163825035,0.0481841005384922,0.24212756752967834
4729,2327.915414571762,4.963639185007196e-06,0.02243172377347946,0.044807061553001404,0.2408936321735382
4730,2328.403541326523,4.341080420999788e-05,0.010812520980834961,0.04019134119153023,0.233489990234375
4731,2328.8889441490173,0.0004037870967295021,0.0025855188723653555,0.04390261322259903,0.24151059985160828
4732,2329.375696659088,6.079076229070779e-06,-0.009994667954742908,0.04094743728637695,0.23827150464057922
4733,2329.8623340129852,0.00012218987103551626,-0.0010202678386121988,0.04615231230854988,0.24567514657974243
4734,2330.347724199295,2.4971901439130306e-05,0.007031656336039305,0.04087081179022789,0.23827150464057922
4735,2330.8326251506805,7.018927863100544e-05,-0.016872122883796692,0.04431949928402901,0.24413272738456726
4736,2331.3183550834656,7.834955795260612e-06,0.011236376129090786,0.04349559545516968,0.2407393902540207
4737,2331.804234981537,3.534110510372557e-05,-0.01902802102267742,0.04326393082737923,0.24243605136871338
4738,2332.2892215251923,2.307670183654409e-05,0.011807365342974663,0.04142307490110397,0.23842574656009674
4739,2332.7747597694397,4.044516117573949e-06,-0.012368631549179554,0.04457048699259758,0.24366998672485352
4740,2333.2596487998962,4.727708801510744e-05,0.04061858728528023,0.04027163237333298,0.2407393902540207
4741,2333.744219303131,2.0407969714142382e-05,-0.04798828810453415,0.04030998423695564,0.23919695615768433
4742,2334.228988170624,3.106693475274369e-05,-0.013957289978861809,0.04006628692150116,0.23827150464057922
4743,2334.7146396636963,0.00013706192839890718,0.0064668855629861355,0.043645888566970825,0.2316390722990036
4744,2335.198861837387,0.0003159529296681285,0.013895955868065357,0.05121207609772682,0.22765912115573883
4745,2335.683701276779,0.00020717161532957107,-0.00801351759582758,0.04169515520334244,0.2288627028465271
4746,2336.1696088314056,1.1968680155405309e-05,-0.0534193329513073,0.04306677728891373,0.2270117998123169
4747,2336.655462026596,3.5164543078280985e-05,0.022515496239066124,0.040984079241752625,0.22947968542575836
4748,2337.1404592990875,2.7036574465455487e-05,0.008404537104070187,0.0427410826086998,0.2270117998123169
4749,2337.6261625289917,4.348675702203764e-06,0.02386457473039627,0.04131525754928589,0.23009665310382843
4750,2338.1118552684784,1.6227390005951747e-05,-0.016816681250929832,0.040876928716897964,0.2316390722990036
4751,2338.5976967811584,9.781061089597642e-05,0.008888856507837772,0.04441923275589943,0.23873423039913177
4752,2339.082070350647,8.865265408530831e-05,0.01744820363819599,0.04190355911850929,0.23086786270141602
4753,2339.5664207935333,0.00034348497865721583,0.012886504642665386,0.043836887925863266,0.2388884723186493
4754,2340.0533225536346,4.702760634245351e-05,-0.015609398484230042,0.0479026660323143,0.24521242082118988
4755,2340.5376756191254,1.8177479432779364e-05,-0.008369555696845055,0.04320766031742096,0.24151059985160828
4756,2341.0229930877686,0.0001283495657844469,-0.028325051069259644,0.04552749544382095,0.24598363041877747
4757,2341.5086879730225,0.0002553161757532507,0.017213361337780952,0.04021841287612915,0.23750029504299164
4758,2341.9943158626556,6.62015299894847e-05,-0.027389802038669586,0.04064849391579628,0.23965968191623688
4759,2342.47904253006,2.5105089662247337e-05,-0.0481182225048542,0.04172069579362869,0.23426119983196259
4760,2342.9655532836914,1.307004004047485e-05,0.0074651893228292465,0.03999038413167,0.2370375692844391
4761,2343.4510984420776,9.116386354435235e-05,-0.024002680554986,0.03990672528743744,0.2399681657552719
4762,2343.935387134552,8.56769929669099e-06,0.011192519217729568,0.040928587317466736,0.23642058670520782
4763,2344.421959877014,0.0002640936872921884,0.009873471222817898,0.04559381306171417,0.249068483710289
4764,2344.9060230255127,1.9415279894019477e-05,0.0073678563348948956,0.043717753142118454,0.24752604961395264
4765,2345.392282962799,2.083486288029235e-05,0.016267109662294388,0.04070466011762619,0.24397847056388855
4766,2346.383848667145,3.04665354633471e-05,-0.02224532514810562,0.04144708439707756,0.2444412112236023
4767,2346.870273590088,2.21754344238434e-05,0.02553604729473591,0.044520989060401917,0.24891424179077148
4768,2347.356426000595,2.0147224859101698e-05,-0.009883478283882141,0.04284839704632759,0.24660059809684753
4769,2347.840802669525,2.398255128355231e-05,0.001400783658027649,0.03974887356162071,0.24228180944919586
4770,2348.3264927864075,1.9420162061578594e-05,0.02426092140376568,0.04154384508728981,0.2371918112039566
4771,2348.8125195503235,2.253215279779397e-05,-0.003727514063939452,0.041790224611759186,0.24382422864437103
4772,2349.2997562885284,0.00011728115350706503,-0.015871571376919746,0.042030997574329376,0.233489990234375
4773,2349.7852063179016,4.549118602881208e-05,0.0036832867190241814,0.04587439075112343,0.2288627028465271
4774,2350.272097826004,2.3269954908755608e-05,0.02586277946829796,0.03975561633706093,0.23580361902713776
4775,2350.757828474045,8.184270700439811e-05,-0.020935755223035812,0.040486305952072144,0.23487816751003265
4776,2351.2440304756165,0.0001711820950731635,-0.015741463750600815,0.042628880590200424,0.22917118668556213
4777,2351.7289185523987,1.9252225683885626e-05,-0.0014347442192956805,0.04077263921499252,0.23117634654045105
4778,2352.21452832222,0.00016063991643022746,-0.05276338383555412,0.04110468178987503,0.23564937710762024
4779,2352.699504852295,0.00016929027333389968,0.030203495174646378,0.054985739290714264,0.24737180769443512
4780,2353.186709880829,6.852607384644216e-06,-0.005450259894132614,0.0443589948117733,0.24043090641498566
4781,2353.671329021454,2.8467688025557436e-05,-0.024108214303851128,0.04235905036330223,0.2398139238357544
4782,2354.157378435135,1.7330461560050026e-05,-0.03895595297217369,0.04027832671999931,0.23580361902713776
4783,2354.6437616348267,0.00011567660112632439,0.026106450706720352,0.04355012997984886,0.24289877712726593
4784,2355.1294589042664,4.1563675040379167e-05,0.006758307106792927,0.040960341691970825,0.23857998847961426
4785,2355.6148478984833,1.2823223187297117e-05,0.030389640480279922,0.04143369942903519,0.23965968191623688
4786,2356.100362300873,0.00012667760893236846,0.048925239592790604,0.04009626433253288,0.23657482862472534
4787,2356.585287094116,5.4745914894738235e-06,-0.023971332237124443,0.04005933180451393,0.23580361902713776
4788,2357.070381641388,7.334479596465826e-05,-0.0014616682892665267,0.04003473371267319,0.23549513518810272
4789,2357.554936647415,9.763098933035508e-05,0.01858147419989109,0.041002433747053146,0.23040513694286346
4790,2358.039962530136,3.534654388204217e-05,0.015047430992126465,0.04356510192155838,0.2390427142381668
4791,2358.525990486145,2.348784801142756e-05,0.022585518658161163,0.04322030767798424,0.2407393902540207
4792,2359.0107159614563,3.862437552015763e-06,-0.026015719398856163,0.04012534022331238,0.2351866513490677
4793,2359.495237827301,1.084669634110469e-06,-0.0140580078586936,0.04369957000017166,0.24197332561016083
4794,2359.9816455841064,2.344329459447181e-06,-0.011143716052174568,0.04344171658158302,0.2416648417711258
4795,2360.467682123184,0.00018866655591409653,-0.015266354195773602,0.04469890892505646,0.24320726096630096
4796,2360.953141450882,6.61485391901806e-05,-0.04538245499134064,0.045301903039216995,0.24552090466022491
4797,2361.439017534256,2.328035952814389e-05,-0.015393800102174282,0.046679504215717316,0.24552090466022491
4798,2361.9255657196045,3.915480920113623e-05,0.0052807223983109,0.040248848497867584,0.23842574656009674
4799,2362.4115290641785,7.180990360211581e-05,0.028800897300243378,0.041413500905036926,0.23426119983196259
4800,2362.8959023952484,8.882841211743653e-05,0.028059517964720726,0.04041767120361328,0.23857998847961426
4801,2363.3823993206024,0.0001010572595987469,0.012603655457496643,0.04057137295603752,0.23472392559051514
4802,2363.8685896396637,2.3057082216837443e-05,-0.0005620838492177427,0.04449708014726639,0.2297881692647934
4803,2364.3549106121063,2.9427194476738805e-06,0.027018792927265167,0.040205612778663635,0.233489990234375
4804,2364.8400869369507,1.424435595254181e-05,0.01867501810193062,0.04267475754022598,0.24043090641498566
4805,2365.3257966041565,7.922139957372565e-06,-8.131146023515612e-05,0.04024037718772888,0.23765453696250916
4806,2365.813624858856,0.00016766357293818146,-0.020725300535559654,0.050881434231996536,0.24968545138835907
4807,2366.2990193367004,5.3093557653483e-05,-0.001549174776300788,0.03954239562153816,0.2370375692844391
4808,2366.784466266632,1.0067757102660835e-05,0.005528896115720272,0.03947335481643677,0.23580361902713776
4809,2367.269993543625,2.4230968847405165e-05,-0.022243833169341087,0.039738766849040985,0.2381172627210617
4810,2367.756531238556,0.00017008581198751926,0.023255718871951103,0.042885854840278625,0.24428696930408478
4811,2368.2428770065308,0.00028205683338455856,0.025745581835508347,0.05530456453561783,0.2580145597457886
4812,2368.7286689281464,5.509421043825569e-06,-0.011985248886048794,0.04619382694363594,0.25045666098594666
4813,2369.2133145332336,5.8062047173734754e-05,0.009741831570863724,0.046091511845588684,0.2519990801811218
4814,2369.698895215988,4.411564805195667e-05,-0.04766998812556267,0.041317131370306015,0.24505817890167236
4815,2370.185698747635,0.00016224069986492395,-0.003568897722288966,0.045620355755090714,0.25176772475242615
4816,2370.672337293625,0.00010208639287156984,0.024815330281853676,0.0414079912006855,0.2472175657749176
4817,2371.1587290763855,0.00018352641200181097,0.033773697912693024,0.042044904083013535,0.24120211601257324
4818,2371.6438615322113,7.778417057124898e-05,0.021035894751548767,0.041253648698329926,0.23965968191623688
4819,2372.129928588867,3.676192136481404e-05,0.03856206312775612,0.040510375052690506,0.2418190836906433
4820,2372.6153321266174,4.749084382638102e-06,0.0140220420435071,0.04034498333930969,0.24336150288581848
4821,2373.102397441864,6.648878479609266e-05,-0.05887231603264809,0.04092356190085411,0.24289877712726593
4822,2373.588018655777,6.148840839159675e-06,0.00047467826516367495,0.04010478034615517,0.24397847056388855
4823,2374.0741205215454,1.3613914234156255e-05,0.01782328262925148,0.040289152413606644,0.2427445352077484
4824,2374.560256958008,7.334621841437183e-06,0.03211432322859764,0.04038919508457184,0.24552090466022491
4825,2375.0455374717712,1.496326058259001e-05,0.021009797230362892,0.043066900223493576,0.24875999987125397
4826,2375.531125307083,7.002815254963934e-05,-0.05201154202222824,0.04114942252635956,0.24798879027366638
4827,2376.0169117450714,3.1500982004217803e-05,-0.008194408379495144,0.044106945395469666,0.2516905963420868
4828,2376.502594470978,8.421265192737337e-06,-0.005156086757779121,0.044203631579875946,0.25246182084083557
4829,2376.9886791706085,4.912069925921969e-05,0.006675264798104763,0.04146866500377655,0.2453666627407074
4830,2377.4724521636963,4.938335041515529e-05,0.01299972739070654,0.04041331261396408,0.2444412112236023
4831,2377.9568514823914,1.1613200513238553e-05,0.015036460943520069,0.040693871676921844,0.24505817890167236
4832,2378.4424521923065,2.9682523745577782e-05,-0.005531779490411282,0.040985822677612305,0.24613787233829498
4833,2378.92755484581,1.434124442312168e-05,-0.003292602254077792,0.04054822027683258,0.24212756752967834
4834,2379.413918018341,3.0354643968166783e-05,-0.015803499147295952,0.042126286774873734,0.2416648417711258
4835,2379.900620698929,1.4382334484253079e-05,-0.031141797080636024,0.04130199924111366,0.2416648417711258
4836,2380.386157274246,8.718968274479266e-06,0.04626017063856125,0.045152001082897186,0.23487816751003265
4837,2380.872213125229,4.917713795293821e-06,0.016430513933300972,0.04133373498916626,0.23827150464057922
4838,2381.35635471344,0.0001340829039691016,-0.0181712806224823,0.0408039428293705,0.23688332736492157
4839,2381.8414163589478,1.183584663522197e-05,0.0013590191956609488,0.042571861296892166,0.23503240942955017
4840,2382.324987411499,7.995481428224593e-05,0.005936119239777327,0.04026978090405464,0.23765453696250916
4841,2382.8111300468445,5.6637469242559746e-05,-0.011138679459691048,0.042549580335617065,0.23426119983196259
4842,2383.2973663806915,0.00013216222578193992,0.040437307208776474,0.04431949555873871,0.24567514657974243
4843,2383.7835705280304,2.1283603928168304e-06,-0.02268582209944725,0.04167776182293892,0.24397847056388855
4844,2384.774055957794,6.367186870193109e-06,0.019611060619354248,0.04071458429098129,0.24243605136871338
4845,2385.2585916519165,1.0789971383928787e-05,0.012022290378808975,0.04058052971959114,0.24320726096630096
4846,2385.7444970607758,0.0001817894954001531,0.019294768571853638,0.044999148696660995,0.23009665310382843
4847,2386.2306916713715,7.576028565381421e-06,-0.0038567238952964544,0.0411558523774147,0.23318150639533997
4848,2386.7155702114105,0.00013995014887768775,-0.022149300202727318,0.04556778073310852,0.24521242082118988
4849,2387.20077419281,1.636859633435961e-05,0.023244809359312057,0.04392031952738762,0.24382422864437103
4850,2387.6865544319153,0.0001895627356134355,0.010526914149522781,0.042807336896657944,0.23009665310382843
4851,2388.172302007675,3.6135868867859244e-05,0.013001258485019207,0.03955470398068428,0.2362663447856903
4852,2388.656487941742,9.893658716464415e-05,0.008181480690836906,0.039592940360307693,0.23549513518810272
4853,2389.142365217209,1.455677738704253e-05,-0.009807790629565716,0.040303077548742294,0.23271876573562622
4854,2389.6272501945496,7.284453022293746e-05,0.006333744153380394,0.04116690531373024,0.24012240767478943
4855,2390.1122891902924,4.744329271488823e-05,-0.04208884760737419,0.041966650635004044,0.23194755613803864
4856,2390.5989496707916,1.815736322896555e-05,-0.024033047258853912,0.040603771805763245,0.2398139238357544
4857,2391.0859372615814,2.104066516039893e-05,0.010028902441263199,0.04031061753630638,0.2381172627210617
4858,2391.5716960430145,5.226490611676127e-05,0.039838436990976334,0.04227902367711067,0.24151059985160828
4859,2392.0565407276154,1.2558331036416348e-05,0.003876124508678913,0.04019150882959366,0.2388884723186493
4860,2392.5419578552246,8.743623766349629e-05,-0.0159598458558321,0.040378764271736145,0.2399681657552719
4861,2393.027617454529,4.613757482729852e-05,0.03319317102432251,0.04214216396212578,0.2445954531431198
4862,2393.5134053230286,7.025395234450116e-07,-0.003782502841204405,0.040061887353658676,0.23842574656009674
4863,2393.9980046749115,2.1172294509597123e-05,-0.0019432543776929379,0.04027336463332176,0.24012240767478943
4864,2394.4846889972687,2.3241716917254962e-05,-0.042291153222322464,0.04003743827342987,0.2381172627210617
4865,2394.969534635544,1.762626379786525e-05,-0.002598058432340622,0.04179267957806587,0.2427445352077484
4866,2395.455862045288,0.00014278983871918172,0.003571324050426483,0.04272503778338432,0.23009665310382843
4867,2395.9412081241608,7.495936733903363e-05,-0.008088524453341961,0.040485791862010956,0.23318150639533997
4868,2396.4255475997925,0.00016212908667512238,0.031067509204149246,0.044000305235385895,0.24197332561016083
4869,2396.9106607437134,8.577475819038227e-05,-0.006886242423206568,0.0505279004573822,0.25061091780662537
4870,2397.3944516181946,5.118300578033086e-06,-0.010444162413477898,0.04316100850701332,0.2453666627407074
4871,2397.880379676819,0.00020424944523256272,-0.0029331373516470194,0.04102082923054695,0.23472392559051514
4872,2398.36612701416,0.0002078572433674708,0.009793655946850777,0.048431865870952606,0.24922272562980652
4873,2398.8496952056885,1.7575885067344643e-05,0.028037380427122116,0.04220378026366234,0.24413272738456726
4874,2399.3347573280334,8.148198503477033e-06,-0.00514385337010026,0.04347829893231392,0.2453666627407074
4875,2399.820060491562,3.143616777379066e-05,0.010531227104365826,0.040252525359392166,0.24058514833450317
4876,2400.3058784008026,3.4766333556035534e-05,0.008299276232719421,0.04227296635508537,0.24397847056388855
4877,2400.7913303375244,9.537863832065341e-08,-0.0012622212525457144,0.04016080126166344,0.2408936321735382
4878,2401.2765181064606,8.090973278740421e-05,0.011097058653831482,0.04049377515912056,0.2362663447856903
4879,2401.7627975940704,5.228044756222516e-05,-0.012128631584346294,0.040412791073322296,0.23734605312347412
4880,2402.2469942569733,5.0167822337243706e-05,0.00194382609333843,0.04010938107967377,0.23765453696250916
4881,2402.732671022415,2.357535959163215e-05,-0.010189972817897797,0.04045698046684265,0.2390427142381668
4882,2403.2177970409393,8.078534818878325e-08,-0.0009708815487101674,0.04131513461470604,0.23503240942955017
4883,2403.7040090560913,0.00016230018809437752,0.05191633105278015,0.04535914212465286,0.22639483213424683
4884,2404.188933134079,6.87061037751846e-05,0.021198447793722153,0.04369369149208069,0.23935119807720184
4885,2404.6738681793213,8.988999616121873e-05,-0.02533438615500927,0.048347506672143936,0.24582938849925995
4886,2405.1583116054535,1.15536668090499e-05,-0.018594535067677498,0.0455668605864048,0.2444412112236023
4887,2405.643873691559,6.065613342798315e-05,-0.032747745513916016,0.04322629049420357,0.24135635793209076
4888,2406.1289825439453,1.1413447282393463e-05,0.0042626261711120605,0.041775885969400406,0.24012240767478943
4889,2406.6159324645996,1.0217862836725544e-05,-0.00227856682613492,0.04096400365233421,0.23919695615768433
4890,2407.1019229888916,2.2887936211191118e-05,0.00021796344663016498,0.04217810556292534,0.23827150464057922
4891,2407.587499856949,0.0001579108356963843,0.005155512131750584,0.04826465621590614,0.22485239803791046
4892,2408.0735244750977,2.426089849905111e-05,0.05024358630180359,0.041635662317276,0.23487816751003265
4893,2408.560162782669,6.766634760424495e-05,0.020253999158740044,0.04230918362736702,0.2270117998123169
4894,2409.046389102936,3.114697756245732e-05,-0.007601100020110607,0.04102125018835068,0.22917118668556213
4895,2409.531171321869,3.5336703149368986e-05,-0.031143760308623314,0.041780732572078705,0.2270117998123169
4896,2410.017452478409,0.00015523067850153893,0.05125580355525017,0.042692724615335464,0.22392694652080536
4897,2410.502832889557,1.981264358619228e-05,0.03166542574763298,0.04215504601597786,0.2316390722990036
4898,2410.988772392273,2.0192976080579683e-05,-0.01399423461407423,0.04241185262799263,0.23194755613803864
4899,2411.4750254154205,1.2851823157689068e-05,-0.0025365070905536413,0.042880043387413025,0.2325645238161087
4900,2411.960720062256,1.284217432839796e-05,0.014844950288534164,0.04445011168718338,0.2344154417514801
4901,2412.4469463825226,2.3241016606334597e-05,0.024221278727054596,0.04042372107505798,0.22917118668556213
4902,2412.9333732128143,8.768401130510028e-06,0.00025616452330723405,0.04062885791063309,0.2288627028465271
4903,2413.4176087379456,8.482960402034223e-05,-0.0089843375608325,0.040483903139829636,0.2307136207818985
4904,2413.903469324112,7.45766592444852e-05,-0.004185444675385952,0.04416416212916374,0.23564937710762024
4905,2414.389134168625,0.00010737600678112358,-0.020523805171251297,0.04145381599664688,0.22454391419887543
4906,2414.8757107257843,9.054625843418762e-05,0.04505141079425812,0.04211827740073204,0.23503240942955017
4907,2415.361983060837,1.0703182852012105e-05,-0.027597641572356224,0.041564635932445526,0.23364423215389252
4908,2415.848443031311,1.0639793799782638e-05,-0.03523608669638634,0.04029972478747368,0.23194755613803864
4909,2416.3339438438416,1.970691664610058e-05,-0.005915314424782991,0.04432114213705063,0.23688332736492157
4910,2416.8205518722534,0.0001151811593445018,0.008172164671123028,0.04038660228252411,0.2260863482952118
4911,2417.3076136112213,6.675779331999365e-06,0.018955936655402184,0.04094265028834343,0.22577786445617676
4912,2417.7925872802734,2.8894699426018633e-05,0.0030790758319199085,0.04278794303536415,0.23487816751003265
4913,2418.278611421585,3.2139553240995156e-06,0.01336586195975542,0.03985748440027237,0.22947968542575836
4914,2418.7652971744537,3.498497790133115e-06,0.03778231143951416,0.03997711464762688,0.23009665310382843
4915,2419.2521102428436,2.70490982074989e-05,0.001744279870763421,0.044789377599954605,0.23580361902713776
4916,2419.7385189533234,5.372773557610344e-06,-0.011227097362279892,0.040502455085515976,0.23225603997707367
4917,2420.224823474884,9.747959848027676e-05,-0.013988707214593887,0.045570842921733856,0.2379630208015442
4918,2420.7103292942047,2.2457688828581013e-05,-0.025540994480252266,0.041319265961647034,0.22762876749038696
4919,2421.195451259613,2.5559396817698143e-05,0.034330807626247406,0.043219875544309616,0.23688332736492157
4920,2421.6814551353455,4.8422465624753386e-05,-0.07291427254676819,0.04078894108533859,0.22855421900749207
4921,2422.1663444042206,5.000685268896632e-05,-0.013238725252449512,0.039874833077192307,0.23179331421852112
4922,2423.157619714737,2.3452696041204035e-05,-0.009204425849020481,0.045492399483919144,0.24043090641498566
4923,2423.643329143524,1.1248795317442273e-06,-0.01696590706706047,0.041757773607969284,0.23657482862472534
4924,2424.127242565155,0.00016205642896238714,-0.0037130045238882303,0.04661014676094055,0.2427445352077484
4925,2424.614049911499,0.00010217173985438421,0.0027644680812954903,0.04023031145334244,0.23333574831485748
4926,2425.099737405777,6.658942584181204e-05,0.01949523389339447,0.04492846503853798,0.23965968191623688
4927,2425.5858051776886,1.332837058498626e-07,0.010990556329488754,0.04211225360631943,0.23133058845996857
4928,2426.071227312088,2.9553939384641126e-05,0.025153476744890213,0.04064731299877167,0.23395271599292755
4929,2426.5571191310883,2.0478570149862207e-05,-0.03294464200735092,0.04091200977563858,0.23426119983196259
4930,2427.0427067279816,3.4563965982670197e-06,0.022687459364533424,0.04110388085246086,0.23426119983196259
4931,2427.5284790992737,0.0002392175665590912,-0.0043089017271995544,0.04100164398550987,0.22855421900749207
4932,2428.0144951343536,0.0001097632193705067,0.030904294922947884,0.0405723936855793,0.22670331597328186
4933,2428.499700307846,6.47711112833349e-06,0.018036143854260445,0.04186081141233444,0.2260863482952118
4934,2428.9851047992706,1.3294374184624758e-05,-0.0052730124443769455,0.039679594337940216,0.2307136207818985
4935,2429.4723887443542,8.740672456042375e-06,-0.003957316279411316,0.04381078481674194,0.23564937710762024
4936,2429.958260536194,4.658697434933856e-05,0.02137151174247265,0.042791448533535004,0.23503240942955017
4937,2430.444031715393,0.00027658173348754644,0.016572467982769012,0.04187639802694321,0.2242354303598404
4938,2430.9287402629852,1.929500649566762e-05,0.002413373440504074,0.03949127718806267,0.22639483213424683
4939,2431.412648677826,3.313674824312329e-05,0.007405275013297796,0.040060464292764664,0.22855421900749207
4940,2431.8992545604706,0.00022691849153488874,-0.052632398903369904,0.048984214663505554,0.2390427142381668
4941,2432.3841989040375,0.00017141233547590673,-0.020008087158203125,0.047919221222400665,0.2418190836906433
4942,2432.8697361946106,2.8803346140193753e-05,-0.0005724316579289734,0.03984438627958298,0.23179331421852112
4943,2433.3555369377136,6.922733882674947e-05,0.020602712407708168,0.04037173092365265,0.2351866513490677
4944,2433.8398406505585,4.4243533920962363e-05,0.04301637411117554,0.040273554623126984,0.23472392559051514
4945,2434.324764728546,2.7395158213039394e-06,-0.003495465964078903,0.03995243459939957,0.2316390722990036
4946,2434.8105762004852,3.9307476981775835e-05,-0.002821768168359995,0.04370542988181114,0.2362663447856903
4947,2435.2966401576996,3.8830985431559384e-05,-0.018551921471953392,0.04255331680178642,0.2379630208015442
4948,2435.7822830677032,2.9423804335237946e-06,-0.033911172300577164,0.0412050262093544,0.23503240942955017
4949,2436.26691365242,5.919926115893759e-05,-0.009127448312938213,0.04286816716194153,0.2399681657552719
4950,2436.752498626709,5.2768471505260095e-05,-0.011233489029109478,0.040911417454481125,0.2361121028661728
4951,2437.238261461258,5.378507194109261e-05,0.011191737838089466,0.04179223254323006,0.23750029504299164
4952,2437.7239117622375,0.00020165418391115963,0.05441756546497345,0.04134853929281235,0.23580361902713776
4953,2438.2089772224426,4.3475270103954244e-06,0.017049526795744896,0.041583102196455,0.23487816751003265
4954,2438.694363594055,2.833043481587083e-06,-0.010707435198128223,0.045077625662088394,0.2297881692647934
4955,2439.180564403534,1.6777166820247658e-05,0.006842766888439655,0.044799868017435074,0.22732028365135193
4956,2439.666179418564,5.0933131205965765e-06,-0.02293230965733528,0.040333859622478485,0.2361121028661728
4957,2440.1525769233704,0.0002752856526058167,-0.01027036365121603,0.04090596362948418,0.2362663447856903
4958,2440.637818813324,1.184905613627052e-05,0.0032832000870257616,0.04090842604637146,0.23750029504299164
4959,2441.12340593338,2.5503908545942977e-05,0.04315951094031334,0.04453231021761894,0.24120211601257324
4960,2441.609241962433,2.0880861484329216e-05,0.009834599681198597,0.0400376096367836,0.23009665310382843
4961,2442.0961248874664,2.9690352675970644e-05,0.031748827546834946,0.039725612848997116,0.23379847407341003
4962,2442.5830602645874,3.858133368339622e-06,0.08537483215332031,0.04534731060266495,0.24151059985160828
4963,2443.0678544044495,3.7815116229467094e-05,-0.000774707761593163,0.045890215784311295,0.24135635793209076
4964,2443.553493976593,9.61387650022516e-06,0.028164910152554512,0.04697442054748535,0.24366998672485352
4965,2444.0383586883545,6.299574124568608e-06,-0.05571384355425835,0.040903978049755096,0.23873423039913177
4966,2444.524295091629,6.826069147791713e-05,-0.002761904615908861,0.041813526302576065,0.24058514833450317
4967,2445.00994181633,3.520780592225492e-05,0.02056768350303173,0.04121970757842064,0.24012240767478943
4968,2445.498064994812,0.00016713056538719684,-0.04103223234415054,0.0406964085996151,0.23194755613803864
4969,2445.9842076301575,2.8464168281061575e-05,0.02406473271548748,0.04503445699810982,0.2427445352077484
4970,2446.4696702957153,0.00012800189142581075,0.001701650326140225,0.040789734572172165,0.2353408932685852
4971,2446.9546689987183,2.514278548915172e-06,-0.007146493531763554,0.04104429483413696,0.23456968367099762
4972,2447.4409577846527,2.6403762603877112e-05,0.018838481977581978,0.041622381657361984,0.23873423039913177
4973,2447.926071882248,6.884475442348048e-05,-0.03971215710043907,0.0404224619269371,0.23595786094665527
4974,2448.411341905594,5.4341915529221296e-05,-0.019606109708547592,0.040505219250917435,0.23379847407341003
4975,2448.898637533188,4.010232260043267e-06,-0.01959558017551899,0.041019540280103683,0.23750029504299164
4976,2449.385065317154,7.124792489321408e-08,-7.0448215410579e-05,0.04104038327932358,0.23857998847961426
4977,2449.8708288669586,8.04686976607627e-07,0.012888848781585693,0.04054545611143112,0.23657482862472534
4978,2450.356910943985,7.901760545792058e-05,0.00721314549446106,0.0401020310819149,0.23210179805755615
4979,2450.84175491333,3.1184852559817955e-05,0.017516683787107468,0.04083018749952316,0.22917118668556213
4980,2451.326844930649,3.7540379707934335e-05,0.0030877524986863136,0.039418354630470276,0.23210179805755615
4981,2451.810932636261,2.0542061974992976e-05,0.009807328693568707,0.04219726473093033,0.227937251329422
4982,2452.296895503998,9.930395754054189e-05,0.006719981785863638,0.04135032743215561,0.22824573516845703
4983,2452.7830262184143,0.00022895073925610632,0.0354059636592865,0.03981701284646988,0.23333574831485748
4984,2453.268564224243,0.0002371421578573063,0.018172569572925568,0.044466469436883926,0.2407393902540207
4985,2453.75474691391,3.3796146453823894e-05,-0.009124597534537315,0.04320782050490379,0.2388884723186493
4986,2454.2419095039368,1.0248975740978494e-05,0.010082966648042202,0.04058801010251045,0.23657482862472534
4987,2454.7260313034058,2.412359663139796e-06,0.004557893145829439,0.04076357185840607,0.2370375692844391
4988,2455.211511850357,7.57118698402337e-07,-0.026257142424583435,0.03964819014072418,0.23179331421852112
4989,2455.6965124607086,4.822260234504938e-05,-0.06819844245910645,0.04043140262365341,0.2288627028465271
4990,2456.182437181473,2.4316654162248597e-05,0.026275021955370903,0.0391206368803978,0.23009665310382843
4991,2456.668197154999,1.0581842389001395e-06,0.008438651449978352,0.04073267802596092,0.227937251329422
4992,2457.153970479965,1.2640403838304337e-05,0.047379281371831894,0.039458777755498886,0.22947968542575836
4993,2457.6396646499634,3.035710506082978e-05,-0.00031692979973740876,0.04119719937443733,0.23487816751003265
4994,2458.1259298324585,1.556065762997605e-05,-0.03468969836831093,0.03937177360057831,0.23287300765514374
4995,2458.61096739769,1.3781605957774445e-05,0.020348558202385902,0.03898639976978302,0.23210179805755615
4996,2459.0960652828217,2.2970776626607403e-05,-0.04645337164402008,0.03942587971687317,0.22947968542575836
4997,2459.5816695690155,2.8975069653824903e-05,-0.0023726525250822306,0.03936363384127617,0.23102210462093353
4998,2460.068057537079,0.0002006075083045289,0.056224267929792404,0.04019658640027046,0.22670331597328186
4999,2460.5541336536407,1.6486339518451132e-05,0.009756220504641533,0.03931967541575432,0.22855421900749207
5000,2461.0392310619354,8.441344107268378e-06,-0.03407837823033333,0.039427101612091064,0.2270117998123169
5001,2462.031069993973,1.2533849258034024e-05,0.001292435103096068,0.0400620773434639,0.23271876573562622
5002,2462.5183947086334,1.7544813090353273e-05,-0.0010527271078899503,0.03973481431603432,0.23194755613803864
5003,2463.0054743289948,1.4128586371953133e-05,-0.01853225752711296,0.038865238428115845,0.23133058845996857
5004,2463.4913885593414,9.346391743747517e-05,0.005458227824419737,0.04110930114984512,0.22670331597328186
5005,2463.976802110672,1.7120408301707357e-05,0.013186903670430183,0.039242543280124664,0.2288627028465271
5006,2464.46334028244,5.877402600162895e-06,0.004780865740031004,0.03970266133546829,0.23179331421852112
5007,2464.9500403404236,6.627062703046249e-06,0.008633360266685486,0.043167613446712494,0.23580361902713776
5008,2465.435611963272,3.582478893804364e-05,0.04587912559509277,0.04005903750658035,0.22577786445617676
5009,2465.9219119548798,4.072001320309937e-05,0.038487840443849564,0.03870299458503723,0.23086786270141602
5010,2466.407247543335,2.936885039162007e-06,-0.019455282017588615,0.03871690481901169,0.2307136207818985
5011,2466.892625808716,1.4525512597174384e-05,0.028587404638528824,0.04267080873250961,0.2370375692844391
5012,2467.3768906593323,0.00026779944892041385,-0.005363925360143185,0.05444182828068733,0.23166942596435547
5013,2467.861953496933,1.1781671673816163e-05,-0.012643832713365555,0.04406875744462013,0.22434686124324799
5014,2468.3481962680817,0.00025865924544632435,0.060540590435266495,0.046121593564748764,0.23842574656009674
5015,2468.8350813388824,0.0002194892440456897,-0.0044892034493386745,0.048560433089733124,0.24336150288581848
5016,2469.320380449295,3.117636515526101e-05,-0.002774236723780632,0.04036550596356392,0.23564937710762024
5017,2469.8052821159363,7.740777073195204e-05,-0.006458293180912733,0.03958727419376373,0.23210179805755615
5018,2470.291567325592,3.373918616489391e-06,-0.005425108131021261,0.04004395380616188,0.23379847407341003
5019,2470.7773158550262,9.92070636129938e-06,0.019140668213367462,0.04003302752971649,0.23472392559051514
5020,2471.261747598648,7.403637482639169e-06,0.004117430187761784,0.039709530770778656,0.23333574831485748
5021,2471.7475361824036,9.568693712935783e-06,-0.0047428300604224205,0.04035324603319168,0.2361121028661728
5022,2472.233283519745,1.007245373330079e-05,0.016456369310617447,0.040065161883831024,0.23564937710762024
5023,2472.719222545624,0.00010488127009011805,-0.01978485845029354,0.03923332318663597,0.23009665310382843
5024,2473.2050573825836,1.2078591680619866e-05,-0.025002725422382355,0.04002195596694946,0.227937251329422
5025,2473.690667152405,5.894884452573024e-05,-0.0407172329723835,0.03959130495786667,0.2325645238161087
5026,2474.1757323741913,9.016454714583233e-05,-0.04011240974068642,0.03912266716361046,0.22947968542575836
5027,2474.660988330841,2.594777470221743e-05,-0.02398700639605522,0.041770920157432556,0.23672908544540405
5028,2475.1469802856445,2.3209435312310234e-05,-0.022992610931396484,0.039847005158662796,0.23564937710762024
5029,2475.630681037903,4.317756520322291e-06,-0.022146278992295265,0.04108516499400139,0.23549513518810272
5030,2476.116713285446,0.00023090765171218663,0.03080674633383751,0.05430014804005623,0.24937696754932404
5031,2476.602089881897,5.6580342061351985e-05,0.007064112462103367,0.03931422159075737,0.23364423215389252
5032,2477.0881962776184,1.5582305422867648e-05,0.0060828737914562225,0.03863351419568062,0.23133058845996857
5033,2477.574860095978,0.00013805449998471886,0.012282812036573887,0.039567697793245316,0.23564937710762024
5034,2478.0594384670258,6.174259033286944e-05,0.04740769416093826,0.03895658627152443,0.23271876573562622
5035,2478.545080423355,1.035444438457489e-05,0.05402202531695366,0.039212148636579514,0.23456968367099762
5036,2479.030703306198,7.487017865059897e-05,-0.02232975885272026,0.0416887104511261,0.23857998847961426
5037,2479.516382932663,0.0001250936184078455,-0.05777529999613762,0.0423441082239151,0.22546936571598053
5038,2480.003003358841,9.824175322137307e-06,-0.008516446687281132,0.040877100080251694,0.22732028365135193
5039,2480.488390684128,5.715404768125154e-06,-0.06783881783485413,0.03905389830470085,0.22670331597328186
5040,2480.974200963974,2.0701638277387246e-05,0.01340274978429079,0.03840809687972069,0.23009665310382843
5041,2481.460525751114,4.8141464503714815e-05,-0.02361065335571766,0.0439901128411293,0.2370375692844391
5042,2481.9473984241486,8.616652485216036e-05,0.005645543336868286,0.039060793817043304,0.23287300765514374
5043,2482.433172941208,8.243493539339397e-06,-0.026182126253843307,0.041742704808712006,0.2351866513490677
5044,2482.91871714592,0.0002868568408302963,-0.011544880457222462,0.051305267959833145,0.24505817890167236
5045,2483.4042241573334,3.5115594073431566e-05,0.0025425637140870094,0.0404503233730793,0.2370375692844391
5046,2483.8903889656067,0.00012890527432318777,-0.015174674801528454,0.040093306452035904,0.23672908544540405
5047,2484.377287387848,2.833185499184765e-05,-0.011304881423711777,0.03959545120596886,0.23194755613803864
5048,2484.863541841507,1.8195705706602894e-05,-0.0019097274634987116,0.03927725926041603,0.23210179805755615
5049,2485.348431825638,2.1060330254840665e-05,-0.0019809554796665907,0.03921215981245041,0.23225603997707367
5050,2485.8340599536896,3.8143738493090495e-05,0.021770929917693138,0.03894800320267677,0.23148483037948608
5051,2486.3202714920044,7.1355570980813354e-06,0.012509535998106003,0.04121378809213638,0.22577786445617676
5052,2486.8069186210632,1.8124261259799823e-05,0.02716185711324215,0.03936607763171196,0.2288627028465271
5053,2487.2920866012573,1.2446950677258428e-05,0.002851471770554781,0.039634473621845245,0.23194755613803864
5054,2487.778105020523,4.0692462789593264e-05,-0.0021213919389992952,0.04017295688390732,0.2297881692647934
5055,2488.2638347148895,8.243885531555861e-06,0.006796353962272406,0.04257429391145706,0.23657482862472534
5056,2488.749263525009,1.0576570730336243e-06,0.017514731734991074,0.03971859812736511,0.2307136207818985
5057,2489.234632253647,3.152222780045122e-05,0.033310357481241226,0.0398971252143383,0.23395271599292755
5058,2489.7198464870453,1.4534794900100678e-05,0.024420518428087234,0.040341585874557495,0.22855421900749207
5059,2490.2041759490967,1.1276722943875939e-05,-0.03149960935115814,0.043989621102809906,0.22577786445617676
5060,2490.6896085739136,0.00010287082841387019,-0.038200169801712036,0.039687320590019226,0.2353408932685852
5061,2491.1742808818817,7.4786125878745224e-06,-0.008999941870570183,0.04107237607240677,0.2361121028661728
5062,2491.65900683403,3.446723712841049e-05,0.00940317939966917,0.039896901696920395,0.23642058670520782
5063,2492.1437196731567,1.8315098714083433e-05,-0.016524402424693108,0.039596255868673325,0.23642058670520782
5064,2492.6294696331024,2.9199949494795874e-05,-0.0002475231885910034,0.04140792414546013,0.23965968191623688
5065,2493.1142275333405,0.00014774127339478582,0.035592373460531235,0.04871409386396408,0.24798879027366638
5066,2493.6000533103943,6.741258403053507e-06,-0.014746087603271008,0.043391842395067215,0.243515744805336
5067,2494.0847449302673,1.5533703844994307e-05,-0.015027365647256374,0.039883870631456375,0.2407393902540207
5068,2494.5698640346527,5.5062414503481705e-06,-0.002042669104412198,0.03990789130330086,0.24043090641498566
5069,2495.0547349452972,1.3442933095575427e-06,0.008898756466805935,0.04155055060982704,0.24243605136871338
5070,2495.5416214466095,5.20323337696027e-05,-0.03350626677274704,0.04258101060986519,0.24428696930408478
5071,2496.025928735733,2.9878574423491955e-06,0.03442014008760452,0.04087073728442192,0.23580361902713776
5072,2496.5104553699493,7.308043859666213e-05,0.04104673117399216,0.04308963939547539,0.24675484001636505
5073,2496.9978523254395,0.00010510491847526282,-0.02486763708293438,0.047289974987506866,0.25153636932373047
5074,2497.4842886924744,2.7698739359038882e-05,0.0090512465685606,0.04408784210681915,0.2498396933078766
5075,2497.968348264694,5.7085730077233166e-05,-0.03663497045636177,0.042515501379966736,0.24413272738456726
5076,2498.453233242035,3.422877489356324e-05,0.0062050288543105125,0.04223337769508362,0.24521242082118988
5077,2498.938575744629,0.00013628399756271392,0.011819073930382729,0.04460541903972626,0.24937696754932404
5078,2499.4244039058685,0.00021618185564875603,0.04106418415904045,0.04351189732551575,0.23734605312347412
5079,2500.413944721222,5.923286153119989e-05,0.005155706312507391,0.04103028029203415,0.24197332561016083
5080,2500.8995184898376,8.571878424845636e-05,0.02548927441239357,0.041519831866025925,0.24135635793209076
5081,2501.3860931396484,2.1112322428962216e-05,-0.012516563758254051,0.041597072035074234,0.24012240767478943
5082,2501.8711466789246,9.07153298612684e-06,0.01774613745510578,0.041008077561855316,0.24058514833450317
5083,2502.3565442562103,5.193672041059472e-05,-0.03000527247786522,0.04097136855125427,0.24336150288581848
5084,2502.841977596283,0.0003248975845053792,-0.034361064434051514,0.04317007213830948,0.24891424179077148
5085,2503.3285055160522,2.025207140832208e-05,0.045596893876791,0.040860891342163086,0.24567514657974243
5086,2503.8135426044464,0.00012096140562789515,-0.0009361982229165733,0.04050326347351074,0.24151059985160828
5087,2504.2984099388123,3.030603147635702e-05,0.019892573356628418,0.04039088636636734,0.2399681657552719
5088,2504.7828006744385,5.462608169182204e-05,0.021119851619005203,0.04254063591361046,0.23364423215389252
5089,2505.2696571350098,1.2135929864598438e-05,-0.08046665042638779,0.03987567871809006,0.24012240767478943
5090,2505.7560338974,3.465839472482912e-05,0.010747203603386879,0.04081854224205017,0.24366998672485352
5091,2506.2425332069397,0.00016782997408881783,0.00943550281226635,0.05564821511507034,0.2580145597457886
5092,2506.7275660037994,8.561623872083146e-06,-0.014988146722316742,0.04530112072825432,0.2520762085914612
5093,2507.212968349457,3.056091145481332e-06,-0.04404901713132858,0.041167251765728,0.24567514657974243
5094,2507.6972765922546,3.4882275940617546e-05,0.006650811061263084,0.04171121492981911,0.23965968191623688
5095,2508.1830670833588,1.9701660676219035e-06,-0.03304418548941612,0.04138706997036934,0.23965968191623688
5096,2508.6694033145905,1.7220836525666527e-05,0.014577020891010761,0.03980737552046776,0.24474969506263733
5097,2509.1538031101227,0.00013456738088279963,0.024849431589245796,0.041993290185928345,0.23487816751003265
5098,2509.6397342681885,0.00011531092604855075,-0.02770880237221718,0.03967602178454399,0.23688332736492157
5099,2510.125610113144,0.00015924395120237023,0.00611629243940115,0.04533540457487106,0.24675484001636505
5100,2510.6112151145935,1.3177260370866861e-05,-0.028695302084088326,0.0413629449903965,0.24521242082118988
5101,2511.096574783325,9.511722964816727e-07,0.01734219118952751,0.03957837074995041,0.24058514833450317
5102,2511.582668542862,0.00020789192058146,-0.009301983751356602,0.0394657738506794,0.24104787409305573
5103,2512.068816423416,7.72002476878697e-06,0.014590263366699219,0.03989217057824135,0.2416648417711258
5104,2512.555013179779,9.573446732247248e-05,0.004039534833282232,0.040625158697366714,0.24320726096630096
5105,2513.040877342224,0.00019786172197200358,0.010822947137057781,0.039728861302137375,0.2398139238357544
5106,2513.5264463424683,1.8378721506451257e-05,0.007593569811433554,0.041163768619298935,0.23595786094665527
5107,2514.0110490322113,4.193352197034983e-06,0.003569660009816289,0.0403737872838974,0.2398139238357544
5108,2514.4952120780945,4.8414985940326005e-05,-0.005485011264681816,0.041453778743743896,0.2453666627407074
5109,2514.9816007614136,0.00010966770787490532,0.007866746746003628,0.041429392993450165,0.2381172627210617
5110,2515.466966152191,2.9576756787719205e-05,-0.015943991020321846,0.03988584503531456,0.23873423039913177
5111,2515.952159881592,8.47675182740204e-05,0.006146454717963934,0.043087203055620193,0.24690908193588257
5112,2516.4372189044952,3.8562265558539366e-07,-0.012722085230052471,0.04111837223172188,0.24413272738456726
5113,2516.922982931137,1.6997975762933493e-05,-0.015064175240695477,0.04467928409576416,0.24768030643463135
5114,2517.408772468567,7.712135993642733e-05,0.007993176579475403,0.0400228351354599,0.23935119807720184
5115,2517.8941588401794,2.900865365518257e-05,0.012240896001458168,0.039862826466560364,0.24120211601257324
5116,2518.3793663978577,1.5922295233394834e-06,0.011048274114727974,0.04063519835472107,0.24289877712726593
5117,2518.8653330802917,6.3318816501123365e-06,-0.032029058784246445,0.04035736620426178,0.24305301904678345
5118,2519.3511021137238,0.00016787969798315316,0.01899026520550251,0.044381652027368546,0.23102210462093353
5119,2519.8372950553894,8.287033779197372e-06,0.0021686137188225985,0.0412692055106163,0.24104787409305573
5120,2520.322011947632,8.940251973399427e-06,0.01925741694867611,0.04031550511717796,0.24012240767478943
5121,2520.8076207637787,8.500034164171666e-05,-0.06202314421534538,0.041788287460803986,0.23040513694286346
5122,2521.2927203178406,5.8120527683058754e-05,0.009505768306553364,0.03945431113243103,0.2361121028661728
5123,2521.777339220047,3.024378565896768e-05,0.013382052071392536,0.038726866245269775,0.23410695791244507
5124,2522.2629203796387,7.182062836363912e-05,-0.020986534655094147,0.040286604315042496,0.23148483037948608
5125,2522.74889087677,1.0115069926541764e-05,-0.0005529930931515992,0.03926136717200279,0.23318150639533997
5126,2523.2353100776672,9.543469786876813e-05,-0.0412210114300251,0.040642283856868744,0.22824573516845703
5127,2523.721915245056,7.911799912108108e-06,-0.002049417467787862,0.04084976390004158,0.22670331597328186
5128,2524.206744670868,8.27607527753571e-06,0.005719009321182966,0.0396680049598217,0.22947968542575836
5129,2524.6923549175262,0.00016934216546360403,-0.0009636126342229545,0.039081353694200516,0.2324102818965912
5130,2525.179260492325,8.167178748408332e-05,0.047498781234025955,0.039320193231105804,0.23009665310382843
5131,2525.665769815445,3.6531651858240366e-05,-0.014497179538011551,0.038496799767017365,0.23148483037948608
5132,2526.1503257751465,1.0894793376792222e-05,-0.01804347150027752,0.03926853463053703,0.22917118668556213
5133,2526.6359231472015,4.1513580072205514e-05,-0.00892025325447321,0.038824230432510376,0.2297881692647934
5134,2527.1220138072968,5.3138239309191704e-05,0.003697037696838379,0.039751242846250534,0.2316390722990036
5135,2527.6068856716156,4.113752822831884e-07,-0.011088318191468716,0.0396357960999012,0.22762876749038696
5136,2528.0928461551666,9.285437045036815e-06,-0.0005955028464086354,0.042902622371912,0.2353408932685852
5137,2528.578686237335,9.060106094693765e-06,0.02193860523402691,0.04166574031114578,0.23595786094665527
5138,2529.064753293991,0.00017180548456963152,0.10915688425302505,0.044120244681835175,0.23965968191623688
5139,2529.5501704216003,0.0005371576407924294,-0.005062474403530359,0.05238198861479759,0.2499939352273941
5140,2530.0363080501556,6.675248732790351e-05,-0.02023865096271038,0.04941045865416527,0.24875999987125397
5141,2530.5225677490234,3.594009467633441e-05,-0.0010787051869556308,0.04142973944544792,0.24320726096630096
5142,2531.0090143680573,1.5706453268649057e-05,0.009544985368847847,0.041247088462114334,0.2427445352077484
5143,2531.4939846992493,1.5046444787003566e-05,-0.003054829780012369,0.04037109762430191,0.2361121028661728
5144,2531.9812829494476,1.3387895705818664e-05,0.004646181594580412,0.03892630338668823,0.23780877888202667
5145,2532.4680156707764,0.00019229164172429591,-0.04636915400624275,0.0391053631901741,0.2381172627210617
5146,2532.95410490036,6.560596375493333e-05,-0.04729288071393967,0.03880106285214424,0.23780877888202667
5147,2533.439505815506,7.5106268013769295e-06,0.014175857417285442,0.038869764655828476,0.23780877888202667
5148,2533.925028324127,2.0653473256970756e-05,0.0519195981323719,0.03969737887382507,0.2399681657552719
5149,2534.4114198684692,4.637391248252243e-05,0.029826663434505463,0.04355563595890999,0.24428696930408478
5150,2534.896649122238,4.5405093260342255e-05,-0.0005767297698184848,0.04127844050526619,0.243515744805336
5151,2535.3820955753326,2.2915846784599125e-06,-0.02683372050523758,0.041427113115787506,0.24228180944919586
5152,2535.868306875229,2.7516081900103018e-05,-0.021994607523083687,0.042304906994104385,0.24428696930408478
5153,2536.3543066978455,9.764691640157253e-05,0.04572034627199173,0.03968445956707001,0.2408936321735382
5154,2536.839098215103,4.934785920340801e-06,0.014857211150228977,0.04060566425323486,0.2425902932882309
5155,2537.3250336647034,2.0402532754815184e-05,0.024893857538700104,0.04207684099674225,0.24413272738456726
5156,2537.8107426166534,5.481639891513623e-05,0.007458878681063652,0.03994540870189667,0.2371918112039566
5157,2538.8013138771057,2.4136492356774397e-05,-0.02404903806746006,0.03938561677932739,0.24058514833450317
5158,2539.2863976955414,4.1993098420789465e-05,-0.016444865614175797,0.039992012083530426,0.24012240767478943
5159,2539.7726197242737,6.323625711956993e-05,-0.005942666903138161,0.04178381711244583,0.24413272738456726
5160,2540.259620666504,4.531032118393341e-06,0.007075823377817869,0.0397920235991478,0.24104787409305573
5161,2540.7456665039062,2.9307524528121576e-05,-0.006634269841015339,0.03966589644551277,0.24104787409305573
5162,2541.2314743995667,8.20834975456819e-05,-0.009572477079927921,0.03945879638195038,0.23827150464057922
5163,2541.7182738780975,1.870052255981136e-05,-0.0026583964936435223,0.03932171314954758,0.23750029504299164
5164,2542.203013896942,1.765214983606711e-05,0.04861056059598923,0.03935713693499565,0.24058514833450317
5165,2542.689467191696,3.8723468605894595e-05,0.016015954315662384,0.040566831827163696,0.23302724957466125
5166,2543.1742980480194,4.5663506170967594e-05,0.022180277854204178,0.04056340828537941,0.2344154417514801
5167,2543.6593101024628,4.234231892041862e-05,-0.016065437346696854,0.03915322944521904,0.23873423039913177
5168,2544.144347667694,1.397924825141672e-05,-0.011209055781364441,0.039476390928030014,0.2399681657552719
5169,2544.6303651332855,3.9240028854692355e-05,0.020352767780423164,0.039095859974622726,0.23688332736492157
5170,2545.1162543296814,3.2666532206349075e-05,-0.021696975454688072,0.039209336042404175,0.233489990234375
5171,2545.6027195453644,0.00015102354518603534,-0.020816611126065254,0.0400143638253212,0.23873423039913177
5172,2546.088433265686,7.494604233215796e-06,-0.017998214811086655,0.03970855847001076,0.2379630208015442
5173,2546.5748040676117,2.3155016606324352e-05,-0.026888499036431313,0.041996248066425323,0.24104787409305573
5174,2547.060487270355,0.00029209614149294794,-0.02725355140864849,0.05198657140135765,0.25361862778663635
5175,2547.546262741089,3.6549266951624304e-05,0.014914567582309246,0.05206862464547157,0.25546956062316895
5176,2548.0312733650208,9.074216359294951e-05,-0.007470152340829372,0.040510304272174835,0.24228180944919586
5177,2548.517519712448,0.00014470177120529115,0.005126978270709515,0.04694588854908943,0.25122788548469543
5178,2549.002695083618,1.4585347344109323e-05,-0.0009043121244758368,0.04227393493056297,0.24706332385540009
5179,2549.4885592460632,0.00017821598157752305,-0.04633045941591263,0.05848480015993118,0.2613693177700043
5180,2549.9744901657104,0.00012389893527142704,-0.024770058691501617,0.044887229800224304,0.25215333700180054
5181,2550.460524082184,5.773425982624758e-06,0.015614204108715057,0.044886089861392975,0.25153636932373047
5182,2550.9448680877686,0.00010272944200551137,0.04074614867568016,0.04221947863698006,0.24397847056388855
5183,2551.4309952259064,0.0001831253175623715,-0.017216918990015984,0.042712803930044174,0.23919695615768433
5184,2551.9160425662994,3.711955116614263e-07,-0.061279334127902985,0.041030704975128174,0.2407393902540207
5185,2552.401973962784,3.470318915788084e-05,0.008962861262261868,0.04033477231860161,0.24058514833450317
5186,2552.8883323669434,9.7603551694192e-06,0.003745331661775708,0.04096334055066109,0.24120211601257324
5187,2553.373995065689,2.6237446945742704e-05,-0.014688748866319656,0.04030076786875725,0.2407393902540207
5188,2553.858985185623,2.4958138965303078e-05,-0.002856051316484809,0.040500059723854065,0.2453666627407074
5189,2554.3452751636505,5.994118328089826e-05,0.002539985813200474,0.04031536355614662,0.2444412112236023
5190,2554.830338716507,4.7055556933628395e-05,-0.04966922104358673,0.03952205553650856,0.23935119807720184
5191,2555.3157482147217,0.00010839272727025673,0.0033150564413517714,0.04169022664427757,0.23549513518810272
5192,2555.8023414611816,9.094377310248092e-05,0.025772366672754288,0.043118152767419815,0.23210179805755615
5193,2556.2881152629852,0.00024187799135688692,0.022377265617251396,0.03982469439506531,0.23210179805755615
5194,2556.7745509147644,3.7959384826535825e-06,-0.003718548221513629,0.03880738094449043,0.23395271599292755
5195,2557.2591910362244,1.8402873820377863e-06,-0.038278885185718536,0.03864286094903946,0.2361121028661728
5196,2557.7454602718353,3.751228723558597e-05,-0.035529330372810364,0.04075617715716362,0.23040513694286346
5197,2558.230067253113,9.755255450727418e-05,0.014693479984998703,0.03863956779241562,0.23657482862472534
5198,2558.715534925461,3.071171886404045e-05,0.007449982687830925,0.038751862943172455,0.23472392559051514
5199,2559.2003920078278,2.2091542632551864e-05,-0.01845034956932068,0.038948047906160355,0.2324102818965912
5200,2559.6882598400116,3.1398118153447285e-05,0.013688521459698677,0.040705785155296326,0.23750029504299164
5201,2560.173926115036,0.00011008350702468306,0.03691458702087402,0.038819704204797745,0.2307136207818985
5202,2560.6580398082733,5.27056326973252e-05,0.03131518140435219,0.04150183126330376,0.23857998847961426
5203,2561.144450187683,4.165867358096875e-05,0.031090792268514633,0.04275994002819061,0.24104787409305573
5204,2561.6299567222595,4.06782710342668e-05,0.004083449020981789,0.04362572729587555,0.24336150288581848
5205,2562.115757703781,4.149789674556814e-05,-0.018468696624040604,0.038868535310029984,0.2361121028661728
5206,2562.602194547653,2.13685525523033e-05,0.014312710613012314,0.04008130729198456,0.2399681657552719
5207,2563.0885961055756,2.218848567281384e-05,0.02334361895918846,0.03873977065086365,0.23642058670520782
5208,2563.573325395584,3.110955367446877e-05,0.018316950649023056,0.04241432994604111,0.24228180944919586
5209,2564.0589606761932,0.0001244902377948165,-0.002205233322456479,0.04267624020576477,0.227937251329422
5210,2564.5446226596832,3.092044426011853e-05,-0.012221051380038261,0.041734371334314346,0.22855421900749207
5211,2565.0301604270935,3.3676322345854715e-05,-0.009870896115899086,0.03960670530796051,0.2370375692844391
5212,2565.5157227516174,1.8852866560337134e-05,0.01003280933946371,0.039048753678798676,0.2351866513490677
5213,2566.0018577575684,3.204866970918374e-06,0.018395405262708664,0.03868735954165459,0.23364423215389252
5214,2566.4873955249786,8.904717833502218e-05,0.038866955786943436,0.04118189588189125,0.2390427142381668
5215,2566.9729301929474,2.1430967535707168e-05,0.021333111450076103,0.03898673504590988,0.2351866513490677
5216,2567.4585978984833,1.9668937966343947e-05,0.002895953366532922,0.03944773226976395,0.2370375692844391
5217,2567.9435267448425,1.2258144124643877e-05,-0.03695711866021156,0.04208855703473091,0.2398139238357544
5218,2568.4284133911133,2.155061793018831e-06,0.02623000741004944,0.0413866825401783,0.23827150464057922
5219,2568.914205789566,7.530795119237155e-05,0.0033328491263091564,0.04173637181520462,0.24027664959430695
5220,2569.3993196487427,3.1506609957432374e-05,0.01576874777674675,0.039144787937402725,0.23765453696250916
5221,2569.8852322101593,1.771477036527358e-05,-0.0031955125741660595,0.039592284709215164,0.23842574656009674
5222,2570.3702437877655,0.00015677011106163263,0.04887310042977333,0.03864802047610283,0.233489990234375
5223,2570.855801820755,5.767944094259292e-05,0.01180983241647482,0.04414260387420654,0.22762876749038696
5224,2571.3412294387817,1.92952520592371e-05,0.03747136518359184,0.03977535665035248,0.23827150464057922
5225,2571.8261296749115,0.00011122770956717432,-0.011475660838186741,0.043336108326911926,0.22670331597328186
5226,2572.3100924491882,3.735563950613141e-05,0.035840198397636414,0.04071341082453728,0.22824573516845703
5227,2572.794938802719,1.3513224075722974e-05,-0.008203651756048203,0.04575464129447937,0.22176754474639893
5228,2573.2814888954163,7.313874084502459e-05,0.008761664852499962,0.04066479578614235,0.23271876573562622
5229,2573.767876148224,4.403131242725067e-05,0.031346794217824936,0.04212610051035881,0.23657482862472534
5230,2574.2543308734894,7.609257409058046e-06,-0.0024632227141410112,0.03915627300739288,0.23210179805755615
5231,2574.740555047989,9.565729851601645e-05,-0.028326572850346565,0.041411224752664566,0.23734605312347412
5232,2575.225587129593,4.504815296968445e-05,-0.011719276197254658,0.04043661057949066,0.2297881692647934
5233,2575.712418079376,1.2919412029077648e-06,-0.0054860287345945835,0.04252893105149269,0.23873423039913177
5234,2576.1982169151306,0.00010045450471807271,0.02636074088513851,0.04086601734161377,0.2390427142381668
5235,2577.189950942993,1.4321785783977248e-05,0.0018596779555082321,0.039355792105197906,0.23302724957466125
5236,2577.6759176254272,3.450485382927582e-05,-0.029185090214014053,0.0486275739967823,0.2462921142578125
5237,2578.1607296466827,0.00023749674437567592,-0.04118245095014572,0.03926911950111389,0.23672908544540405
5238,2578.646360397339,3.7603098462568596e-05,-0.02539895474910736,0.03961363434791565,0.23750029504299164
5239,2579.131764650345,3.970263423980214e-05,0.014249431900680065,0.04360054433345795,0.22639483213424683
5240,2579.6170444488525,9.113128180615604e-05,0.01605764590203762,0.04017294943332672,0.23642058670520782
5241,2580.102719306946,8.35027913126396e-06,0.015391673892736435,0.03906262293457985,0.23410695791244507
5242,2580.588667154312,4.460232958081178e-06,0.013050301000475883,0.03859825059771538,0.23426119983196259
5243,2581.0732429027557,8.187467756215483e-05,-0.014075961895287037,0.039479076862335205,0.2361121028661728
5244,2581.557809114456,6.0115003179816995e-06,0.0012746441643685102,0.04028173163533211,0.23827150464057922
5245,2582.0449573993683,4.666459426516667e-05,0.04194677248597145,0.04363969713449478,0.2425902932882309
5246,2582.531435728073,8.024097041925415e-05,-0.0025727187748998404,0.03871036320924759,0.2361121028661728
5247,2583.016585588455,9.678406058810651e-06,-0.016560005024075508,0.03870147839188576,0.23595786094665527
5248,2583.5030241012573,8.548043297196273e-06,0.01991936005651951,0.03910601884126663,0.23688332736492157
5249,2583.98868727684,5.1766524848062545e-05,0.00831634271889925,0.039897993206977844,0.23302724957466125
5250,2584.4754600524902,2.6027084459201433e-05,0.008381235413253307,0.039337415248155594,0.23672908544540405
5251,2584.9609949588776,1.3224926078692079e-06,-0.01677130162715912,0.040691159665584564,0.2388884723186493
5252,2585.446891784668,2.5636889404268004e-05,-0.027513738721609116,0.03954806923866272,0.23395271599292755
5253,2585.9325609207153,2.1671467038686387e-05,0.004992002621293068,0.044749509543180466,0.24212756752967834
5254,2586.417927980423,1.0096324331243522e-05,-0.01564185693860054,0.04109732434153557,0.23842574656009674
5255,2586.9024379253387,5.521264483832056e-06,0.033154454082250595,0.03878052160143852,0.23580361902713776
5256,2587.3871579170227,3.129716060357168e-05,0.014190497808158398,0.03840116783976555,0.2325645238161087
5257,2587.8729100227356,5.954330481472425e-05,0.017515551298856735,0.040693435817956924,0.2381172627210617
5258,2588.358421564102,4.3424504838185385e-05,0.008964191190898418,0.03986089676618576,0.2325645238161087
5259,2588.8431956768036,3.46667438861914e-05,0.04611508175730705,0.04272788017988205,0.2407393902540207
5260,2589.3296885490417,0.00027097290148958564,-0.05136183649301529,0.044871386140584946,0.22577786445617676
5261,2589.816651582718,8.485019498039037e-05,-0.012594211846590042,0.039482008665800095,0.23410695791244507
5262,2590.3018476963043,1.0010163350671064e-05,0.038804180920124054,0.044727127999067307,0.24027664959430695
5263,2590.7894883155823,7.625828584423289e-05,0.015978045761585236,0.04024346545338631,0.2297881692647934
5264,2591.2747983932495,1.1446270036685746e-05,-0.041354015469551086,0.03916719928383827,0.2325645238161087
5265,2591.760293483734,2.820830786731676e-06,0.00460145715624094,0.03980998322367668,0.22917118668556213
5266,2592.246414422989,0.00029739405727013946,0.032045792788267136,0.03872375935316086,0.23133058845996857
5267,2592.7301495075226,6.5304093368467875e-06,-0.032246001064777374,0.039980821311473846,0.23395271599292755
5268,2593.216820001602,1.025449364533415e-05,-0.021485460922122,0.042092300951480865,0.23595786094665527
5269,2593.702971935272,5.3876043239142746e-05,0.01008729450404644,0.03890801966190338,0.2288627028465271
5270,2594.1895291805267,3.331505286041647e-05,-0.03851877152919769,0.03915884345769882,0.22917118668556213
5271,2594.6740169525146,7.873219874454662e-05,0.014926400035619736,0.04199414327740669,0.2353408932685852
5272,2595.1588883399963,1.7298561942880042e-05,-0.0074698226526379585,0.03972337394952774,0.23210179805755615
5273,2595.6449403762817,3.2370321605412755e-06,-0.01014260295778513,0.039370790123939514,0.2297881692647934
5274,2596.130519628525,2.0273815607652068e-05,0.006868280004709959,0.03872581198811531,0.23225603997707367
5275,2596.6152901649475,6.396654498530552e-05,0.001318346825428307,0.03936927393078804,0.22732028365135193
5276,2597.101437807083,7.285455649252981e-05,0.04156014323234558,0.04160943627357483,0.2251608818769455
5277,2597.5876982212067,5.835275078425184e-05,0.005300936754792929,0.03980003669857979,0.22762876749038696
5278,2598.0748422145844,6.572202983079478e-05,0.0411212332546711,0.04159150272607803,0.2361121028661728
5279,2598.561133146286,3.636733163148165e-05,0.03321239724755287,0.03957001492381096,0.2297881692647934
5280,2599.0477974414825,2.6277528377249837e-05,-0.0027708797715604305,0.03874948248267174,0.23086786270141602
5281,2599.533642053604,0.00011002606333931908,-0.0069368756376206875,0.03879164159297943,0.227937251329422
5282,2600.0175602436066,4.5547920308308676e-05,-0.012497780844569206,0.0418875515460968,0.2351866513490677
5283,2600.502288341522,0.00016395686543546617,0.032390985637903214,0.04045382887125015,0.23456968367099762
5284,2600.986904859543,1.2391079508233815e-05,0.0015659462660551071,0.04063738137483597,0.22762876749038696
5285,2601.4732871055603,7.496381840610411e-06,-0.010084218345582485,0.03942111134529114,0.22947968542575836
5286,2601.9588599205017,1.7299298633588478e-05,-0.0057464600540697575,0.03954023867845535,0.23194755613803864
5287,2602.4452033042908,6.279470107983798e-05,-0.010084440931677818,0.04063905030488968,0.23595786094665527
5288,2602.930958032608,0.00011558966070879251,-0.01624874770641327,0.0413224957883358,0.23657482862472534
5289,2603.4170224666595,6.625114565395052e-06,-0.02478715218603611,0.04044012352824211,0.23549513518810272
5290,2603.904643535614,6.971649418119341e-05,0.0056612854823470116,0.04217734932899475,0.23780877888202667
5291,2604.3879628181458,5.4557120165554807e-05,0.008585658855736256,0.041366152465343475,0.23765453696250916
5292,2604.873933315277,0.00016045862867031246,0.016222072765231133,0.03904729709029198,0.2307136207818985
5293,2605.3602867126465,0.00010655669029802084,-0.0019479631446301937,0.039298322051763535,0.23148483037948608
5294,2605.845732688904,8.411757880821824e-05,-0.002314088400453329,0.03941569849848747,0.22947968542575836
5295,2606.3315875530243,2.5836627173703164e-05,-0.008047981187701225,0.03952779993414879,0.23395271599292755
5296,2606.8163046836853,1.3095469512336422e-05,0.028078731149435043,0.04177793115377426,0.23750029504299164
5297,2607.3023397922516,1.4549233128491323e-05,-0.017967522144317627,0.03962501138448715,0.23009665310382843
5298,2607.7886221408844,0.00027535343542695045,0.02389310486614704,0.04689127206802368,0.2425902932882309
5299,2608.273344039917,3.497031866572797e-05,-0.0024475634563714266,0.03967951983213425,0.23595786094665527
5300,2608.7593626976013,1.623717980692163e-05,0.013593382202088833,0.04083402082324028,0.2381172627210617
5301,2609.2450001239777,1.6014348148019053e-05,0.022471189498901367,0.04090354964137077,0.23734605312347412
5302,2609.7290349006653,9.443196904612705e-05,0.006749275606125593,0.040776025503873825,0.23688332736492157
5303,2610.21529173851,9.257516649086028e-05,-0.014560597948729992,0.04329850524663925,0.24058514833450317
5304,2610.701570749283,1.272882946068421e-05,0.030609803274273872,0.03978388011455536,0.2362663447856903
5305,2611.187979698181,2.8296733944443986e-05,-0.03477343171834946,0.0390409380197525,0.2324102818965912
5306,2611.6730897426605,2.31839221669361e-05,0.03443726897239685,0.0407201386988163,0.23688332736492157
5307,2612.158680200577,4.555984924081713e-05,-0.0009228044655174017,0.040613263845443726,0.23179331421852112
5308,2612.644889354706,6.206902617122978e-05,0.010737218894064426,0.03977464511990547,0.2381172627210617
5309,2613.130218267441,1.5256501683325041e-05,-0.026913084089756012,0.040242429822683334,0.23842574656009674
5310,2613.6147837638855,7.0566515205428e-05,0.017988191917538643,0.039499346166849136,0.2362663447856903
5311,2614.099711418152,6.322303670458496e-05,0.004225169774144888,0.04161577299237251,0.2399681657552719
5312,2614.5860683918,1.2494484508351889e-05,0.022948065772652626,0.040127675980329514,0.23935119807720184
5313,2615.5768733024597,5.4715663281967863e-05,-0.0030400853138417006,0.043421853333711624,0.2297881692647934
5314,2616.062440395355,2.046679810518981e-06,0.012963010929524899,0.039193302392959595,0.23564937710762024
5315,2616.5480415821075,0.00018512822862248868,-0.07872482389211655,0.03989740461111069,0.23194755613803864
5316,2617.032469034195,1.344456359220203e-05,0.017905477434396744,0.03959349915385246,0.23009665310382843
5317,2617.517303466797,4.206114317639731e-05,-0.0117262564599514,0.039443422108888626,0.22855421900749207
5318,2618.0031275749207,0.00015364833234343678,-0.012294905260205269,0.038535501807928085,0.23333574831485748
5319,2618.4897091388702,1.6452919226139784e-05,0.005935452412813902,0.039652857929468155,0.2307136207818985
5320,2618.9759261608124,1.3768418511972413e-06,0.011369387619197369,0.03896051272749901,0.23102210462093353
5321,2619.4619748592377,1.681609319348354e-05,0.00359203084371984,0.03860219568014145,0.23287300765514374
5322,2619.9489569664,1.011109725368442e-05,0.025464868173003197,0.039560168981552124,0.2344154417514801
5323,2620.4331600666046,1.0772846508189104e-05,-0.0022243319544941187,0.03864366188645363,0.23487816751003265
5324,2620.918627023697,1.3732634215557482e-05,-0.021465759724378586,0.03833785653114319,0.2316390722990036
5325,2621.4043204784393,7.533061761932913e-06,-0.01061525009572506,0.03881236910820007,0.23287300765514374
5326,2621.889988899231,6.858746201032773e-05,-0.027432486414909363,0.03842400759458542,0.22947968542575836
5327,2622.376129627228,8.141854050336406e-05,0.002170689171180129,0.041702449321746826,0.23780877888202667
5328,2622.8634219169617,1.0904987902904395e-05,0.00998641923069954,0.038815584033727646,0.23009665310382843
5329,2623.348829269409,3.550003157215542e-06,-0.022757599130272865,0.04394301399588585,0.24043090641498566
5330,2623.834337234497,6.191242391651031e-06,0.026334285736083984,0.04034226015210152,0.23780877888202667
5331,2624.3196425437927,1.9558732674340717e-05,0.020059403032064438,0.04707513749599457,0.24336150288581848
5332,2624.8062615394592,8.346997492481023e-05,0.04079311341047287,0.045869361609220505,0.24505817890167236
5333,2625.2920520305634,3.075751374126412e-05,-0.009982862509787083,0.04217902570962906,0.24366998672485352
5334,2625.7784185409546,0.0001394461578456685,0.023280838504433632,0.047315631061792374,0.250533789396286
5335,2626.264083147049,8.801154763204977e-05,-0.013387171551585197,0.04072989895939827,0.2418190836906433
5336,2626.748623609543,0.00014886270218994468,-0.021407509222626686,0.03937344253063202,0.23873423039913177
5337,2627.235652923584,3.802080755122006e-05,0.03747154399752617,0.03980662673711777,0.23456968367099762
5338,2627.721435070038,0.00023066684661898762,-0.014209002256393433,0.03940630331635475,0.2388884723186493
5339,2628.206855773926,8.43497909954749e-05,0.01965254172682762,0.04534173384308815,0.24675484001636505
5340,2628.6916782855988,0.00027056492399424314,-0.0013846030924469233,0.05298805609345436,0.25531530380249023
5341,2629.177328824997,9.06986042537028e-06,-0.0034530966076999903,0.04532380402088165,0.24968545138835907
5342,2629.6634747982025,0.0001289251958951354,-0.00012375898950267583,0.042267587035894394,0.23642058670520782
5343,2630.1498126983643,0.00015917106065899134,0.013975809328258038,0.04990939795970917,0.2539271116256714
5344,2630.635189294815,0.0002187101636081934,0.0012460851576179266,0.04308069124817848,0.2379630208015442
5345,2631.1203842163086,0.00011325184459565207,-0.034157972782850266,0.044724829494953156,0.24922272562980652
5346,2631.606498003006,1.1743353752535768e-05,0.005355967208743095,0.04226650670170784,0.24613787233829498
5347,2632.0912415981293,0.000260632747085765,-0.004022100009024143,0.04241945967078209,0.2379630208015442
5348,2632.5763833522797,1.4097624443820678e-05,0.024847256019711494,0.0409831665456295,0.24397847056388855
5349,2633.062358379364,5.130135377839906e-06,0.00095205451361835,0.04213458672165871,0.24552090466022491
5350,2633.5477261543274,5.9045603848062456e-05,0.010736099444329739,0.040026552975177765,0.24104787409305573
5351,2634.033462047577,1.0648478792063543e-06,-0.04938039183616638,0.04019198939204216,0.24135635793209076
5352,2634.517950296402,4.331525997258723e-05,-0.0110359201207757,0.03966403007507324,0.23935119807720184
5353,2635.0036702156067,2.1100575395394117e-05,-0.004122072830796242,0.0400814525783062,0.24197332561016083
5354,2635.4877183437347,5.344884812075179e-06,0.011858989484608173,0.04000156372785568,0.2408936321735382
5355,2635.9730813503265,0.00011741176422219723,0.030899586156010628,0.03944496065378189,0.2381172627210617
5356,2636.458919763565,0.00016243607387878,-0.036390017718076706,0.04510507732629776,0.227937251329422
5357,2636.9450566768646,5.357455665944144e-05,0.05150451511144638,0.03990400582551956,0.2325645238161087
5358,2637.4296810626984,3.1300992304750253e-06,0.0033025688026100397,0.039412014186382294,0.23780877888202667
5359,2637.9156947135925,3.704290429595858e-05,-0.039720192551612854,0.039125751703977585,0.2344154417514801
5360,2638.4014823436737,2.0209530703141354e-05,0.015863753855228424,0.03888262063264847,0.23580361902713776
5361,2638.887200117111,2.190556187997572e-05,-0.013664965517818928,0.03893974423408508,0.23564937710762024
5362,2639.3729596138,2.810780097206589e-05,0.030056487768888474,0.03908450901508331,0.2362663447856903
5363,2639.8586089611053,2.178553222620394e-05,0.004007258918136358,0.038841601461172104,0.2361121028661728
5364,2640.3433363437653,1.2651058568735607e-05,-0.029633143916726112,0.03916075825691223,0.23765453696250916
5365,2640.829405069351,4.798764621227747e-06,0.015187748707830906,0.0390242375433445,0.23672908544540405
5366,2641.3144347667694,2.699313517950941e-05,-0.009026368148624897,0.041076306253671646,0.2316390722990036
5367,2641.8002185821533,1.8258435375173576e-05,-0.0022728932090103626,0.03899811580777168,0.2353408932685852
5368,2642.2859864234924,9.470942313782871e-05,-0.012530703097581863,0.039346419274806976,0.2344154417514801
5369,2642.7715141773224,2.013043012993876e-05,-0.01355725061148405,0.039177097380161285,0.2353408932685852
5370,2643.257486343384,2.4172251869458705e-05,-0.043383803218603134,0.03943760320544243,0.2371918112039566
5371,2643.743535041809,2.753102671704255e-05,0.001051746541634202,0.03973543271422386,0.23750029504299164
5372,2644.228376150131,1.2057959793310147e-05,0.004006922245025635,0.039965495467185974,0.2381172627210617
5373,2644.714436531067,4.754388646688312e-05,0.01889631524682045,0.03934319689869881,0.2370375692844391
5374,2645.200294971466,3.317732262075879e-05,-0.0005613267421722412,0.03959491103887558,0.23750029504299164
5375,2645.6854898929596,1.8365297364653088e-05,0.025311393663287163,0.03951935097575188,0.23919695615768433
5376,2646.170683145523,3.797946556005627e-05,0.06879273056983948,0.04000655934214592,0.23919695615768433
5377,2646.6561119556427,0.0001780472375685349,-0.03516825661063194,0.04032367095351219,0.23302724957466125
5378,2647.1406104564667,1.5089341104612686e-05,0.03390086069703102,0.03868038207292557,0.23564937710762024
5379,2647.626517057419,2.5579677185305627e-06,0.014970664866268635,0.03983381763100624,0.2379630208015442
5380,2648.1138348579407,1.3092398148728535e-05,-0.005318864248692989,0.0385093092918396,0.23364423215389252
5381,2648.5991196632385,1.865506601461675e-05,-0.04911915585398674,0.03919888660311699,0.2307136207818985
5382,2649.084569454193,6.906358612468466e-05,0.03871985152363777,0.04022347927093506,0.2381172627210617
5383,2649.570885181427,0.00014220111188478768,-0.004764866549521685,0.03933350741863251,0.22917118668556213
5384,2650.0566890239716,5.487229282152839e-05,0.008046885021030903,0.041882436722517014,0.22670331597328186
5385,2650.5418202877045,0.00017055759963113815,-0.0029183023143559694,0.041027363389730453,0.23780877888202667
5386,2651.026202917099,3.0841969419270754e-05,-0.05803722143173218,0.03837883472442627,0.23503240942955017
5387,2651.5124957561493,3.677803397295065e-05,0.022570978850126266,0.0404917374253273,0.23965968191623688
5388,2651.998305082321,3.142752393614501e-05,-0.02239140495657921,0.04062292352318764,0.23873423039913177
5389,2652.483089208603,1.6766070984886028e-05,-0.004740898497402668,0.03904278948903084,0.23318150639533997
5390,2652.9693529605865,5.890287138754502e-05,-0.020461561158299446,0.04091762378811836,0.22855421900749207
5391,2653.959832429886,0.00016897365276236087,-0.018589645624160767,0.038371406495571136,0.23379847407341003
5392,2654.4460072517395,2.068753747153096e-05,0.016382325440645218,0.03880782425403595,0.23210179805755615
5393,2654.930277824402,1.5372879715869203e-05,-0.006032805424183607,0.03858864679932594,0.23456968367099762
5394,2655.4157841205597,6.192014552652836e-05,-0.021389350295066833,0.03970147669315338,0.23780877888202667
5395,2655.9016036987305,5.449603122542612e-05,-0.004197991918772459,0.03854387253522873,0.2344154417514801
5396,2656.3864262104034,1.7062720871763304e-05,0.0016195937059819698,0.038549233227968216,0.2324102818965912
5397,2656.8714814186096,0.00026424400857649744,-0.02165364846587181,0.04012472927570343,0.2260863482952118
5398,2657.3559205532074,0.0001713337260298431,0.0029719125013798475,0.039444051682949066,0.22670331597328186
5399,2657.841886281967,6.699317054881249e-06,-0.023544762283563614,0.04264027252793312,0.22269301116466522
5400,2658.327693939209,0.00012130435789003968,0.039640072733163834,0.039244238287210464,0.22824573516845703
5401,2658.814087867737,4.736974369734526e-05,0.013926072046160698,0.03973696753382683,0.22577786445617676
5402,2659.299001932144,8.513005741406232e-05,-0.010127360932528973,0.04118845984339714,0.22392694652080536
5403,2659.78466796875,1.459025043004658e-05,0.006048642098903656,0.03966318070888519,0.2251608818769455
5404,2660.2697415351868,6.6686689024209045e-06,0.014180694706737995,0.03957970812916756,0.2251608818769455
5405,2660.755753517151,8.048241579672322e-05,0.008325292728841305,0.038996621966362,0.2307136207818985
5406,2661.241733789444,1.310076277150074e-05,-0.015069219283759594,0.039147403091192245,0.227937251329422
5407,2661.726475715637,5.908226012252271e-05,0.039180491119623184,0.03864681348204613,0.22855421900749207
5408,2662.2131786346436,9.710629092296585e-05,0.06597898155450821,0.041010741144418716,0.22577786445617676
5409,2662.699123620987,0.0001334037515334785,-0.006064447108656168,0.040260668843984604,0.23364423215389252
5410,2663.184935092926,7.818252925062552e-05,-0.014549044892191887,0.0430915467441082,0.23657482862472534
5411,2663.6696338653564,6.443505844799802e-05,-0.0025451909750699997,0.03988282382488251,0.23564937710762024
5412,2664.1558401584625,0.0002490852784831077,-0.009122573770582676,0.03879326209425926,0.23009665310382843
5413,2664.6399714946747,2.5009565433720127e-05,0.0039489842019975185,0.038690235465765,0.23040513694286346
5414,2665.125825881958,9.941573080141097e-05,0.015284031629562378,0.04358768090605736,0.23842574656009674
5415,2665.6124980449677,4.73549407615792e-05,-0.003241106169298291,0.03918584808707237,0.23287300765514374
5416,2666.098936319351,0.00016321241855621338,-0.019612722098827362,0.039288800209760666,0.23302724957466125
5417,2666.585627555847,8.41252549435012e-05,-0.016862070187926292,0.04442378506064415,0.23950543999671936
5418,2667.070593357086,9.125415090238675e-06,-0.02573159709572792,0.03980563208460808,0.23456968367099762
5419,2667.5570850372314,5.374306419980712e-05,-0.024282116442918777,0.03907502442598343,0.23210179805755615
5420,2668.0416815280914,5.146217517904006e-05,-0.015235294587910175,0.039415426552295685,0.2344154417514801
5421,2668.5272703170776,5.620466254185885e-06,0.014999961480498314,0.03911295533180237,0.23271876573562622
5422,2669.012790441513,0.00013938281335867941,-0.013816092163324356,0.04097514972090721,0.2251608818769455
5423,2669.4987914562225,1.5715451809228398e-05,0.009425467811524868,0.038747724145650864,0.2288627028465271
5424,2669.985303878784,7.164874205045635e-07,-0.006583833135664463,0.03978492692112923,0.23333574831485748
5425,2670.470239877701,7.250788621604443e-05,-0.004573985002934933,0.04231501370668411,0.23672908544540405
5426,2670.9563574790955,5.91450952924788e-06,0.027875613421201706,0.039074428379535675,0.23318150639533997
5427,2671.4407947063446,3.294832640676759e-05,-0.004171774722635746,0.038938265293836594,0.233489990234375
5428,2671.9271245002747,5.27692418472725e-06,0.03218409791588783,0.04087798669934273,0.23487816751003265
5429,2672.411653280258,2.7037891413783655e-05,-0.016654906794428825,0.044626276940107346,0.2399681657552719
5430,2672.8973248004913,5.7789264246821404e-05,-0.04600692540407181,0.044235244393348694,0.24058514833450317
5431,2673.383134126663,2.5445089704589918e-05,0.0137320039793849,0.03950652480125427,0.2324102818965912
5432,2673.867865562439,3.1542933811579132e-06,-0.021409058943390846,0.040540438145399094,0.23657482862472534
5433,2674.3540291786194,5.357702775654616e-06,0.025523828342556953,0.03944699093699455,0.22762876749038696
5434,2674.8385655879974,1.233219609275693e-05,-0.008874951861798763,0.03897801414132118,0.23410695791244507
5435,2675.3245248794556,4.9228085117647424e-05,-0.002317999489605427,0.03947398066520691,0.23549513518810272
5436,2675.809086084366,3.0690796847920865e-05,0.02735835500061512,0.0422707125544548,0.23827150464057922
5437,2676.29474401474,2.8392874810379e-05,-0.005864344071596861,0.038963060826063156,0.23364423215389252
5438,2676.7805581092834,1.1081646334787365e-05,0.014663332141935825,0.04486071318387985,0.2408936321735382
5439,2677.266087293625,0.00014349821140058339,-0.004504910670220852,0.048160456120967865,0.24552090466022491
5440,2677.7531118392944,9.565502296027262e-06,0.014487425796687603,0.043260201811790466,0.24212756752967834
5441,2678.2383320331573,0.00017632203525863588,-0.03220515325665474,0.04433465749025345,0.22855421900749207
5442,2678.7246956825256,6.322094122879207e-05,0.003577227471396327,0.040987659245729446,0.22855421900749207
5443,2679.209601163864,0.00019422660989221185,-0.015939950942993164,0.0403628908097744,0.23688332736492157
5444,2679.6955304145813,1.3722657058679033e-05,-0.021526984870433807,0.03942393511533737,0.23595786094665527
5445,2680.1821353435516,9.425439202459529e-05,0.0010257554240524769,0.04035096988081932,0.23827150464057922
5446,2680.666684627533,3.0909792258171365e-05,-0.038322485983371735,0.03919832408428192,0.2324102818965912
5447,2681.1518223285675,3.4563887311378494e-05,-0.014475073665380478,0.04169377312064171,0.24058514833450317
5448,2681.638174533844,5.210178642300889e-06,-0.013669227249920368,0.039572905749082565,0.23287300765514374
5449,2682.124039173126,1.6117746781674214e-06,0.020542744547128677,0.03922584280371666,0.2351866513490677
5450,2682.610591650009,0.00013998826034367085,-0.006770038511604071,0.04005906358361244,0.23842574656009674
5451,2683.0962619781494,9.797936218092218e-05,0.056945160031318665,0.040775202214717865,0.23873423039913177
5452,2683.582709789276,2.2808533685747534e-05,0.03362998738884926,0.03913607448339462,0.23456968367099762
5453,2684.0688467025757,5.148351192474365e-05,0.0032398428302258253,0.04093848168849945,0.2398139238357544
5454,2684.5550639629364,0.00046599056804552674,-0.009807558730244637,0.05338234081864357,0.21683178842067719
5455,2685.0398273468018,6.527026926050894e-06,0.011911410838365555,0.03888958692550659,0.2270117998123169
5456,2685.526969909668,6.490856776508735e-07,-0.01086498610675335,0.038565073162317276,0.2288627028465271
5457,2686.0120751857758,4.31709413533099e-05,0.023332035169005394,0.042084816843271255,0.23472392559051514
5458,2686.497950077057,2.8772096811735537e-06,-0.017596308141946793,0.03890697658061981,0.23133058845996857
5459,2686.9834175109863,6.519444286823273e-05,-0.052116360515356064,0.04405013844370842,0.23734605312347412
5460,2687.4704596996307,8.861459718900733e-06,0.01134737953543663,0.03985140472650528,0.23318150639533997
5461,2687.955309867859,2.6819738195626996e-05,0.03733363747596741,0.0413849800825119,0.2362663447856903
5462,2688.4413175582886,0.00010089294664794579,-0.0208280086517334,0.03924042358994484,0.23287300765514374
5463,2688.9258685112,2.6942045678879367e-06,-0.04954322800040245,0.03824787214398384,0.23086786270141602
5464,2689.411873102188,4.4874184823129326e-05,0.036422550678253174,0.040847692638635635,0.23456968367099762
5465,2689.8979907035828,3.2497466690983856e-06,-0.011256120167672634,0.03899111598730087,0.23271876573562622
5466,2690.384208202362,1.2218519259477034e-05,-0.01827072910964489,0.03846178576350212,0.23117634654045105
5467,2690.870425224304,2.7737369237001985e-05,0.040426429361104965,0.04216491058468819,0.2361121028661728
5468,2691.3563582897186,9.659165698394645e-06,0.001557735144160688,0.03833772987127304,0.23040513694286346
5469,2692.348586320877,9.045424121723045e-06,-0.017136558890342712,0.03820119425654411,0.23210179805755615
5470,2692.8326880931854,8.666917892696802e-06,0.006854420527815819,0.038393761962652206,0.23102210462093353
5471,2693.3178594112396,0.0001814901188481599,-0.033250343054533005,0.04090985283255577,0.2371918112039566
5472,2693.802963733673,0.00012887023331131786,0.058059267699718475,0.03970685973763466,0.23333574831485748
5473,2694.2881314754486,5.828278881381266e-05,-0.01862357370555401,0.0402655266225338,0.22917118668556213
5474,2694.7737860679626,7.169751916080713e-05,-0.004040390253067017,0.03887685388326645,0.22824573516845703
5475,2695.2612104415894,3.5555363865569234e-05,0.007944843731820583,0.03843186795711517,0.23009665310382843
5476,2695.7479813098907,1.5037355296954047e-05,0.0002441814576741308,0.03909783065319061,0.23379847407341003
5477,2696.2347497940063,3.137973544653505e-05,0.002466345438733697,0.038020405918359756,0.23040513694286346
5478,2696.7200288772583,0.00012136375153204426,0.000102996826171875,0.04636755958199501,0.24043090641498566
5479,2697.2045238018036,2.899889659602195e-05,-0.0009975731372833252,0.03851516544818878,0.23040513694286346
5480,2697.6906366348267,5.5605312809348106e-05,-0.021616587415337563,0.03838847950100899,0.22947968542575836
5481,2698.175858974457,1.5266483387677e-05,-0.010569476522505283,0.039631906896829605,0.2325645238161087
5482,2698.66206073761,0.0001649397163419053,-0.01567099057137966,0.04529580846428871,0.23950543999671936
5483,2699.1479818820953,3.550700739651802e-06,-0.011168056167662144,0.03924058377742767,0.23472392559051514
5484,2699.631945371628,0.000274093501502648,-0.062260329723358154,0.03861627355217934,0.23102210462093353
5485,2700.117221593857,2.142226730939001e-05,0.022887587547302246,0.03961127996444702,0.23333574831485748
5486,2700.6023705005646,5.4267120503936894e-06,-0.0075587257742881775,0.03873168304562569,0.233489990234375
5487,2701.087752342224,9.385053999722004e-06,-0.01376560889184475,0.038647621870040894,0.23086786270141602
5488,2701.5739364624023,6.176222541398602e-06,-0.02642299421131611,0.038654640316963196,0.2324102818965912
5489,2702.059094429016,6.150461558718234e-05,0.0024098162539303303,0.042250845581293106,0.23688332736492157
5490,2702.543556690216,5.408050128608011e-06,-0.01373077742755413,0.03874199837446213,0.23102210462093353
5491,2703.0295825004578,8.926524969865568e-06,-0.004794568754732609,0.03894367441534996,0.23472392559051514
5492,2703.5166993141174,5.17343360115774e-05,0.03203549608588219,0.03976304456591606,0.2361121028661728
5493,2704.002541780472,4.4055122998543084e-05,-0.020968180149793625,0.03840026259422302,0.23179331421852112
5494,2704.4877882003784,2.025888352363836e-05,0.04312765970826149,0.038526322692632675,0.23426119983196259
5495,2704.9734361171722,2.5618237486924045e-05,0.004114811308681965,0.040662165731191635,0.2370375692844391
5496,2705.461344718933,9.079581104742829e-06,0.0028438896406441927,0.04176854342222214,0.2381172627210617
5497,2705.9464707374573,4.50548468506895e-05,-0.011699412018060684,0.03900255635380745,0.2362663447856903
5498,2706.4322366714478,2.537282489356585e-05,0.018198097124695778,0.0385282039642334,0.23503240942955017
5499,2706.917329311371,0.00016262322606053203,-0.009691806510090828,0.042429301887750626,0.24058514833450317
5500,2707.402372121811,0.00011437667126301676,-0.012960001826286316,0.039925090968608856,0.23842574656009674
5501,2707.888761997223,7.553622708655894e-05,-0.016814423725008965,0.03872888535261154,0.2344154417514801
5502,2708.3736624717712,0.0002057515666820109,0.002360005397349596,0.04843603074550629,0.24644635617733002
5503,2708.860347509384,2.082962600979954e-05,-0.0028492873534560204,0.04093875735998154,0.24120211601257324
5504,2709.3467342853546,5.0271810323465616e-06,-0.010055546648800373,0.0400254987180233,0.24043090641498566
5505,2709.83150267601,4.790977527591167e-06,-0.020218629390001297,0.04063911363482475,0.23426119983196259
5506,2710.316550731659,1.8532315152697265e-05,-0.012209136039018631,0.04101140424609184,0.2398139238357544
5507,2710.8006641864777,1.3515044884115923e-05,-0.02456805668771267,0.039646074175834656,0.23950543999671936
5508,2711.285195350647,2.8231066607986577e-05,-0.0458555743098259,0.039216335862874985,0.2381172627210617
5509,2711.7700805664062,5.285171209834516e-05,-0.005471762269735336,0.03915632516145706,0.23827150464057922
5510,2712.257223367691,7.874244329286739e-05,0.0013545635156333447,0.0404035784304142,0.2307136207818985
5511,2712.7421684265137,4.243800140102394e-05,0.019415464252233505,0.038804784417152405,0.23333574831485748
5512,2713.227751493454,3.644647222245112e-05,0.00784453097730875,0.03967927768826485,0.23040513694286346
5513,2713.711725950241,1.751444324327167e-05,0.06302107870578766,0.039647284895181656,0.2324102818965912
5514,2714.1955630779266,1.6074547602329403e-05,0.0036495053209364414,0.039436373859643936,0.23117634654045105
5515,2714.681800365448,5.4887485021026805e-05,-0.036312613636255264,0.03819873183965683,0.23426119983196259
5516,2715.167673110962,2.019540079345461e-05,-0.01884043961763382,0.04145273566246033,0.23857998847961426
5517,2715.6525416374207,4.00521676056087e-05,0.03971713036298752,0.03877556696534157,0.23472392559051514
5518,2716.1380417346954,1.5191864804364741e-05,-0.015305580571293831,0.03892499953508377,0.2361121028661728
5519,2716.624035358429,3.300143362139352e-05,-0.024002986028790474,0.03882107883691788,0.23549513518810272
5520,2717.110280752182,3.833006485365331e-05,-0.0023761880584061146,0.039343543350696564,0.23379847407341003
5521,2717.5949447155,3.456746526353527e-06,-0.020368797704577446,0.03860975429415703,0.23503240942955017
5522,2718.080296754837,6.536046566907316e-05,0.05174434185028076,0.0389445535838604,0.2362663447856903
5523,2718.5647764205933,1.5665258615626954e-05,0.007387726102024317,0.04012848809361458,0.23225603997707367
5524,2719.052001953125,1.3209139069658704e-05,0.039615731686353683,0.038858745247125626,0.23642058670520782
5525,2719.537187576294,3.1381164262711536e-06,0.0069062295369803905,0.03857404366135597,0.23642058670520782
5526,2720.021120071411,2.86263893940486e-05,-0.006120449397712946,0.03881440311670303,0.23780877888202667
5527,2720.506819963455,1.6438263628515415e-05,0.01192263700067997,0.03921116515994072,0.23827150464057922
5528,2720.9927101135254,5.438723383122124e-05,-0.005108658690005541,0.03867972642183304,0.23595786094665527
5529,2721.477665424347,1.1053082744183484e-05,0.0373404398560524,0.0386342890560627,0.23210179805755615
5530,2721.963765144348,1.3429385944618843e-05,0.03622791916131973,0.04147007316350937,0.22824573516845703
5531,2722.449418067932,3.330174513394013e-05,0.013327428139746189,0.03996994346380234,0.22824573516845703
5532,2722.93572974205,5.830123700434342e-05,0.008770456537604332,0.03867289051413536,0.23333574831485748
5533,2723.420330286026,2.126540130120702e-05,-0.01306652557104826,0.03864892199635506,0.23102210462093353
5534,2723.9056622982025,5.602161309070652e-06,0.005552281159907579,0.03847091645002365,0.2316390722990036
5535,2724.3896446228027,1.8745058696367778e-05,-0.0007806974463164806,0.04028971120715141,0.227937251329422
5536,2724.8755824565887,0.0001289051870116964,-0.0005964462179690599,0.03840272128582001,0.22947968542575836
5537,2725.362143278122,3.0158339541230816e-06,-0.004399545025080442,0.038162101060152054,0.2307136207818985
5538,2725.847293615341,0.0002369925641687587,-0.019888851791620255,0.04750504344701767,0.2427445352077484
5539,2726.3330948352814,1.8488512068870477e-05,0.02042076550424099,0.039289914071559906,0.23657482862472534
5540,2726.8190417289734,2.2685646399622783e-05,0.004148615058511496,0.038375962525606155,0.2353408932685852
5541,2727.3038210868835,1.6013307686080225e-05,-0.04307437315583229,0.03869636729359627,0.23750029504299164
5542,2727.7900590896606,0.0001722171000437811,-0.05079328268766403,0.042886655777692795,0.2270117998123169
5543,2728.275669813156,3.709266457008198e-05,0.014321119524538517,0.04230153188109398,0.2390427142381668
5544,2728.7612664699554,6.44610554445535e-05,-0.021236922591924667,0.037963129580020905,0.23364423215389252
5545,2729.2476921081543,1.6679621694493107e-05,-0.016469508409500122,0.03815854713320732,0.23287300765514374
5546,2729.731521129608,4.462594006326981e-05,0.02565804496407509,0.03996088728308678,0.23765453696250916
5547,2730.7232627868652,1.93280829989817e-05,0.0196361280977726,0.03796914592385292,0.23271876573562622
5548,2731.208990573883,1.721867374726571e-05,-0.00791899487376213,0.03813287615776062,0.23302724957466125
5549,2731.694782972336,7.1438234954257496e-06,0.04554188251495361,0.03884144872426987,0.23595786094665527
5550,2732.180993795395,3.170475611113943e-05,-0.019778631627559662,0.03910534083843231,0.23040513694286346
5551,2732.667896270752,0.0001915049069793895,-0.03319365531206131,0.03859329968690872,0.23364423215389252
5552,2733.1542127132416,0.00014441456005442888,0.008032501675188541,0.03954470157623291,0.227937251329422
5553,2733.6399931907654,1.7464879420003854e-05,0.014056731946766376,0.03845064714550972,0.2307136207818985
5554,2734.12615942955,3.986639421782456e-05,0.0054289535619318485,0.03827701881527901,0.23040513694286346
5555,2734.6105723381042,0.00013133608445059508,-0.004583398811519146,0.04248570650815964,0.22361846268177032
5556,2735.0973608493805,2.6488354706089012e-05,0.012230862863361835,0.03971461206674576,0.2260863482952118
5557,2735.5840032100677,0.00010037809261120856,0.0024919998832046986,0.0390140675008297,0.2307136207818985
5558,2736.06956243515,2.4227728090409073e-07,-0.015623621642589569,0.03845832869410515,0.2288627028465271
5559,2736.554419517517,3.900073716067709e-05,-0.030189374461770058,0.03881867602467537,0.2324102818965912
5560,2737.038498878479,0.00014399230713024735,0.013776681385934353,0.038282670080661774,0.23271876573562622
5561,2737.523421764374,8.455941861029714e-05,-0.025481054559350014,0.040389545261859894,0.23503240942955017
5562,2738.009817123413,3.183884109603241e-05,0.01274821162223816,0.03895646333694458,0.22824573516845703
5563,2738.4944326877594,3.186804678989574e-05,-0.00044094264740124345,0.038318928331136703,0.22824573516845703
5564,2738.9799988269806,2.8322669095359743e-05,0.0003596091119106859,0.0387105792760849,0.22855421900749207
5565,2739.4661235809326,2.9433944291668013e-05,-0.02031208947300911,0.03814667835831642,0.2324102818965912
5566,2739.951215028763,1.2817647075280547e-05,0.004393675364553928,0.039790812879800797,0.22732028365135193
5567,2740.4352304935455,2.0188805137877353e-05,-0.0040574814192950726,0.04110134392976761,0.22546936571598053
5568,2740.9200954437256,6.679524631181266e-06,-0.032702792435884476,0.03824852406978607,0.22947968542575836
5569,2741.4068224430084,0.0001374810963170603,0.010370150208473206,0.04173243045806885,0.22176754474639893
5570,2741.8921093940735,1.6587660866207443e-05,0.029476655647158623,0.03857051581144333,0.22762876749038696
5571,2742.3771510124207,0.0003168853581883013,0.03959602862596512,0.04712103679776192,0.2408936321735382
5572,2742.863296031952,1.2795435395673849e-05,0.0041924575343728065,0.03823124244809151,0.23302724957466125
5573,2743.348075389862,5.129374403622933e-05,0.0251801535487175,0.03804465010762215,0.23333574831485748
5574,2743.8324439525604,1.0522999218665063e-05,0.005470436532050371,0.037913430482149124,0.23117634654045105
5575,2744.318692922592,2.032337215496227e-05,-0.017980683594942093,0.03808034956455231,0.23364423215389252
5576,2744.8046457767487,3.676376218209043e-05,0.014656690880656242,0.03820783644914627,0.23009665310382843
5577,2745.290113925934,1.9513787265168503e-05,0.03492460772395134,0.039078567177057266,0.23487816751003265
5578,2745.7751870155334,3.581196870072745e-05,-0.023030046373605728,0.040136341005563736,0.2371918112039566
5579,2746.2605271339417,1.2317455002630595e-05,-0.009751974605023861,0.038018640130758286,0.23194755613803864
5580,2746.7462980747223,4.533143146545626e-05,0.01301198173314333,0.04021093621850014,0.23642058670520782
5581,2747.23153424263,7.5752809607365634e-06,0.025105949491262436,0.03944527730345726,0.23672908544540405
5582,2747.7168493270874,4.307947165216319e-05,0.01812426745891571,0.03887835890054703,0.2370375692844391
5583,2748.203002691269,0.0002317719772690907,0.005870691500604153,0.04815611243247986,0.24613787233829498
5584,2748.68888092041,5.2091349971306045e-06,-0.007570988964289427,0.04243994876742363,0.24228180944919586
5585,2749.1754043102264,2.3209673599922098e-05,-0.04569288715720177,0.040792763233184814,0.24027664959430695
5586,2749.6596410274506,0.00020453493925742805,-0.031822413206100464,0.04542164131999016,0.24598363041877747
5587,2750.145587205887,1.4512455891235732e-05,-0.02548680454492569,0.04073222726583481,0.2416648417711258
5588,2750.6295688152313,5.553040409722598e-06,0.018175514414906502,0.03952416405081749,0.2381172627210617
5589,2751.1153423786163,1.9794368199654855e-05,0.03207564726471901,0.04082634299993515,0.24243605136871338
5590,2751.600683450699,3.5441823911241954e-06,-0.00249125761911273,0.040631189942359924,0.24197332561016083
5591,2752.085692882538,1.6433590644737706e-05,-0.010074245743453503,0.04025273397564888,0.2371918112039566
5592,2752.570626974106,4.7600486141163856e-05,-0.041840918362140656,0.04304324835538864,0.233489990234375
5593,2753.054809808731,2.6103891286766157e-05,-0.05661439895629883,0.04106232896447182,0.23487816751003265
5594,2753.5406572818756,0.00029027339769527316,0.056585643440485,0.03943486884236336,0.24027664959430695
5595,2754.026659011841,1.9988328858744353e-05,0.001633736421354115,0.04001348838210106,0.24197332561016083
5596,2754.514280796051,7.621716213179752e-05,-0.003476235084235668,0.04095892608165741,0.243515744805336
5597,2755.000481367111,1.9840856111841276e-05,-0.020284876227378845,0.039648931473493576,0.2408936321735382
5598,2755.485109806061,2.9760510642518057e-06,0.009208512492477894,0.04144417122006416,0.2445954531431198
5599,2755.9696173667908,1.59698956849752e-05,-0.029101751744747162,0.03960045054554939,0.24104787409305573
5600,2756.455276966095,8.623950998298824e-05,-0.07946603000164032,0.03917796537280083,0.2407393902540207
5601,2756.9405398368835,2.929683660113369e-06,0.04226414114236832,0.03911380097270012,0.2407393902540207
5602,2757.4253027439117,5.531324859475717e-05,-0.01860298402607441,0.03969261422753334,0.23780877888202667
5603,2757.909084558487,0.00013048667460680008,-0.017853079363703728,0.04286523908376694,0.2324102818965912
5604,2758.3957357406616,1.3256449165055528e-05,-0.004298671614378691,0.038553349673748016,0.2390427142381668
5605,2758.8835310935974,4.367611381894676e-06,0.021239671856164932,0.038793087005615234,0.23935119807720184
5606,2759.368255138397,2.6883204554906115e-05,0.02324467897415161,0.03994935750961304,0.2407393902540207
5607,2759.854419231415,9.469519682170358e-06,0.014023320749402046,0.04022356867790222,0.23395271599292755
5608,2760.341714859009,1.7084030332625844e-05,0.0331721305847168,0.03840241581201553,0.23657482862472534
5609,2760.8272273540497,0.0002207999787060544,-0.0121614970266819,0.04828930273652077,0.24875999987125397
5610,2761.3132433891296,1.1378797353245318e-05,-0.006269132252782583,0.04029042273759842,0.24336150288581848
5611,2761.799157857895,5.5599659390281886e-05,-0.022437963634729385,0.039273567497730255,0.24012240767478943
5612,2762.284581422806,3.338994793011807e-05,0.008244713768362999,0.04148806631565094,0.23487816751003265
5613,2762.7714846134186,4.418956791596429e-07,-0.007070772349834442,0.039298165589571,0.24058514833450317
5614,2763.2569427490234,2.5020331122505013e-06,-0.025078171864151955,0.04097927361726761,0.23487816751003265
5615,2763.7429242134094,0.00010760458826553077,-0.002351883566007018,0.03915722668170929,0.23780877888202667
5616,2764.2282552719116,5.74338127989904e-06,0.021236512809991837,0.039939213544130325,0.2379630208015442
5617,2764.7145445346832,7.7445611168514e-06,0.006132153328508139,0.03901002183556557,0.23827150464057922
5618,2765.1994907855988,1.057573808793677e-05,-0.0024118328001350164,0.03956242650747299,0.2381172627210617
5619,2765.6868777275085,2.3512686311732978e-05,-0.009543276391923428,0.04039695858955383,0.24228180944919586
5620,2766.1729214191437,1.803894278396001e-08,0.004166161175817251,0.03882270306348801,0.23873423039913177
5621,2766.658631801605,7.902584184193984e-05,0.014599788002669811,0.04094554856419563,0.24474969506263733
5622,2767.1434371471405,3.527661465341225e-05,-0.0007781386375427246,0.03977504000067711,0.24305301904678345
5623,2767.6286594867706,0.0001007381797535345,-0.033629268407821655,0.039631836116313934,0.2398139238357544
5624,2768.114721298218,8.596605766797438e-05,-0.008751586079597473,0.040996041148900986,0.23595786094665527
5625,2768.599187850952,3.24475513480138e-05,0.025310225784778595,0.039417047053575516,0.23827150464057922
5626,2769.5904293060303,3.4218646760564297e-06,0.03269773721694946,0.03865067660808563,0.24012240767478943
5627,2770.07497549057,2.409810622339137e-05,-0.02096148021519184,0.038902174681425095,0.24104787409305573
5628,2770.5617859363556,5.931575651629828e-05,0.005514570511877537,0.038891956210136414,0.24135635793209076
5629,2771.0461337566376,3.531581751303747e-05,0.02094309777021408,0.03885682672262192,0.23765453696250916
5630,2771.532156944275,7.000830464676255e-06,0.019760480150580406,0.03879586607217789,0.2388884723186493
5631,2772.017017364502,9.999165740737226e-06,0.06293457001447678,0.03924105688929558,0.2370375692844391
5632,2772.5027940273285,0.0001371338003082201,0.019904613494873047,0.04381606727838516,0.24644635617733002
5633,2772.98880982399,1.938910827448126e-06,0.01687033846974373,0.04068170487880707,0.24428696930408478
5634,2773.4739367961884,9.155109728453681e-05,-0.02733924612402916,0.03958948329091072,0.2407393902540207
5635,2773.9601242542267,1.5280244269888499e-06,0.017568843439221382,0.04255736991763115,0.2344154417514801
5636,2774.444370508194,5.72908429603558e-05,-0.00024589805980212986,0.03902451694011688,0.2379630208015442
5637,2774.93075466156,2.78243805951206e-05,-0.00401725759729743,0.039064209908246994,0.2371918112039566
5638,2775.4144027233124,0.00039600383024662733,-0.011927793733775616,0.04430162161588669,0.24891424179077148
5639,2775.9003159999847,1.7241278328583576e-05,-0.04106820374727249,0.04345903918147087,0.24891424179077148
5640,2776.385412454605,1.456974587199511e-05,-0.018825002014636993,0.0399695485830307,0.24382422864437103
5641,2776.870846271515,3.933713014703244e-05,0.03999493643641472,0.03988128527998924,0.2416648417711258
5642,2777.3572914600372,4.694301878771512e-06,0.03416045010089874,0.03997919335961342,0.24366998672485352
5643,2777.8425204753876,6.804399163229391e-05,0.03784354031085968,0.04224909842014313,0.2351866513490677
5644,2778.327140569687,1.031172268994851e-05,0.0033195940777659416,0.039570726454257965,0.2407393902540207
5645,2778.814017534256,2.3004655304248445e-05,-0.04261951893568039,0.039416760206222534,0.24027664959430695
5646,2779.299792289734,8.465610881103203e-05,0.004875894635915756,0.039561718702316284,0.24120211601257324
5647,2779.785612821579,0.00030953221721574664,-0.019536539912223816,0.03996632993221283,0.2370375692844391
5648,2780.2722475528717,2.1081859813421033e-06,-0.013274742290377617,0.039121367037296295,0.2398139238357544
5649,2780.7569749355316,1.9574281395762227e-05,-0.012513935565948486,0.03938702493906021,0.2398139238357544
5650,2781.242574453354,6.112142000347376e-05,0.02225668914616108,0.03896550461649895,0.23857998847961426
5651,2781.7268097400665,2.5494888177490793e-05,-0.0426262803375721,0.03860950097441673,0.23935119807720184
5652,2782.211861848831,0.00011373713641660288,0.02106017805635929,0.0393216647207737,0.24151059985160828
5653,2782.696712732315,1.9625780623755418e-05,0.008363650180399418,0.03962657228112221,0.24043090641498566
5654,2783.183226585388,7.49014361645095e-05,-0.009203610941767693,0.043131399899721146,0.23379847407341003
5655,2783.6678988933563,1.8110307792085223e-05,0.02030816301703453,0.039108920842409134,0.23765453696250916
5656,2784.1538541316986,9.946376667357981e-05,0.003892251057550311,0.040236424654722214,0.2351866513490677
5657,2784.6401295661926,0.00042033192585222423,0.046661198139190674,0.051193635910749435,0.2548525631427765
5658,2785.12596988678,1.9383769540581852e-05,-0.004110815469175577,0.04211287200450897,0.24783454835414886
5659,2785.6116166114807,6.058914550521877e-06,0.005759315565228462,0.043372854590415955,0.24845151603221893
5660,2786.0971734523773,1.6190515452763066e-05,-0.010823386721313,0.041539035737514496,0.2462921142578125
5661,2786.5828247070312,2.4887069230317138e-05,-0.001202389015816152,0.041256848722696304,0.24598363041877747
5662,2787.0686190128326,4.2822059185709804e-05,-0.01217555534094572,0.04131888225674629,0.24474969506263733
5663,2787.5563881397247,0.0003231828741263598,0.011819226667284966,0.04180390387773514,0.23672908544540405
5664,2788.0416553020477,3.797716635745019e-05,-0.03269590064883232,0.04034506529569626,0.23642058670520782
5665,2788.526162624359,0.00015814861399121583,0.020343467593193054,0.03916872665286064,0.2379630208015442
5666,2789.0116999149323,1.896677349577658e-05,0.03410091996192932,0.039587173610925674,0.23780877888202667
5667,2789.49787068367,0.00012963212793692946,0.009237817488610744,0.04164328798651695,0.24382422864437103
5668,2789.9837188720703,6.471572305599693e-06,-0.014259644784033298,0.04041014239192009,0.24320726096630096
5669,2790.4686489105225,2.051090086752083e-05,0.009469802491366863,0.04050472378730774,0.23857998847961426
5670,2790.9538440704346,0.0001500845537520945,0.012377125211060047,0.042551394551992416,0.23456968367099762
5671,2791.439168691635,2.5805062250583433e-05,0.022303743287920952,0.0407869853079319,0.2427445352077484
5672,2791.9243042469025,4.42401142208837e-06,0.01691281795501709,0.0394754484295845,0.24104787409305573
5673,2792.409726858139,9.202981891576201e-05,-0.012365235947072506,0.042725224047899246,0.24706332385540009
5674,2792.89484333992,7.428444223478436e-05,-0.02062779851257801,0.040348686277866364,0.24397847056388855
5675,2793.38041472435,0.00010063528316095471,-0.05595364421606064,0.04015587270259857,0.23827150464057922
5676,2793.866021156311,2.61266904999502e-05,-0.018689945340156555,0.039200883358716965,0.24151059985160828
5677,2794.3502559661865,1.3634016795549542e-05,-0.039448194205760956,0.039788618683815,0.2399681657552719
5678,2794.8355479240417,0.00015734837506897748,0.002207966987043619,0.0398438386619091,0.2416648417711258
5679,2795.3207273483276,7.696342436247505e-06,0.0101345619186759,0.039998773485422134,0.2425902932882309
5680,2795.8060097694397,0.00020928816229570657,0.009783994406461716,0.0392218641936779,0.23842574656009674
5681,2796.2913377285004,3.5306636618770426e-06,-0.018220501020550728,0.03884893283247948,0.24058514833450317
5682,2796.776964902878,8.280198380816728e-05,-0.004498314578086138,0.04282324016094208,0.23271876573562622
5683,2797.2627289295197,2.918420932473964e-06,0.01545567438006401,0.039144814014434814,0.23595786094665527
5684,2797.748448610306,9.451106961932965e-06,0.017170999199151993,0.038807645440101624,0.2371918112039566
5685,2798.2327148914337,7.762153836665675e-05,0.003913670778274536,0.03829433396458626,0.2351866513490677
5686,2798.718470096588,6.655886681983247e-05,0.03720163553953171,0.038582105189561844,0.2388884723186493
5687,2799.203693628311,3.909231600118801e-05,-0.009056134149432182,0.03856726363301277,0.23595786094665527
5688,2799.6895310878754,2.4592069166828878e-05,0.01953807845711708,0.039035022258758545,0.24058514833450317
5689,2800.174516916275,2.545450479374267e-05,0.00304040196351707,0.03859648108482361,0.23595786094665527
5690,2800.6611437797546,1.1611264199018478e-05,-0.008508262224495411,0.038769591599702835,0.23688332736492157
5691,2801.146068096161,1.6022335330490023e-05,-0.0375005304813385,0.0385463573038578,0.23919695615768433
5692,2801.62974524498,3.82869666282204e-06,-0.016234977170825005,0.0392945371568203,0.24104787409305573
5693,2802.1157698631287,1.3271245734358672e-05,0.06509868800640106,0.04046826437115669,0.24212756752967834
5694,2802.602625131607,2.2999536668066867e-05,0.005441630259156227,0.039207823574543,0.2408936321735382
5695,2803.086746454239,8.171766239684075e-06,0.0015559527091681957,0.03901403397321701,0.24058514833450317
5696,2803.5719265937805,6.400256825145334e-05,-0.005014731083065271,0.040871769189834595,0.23194755613803864
5697,2804.0579969882965,1.9353970856172964e-05,-0.009698714129626751,0.03845847770571709,0.23642058670520782
5698,2804.543955564499,9.18941054806055e-07,0.02077832818031311,0.03898162022233009,0.23395271599292755
5699,2805.0299961566925,5.45545008208137e-05,0.008747523650527,0.0389375239610672,0.2344154417514801
5700,2805.5173802375793,8.972533396445215e-05,-0.004263235256075859,0.03863099217414856,0.2361121028661728
5701,2806.003164768219,6.414027211576467e-06,0.00771207083016634,0.038950808346271515,0.23456968367099762
5702,2806.489112138748,1.5252631783368997e-05,0.021568549796938896,0.03921962156891823,0.23410695791244507
5703,2806.9751176834106,2.9914366677985527e-05,-0.03277282789349556,0.03857460618019104,0.23472392559051514
5704,2807.965352535248,1.746771886246279e-05,3.813355942838825e-05,0.03862805292010307,0.23780877888202667
5705,2808.449274778366,3.0928455089451745e-05,-0.015393657609820366,0.03960036113858223,0.2324102818965912
5706,2808.933026075363,9.883225720841438e-05,-0.0124937379732728,0.04240148887038231,0.22824573516845703
5707,2809.4174880981445,9.54001588979736e-05,0.019255496561527252,0.03952350839972496,0.22947968542575836
5708,2809.9034094810486,9.82809615379665e-06,0.009890315122902393,0.03818058595061302,0.23410695791244507
5709,2810.388040781021,8.18407570477575e-05,-0.011461297981441021,0.04237294942140579,0.2398139238357544
5710,2810.872629880905,0.00014650677621830255,-0.0010468399850651622,0.04714746028184891,0.24552090466022491
5711,2811.358782052994,1.1848126632685307e-05,-0.004835525527596474,0.04288167133927345,0.2427445352077484
5712,2811.8438050746918,7.152833131840453e-05,-0.027512041851878166,0.045560382306575775,0.24490393698215485
5713,2812.3288502693176,1.531211455585435e-05,0.005649343132972717,0.03868556767702103,0.23827150464057922
5714,2812.814659357071,1.5329493180615827e-05,0.0004070125287398696,0.03875046968460083,0.23734605312347412
5715,2813.3014426231384,0.0002492553030606359,0.006616133265197277,0.04068246856331825,0.23287300765514374
5716,2813.7872185707092,5.982816219329834e-06,0.02535773254930973,0.03873613476753235,0.2353408932685852
5717,2814.272692680359,0.00011187074414920062,0.04319722205400467,0.039940331131219864,0.24012240767478943
5718,2814.757887840271,0.0001220728299813345,0.006103503983467817,0.03914562612771988,0.23857998847961426
5719,2815.2433211803436,0.0001019664341583848,0.016813140362501144,0.04267173632979393,0.2445954531431198
5720,2815.7304224967957,6.239336471480783e-06,-0.01967157982289791,0.04177599772810936,0.23456968367099762
5721,2816.215054988861,0.00010174522321904078,-0.026971513405442238,0.03971382975578308,0.24135635793209076
5722,2816.7009015083313,6.579640285053756e-06,-0.009637173265218735,0.039421264082193375,0.2390427142381668
5723,2817.187299966812,5.256048552837456e-06,-0.015773948282003403,0.039991091936826706,0.23873423039913177
5724,2817.6740901470184,6.693461182294413e-05,-0.02040780894458294,0.03976225107908249,0.2379630208015442
5725,2818.1607530117035,0.0001676249667070806,-0.012093386612832546,0.04358638450503349,0.24582938849925995
5726,2818.6465349197388,0.00014216976705938578,0.010564638301730156,0.04096844047307968,0.23580361902713776
5727,2819.132663488388,0.0003157455939799547,-0.02012094482779503,0.040000706911087036,0.2362663447856903
5728,2819.618287563324,9.611489986127708e-06,0.010370111092925072,0.041402243077754974,0.23364423215389252
5729,2820.1033005714417,8.881006942829117e-05,-0.017896635457873344,0.04365389049053192,0.2297881692647934
5730,2820.5880908966064,7.067420028761262e-06,0.008075106889009476,0.03964321315288544,0.2325645238161087
5731,2821.0738546848297,2.2486176021629944e-05,-0.023097967728972435,0.04184785112738609,0.23148483037948608
5732,2821.5599896907806,1.3327736496648868e-06,-0.016943849623203278,0.03854020684957504,0.23765453696250916
5733,2822.046135187149,0.00012899098510388285,0.018657803535461426,0.03925492241978645,0.2316390722990036
5734,2822.531797170639,5.129684359417297e-05,0.008622734807431698,0.03976581618189812,0.23873423039913177
5735,2823.0163447856903,3.3709632134559797e-06,0.012479441240429878,0.03847365826368332,0.2362663447856903
5736,2823.502051591873,2.7372216209187172e-05,-0.0023725079372525215,0.03841438889503479,0.23487816751003265
5737,2823.9877297878265,0.00010490450222278014,0.014197200536727905,0.042300764471292496,0.2408936321735382
5738,2824.4737391471863,1.2423554835550021e-05,0.0032551747281104326,0.03843040019273758,0.23642058670520782
5739,2824.9583201408386,6.416904216166586e-05,0.03243039920926094,0.03913860023021698,0.23750029504299164
5740,2825.443417787552,2.172613312723115e-05,0.027963923290371895,0.038667600601911545,0.2371918112039566
5741,2825.9288489818573,1.2603307368408423e-05,-0.03974346071481705,0.03921811282634735,0.23333574831485748
5742,2826.4146490097046,9.163672075374052e-05,0.0193929485976696,0.038920674473047256,0.23503240942955017
5743,2826.8994810581207,3.2608134006295586e-06,0.0034147542901337147,0.038835491985082626,0.23410695791244507
5744,2827.3848094940186,1.3333057722775266e-05,-0.005611351691186428,0.038738690316677094,0.23734605312347412
5745,2827.8694458007812,4.7111293497437146e-06,-0.003878446761518717,0.039067525416612625,0.23487816751003265
5746,2828.353771209717,5.722601054003462e-05,0.007808859925717115,0.039059627801179886,0.23410695791244507
5747,2828.839518547058,2.074923031614162e-06,0.04913630336523056,0.03892569988965988,0.23395271599292755
5748,2829.324648141861,1.4468419067270588e-06,0.01320729125291109,0.039055123925209045,0.2381172627210617
5749,2829.80983877182,6.39312420389615e-05,-0.018854474648833275,0.03833737596869469,0.23564937710762024
5750,2830.294733285904,1.896176217996981e-05,-0.0174185149371624,0.03827100992202759,0.23580361902713776
5751,2830.7809720039368,9.073788532987237e-05,0.0002535500971134752,0.03869825229048729,0.23410695791244507
5752,2831.266708135605,1.7935863070306368e-05,-0.000238858163356781,0.038499463349580765,0.23487816751003265
5753,2831.751200914383,1.161409181804629e-05,0.006854912266135216,0.04094208404421806,0.23117634654045105
5754,2832.238366127014,1.1917646588699427e-05,0.016318099573254585,0.04181516170501709,0.23086786270141602
5755,2832.724109649658,6.480099273176165e-06,0.007850658148527145,0.03909778967499733,0.23379847407341003
5756,2833.2092859745026,9.897875861497596e-05,-0.005143293179571629,0.040766067802906036,0.23950543999671936
5757,2833.6947269439697,2.713062167458702e-05,0.024485889822244644,0.03989795595407486,0.23857998847961426
5758,2834.1810054779053,6.917452992638573e-05,-0.05434779077768326,0.03970206156373024,0.23086786270141602
5759,2834.6667943000793,0.00012302343384362757,0.049580641090869904,0.038485798984766006,0.23595786094665527
5760,2835.152621984482,8.461922334390692e-06,0.028102606534957886,0.039373528212308884,0.2388884723186493
5761,2835.6388850212097,4.846689262194559e-05,0.007001261692494154,0.04059453681111336,0.23919695615768433
5762,2836.1227567195892,0.00011972994252573699,-0.028541965410113335,0.03974319249391556,0.23117634654045105
5763,2836.6086146831512,4.486258603719762e-06,-0.004586776252835989,0.038463350385427475,0.2351866513490677
5764,2837.094539642334,0.00011522373097250238,-0.020943470299243927,0.04169188067317009,0.22732028365135193
5765,2837.5807662010193,0.00011362163058947772,0.01798894815146923,0.040451232343912125,0.23842574656009674
5766,2838.06583070755,0.00015598750906065106,-0.0580417700111866,0.04038049653172493,0.2381172627210617
5767,2838.5524995326996,3.6821111280005425e-06,0.05714409798383713,0.038097772747278214,0.23549513518810272
5768,2839.038661956787,4.321667347539915e-06,-0.02044953778386116,0.039486102759838104,0.23657482862472534
5769,2839.5235261917114,4.019368589069927e-06,-0.010155558586120605,0.04140859097242355,0.2381172627210617
5770,2840.008310317993,3.0573403364542173e-06,0.006018728017807007,0.03808977082371712,0.23318150639533997
5771,2840.4928150177,1.2925680493935943e-05,-0.014925995841622353,0.039862047880887985,0.23642058670520782
5772,2840.977833032608,1.9261571651441045e-05,0.03444577008485794,0.03818577155470848,0.23271876573562622
5773,2841.46262550354,1.1857600838993676e-05,0.006203874014317989,0.03890756145119667,0.23225603997707367
5774,2841.9471962451935,9.32561215449823e-06,-0.010349168442189693,0.038840945810079575,0.2351866513490677
5775,2842.433921813965,5.3721181757282466e-05,-0.05291444808244705,0.0382654182612896,0.23287300765514374
5776,2842.9180994033813,0.00029345432994887233,0.0006858402048237622,0.04732169583439827,0.2205336093902588
5777,2843.4031805992126,2.477240741427522e-05,0.011308908462524414,0.04031824320554733,0.22546936571598053
5778,2843.8901064395905,0.0001398424501530826,0.012587308883666992,0.03899186849594116,0.23333574831485748
5779,2844.3756823539734,5.882061941520078e-06,0.0012403071159496903,0.03940698504447937,0.23333574831485748
5780,2844.861612558365,3.949863457819447e-05,0.049922797828912735,0.03821977600455284,0.22947968542575836
5781,2845.3459119796753,7.296133844647557e-05,-0.015208159573376179,0.038273174315690994,0.2325645238161087
5782,2846.33837389946,1.2595322914421558e-05,0.019193027168512344,0.038087524473667145,0.2316390722990036
5783,2846.8242824077606,0.00010432643466629088,-0.027796931564807892,0.038567524403333664,0.23379847407341003
5784,2847.310535430908,0.000102695805253461,-0.0016198643716052175,0.04436195269227028,0.23965968191623688
5785,2847.79549741745,0.00018029168131761253,-0.023591551929712296,0.04194490239024162,0.23919695615768433
5786,2848.280862569809,1.3901150850870181e-05,0.017278028652071953,0.039140064269304276,0.23487816751003265
5787,2848.7671418190002,3.3099269785452634e-05,-0.003908318467438221,0.03946424275636673,0.2361121028661728
5788,2849.252802848816,1.090374371415237e-05,-0.0477948933839798,0.03870350494980812,0.2351866513490677
5789,2849.7382810115814,3.1328049772127997e-06,-0.02242339588701725,0.03882227838039398,0.233489990234375
5790,2850.223695039749,1.335830438620178e-05,-0.006948960479348898,0.04043978080153465,0.22917118668556213
5791,2850.709414958954,5.613272514892742e-05,-0.019560571759939194,0.03860783576965332,0.2325645238161087
5792,2851.1947753429413,6.428804044844583e-05,0.026270238682627678,0.040981363505125046,0.22855421900749207
5793,2851.680763244629,0.00019071261340286583,0.04075612872838974,0.04200812801718712,0.22546936571598053
5794,2852.1662685871124,7.945771358208731e-05,0.011185024864971638,0.039614081382751465,0.23503240942955017
5795,2852.6507654190063,8.985973067865416e-07,0.003298864234238863,0.03922797366976738,0.23487816751003265
5796,2853.136570453644,8.491285370837431e-06,-0.014986991882324219,0.03891169652342796,0.23318150639533997
5797,2853.622888326645,5.440102904685773e-05,-0.00511698704212904,0.0388050340116024,0.23271876573562622
5798,2854.108700990677,4.747952516481746e-06,0.016441710293293,0.03862127661705017,0.2316390722990036
5799,2854.5945360660553,1.2043377864756621e-05,0.043846845626831055,0.03890587389469147,0.233489990234375
5800,2855.0806798934937,3.3152682590298355e-05,-0.023971466347575188,0.03889242932200432,0.23009665310382843
5801,2855.5664908885956,0.00023530630278401077,0.02047039195895195,0.04120967909693718,0.23842574656009674
5802,2856.050970554352,2.7415828299126588e-05,-0.02811160311102867,0.03932802006602287,0.23503240942955017
5803,2856.5374569892883,1.0617983207339421e-05,0.013754875399172306,0.039927888661623,0.2379630208015442
5804,2857.024299621582,1.5014791188150411e-06,0.002610590774565935,0.0395858995616436,0.23688332736492157
5805,2857.5100479125977,4.345936395111494e-05,0.029917363077402115,0.039114806801080704,0.23379847407341003
5806,2857.996748447418,4.427318708621897e-05,0.02008858136832714,0.039602573961019516,0.2361121028661728
5807,2858.4834167957306,3.889549770974554e-05,-0.02074394002556801,0.0389847494661808,0.23503240942955017
5808,2858.9675800800323,1.3868949508832884e-06,0.01506751962006092,0.03935331106185913,0.23472392559051514
5809,2859.4533483982086,8.124001033138484e-05,0.009187215939164162,0.03974687308073044,0.23734605312347412
5810,2859.9396612644196,1.9893030184903182e-05,-0.0008618402061983943,0.03925924375653267,0.23657482862472534
5811,2860.4249262809753,0.00013538927305489779,0.0015612655552104115,0.03915264457464218,0.23179331421852112
5812,2860.9114921092987,1.7013198885251768e-05,0.0036777746863663197,0.03880392760038376,0.233489990234375
5813,2861.3965651988983,6.783746357541531e-05,0.028532395139336586,0.0393824465572834,0.23410695791244507
5814,2861.881053209305,2.9601651476696134e-05,-0.013486047275364399,0.04009002447128296,0.23487816751003265
5815,2862.3675348758698,2.271707126055844e-05,-0.006134350318461657,0.03917377069592476,0.23487816751003265
5816,2862.8538358211517,2.4953131287475117e-05,-0.031116606667637825,0.03935384750366211,0.23503240942955017
5817,2863.3393590450287,8.051391887420323e-06,-0.0009102415642701089,0.03998744860291481,0.23564937710762024
5818,2863.824357509613,9.026372026710305e-06,-0.049708835780620575,0.03950091078877449,0.2353408932685852
5819,2864.309873819351,7.613303750986233e-05,-0.03141603246331215,0.03915591910481453,0.23472392559051514
5820,2864.795113325119,6.301239864114905e-06,-0.005650529637932777,0.03956875205039978,0.23133058845996857
5821,2865.2805514335632,2.385271727689542e-06,0.01440295111387968,0.039297282695770264,0.2344154417514801
5822,2865.766013145447,1.3137216228642501e-05,-0.05501985549926758,0.03989555686712265,0.2316390722990036
5823,2866.2517709732056,2.1156494767637923e-05,-0.017956290394067764,0.039392754435539246,0.23564937710762024
5824,2866.7364406585693,3.766630470636301e-05,0.025299258530139923,0.03987615928053856,0.23734605312347412
5825,2867.220461130142,0.0003474955738056451,0.0372147299349308,0.039061788469552994,0.23117634654045105
5826,2867.7041568756104,3.3546868962730514e-06,0.05411042645573616,0.03894631937146187,0.23487816751003265
5827,2868.1897356510162,2.2933989384910092e-05,0.003784832777455449,0.039387427270412445,0.23040513694286346
5828,2868.6744005680084,1.4926040421414655e-05,-0.005516540724784136,0.040094856172800064,0.23009665310382843
5829,2869.160111427307,0.0002032539778156206,0.013683410361409187,0.0387815497815609,0.23009665310382843
5830,2869.6456978321075,0.00010893783473875374,-0.013797302730381489,0.04307715222239494,0.24027664959430695
5831,2870.13129901886,3.265214036218822e-05,-0.0016144108958542347,0.040353816002607346,0.2388884723186493
5832,2870.6153461933136,1.352179970126599e-05,-0.009495368227362633,0.03903750330209732,0.23688332736492157
5833,2871.1001970767975,1.2241831655046553e-06,0.02699602022767067,0.041236866265535355,0.2399681657552719
5834,2871.5849225521088,3.559354809112847e-05,-0.01113059651106596,0.0401734858751297,0.23857998847961426
5835,2872.06990647316,3.8931455492274836e-05,0.0014873372856527567,0.039035797119140625,0.23472392559051514
5836,2872.5566165447235,3.6852070479653776e-05,-0.08113637566566467,0.040259093046188354,0.23935119807720184
5837,2873.0434873104095,2.0806523934879806e-06,-0.00798579677939415,0.039565522223711014,0.23827150464057922
5838,2873.5290043354034,5.2099640015512705e-05,0.021292397752404213,0.043013934046030045,0.24336150288581848
5839,2874.0155684947968,0.00014885577547829598,0.021858327090740204,0.03885241225361824,0.2351866513490677
5840,2874.50137591362,2.4479864805471152e-05,0.03681518882513046,0.038461145013570786,0.23503240942955017
5841,2874.9863591194153,8.697603334439918e-06,-0.006991874892264605,0.03862269967794418,0.23456968367099762
5842,2875.471461057663,9.039205792760185e-07,0.017425499856472015,0.03858378902077675,0.23642058670520782
5843,2875.957452058792,7.558638753835112e-05,0.023973874747753143,0.038716234266757965,0.2324102818965912
5844,2876.442868709564,1.443265205125499e-06,0.005108077544718981,0.03916887193918228,0.23564937710762024
5845,2876.927981376648,2.4105305783450603e-05,-0.02223273739218712,0.0386841855943203,0.23395271599292755
5846,2877.4131379127502,2.871050310204737e-05,-0.04022986814379692,0.03859183192253113,0.23426119983196259
5847,2877.8989005088806,1.078835907719622e-06,0.008145762607455254,0.03921373188495636,0.23657482862472534
5848,2878.385012149811,3.6596949939848855e-05,-0.0066767046228051186,0.0381089448928833,0.2325645238161087
5849,2878.8709087371826,2.9309852834558114e-05,0.026109345257282257,0.03841991350054741,0.23364423215389252
5850,2879.3547055721283,4.986153271602234e-06,-0.007606200873851776,0.03892891854047775,0.23179331421852112
5851,2879.8408505916595,4.627439466275973e-06,-0.019257301464676857,0.039714265614748,0.22947968542575836
5852,2880.3263623714447,3.588133768062107e-05,0.020238121971488,0.03910223767161369,0.2362663447856903
5853,2880.8114006519318,8.817150228423998e-05,-0.0030297290068119764,0.039280399680137634,0.23765453696250916
5854,2881.2967245578766,0.00011265367356827483,0.0006134855793789029,0.03983819857239723,0.2399681657552719
5855,2881.7821288108826,7.597739022457972e-05,0.0044344342313706875,0.0389837771654129,0.23857998847961426
5856,2882.267744541168,1.242802227352513e-05,-0.009990298189222813,0.03876856341958046,0.2379630208015442
5857,2882.752155303955,0.00010246365127386525,0.018654897809028625,0.03985065966844559,0.24027664959430695
5858,2883.2369935512543,8.880447239789646e-06,-0.01234043575823307,0.0393122062087059,0.2398139238357544
5859,2883.721023082733,3.256374156990205e-06,0.0004430770641192794,0.03905091807246208,0.2362663447856903
5860,2884.7122445106506,1.4774241208215244e-06,-0.014430520124733448,0.038544025272130966,0.2390427142381668
5861,2885.198375225067,0.00011606851330725476,-0.049317214637994766,0.039227914065122604,0.233489990234375
5862,2885.6842210292816,5.70984193473123e-05,0.003357489127665758,0.03810117021203041,0.23672908544540405
5863,2886.169533252716,1.197313304146519e-05,0.0013222163543105125,0.03878813982009888,0.23919695615768433
5864,2886.6560804843903,5.596852861344814e-05,0.029543226584792137,0.03810957074165344,0.23672908544540405
5865,2887.1406564712524,0.0001117567517212592,-0.03717784211039543,0.03835393115878105,0.2351866513490677
5866,2887.6274523735046,7.892929716035724e-05,-0.012607723474502563,0.04021959751844406,0.2288627028465271
5867,2888.113708972931,1.3787742318527307e-05,0.04014884680509567,0.03801702335476875,0.23318150639533997
5868,2888.598851919174,0.00010322495654691011,-0.017743615433573723,0.03936643898487091,0.2297881692647934
5869,2889.0847005844116,2.606856241982314e-06,-0.018158314749598503,0.03955347463488579,0.22917118668556213
5870,2889.5694625377655,2.8362437660689466e-06,0.004946365021169186,0.038161326199769974,0.23333574831485748
5871,2890.055031299591,5.2943385526305065e-05,0.015890633687376976,0.0387912392616272,0.23009665310382843
5872,2890.5404965877533,0.00013573731121141464,0.029769292101264,0.04167807102203369,0.23919695615768433
5873,2891.025908946991,1.6956615809249342e-06,-0.015411040745675564,0.038333699107170105,0.23364423215389252
5874,2891.512172937393,3.459248910075985e-05,0.0008034699712879956,0.03845973685383797,0.23287300765514374
5875,2891.9973917007446,2.689080019990797e-06,0.014950424432754517,0.038439568132162094,0.2344154417514801
5876,2892.483502149582,4.9549694267625455e-06,-0.010365582071244717,0.03846967592835426,0.23333574831485748
5877,2892.968588590622,4.180065661785193e-05,0.03915581479668617,0.04061058908700943,0.23919695615768433
5878,2893.452390193939,1.0537511116126552e-05,-0.006020197179168463,0.03928392007946968,0.23750029504299164
5879,2893.9381008148193,5.682801202055998e-05,0.013961631804704666,0.040792785584926605,0.2399681657552719
5880,2894.422842025757,4.8069538024719805e-05,-0.05915230140089989,0.04068455472588539,0.2398139238357544
5881,2894.90869808197,0.00011510104377521202,-0.005263275932520628,0.040445830672979355,0.24043090641498566
5882,2895.3926990032196,0.00020179565763100982,-0.03542511537671089,0.03857995942234993,0.233489990234375
5883,2895.8784766197205,1.8969260054291226e-05,3.074407504755072e-05,0.038480862975120544,0.233489990234375
5884,2896.362993478775,0.00013493321603164077,0.01984010636806488,0.040081534534692764,0.2288627028465271
5885,2896.84942483902,3.0874940421199426e-05,-0.009253942407667637,0.04000649228692055,0.2370375692844391
5886,2897.3341813087463,2.3781660274835303e-05,0.015382090583443642,0.03863983601331711,0.23595786094665527
5887,2897.819033384323,5.7967379689216614e-05,-0.0014655250124633312,0.03821353614330292,0.233489990234375
5888,2898.3053410053253,9.94098445517011e-05,-0.04245553910732269,0.04155478626489639,0.23935119807720184
5889,2898.7904267311096,2.6946372599923052e-05,-0.031868137419223785,0.0400455966591835,0.23765453696250916
5890,2899.2760393619537,5.80087726120837e-06,-0.01704484038054943,0.04098379239439964,0.24043090641498566
5891,2899.760660171509,4.272824298823252e-05,-0.010616520419716835,0.039596669375896454,0.23780877888202667
5892,2900.247295856476,1.949562101799529e-05,-0.025674881413578987,0.039580460637807846,0.23827150464057922
5893,2900.7328062057495,8.892110599845182e-06,0.027248498052358627,0.04064224287867546,0.23919695615768433
5894,2901.217414855957,4.444253499968909e-05,0.026401693001389503,0.039980869740247726,0.23857998847961426
5895,2901.7030856609344,0.00011000992526533082,-0.010145124979317188,0.0427427776157856,0.2427445352077484
5896,2902.1889719963074,3.5475615732138976e-05,-0.003064526244997978,0.03909609839320183,0.2371918112039566
5897,2902.673871278763,0.00013260530249681324,-0.012788976542651653,0.038890767842531204,0.233489990234375
5898,2903.160571575165,7.695840031374246e-05,-0.005895540118217468,0.03892118111252785,0.23765453696250916
5899,2903.6455504894257,6.311396646196954e-06,-0.03632194921374321,0.03862646222114563,0.23487816751003265
5900,2904.1316912174225,4.7308702050941065e-05,-0.013475267216563225,0.038397107273340225,0.23364423215389252
5901,2904.6179463863373,2.242325535917189e-06,0.013409190811216831,0.03855535015463829,0.23395271599292755
5902,2905.1035487651825,1.4306827324617188e-05,0.0449458509683609,0.03848037123680115,0.23580361902713776
5903,2905.589948415756,4.329566581873223e-05,-0.00364851881749928,0.03894820809364319,0.23580361902713776
5904,2906.0747096538544,1.2588614481501281e-05,-0.007836150005459785,0.038566555827856064,0.23333574831485748
5905,2906.5608875751495,0.00020072527695447206,-0.0177204217761755,0.03890866041183472,0.23086786270141602
5906,2907.0466244220734,1.5185148185992148e-05,0.029101546853780746,0.03867362067103386,0.23487816751003265
5907,2907.53040099144,9.7512653155718e-05,-0.0011763905640691519,0.039874106645584106,0.23642058670520782
5908,2908.0165066719055,6.0216822021175176e-05,-0.0075104921124875546,0.039245374500751495,0.23102210462093353
5909,2908.5010933876038,3.1935194328980288e-06,-0.03535160794854164,0.03861008584499359,0.2324102818965912
5910,2908.9872663021088,0.0001037551774061285,0.04946599528193474,0.04009150713682175,0.227937251329422
5911,2909.4725253582,4.5435031097440515e-06,0.00324618024751544,0.039184778928756714,0.23487816751003265
5912,2909.9582052230835,1.3083930753055029e-05,-0.0012857542606070638,0.03846276178956032,0.2316390722990036
5913,2910.4424262046814,8.451444955426268e-06,-0.018480274826288223,0.038314174860715866,0.23210179805755615
5914,2910.9271738529205,6.850036879768595e-05,0.04528423771262169,0.039501965045928955,0.23642058670520782
5915,2911.413448572159,0.0002173924440285191,-0.02567315846681595,0.045954830944538116,0.24366998672485352
5916,2911.8986575603485,4.368343070382252e-06,-0.02822641283273697,0.04289621859788895,0.24135635793209076
5917,2912.384139060974,6.9966416049283e-05,0.06715801358222961,0.042060479521751404,0.2407393902540207
5918,2912.8702323436737,0.00013330193178262562,-0.002088060835376382,0.03992515802383423,0.23225603997707367
5919,2913.356529712677,8.208935469156131e-06,-0.017825642600655556,0.0404609851539135,0.23117634654045105
5920,2913.843124628067,1.1486918992886785e-05,0.013919143006205559,0.03940817713737488,0.23549513518810272
5921,2914.3298466205597,0.00013989517174195498,0.004444791469722986,0.04326087236404419,0.2425902932882309
5922,2914.8153467178345,8.348224218934774e-05,0.016604866832494736,0.03907712548971176,0.2344154417514801
5923,2915.3010325431824,7.572410686407238e-05,0.005103924311697483,0.04130851477384567,0.2408936321735382
5924,2915.786885023117,1.7056669321391382e-06,0.010594965890049934,0.039356645196676254,0.23780877888202667
5925,2916.273237466812,6.546979420818388e-05,0.003195710014551878,0.040999311953783035,0.24104787409305573
5926,2916.758831501007,5.4467607697006315e-05,0.007684210781008005,0.03966272622346878,0.2390427142381668
5927,2917.244594812393,1.6253894500550814e-05,0.006317870691418648,0.03981960564851761,0.23857998847961426
5928,2917.729796409607,0.00010817993461387232,0.017871873453259468,0.040188200771808624,0.2344154417514801
5929,2918.2151725292206,1.121558580052806e-05,-0.022155778482556343,0.03893648460507393,0.23595786094665527
5930,2918.69921875,4.7371081564051565e-06,0.0062036057934165,0.03889039158821106,0.2379630208015442
5931,2919.1834778785706,2.6618214178597555e-05,0.01637476496398449,0.03886646032333374,0.23642058670520782
5932,2919.6690735816956,3.5167745409125928e-06,0.0068796416744589806,0.03870460018515587,0.23672908544540405
5933,2920.155232191086,1.3472332284436561e-05,-0.0034947216045111418,0.03934647887945175,0.233489990234375
5934,2920.6402707099915,0.0001575534261064604,0.0013801389141008258,0.04411580413579941,0.22577786445617676
5935,2921.1251270771027,5.331269858288579e-05,-0.05376635864377022,0.039101626724004745,0.23009665310382843
5936,2921.6102674007416,7.556187483714893e-05,0.002038491889834404,0.03985580801963806,0.2288627028465271
5937,2922.095270872116,3.438771818764508e-05,0.020343856886029243,0.038341015577316284,0.2297881692647934
5938,2923.0860981941223,3.9441911212634295e-06,0.05235912278294563,0.03843323886394501,0.23287300765514374
5939,2923.5708632469177,1.9099295968771912e-05,-0.0546966977417469,0.03813660144805908,0.23086786270141602
5940,2924.055115222931,3.622501026256941e-05,0.003530060639604926,0.03921659663319588,0.23456968367099762
5941,2924.5418457984924,8.360629726666957e-05,0.006578624248504639,0.039958346635103226,0.22855421900749207
5942,2925.0278871059418,7.061999349389225e-05,0.002033017808571458,0.039398301392793655,0.22732028365135193
5943,2925.512850999832,2.077838325931225e-05,0.013246775604784489,0.03843168914318085,0.23040513694286346
5944,2925.998689889908,3.600837953854352e-05,0.014339981600642204,0.03843400627374649,0.23040513694286346
5945,2926.483321428299,1.6295569366775453e-05,-0.0021931517403572798,0.038428906351327896,0.23194755613803864
5946,2926.9690012931824,0.00015098281437531114,-0.013360298238694668,0.0399274080991745,0.22485239803791046
5947,2927.455556869507,5.811892697238363e-05,0.000714101770427078,0.040063127875328064,0.22392694652080536
5948,2927.942727804184,3.228337664040737e-05,0.009987477213144302,0.03877147659659386,0.2297881692647934
5949,2928.4287021160126,1.4470620044448879e-05,-0.03368715941905975,0.038603972643613815,0.2307136207818985
5950,2928.914457798004,8.2683029177133e-05,-0.006696948781609535,0.040646009147167206,0.23333574831485748
5951,2929.4002912044525,3.01106738334056e-05,-0.05579187348484993,0.0389469675719738,0.2324102818965912
5952,2929.8850083351135,2.8733689759974368e-05,-0.01762734167277813,0.03877803683280945,0.2316390722990036
5953,2930.370004415512,4.985991836292669e-05,0.01405089907348156,0.0384853258728981,0.2288627028465271
5954,2930.8564903736115,1.7700507669360377e-05,0.010323666967451572,0.038299232721328735,0.2297881692647934
5955,2931.3421819210052,3.629818820627406e-05,0.0009289747104048729,0.03811491280794144,0.22947968542575836
5956,2931.8267724514008,1.1328787877573632e-05,-0.009292248636484146,0.0390603207051754,0.227937251329422
5957,2932.313193798065,8.92823954927735e-05,0.025666382163763046,0.03976479917764664,0.23364423215389252
5958,2932.799086332321,1.3084181773592718e-05,-0.027382954955101013,0.0388953760266304,0.23395271599292755
5959,2933.2846450805664,1.222790979227284e-05,0.04087727889418602,0.0427531935274601,0.23950543999671936
5960,2933.7718057632446,9.059469448402524e-05,-0.024404095485806465,0.0413626953959465,0.23950543999671936
5961,2934.258512020111,1.6594703993177973e-05,0.003842283971607685,0.040526654571294785,0.23765453696250916
5962,2934.7438797950745,4.26703672928852e-06,-0.012804415076971054,0.039208512753248215,0.23549513518810272
5963,2935.2303404808044,0.00012281103408895433,0.023685473948717117,0.03847704455256462,0.233489990234375
5964,2935.716810464859,0.00013565848348662257,-0.048737719655036926,0.039367157965898514,0.22824573516845703
5965,2936.2024898529053,9.039982978720218e-05,0.017700549215078354,0.04126040264964104,0.2381172627210617
5966,2936.6876685619354,2.5532615381962387e-06,-0.0032649256754666567,0.03980919346213341,0.2361121028661728
5967,2937.172398328781,1.897708534670528e-05,0.03315366059541702,0.03903176635503769,0.2325645238161087
5968,2937.6593050956726,1.7450409359298646e-05,-0.03586113080382347,0.038557201623916626,0.23318150639533997
5969,2938.1464648246765,1.0769686923595145e-05,-0.025840500369668007,0.03831101208925247,0.23271876573562622
5970,2938.6318786144257,0.0001236923853866756,-0.03318972513079643,0.03937056288123131,0.22762876749038696
5971,2939.1184482574463,7.012623245827854e-05,-0.011547290720045567,0.040477585047483444,0.22392694652080536
5972,2939.6042108535767,0.00012191107089165598,0.039000414311885834,0.03828439116477966,0.227937251329422
5973,2940.0891726017,0.00011140086280647665,0.02340727113187313,0.0383133701980114,0.22855421900749207
5974,2940.574958562851,2.6255294869770296e-05,0.017077649012207985,0.03946145623922348,0.2251608818769455
5975,2941.06032204628,1.2367110684863292e-05,-0.007724664639681578,0.038364212960004807,0.22917118668556213
5976,2941.5457904338837,0.00015294871991500258,-0.011661303229629993,0.040232762694358826,0.23179331421852112
5977,2942.030633211136,6.219372039595328e-07,0.021989449858665466,0.03897927701473236,0.23040513694286346
5978,2942.5152654647827,0.00013676323578692973,0.07606469839811325,0.040918998420238495,0.2353408932685852
5979,2943.0003974437714,0.0001924646203406155,-0.046408042311668396,0.04149920493364334,0.2362663447856903
5980,2943.486841440201,0.0002403761463938281,-0.010930776596069336,0.043984487652778625,0.24012240767478943
5981,2943.9729619026184,0.00021564144117292017,-0.03142967447638512,0.03918611258268356,0.22917118668556213
5982,2944.4586083889008,0.0001866656239144504,-0.020510273054242134,0.03858176991343498,0.22917118668556213
5983,2944.943332195282,0.0005055617075413465,0.015412898734211922,0.055880747735500336,0.249068483710289
5984,2945.4309825897217,2.019308158196509e-05,-0.026080302894115448,0.04575272276997566,0.24336150288581848
5985,2945.9158957004547,4.451668428373523e-05,-0.009759471751749516,0.040111180394887924,0.23549513518810272
5986,2946.401305913925,0.00010664785804692656,-0.007920307107269764,0.039528798311948776,0.23564937710762024
5987,2946.88760304451,0.00012526105274446309,-0.04811388999223709,0.039201151579618454,0.23472392559051514
5988,2947.3731751441956,3.1758867407916114e-05,0.005696755368262529,0.03888935223221779,0.233489990234375
5989,2947.8582093715668,6.625999503739877e-06,-0.02451593056321144,0.038905613124370575,0.23379847407341003
5990,2948.343807697296,1.4528616702591535e-05,0.023620184510946274,0.0389743447303772,0.2351866513490677
5991,2948.829649925232,4.057299975102069e-06,0.002900026272982359,0.039032433182001114,0.2344154417514801
5992,2949.315936088562,2.109317392751109e-05,0.013154078274965286,0.03894002363085747,0.233489990234375
5993,2949.8035900592804,4.6276745706563815e-05,0.07620210200548172,0.039687879383563995,0.23642058670520782
5994,2950.2891006469727,8.231178981077392e-06,0.021047068759799004,0.03997045382857323,0.23688332736492157
5995,2950.7741639614105,8.316125604324043e-05,0.0582757331430912,0.04376862570643425,0.24120211601257324
5996,2951.2597002983093,4.8382380555267446e-06,-0.009506884962320328,0.039692848920822144,0.2371918112039566
5997,2951.7468650341034,8.881735993782058e-06,-0.0014672562247142196,0.04030729830265045,0.23842574656009674
5998,2952.2333641052246,2.575101825641468e-05,0.007565207779407501,0.039495255798101425,0.23688332736492157
5999,2952.7200231552124,0.00021739448129665107,0.04237911477684975,0.03889685124158859,0.23302724957466125
6000,2953.206461906433,4.078324855072424e-05,-0.003293004585430026,0.03879867494106293,0.23302724957466125


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m164_hc2-rpt5/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleFalse_VscaleFalse_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,1.582833766937255859e+00,1.562500000000000000e+00,-1.000000000000000000e+00,1.377450108528137207e+00,1.367187500000000000e+00
-9.591836929321289062e-01,1.545967578887939453e+00,1.531250000000000000e+00,-9.591836929321289062e-01,1.263567447662353516e+00,1.273437500000000000e+00
-9.183673262596130371e-01,1.507028460502624512e+00,1.492187500000000000e+00,-9.183673262596130371e-01,1.142997145652770996e+00,1.148437500000000000e+00
-8.775510191917419434e-01,1.465832352638244629e+00,1.453125000000000000e+00,-8.775510191917419434e-01,1.017491340637207031e+00,1.015625000000000000e+00
-8.367347121238708496e-01,1.422159433364868164e+00,1.414062500000000000e+00,-8.367347121238708496e-01,8.886709213256835938e-01,8.828125000000000000e-01
-7.959183454513549805e-01,1.375776767730712891e+00,1.367187500000000000e+00,-7.959183454513549805e-01,7.575829029083251953e-01,7.656250000000000000e-01
-7.551020383834838867e-01,1.326431632041931152e+00,1.320312500000000000e+00,-7.551020383834838867e-01,6.272740364074707031e-01,6.484375000000000000e-01
-7.142857313156127930e-01,1.273823261260986328e+00,1.273437500000000000e+00,-7.142857313156127930e-01,5.026326179504394531e-01,5.234375000000000000e-01
-6.734694242477416992e-01,1.217607498168945312e+00,1.210937500000000000e+00,-6.734694242477416992e-01,3.908185958862304688e-01,3.925781250000000000e-01
-6.326530575752258301e-01,1.157432794570922852e+00,1.164062500000000000e+00,-6.326530575752258301e-01,3.008557856082916260e-01,2.949218750000000000e-01
-5.918367505073547363e-01,1.092946887016296387e+00,1.109375000000000000e+00,-5.918367505073547363e-01,2.415178865194320679e-01,2.353515625000000000e-01
-5.510204434394836426e-01,1.023844480514526367e+00,1.039062500000000000e+00,-5.510204434394836426e-01,2.173279523849487305e-01,2.167968750000000000e-01
-5.102040767669677734e-01,9.500541687011718750e-01,9.687500000000000000e-01,-5.102040767669677734e-01,2.286092340946197510e-01,2.324218750000000000e-01
-4.693877696990966797e-01,8.718279600143432617e-01,8.632812500000000000e-01,-4.693877696990966797e-01,2.703200578689575195e-01,2.792968750000000000e-01
-4.285714328289031982e-01,7.891592979431152344e-01,7.539062500000000000e-01,-4.285714328289031982e-01,3.338339626789093018e-01,3.398437500000000000e-01
-3.877551257610321045e-01,6.989810466766357422e-01,6.523437500000000000e-01,-3.877551257610321045e-01,4.096398949623107910e-01,4.062500000000000000e-01
-3.469387888908386230e-01,5.919790863990783691e-01,5.703125000000000000e-01,-3.469387888908386230e-01,4.891424179077148438e-01,4.824218750000000000e-01
-3.061224520206451416e-01,4.646358191967010498e-01,5.117187500000000000e-01,-3.061224520206451416e-01,5.656546950340270996e-01,5.585937500000000000e-01
-2.653061449527740479e-01,3.617032468318939209e-01,4.531250000000000000e-01,-2.653061449527740479e-01,6.350888013839721680e-01,6.328125000000000000e-01
-2.244898080825805664e-01,3.619553744792938232e-01,3.789062500000000000e-01,-2.244898080825805664e-01,6.949474215507507324e-01,6.875000000000000000e-01
-1.836734861135482788e-01,4.057180285453796387e-01,2.597656250000000000e-01,-1.836734861135482788e-01,7.442722916603088379e-01,7.382812500000000000e-01
-1.428571641445159912e-01,3.005714714527130127e-01,1.201171875000000000e-01,-1.428571641445159912e-01,7.830513715744018555e-01,7.773437500000000000e-01
-1.020408347249031067e-01,-5.755764991044998169e-02,-3.936767578125000000e-03,-1.020408347249031067e-01,8.115209937095642090e-01,8.085937500000000000e-01
-6.122450903058052063e-02,-4.251128435134887695e-01,-5.688476562500000000e-02,-6.122450903058052063e-02,8.301237821578979492e-01,8.320312500000000000e-01
-2.040818333625793457e-02,-2.197774946689605713e-01,-5.200195312500000000e-02,-2.040818333625793457e-02,8.392598032951354980e-01,8.398437500000000000e-01
2.040818333625793457e-02,1.931623965501785278e-01,-1.196289062500000000e-02,2.040818333625793457e-02,8.391725420951843262e-01,8.437500000000000000e-01
6.122450903058052063e-02,3.448286652565002441e-01,4.028320312500000000e-02,6.122450903058052063e-02,8.299128413200378418e-01,8.320312500000000000e-01
1.020408347249031067e-01,1.987989246845245361e-01,8.984375000000000000e-02,1.020408347249031067e-01,8.113074302673339844e-01,8.125000000000000000e-01
1.428571641445159912e-01,-4.109759256243705750e-02,1.279296875000000000e-01,1.428571641445159912e-01,7.829935550689697266e-01,7.812500000000000000e-01
1.836734861135482788e-01,2.003315370529890060e-03,1.699218750000000000e-01,1.836734861135482788e-01,7.445523738861083984e-01,7.421875000000000000e-01
2.244898080825805664e-01,2.631518244743347168e-01,2.363281250000000000e-01,2.244898080825805664e-01,6.957317590713500977e-01,6.914062500000000000e-01
2.653061449527740479e-01,4.543398916721343994e-01,3.632812500000000000e-01,2.653061449527740479e-01,6.364868283271789551e-01,6.367187500000000000e-01
3.061224520206451416e-01,5.465527176856994629e-01,5.117187500000000000e-01,3.061224520206451416e-01,5.676849484443664551e-01,5.703125000000000000e-01
3.469387888908386230e-01,6.138037443161010742e-01,6.445312500000000000e-01,3.469387888908386230e-01,4.916374385356903076e-01,4.941406250000000000e-01
3.877551257610321045e-01,6.942308545112609863e-01,7.539062500000000000e-01,3.877551257610321045e-01,4.122142195701599121e-01,4.218750000000000000e-01
4.285714328289031982e-01,7.829326391220092773e-01,8.203125000000000000e-01,4.285714328289031982e-01,3.359263837337493896e-01,3.496093750000000000e-01
4.693877696990966797e-01,8.692839741706848145e-01,8.789062500000000000e-01,4.693877696990966797e-01,2.713656425476074219e-01,2.851562500000000000e-01
5.102040767669677734e-01,9.496422410011291504e-01,9.414062500000000000e-01,5.102040767669677734e-01,2.282511889934539795e-01,2.392578125000000000e-01
5.510204434394836426e-01,1.024024367332458496e+00,1.007812500000000000e+00,5.510204434394836426e-01,2.154578864574432373e-01,2.246093750000000000e-01
5.918367505073547363e-01,1.093150019645690918e+00,1.078125000000000000e+00,5.918367505073547363e-01,2.383334040641784668e-01,2.519531250000000000e-01
6.326530575752258301e-01,1.157548666000366211e+00,1.148437500000000000e+00,6.326530575752258301e-01,2.968197464942932129e-01,3.027343750000000000e-01
6.734694242477416992e-01,1.217643857002258301e+00,1.210937500000000000e+00,6.734694242477416992e-01,3.861650228500366211e-01,3.886718750000000000e-01
7.142857313156127930e-01,1.273822784423828125e+00,1.273437500000000000e+00,7.142857313156127930e-01,4.970569908618927002e-01,4.921875000000000000e-01
7.551020383834838867e-01,1.326432585716247559e+00,1.328125000000000000e+00,7.551020383834838867e-01,6.190713644027709961e-01,6.132812500000000000e-01
7.959183454513549805e-01,1.375771164894104004e+00,1.382812500000000000e+00,7.959183454513549805e-01,7.431873679161071777e-01,7.421875000000000000e-01
8.367347121238708496e-01,1.422146558761596680e+00,1.421875000000000000e+00,8.367347121238708496e-01,8.629518151283264160e-01,8.632812500000000000e-01
8.775510191917419434e-01,1.465831875801086426e+00,1.468750000000000000e+00,8.775510191917419434e-01,9.748930931091308594e-01,9.765625000000000000e-01
9.183673262596130371e-01,1.507029414176940918e+00,1.500000000000000000e+00,9.183673262596130371e-01,1.078740000724792480e+00,1.085937500000000000e+00
9.591836929321289062e-01,1.545968651771545410e+00,1.539062500000000000e+00,9.591836929321289062e-01,1.174871683120727539e+00,1.171875000000000000e+00
1.000000000000000000e+00,1.582831978797912598e+00,1.570312500000000000e+00,1.000000000000000000e+00,1.264267921447753906e+00,1.257812500000000000e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m164_hc2-rpt5/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleFalse_VscaleFalse_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,1.582833766937255859e+00,5.510838031768798828e-01,5.905574560165405273e-01,1.582827806472778320e+00,1.377457261085510254e+00,5.152201056480407715e-01,5.175927877426147461e-01,1.264259576797485352e+00,1.570312500000000000e+00,5.507812500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.078125000000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,8.797425776720046997e-03,9.420631453394889832e-03
1.999999955296516418e-02,1.582460641860961914e+00,5.512696504592895508e-01,5.908195972442626953e-01,1.582617282867431641e+00,1.377391338348388672e+00,5.155799984931945801e-01,5.173278450965881348e-01,1.264506578445434570e+00,1.570312500000000000e+00,5.507812500000000000e-01,6.093750000000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.078125000000000000e-01,5.234375000000000000e-01,1.250000000000000000e+00,1.028371043503284454e-02,1.172450371086597443e-02
3.999999910593032837e-02,1.582608222961425781e+00,5.514031648635864258e-01,5.909043550491333008e-01,1.582263588905334473e+00,1.377242803573608398e+00,5.157518982887268066e-01,5.171081423759460449e-01,1.264559149742126465e+00,1.570312500000000000e+00,5.468750000000000000e-01,6.132812500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.078125000000000000e-01,5.234375000000000000e-01,1.250000000000000000e+00,1.127998903393745422e-02,1.413925085216760635e-02
5.999999865889549255e-02,1.582366347312927246e+00,5.517961382865905762e-01,5.909489989280700684e-01,1.582147479057312012e+00,1.377258300781250000e+00,5.158826708793640137e-01,5.169162750244140625e-01,1.264581799507141113e+00,1.562500000000000000e+00,5.468750000000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.230267714709043503e-02,1.255483459681272507e-02
7.999999821186065674e-02,1.582213640213012695e+00,5.514447093009948730e-01,5.911213159561157227e-01,1.582377076148986816e+00,1.377350568771362305e+00,5.159350633621215820e-01,5.171709060668945312e-01,1.264565706253051758e+00,1.562500000000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.125172618776559830e-02,1.245824433863162994e-02
9.999999403953552246e-02,1.582172274589538574e+00,5.512869358062744141e-01,5.910960435867309570e-01,1.582304596900939941e+00,1.377368688583374023e+00,5.157737135887145996e-01,5.170454382896423340e-01,1.264567852020263672e+00,1.562500000000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.219851057976484299e-02,1.251629833132028580e-02
1.199999973177909851e-01,1.582016229629516602e+00,5.513855218887329102e-01,5.910397768020629883e-01,1.582343220710754395e+00,1.377271652221679688e+00,5.156551599502563477e-01,5.171613693237304688e-01,1.264745116233825684e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.022624783217906952e-02,9.118737652897834778e-03
1.400000005960464478e-01,1.582194447517395020e+00,5.512468814849853516e-01,5.910081863403320312e-01,1.582256793975830078e+00,1.377271175384521484e+00,5.157274007797241211e-01,5.169739723205566406e-01,1.264531016349792480e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.234375000000000000e-01,1.257812500000000000e+00,1.023050490766763687e-02,9.139201603829860687e-03
1.599999964237213135e-01,1.582311153411865234e+00,5.509707331657409668e-01,5.910564661026000977e-01,1.582187652587890625e+00,1.377386927604675293e+00,5.159488320350646973e-01,5.168577432632446289e-01,1.264539480209350586e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.359375000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.257812500000000000e+00,1.123247761279344559e-02,1.138330344110727310e-02
1.799999922513961792e-01,1.582224011421203613e+00,5.510905385017395020e-01,5.908460617065429688e-01,1.582156777381896973e+00,1.377604007720947266e+00,5.158151388168334961e-01,5.168194174766540527e-01,1.264515519142150879e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.265625000000000000e+00,9.102408774197101593e-03,9.241857565939426422e-03
1.999999880790710449e-01,1.582535624504089355e+00,5.508978366851806641e-01,5.906153321266174316e-01,1.581899046897888184e+00,1.377911210060119629e+00,5.157765746116638184e-01,5.167474746704101562e-01,1.264309644699096680e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.054687500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.265625000000000000e+00,1.016175467520952225e-02,9.969174861907958984e-03
2.199999988079071045e-01,1.582460522651672363e+00,5.509027838706970215e-01,5.906044840812683105e-01,1.581822395324707031e+00,1.377632498741149902e+00,5.157489776611328125e-01,5.167845487594604492e-01,1.264178156852722168e+00,1.562500000000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.265625000000000000e+00,1.207686308771371841e-02,1.261359918862581253e-02
2.399999946355819702e-01,1.582409739494323730e+00,5.506484508514404297e-01,5.906198024749755859e-01,1.581797361373901367e+00,1.378330230712890625e+00,5.157814025878906250e-01,5.169100761413574219e-01,1.263897061347961426e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.234375000000000000e-01,1.273437500000000000e+00,1.263364870101213455e-02,1.185230165719985962e-02
2.599999904632568359e-01,1.582137227058410645e+00,5.503849983215332031e-01,5.905188918113708496e-01,1.581889271736145020e+00,1.378318071365356445e+00,5.155757665634155273e-01,5.169389247894287109e-01,1.264108896255493164e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.132812500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.273437500000000000e+00,1.237381715327501297e-02,1.438709441572427750e-02
2.800000011920928955e-01,1.582138299942016602e+00,5.502124428749084473e-01,5.905309319496154785e-01,1.582136750221252441e+00,1.378240227699279785e+00,5.154192447662353516e-01,5.169500708580017090e-01,1.264270663261413574e+00,1.570312500000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.156250000000000000e-01,1.273437500000000000e+00,1.331256795674562454e-02,1.931741274893283844e-02
2.999999821186065674e-01,1.582138538360595703e+00,5.503800511360168457e-01,5.905895233154296875e-01,1.582271695137023926e+00,1.377883791923522949e+00,5.155758261680603027e-01,5.170298814773559570e-01,1.264287710189819336e+00,1.570312500000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.493144687265157700e-02,1.927875354886054993e-02
3.199999928474426270e-01,1.582404255867004395e+00,5.505122542381286621e-01,5.904866456985473633e-01,1.582189679145812988e+00,1.378226041793823242e+00,5.157865285873413086e-01,5.169954895973205566e-01,1.263870716094970703e+00,1.570312500000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.364075578749179840e-02,1.934215240180492401e-02
3.400000035762786865e-01,1.582221031188964844e+00,5.504818558692932129e-01,5.905523896217346191e-01,1.582261085510253906e+00,1.378556609153747559e+00,5.160540938377380371e-01,5.170466899871826172e-01,1.264131903648376465e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.250000000000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.462792512029409409e-02,2.177112922072410583e-02
3.599999845027923584e-01,1.582318425178527832e+00,5.504480600357055664e-01,5.904301404953002930e-01,1.581922531127929688e+00,1.378438711166381836e+00,5.160649418830871582e-01,5.171695351600646973e-01,1.264203310012817383e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.310327462852001190e-02,1.937891170382499695e-02
3.799999952316284180e-01,1.582146644592285156e+00,5.505425333976745605e-01,5.905425548553466797e-01,1.581987619400024414e+00,1.378261208534240723e+00,5.160983204841613770e-01,5.171753764152526855e-01,1.264212131500244141e+00,1.570312500000000000e+00,5.234375000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.453614793717861176e-02,1.930996403098106384e-02
3.999999761581420898e-01,1.582067966461181641e+00,5.502912402153015137e-01,5.904722809791564941e-01,1.581988215446472168e+00,1.378386378288269043e+00,5.161446928977966309e-01,5.169788599014282227e-01,1.264135837554931641e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.407079678028821945e-02,1.935534365475177765e-02
4.199999868869781494e-01,1.582221388816833496e+00,5.501428842544555664e-01,5.904109477996826172e-01,1.581933856010437012e+00,1.378880977630615234e+00,5.163399577140808105e-01,5.169746875762939453e-01,1.264291524887084961e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.375000000000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.315960660576820374e-02,1.939223147928714752e-02
4.399999976158142090e-01,1.581957936286926270e+00,5.500794053077697754e-01,5.903145074844360352e-01,1.581693291664123535e+00,1.378943443298339844e+00,5.165858268737792969e-01,5.169791579246520996e-01,1.264074802398681641e+00,1.562500000000000000e+00,5.312500000000000000e-01,6.210937500000000000e-01,1.570312500000000000e+00,1.367187500000000000e+00,5.039062500000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.463514845818281174e-02,1.945642195641994476e-02
4.599999785423278809e-01,1.582184791564941406e+00,5.496584177017211914e-01,5.902588963508605957e-01,1.581925511360168457e+00,1.378779411315917969e+00,5.164330601692199707e-01,5.171017050743103027e-01,1.263903856277465820e+00,1.570312500000000000e+00,5.273437500000000000e-01,6.132812500000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.461395900696516037e-02,1.455098949372768402e-02
4.799999892711639404e-01,1.581924080848693848e+00,5.497470498085021973e-01,5.904120206832885742e-01,1.581985712051391602e+00,1.378941893577575684e+00,5.163620114326477051e-01,5.172111392021179199e-01,1.263954162597656250e+00,1.562500000000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.408218685537576675e-02,1.231724862009286880e-02
5.000000000000000000e-01,1.581969738006591797e+00,5.498409271240234375e-01,5.902015566825866699e-01,1.581935405731201172e+00,1.379149079322814941e+00,5.163986682891845703e-01,5.172607302665710449e-01,1.263965368270874023e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.316342968493700027e-02,1.228557340800762177e-02
5.199999809265136719e-01,1.582225441932678223e+00,5.498562455177307129e-01,5.901292562484741211e-01,1.581840991973876953e+00,1.379131555557250977e+00,5.164515972137451172e-01,5.173994302749633789e-01,1.264124274253845215e+00,1.570312500000000000e+00,5.351562500000000000e-01,6.054687500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.273437500000000000e+00,1.169274002313613892e-02,1.222391705960035324e-02
5.400000214576721191e-01,1.582262039184570312e+00,5.498476624488830566e-01,5.899769067764282227e-01,1.581497669219970703e+00,1.379329919815063477e+00,5.164110660552978516e-01,5.175992846488952637e-01,1.264189004898071289e+00,1.562500000000000000e+00,5.390625000000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.263788715004920959e-02,1.248973887413740158e-02
5.600000023841857910e-01,1.582272171974182129e+00,5.498182773590087891e-01,5.900033116340637207e-01,1.581520676612854004e+00,1.379431605339050293e+00,5.164430737495422363e-01,5.175530910491943359e-01,1.264499664306640625e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.163916569203138351e-02,1.202111598104238510e-02
5.799999833106994629e-01,1.582106471061706543e+00,5.497902035713195801e-01,5.899903178215026855e-01,1.581542372703552246e+00,1.379764199256896973e+00,5.166131258010864258e-01,5.179075002670288086e-01,1.264802217483520508e+00,1.562500000000000000e+00,5.429687500000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.208783406764268875e-02,1.239263731986284256e-02
6.000000238418579102e-01,1.582006216049194336e+00,5.493757128715515137e-01,5.898721218109130859e-01,1.581559062004089355e+00,1.379632115364074707e+00,5.167604088783264160e-01,5.180634856224060059e-01,1.264858961105346680e+00,1.562500000000000000e+00,5.429687500000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.152671221643686295e-02,1.233005058020353317e-02
6.200000047683715820e-01,1.582084059715270996e+00,5.491327643394470215e-01,5.899254083633422852e-01,1.581717610359191895e+00,1.379799246788024902e+00,5.170844793319702148e-01,5.181425809860229492e-01,1.264906406402587891e+00,1.562500000000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.281250000000000000e+00,1.107460446655750275e-02,1.237864699214696884e-02
6.399999856948852539e-01,1.582035779953002930e+00,5.489714145660400391e-01,5.899888277053833008e-01,1.581606268882751465e+00,1.380268692970275879e+00,5.169986486434936523e-01,5.183562040328979492e-01,1.265228629112243652e+00,1.562500000000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.000000000000000000e-01,5.195312500000000000e-01,1.289062500000000000e+00,1.164373848587274551e-02,1.506531704217195511e-02
6.600000262260437012e-01,1.581924915313720703e+00,5.486806631088256836e-01,5.899492502212524414e-01,1.581476807594299316e+00,1.380165338516235352e+00,5.171120762825012207e-01,5.183418989181518555e-01,1.265255808830261230e+00,1.570312500000000000e+00,5.429687500000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.162598375231027603e-02,1.504919119179248810e-02
6.800000071525573730e-01,1.581888318061828613e+00,5.484042167663574219e-01,5.897268652915954590e-01,1.581500172615051270e+00,1.380733251571655273e+00,5.170690417289733887e-01,5.182363390922546387e-01,1.265224695205688477e+00,1.562500000000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.216349378228187561e-02,1.506920810788869858e-02
6.999999880790710449e-01,1.581931352615356445e+00,5.483289361000061035e-01,5.895687341690063477e-01,1.581696271896362305e+00,1.380503773689270020e+00,5.172137618064880371e-01,5.181735157966613770e-01,1.265166997909545898e+00,1.570312500000000000e+00,5.468750000000000000e-01,5.976562500000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.081392820924520493e-02,1.510527078062295914e-02
7.200000286102294922e-01,1.582002758979797363e+00,5.479691624641418457e-01,5.894814133644104004e-01,1.581720590591430664e+00,1.380254268646240234e+00,5.171697139739990234e-01,5.182083845138549805e-01,1.265482664108276367e+00,1.570312500000000000e+00,5.507812500000000000e-01,5.937500000000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.039062500000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.001923624426126480e-02,1.490505319088697433e-02
7.400000095367431641e-01,1.582249045372009277e+00,5.475266575813293457e-01,5.894951820373535156e-01,1.581557154655456543e+00,1.380188345909118652e+00,5.172923803329467773e-01,5.182383656501770020e-01,1.265262722969055176e+00,1.570312500000000000e+00,5.468750000000000000e-01,6.015625000000000000e-01,1.562500000000000000e+00,1.382812500000000000e+00,5.000000000000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.128094457089900970e-02,1.504173874855041504e-02
7.599999904632568359e-01,1.582161426544189453e+00,5.473513007164001465e-01,5.892381668090820312e-01,1.581542134284973145e+00,1.379949092864990234e+00,5.173516869544982910e-01,5.182599425315856934e-01,1.265029907226562500e+00,1.562500000000000000e+00,5.390625000000000000e-01,6.015625000000000000e-01,1.554687500000000000e+00,1.382812500000000000e+00,4.980468750000000000e-01,5.156250000000000000e-01,1.289062500000000000e+00,1.453033927828073502e-02,1.697338372468948364e-02
7.800000309944152832e-01,1.582180500030517578e+00,5.474581718444824219e-01,5.893151164054870605e-01,1.581345438957214355e+00,1.379657268524169922e+00,5.173929333686828613e-01,5.178141593933105469e-01,1.265319585800170898e+00,1.570312500000000000e+00,5.429687500000000000e-01,6.054687500000000000e-01,1.554687500000000000e+00,1.375000000000000000e+00,4.960937500000000000e-01,5.078125000000000000e-01,1.296875000000000000e+00,1.587404124438762665e-02,1.994425617158412933e-02
8.000000119209289551e-01,1.582036495208740234e+00,5.473625063896179199e-01,5.890363454818725586e-01,1.581506609916687012e+00,1.379649639129638672e+00,5.174613595008850098e-01,5.180445909500122070e-01,1.265247702598571777e+00,1.570312500000000000e+00,5.390625000000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.980468750000000000e-01,5.078125000000000000e-01,1.296875000000000000e+00,1.570017077028751373e-02,1.999150961637496948e-02
8.199999928474426270e-01,1.581921219825744629e+00,5.472138524055480957e-01,5.889393687248229980e-01,1.581567049026489258e+00,1.379435062408447266e+00,5.173639655113220215e-01,5.181423425674438477e-01,1.265462994575500488e+00,1.578125000000000000e+00,5.390625000000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.960937500000000000e-01,5.117187500000000000e-01,1.289062500000000000e+00,1.343082822859287262e-02,1.491825561970472336e-02
8.400000333786010742e-01,1.581971645355224609e+00,5.471965074539184570e-01,5.888148546218872070e-01,1.581790566444396973e+00,1.378982543945312500e+00,5.174636840820312500e-01,5.179985761642456055e-01,1.265726327896118164e+00,1.578125000000000000e+00,5.429687500000000000e-01,6.093750000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.921875000000000000e-01,5.078125000000000000e-01,1.289062500000000000e+00,1.387304067611694336e-02,1.597764715552330017e-02
8.600000143051147461e-01,1.581988573074340820e+00,5.467656254768371582e-01,5.889356136322021484e-01,1.582036495208740234e+00,1.378980040550231934e+00,5.176469683647155762e-01,5.179243087768554688e-01,1.265938282012939453e+00,1.578125000000000000e+00,5.468750000000000000e-01,6.132812500000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.941406250000000000e-01,5.078125000000000000e-01,1.281250000000000000e+00,1.262685004621744156e-02,1.538879610598087311e-02
8.799999952316284180e-01,1.582001805305480957e+00,5.470269918441772461e-01,5.890439152717590332e-01,1.581924557685852051e+00,1.379258513450622559e+00,5.177502632141113281e-01,5.180405378341674805e-01,1.266109704971313477e+00,1.578125000000000000e+00,5.468750000000000000e-01,6.171875000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.941406250000000000e-01,5.039062500000000000e-01,1.289062500000000000e+00,1.460341922938823700e-02,1.778985559940338135e-02
8.999999761581420898e-01,1.582090854644775391e+00,5.470407605171203613e-01,5.889422297477722168e-01,1.582339763641357422e+00,1.379075169563293457e+00,5.177019834518432617e-01,5.181170701980590820e-01,1.266250967979431152e+00,1.585937500000000000e+00,5.468750000000000000e-01,6.250000000000000000e-01,1.562500000000000000e+00,1.375000000000000000e+00,4.921875000000000000e-01,5.039062500000000000e-01,1.289062500000000000e+00,1.585178449749946594e-02,2.278762869536876678e-02
9.200000166893005371e-01,1.582377076148986816e+00,5.469200015068054199e-01,5.888243913650512695e-01,1.582455277442932129e+00,1.379377245903015137e+00,5.179561972618103027e-01,5.181076526641845703e-01,1.266201734542846680e+00,1.585937500000000000e+00,5.507812500000000000e-01,6.171875000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.039062500000000000e-01,1.289062500000000000e+00,1.638149283826351166e-02,1.792348176240921021e-02
9.399999976158142090e-01,1.582335948944091797e+00,5.468177199363708496e-01,5.887927412986755371e-01,1.582616686820983887e+00,1.379302024841308594e+00,5.177651643753051758e-01,5.181005597114562988e-01,1.266102910041809082e+00,1.585937500000000000e+00,5.546875000000000000e-01,6.210937500000000000e-01,1.554687500000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.078125000000000000e-01,1.289062500000000000e+00,1.787075214087963104e-02,2.040987461805343628e-02
9.599999785423278809e-01,1.582302570343017578e+00,5.469867587089538574e-01,5.880381464958190918e-01,1.582649230957031250e+00,1.379161000251770020e+00,5.182506442070007324e-01,5.178095102310180664e-01,1.266208052635192871e+00,1.585937500000000000e+00,5.546875000000000000e-01,6.171875000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.078125000000000000e-01,1.289062500000000000e+00,1.647859439253807068e-02,1.841807551681995392e-02
9.800000190734863281e-01,1.582136034965515137e+00,5.471183061599731445e-01,5.883067846298217773e-01,1.582370877265930176e+00,1.379353880882263184e+00,5.188685059547424316e-01,5.174214839935302734e-01,1.266483783721923828e+00,1.585937500000000000e+00,5.625000000000000000e-01,6.210937500000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.921875000000000000e-01,5.039062500000000000e-01,1.281250000000000000e+00,1.741027273237705231e-02,2.072015218436717987e-02
1.000000000000000000e+00,1.582155704498291016e+00,5.465845465660095215e-01,5.884822607040405273e-01,1.582295894622802734e+00,1.379611015319824219e+00,5.187770128250122070e-01,5.174997448921203613e-01,1.266777157783508301e+00,1.593750000000000000e+00,5.664062500000000000e-01,6.250000000000000000e-01,1.562500000000000000e+00,1.367187500000000000e+00,4.941406250000000000e-01,5.039062500000000000e-01,1.281250000000000000e+00,1.914963126182556152e-02,2.307895757257938385e-02


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_r0_log.csv <==
it,rt,mart_loss,g1_loss,rel_l1err,rel_linferr
0,0.8833272457122803,126.57317352294922,100.357421875,1.1277070045471191,1.251595139503479
1,1.2132298946380615,29.874391555786133,55.82438659667969,2.008755922317505,1.611083745956421
2,1.534029483795166,11.755952835083008,36.67538833618164,2.5388288497924805,1.7969976663589478
3,1.8538084030151367,8.2371826171875,25.02071189880371,3.0439510345458984,1.9977189302444458
4,2.1821579933166504,6.467307090759277,17.44942283630371,3.507276773452759,2.2066664695739746
5,2.510497808456421,4.153066635131836,12.430010795593262,3.902613878250122,2.3530943393707275
6,2.8382890224456787,2.429069995880127,9.592595100402832,4.205491542816162,2.4896507263183594
7,3.1662378311157227,1.4729657173156738,6.938808441162109,4.424810886383057,2.5686228275299072
8,3.4942214488983154,0.9602130055427551,5.033858776092529,4.608538627624512,2.6745288372039795
9,3.822296619415283,0.5184332728385925,3.4498839378356934,4.754778861999512,2.7662620544433594
10,4.150960206985474,0.3958050310611725,2.453477382659912,4.883113861083984,2.844715118408203
11,4.479259252548218,0.17746949195861816,2.13710880279541,4.947911262512207,2.8909246921539307
12,4.807171583175659,0.09490954875946045,1.1224069595336914,4.999105453491211,2.9171063899993896
13,5.135556936264038,0.07803070545196533,1.255766749382019,5.038322925567627,2.9538214206695557
14,5.463221788406372,0.0234687402844429,0.05402084067463875,5.051307678222656,2.963315963745117
15,5.791285514831543,0.014080004766583443,-0.4030434191226959,5.053973197937012,2.963315963745117
16,6.119524002075195,0.014786160551011562,-0.22583937644958496,5.047234535217285,2.9600255489349365
17,6.447742938995361,0.01379316858947277,-0.6504642963409424,5.0214715003967285,2.950011730194092
18,6.775747060775757,0.02622566930949688,-0.8379554748535156,4.977610111236572,2.9209160804748535
19,7.10364556312561,0.03813993185758591,-0.9997448325157166,4.920523166656494,2.8874919414520264
20,7.4316086769104,0.02979363314807415,-1.2275583744049072,4.874271392822266,2.8649775981903076
21,7.759552001953125,0.028272220864892006,-1.390512228012085,4.818797588348389,2.848005771636963
22,8.087819576263428,0.03394667059183121,-1.3294559717178345,4.7548699378967285,2.815619707107544
23,8.41596245765686,0.045537009835243225,-1.4285043478012085,4.675784587860107,2.780611515045166
24,8.744112491607666,0.04844127967953682,-1.319345474243164,4.6004509925842285,2.7411253452301025
25,9.072086572647095,0.05811259150505066,-1.135330080986023,4.500338554382324,2.6985981464385986
26,9.39977216720581,0.058923687785863876,-1.7060693502426147,4.394620418548584,2.670628786087036
27,9.730951070785522,0.043177518993616104,-1.2284610271453857,4.303693771362305,2.6525309085845947
28,10.062346935272217,0.05283471569418907,-1.8157466650009155,4.200412273406982,2.6212711334228516
29,10.3903169631958,0.055023979395627975,-1.5456409454345703,4.089454650878906,2.583430290222168
30,10.718177318572998,0.062318749725818634,-1.8813899755477905,3.9563024044036865,2.5422987937927246
31,11.046074628829956,0.06603040546178818,-1.6127524375915527,3.8081185817718506,2.502812623977661
32,11.374043703079224,0.05516618490219116,-1.7934011220932007,3.6771745681762695,2.460036039352417
33,11.702801704406738,0.05684925988316536,-1.653240442276001,3.5348992347717285,2.423840284347534
34,12.030933380126953,0.047717802226543427,-1.1923295259475708,3.395278215408325,2.3876447677612305
35,12.359500885009766,0.04487844929099083,-1.494722604751587,3.260313034057617,2.3530943393707275
36,12.687358856201172,0.04094644635915756,-1.1335915327072144,3.1057279109954834,2.315253496170044
37,13.015469312667847,0.033704113215208054,-1.2319741249084473,2.987762928009033,2.2872841358184814
38,13.344565629959106,0.030952291563153267,-1.3224892616271973,2.872206211090088,2.256024122238159
39,13.672129392623901,0.0302019901573658,-1.2593119144439697,2.7530086040496826,2.226409673690796
40,13.999659776687622,0.024231936782598495,-1.0104519128799438,2.6534335613250732,2.1967949867248535
41,14.327802419662476,0.0214972086250782,-0.6132476925849915,2.5394532680511475,2.170470714569092
42,14.655590057373047,0.020917367190122604,-0.5195361375808716,2.442692995071411,2.1425015926361084
43,14.983334064483643,0.013501058332622051,-0.6344777345657349,2.365433692932129,2.122758388519287
44,15.311544179916382,0.017221862450242043,-0.5553491711616516,2.2783260345458984,2.0997250080108643
45,15.63963532447815,0.015752596780657768,-1.1852613687515259,2.1994733810424805,2.0750460624694824
46,15.967912197113037,0.01307981088757515,-0.3167538344860077,2.1300182342529297,2.0487217903137207
47,16.29603862762451,0.010913369245827198,-0.870909571647644,2.0714917182922363,2.0306241512298584
48,16.625531911849976,0.0100721949711442,-0.7867491841316223,2.0174553394317627,2.014171600341797
49,16.95503878593445,0.01417755801230669,-0.6419764757156372,1.947344183921814,1.9878473281860352
50,17.282665729522705,0.009888333268463612,-0.5311570167541504,1.8951011896133423,1.9648138284683228
51,17.610729455947876,0.010136800818145275,-0.10887416452169418,1.8377301692962646,1.9434254169464111
52,17.938543558120728,0.00738712539896369,-0.1357612907886505,1.7956700325012207,1.92861807346344
53,18.26655602455139,0.006030503194779158,-0.2638774812221527,1.7583359479904175,1.9154560565948486
54,18.594287395477295,0.00963284820318222,-0.9005035161972046,1.709144949913025,1.8924225568771362
55,18.922380447387695,0.01133644301444292,-0.745055079460144,1.6604969501495361,1.866098403930664
56,19.250925064086914,0.011087184771895409,-0.6131983399391174,1.6132341623306274,1.8463553190231323
57,19.579585075378418,0.0048457179218530655,-0.4907287061214447,1.587193250656128,1.8315479755401611
58,19.90716814994812,0.006314727012068033,-0.5644769072532654,1.5609617233276367,1.8183860778808594
59,20.23538637161255,0.007363194599747658,-0.3886587917804718,1.5197155475616455,1.801110863685608
60,20.562909841537476,0.006732183508574963,0.05380205065011978,1.4828444719314575,1.7821903228759766
61,20.89110565185547,0.002367873676121235,-0.27546927332878113,1.4695414304733276,1.7739640474319458
62,21.219300508499146,0.005974050611257553,-0.38637882471084595,1.4451276063919067,1.7599793672561646
63,21.547358512878418,0.004072004463523626,-0.02388053759932518,1.4216456413269043,1.7492852210998535
64,21.87557077407837,0.003207510570064187,-0.10213441401720047,1.400969386100769,1.7394137382507324
65,22.203601837158203,0.0028152812737971544,0.15203595161437988,1.3862329721450806,1.731187343597412
66,22.531251907348633,0.0028954523149877787,0.20736730098724365,1.3681565523147583,1.722138524055481
67,22.859358310699463,0.0022930423729121685,-0.46694135665893555,1.35558021068573,1.7172027826309204
68,23.187612295150757,0.0040938048623502254,-0.428629070520401,1.3281203508377075,1.7023954391479492
69,23.51614546775818,0.0030734562315046787,0.15271134674549103,1.313186526298523,1.6966369152069092
70,23.8442964553833,0.0021446479950100183,-0.3736613392829895,1.3003206253051758,1.686765432357788
71,24.172123670578003,0.004255964420735836,-0.2581824064254761,1.2790652513504028,1.6736034154891968
72,24.502561807632446,0.0034291206393390894,-0.4496746063232422,1.2543463706970215,1.6579735279083252
73,24.830742120742798,0.0027907714247703552,-0.5496063828468323,1.2395330667495728,1.6472792625427246
74,25.158746004104614,0.0016970621654763818,-0.014992446638643742,1.2326323986053467,1.642343521118164
75,25.48657464981079,0.0023387218825519085,-0.03734718635678291,1.2243540287017822,1.6357625722885132
76,25.815033435821533,0.0024020473938435316,0.2969213128089905,1.2169005870819092,1.6365851163864136
77,26.14349913597107,0.004251466598361731,-0.052862461656332016,1.2048203945159912,1.6258909702301025
78,26.47168779373169,0.0026118659880012274,-0.41997507214546204,1.1909170150756836,1.6184873580932617
79,27.568870067596436,0.0028412439860403538,0.10393184423446655,1.1777702569961548,1.6077930927276611
80,27.896612405776978,0.0016938019543886185,0.2333705872297287,1.1751809120178223,1.6119062900543213
81,28.224631309509277,0.0034405719488859177,0.547409176826477,1.1614004373550415,1.6003894805908203
82,28.55253791809082,0.0016821837052702904,0.10217803716659546,1.1558539867401123,1.5962764024734497
83,28.88035750389099,0.0018439965788275003,-0.11111325770616531,1.1525264978408813,1.5938085317611694
84,29.20821237564087,0.0027199978940188885,-0.13837721943855286,1.141873836517334,1.5855821371078491
85,29.536259412765503,0.0027557655703276396,-0.1923593431711197,1.1331008672714233,1.5740654468536377
86,29.864299058914185,0.001801332808099687,-0.42122530937194824,1.1264874935150146,1.570774793624878
87,30.192604064941406,0.00268200202845037,0.009765737690031528,1.1176581382751465,1.5559674501419067
88,30.52070689201355,0.0019626477733254433,0.42508426308631897,1.1095296144485474,1.5436280965805054
89,30.84854483604431,0.003020335454493761,0.18801555037498474,1.0980675220489502,1.5312886238098145
90,31.176594972610474,0.0015173271531239152,0.09510943293571472,1.0950491428375244,1.5325225591659546
91,31.50417184829712,0.0025760531425476074,-0.27924644947052,1.0866928100585938,1.5234736204147339
92,31.832273960113525,0.0016227345913648605,-0.2785700261592865,1.0804945230484009,1.5156587362289429
93,32.16047930717468,0.0020103997085243464,-0.21954619884490967,1.077217936515808,1.5144248008728027
94,32.48845815658569,0.0007655414519831538,-0.15310487151145935,1.0736881494522095,1.5136021375656128
95,32.81658434867859,0.001834660186432302,-0.12373668700456619,1.0672688484191895,1.5061984062194824
96,33.14458632469177,0.0020341514609754086,0.11431229114532471,1.059619665145874,1.4959156513214111
97,33.473142862319946,0.0011951640481129289,0.017739802598953247,1.0567289590835571,1.4971495866775513
98,33.80095958709717,0.0012169013498350978,0.4436371624469757,1.051674246788025,1.4942704439163208
99,34.12881588935852,0.0015278118662536144,-0.16168248653411865,1.0470812320709229,1.4922138452529907
100,34.457162618637085,0.002017169026657939,0.40075841546058655,1.0417637825012207,1.4864553213119507
101,34.78490090370178,0.0018175345612689853,0.13586343824863434,1.0364153385162354,1.4823423624038696
102,35.112812519073486,0.001311468775384128,-0.2996666431427002,1.0323114395141602,1.4774065017700195
103,35.440892696380615,0.0022753996308892965,0.0028626155108213425,1.0256972312927246,1.4732933044433594
104,35.769129037857056,0.0009306161082349718,-0.00021964787447359413,1.0225656032562256,1.474527359008789
105,36.09746766090393,0.0014697303995490074,0.0010115420445799828,1.0186327695846558,1.4663010835647583
106,36.42568516731262,0.00033417195663787425,-0.29187411069869995,1.0158411264419556,1.462599277496338
107,36.753785133361816,0.0032382356002926826,-0.08394791185855865,1.008206844329834,1.448203206062317
108,37.081900119781494,0.0011276814620941877,-0.2747204601764679,1.0046789646148682,1.441622257232666
109,37.410173416137695,0.0011284127831459045,0.015287642367184162,1.0012452602386475,1.447380542755127
110,37.738359689712524,0.0014767782995477319,0.08986075222492218,0.9959431886672974,1.4412108659744263
111,38.06609892845154,0.00026816746685653925,0.3027176558971405,0.9924163222312927,1.4375090599060059
112,38.39617419242859,0.0009767069714143872,-0.055500954389572144,0.9880424737930298,1.4461466073989868
113,38.72427940368652,0.000999520649202168,-0.279180109500885,0.9851595163345337,1.435863733291626
114,39.05237913131714,0.0011175989639014006,-0.029596921056509018,0.9812684655189514,1.4370976686477661
115,39.38041806221008,0.0008154629031196237,-0.4157264530658722,0.9767454862594604,1.435863733291626
116,39.708678245544434,0.0012310044839978218,0.044836778193712234,0.9719904661178589,1.4362751245498657
117,40.0365149974823,0.002513409126549959,0.06586375832557678,0.9655303955078125,1.4189999103546143
118,40.364723205566406,0.0012871032813563943,-0.37707847356796265,0.9612041115760803,1.4078943729400635
119,40.69290280342102,0.0007844358333386481,0.4022543132305145,0.9587056040763855,1.400079369544983
120,41.02114415168762,0.0008945308509282768,-0.05639083683490753,0.9557555913925171,1.4017246961593628
121,41.3491473197937,0.001690806238912046,-0.14000684022903442,0.9512104392051697,1.3902078866958618
122,41.67724919319153,0.00172258703969419,0.048065394163131714,0.9442619681358337,1.3772515058517456
123,42.005099058151245,0.0015208534896373749,-0.19350388646125793,0.9376850128173828,1.3638838529586792
124,42.33316659927368,0.000649494759272784,0.28855273127555847,0.9318982362747192,1.3659403324127197
125,42.66113591194153,0.0015125056961551309,0.1762057989835739,0.9275664687156677,1.3562744855880737
126,42.989262342453,0.0012383311986923218,-0.5566376447677612,0.9289571046829224,1.3529397249221802
127,43.317190408706665,0.0012029892532154918,0.1939452886581421,0.9223591685295105,1.3575084209442139
128,43.6454553604126,0.0009870696812868118,-0.1612807810306549,0.9178881645202637,1.3628555536270142
129,43.97369861602783,0.0017126949969679117,-0.42672038078308105,0.9115422368049622,1.348253846168518
130,44.302998304367065,0.0010472245048731565,0.11240401864051819,0.9064189195632935,1.3443464040756226
131,44.630810499191284,0.0013884694781154394,-0.13983507454395294,0.9044215679168701,1.3320069313049316
132,44.95874834060669,0.000750565726775676,0.29561322927474976,0.8994645476341248,1.332373857498169
133,45.28765320777893,0.0017724267672747374,-0.3819836974143982,0.8945330381393433,1.314276099205017
134,45.61548972129822,0.0006703130784444511,0.19342048466205597,0.8883224725723267,1.3188449144363403
135,45.94337487220764,0.0006516579887829721,-0.028043853119015694,0.88376384973526,1.3185365200042725
136,46.271795988082886,0.0010503772646188736,0.06077045202255249,0.8804453611373901,1.3107213973999023
137,46.59979557991028,0.0006357693346217275,0.4251597225666046,0.8754367828369141,1.3114413022994995
138,46.92795252799988,0.0010485111270099878,0.13721005618572235,0.8739760518074036,1.2928292751312256
139,47.25538945198059,0.0002454655186738819,-0.1653595119714737,0.871468186378479,1.2912425994873047
140,47.583799600601196,0.0015630262205377221,0.07026843726634979,0.8665347695350647,1.2849699258804321
141,47.91171383857727,0.0008300498011521995,0.42235109210014343,0.8579540848731995,1.291551113128662
142,48.239619970321655,0.0003103800700046122,0.31426873803138733,0.8551942706108093,1.2911839485168457
143,48.56769299507141,0.0008989585912786424,-0.28261029720306396,0.8513269424438477,1.283735990524292
144,48.8958694934845,7.574662595288828e-05,-0.12862423062324524,0.8472245931625366,1.2851755619049072
145,49.22404861450195,0.00020384382514748722,0.4056793451309204,0.8429719805717468,1.2906255722045898
146,49.551878452301025,0.00082845997530967,-0.05266328528523445,0.8384861350059509,1.283993124961853
147,49.88029766082764,0.0006624213419854641,-0.15542608499526978,0.8396216630935669,1.2725205421447754
148,50.20828127861023,0.0009354848298244178,-0.009981036186218262,0.835990846157074,1.259931206703186
149,50.536683797836304,0.00023924607376102358,0.3026919960975647,0.832921028137207,1.2606252431869507
150,50.864537715911865,0.0006312424084171653,-0.16583770513534546,0.8319604396820068,1.2480159997940063
151,51.19244170188904,0.0006118912133388221,-0.6208427548408508,0.8265291452407837,1.2492884397506714
152,51.520984411239624,0.00021969102090224624,0.030621148645877838,0.8197116851806641,1.2530218362808228
153,51.8486692905426,0.0014889779267832637,-0.35771068930625916,0.8143872618675232,1.2449824810028076
154,52.17645978927612,0.0001468552218284458,-0.10008063167333603,0.8126315474510193,1.250303864479065
155,52.504615783691406,0.0006431977963075042,0.22115108370780945,0.8072129487991333,1.2454837560653687
156,52.83317494392395,0.0009382261196151376,-0.37211909890174866,0.8020280599594116,1.2366276979446411
157,53.92634057998657,0.00046832687803544104,0.20295412838459015,0.7961668968200684,1.2396353483200073
158,54.25445318222046,0.0004936985787935555,0.07189815491437912,0.7952879071235657,1.2335556745529175
159,54.58264470100403,0.00025128849665634334,-0.25379160046577454,0.792033851146698,1.2349438667297363
160,54.91083025932312,0.0002744157682172954,0.012757968157529831,0.7893373966217041,1.228002905845642
161,55.238595485687256,6.666608533123508e-05,-0.09171388298273087,0.78709477186203,1.2316789627075195
162,55.56687378883362,5.885008704353822e-06,-0.3078901469707489,0.785417914390564,1.2377458810806274
163,55.89469242095947,0.0006959394086152315,-0.3432536721229553,0.7829084396362305,1.2299823760986328
164,56.22239136695862,0.0014820767100900412,0.057879652827978134,0.7822839617729187,1.2127842903137207
165,56.55001759529114,0.0003483488399069756,0.11635722219944,0.7779190540313721,1.2118074893951416
166,56.87822461128235,0.00011374407768016681,-0.07422322034835815,0.7755691409111023,1.2113447189331055
167,57.206228256225586,0.000398246047552675,-0.2287202924489975,0.7716039419174194,1.2123730182647705
168,57.53392457962036,0.0004034403245896101,0.11514478176832199,0.7664915323257446,1.2124757766723633
169,57.86207413673401,0.00021907425252720714,0.3076002895832062,0.7630859613418579,1.2195196151733398
170,58.19014811515808,0.0006200141506269574,-0.3429645597934723,0.7634005546569824,1.2034269571304321
171,58.51791524887085,0.0005745829548686743,-0.42994630336761475,0.7579244375228882,1.1947892904281616
172,58.845659255981445,0.0001495209289714694,0.12769758701324463,0.7537949085235596,1.1994166374206543
173,59.173524618148804,0.00016553908062633127,-0.6119993329048157,0.7525272965431213,1.1990052461624146
174,59.501445293426514,5.432566467789002e-05,-0.33800968527793884,0.751776933670044,1.196126103401184
175,59.82953882217407,0.0002545915776863694,0.15139305591583252,0.7503294348716736,1.1905733346939087
176,60.15770244598389,0.0006283510592766106,0.13538718223571777,0.7493817806243896,1.1929384469985962
177,60.486026763916016,0.0002268335229018703,-0.08330009132623672,0.7476838827133179,1.1907789707183838
178,60.81412625312805,0.001015464891679585,-0.1592104136943817,0.7421074509620667,1.1766914129257202
179,61.14224147796631,0.0002837143838405609,0.2478439211845398,0.7339879274368286,1.1856375932693481
180,61.47032189369202,0.0010905396193265915,-0.16092276573181152,0.7284340858459473,1.1722698211669922
181,61.798136949539185,0.00014863074466120452,-0.25244295597076416,0.7280733585357666,1.1667615175247192
182,62.12651300430298,0.0003215879842173308,0.1586645245552063,0.7215249538421631,1.170830249786377
183,62.4544141292572,0.0004371285031083971,-0.02712472900748253,0.7169042229652405,1.1685680150985718
184,62.78197646141052,0.00040492150583304465,0.1598454862833023,0.7188460826873779,1.1608558893203735
185,63.10991287231445,0.0005666363867931068,0.15860046446323395,0.7177851796150208,1.1505730152130127
186,63.4379768371582,0.00024553912226110697,0.19938422739505768,0.712224006652832,1.1542749404907227
187,63.765576124191284,0.0005684409406967461,0.48417791724205017,0.7106346487998962,1.1487221717834473
188,64.09335231781006,0.0001568063162267208,-0.25447121262550354,0.7014331221580505,1.1557143926620483
189,64.42169547080994,0.00027729940484277904,-0.05008712783455849,0.7070945501327515,1.1466655731201172
190,64.75000381469727,0.00023552805942017585,0.22181139886379242,0.7046763896942139,1.143375039100647
191,65.07806372642517,0.00029775555594824255,0.0415995791554451,0.6979697942733765,1.1497503519058228
192,65.40576243400574,9.382591088069603e-05,-0.3522266745567322,0.695327877998352,1.144403338432312
193,65.73365139961243,0.00014274886052589864,0.16712893545627594,0.7027812600135803,1.1279507875442505
194,66.06137275695801,0.0003355049411766231,0.3181441128253937,0.7007288932800293,1.131858229637146
195,66.38926887512207,0.0003690915764309466,-0.16402503848075867,0.7045937180519104,1.1170508861541748
196,66.71722412109375,0.00241611385717988,-0.22605207562446594,0.7188975811004639,1.1170508861541748
197,67.04507684707642,0.00016856924048624933,0.06330063939094543,0.7111226916313171,1.1285676956176758
198,67.37277936935425,0.00039806863060221076,-0.005184330977499485,0.7122297286987305,1.1174622774124146
199,67.70073795318604,0.00019223656272515655,0.053363997489213943,0.707438588142395,1.109852910041809
200,68.02938342094421,0.0009459289722144604,0.09895141422748566,0.6904428601264954,1.1189018487930298
201,68.35725164413452,0.0005757555481977761,0.12344415485858917,0.6922623515129089,1.1040945053100586
202,68.68502449989319,0.0002944201114587486,-0.20320241153240204,0.6906133890151978,1.100187063217163
203,69.01339077949524,0.0003651638107839972,0.0005156242987141013,0.6932306885719299,1.088670253753662
204,69.34206223487854,0.001160715357400477,-0.07088018208742142,0.6937301158905029,1.0977191925048828
205,69.66952419281006,0.00015744469419587404,0.25556427240371704,0.6844039559364319,1.105739712715149
206,69.99738693237305,0.0005650316015817225,0.10549727082252502,0.6767807602882385,1.108824610710144
207,70.3251268863678,0.0010311688529327512,0.10745803266763687,0.6773712038993835,1.0925778150558472
208,70.65296387672424,0.0003758510574698448,0.07122790813446045,0.6681728363037109,1.097924828529358
209,70.98076438903809,0.0006631376454606652,-0.13147185742855072,0.667393684387207,1.0878475904464722
210,71.30908274650574,0.000665028695948422,0.20497725903987885,0.6592443585395813,1.0890815258026123
211,71.63649010658264,0.00013136044435668737,-0.14782696962356567,0.6561046242713928,1.0907268524169922
212,71.9649612903595,8.998060366138816e-05,0.2326337993144989,0.6585540175437927,1.0812666416168213
213,72.29262852668762,0.00012649707787204534,0.231497660279274,0.6542145013809204,1.0845571756362915
214,72.62108659744263,0.00024223723448812962,0.293343186378479,0.651017427444458,1.0954569578170776
215,72.94909715652466,0.0010575702181085944,0.1268398016691208,0.6484174132347107,1.0781817436218262
216,73.27692866325378,0.00034479176974855363,-0.16055499017238617,0.650915801525116,1.0744799375534058
217,73.60496497154236,0.00045712737482972443,-0.11213637888431549,0.6526778936386108,1.054736852645874
218,73.9331955909729,1.6596717614447698e-05,0.12546177208423615,0.6411730647087097,1.063374400138855
219,74.26099705696106,0.00033460097620263696,0.024051794782280922,0.6376096606254578,1.0604952573776245
220,74.58899712562561,0.00039277292671613395,0.09261088073253632,0.6348962187767029,1.0604952573776245
221,74.91690921783447,0.00020747940288856626,0.09095755964517593,0.6350164413452148,1.0489784479141235
222,75.24470162391663,0.0002871762262657285,0.5249972343444824,0.6378141045570374,1.0354050397872925
223,75.5725908279419,2.4694087187526748e-05,0.3558664619922638,0.6287603378295898,1.041163444519043
224,75.90062880516052,0.00023083748237695545,-0.03845608979463577,0.6368646621704102,1.0378729104995728
225,76.22877407073975,0.0003379998670425266,0.09894919395446777,0.6235483884811401,1.0485671758651733
226,76.55643486976624,0.0011238886509090662,0.014915762469172478,0.6260889172554016,1.021009087562561
227,76.88470768928528,0.0002302321809111163,0.0035970830358564854,0.6156260967254639,1.032525897026062
228,77.21252036094666,0.0006444143946282566,-0.27088022232055664,0.6134688854217529,1.0148394107818604
229,77.54063248634338,0.00042245356598868966,0.032974448055028915,0.6160451173782349,1.0033226013183594
230,77.86884641647339,0.00035198984551243484,0.34461408853530884,0.6051387786865234,1.0090810060501099
231,78.19691300392151,0.0002843709953594953,-0.13181105256080627,0.5964452028274536,1.019775152206421
232,78.52473592758179,1.4210818335413933e-05,-0.14743466675281525,0.6017375588417053,1.0012660026550293
233,78.8526725769043,0.00010000595648307353,0.33012115955352783,0.5972489714622498,0.998386800289154
234,79.18164563179016,0.00010153825860470533,0.13345158100128174,0.5969109535217285,0.998386800289154
235,80.2818591594696,0.0002753041626419872,0.010883147828280926,0.5944185853004456,0.987692654132843
236,80.60982346534729,0.00036464130971580744,0.062712162733078,0.5920054316520691,0.9782323837280273
237,80.93775248527527,0.0006089903763495386,-0.11200509965419769,0.5841178297996521,0.9807003140449524
238,81.26564955711365,0.00036365381674841046,0.17137782275676727,0.5617083311080933,1.0024999380111694
239,81.59387230873108,0.0005952913779765368,-0.17824700474739075,0.565609872341156,0.9757645130157471
240,81.92193293571472,0.0003799514379352331,0.29550856351852417,0.5530423521995544,0.9881039261817932
241,82.25007820129395,0.00028902702615596354,0.3119039535522461,0.5486302375793457,0.9798776507377625
242,82.57804131507874,0.00013919282355345786,0.180404931306839,0.5468863844871521,0.9712400436401367
243,82.90607690811157,0.00024476245744153857,0.13731876015663147,0.5424676537513733,0.9712400436401367
244,83.2346122264862,6.352978380164132e-05,-0.010890140198171139,0.5381802916526794,0.9712400436401367
245,83.56276226043701,7.952463784022257e-05,-0.18774251639842987,0.5374289751052856,0.9667156338691711
246,83.89099550247192,0.0001691828656475991,-0.09153973311185837,0.5341081023216248,0.9671269059181213
247,84.21972489356995,9.299021621700376e-05,0.29810407757759094,0.5306633114814758,0.9732966423034668
248,84.547372341156,6.231503357412294e-05,0.17572715878486633,0.5292850136756897,0.9782323837280273
249,84.87499260902405,0.00038209103513509035,0.37805643677711487,0.5295181274414062,0.9593119621276855
250,85.20323991775513,0.0004293682286515832,-0.15278774499893188,0.537148118019104,0.9412141442298889
251,85.53104138374329,3.574901711544953e-05,0.05111667513847351,0.5417353510856628,0.9309313297271729
252,85.85960912704468,0.0001012124412227422,0.19481918215751648,0.5286263823509216,0.9346331357955933
253,86.18766450881958,0.00016739439161028713,0.1494019329547882,0.5132303237915039,0.9482064843177795
254,86.51558828353882,3.884149555233307e-05,-0.08674672991037369,0.504926323890686,0.9519083499908447
255,86.84369730949402,0.0003640981740318239,0.07309968769550323,0.5097395777702332,0.9453272819519043
256,87.17208671569824,0.00021651681163348258,0.008489602245390415,0.4972569942474365,0.9486178159713745
257,87.50002598762512,4.9388359002477955e-06,-0.3254348337650299,0.5013959407806396,0.9387462735176086
258,87.8279721736908,0.00022985048417467624,-0.22894446551799774,0.4984455108642578,0.9379236102104187
259,88.15605592727661,0.0005973089137114584,0.1675519496202469,0.5052728056907654,0.9165352582931519
260,88.48456120491028,0.000282388849882409,-0.03200336545705795,0.5071264505386353,0.9153013229370117
261,88.81280779838562,0.0004291475925128907,0.04352455213665962,0.5143879055976868,0.8885658979415894
262,89.14090871810913,0.00019536227046046406,0.3004440665245056,0.4942740201950073,0.8996713757514954
263,89.46874451637268,7.609488966409117e-05,0.03458051010966301,0.48372939229011536,0.9120107889175415
264,89.79653835296631,4.792120193997107e-07,0.2308090329170227,0.48871177434921265,0.9054297804832458
265,90.12468457221985,7.411494880216196e-05,0.011464912444353104,0.4834025204181671,0.9153013229370117
266,90.45242524147034,0.00027459318516775966,-0.02769462577998638,0.4796382188796997,0.9206483960151672
267,90.7804434299469,3.5046519769821316e-05,-0.1458354890346527,0.47418808937072754,0.9268181324005127
268,91.10870289802551,7.78353787609376e-05,-0.06512557715177536,0.4715803861618042,0.9280520677566528
269,91.43695950508118,7.657995411136653e-06,0.09330243617296219,0.47399571537971497,0.9222937226295471
270,91.76464819908142,0.00029611989157274365,0.08524475991725922,0.47815996408462524,0.898026168346405
271,92.09278631210327,0.00018095673294737935,-0.04965642839670181,0.4839670658111572,0.8782830834388733
272,92.42073607444763,0.00018911143706645817,0.14381542801856995,0.469071626663208,0.8926790952682495
273,92.74855899810791,0.00018722792447078973,-0.05876957252621651,0.47029608488082886,0.884864091873169
274,93.07644176483154,0.00019751119543798268,0.11457755416631699,0.46750620007514954,0.8819848895072937
275,93.40421438217163,4.114317198400386e-05,0.09264704585075378,0.4706380367279053,0.862241804599762
276,93.73205304145813,0.0007113523897714913,-0.14737826585769653,0.4796615242958069,0.8589512705802917
277,94.06118083000183,8.890105164027773e-06,0.012526330538094044,0.4617576003074646,0.8774604201316833
278,94.38875579833984,4.7257140977308154e-05,-0.14305394887924194,0.46123701333999634,0.8749925494194031
279,94.71693325042725,0.0001112266254494898,-0.05841255933046341,0.46327435970306396,0.8655323386192322
280,95.04495477676392,3.8157450035214424e-05,-0.000588054652325809,0.46049612760543823,0.8700567483901978
281,95.37282252311707,6.870218203403056e-05,0.04109784960746765,0.4549839496612549,0.875403881072998
282,95.70088720321655,1.1890504538314417e-05,-0.026859328150749207,0.4541630744934082,0.8791057467460632
283,96.02968859672546,0.0004266394826117903,-0.10808789730072021,0.45746782422065735,0.8499023914337158
284,96.35767650604248,0.00016737224359530956,0.07170240581035614,0.45148199796676636,0.8548381924629211
285,96.68568396568298,8.774555681156926e-06,0.10996673256158829,0.45402804017066956,0.8556607961654663
286,97.01386451721191,8.379426435567439e-05,-0.042726386338472366,0.45787313580513,0.8638870716094971
287,97.34164619445801,0.00025471675326116383,-0.09410984069108963,0.4569106101989746,0.8449666500091553
288,97.66990923881531,0.00010520609066588804,-0.04305514320731163,0.4498696029186249,0.84003084897995
289,97.99801111221313,0.00012490626249928027,0.19735173881053925,0.4378848671913147,0.8597739338874817
290,98.3258044719696,5.0653321522986516e-05,0.09518218040466309,0.4414846897125244,0.8593626618385315
291,98.65370512008667,0.00011377745977370068,-0.09440687298774719,0.4408535659313202,0.8515475988388062
292,98.98206353187561,0.00013727493933402002,-0.09486296772956848,0.43962740898132324,0.8684115409851074
293,99.31044602394104,0.0002559953718446195,0.2192690074443817,0.4441007077693939,0.8671776056289673
294,99.6385669708252,0.001072737737558782,0.14567996561527252,0.4467785954475403,0.8610078692436218
295,99.96633172035217,1.627764868317172e-05,-0.09675522893667221,0.44360819458961487,0.8626531362533569
296,100.2943983078003,0.00019926852837670594,-0.12455777078866959,0.4430810511112213,0.8383856415748596
297,100.62270879745483,0.00016057401080615819,-0.03592092916369438,0.42772606015205383,0.8556607961654663
298,100.95089316368103,0.000250072218477726,0.13835977017879486,0.4275788962841034,0.8408535122871399
299,101.2789077758789,0.00026602690923027694,0.03054896369576454,0.42983776330947876,0.8235782980918884
300,101.60783195495605,8.23592345113866e-05,-0.07556532323360443,0.42217156291007996,0.8367403149604797
301,101.93571281433105,0.0001563995610922575,0.04334047809243202,0.4308791756629944,0.8182311654090881
302,102.26365923881531,7.6175688263901975e-06,-0.09986890852451324,0.4226762652397156,0.8235782980918884
303,102.59174513816833,7.794139673933387e-05,0.008604592643678188,0.41758978366851807,0.8297480344772339
304,102.91971945762634,9.644477540859953e-05,0.055550508201122284,0.41709575057029724,0.8276914358139038
305,103.24765086174011,8.102045831037685e-05,-0.16715598106384277,0.4150170385837555,0.8244009017944336
306,103.57632040977478,0.0004559227963909507,0.10587237775325775,0.4174509048461914,0.8293366432189941
307,103.90463376045227,0.0001080326983355917,0.26488038897514343,0.4138314127922058,0.8231669664382935
308,104.23301911354065,0.00014565486344508827,-0.227449432015419,0.41096729040145874,0.8219330310821533
309,104.56131148338318,1.473331758461427e-05,0.05588729307055473,0.4129885733127594,0.7980768084526062
310,104.88974976539612,0.00022732673096470535,0.2511638104915619,0.4098256528377533,0.7902618646621704
311,105.21724224090576,2.698904245335143e-05,-0.04644018039107323,0.4070640802383423,0.7923184037208557
312,105.54525208473206,0.00019458269525785,-0.06776057183742523,0.4032287299633026,0.7820355892181396
313,106.64322876930237,0.00010019609180744737,0.10696592181921005,0.40020376443862915,0.7853261232376099
314,106.97145462036133,0.00012268946738913655,0.01903996616601944,0.38807663321495056,0.8034238815307617
315,107.29948902130127,0.00010311527148587629,-0.09937188774347305,0.3849606215953827,0.8001334071159363
316,107.62736749649048,0.00010121826926479116,0.19053135812282562,0.3794710040092468,0.7919071316719055
317,107.95586633682251,0.00034690237953327596,-0.16665036976337433,0.37815991044044495,0.7717527151107788
318,108.28379917144775,0.00026559887919574976,0.13264217972755432,0.37573328614234924,0.7565340399742126
319,108.61174893379211,7.340450247284025e-05,0.08766195178031921,0.38824179768562317,0.7125235199928284
320,108.93987965583801,0.00014746029046364129,-0.0058270166628062725,0.3733520209789276,0.7236289978027344
321,109.2686038017273,3.951848339056596e-05,0.09538154304027557,0.37232792377471924,0.719104528427124
322,109.59675025939941,5.981664071441628e-05,0.08989688009023666,0.36286333203315735,0.7219836711883545
323,109.9250283241272,6.87135934640537e-06,-0.06724488735198975,0.35435542464256287,0.7347344756126404
324,110.25309491157532,0.0001749923249008134,0.14725956320762634,0.35288938879966736,0.7310326099395752
325,110.58098673820496,6.000870780553669e-05,0.019608639180660248,0.3547112047672272,0.727742075920105
326,110.90890741348267,8.512079512001947e-05,0.1270626187324524,0.35309597849845886,0.7219836711883545
327,111.23722434043884,0.00016844678611960262,-0.050272878259420395,0.3520876467227936,0.717047929763794
328,111.56528091430664,9.886946645565331e-05,0.14658412337303162,0.3492571711540222,0.7203384637832642
329,111.89337873458862,1.673046972427983e-05,0.0051335617899894714,0.345788836479187,0.717047929763794
330,112.22141432762146,0.00013096386101096869,-0.07301913946866989,0.3445623219013214,0.7211610674858093
331,112.54923701286316,0.00024127123469952494,-0.1110001727938652,0.3539043664932251,0.7133460640907288
332,112.8770923614502,0.00022909700055606663,-0.030559174716472626,0.35587188601493835,0.7260968685150146
333,113.20606565475464,4.282630834495649e-05,-0.18543179333209991,0.3535456657409668,0.7215723991394043
334,113.53400993347168,1.1960933989030309e-05,0.031569261103868484,0.35116392374038696,0.7182818651199341
335,113.86177730560303,0.00017334221047349274,0.09243372082710266,0.3524453341960907,0.7129347920417786
336,114.1900098323822,8.727738168090582e-05,-0.012829828076064587,0.35416144132614136,0.7322666049003601
337,114.51822113990784,0.00012099747254978865,-0.05719246715307236,0.3524262309074402,0.7273308038711548
338,114.84614109992981,9.41773469094187e-05,0.11832910031080246,0.3526390790939331,0.7010066509246826
339,115.17409229278564,0.0003678455832414329,-0.04759669303894043,0.35120123624801636,0.7038859128952026
340,115.50183463096619,0.000488883932121098,0.13578669726848602,0.35964664816856384,0.7215723991394043
341,115.82964754104614,0.00017876065976452082,0.03138667345046997,0.3523091673851013,0.6927804350852966
342,116.15792751312256,0.00028031738474965096,0.1532818228006363,0.3497624695301056,0.7001840472221375
343,116.48596739768982,8.664546476211399e-05,0.08478406816720963,0.34549105167388916,0.7100555896759033
344,116.81404638290405,0.0003340571711305529,0.22288036346435547,0.3518233597278595,0.7079989910125732
345,117.14217472076416,4.0543291106587276e-05,-0.09417387843132019,0.36048081517219543,0.7042971849441528
346,117.47082281112671,4.550920857582241e-05,-0.13989496231079102,0.3630909323692322,0.7104669213294983
347,117.79883193969727,5.0507893320173025e-05,-0.0014042520197108388,0.36664479970932007,0.6907238364219666
348,118.1270604133606,5.86801206736709e-06,-0.07164476811885834,0.36330291628837585,0.6829088926315308
349,118.45488810539246,2.18442492041504e-05,-0.14088712632656097,0.358646035194397,0.6775617599487305
350,118.78319954872131,0.00012053627870045602,0.16575056314468384,0.3519608974456787,0.6812635660171509
351,119.11169815063477,0.00013171204773243517,0.12987975776195526,0.35364001989364624,0.6775617599487305
352,119.43960428237915,0.00021717167692258954,0.0554763488471508,0.3516220152378082,0.6820862293243408
353,119.7683756351471,7.178853411460295e-05,0.11111783981323242,0.34823986887931824,0.6750938892364502
354,120.09564089775085,0.00012236689508426934,0.25040203332901,0.34859368205070496,0.671392023563385
355,120.42421984672546,7.523650128860027e-05,0.007921097800135612,0.34534239768981934,0.6569960713386536
356,120.75204801559448,3.943056799471378e-05,-0.0012924527982249856,0.3417995274066925,0.6697468161582947
357,121.08043193817139,2.710446551645873e-06,0.2186821550130844,0.33654066920280457,0.6676902174949646
358,121.40869164466858,5.667186269420199e-05,0.039032548666000366,0.33908507227897644,0.6738598942756653
359,121.7367331981659,8.150096846293309e-07,-0.04781575873494148,0.33705881237983704,0.6516489386558533
360,122.06499338150024,5.1020877435803413e-05,-0.04193573817610741,0.33382001519203186,0.6537055373191833
361,122.39326190948486,0.0001351621322100982,0.012029881589114666,0.34178730845451355,0.6652223467826843
362,122.72109317779541,0.00016439094906672835,-0.04349866881966591,0.3392721116542816,0.6755052208900452
363,123.04949045181274,4.0191749576479197e-05,0.18679878115653992,0.33676567673683167,0.671392023563385
364,123.37741470336914,4.911206633551046e-05,-0.17253747582435608,0.3313610851764679,0.6598752737045288
365,123.70576024055481,0.0006241315859369934,0.2574228346347809,0.3478566110134125,0.6413661241531372
366,124.0338683128357,3.1355637474916875e-05,0.021372126415371895,0.34425950050354004,0.6463019251823425
367,124.36207413673401,8.611378143541515e-05,0.15569666028022766,0.34185823798179626,0.6475358605384827
368,124.69020962715149,6.553870480274782e-05,0.029730647802352905,0.3380811810493469,0.649181067943573
369,125.01807045936584,5.929838880547322e-05,-0.007012954913079739,0.336718887090683,0.649181067943573
370,125.3462827205658,5.72012213524431e-05,0.017394836992025375,0.32928571105003357,0.649181067943573
371,125.67392778396606,0.0009646940743550658,0.1481410712003708,0.34884417057037354,0.6479471325874329
372,126.00168108940125,0.0006824256852269173,-0.08163854479789734,0.35165080428123474,0.660286545753479
373,126.32971739768982,0.00017549340554978698,0.05347716063261032,0.3460489511489868,0.6664562821388245
374,126.65767312049866,3.683242539409548e-05,-0.09430543333292007,0.34472084045410156,0.6639883518218994
375,126.98553323745728,9.179682820104063e-06,0.04058900102972984,0.3458976447582245,0.6635770797729492
376,127.31341218948364,9.985385986510664e-05,0.28999942541122437,0.3374137282371521,0.6372529864311218
377,127.64164543151855,7.364308112300932e-05,-0.041542861610651016,0.33147746324539185,0.638075590133667
378,127.96980023384094,0.0002526938624214381,-0.06632989645004272,0.33429497480392456,0.6413661241531372
379,128.29810214042664,7.17605507816188e-05,0.02086723782122135,0.3343265652656555,0.6351963877677917
380,128.626079082489,0.00016378232976421714,0.0157081987708807,0.330841600894928,0.6319058537483215
381,128.95382618904114,0.00011606888438109308,0.07860765606164932,0.3193160891532898,0.6302606463432312
382,129.28188061714172,3.3522897865623236e-05,-0.012377360835671425,0.32296374440193176,0.6310833096504211
383,129.6098816394806,4.0232804167317227e-05,0.04514889791607857,0.316119521856308,0.6294379830360413
384,129.93818473815918,0.00011356620962033048,-0.01634935475885868,0.30711519718170166,0.6195664405822754
385,130.2659149169922,1.5400468328152783e-05,-0.11724691092967987,0.30638766288757324,0.6133967638015747
386,130.59391975402832,5.341820724424906e-05,0.14720426499843597,0.30743974447250366,0.6166872978210449
387,130.92215251922607,0.000656734686344862,0.005368821322917938,0.3175791800022125,0.6125741600990295
388,131.25049304962158,1.7367461623507552e-05,-0.05356263369321823,0.31575894355773926,0.6092836260795593
389,131.578462600708,7.08789739292115e-05,-0.008658623322844505,0.31642669439315796,0.6072270274162292
390,131.90758156776428,3.7330177292460576e-05,0.09288838505744934,0.30929166078567505,0.607638418674469
391,133.00247025489807,0.00013368001964408904,-0.2805711030960083,0.308610737323761,0.6092836260795593
392,133.33043670654297,0.000281167944194749,-0.028011126443743706,0.3124847710132599,0.6150420308113098
393,133.65810751914978,2.92500817522523e-06,0.09617799520492554,0.31104832887649536,0.61627596616745
394,133.98596715927124,4.451299901120365e-05,0.12617163360118866,0.31663230061531067,0.6022912859916687
395,134.31398367881775,5.386080374591984e-06,0.12228618562221527,0.3093184232711792,0.6092836260795593
396,134.64204740524292,0.00021712318994104862,0.05929635092616081,0.31266334652900696,0.6183325052261353
397,134.96994304656982,0.00013170967577025294,0.014597292058169842,0.30597764253616333,0.6133967638015747
398,135.29798078536987,7.774821278871968e-05,0.2450282871723175,0.3141978979110718,0.5977668762207031
399,135.62561321258545,4.598794021148933e-06,0.28701576590538025,0.3144369423389435,0.6064044237136841
400,135.95403790473938,0.0006772778579033911,0.15215811133384705,0.32492274045944214,0.6055818200111389
401,136.2814908027649,9.715738087834325e-06,0.0011839293874800205,0.3168940246105194,0.5915971398353577
402,136.60938501358032,0.0003355906519573182,0.046471379697322845,0.31954920291900635,0.5878953337669373
403,136.93692350387573,1.998405423364602e-05,0.020148441195487976,0.3069505989551544,0.5924197435379028
404,137.26527667045593,1.5007275578682311e-05,0.07351747900247574,0.3084416091442108,0.5858387351036072
405,137.59299898147583,0.0003444650792516768,0.02944273315370083,0.30450913310050964,0.5969442129135132
406,137.92140316963196,6.219860370038077e-05,-0.0011860942468047142,0.3017915189266205,0.5965328812599182
407,138.24947500228882,9.695545304566622e-05,-0.0733981505036354,0.30357879400253296,0.5907622575759888
408,138.57784986495972,0.0003031122905667871,0.1836550533771515,0.30631232261657715,0.593242347240448
409,138.90591168403625,0.000193541738553904,0.07786283642053604,0.30133551359176636,0.5940650105476379
410,139.2335286140442,0.0001467434922233224,-0.06386937201023102,0.298073947429657,0.6168807148933411
411,139.5612232685089,6.004490387567785e-06,0.15688195824623108,0.29294002056121826,0.6168807148933411
412,139.8888864517212,8.075529331108555e-05,-0.0826212465763092,0.29730910062789917,0.6135902404785156
413,140.2169153690338,9.510812378721312e-05,-0.07985524088144302,0.2947857677936554,0.5837699174880981
414,140.54480719566345,0.001103837974369526,0.007729823235422373,0.33041760325431824,0.6100940108299255
415,140.87252521514893,4.930353952659061e-06,-0.09491230547428131,0.3344035744667053,0.6092714071273804
416,141.2003161907196,0.00033608468947932124,0.19934962689876556,0.3348424732685089,0.6358011960983276
417,141.52911233901978,3.6938185075996444e-05,-0.1019664853811264,0.33055320382118225,0.6302484273910522
418,141.85674715042114,0.0001404149952577427,-0.0916808694601059,0.31667816638946533,0.6238730549812317
419,142.18541884422302,0.0008401916129514575,0.12956468760967255,0.34439876675605774,0.6590403914451599
420,142.51362204551697,0.00010572425526333973,0.21157240867614746,0.3415291905403137,0.6390916705131531
421,142.84125924110413,0.00012131492258049548,0.08914896100759506,0.34430599212646484,0.639503002166748
422,143.16923594474792,0.0009183605434373021,0.16938428580760956,0.343891441822052,0.6571894884109497
423,143.497389793396,0.00012068567593814805,-0.0038032482843846083,0.35138311982154846,0.6475236415863037
424,143.82514929771423,2.916900848504156e-05,0.12072066217660904,0.33723247051239014,0.6534876823425293
425,144.15282726287842,0.00012376741506159306,0.08006053417921066,0.3386012315750122,0.6573951840400696
426,144.48052096366882,0.0002790647267829627,0.09648483246564865,0.34893175959587097,0.6754929423332214
427,144.80825328826904,0.0001390793186146766,0.05374382808804512,0.34778067469596863,0.6925625205039978
428,145.13617515563965,0.0002358159690629691,0.14733576774597168,0.3403776288032532,0.685775876045227
429,145.46392846107483,0.00024431533529423177,0.12811912596225739,0.33658114075660706,0.6750816702842712
430,145.79183077812195,0.0009196002501994371,0.05975256860256195,0.3532026708126068,0.7357504963874817
431,146.1197361946106,0.00044161840924061835,0.033064644783735275,0.3574211299419403,0.7514832615852356
432,146.44795107841492,0.0004781241877935827,0.06297887861728668,0.35332614183425903,0.7567275166511536
433,146.7763216495514,0.00010071074211737141,-0.010883932001888752,0.3568442761898041,0.762280285358429
434,147.10368967056274,0.0002879551611840725,-0.01260531134903431,0.3619706630706787,0.7624859809875488
435,147.43144249916077,0.00010074496094603091,0.14271894097328186,0.34846028685569763,0.7749282121658325
436,147.75918316841125,0.00021076876146253198,0.03588982671499252,0.343818724155426,0.7895298004150391
437,148.08733582496643,0.0004531872400548309,0.17546874284744263,0.34200403094291687,0.801457941532135
438,148.41523790359497,0.0003079507441725582,0.06445718556642532,0.34318456053733826,0.7970877289772034
439,148.74354648590088,0.0008799415663816035,0.02464587241411209,0.3642789125442505,0.8524481058120728
440,149.07199716567993,0.0005854491610080004,0.12792211771011353,0.37891480326652527,0.8646782040596008
441,149.40007734298706,0.0003231616865377873,0.11396513879299164,0.3809329569339752,0.7753394842147827
442,149.72786617279053,0.00013301031140144914,-0.14428256452083588,0.3574187755584717,0.7867020964622498
443,150.0558376312256,0.00014241490862332284,0.09675497561693192,0.36237025260925293,0.7931288480758667
444,150.38392782211304,8.921205881051719e-05,0.180557519197464,0.3604511320590973,0.822897732257843
445,150.71187686920166,0.0027506703045219183,-0.06604308634996414,0.4143070876598358,0.9205848574638367
446,151.03980040550232,3.76855387003161e-05,0.21992015838623047,0.40350541472435,0.9259833097457886
447,151.36787819862366,6.387731991708279e-05,0.2845877707004547,0.4024863839149475,0.9044921398162842
448,151.69632983207703,4.641808118321933e-06,0.09249449521303177,0.4018504023551941,0.8862400650978088
449,152.02459621429443,0.0003365318407304585,-0.055800821632146835,0.40228262543678284,0.905263364315033
450,152.35234761238098,0.00026846054242923856,-0.09494905173778534,0.4042787551879883,0.9168829917907715
451,152.6805455684662,0.0004804454219993204,0.180251345038414,0.38487088680267334,0.9260861277580261
452,153.0081615447998,9.673245222074911e-05,0.0820223018527031,0.3763312101364136,0.918425440788269
453,153.33633422851562,0.0005214622360654175,0.1242818683385849,0.3764026165008545,0.9026926755905151
454,153.6644163131714,0.00011840164370369166,0.0909818783402443,0.38098567724227905,0.9081425070762634
455,153.99244046211243,0.0002201324823545292,0.24008186161518097,0.3897220194339752,0.9442867636680603
456,154.3203730583191,0.00017647905042394996,0.08452382683753967,0.389728307723999,0.9307648539543152
457,154.64906764030457,0.0006781139527447522,-0.08142663538455963,0.39293381571769714,0.9487084150314331
458,154.97697186470032,9.292196045862511e-05,0.01817265711724758,0.38459154963493347,0.9500452280044556
459,155.30519771575928,0.00014150829520076513,0.10254543274641037,0.3964810371398926,0.9442867636680603
460,155.6329264640808,2.9317721782717854e-05,0.17577171325683594,0.39201581478118896,0.942230224609375
461,155.96128869056702,0.0003478416765574366,0.09112179279327393,0.40936604142189026,0.9662920832633972
462,156.28889560699463,0.0006548105739057064,0.21092163026332855,0.40670475363731384,0.9949812293052673
463,156.6172456741333,0.0010039042681455612,-0.10098632425069809,0.42337653040885925,1.0171408653259277
464,156.9453001022339,0.0009591434500180185,0.01292494311928749,0.43028056621551514,1.0284520387649536
465,157.2729606628418,0.00022584456019103527,0.19650672376155853,0.421355277299881,1.0317424535751343
466,157.60107231140137,0.0005718498723581433,0.31397661566734314,0.4195979833602905,1.0276036262512207
467,157.9292242527008,3.7416764826048166e-05,0.4668514132499695,0.42276686429977417,1.0215624570846558
468,158.25738072395325,0.0003648826095741242,0.0888511911034584,0.39449965953826904,1.0419995784759521
469,159.3583197593689,2.8909658794873394e-05,0.21752706170082092,0.39376136660575867,1.0225906372070312
470,159.68652176856995,0.00010871955601032823,0.18847398459911346,0.38808420300483704,1.0463955402374268
471,160.01479935646057,0.0003168949333485216,0.15178391337394714,0.3845556378364563,1.0134903192520142
472,160.3431477546692,0.00014468991139438003,0.19044820964336395,0.3808215260505676,1.028014898300171
473,160.67154169082642,0.0003743843699339777,0.18295012414455414,0.3838438391685486,1.011510968208313
474,160.999929189682,6.617051985813305e-05,-0.0888478085398674,0.378776490688324,0.9820248484611511
475,161.32786870002747,0.001014327397570014,0.016974754631519318,0.3877728581428528,0.9836186766624451
476,161.65612196922302,0.0005993612576276064,-0.02144760638475418,0.39884722232818604,1.0165752172470093
477,161.98421359062195,0.0005855180788785219,0.11518789827823639,0.43670451641082764,1.020585536956787
478,162.3119649887085,6.1478694988181815e-06,0.05447094887495041,0.42855289578437805,0.97071373462677
479,162.64000034332275,0.0015184653457254171,0.0316789373755455,0.46072983741760254,1.009120225906372
480,162.96829175949097,0.0005070066545158625,0.16768258810043335,0.4792686998844147,1.0167038440704346
481,163.29647064208984,0.0015657051699236035,0.2744552493095398,0.4788462519645691,1.038169264793396
482,163.62499141693115,0.0004478301852941513,-0.009414252825081348,0.4785676598548889,1.0636531114578247
483,163.95337009429932,0.0005854186601936817,0.16677024960517883,0.46517619490623474,1.0331050157546997
484,164.28106331825256,0.00010619941895129159,0.15857791900634766,0.45860370993614197,1.010508418083191
485,164.60948157310486,0.00021040042338427156,0.11805810779333115,0.4553937613964081,1.0066008567810059
486,164.93771290779114,0.0002361137158004567,-0.04541468992829323,0.45556640625,1.0065494775772095
487,165.26602053642273,9.253740427084267e-05,-0.011111506260931492,0.45689696073532104,1.0060867071151733
488,165.5939335823059,5.796864570584148e-05,0.19579534232616425,0.44809553027153015,1.016729474067688
489,165.92210388183594,3.1417607715411577e-06,0.28398382663726807,0.44046512246131897,0.9833616614341736
490,166.25009632110596,0.00011375367466825992,0.3253753185272217,0.43478530645370483,0.9735929369926453
491,166.5781750679016,0.00014561631542164832,0.3598526418209076,0.4324650168418884,0.9837729334831238
492,166.9061074256897,0.00022400131274480373,-0.07400202751159668,0.43108683824539185,0.9628987312316895
493,167.23445343971252,0.0007841423503123224,-0.10356470197439194,0.44000840187072754,0.9957524538040161
494,167.5625925064087,0.00023476364731322974,0.16884197294712067,0.4397147297859192,0.9713307023048401
495,167.89071345329285,0.0004950183792971075,-0.19840934872627258,0.4143211841583252,0.9766777753829956
496,168.21919798851013,0.0005629020743072033,0.15945221483707428,0.38980892300605774,0.988091766834259
497,168.54722499847412,0.00043010659283027053,0.10271693766117096,0.39468470215797424,0.987474799156189
498,168.87504506111145,0.00027974304975941777,0.04644784703850746,0.3929232060909271,1.011742353439331
499,169.20324993133545,0.00014721890329383314,0.2962442636489868,0.3899339735507965,1.0016651153564453
500,169.53135514259338,0.0006722970283590257,0.08300706744194031,0.3897649943828583,0.9861380457878113
501,169.8592836856842,3.6808389268117025e-05,0.2701042890548706,0.38500097393989563,0.9827960729598999
502,170.1871838569641,0.00021659163758158684,0.2996216416358948,0.3920029103755951,0.9801225662231445
503,170.51533389091492,1.5166822777246125e-05,0.06428246200084686,0.3933609127998352,0.9647496342658997
504,170.844566822052,2.5995586838689633e-06,0.15756404399871826,0.38474041223526,0.9755980968475342
505,171.1724693775177,3.905632911482826e-05,0.05800542235374451,0.37181076407432556,0.9512791633605957
506,171.5005600452423,0.00073573540430516,-0.20972101390361786,0.37618863582611084,0.9640812873840332
507,171.82856702804565,2.9507667932193726e-05,0.30673685669898987,0.38348495960235596,0.9680401682853699
508,172.15609669685364,0.0001352967374259606,0.37335413694381714,0.38146692514419556,0.9746726155281067
509,172.48376035690308,0.0009325325372628868,-0.07319679111242294,0.38790363073349,1.02574622631073
510,172.81146430969238,2.215253516624216e-05,0.10152973979711533,0.38635745644569397,1.0282591581344604
511,173.13972353935242,0.0008215161506086588,0.05811687931418419,0.41578006744384766,1.0419610738754272
512,173.46767926216125,0.0001612865162314847,-0.20161959528923035,0.4305706322193146,1.023760437965393
513,173.79534435272217,5.576659896178171e-05,0.27678123116493225,0.41718748211860657,1.0350908041000366
514,174.12407326698303,0.0003133326245006174,0.10802856087684631,0.4184248745441437,1.0569097995758057
515,174.4516875743866,9.260810475097969e-05,0.0812038704752922,0.4221991300582886,1.069840431213379
516,174.77946972846985,0.0005250770482234657,-0.17418146133422852,0.45986586809158325,1.0872827768325806
517,175.10731267929077,0.0004516878107097,0.2950523793697357,0.4797700345516205,1.1138125658035278
518,175.4353973865509,0.0014400037471204996,0.39677149057388306,0.5238329768180847,1.1859339475631714
519,175.76305961608887,0.0007566669373773038,0.10012970864772797,0.5464682579040527,1.165419578552246
520,176.0909571647644,0.0001877502800198272,0.10624633729457855,0.5730277895927429,1.1747255325317383
521,176.41904973983765,0.0005531683564186096,0.1221492737531662,0.567255437374115,1.1617177724838257
522,176.74749207496643,0.0003142175264656544,0.11242980509996414,0.5176570415496826,1.1875791549682617
523,177.0746247768402,0.0002427858125884086,-0.07086580991744995,0.5365678668022156,1.170406699180603
524,177.40249514579773,0.00015101800090633333,0.22803592681884766,0.5296248197555542,1.1454708576202393
525,177.73011112213135,6.29684654995799e-05,-0.05129299685359001,0.5460442900657654,1.1297380924224854
526,178.0579652786255,0.001017297152429819,-0.020717401057481766,0.5659564733505249,1.0974434614181519
527,178.38596177101135,0.0017182319425046444,0.06498681753873825,0.5961883664131165,1.0882468223571777
528,178.713520526886,0.00031070952536538243,0.09011916071176529,0.5784925818443298,1.0706373453140259
529,179.04087114334106,8.320968481712043e-05,0.002423257799819112,0.5661647319793701,1.0539277791976929
530,179.3683488368988,0.0011455799685791135,0.08722315728664398,0.5857678055763245,1.054133415222168
531,179.69643306732178,7.39025381335523e-07,0.09382490813732147,0.5582733750343323,1.0646605491638184
532,180.02421045303345,0.0001899774360936135,0.053445443511009216,0.5484198331832886,1.0824882984161377
533,180.35166764259338,0.0019888589158654213,-0.16747567057609558,0.5929033756256104,1.121743083000183
534,180.67941069602966,4.252068538335152e-05,0.12304313480854034,0.5440582036972046,1.1175528764724731
535,181.0073230266571,0.0001732280943542719,-0.012836556881666183,0.51177978515625,1.0983834266662598
536,181.33560371398926,0.0001322422904195264,0.07272545993328094,0.5020634531974792,1.0954399108886719
537,181.66337656974792,0.0001483061641920358,-0.0414985828101635,0.509942352771759,1.0860342979431152
538,181.99105834960938,0.0017986590974032879,-0.014175388030707836,0.5123152732849121,1.1096993684768677
539,182.31821250915527,0.00046404299791902304,0.0003028011124115437,0.5086184144020081,1.0961323976516724
540,182.64630675315857,1.441165750293294e-06,0.24316154420375824,0.48856574296951294,1.1075913906097412
541,182.973703622818,0.0013868446694687009,0.17225046455860138,0.5039539933204651,1.1466532945632935
542,183.30166602134705,0.0007506912224926054,-0.002820608438923955,0.5152271389961243,1.1248537302017212
543,183.62956404685974,0.00025311310309916735,-0.33167311549186707,0.48113059997558594,1.1010103225708008
544,183.95761513710022,0.0001931783917825669,0.3274826407432556,0.47043755650520325,1.0388890504837036
545,184.28516960144043,0.0002472705964464694,-0.13417205214500427,0.4307038187980652,1.01436448097229
546,184.61425280570984,0.00030096923001110554,-0.0848722904920578,0.42987707257270813,1.0176292657852173
547,185.72153973579407,8.881451503839344e-05,0.014388983137905598,0.40920698642730713,1.007333517074585
548,186.04943323135376,0.0005061444244347513,-0.03837175667285919,0.4224626123905182,1.0521795749664307
549,186.37715935707092,0.00021198355534579605,0.18853972852230072,0.4391431510448456,1.0421282052993774
550,186.70488834381104,0.00021915673278272152,0.07617823034524918,0.4540553689002991,1.035290002822876
551,187.03340196609497,0.00011281706247245893,0.3487754762172699,0.44608044624328613,1.036575436592102
552,187.36134457588196,0.00018858893599826843,-0.05316180735826492,0.4398321211338043,1.0013823509216309
553,187.6888346672058,0.00029397025355137885,-0.011905543506145477,0.44623205065727234,0.9863821864128113
554,188.0172655582428,8.772814180701971e-05,-0.2126467227935791,0.4284835159778595,0.9822754859924316
555,188.34548687934875,6.990632391534746e-05,-0.016974933445453644,0.4126605987548828,0.9823591113090515
556,188.67311882972717,0.00017699900490697473,0.38348647952079773,0.3944252133369446,0.9607264995574951
557,189.0010747909546,0.0006200464558787644,0.05152240768074989,0.3991791903972626,0.9688756465911865
558,189.32895851135254,0.0001737706334097311,-0.04022681713104248,0.3915148675441742,0.9481943249702454
559,189.65706610679626,1.2574456377478782e-05,-0.041589997708797455,0.3865446448326111,0.8817814588546753
560,189.98505926132202,0.00016283709555864334,0.14193463325500488,0.37372952699661255,0.8755864500999451
561,190.3130965232849,0.0006269623409025371,-0.11220508068799973,0.3874979615211487,0.8798582553863525
562,190.64108991622925,0.0006730458117090166,0.36126652359962463,0.37996339797973633,0.9023327231407166
563,190.96875715255737,0.0004851695557590574,0.21407605707645416,0.34997203946113586,0.8690805435180664
564,191.2965476512909,0.00038208658224903047,0.04458492249250412,0.3274158537387848,0.8785760998725891
565,191.62418961524963,6.948155350983143e-05,-0.08295644819736481,0.3262825906276703,0.8369337916374207
566,191.9521758556366,0.00014236761489883065,0.18625207245349884,0.3261752426624298,0.8135403394699097
567,192.27985644340515,0.00021130318054929376,0.0898507758975029,0.3278734087944031,0.8005325198173523
568,192.6073501110077,0.0003421056317165494,0.10905597358942032,0.36217477917671204,0.7761621475219727
569,192.93545150756836,0.0006445349426940084,0.30569952726364136,0.37981662154197693,0.7886043787002563
570,193.26300477981567,0.00018456671386957169,0.015574721619486809,0.3640018105506897,0.7840799689292908
571,193.59101247787476,0.00030975649133324623,0.0030037665273994207,0.36408737301826477,0.7820233702659607
572,193.91898941993713,0.0005170793156139553,0.0932677611708641,0.3469928205013275,0.8082446455955505
573,194.24661898612976,0.0005291840643621981,0.15166550874710083,0.33408939838409424,0.8146200180053711
574,194.57452535629272,0.0004810077662114054,0.08627661317586899,0.3267252445220947,0.817807674407959
575,194.9026174545288,0.00019878345483448356,0.13870009779930115,0.30483508110046387,0.812563419342041
576,195.23046469688416,0.00010542407108005136,0.2401418387889862,0.3083933889865875,0.8185788989067078
577,195.5592885017395,3.7713380152126774e-05,0.19001026451587677,0.306851863861084,0.8059824109077454
578,195.8875014781952,0.00011212143726879731,0.07821224629878998,0.30487415194511414,0.7749282121658325
579,196.21504616737366,5.330283966031857e-05,0.04390846937894821,0.3021080791950226,0.7664963006973267
580,196.54252815246582,0.00027835709624923766,0.09984415024518967,0.31481191515922546,0.7752366662025452
581,196.87005305290222,6.007169577060267e-05,-0.17769747972488403,0.3057965934276581,0.7589897513389587
582,197.19761538505554,5.7400506193516776e-05,0.0749007910490036,0.30015918612480164,0.7528200149536133
583,197.52546072006226,2.5318347979919054e-05,0.16807320713996887,0.3154098391532898,0.7384240627288818
584,197.8534495830536,9.206672257278115e-05,0.12883184850215912,0.3155674338340759,0.7501465678215027
585,198.18093585968018,9.438097185920924e-05,0.06016399711370468,0.3264356851577759,0.7636170387268066
586,198.50909757614136,0.0003025397891178727,0.17640183866024017,0.344002902507782,0.7168300747871399
587,198.83657670021057,0.0004426262457855046,0.010122520849108696,0.3557891547679901,0.6923568844795227
588,199.16450476646423,5.277878881315701e-05,0.06770825386047363,0.33410829305648804,0.7036679983139038
589,199.49227213859558,4.952080416842364e-05,0.10364969074726105,0.3254276514053345,0.6952360272407532
590,199.82010698318481,3.144423681078479e-05,0.16455583274364471,0.3348243534564972,0.6970869302749634
591,200.14789867401123,0.00023219581635203212,0.07153142988681793,0.3293505907058716,0.7069584727287292
592,200.4762818813324,5.099950067233294e-05,-0.01893489621579647,0.32625269889831543,0.6946190595626831
593,200.80407571792603,0.00015884741151239723,0.0797082781791687,0.31019076704978943,0.6909172534942627
594,201.13189554214478,3.047566133318469e-05,0.08172791451215744,0.309097021818161,0.7036679983139038
595,201.45982837677002,2.745216443145182e-05,-0.03346581757068634,0.31512564420700073,0.7042849659919739
596,201.78841257095337,0.0001948334538610652,0.08129913359880447,0.32598772644996643,0.7086037993431091
597,202.11627459526062,7.78673347667791e-05,0.15541808307170868,0.32797005772590637,0.7359561920166016
598,202.44391870498657,0.0005612968816421926,0.36317312717437744,0.30913540720939636,0.7378070950508118
599,202.77187514305115,0.000311731273541227,-0.021447759121656418,0.3120952844619751,0.7086037993431091
600,203.10005950927734,6.129915709607303e-05,-0.003981491085141897,0.30539265275001526,0.7022283673286438
601,203.42765045166016,9.017874981509522e-05,0.1256583034992218,0.29613223671913147,0.6929738521575928
602,203.75602507591248,1.4700791325594764e-05,0.17744922637939453,0.3051943778991699,0.6703515648841858
603,204.08414387702942,2.0810603018617257e-05,0.2732829451560974,0.3056579530239105,0.6845419406890869
604,204.4123568534851,1.084286213881569e-05,0.2036171704530716,0.30627793073654175,0.6678836941719055
605,204.73993396759033,3.244962135795504e-05,0.1142214685678482,0.2895587980747223,0.671379804611206
606,205.0677285194397,0.00037037880974821746,-0.16366511583328247,0.2854858636856079,0.6759043335914612
607,205.39545059204102,0.0005868779262527823,0.0032813416328281164,0.2899925708770752,0.6522537469863892
608,205.72432112693787,0.00013926305109634995,0.1383747011423111,0.28914347290992737,0.6236674189567566
609,206.0516653060913,6.602919893339276e-05,0.06889760494232178,0.28853294253349304,0.6170863509178162
610,206.3796398639679,0.0005799318896606565,-0.08805135637521744,0.3163833022117615,0.6444388031959534
611,206.70846557617188,3.70708221453242e-05,0.1629810482263565,0.3287566006183624,0.6417652368545532
612,207.03628754615784,5.598988718702458e-05,-0.0143133495002985,0.3258363604545593,0.6390916705131531
613,207.3640832901001,0.00012526361388154328,0.01109682023525238,0.31003862619400024,0.6323049664497375
614,207.691969871521,8.222125325119123e-05,0.060251735150814056,0.3003849685192108,0.6532819867134094
615,208.01931428909302,7.053223089314997e-05,0.08619342744350433,0.3052001893520355,0.6761099100112915
616,208.34748673439026,5.7137356634484604e-05,0.03648047894239426,0.2965000569820404,0.682896614074707
617,208.6755244731903,6.872575613670051e-05,0.03175768256187439,0.2917029559612274,0.6687062382698059
618,209.0028522014618,0.00027916079852730036,0.2744080722332001,0.2908673584461212,0.616263747215271
619,209.3306384086609,2.9990877010277472e-05,0.1717507541179657,0.30309098958969116,0.6082431077957153
620,209.65828490257263,0.0008686568471603096,0.15039776265621185,0.3227762281894684,0.6518424153327942
621,209.98584079742432,2.847429277608171e-05,0.2457442730665207,0.3232528269290924,0.6378577351570129
622,210.3137011528015,4.768147846334614e-05,0.06498633325099945,0.3284320533275604,0.6351842284202576
623,210.64128851890564,6.598988693440333e-05,-0.05495526269078255,0.31507399678230286,0.5847982168197632
624,210.96936798095703,0.0001091949816327542,-0.153554305434227,0.3068290054798126,0.6150298118591309
625,212.07493019104004,6.872397352708504e-05,0.2248918116092682,0.3035026490688324,0.6228448152542114
626,212.4025754928589,4.5829587179468945e-05,0.24373014271259308,0.30496934056282043,0.594052791595459
627,212.73026132583618,4.0402377635473385e-05,-0.2008724957704544,0.30145618319511414,0.6016620993614197
628,213.05976843833923,0.0004391371621750295,0.12787294387817383,0.3176436126232147,0.6226391196250916
629,213.38688373565674,2.7996291464660317e-05,-0.0521833635866642,0.32829898595809937,0.6168807148933411
630,213.71443223953247,3.107251541223377e-05,0.016076384112238884,0.3208419382572174,0.6189372539520264
631,214.04200148582458,0.0002203113544965163,0.07284252345561981,0.3125622868537903,0.6288087964057922
632,214.3696732521057,0.00012847168545704335,0.1565929800271988,0.30659225583076477,0.6265466213226318
633,214.69769740104675,0.0001585378631716594,-0.023541726171970367,0.3143874704837799,0.6068035364151001
634,215.0251169204712,0.000251782446866855,-0.13066530227661133,0.31385698914527893,0.638886034488678
635,215.3528573513031,3.748389644897543e-05,-0.031064044684171677,0.30997294187545776,0.6253126859664917
636,215.6800138950348,0.00013727866462431848,0.17954044044017792,0.2996060252189636,0.6281918287277222
637,216.0082151889801,0.00023547065211459994,-0.013339214026927948,0.30315837264060974,0.6179090142250061
638,216.33560800552368,7.482734417862957e-06,0.08151675015687943,0.308490127325058,0.6181146502494812
639,216.6634485721588,0.00016149159637279809,-0.030500080436468124,0.30027100443840027,0.6053639054298401
640,216.99091362953186,0.0004279137938283384,-0.09477092325687408,0.3089444041252136,0.6351842284202576
641,217.31863808631897,0.0017017679056152701,0.10281520336866379,0.3612036108970642,0.7141565084457397
642,217.64633679389954,0.00010906632815022022,0.10710418224334717,0.353825181722641,0.7207375168800354
643,217.9737310409546,7.706490578129888e-05,0.0502898208796978,0.35567182302474976,0.7248507142066956
644,218.3011336326599,0.0002952780050691217,-0.2064599245786667,0.3767850399017334,0.7379099130630493
645,218.6290192604065,0.0002374965843046084,0.1628677099943161,0.3702060282230377,0.7287581562995911
646,218.9570128917694,0.0013213899219408631,0.05321083962917328,0.373075008392334,0.6960586905479431
647,219.28490948677063,0.0006205517565831542,0.09540865570306778,0.37675604224205017,0.6907116174697876
648,219.61283135414124,0.0007235868251882493,0.07822398096323013,0.39984217286109924,0.71806401014328
649,219.94041061401367,0.0010426727822050452,0.3342069089412689,0.4239884912967682,0.6863928437232971
650,220.26806354522705,0.00039924035081639886,0.14495156705379486,0.4021536409854889,0.6308653950691223
651,220.59549045562744,0.00041852748836390674,0.06778734922409058,0.4023367166519165,0.6509875655174255
652,220.92271542549133,0.000246676238020882,-0.03316343575716019,0.3771975338459015,0.6574657559394836
653,221.2505180835724,9.281379607273266e-05,0.09657364338636398,0.370796263217926,0.6558204889297485
654,221.5787103176117,0.00013970605505164713,0.05451768636703491,0.37910982966423035,0.6327163577079773
655,221.9054412841797,0.0005127319018356502,0.1782970428466797,0.36875656247138977,0.6372407078742981
656,222.23299527168274,1.2070566299371421e-05,0.042216889560222626,0.35410869121551514,0.6399848461151123
657,222.56055331230164,0.00014966641901992261,0.13996614515781403,0.35037922859191895,0.6560261249542236
658,222.88831448554993,0.00013190177560318261,0.13384994864463806,0.33765432238578796,0.6438924074172974
659,223.21594738960266,0.0003689048462547362,-0.0523359589278698,0.34015434980392456,0.5962827801704407
660,223.54321694374084,0.00013610436872113496,0.10125835239887238,0.32980483770370483,0.628673791885376
661,223.87055468559265,0.0005652509280480444,0.11943120509386063,0.33897149562835693,0.6144834160804749
662,224.19915318489075,0.0004230608756188303,-0.04107575863599777,0.3445558249950409,0.5985450148582458
663,224.5276427268982,2.7043832233175635e-05,-0.05950702354311943,0.3393124043941498,0.5883135199546814
664,224.85506749153137,0.00034203636460006237,-0.059983570128679276,0.3313537538051605,0.5764882564544678
665,225.18279480934143,0.0005327918916009367,0.09561366587877274,0.35813018679618835,0.5663596987724304
666,225.51053833961487,0.00034160955692641437,0.37258413434028625,0.31915193796157837,0.6044062376022339
667,225.83821177482605,8.242439071182162e-05,-0.10347118973731995,0.32447925209999084,0.6236351132392883
668,226.1657600402832,0.00014899001689627767,-0.0552191324532032,0.3226754367351532,0.6193485856056213
669,226.4931342601776,0.0004869301919825375,0.07894088327884674,0.3228661119937897,0.6222278475761414
670,226.82107663154602,0.00011450603051343933,-0.14321865141391754,0.3206360638141632,0.616263747215271
671,227.14828729629517,0.0004148318839725107,-0.009058723226189613,0.32431215047836304,0.6504733562469482
672,227.4761471748352,0.00015997934679035097,-0.11749090254306793,0.3156895339488983,0.6461545825004578
673,227.80359840393066,0.0003614070301409811,0.21755683422088623,0.3213180899620056,0.661990225315094
674,228.13172388076782,0.0001895749883260578,0.10365144163370132,0.3125656247138977,0.6166428327560425
675,228.45958828926086,0.0003890782536473125,-0.14272460341453552,0.3227507472038269,0.6053639054298401
676,228.7872998714447,0.00025812635431066155,0.2678769528865814,0.3207852244377136,0.6068035364151001
677,229.115247964859,3.783677675528452e-05,-0.171010822057724,0.3181884288787842,0.60474693775177
678,229.4426634311676,0.00012169353431090713,0.0681023821234703,0.31613728404045105,0.6057752370834351
679,229.7707235813141,0.0002559942367952317,-0.0600907988846302,0.32254713773727417,0.6115336418151855
680,230.0987937450409,0.00047575050848536193,0.011148464865982533,0.31987595558166504,0.6454670429229736
681,230.42663192749023,0.0003304748679511249,-0.11882960051298141,0.3231525123119354,0.6549273133277893
682,230.75427198410034,5.7717137678992e-05,0.04579087719321251,0.3157249093055725,0.6781665086746216
683,231.08201003074646,0.00010038389882538468,0.03407259285449982,0.311618834733963,0.6921511888504028
684,231.4104323387146,1.5811898265383206e-05,0.2126784324645996,0.3088955581188202,0.6798117756843567
685,231.73811841011047,1.3036304153501987e-05,-0.05269140750169754,0.3059883415699005,0.6588347554206848
686,232.06580209732056,0.0002676733711268753,-0.1433054357767105,0.31361567974090576,0.649580180644989
687,232.39340090751648,0.0001959612127393484,-0.06466798484325409,0.31073519587516785,0.6627422571182251
688,232.72106170654297,0.000531060853973031,-0.11042466759681702,0.31402480602264404,0.6318936944007874
689,233.04874968528748,3.577913957997225e-05,-0.08797134459018707,0.3161548972129822,0.6135902404785156
690,233.376070022583,0.00021036627003923059,-0.05373106896877289,0.3092942535877228,0.5847982168197632
691,233.70354104042053,6.793874490540475e-05,-0.033938899636268616,0.3024434447288513,0.5685513019561768
692,234.0311896800995,0.000372891197912395,-0.34960058331489563,0.3207643926143646,0.593024492263794
693,234.3593955039978,0.00029272641404531896,-0.21280281245708466,0.2935318052768707,0.5580627918243408
694,234.68741011619568,1.853507819760125e-05,0.1055029109120369,0.2948828935623169,0.5654664635658264
695,235.01513361930847,1.590870124346111e-05,-0.12042510509490967,0.289745956659317,0.5778058767318726
696,235.34284353256226,1.3704876664633048e-06,-0.10578867048025131,0.28795552253723145,0.5551835894584656
697,235.67081093788147,0.00017122860299423337,-0.0612359419465065,0.28322234749794006,0.5568288564682007
698,235.999187707901,2.8946436941623688e-05,0.014490103349089622,0.2839250862598419,0.5510704517364502
699,236.32695627212524,9.689513717603404e-06,-0.12219534814357758,0.2929396331310272,0.5667003989219666
700,236.6552369594574,7.033424481051043e-05,-0.17520727217197418,0.2866303622722626,0.5588854551315308
701,236.982439994812,1.3358398064156063e-05,-0.031119922176003456,0.28927886486053467,0.5457233786582947
702,237.310040473938,0.0005058864480815828,-0.07378672063350677,0.2958146333694458,0.593024492263794
703,237.63782000541687,0.00018911305232904851,-0.03730893135070801,0.2960023283958435,0.5887057185173035
704,238.73835468292236,0.00034017820144072175,0.16337791085243225,0.29658228158950806,0.626340925693512
705,239.06597805023193,0.00044138997327536345,-0.0979863703250885,0.2907625138759613,0.6288087964057922
706,239.39366006851196,0.00018777053628582507,0.011251471005380154,0.28794264793395996,0.6320993304252625
707,239.72106838226318,3.640430441009812e-05,-0.119343601167202,0.2888331413269043,0.6362124681472778
708,240.04882097244263,7.93941489973804e-06,0.008490553125739098,0.2860002815723419,0.6249013543128967
709,240.37664651870728,0.00021799604292027652,0.003254073206335306,0.2806064188480377,0.6181146502494812
710,240.70418667793274,0.00035155596560798585,-0.1088966429233551,0.2808835804462433,0.6508141160011292
711,241.03169894218445,1.303221438320179e-06,-0.1527792066335678,0.2832469344139099,0.660068690776825
712,241.35949397087097,0.00020189232600387186,-0.13651660084724426,0.2799873650074005,0.6045413017272949
713,241.68820214271545,1.1695553439494688e-05,-0.04603061079978943,0.27783042192459106,0.6010451316833496
714,242.01621103286743,8.620441076345742e-05,-0.11369262635707855,0.2834204435348511,0.5551835894584656
715,242.34418439865112,9.435450192540884e-05,0.11768344789743423,0.27776554226875305,0.5473686456680298
716,242.67213821411133,3.306502549094148e-05,0.01373081374913454,0.27753880620002747,0.5424328446388245
717,242.9997456073761,0.00022961599461268634,-0.21431660652160645,0.2903060019016266,0.539553701877594
718,243.3273367881775,0.00036931040813215077,0.14568433165550232,0.29453015327453613,0.525568962097168
719,243.6551353931427,0.0002103102597175166,0.16763122379779816,0.29233282804489136,0.5128182172775269
720,243.982253074646,0.00025981004000641406,-0.20031936466693878,0.29235634207725525,0.5062372088432312
721,244.30992650985718,2.377195232838858e-05,-0.03500926494598389,0.2931617200374603,0.5161087512969971
722,244.63739800453186,1.0813022527145222e-05,-0.10188887268304825,0.2714378833770752,0.5185766816139221
723,244.96475076675415,0.0001905210519907996,0.008187925443053246,0.26802992820739746,0.5420215725898743
724,245.2925832271576,7.745968105155043e-06,-0.08613163977861404,0.2669681906700134,0.536674439907074
725,245.62061619758606,8.171596164174844e-06,-0.09109081327915192,0.2695889472961426,0.5379084348678589
726,245.94795632362366,2.2761494619771838e-05,-0.04289032891392708,0.2660987079143524,0.5457233786582947
727,246.2757179737091,6.70501685817726e-05,0.12177310883998871,0.2656073272228241,0.5362631678581238
728,246.60391283035278,0.00010552842286415398,-0.2752635180950165,0.2575755715370178,0.5346179008483887
729,246.9319052696228,4.7955680201994255e-05,-0.14336448907852173,0.2554565668106079,0.5292708277702332
730,247.25995135307312,3.298969386378303e-05,0.061184633523225784,0.25422799587249756,0.5231010913848877
731,247.5879888534546,4.041646025143564e-05,0.03641071915626526,0.25232601165771484,0.5247463583946228
732,247.9162881374359,1.5120231182663701e-06,-0.0974583625793457,0.24916556477546692,0.5222784876823425
733,248.24477338790894,0.00024790229508653283,-0.1937926858663559,0.2525078356266022,0.5317386984825134
734,248.57214975357056,0.00010672209464246407,-0.01017056405544281,0.25559428334236145,0.5198106169700623
735,248.90034317970276,5.0695929530775174e-05,0.07195470482110977,0.2552095651626587,0.538731038570404
736,249.2274730205536,0.00010509787534829229,-0.14500145614147186,0.24691560864448547,0.5399649739265442
737,249.55580163002014,0.00036766714765690267,-0.19509567320346832,0.25405266880989075,0.538731038570404
738,249.88371801376343,9.312196198152378e-05,-0.05785984918475151,0.26086142659187317,0.5329726338386536
739,250.2114770412445,0.00018471475050318986,-0.007899779826402664,0.2864759862422943,0.5568288564682007
740,250.53903579711914,0.00011790009011747316,-0.10860822349786758,0.2720460295677185,0.5572401881217957
741,250.8668909072876,4.865329174208455e-06,0.04772568494081497,0.2636508345603943,0.5000675320625305
742,251.19514179229736,0.0001088246499421075,-0.0821899026632309,0.2676972448825836,0.528036892414093
743,251.52374935150146,0.00033055251697078347,-0.1538095772266388,0.27772703766822815,0.5264397859573364
744,251.85251355171204,0.0003869938082061708,0.1394638568162918,0.27819913625717163,0.5215040445327759
745,252.1802716255188,0.00014615640975534916,-0.13706813752651215,0.268175333738327,0.5046401619911194
746,252.50836896896362,0.0001632640341995284,-0.09765396267175674,0.26279228925704956,0.49949875473976135
747,252.83599400520325,4.726182669401169e-05,-0.186336487531662,0.26078489422798157,0.5064910650253296
748,253.16363620758057,1.81451287062373e-05,0.020205730572342873,0.26048997044563293,0.5250002145767212
749,253.491393327713,9.076330024981871e-05,-0.16775743663311005,0.2598761320114136,0.5194474458694458
750,253.81907558441162,0.00026919340598396957,-0.0010445452062413096,0.26651835441589355,0.5293189883232117
751,254.14617824554443,0.0003803203289862722,-0.007598745636641979,0.2675063908100128,0.523149311542511
752,254.4734182357788,2.8386246412992477e-05,-0.09697997570037842,0.26645898818969727,0.5482394695281982
753,254.80096817016602,0.00030086704646237195,0.030537931248545647,0.26773858070373535,0.523766279220581
754,255.128591299057,2.8770047720172442e-05,-0.09301333874464035,0.26934200525283813,0.522737979888916
755,255.4561688899994,0.00016452062118332833,0.012757153250277042,0.27613356709480286,0.5398074984550476
756,255.7835955619812,2.745297933870461e-05,-0.0895160436630249,0.27314087748527527,0.5566713809967041
757,256.1115531921387,3.55837146344129e-05,-0.049044787883758545,0.2720376253128052,0.5585222840309143
758,256.4389901161194,6.104882777435705e-05,-0.012893623672425747,0.27101752161979675,0.5640750527381897
759,256.7665436267853,6.38114579487592e-05,-0.13047105073928833,0.27369391918182373,0.5861831903457642
760,257.0944449901581,8.37801126181148e-05,-0.19499780237674713,0.26797109842300415,0.5711702108383179
761,257.4223518371582,0.0001109044169425033,-0.10101547092199326,0.26493194699287415,0.5490620732307434
762,257.7496659755707,0.00014439398364629596,-0.08257288485765457,0.26557138562202454,0.5387791991233826
763,258.0772099494934,1.9723956938832998e-05,-0.02721325308084488,0.2637311518192291,0.5391905307769775
764,258.4044644832611,4.7723249736009166e-05,0.04255553334951401,0.2630540728569031,0.5502960085868835
765,258.73240208625793,0.00023976888041943312,-0.04225434362888336,0.26593607664108276,0.5689080357551575
766,259.0599591732025,9.278451761929318e-05,-0.11698302626609802,0.26479941606521606,0.5640750527381897
767,259.38757586479187,0.0006307255825959146,-0.0965600535273552,0.2730914354324341,0.5918387770652771
768,259.71489572525024,0.0001981446985155344,-0.06614810973405838,0.2753768265247345,0.5899878144264221
769,260.04283261299133,9.90486514638178e-05,-0.29950472712516785,0.2834063172340393,0.5976999998092651
770,260.37026357650757,0.0006163964280858636,-0.15531843900680542,0.2822492718696594,0.6260806322097778
771,260.6975939273834,1.3332691196410451e-05,0.047018326818943024,0.2996866703033447,0.6178543567657471
772,261.02528619766235,7.193699275376275e-05,-0.1379595845937729,0.3052762746810913,0.5803219676017761
773,261.35277223587036,0.00016776561096776277,0.061579007655382156,0.28523680567741394,0.5739465951919556
774,261.68035769462585,3.504227788653225e-05,-0.040389832109212875,0.2791268527507782,0.5467998385429382
775,262.00788497924805,0.0002919450344052166,-0.16380241513252258,0.28263187408447266,0.5488564372062683
776,262.33544850349426,4.02292498620227e-05,-0.16807974874973297,0.28735172748565674,0.5505017042160034
777,262.6630892753601,1.594872446730733e-05,0.03702916204929352,0.2720010578632355,0.5505017042160034
778,262.99099111557007,0.0005176427657715976,-0.05379553139209747,0.27151158452033997,0.5445376634597778
779,263.31817078590393,3.3325555705232546e-05,-0.0872054398059845,0.26450005173683167,0.5587279796600342
780,263.64560651779175,0.00011469778110040352,-0.06757225096225739,0.2558869421482086,0.5433037281036377
781,263.97278475761414,0.00031731597846373916,0.018987249583005905,0.25653213262557983,0.5377509593963623
782,265.07904982566833,0.00015244315727613866,-0.05437580868601799,0.2586894631385803,0.5097815990447998
783,265.40771317481995,0.00011188739881617948,-0.19984303414821625,0.259008526802063,0.5044345259666443
784,265.7347731590271,0.0007986081764101982,0.03785919025540352,0.2693084180355072,0.5245888829231262
785,266.0622079372406,0.00026555804652161896,-0.23601579666137695,0.2635381519794464,0.4857197105884552
786,266.3898012638092,0.0001999051310122013,-0.0015687369741499424,0.2635573744773865,0.4742029309272766
787,266.7177472114563,0.00018672767328098416,-0.05797027796506882,0.27000167965888977,0.49579691886901855
788,267.04509592056274,9.33410701691173e-05,0.05702432990074158,0.2694399058818817,0.49764782190322876
789,267.37248849868774,0.0001381228503305465,-0.059014420956373215,0.25971323251724243,0.49579691886901855
790,267.7000970840454,0.00031860615126788616,-0.04261693358421326,0.26485055685043335,0.5097815990447998
791,268.028222322464,7.595710940222489e-06,-0.10255353897809982,0.2656037509441376,0.5132777690887451
792,268.35612988471985,0.00019141373923048377,-0.1695416271686554,0.2573900520801544,0.47749343514442444
793,268.68356108665466,3.064597331103869e-05,0.02820684388279915,0.26438120007514954,0.4749773442745209
794,269.0106146335602,0.0002335158351343125,-0.17993731796741486,0.2552570104598999,0.45692774653434753
795,269.33839178085327,0.0004927787813358009,0.0824146643280983,0.25049546360969543,0.43837040662765503
796,269.665908575058,1.2272598723939154e-05,-0.12409830093383789,0.24479146301746368,0.4227404296398163
797,269.9935953617096,5.1443417760310695e-05,0.00011962890130234882,0.2519121766090393,0.4412977695465088
798,270.3210291862488,9.449126810068265e-05,-0.10128752142190933,0.25360384583473206,0.4186273217201233
799,270.6491870880127,7.86974051152356e-05,-0.04193423315882683,0.24927657842636108,0.4054652452468872
800,270.97620606422424,1.062333831214346e-05,-0.0777987390756607,0.24575494229793549,0.3994354009628296
801,271.3035430908203,1.1889617780980188e-05,0.09739314019680023,0.24397440254688263,0.3997068703174591
802,271.6313054561615,5.0988950533792377e-05,-0.11131452023983002,0.24151279032230377,0.40998971462249756
803,271.95918917655945,8.496936789015308e-05,0.028627650812268257,0.23755507171154022,0.4116349518299103
804,272.28675508499146,2.6406323740957305e-06,-0.0029599491972476244,0.23767203092575073,0.4165707230567932
805,272.6146912574768,1.1211810488021001e-05,0.0021406454034149647,0.22989216446876526,0.4239743649959564
806,272.94252586364746,0.0001241694117197767,0.1366804987192154,0.22932009398937225,0.43425723910331726
807,273.27017164230347,1.9221270122216083e-05,-0.027932357043027878,0.22311843931674957,0.4502984881401062
808,273.5976502895355,6.132129783509299e-05,-0.039509668946266174,0.2237924039363861,0.4449513852596283
809,273.9253685474396,0.00010142026440007612,-0.12326176464557648,0.21962855756282806,0.45112112164497375
810,274.25281739234924,0.0001437765167793259,-0.07356566190719604,0.22382907569408417,0.4116349518299103
811,274.5806121826172,1.2910292753076646e-05,0.0012186336098238826,0.216526597738266,0.43466857075691223
812,274.9083116054535,0.0004755287372972816,-0.049395207315683365,0.22187590599060059,0.4593474268913269
813,275.23556184768677,8.646385686006397e-05,0.057563550770282745,0.22970819473266602,0.4523550570011139
814,275.563928604126,7.319077849388123e-05,-0.0432555191218853,0.22639228403568268,0.44906455278396606
815,275.8913595676422,0.00021797706722281873,0.195945605635643,0.2418467402458191,0.4478306174278259
816,276.21860671043396,4.8192126996582374e-05,0.027293965220451355,0.2328917533159256,0.4412495791912079
817,276.54605317115784,8.792458174866624e-06,-0.04225614294409752,0.2285291701555252,0.4502984881401062
818,276.87336897850037,0.00010715458483900875,0.004809797741472721,0.23026029765605927,0.45070981979370117
819,277.2013318538666,3.5086501156911254e-05,0.07716729491949081,0.2293095737695694,0.44207221269607544
820,277.52881956100464,0.00015132810221984982,0.06047632545232773,0.2332661747932434,0.4523550570011139
821,277.8561246395111,4.538312350632623e-05,0.02957383170723915,0.23233136534690857,0.45317772030830383
822,278.18381929397583,0.0005373043823055923,-0.08870738744735718,0.23691421747207642,0.4338459074497223
823,278.5144236087799,0.0005464794812723994,0.05945977196097374,0.25098681449890137,0.45197832584381104
824,278.84260988235474,0.00011925075523322448,-0.02979116700589657,0.25547993183135986,0.46222659945487976
825,279.17278957366943,8.42197478050366e-05,0.0600895956158638,0.2526378035545349,0.47213271260261536
826,279.5004458427429,3.7088841054355726e-05,0.1596297174692154,0.2533947229385376,0.479125052690506
827,279.8292717933655,7.857186574256048e-05,0.1691272258758545,0.2501949965953827,0.48114705085754395
828,280.158328294754,8.137365512084216e-05,0.011021303944289684,0.2536464333534241,0.4984535574913025
829,280.4873950481415,0.00020239833975210786,-0.008794751018285751,0.2536701560020447,0.503061056137085
830,280.815949678421,0.0001823706115828827,0.04262414947152138,0.24580857157707214,0.4840262532234192
831,281.14532017707825,2.3416489057126455e-05,-0.0056660412810742855,0.23988895118236542,0.4778565466403961
832,281.4740912914276,8.439270459348336e-05,0.2132289707660675,0.23956887423992157,0.47333207726478577
833,281.80371618270874,8.654258999740705e-05,0.09284446388483047,0.24819058179855347,0.4540316164493561
834,282.1325316429138,4.614747376763262e-05,0.09548439085483551,0.25808560848236084,0.4507443904876709
835,282.46122789382935,0.00018290436128154397,0.16294734179973602,0.2639857828617096,0.43190374970436096
836,282.79031133651733,1.4317010027298238e-05,-0.012651014141738415,0.2675110697746277,0.4165707230567932
837,283.1188859939575,0.0001013959918054752,0.10577281564474106,0.28105881810188293,0.45033302903175354
838,283.4472966194153,9.308520384365693e-05,-0.18202979862689972,0.26600515842437744,0.43757906556129456
839,283.77656745910645,0.0005214788252487779,0.02832992561161518,0.2748062014579773,0.44577404856681824
840,284.1047999858856,4.173050547251478e-05,0.1025528684258461,0.25710541009902954,0.44166091084480286
841,284.43339490890503,0.0004797480651177466,0.06633825600147247,0.27091842889785767,0.454000324010849
842,284.7621569633484,3.9127022319007665e-05,0.07214319705963135,0.27180108428001404,0.44207221269607544
843,285.0907075405121,6.517819565488026e-05,0.12045373022556305,0.26126742362976074,0.43590250611305237
844,285.4190397262573,7.07787912688218e-05,-0.1173841580748558,0.2614370584487915,0.4186273217201233
845,285.7470552921295,0.0001471153664169833,-0.20694054663181305,0.27638018131256104,0.44042694568634033
846,286.0757875442505,0.00016064647934399545,0.09661706537008286,0.2626286745071411,0.4301441013813019
847,286.40448665618896,4.6735967771383e-05,-0.12511873245239258,0.266965389251709,0.43837040662765503
848,286.73293685913086,0.00024028583720792085,-0.11117860674858093,0.2593923807144165,0.4725094735622406
849,287.06098794937134,0.0002776105247903615,0.10173934698104858,0.2505797743797302,0.44947588443756104
850,287.38906145095825,0.0003036255366168916,-0.0136974286288023,0.2703121602535248,0.4198612570762634
851,287.7175784111023,1.0135321645066142e-05,0.03458333760499954,0.26184114813804626,0.41369155049324036
852,288.0456781387329,2.5168032152578235e-05,0.042051468044519424,0.2598441243171692,0.3931258022785187
853,288.37498354911804,7.488397386623546e-05,0.17740507423877716,0.25989025831222534,0.4021747410297394
854,288.70300245285034,0.00018010874919127673,-0.10668077319860458,0.2685852348804474,0.4478306174278259
855,289.0318441390991,0.0008129491470754147,-0.045093949884176254,0.27225977182388306,0.43220070004463196
856,289.36019802093506,9.995158325182274e-05,0.028551166877150536,0.2658754885196686,0.4387816786766052
857,289.6883726119995,0.00028055888833478093,-0.09754543751478195,0.26657745242118835,0.4367251396179199
858,290.01692509651184,8.003351103980094e-05,-0.054378945380449295,0.26244643330574036,0.4276762008666992
859,290.345773935318,0.0002838448854163289,-0.016442956402897835,0.26618969440460205,0.4184372127056122
860,291.4472644329071,0.00047282330342568457,-0.10946890711784363,0.286599338054657,0.3748379647731781
861,291.77564573287964,0.00018119026208296418,0.003653825493529439,0.26817864179611206,0.3785397708415985
862,292.10380005836487,0.00012623121438082308,0.07446866482496262,0.26248955726623535,0.4106222689151764
863,292.4315574169159,1.5471898223040625e-05,-0.15409588813781738,0.27077949047088623,0.4369463622570038
864,292.75957894325256,7.562810060335323e-05,-0.0005830127047374845,0.25341877341270447,0.43488985300064087
865,293.08836579322815,7.999702938832343e-05,-0.17785347998142242,0.2668474018573761,0.45893609523773193
866,293.4171018600464,8.511388296028599e-05,0.07162143290042877,0.2702747583389282,0.4618152976036072
867,293.7446234226227,0.00012602722563315183,-0.008851326070725918,0.2714027166366577,0.46017003059387207
868,294.0732388496399,7.504966197302565e-05,-0.021454758942127228,0.2717113494873047,0.476211279630661
869,294.4019968509674,0.00011581878061406314,0.0010850857943296432,0.269549161195755,0.4930751621723175
870,294.7302746772766,2.152959132217802e-05,0.13152439892292023,0.25809183716773987,0.4951317608356476
871,295.05784940719604,6.678653790004319e-07,0.08830804377794266,0.24958042800426483,0.5037693381309509
872,295.38625168800354,5.293255890137516e-05,-0.004709201864898205,0.23778508603572845,0.48279231786727905
873,295.7154321670532,0.00022380173322744668,-0.07333631813526154,0.2400323897600174,0.47538867592811584
874,296.04359102249146,1.9194499145669397e-06,0.22410307824611664,0.23573605716228485,0.45852476358413696
875,296.371301651001,0.00040893672849051654,0.027235981076955795,0.25326448678970337,0.4280875325202942
876,296.69890117645264,9.634091111365706e-05,0.0510655902326107,0.2418406754732132,0.4145141541957855
877,297.0272307395935,7.358223228948191e-05,-0.1250050663948059,0.238324373960495,0.420683890581131
878,297.3549873828888,7.339599687838927e-05,-0.09807074069976807,0.2349776029586792,0.4461853504180908
879,297.6831486225128,2.5929217372322455e-05,0.08216630667448044,0.23555657267570496,0.45153242349624634
880,298.0109956264496,1.6245210645138286e-05,-0.05258261039853096,0.24073490500450134,0.45276638865470886
881,298.3392901420593,3.968114106100984e-05,-0.08201632648706436,0.23672311007976532,0.4556455910205841
882,298.66741490364075,0.00011587833432713524,-0.06422431021928787,0.24003148078918457,0.4712755084037781
883,298.9954102039337,0.000197697983821854,-0.016788145527243614,0.2406618744134903,0.480735719203949
884,299.32354164123535,5.368806887418032e-05,0.0413191132247448,0.238851860165596,0.49060726165771484
885,299.65227150917053,0.0006239740177989006,0.21277080476284027,0.23423093557357788,0.5173426866531372
886,299.9805006980896,4.740858275908977e-05,0.04707822576165199,0.2379668802022934,0.5185766816139221
887,300.30911803245544,0.0007667522877454758,-0.031655292958021164,0.26343753933906555,0.4967769682407379
888,300.6369559764862,0.00041011275607161224,0.01602276600897312,0.26020586490631104,0.4911330044269562
889,300.9649705886841,3.354007640155032e-05,-0.00225685047917068,0.2563590109348297,0.500700056552887
890,301.2928922176361,0.0009386250749230385,0.010635904967784882,0.28211259841918945,0.5718574523925781
891,301.6210684776306,3.339991963002831e-05,-0.054522138088941574,0.2792358994483948,0.558695375919342
892,301.9487180709839,0.00024949779617600143,-0.0281391479074955,0.2795795500278473,0.5776157975196838
893,302.2774910926819,0.00011994420492555946,0.033622100949287415,0.2755495607852936,0.5887212753295898
894,302.6056296825409,0.00016892232815735042,-0.06806542724370956,0.2758987247943878,0.581728994846344
895,302.93345952033997,6.842789298389107e-05,0.13728280365467072,0.2726597487926483,0.5952210426330566
896,303.2608292102814,0.0007045070524327457,0.11054813861846924,0.28342539072036743,0.6276699900627136
897,303.5888569355011,0.00010260620911139995,0.022784849628806114,0.2771010100841522,0.5968214273452759
898,303.91695404052734,1.7195683540194295e-05,-0.11840774118900299,0.2739485502243042,0.6186210513114929
899,304.24490118026733,8.303539652843028e-05,-0.07066544145345688,0.2740854024887085,0.6046363711357117
900,304.57302927970886,0.00022447004448622465,-0.04034246504306793,0.2758391201496124,0.5659728646278381
901,304.9027533531189,2.351187140448019e-05,0.008552586659789085,0.26854485273361206,0.5231961607933044
902,305.23037934303284,4.5411987230181694e-05,-0.09201312810182571,0.2606513798236847,0.5005739331245422
903,305.5581433773041,5.0127146096201614e-05,0.29042598605155945,0.2601180970668793,0.491841197013855
904,305.88612365722656,3.197774640284479e-05,-0.032912757247686386,0.2517509162425995,0.4860828220844269
905,306.2143108844757,0.00015268423885572702,-0.13870202004909515,0.23765696585178375,0.4823809862136841
906,306.5420958995819,4.152123801759444e-05,-0.054090194404125214,0.23638981580734253,0.4819696843624115
907,306.8704092502594,0.000191234314115718,0.2308976650238037,0.24539560079574585,0.4803244471549988
908,307.1980414390564,0.0007212384371086955,0.062497787177562714,0.25504425168037415,0.46062955260276794
909,307.5269105434418,5.5337946832878515e-05,0.0944305807352066,0.2571337819099426,0.4667992889881134
910,307.85450291633606,0.000251533929258585,-0.1531820297241211,0.2512200176715851,0.44001564383506775
911,308.1824760437012,4.8816759772307705e-06,-0.2044052630662918,0.2554464042186737,0.4412495791912079
912,308.5104036331177,1.9626711946330033e-05,0.05816285312175751,0.24725989997386932,0.45523425936698914
913,308.8385362625122,0.0002581954177003354,0.07309214770793915,0.24865221977233887,0.4445401132106781
914,309.1670060157776,0.00022831435489933938,0.04252493754029274,0.2435530424118042,0.4387816786766052
915,309.4952208995819,9.594325092621148e-05,-0.09662285447120667,0.24076002836227417,0.44988715648651123
916,309.82321882247925,9.881649020826444e-05,-0.022364649921655655,0.23520362377166748,0.47004157304763794
917,310.15119218826294,0.00011915960203623399,-0.023688703775405884,0.24051697552204132,0.465105801820755
918,310.47947812080383,0.0005030838074162602,0.020082388073205948,0.25554049015045166,0.4614039659500122
919,310.80770540237427,7.291497604455799e-05,-0.01788697950541973,0.25245532393455505,0.46757370233535767
920,311.1358017921448,0.00014090327022131532,0.1654602587223053,0.24881017208099365,0.4387816786766052
921,311.46435499191284,0.000199351561604999,0.004011583048850298,0.24454297125339508,0.43841859698295593
922,311.7920980453491,6.787868915125728e-05,0.0714244693517685,0.24502359330654144,0.43430545926094055
923,312.12035512924194,0.00010115483746631071,0.03295873478055,0.24107231199741364,0.4330233037471771
924,312.4482228755951,1.573491545059369e-06,0.03855147957801819,0.24005457758903503,0.43261197209358215
925,312.7760601043701,0.0006480421870946884,-0.0821533203125,0.25389596819877625,0.4292455315589905
926,313.10430097579956,1.1987469406449236e-05,-0.010247166268527508,0.24690553545951843,0.42389845848083496
927,313.4323992729187,6.12772346357815e-05,0.07077047973871231,0.2446160614490509,0.42242419719696045
928,313.7605128288269,4.014587375422707e-06,0.11478530615568161,0.24154607951641083,0.43171340227127075
929,314.08860969543457,1.1776029168686364e-05,0.008777028881013393,0.23905037343502045,0.4391930103302002
930,314.4166944026947,0.00023001545923762023,0.1624167561531067,0.2323586791753769,0.45070981979370117
931,314.7443745136261,0.00023962986597325653,0.1531805545091629,0.22812296450138092,0.45276638865470886
932,315.0721821784973,8.602078742114827e-05,-0.15326212346553802,0.2256699502468109,0.46798500418663025
933,315.400603055954,0.00011784966045524925,-0.09842853248119354,0.22490036487579346,0.454000324010849
934,315.728333234787,0.0002703028148971498,-0.01561419665813446,0.23277096450328827,0.44947588443756104
935,316.05583000183105,0.000551228818949312,-0.028216298669576645,0.2360093742609024,0.487728089094162
936,316.38375663757324,9.282230894314125e-05,-0.038311123847961426,0.2278953641653061,0.4572908282279968
937,316.71250557899475,4.907685797661543e-05,-0.024179333820939064,0.2284775972366333,0.4692189693450928
938,317.80916261672974,0.00010102006490342319,0.01973952166736126,0.2271745502948761,0.44988715648651123
939,318.1373596191406,4.714347960543819e-05,-0.1494010090827942,0.22721083462238312,0.4227404296398163
940,318.4655816555023,0.00026750643155537546,0.10341940820217133,0.23128512501716614,0.4366491734981537
941,318.7934501171112,0.00020248765940777957,0.1451384723186493,0.22694069147109985,0.4162076413631439
942,319.12159276008606,0.00023321363551076502,-0.007563435938209295,0.2325524538755417,0.4466448724269867
943,319.44984793663025,3.675932384794578e-05,0.038475070148706436,0.22354629635810852,0.4338459074497223
944,319.7778899669647,0.00032331544207409024,-0.03657335788011551,0.23270195722579956,0.4404751658439636
945,320.10610461235046,0.0002306922251591459,-0.07027945667505264,0.23129220306873322,0.43224889039993286
946,320.43371963500977,1.7212365492014214e-05,0.12236566096544266,0.22731395065784454,0.43965253233909607
947,320.76209330558777,0.00013891253911424428,0.03011709451675415,0.24112237989902496,0.4265373945236206
948,321.09061336517334,0.0002250576944788918,0.07442744076251984,0.2522916793823242,0.43837040662765503
949,321.4187767505646,0.00017968376050703228,0.0578114315867424,0.2436690479516983,0.4469320774078369
950,321.74686455726624,7.271963841049e-05,0.007899370975792408,0.2387680560350418,0.46428319811820984
951,322.07512378692627,0.00013788329670205712,0.03980836644768715,0.23477648198604584,0.46062955260276794
952,322.4034593105316,1.6025911463657394e-05,-0.17983195185661316,0.23834459483623505,0.47867918014526367
953,322.73149037361145,6.690101872663945e-05,-0.06416592746973038,0.2318475842475891,0.46551713347435
954,323.0592770576477,5.972437793388963e-05,-0.017094409093260765,0.2335423231124878,0.46551713347435
955,323.38730573654175,0.00010637580999173224,-0.004694866947829723,0.2249973565340042,0.4556455910205841
956,323.7154417037964,1.7750800907379016e-05,-0.0523492805659771,0.23086506128311157,0.47209814190864563
957,324.04362750053406,1.591862201166805e-05,-0.00868942216038704,0.22086118161678314,0.4745660126209259
958,324.37146496772766,4.451410859473981e-05,-0.12239164113998413,0.21845708787441254,0.4951317608356476
959,324.699835062027,5.182070890441537e-05,-0.18703196942806244,0.21646293997764587,0.5082938075065613
960,325.02746534347534,4.001495472039096e-05,0.20786860585212708,0.2379208654165268,0.5181653499603271
961,325.3558487892151,8.673588126839604e-06,-0.04696129634976387,0.22947530448436737,0.5181653499603271
962,325.68354892730713,8.779367817624006e-06,-0.14620426297187805,0.22409550845623016,0.5173426866531372
963,326.01188802719116,0.00020606658654287457,-0.10671702772378922,0.23051434755325317,0.5346179008483887
964,326.3403251171112,0.00012728730507660657,-0.0500800684094429,0.21995782852172852,0.5087051391601562
965,326.66858315467834,6.224271783139557e-05,-0.009919678792357445,0.20600737631320953,0.4971882998943329
966,326.9964671134949,0.0002241847396362573,-0.04380020871758461,0.20914404094219208,0.487316757440567
967,327.32488465309143,0.00032641872530803084,0.018588963896036148,0.198526069521904,0.4688076376914978
968,327.6530113220215,0.0001250541245099157,0.08601253479719162,0.20544135570526123,0.46592840552330017
969,327.9813666343689,2.314664379809983e-05,-0.051799267530441284,0.1956600844860077,0.44536271691322327
970,328.3099298477173,0.00011611518857534975,-0.08314825594425201,0.19430704414844513,0.43590250611305237
971,328.6379313468933,0.00016981565568130463,0.15498031675815582,0.19155457615852356,0.4523550570011139
972,328.96577548980713,1.4907741388014983e-05,0.01219748705625534,0.1915208101272583,0.44906455278396606
973,329.29445219039917,5.042733027948998e-05,-0.041743744164705276,0.1935204118490219,0.44207221269607544
974,329.62232875823975,5.555581083172001e-06,-0.023627743124961853,0.20205441117286682,0.43220070004463196
975,329.9503092765808,1.3016581760894042e-05,-0.015125892125070095,0.1988983452320099,0.40916708111763
976,330.2782802581787,7.737624400760978e-05,0.013920692726969719,0.19423717260360718,0.40669918060302734
977,330.6065790653229,0.0001259638083865866,0.008543555624783039,0.1997627317905426,0.41944992542266846
978,330.93442368507385,3.8329486415022984e-05,-0.1070670485496521,0.2083507776260376,0.4021747410297394
979,331.26250076293945,0.0001325596822425723,-0.03431473299860954,0.19758638739585876,0.41369155049324036
980,331.5902347564697,2.4932827727752738e-05,-0.09729236364364624,0.1985950767993927,0.4239743649959564
981,331.91803216934204,2.4432425561826676e-05,0.1100287213921547,0.19826428592205048,0.4350798726081848
982,332.24570298194885,8.604064350947738e-05,-0.07000177353620529,0.19318309426307678,0.4149254858493805
983,332.57424211502075,0.00040778203401714563,-0.04039439931511879,0.23526759445667267,0.45893609523773193
984,332.9020428657532,1.629468533792533e-05,-0.006026049144566059,0.24900370836257935,0.4235630929470062
985,333.2300260066986,7.973366882652044e-05,0.025196097791194916,0.23700571060180664,0.40464261174201965
986,333.5581543445587,0.0001335821143584326,0.010200874879956245,0.23805975914001465,0.4075218439102173
987,333.88599038124084,0.00030128518119454384,-0.12203763425350189,0.21994410455226898,0.39148059487342834
988,334.2140636444092,6.202546501299366e-05,0.004313530866056681,0.2196204513311386,0.3774958848953247
989,334.54253578186035,8.258566231233999e-05,0.027244875207543373,0.20892806351184845,0.3853108882904053
990,334.87030506134033,0.00012370158219709992,-0.11127496510744095,0.2060282826423645,0.3910692632198334
991,335.1990156173706,2.3602633518748917e-05,-0.0032375024165958166,0.20420444011688232,0.3980615735054016
992,335.52700567245483,0.00017419423966202885,-0.041250504553318024,0.2055698186159134,0.4017634093761444
993,335.8550374507904,0.00025956518948078156,0.023117603734135628,0.20850230753421783,0.442483514547348
994,336.18322682380676,6.77170610288158e-05,-0.020447520539164543,0.20151497423648834,0.43220070004463196
995,336.511647939682,0.00013234943617135286,0.04682159796357155,0.21218229830265045,0.43631380796432495
996,336.83948612213135,0.0001306733611272648,-0.027619652450084686,0.21118007600307465,0.44371744990348816
997,337.1674816608429,0.00012522055476438254,-0.03602936491370201,0.2151082158088684,0.44166091084480286
998,337.49496388435364,6.414286326617002e-05,-0.0688086599111557,0.2087302953004837,0.43096673488616943
999,337.8233308792114,7.174692291300744e-05,-0.10669435560703278,0.20646215975284576,0.43055540323257446
1000,338.151309967041,5.277495347399963e-06,-0.13655820488929749,0.2085486352443695,0.4350798726081848
1001,338.47953271865845,5.700429937860463e-06,-0.019218457862734795,0.21095752716064453,0.44741928577423096
1002,338.8071165084839,4.215608350932598e-05,0.08133509755134583,0.20918729901313782,0.4523550570011139
1003,339.13612127304077,0.00015613912546541542,-0.1350778043270111,0.21517853438854218,0.45687952637672424
1004,339.4646716117859,0.0005361782968975604,-0.014264383353292942,0.23442406952381134,0.4618152976036072
1005,339.79274892807007,0.00018268221174366772,-0.035889122635126114,0.24667364358901978,0.47333207726478577
1006,340.1204023361206,1.4576678950106725e-05,-0.0583748035132885,0.2364496886730194,0.46592840552330017
1007,340.4486937522888,5.7129760534735397e-05,-0.01929498091340065,0.25020259618759155,0.4749773442745209
1008,340.7768409252167,5.575439445237862e-06,0.01232550572603941,0.2335273176431656,0.46428319811820984
1009,341.105042219162,0.00011430844460846856,0.14490099251270294,0.22853486239910126,0.4560568928718567
1010,341.4332253932953,2.1611211195704527e-05,-0.020974665880203247,0.22502239048480988,0.45317772030830383
1011,341.7607276439667,0.0001047634650603868,-0.018985910341143608,0.22246770560741425,0.46263793110847473
1012,342.0882565975189,3.5365885651117424e-06,0.09237424284219742,0.20596057176589966,0.43055540323257446
1013,342.4158582687378,2.4903914891183376e-05,-0.025517551228404045,0.21278038620948792,0.42685359716415405
1014,342.74357867240906,5.863755177415442e-06,-0.02861418016254902,0.2087629735469818,0.4219178259372711
1015,343.0718252658844,4.5195956772658974e-05,0.06093556806445122,0.20712827146053314,0.420272558927536
1016,344.165988445282,2.911347837653011e-05,-0.1335633397102356,0.19989162683486938,0.42109519243240356
1017,344.49405455589294,6.11195428064093e-05,-0.015561489388346672,0.20386987924575806,0.4169820547103882
1018,344.8221368789673,8.819991307973396e-06,-0.09052413702011108,0.19357703626155853,0.4186273217201233
1019,345.14949083328247,1.680904097156599e-05,-0.05056380480527878,0.1990620493888855,0.4465966820716858
1020,345.47717928886414,0.00011639723379630595,0.033945269882678986,0.2058527022600174,0.4470079839229584
1021,345.8050608634949,5.0270635256310925e-05,0.15268154442310333,0.21515950560569763,0.4165707230567932
1022,346.13288736343384,9.429063356947154e-05,-0.03831185773015022,0.22153043746948242,0.44330617785453796
1023,346.46062660217285,1.7551494238432497e-05,0.14377588033676147,0.2071821689605713,0.4334346354007721
1024,346.78857803344727,3.0165470889187418e-05,-0.14614304900169373,0.19732530415058136,0.4301441013813019
1025,347.1168761253357,4.0871065721148625e-05,0.013903283514082432,0.2073829174041748,0.43261197209358215
1026,347.4444468021393,0.00022557021293323487,-0.006629807874560356,0.21292062103748322,0.45358899235725403
1027,347.7721972465515,7.56496820031316e-06,0.059300221502780914,0.19699588418006897,0.4556455910205841
1028,348.100031375885,0.0001483421219745651,-0.06151312589645386,0.20238879323005676,0.4560568928718567
1029,348.42798256874084,0.00021249450219329447,-0.039464205503463745,0.21807661652565002,0.44330617785453796
1030,348.7558014392853,8.229978266172111e-05,0.008584039285779,0.21845398843288422,0.4350798726081848
1031,349.0846724510193,2.304331610503141e-05,-0.0042430926114320755,0.20920929312705994,0.4190385937690735
1032,349.4128077030182,1.3035989923082525e-06,-0.009382328018546104,0.20243912935256958,0.4153367877006531
1033,349.74033308029175,4.896841710433364e-05,0.13286249339580536,0.20619772374629974,0.4075218439102173
1034,350.06806206703186,6.663060776190832e-05,0.033943548798561096,0.19617216289043427,0.39929553866386414
1035,350.3961253166199,0.00013626969303004444,-0.012745642103254795,0.18890856206417084,0.4112236499786377
1036,350.7243688106537,1.86770466825692e-05,-0.004314532037824392,0.181195929646492,0.40299734473228455
1037,351.0525679588318,0.0003017745038960129,-0.09544091671705246,0.1847703605890274,0.38983532786369324
1038,351.3800733089447,6.900848529767245e-05,0.0008403777610510588,0.18753065168857574,0.38613349199295044
1039,351.70851731300354,2.5513340006000362e-05,-0.020599016919732094,0.18831650912761688,0.3960050344467163
1040,352.0365688800812,0.0006429294589906931,-0.06673450022935867,0.24097976088523865,0.39353713393211365
1041,352.3646104335785,7.067684055073187e-05,0.10128853470087051,0.23341897130012512,0.3927145302295685
1042,352.6923797130585,0.0005890883621759713,0.04600434750318527,0.264167845249176,0.4186273217201233
1043,353.0204756259918,0.00010505538375582546,-0.05472699925303459,0.26175031065940857,0.4149254858493805
1044,353.3485085964203,0.0004652922507375479,0.08242404460906982,0.29340261220932007,0.40309247374534607
1045,353.6761066913605,3.4710817999439314e-05,-0.03172378987073898,0.29273998737335205,0.420272558927536
1046,354.0043568611145,6.575101724592969e-05,-0.03580912575125694,0.2849259376525879,0.4149254858493805
1047,354.332839012146,9.606157254893333e-05,0.1406579464673996,0.27388879656791687,0.4198612570762634
1048,354.6611328125,0.0001569193264003843,-0.037952255457639694,0.28000354766845703,0.44166091084480286
1049,354.98909163475037,0.0005060394178144634,0.10953277349472046,0.29869452118873596,0.4371364414691925
1050,355.31670212745667,5.9086520195705816e-05,0.1715102344751358,0.3005484342575073,0.42849886417388916
1051,355.64467668533325,0.00010238779213977978,0.049422383308410645,0.2920607626438141,0.40720558166503906
1052,355.9722900390625,1.1508454917930067e-05,0.04914071410894394,0.27067798376083374,0.40720558166503906
1053,356.3005418777466,0.00011319226905470714,-0.11446204036474228,0.2471378743648529,0.4103250801563263
1054,356.62895584106445,9.047208550327923e-06,0.16834373772144318,0.24899838864803314,0.3841719627380371
1055,356.95670223236084,0.00042589916847646236,0.03656623139977455,0.2759718596935272,0.3948661684989929
1056,357.2846670150757,0.0001410872209817171,-0.10959699749946594,0.2654261291027069,0.40099653601646423
1057,357.6122841835022,0.00021490483777597547,-0.07998821139335632,0.2544165253639221,0.41320428252220154
1058,357.9403820037842,0.00017194061365444213,-0.08508668839931488,0.2647530138492584,0.42060792446136475
1059,358.2679765224457,0.00010011489212047309,-0.14408154785633087,0.2612481713294983,0.4288342297077179
1060,358.59601521492004,5.973123188596219e-05,0.037887390702962875,0.2552556097507477,0.39729470014572144
1061,358.92434096336365,2.0608749764505774e-05,0.022190112620592117,0.2482444792985916,0.3898910582065582
1062,359.25216341018677,0.00014851003652438521,0.0350974015891552,0.24374280869960785,0.3857043385505676
1063,359.58005452156067,5.5474843975389376e-05,0.10282330214977264,0.2395855337381363,0.39034169912338257
1064,359.9080593585968,6.220363866304979e-05,0.026910701766610146,0.2329074889421463,0.39280956983566284
1065,360.2363922595978,1.5944802726153284e-05,-0.12564438581466675,0.22907836735248566,0.3710099458694458
1066,360.56380558013916,7.625015132362023e-05,-0.01961691305041313,0.22605086863040924,0.37800225615501404
1067,360.89215207099915,2.4447272153338417e-05,0.0051838490180671215,0.21519923210144043,0.3800588548183441
1068,361.22038412094116,0.00011809081479441375,0.039537396281957626,0.20441725850105286,0.3821154236793518
1069,361.54833722114563,4.776335117639974e-05,0.14224396646022797,0.20584215223789215,0.39445483684539795
1070,361.87614154815674,6.894612306496128e-05,-0.011663097888231277,0.19507107138633728,0.37388914823532104
1071,362.20428013801575,1.4649010154244024e-05,0.006132688373327255,0.19501467049121857,0.3689533770084381
1072,362.53227829933167,4.889979027211666e-05,0.14413140714168549,0.18538303673267365,0.3297696113586426
1073,362.8600776195526,6.753407069481909e-05,0.08089195936918259,0.17527812719345093,0.31819069385528564
1074,363.18805480003357,0.00020506471628323197,-0.06760591268539429,0.18321678042411804,0.32329750061035156
1075,363.51636576652527,0.00033251993590965867,0.013613755814731121,0.1901918649673462,0.34780532121658325
1076,363.8436369895935,0.00014058902161195874,0.009917404502630234,0.19344408810138702,0.35932213068008423
1077,364.17172718048096,0.0001081565860658884,-0.051944129168987274,0.19069220125675201,0.3825267553329468
1078,364.49991369247437,0.00010973270400427282,0.03254185989499092,0.19667428731918335,0.37947654724121094
1079,364.8280825614929,2.8740827474393882e-05,0.15801000595092773,0.1984676569700241,0.3893480598926544
1080,365.15526390075684,0.0001372446567984298,0.034160878509283066,0.20774397253990173,0.3613786995410919
1081,365.48294496536255,2.7764763217419386e-05,0.050744932144880295,0.20431168377399445,0.36764976382255554
1082,365.81122374534607,3.1835970730753615e-05,0.13314655423164368,0.21403761208057404,0.35018983483314514
1083,366.1389129161835,5.320650961948559e-05,-0.046167805790901184,0.19757024943828583,0.3345598578453064
1084,366.46691703796387,0.0002876833314076066,0.02171831950545311,0.20338445901870728,0.36764976382255554
1085,366.7951829433441,5.823488754685968e-05,0.10600735247135162,0.19786085188388824,0.36929500102996826
1086,367.1230583190918,0.00010370227391831577,0.04620448127388954,0.21006496250629425,0.3812231421470642
1087,367.4516899585724,0.0001895115856314078,-0.006604576949030161,0.2166564166545868,0.39191725850105286
1088,367.77905201911926,0.00018392100173514336,0.07151675969362259,0.22531142830848694,0.3853362500667572
1089,368.1066873073578,9.975716966437176e-05,-0.02503425069153309,0.2234538197517395,0.40878117084503174
1090,368.4343867301941,4.2339320316386875e-07,-0.03266722336411476,0.2230466604232788,0.4096038043498993
1091,368.7622220516205,0.000542766647413373,-0.02623903751373291,0.22677990794181824,0.41289427876472473
1092,369.08996534347534,9.241251245839521e-05,0.022165292873978615,0.22159631550312042,0.41618481278419495
1093,369.4183235168457,5.603034878731705e-05,0.02631746232509613,0.21423842012882233,0.4116603434085846
1094,370.511367559433,7.8890188888181e-05,-0.003744110930711031,0.21414147317409515,0.4107363820075989
1095,370.83911776542664,2.1158122763154097e-05,0.06057024002075195,0.20941632986068726,0.4103250801563263
1096,371.16769456863403,6.282171671045944e-05,0.08732978254556656,0.21807342767715454,0.40950244665145874
1097,371.49619722366333,0.00023529728059656918,0.035992734134197235,0.22726695239543915,0.41289427876472473
1098,371.8237509727478,7.725700561422855e-05,0.06615573912858963,0.21552279591560364,0.39932090044021606
1099,372.1524646282196,4.755259942612611e-05,-0.09997394680976868,0.20305050909519196,0.3746420741081238
1100,372.4800488948822,2.581990702310577e-05,-0.10314532369375229,0.19342899322509766,0.3717629015445709
1101,372.80801248550415,0.00020761933410540223,-0.053453367203474045,0.20152558386325836,0.3738194704055786
1102,373.13545179367065,7.38923336029984e-05,-0.08730857819318771,0.2010996788740158,0.3746420741081238
1103,373.46345615386963,0.0001339535810984671,-0.007217762526124716,0.21249790489673615,0.38615891337394714
1104,373.79105138778687,0.00015603560314048082,0.03910261020064354,0.20374290645122528,0.4137169420719147
1105,374.1191477775574,9.00613667909056e-05,0.08089505136013031,0.19388537108898163,0.39561909437179565
1106,374.4468147754669,3.923277108697221e-05,0.10561099648475647,0.19599829614162445,0.3762873709201813
1107,374.7749857902527,7.186974107753485e-05,-0.10811258107423782,0.18010006844997406,0.3749409019947052
1108,375.1026380062103,1.4253299923439045e-05,0.14465700089931488,0.18096627295017242,0.37821856141090393
1109,375.4307315349579,1.6335899999830872e-05,0.1670570969581604,0.1800117939710617,0.375712126493454
1110,375.7590970993042,0.00011627912317635491,-0.04947022721171379,0.1737622171640396,0.37195885181427
1111,376.0870933532715,8.975929085863754e-05,0.072008416056633,0.17981986701488495,0.3836183547973633
1112,376.41488337516785,6.481911987066269e-05,0.08453448861837387,0.18187636137008667,0.40233314037323
1113,376.7424097061157,3.194678356521763e-05,-0.042569998651742935,0.1872706115245819,0.4041699171066284
1114,377.07001996040344,0.00015984551282599568,-0.0004853653663303703,0.18610526621341705,0.4061377942562103
1115,377.3979709148407,9.883030725177377e-05,-0.07093311101198196,0.1787579506635666,0.3900965452194214
1116,377.7257978916168,9.130227408604696e-05,0.09720705449581146,0.18456436693668365,0.3921389877796173
1117,378.05342841148376,0.00012783937563654035,-0.034871168434619904,0.19134211540222168,0.4024089574813843
1118,378.3815248012543,6.518453301396221e-05,-0.10908818244934082,0.19101174175739288,0.4067290425300598
1119,378.70991039276123,0.00038166483864188194,0.057252444326877594,0.2010093778371811,0.3868831396102905
1120,379.03767561912537,1.6071451682364568e-05,-0.025110043585300446,0.17828649282455444,0.3682069182395935
1121,379.36542892456055,0.00030437411624006927,-0.013569335453212261,0.18307086825370789,0.3904564380645752
1122,379.6934595108032,7.62325907999184e-06,-0.03139872848987579,0.17851951718330383,0.3937726616859436
1123,380.02167534828186,0.00010880403715418652,0.0308860931545496,0.18659988045692444,0.4185543358325958
1124,380.3497722148895,5.404383409768343e-05,0.03993168845772743,0.18292087316513062,0.42043736577033997
1125,380.67765498161316,1.4964048205001745e-05,-0.004234925378113985,0.18271692097187042,0.39402973651885986
1126,381.00530099868774,0.00010179296805290505,-0.06250066310167313,0.185806006193161,0.397885799407959
1127,381.33313393592834,0.00022641777468379587,0.09992805123329163,0.19425605237483978,0.40816864371299744
1128,381.66098141670227,2.3189209969132207e-05,-0.00048720836639404297,0.18961551785469055,0.40422260761260986
1129,381.98926877975464,0.00012305998825468123,-0.09936255216598511,0.18877087533473969,0.424463152885437
1130,382.3168511390686,0.00028629053849726915,-0.0927266851067543,0.21187783777713776,0.4671279489994049
1131,382.6447124481201,0.0002588514471426606,-0.007075751665979624,0.2144697904586792,0.4763953983783722
1132,382.97245359420776,7.817561709089205e-05,-0.11179707944393158,0.21745286881923676,0.45575734972953796
1133,383.3007936477661,2.1740444822171412e-07,0.07404832541942596,0.2121923565864563,0.46499425172805786
1134,383.6284143924713,5.229384623817168e-05,-0.014446353539824486,0.20486979186534882,0.4616459310054779
1135,383.9566195011139,4.052898657391779e-05,-0.1267300695180893,0.18296267092227936,0.43259042501449585
1136,384.2840139865875,7.0831551965966355e-06,-0.03725430369377136,0.1842191219329834,0.4205144941806793
1137,384.61188554763794,8.820390212349594e-05,0.014301125891506672,0.18442820012569427,0.4278847575187683
1138,384.93935346603394,2.7748383217840455e-05,-0.026765059679746628,0.1814088076353073,0.4276546537876129
1139,385.26765275001526,0.0001238818367710337,-0.007422420661896467,0.18119698762893677,0.4190157949924469
1140,385.595739364624,9.737536311149597e-05,0.03604397550225258,0.1922398805618286,0.41954275965690613
1141,385.9235701560974,5.591884018940618e-06,0.1626550704240799,0.1742895245552063,0.4116121232509613
1142,386.25153493881226,4.8347639676649123e-05,-0.0175593513995409,0.16411255300045013,0.4007508456707001
1143,386.57950735092163,2.3890095690148883e-05,0.00726770143955946,0.16284580528736115,0.39996808767318726
1144,386.9076147079468,4.0173639717977494e-05,0.0029569314792752266,0.15941686928272247,0.40608635544776917
1145,387.2360029220581,7.515050674555823e-05,0.02288411557674408,0.15362368524074554,0.40332287549972534
1146,387.5636155605316,5.555497045861557e-05,-0.15575826168060303,0.15393802523612976,0.3966004252433777
1147,387.89107608795166,0.00010568253492238,0.037008870393037796,0.15626132488250732,0.39875051379203796
1148,388.21918654441833,3.717366053024307e-05,-0.005481743719428778,0.16033302247524261,0.40424832701683044
1149,388.5469994544983,4.8801051889313385e-05,-0.06042642891407013,0.151255801320076,0.38976234197616577
1150,388.87451934814453,5.7785709941526875e-05,0.004079490900039673,0.14635853469371796,0.39261582493782043
1151,389.2027955055237,3.256018680986017e-05,0.03955434635281563,0.14632463455200195,0.3914332985877991
1152,389.5310482978821,1.2138528290961403e-05,0.0926089808344841,0.14525939524173737,0.3757648169994354
1153,389.8588328361511,2.284922629769426e-05,0.04952535405755043,0.1499052345752716,0.3634350299835205
1154,390.1868987083435,0.00021961444872431457,0.13953229784965515,0.15095683932304382,0.37369537353515625
1155,390.5143795013428,4.805297066923231e-06,0.065658338367939,0.1497011035680771,0.3694729804992676
1156,390.8421468734741,0.00013743476301897317,-0.055326905101537704,0.15933799743652344,0.37258997559547424
1157,391.16983008384705,0.00010525829566176981,0.15179164707660675,0.15825459361076355,0.39214026927948
1158,391.4980237483978,3.618193295551464e-05,0.0506930872797966,0.15373468399047852,0.3829435408115387
1159,391.82585167884827,0.00015242092194966972,0.0672249048948288,0.15996567904949188,0.3840669095516205
1160,392.1536371707916,6.809342448832467e-05,0.16989634931087494,0.16906465590000153,0.3694440424442291
1161,392.48215532302856,6.285907875280827e-05,-0.07462514191865921,0.1661509871482849,0.4178988039493561
1162,392.8095006942749,6.489000952569768e-05,0.15152475237846375,0.17249269783496857,0.4119732975959778
1163,393.13710498809814,4.696623363997787e-05,0.042760442942380905,0.16619916260242462,0.3915618360042572
1164,393.46467638015747,8.662944310344756e-05,0.05421891063451767,0.16525988280773163,0.3951094448566437
1165,393.7921841144562,2.916183802881278e-05,0.05408680811524391,0.17354007065296173,0.3878600299358368
1166,394.12103962898254,1.9122742742183618e-05,0.10438365489244461,0.17937810719013214,0.3813689351081848
1167,394.44856429100037,0.00027932517696172,0.18136149644851685,0.1941988617181778,0.3926672339439392
1168,394.7763843536377,2.6957941372529604e-05,-0.012019455432891846,0.17406007647514343,0.39865702390670776
1169,395.10373854637146,2.454721470712684e-05,-0.015260283835232258,0.17071957886219025,0.38891398906707764
1170,395.4315872192383,0.0002053151256404817,0.036499686539173126,0.18309463560581207,0.38296282291412354
1171,395.7598464488983,0.00013096965267322958,0.014615682885050774,0.18315938115119934,0.37886250019073486
1172,396.85594868659973,5.0702721637208015e-05,-0.03630445525050163,0.18008218705654144,0.3562518060207367
1173,397.18401551246643,0.00021524092881008983,0.08502227813005447,0.19398808479309082,0.37620052695274353
1174,397.5118758678436,3.411278885323554e-05,-0.03213689848780632,0.19212786853313446,0.35928526520729065
1175,397.8398857116699,0.00011931677727261558,0.06267429143190384,0.18640974164009094,0.36730873584747314
1176,398.1676993370056,8.954803342930973e-05,0.07201049476861954,0.17412476241588593,0.38076484203338623
1177,398.49578738212585,3.8498768844874576e-05,0.10174686461687088,0.179728165268898,0.3750193119049072
1178,398.8237340450287,9.053686517290771e-05,0.09560401737689972,0.19777342677116394,0.35779422521591187
1179,399.1517753601074,6.727508298354223e-05,-0.0066522168926894665,0.17899583280086517,0.35890093445777893
1180,399.4808928966522,3.0070545108173974e-05,0.06671898812055588,0.17937345802783966,0.3595050275325775
1181,399.8081078529358,1.5557738151983358e-05,-0.007972977124154568,0.17483855783939362,0.35794976353645325
1182,400.1358768939972,3.5479442885844037e-06,0.03901517763733864,0.17593498528003693,0.3602505624294281
1183,400.4639847278595,1.1421549061196856e-05,0.06201888993382454,0.16701094806194305,0.35778266191482544
1184,400.7918338775635,0.00011881269165314734,0.10207828879356384,0.18657732009887695,0.3477054536342621
1185,401.1195478439331,2.5758843548828736e-05,0.019209621474146843,0.18848763406276703,0.3443635404109955
1186,401.4478187561035,4.755298141390085e-05,0.026720447465777397,0.17957574129104614,0.3524869680404663
1187,401.7753975391388,1.4953395293559879e-05,0.062120355665683746,0.1695549637079239,0.3562518060207367
1188,402.10307478904724,4.86603457829915e-05,0.08023003488779068,0.17520591616630554,0.3268428444862366
1189,402.43124508857727,5.489191971719265e-05,-0.023267356678843498,0.18514560163021088,0.3014069199562073
1190,402.7588586807251,3.978176664531929e-06,0.009327668696641922,0.1890600025653839,0.281561017036438
1191,403.0866537094116,0.00010638198000378907,0.020874861627817154,0.2018640786409378,0.26387450098991394
1192,403.41483449935913,6.817206303821877e-05,0.03162773698568344,0.20045073330402374,0.27554553747177124
1193,403.7425425052643,4.5335942559177056e-05,0.03881295025348663,0.20559388399124146,0.2711239159107208
1194,404.07041573524475,0.00010768861102405936,0.11777903139591217,0.21128517389297485,0.26773059368133545
1195,404.3983452320099,4.581769462674856e-05,0.07517038285732269,0.22252145409584045,0.27135902643203735
1196,404.72601222991943,7.75497974245809e-05,0.006532961968332529,0.21536067128181458,0.26395538449287415
1197,405.05397152900696,4.011957935290411e-05,0.05765678361058235,0.2256855070590973,0.25860828161239624
1198,405.38174319267273,0.00010034899605670944,-0.012231874279677868,0.23980316519737244,0.2650478184223175
1199,405.70937967300415,8.261453331215307e-05,0.08399456739425659,0.22048655152320862,0.25928938388824463
1200,406.0375397205353,6.421083526220173e-06,0.060825858265161514,0.21479840576648712,0.2565736770629883
1201,406.3648769855499,1.142698329203995e-05,0.12829813361167908,0.19698242843151093,0.2630004584789276
1202,406.6931719779968,9.185880117001943e-06,0.09924469143152237,0.2061653584241867,0.2717408835887909
1203,407.02101826667786,2.272096389788203e-05,0.034299273043870926,0.18669377267360687,0.2753913104534149
1204,407.3487985134125,0.0001365468924632296,-0.017977913841605186,0.17195329070091248,0.27621394395828247
1205,407.67651653289795,7.073705637594685e-05,-0.09218598902225494,0.1750292032957077,0.2654683589935303
1206,408.0046079158783,6.411389767890796e-05,0.10485351085662842,0.18155626952648163,0.26587966084480286
1207,408.3326756954193,9.320656681666151e-05,-0.044699523597955704,0.1934841275215149,0.24167640507221222
1208,408.66039991378784,2.4601300538051873e-05,0.02662556618452072,0.1782674789428711,0.2532574534416199
1209,408.9891130924225,0.0001401888148393482,0.024788813665509224,0.20095375180244446,0.24695922434329987
1210,409.3171422481537,1.7512844351585954e-05,0.09547456353902817,0.1738620102405548,0.2557111978530884
1211,409.64498710632324,2.143070196325425e-05,-0.13479560613632202,0.1749950498342514,0.23868151009082794
1212,409.9725420475006,6.804859822295839e-07,0.04213419184088707,0.1661492884159088,0.24237050116062164
1213,410.3000988960266,0.00011056094808736816,-0.09438379108905792,0.17939640581607819,0.2679349482059479
1214,410.6274964809418,4.144399554206757e-06,-0.12811142206192017,0.15756486356258392,0.2819710373878479
1215,410.95542073249817,5.639546361635439e-05,0.017506113275885582,0.16193081438541412,0.2909621000289917
1216,411.28398609161377,3.126225055893883e-05,-0.08158596605062485,0.1599065214395523,0.2949531376361847
1217,411.61206912994385,2.6471423552720807e-05,-0.04421892389655113,0.1565985530614853,0.28834640979766846
1218,411.9404835700989,3.303761695860885e-05,-0.01789722964167595,0.14460371434688568,0.2834748923778534
1219,412.268518447876,7.3417145358689595e-06,0.03219534456729889,0.146915465593338,0.2842172086238861
1220,412.5958409309387,7.353530963882804e-05,0.01676710695028305,0.1406392604112625,0.2790597081184387
1221,412.92471051216125,2.689944267331157e-05,0.023349305614829063,0.13564814627170563,0.29188114404678345
1222,413.2528340816498,3.102963819401339e-05,0.06361337751150131,0.1360933780670166,0.27624475955963135
1223,413.5803871154785,0.00010684649168979377,-0.08060170710086823,0.13667850196361542,0.2739745080471039
1224,413.908282995224,7.360386371146888e-05,-0.05270662531256676,0.14153221249580383,0.2786291241645813
1225,414.236412525177,2.3779846742399968e-05,-0.07192912697792053,0.1411956548690796,0.2947603166103363
1226,414.56396102905273,0.00011780133354477584,0.055814649909734726,0.13449272513389587,0.30095577239990234
1227,414.8917260169983,4.1641484131105244e-05,-0.08155039697885513,0.13987332582473755,0.2978709042072296
1228,415.2196044921875,4.831374099012464e-05,-0.01999720372259617,0.13989248871803284,0.28914332389831543
1229,415.5477616786957,0.00011790010466938838,-0.10629266500473022,0.13723203539848328,0.2794453203678131
1230,415.87566661834717,1.804359635571018e-05,0.04870825633406639,0.14377257227897644,0.28542062640190125
1231,416.20398712158203,7.19861127436161e-05,0.04638110101222992,0.14244487881660461,0.27485015988349915
1232,416.5325207710266,1.860417796706315e-05,0.05778553709387779,0.14573946595191956,0.2765725255012512
1233,416.86049604415894,2.6027086278190836e-05,-0.040814366191625595,0.1387520730495453,0.27410465478897095
1234,417.18862771987915,4.912136500934139e-05,0.05186641588807106,0.14238612353801727,0.28675898909568787
1235,417.5168979167938,3.43164756486658e-05,0.07452680170536041,0.1443624496459961,0.28663045167922974
1236,417.8446536064148,2.8113123335060664e-05,0.004981613717973232,0.1434447318315506,0.2731470465660095
1237,418.17341327667236,3.8897458580322564e-05,0.063515804708004,0.14485731720924377,0.27713167667388916
1238,418.5015392303467,9.661646618042141e-05,0.06489104777574539,0.14166253805160522,0.2801329791545868
1239,418.82964754104614,1.1519841791596264e-05,0.07425671070814133,0.14233584702014923,0.2739439904689789
1240,419.1575665473938,1.980732304218691e-05,-0.15836329758167267,0.13706158101558685,0.253423273563385
1241,419.4855453968048,2.4263219529530033e-05,0.10833520442247391,0.1381777673959732,0.2516494691371918
1242,419.8132176399231,0.00014281294716056436,0.051124896854162216,0.1395258605480194,0.2486160397529602
1243,420.14126086235046,4.369755697553046e-05,-0.011668173596262932,0.13801372051239014,0.24144373834133148
1244,420.4696967601776,3.2013587770052254e-05,0.038454387336969376,0.14184637367725372,0.23833318054676056
1245,420.7978184223175,4.545404590317048e-05,-0.03097659908235073,0.1422942727804184,0.2314179539680481
1246,421.1255304813385,0.00011352170986356214,0.03969036787748337,0.1568373590707779,0.23192198574543
1247,421.4534754753113,4.3682590330718085e-05,-0.06549635529518127,0.14468418061733246,0.23694081604480743
1248,421.78155279159546,2.719123767747078e-05,0.06822313368320465,0.13861067593097687,0.24055957794189453
1249,422.10952830314636,4.056668694829568e-05,-0.1129990816116333,0.13249050080776215,0.22276584804058075
1250,423.20996022224426,0.00010222586570307612,-0.1311667263507843,0.12913796305656433,0.22709916532039642
1251,423.53796553611755,9.761856927070767e-05,-0.03175155818462372,0.1357341855764389,0.22882257401943207
1252,423.86612606048584,3.704519258462824e-05,0.0071713682264089584,0.13724811375141144,0.22646766901016235
1253,424.19378900527954,4.980867015547119e-05,0.05254708603024483,0.14238736033439636,0.2284112423658371
1254,424.5219056606293,1.3826384019921534e-05,0.14925867319107056,0.13792037963867188,0.2199011743068695
1255,424.84997510910034,3.24110769724939e-05,-0.039982955902814865,0.13750849664211273,0.22687895596027374
1256,425.178111076355,0.00012670304568018764,0.023411760106682777,0.14265552163124084,0.2388070970773697
1257,425.5053939819336,5.295527898852015e-06,0.050546664744615555,0.14788514375686646,0.22583600878715515
1258,425.8331422805786,5.529134432435967e-05,0.06307124346494675,0.15834324061870575,0.2314034402370453
1259,426.16092014312744,2.9423594241961837e-05,0.15369154512882233,0.15119296312332153,0.2235884666442871
1260,426.488755941391,1.0678778380679432e-05,0.031728021800518036,0.14568525552749634,0.2153252810239792
1261,426.8165807723999,4.9494614358991385e-05,0.002388696651905775,0.14042368531227112,0.21735265851020813
1262,427.1444938182831,7.88178076618351e-05,-0.051948223263025284,0.13669005036354065,0.22365440428256989
1263,427.4721186161041,4.4417909521143883e-05,-0.006411474663764238,0.1384025365114212,0.22329451143741608
1264,427.8002779483795,2.1426909370347857e-05,0.099029541015625,0.14080825448036194,0.22551771998405457
1265,428.12830543518066,8.369897113880143e-05,0.010162639431655407,0.14492997527122498,0.2320987433195114
1266,428.4560616016388,8.73170283739455e-05,0.06976915150880814,0.16008371114730835,0.24875696003437042
1267,428.7839677333832,2.620139639475383e-05,-0.04204597696661949,0.1606605499982834,0.2514305114746094
1268,429.1117899417877,0.0001597382506588474,-0.0023829913698136806,0.16438965499401093,0.2438211888074875
1269,429.4402344226837,3.536909571266733e-05,-0.00908743403851986,0.14912284910678864,0.2265460044145584
1270,429.7685627937317,0.00011511875345604494,0.08167938143014908,0.14578743278980255,0.22983652353286743
1271,430.09675550460815,4.0216142224380746e-05,0.05974007397890091,0.15130409598350525,0.2323044091463089
1272,430.4243919849396,6.442487210733816e-05,-0.01817554049193859,0.14340123534202576,0.23704883456230164
1273,430.7522644996643,0.00023743597557768226,0.05348481982946396,0.16347092390060425,0.2773576080799103
1274,431.0796856880188,6.339386891340837e-05,-0.09312547743320465,0.1537456512451172,0.2678973972797394
1275,431.4074320793152,2.4420724002993666e-05,0.16553142666816711,0.1436014324426651,0.26666346192359924
1276,431.7355604171753,3.69157460227143e-05,0.16211654245853424,0.1314893215894699,0.23458094894886017
1277,432.0633487701416,4.17027622461319e-05,0.09485254436731339,0.13490331172943115,0.22059625387191772
1278,432.3910653591156,3.532653136062436e-05,-0.08314695954322815,0.13432525098323822,0.21771708130836487
1279,432.7189054489136,5.678332308889367e-05,0.022974379360675812,0.13246525824069977,0.21371692419052124
1280,433.0469124317169,2.350389513594564e-05,0.14426285028457642,0.12943100929260254,0.210565984249115
1281,433.37480425834656,9.915003829519264e-06,0.025488806888461113,0.13622961938381195,0.213496595621109
1282,433.70256996154785,2.2728614567313343e-05,0.12498678267002106,0.13383780419826508,0.22012902796268463
1283,434.03104543685913,1.7709673556964844e-05,0.04515328258275986,0.1301419585943222,0.21606729924678802
1284,434.3586263656616,1.9005003196070902e-05,0.03998451679944992,0.13015897572040558,0.226957306265831
1285,434.68627977371216,2.513511572033167e-05,0.09490898251533508,0.1300809532403946,0.21637578308582306
1286,435.0138442516327,2.7776839488069527e-05,0.03283952176570892,0.1304132640361786,0.21667446196079254
1287,435.34174036979675,1.917916733873426e-06,-0.020497335121035576,0.12808121740818024,0.22777993977069855
1288,435.6689553260803,3.806563199759694e-06,-0.0667208582162857,0.13401661813259125,0.22902369499206543
1289,435.99623131752014,1.1245940640947083e-06,0.09363535791635513,0.12939013540744781,0.2304534912109375
1290,436.32365441322327,8.49349016789347e-05,0.0518338605761528,0.1309412121772766,0.23765148222446442
1291,436.6513571739197,1.0439242032589391e-05,0.08309788256883621,0.12676005065441132,0.2333424985408783
1292,436.9795551300049,4.106128471903503e-05,0.07337556034326553,0.12348111718893051,0.22881802916526794
1293,437.30736541748047,5.253540075500496e-05,0.06361153721809387,0.12530896067619324,0.23200573027133942
1294,437.6351728439331,3.63608960469719e-05,0.028460804373025894,0.1226893961429596,0.23159439861774445
1295,437.9629023075104,6.0546120948856696e-05,0.060555651783943176,0.1217612624168396,0.23570755124092102
1296,438.2909080982208,8.336016617249697e-05,-0.015122782438993454,0.12622055411338806,0.24712152779102325
1297,438.61835741996765,1.9029745089937933e-05,0.1004849523305893,0.12796546518802643,0.25164595246315
1298,438.9461612701416,3.0173039704095572e-05,0.06168745830655098,0.13494201004505157,0.2506176829338074
1299,439.27387046813965,2.3536662411061116e-05,0.013503799214959145,0.13775566220283508,0.2471117079257965
1300,439.6017470359802,6.140449113445356e-05,-0.055948104709386826,0.12908202409744263,0.23353834450244904
1301,439.9285526275635,5.3677962569054216e-05,0.04916244000196457,0.12653373181819916,0.23292137682437897
1302,440.25635743141174,3.824180021183565e-05,-0.04614654928445816,0.12291603535413742,0.2267516702413559
1303,440.584579706192,2.431689244986046e-05,-0.013836197555065155,0.12362311780452728,0.22161023318767548
1304,440.9118993282318,5.152770972927101e-05,0.049058444797992706,0.12350105494260788,0.21502920985221863
1305,441.2393956184387,0.00012164366489741951,-0.017934732139110565,0.12757857143878937,0.22017061710357666
1306,441.5674378871918,3.163182918797247e-05,0.0753948837518692,0.1261020302772522,0.2230498343706131
1307,441.89480686187744,3.935985660064034e-05,-0.004907128866761923,0.1254061758518219,0.21174849569797516
1308,442.2222101688385,1.353793777525425e-06,0.03706679120659828,0.12568722665309906,0.215851828455925
1309,442.5501708984375,2.117384792654775e-05,-0.015335552394390106,0.1280158907175064,0.20876646041870117
1310,442.878071308136,2.653535921126604e-05,-0.08020809292793274,0.12382768094539642,0.20393353700637817
1311,443.2056653499603,2.7836376830236986e-05,-0.00807956513017416,0.12044399231672287,0.20820091664791107
1312,443.53359961509705,4.589909440255724e-05,-0.0251170601695776,0.11826605349779129,0.2168385088443756
1313,443.86134576797485,5.418778073362773e-06,-0.004811181221157312,0.12104254961013794,0.21894648671150208
1314,444.189236164093,3.9129874494392425e-05,0.09060132503509521,0.12196805328130722,0.2259388417005539
1315,444.5173215866089,2.9319169698283076e-05,0.07513795793056488,0.1192309707403183,0.22799541056156158
1316,444.8452854156494,6.102055704104714e-05,0.01432054489850998,0.11636887490749359,0.23488491773605347
1317,445.1720724105835,7.825344800949097e-05,0.09268733859062195,0.11583273112773895,0.23735280334949493
1318,445.5000855922699,1.2904072718811221e-05,0.07464784383773804,0.11984346061944962,0.24218575656414032
1319,445.8278193473816,3.8736965507268906e-05,0.04074909910559654,0.12552304565906525,0.24804697930812836
1320,446.15547585487366,8.999097917694598e-05,0.07585741579532623,0.14993618428707123,0.2756980359554291
1321,446.4830985069275,0.00011281409388175234,0.1329905092716217,0.1417752355337143,0.2775489389896393
1322,446.81231594085693,5.975553904136177e-06,0.025506291538476944,0.1455397754907608,0.27981117367744446
1323,447.1398799419403,9.95637401501881e-06,-0.03357527777552605,0.13351775705814362,0.27055662870407104
1324,447.46709966659546,1.5303226973628625e-05,0.016945714130997658,0.12849462032318115,0.2691170275211334
1325,447.79519987106323,1.2558383787109051e-05,0.029041241854429245,0.11804264783859253,0.26192882657051086
1326,448.1229135990143,4.168771192780696e-05,0.13493379950523376,0.1154254823923111,0.2633684277534485
1327,448.4505178928375,9.50150060816668e-05,0.14141730964183807,0.11761713027954102,0.2646023631095886
1328,448.77829456329346,0.00011437909415690228,-0.08536172658205032,0.11702018976211548,0.2652193307876587
1329,449.8791422843933,8.50104697747156e-05,0.024732841178774834,0.12958034873008728,0.2642938792705536
1330,450.2067756652832,3.448178540566005e-05,0.11414214223623276,0.11609026789665222,0.25308558344841003
1331,450.5347948074341,4.8333778977394104e-05,-0.0730745941400528,0.11520878225564957,0.25843265652656555
1332,450.8626186847687,2.4878470867406577e-05,-0.03639167174696922,0.1019662469625473,0.24424231052398682
1333,451.19050884246826,0.00010670795745681971,-0.024970969185233116,0.10794277489185333,0.2539082169532776
1334,451.5181655883789,5.8265653933631256e-05,0.08111034333705902,0.10645966231822968,0.263882577419281
1335,451.84593319892883,0.00022602456738241017,0.035143811255693436,0.11035165190696716,0.2756050229072571
1336,452.1735100746155,5.3784315241500735e-05,0.15088912844657898,0.11135176569223404,0.263882577419281
1337,452.501056432724,2.0373821826069616e-05,0.07639586925506592,0.1109263077378273,0.2652193307876587
1338,452.8291275501251,0.00010519064380787313,0.042047567665576935,0.11981353163719177,0.2742682695388794
1339,453.15660548210144,4.253496808814816e-05,0.10802269726991653,0.12910254299640656,0.27601632475852966
1340,453.48441648483276,9.496152051724494e-05,-0.01312272995710373,0.13451890647411346,0.27046358585357666
1341,453.8119215965271,9.244627290172502e-05,0.09192139655351639,0.13131706416606903,0.2668645977973938
1342,454.1401240825653,8.312981663038954e-05,0.021213240921497345,0.14949621260166168,0.2744739055633545
1343,454.46822237968445,5.806997432955541e-05,0.05809390917420387,0.14200828969478607,0.27416542172431946
1344,454.79611921310425,3.520129030221142e-05,0.015382432378828526,0.1451275646686554,0.2883557677268982
1345,455.12381291389465,8.099773549474776e-05,-0.10318296402692795,0.14311546087265015,0.28938403725624084
1346,455.45142221450806,4.2981799197150394e-05,0.0912889838218689,0.14328917860984802,0.2685098648071289
1347,455.7789692878723,3.7554814298346173e-06,-0.04271087422966957,0.14332064986228943,0.2740626037120819
1348,456.1062834262848,8.323592919623479e-05,0.07929643988609314,0.15730628371238708,0.2753993570804596
1349,456.43372225761414,5.294161383062601e-05,0.08144662529230118,0.15938632190227509,0.2726229727268219
1350,456.7612042427063,3.247087443014607e-05,0.0927007868885994,0.14397846162319183,0.2807464599609375
1351,457.08864569664,6.797732930863276e-05,0.04274976626038551,0.1371156871318817,0.28753313422203064
1352,457.41667675971985,3.841312718577683e-05,0.017741866409778595,0.1334351748228073,0.28218603134155273
1353,457.7435920238495,1.8306565152670373e-06,0.06913924217224121,0.1325189471244812,0.2751937210559845
1354,458.07164764404297,5.1767350669251755e-05,-0.001117973355576396,0.12227891385555267,0.2663504481315613
1355,458.3992419242859,6.151809793664142e-05,0.04498772695660591,0.12250107526779175,0.26491084694862366
1356,458.72644329071045,4.411839472595602e-05,0.02874581329524517,0.1194511279463768,0.26398539543151855
1357,459.0541887283325,4.4648273615166545e-05,0.04819370061159134,0.11418396979570389,0.26491084694862366
1358,459.38273429870605,5.049445462645963e-05,0.05797543376684189,0.11417025327682495,0.26604196429252625
1359,459.7098762989044,9.047600178746507e-05,0.03185402601957321,0.11538263410329819,0.2712862193584442
1360,460.03750133514404,4.133599213673733e-05,0.07021714001893997,0.11039844900369644,0.28012949228286743
1361,460.3654685020447,4.2809537262655795e-05,0.06229758262634277,0.10951019078493118,0.27714744210243225
1362,460.69347977638245,2.369816866121255e-05,-0.030360259115695953,0.10298843681812286,0.2763248085975647
1363,461.0208377838135,8.14554441603832e-05,0.05703924223780632,0.10784155130386353,0.2823916971683502
1364,461.3484618663788,3.279805969214067e-05,0.017642371356487274,0.1086089089512825,0.28198039531707764
1365,461.67626190185547,8.983607585832942e-06,0.023378806188702583,0.10340628027915955,0.2719031870365143
1366,462.00590324401855,7.249240297824144e-05,-0.024601971730589867,0.10003459453582764,0.27827855944633484
1367,462.3337514400482,8.228777733165771e-05,0.0032002031803131104,0.10126152634620667,0.2793068587779999
1368,462.66110849380493,8.114599768305197e-05,-0.034096550196409225,0.10116834938526154,0.2839341461658478
1369,462.9884855747223,6.249042780837044e-05,0.07956816256046295,0.09713142365217209,0.2765304744243622
1370,463.3166720867157,5.899292591493577e-05,-0.06276120990514755,0.10037077963352203,0.280232310295105
1371,463.6448121070862,5.775341560365632e-05,0.054118502885103226,0.10914313793182373,0.2870189845561981
1372,463.97259163856506,9.711169695947319e-05,-0.07302254438400269,0.11159161478281021,0.3063507676124573
1373,464.30012559890747,5.117537875776179e-05,0.05551362782716751,0.11423967033624649,0.3094356060028076
1374,464.62786078453064,4.3877982534468174e-05,0.07084555178880692,0.12259050458669662,0.325065553188324
1375,464.95520782470703,5.7759301853366196e-05,0.08487576246261597,0.13118202984333038,0.32588815689086914
1376,465.2826886177063,6.855611718492582e-05,0.04154306650161743,0.12540893256664276,0.32012978196144104
1377,465.61010909080505,6.382757874234812e-06,0.07341913133859634,0.1090874969959259,0.2879444360733032
1378,465.93806195259094,6.37031698715873e-05,0.035155944526195526,0.11219321191310883,0.28969255089759827
1379,466.2652802467346,0.00013226093142293394,-0.0009274196345359087,0.11343125998973846,0.2900010347366333
1380,466.5932412147522,2.7717076591216028e-05,0.09782540798187256,0.11439768224954605,0.2842426300048828
1381,466.9211149215698,7.163907866925001e-05,0.10951610654592514,0.11599291861057281,0.26789286732673645
1382,467.249388217926,4.833879938814789e-05,0.022919317707419395,0.1171865314245224,0.269435316324234
1383,467.5772051811218,0.00012798266834579408,-0.010128440335392952,0.11896752566099167,0.2712862193584442
1384,467.90476870536804,7.445218216162175e-05,-0.0030468010809272528,0.12098931521177292,0.2832143306732178
1385,468.232617855072,1.2715647244476713e-05,-0.020668186247348785,0.11965420097112656,0.27673614025115967
1386,468.5603358745575,4.9965445214184e-05,0.010734423995018005,0.12682074308395386,0.28126057982444763
1387,468.8882622718811,6.291020690696314e-05,0.031213006004691124,0.13443619012832642,0.27344563603401184
1388,469.2156147956848,5.336860704119317e-05,0.09661859273910522,0.11844208091497421,0.2670702338218689
1389,469.54366755485535,6.495870184153318e-05,-0.03857608884572983,0.11431419104337692,0.27200600504875183
1390,469.8714876174927,3.348844620632008e-05,0.11363599449396133,0.11318759620189667,0.26398539543151855
1391,470.1988456249237,6.443615711759776e-05,0.03384949639439583,0.11071828007698059,0.26192882657051086
1392,470.5267198085785,3.396338070160709e-05,0.06013872101902962,0.11355653405189514,0.2531884014606476
1393,470.85415267944336,5.964055526419543e-05,-0.04126334190368652,0.11001919209957123,0.23714713752269745
1394,471.1826078891754,6.892548844916746e-05,0.09612099081277847,0.10559194535017014,0.23108026385307312
1395,471.50998306274414,7.034870941424742e-05,-0.03475552797317505,0.10751605778932571,0.2359132021665573
1396,471.8375940322876,0.00012221529323142022,0.15701842308044434,0.11995665729045868,0.2446536421775818
1397,472.16521644592285,2.947778375528287e-05,0.011569633148610592,0.11712715029716492,0.2433168590068817
1398,472.49283385276794,9.953421249520034e-05,0.011095051653683186,0.12653514742851257,0.24773849546909332
1399,472.82046151161194,5.195872290642001e-05,0.11428973823785782,0.12154251337051392,0.22222720086574554
1400,473.148175239563,5.74845980736427e-05,-0.07212015241384506,0.11733140796422958,0.21276697516441345
1401,473.4755928516388,4.8805042752064764e-05,-0.04301324859261513,0.11233522742986679,0.22366680204868317
1402,473.8030261993408,8.60605578054674e-05,0.044181108474731445,0.11795084178447723,0.23107045888900757
1403,474.1307442188263,2.1727772036683746e-05,-0.033330392092466354,0.1181831806898117,0.22202153503894806
1404,474.4579770565033,7.991764869075269e-05,-0.06273536384105682,0.1147853434085846,0.2399137020111084
1405,474.78553891181946,9.623773075873032e-05,-0.02064947970211506,0.11305613070726395,0.23107045888900757
1406,475.11310505867004,0.00016900390619412065,-0.01866907812654972,0.1228487491607666,0.23559489846229553
1407,476.20619678497314,0.00010645683505572379,0.10160783678293228,0.11681024730205536,0.24114765226840973
1408,476.53378534317017,0.00010649738396750763,-0.02350747026503086,0.11746852099895477,0.23888541758060455
1409,476.86101937294006,5.777655678684823e-05,0.05152227729558945,0.11533185839653015,0.22983652353286743
1410,477.18824887275696,4.6297460357891396e-05,-0.04093172028660774,0.12147653847932816,0.22716297209262848
1411,477.5156328678131,2.62422672676621e-05,0.04757912456989288,0.11890861392021179,0.24011936783790588
1412,477.84315824508667,0.00011952827480854467,0.007889343425631523,0.11615066975355148,0.25184181332588196
1413,478.17033529281616,5.830145164509304e-05,0.026087157428264618,0.11787758767604828,0.24670039117336273
1414,478.4980640411377,0.00011753249418688938,-0.08191762864589691,0.12608793377876282,0.26664912700653076
1415,478.8259439468384,1.5666035324102268e-05,-0.0031261490657925606,0.12017536163330078,0.24834565818309784
1416,479.15367341041565,6.233608291950077e-05,0.06416082382202148,0.1209183931350708,0.23682884871959686
1417,479.48080468177795,8.794917812338099e-05,0.09460674226284027,0.1207636371254921,0.23909108340740204
1418,479.80793261528015,7.414544961648062e-05,-0.04786502569913864,0.11518361419439316,0.24690605700016022
1419,480.13563537597656,0.00010283289157086983,0.02401946485042572,0.11913860589265823,0.25348708033561707
1420,480.4632203578949,0.00012033079838147387,-0.012144302949309349,0.1249661073088646,0.2547210156917572
1421,480.791113615036,8.976007666205987e-05,0.01763678900897503,0.1300385445356369,0.24999091029167175
1422,481.1178185939789,4.33360728493426e-05,-0.056731585413217545,0.11857963353395462,0.2397080659866333
1423,481.4451367855072,5.4302265198202804e-05,-0.03761177882552147,0.12428978085517883,0.2512248456478119
1424,481.77277851104736,6.994552677497268e-05,0.0902043953537941,0.12606406211853027,0.24649474024772644
1425,482.1003999710083,8.45748363644816e-05,-0.029278403148055077,0.1333875209093094,0.25184181332588196
1426,482.4279799461365,5.613173561869189e-05,0.029705800116062164,0.13411211967468262,0.2543097138404846
1427,482.75534319877625,9.492766548646614e-05,-0.05627700313925743,0.13350766897201538,0.25801151990890503
1428,483.08254623413086,4.881015411228873e-05,-0.02080303058028221,0.14394289255142212,0.26891136169433594
1429,483.4101324081421,2.906630288634915e-05,0.08248735219240189,0.13417920470237732,0.2736414670944214
1430,483.73806262016296,3.887599450536072e-05,-0.03761757165193558,0.13132824003696442,0.2641812562942505
1431,484.06552815437317,9.004367893794551e-05,0.03446108102798462,0.12914907932281494,0.27076226472854614
1432,484.39338994026184,3.171067510265857e-05,-0.06832345575094223,0.1259564757347107,0.2658264935016632
1433,484.7207465171814,0.00013494484301190823,0.046292513608932495,0.1305951029062271,0.2641812562942505
1434,485.0478398799896,5.94596604059916e-05,-0.01780892163515091,0.12998156249523163,0.27240753173828125
1435,485.37581276893616,0.00013381744793150574,0.1050964891910553,0.1322774887084961,0.2717905640602112
1436,485.703218460083,6.679356010863557e-05,0.13809318840503693,0.1476510912179947,0.29071101546287537
1437,486.0306775569916,6.166364619275555e-05,0.07881014794111252,0.1312965750694275,0.2717905640602112
1438,486.3583164215088,5.344956662156619e-05,-0.0879426971077919,0.12991629540920258,0.28762614727020264
1439,486.68577003479004,5.674191561411135e-05,0.0936562642455101,0.12374866008758545,0.2808394730091095
1440,487.01306223869324,4.757891656481661e-05,0.03445703536272049,0.12239347398281097,0.27652066946029663
1441,487.3402187824249,7.061649375827983e-05,0.06863074749708176,0.1239863857626915,0.2898883819580078
1442,487.66720366477966,1.338470792688895e-05,0.0426175519824028,0.11931943148374557,0.2896827161312103
1443,487.9948194026947,3.0607159715145826e-05,0.06448399275541306,0.12053439021110535,0.2970863878726959
1444,488.32313895225525,3.886939521180466e-05,0.08777867257595062,0.11808318644762039,0.29461848735809326
1445,488.6497666835785,7.139095032471232e-06,0.08590110391378403,0.1200391948223114,0.297292023897171
1446,488.97761726379395,4.1001811041496694e-05,0.04142473265528679,0.11806199699640274,0.2888600826263428
1447,489.30579948425293,6.902439054101706e-05,-0.01476950105279684,0.11955834180116653,0.2923562526702881
1448,489.6331055164337,1.2225990758452099e-05,0.014104346744716167,0.11395937204360962,0.2756980359554291
1449,489.9603214263916,4.807658842764795e-05,0.0890563353896141,0.11857368797063828,0.2845412790775299
1450,490.2872574329376,8.634980622446164e-05,-0.021105660125613213,0.12238744646310806,0.29071101546287537
1451,490.61449098587036,5.020512253395282e-05,0.04934573173522949,0.1180945336818695,0.291739284992218
1452,490.9418444633484,6.412844231817871e-05,0.010161962360143661,0.11545932292938232,0.28351300954818726
1453,491.26929926872253,5.0096183258574456e-05,0.034374408423900604,0.11378130316734314,0.2896827161312103
1454,491.5976734161377,5.023584526497871e-05,0.016154173761606216,0.11964596807956696,0.275081068277359
1455,491.92551827430725,5.704991417587735e-05,0.019944990053772926,0.12767013907432556,0.24464382231235504
1456,492.25332593917847,6.39322679489851e-05,-0.026164142414927483,0.11927954107522964,0.24957959353923798
1457,492.5808138847351,6.2493585573975e-05,0.0511041060090065,0.11888465285301208,0.24608340859413147
1458,492.9082615375519,5.324283119989559e-05,0.0622236542403698,0.11554838716983795,0.25554364919662476
1459,493.2358236312866,2.9216118491603993e-05,-0.020132923498749733,0.11355087906122208,0.25924548506736755
1460,493.5635633468628,5.678957313648425e-05,0.039084985852241516,0.10955949872732162,0.24238158762454987
1461,493.89093804359436,5.7159322750521824e-05,0.0371524803340435,0.11179123818874359,0.23004215955734253
1462,494.21887707710266,6.990262772887945e-05,0.08266089856624603,0.11902938783168793,0.23703451454639435
1463,494.5465862751007,3.7161506043048576e-05,0.01687978021800518,0.1162920892238617,0.2532814145088196
1464,494.87404346466064,2.534306258894503e-05,0.039578501135110855,0.12033504247665405,0.2604794204235077
1465,495.2019429206848,8.715782314538956e-05,0.024898122996091843,0.11677727848291397,0.252870112657547
1466,495.5294198989868,4.2817180656129494e-05,7.63988500693813e-05,0.11991649866104126,0.2506078779697418
1467,495.85755252838135,3.5079145163763314e-05,0.07071053981781006,0.12202443182468414,0.25945115089416504
1468,496.1855010986328,6.161558121675625e-05,0.07168037444353104,0.12622135877609253,0.2473173588514328
1469,496.5138204097748,2.1438225303427316e-05,0.015600215643644333,0.13057288527488708,0.24978524446487427
1470,496.84095215797424,5.457765291794203e-05,-0.04098916053771973,0.12502843141555786,0.2588341534137726
1471,497.16889691352844,6.479362491518259e-05,0.10027209669351578,0.12871335446834564,0.24978524446487427
1472,497.4967715740204,5.021989272790961e-05,0.012988852337002754,0.12875501811504364,0.2625359892845154
1473,497.82399463653564,2.294387377332896e-05,0.061543550342321396,0.1281939297914505,0.24320422112941742
1474,498.1516511440277,6.782547279726714e-05,-0.06100774556398392,0.12618803977966309,0.24361552298069
1475,498.4786584377289,4.6009943616809323e-05,0.08773640543222427,0.1297774612903595,0.2617133557796478
1476,498.8061285018921,5.913185668759979e-05,-0.04596267268061638,0.13084670901298523,0.2571888864040375
1477,499.1334683895111,6.755383219569921e-05,0.01640055701136589,0.12684978544712067,0.2586285173892975
1478,499.4607455730438,5.041401891503483e-05,-0.07451021671295166,0.12860111892223358,0.25369274616241455
1479,499.78831481933594,0.000148539780639112,0.04466864466667175,0.14267529547214508,0.2565719187259674
1480,500.11618995666504,5.810002767248079e-05,-0.043163299560546875,0.14236105978488922,0.25554364919662476
1481,500.4440381526947,1.4616332009609323e-05,-0.015788981691002846,0.13998040556907654,0.24999091029167175
1482,500.7714042663574,6.22458101133816e-05,-0.05407080426812172,0.1330500990152359,0.2514305114746094
1483,501.09888553619385,0.00013847113586962223,-0.042502887547016144,0.13593743741512299,0.2654151916503906
1484,501.42647767066956,0.00015997431182768196,-0.023568207398056984,0.13290399312973022,0.26459255814552307
1485,502.5239882469177,0.0001243395236087963,0.04618661478161812,0.13548830151557922,0.2561606168746948
1486,502.8517236709595,0.00012022473674733192,0.052563004195690155,0.14752529561519623,0.2454664409160614
1487,503.1798779964447,0.00011439479567343369,0.027960943058133125,0.14523988962173462,0.2619190216064453
1488,503.5070836544037,9.537688310956582e-05,-0.05128669738769531,0.13933971524238586,0.2693226635456085
1489,503.8348844051361,6.389179907273501e-05,-0.041778504848480225,0.14907518029212952,0.28556957840919495
1490,504.1626753807068,4.315079058869742e-05,0.022607803344726562,0.14422212541103363,0.2804281711578369
1491,504.4902677536011,2.6097703084815294e-05,0.017933180555701256,0.14085549116134644,0.28742048144340515
1492,504.81789088249207,6.621961074415594e-05,0.010515263304114342,0.13619650900363922,0.2808394730091095
1493,505.14520049095154,0.00011008221190422773,-0.026958968490362167,0.13380828499794006,0.2863922119140625
1494,505.472487449646,0.00011241547326790169,0.02646810933947563,0.12741926312446594,0.2824847102165222
1495,505.7996392250061,2.2854148483020253e-05,0.0895601287484169,0.13792403042316437,0.302844762802124
1496,506.1267240047455,2.4651959392940626e-05,0.10653535276651382,0.1327885389328003,0.27590370178222656
1497,506.4541883468628,0.00010232931526843458,-0.0031471108086407185,0.13185766339302063,0.2584228515625
1498,506.7817294597626,1.2551294275908731e-05,0.003158066188916564,0.12988166511058807,0.25780585408210754
1499,507.1094477176666,5.693996718036942e-05,0.06326358765363693,0.12623588740825653,0.24875696003437042
1500,507.43702387809753,6.046874477760866e-05,-0.06606130301952362,0.12884525954723358,0.24834565818309784
1501,507.76460123062134,4.654798249248415e-05,0.028612947091460228,0.12264275550842285,0.24999091029167175
1502,508.09216570854187,0.00015706777048762888,0.04812063276767731,0.13196250796318054,0.24813999235630035
1503,508.4196443557739,5.701251211576164e-05,0.009315124712884426,0.12410115450620651,0.2586285173892975
1504,508.7471752166748,0.00012337512453086674,0.006557407323271036,0.12698441743850708,0.2660321593284607
1505,509.07472229003906,5.8448673371458426e-05,-0.04417576640844345,0.13529546558856964,0.25760021805763245
1506,509.4028015136719,6.929731171112508e-05,0.028948955237865448,0.1317208707332611,0.24361552298069
1507,509.73025131225586,7.527332491008565e-05,0.10778233408927917,0.1339721977710724,0.24999091029167175
1508,510.05720615386963,3.4142783988500014e-05,0.10569406300783157,0.13288506865501404,0.2598624527454376
1509,510.38434314727783,8.043558045756072e-05,-0.003327314741909504,0.12491556257009506,0.25204747915267944
1510,510.711847782135,7.810155511833727e-05,0.02360496297478676,0.1273120492696762,0.2682943642139435
1511,511.0393044948578,6.588298856513575e-05,0.020213641226291656,0.12754903733730316,0.28577524423599243
1512,511.3665363788605,7.17102739145048e-05,-0.03227322921156883,0.12227737158536911,0.2793998718261719
1513,511.6942503452301,0.0001453704753657803,-0.002402133774012327,0.14255891740322113,0.29832032322883606
1514,512.0221617221832,8.320155029650778e-05,-0.15523259341716766,0.14550676941871643,0.29646942019462585
1515,512.3494734764099,5.2537692681653425e-05,0.005055881571024656,0.13064371049404144,0.27096793055534363
1516,512.6768362522125,4.305529364501126e-05,0.03187328577041626,0.13298435509204865,0.28207340836524963
1517,513.0045173168182,5.8984660427086055e-05,0.0566585436463356,0.13888390362262726,0.28145644068717957
1518,513.3320479393005,9.501718886895105e-05,-0.04846435785293579,0.1351734846830368,0.27610936760902405
1519,513.6599688529968,0.00016506768588442355,0.04597616568207741,0.1505666822195053,0.2756980359554291
1520,513.9875917434692,0.00012325012357905507,0.013700265437364578,0.14807651937007904,0.2824847102165222
1521,514.3154039382935,9.13546682568267e-05,-0.012441148050129414,0.14713354408740997,0.28742048144340515
1522,514.6427624225616,5.748901457991451e-05,0.03159525617957115,0.14801949262619019,0.2919449508190155
1523,514.970817565918,6.76111230859533e-05,-0.0069497679360210896,0.1485338658094406,0.29667505621910095
1524,515.2978632450104,0.00012724772386718541,0.06922920793294907,0.13905395567417145,0.2956467866897583
1525,515.6256282329559,4.2546773329377174e-05,0.06289080530405045,0.1321268379688263,0.28577524423599243
1526,515.9532074928284,0.00010026878589997068,-0.0070950030349195,0.1389170140028,0.28721484541893005
1527,516.2809157371521,5.856950519955717e-05,-0.02825390361249447,0.13381341099739075,0.27796027064323425
1528,516.6083009243011,3.1171755836112425e-05,0.0393628291785717,0.1273326724767685,0.25780585408210754
1529,516.9358832836151,9.323014819528908e-05,-0.04558555409312248,0.12388987839221954,0.26520952582359314
1530,517.2641236782074,7.935358007671311e-05,0.011033906601369381,0.1236787810921669,0.27076226472854614
1531,517.5914196968079,2.876278813346289e-05,0.02272495999932289,0.12285096198320389,0.2693226635456085
1532,517.9184653759003,6.819600093876943e-05,-0.02864161878824234,0.12416712194681168,0.26150768995285034
1533,518.2458972930908,8.618539141025394e-05,0.008306190371513367,0.12616650760173798,0.2643868923187256
1534,518.5735023021698,4.391042239149101e-05,0.1113344132900238,0.12579168379306793,0.2584228515625
1535,518.9008173942566,9.48248416534625e-05,-0.001161253429017961,0.12962885200977325,0.28351300954818726
1536,519.2286653518677,2.043996937572956e-05,0.09907638281583786,0.12323242425918579,0.2617133557796478
1537,519.5564703941345,5.842058817506768e-05,0.003424727823585272,0.12851014733314514,0.2623303234577179
1538,519.8842086791992,7.65272561693564e-05,0.1309531033039093,0.13235072791576385,0.28145644068717957
1539,520.2113962173462,6.209434650372714e-05,0.018577374517917633,0.1339244544506073,0.2775489389896393
1540,520.5386250019073,8.296575106214732e-05,0.014916293323040009,0.13268442451953888,0.2793998718261719
1541,520.8661756515503,0.00010207302693743259,-0.08647812902927399,0.12884466350078583,0.28536394238471985
1542,521.1941463947296,0.00010680809646146372,0.1287146657705307,0.134098619222641,0.2880374491214752
1543,521.5218243598938,0.0001251166977453977,0.06839870661497116,0.13915733993053436,0.3071635663509369
1544,521.8493821620941,6.242924428079277e-05,0.07009302079677582,0.13450247049331665,0.2880374491214752
1545,522.1770236492157,6.658382335444912e-05,-0.020865660160779953,0.13267399370670319,0.297703355550766
1546,522.5040998458862,0.00011048450687667355,0.09443069994449615,0.13020706176757812,0.2756980359554291
1547,522.8316602706909,3.640729119069874e-05,0.1621621549129486,0.13028517365455627,0.24978524446487427
1548,523.1588842868805,7.102070958353579e-05,0.08900797367095947,0.12989473342895508,0.24649235606193542
1549,523.4867660999298,9.86393351922743e-05,-0.05564260482788086,0.1393739879131317,0.24834325909614563
1550,523.8142533302307,7.697918044868857e-05,0.028791198506951332,0.12671975791454315,0.25903981924057007
1551,524.1415510177612,0.0001110566226998344,0.019349757581949234,0.12016168236732483,0.2623303234577179
1552,524.4691090583801,0.00015359331155195832,0.07043683528900146,0.13305920362472534,0.2604794204235077
1553,524.7967627048492,9.244957618648186e-05,-0.02430097572505474,0.1314225196838379,0.26109638810157776
1554,525.1242952346802,6.519461021525785e-05,-0.07907986640930176,0.12528696656227112,0.2791942059993744
1555,525.451934337616,8.521811832906678e-05,0.041074857115745544,0.1293378621339798,0.28947705030441284
1556,525.7799880504608,5.460537795443088e-05,-0.00039406298310495913,0.13146473467350006,0.2902996838092804
1557,526.1078488826752,5.003059050068259e-05,0.048109427094459534,0.11719263345003128,0.26109638810157776
1558,526.4353713989258,0.00019488188263494521,-0.015280636958777905,0.12933552265167236,0.28577524423599243
1559,526.7629301548004,2.6642277589417063e-05,-0.021332623437047005,0.12283147126436234,0.26335862278938293
1560,527.0912575721741,6.973740528337657e-05,0.05128554254770279,0.12508746981620789,0.25965678691864014
1561,527.4179902076721,4.910937786917202e-05,0.06401804089546204,0.12186295539140701,0.26664912700653076
1562,527.7453501224518,9.851993672782555e-05,0.05259323865175247,0.11967629939317703,0.27405276894569397
1563,528.8433609008789,6.043157554813661e-05,-0.034173913300037384,0.11242494732141495,0.27425843477249146
1564,529.1706790924072,5.38151798537001e-05,0.03767158091068268,0.1158299371600151,0.2567775845527649
1565,529.4981958866119,9.779073297977448e-05,-0.04352409392595291,0.13372749090194702,0.2717905640602112
1566,529.8253972530365,5.172923920326866e-05,0.09233861416578293,0.1262945532798767,0.2713792324066162
1567,530.152827501297,4.247410470270552e-05,0.04388681799173355,0.12072546035051346,0.25554364919662476
1568,530.4805653095245,5.865351340617053e-05,0.045469559729099274,0.11153429746627808,0.24793432652950287
1569,530.807549238205,9.381621202919632e-05,0.030396632850170135,0.11443564295768738,0.24114765226840973
1570,531.1346089839935,8.650503878016025e-05,0.0068830824457108974,0.11548899114131927,0.23826844990253448
1571,531.4620387554169,5.271596091915853e-05,-0.06326259672641754,0.11046051979064941,0.2456721067428589
1572,531.7891767024994,4.1106010030489415e-05,0.015987439081072807,0.10699952393770218,0.26315295696258545
1573,532.1168746948242,5.439174856292084e-05,0.08454443514347076,0.11489672213792801,0.2674717605113983
1574,532.444013595581,7.413288403768092e-05,0.029411111027002335,0.1181776225566864,0.26109638810157776
1575,532.7717068195343,5.5142743804026395e-05,0.053480055183172226,0.11875230818986893,0.26294729113578796
1576,533.0997817516327,2.0765874069184065e-05,0.1417458951473236,0.11372116953134537,0.24608340859413147
1577,533.4268984794617,7.82367933425121e-05,-0.07677765190601349,0.1122153177857399,0.2543097138404846
1578,533.7541382312775,7.655338413314894e-05,0.0648030936717987,0.11798784881830215,0.26130205392837524
1579,534.0816802978516,3.3135333069367334e-05,-0.004166807048022747,0.1090993657708168,0.2588341534137726
1580,534.4093415737152,5.604979014606215e-05,-0.020270980894565582,0.10755757242441177,0.2608907222747803
1581,534.7368664741516,4.2242827476002276e-05,-0.07698045670986176,0.11095201224088669,0.2530757486820221
1582,535.0642614364624,0.0001479663624195382,-0.03330151364207268,0.10980359464883804,0.2598624527454376
1583,535.3918886184692,2.6399655325803906e-05,0.03311264514923096,0.11460552364587784,0.25595495104789734
1584,535.7191777229309,4.528622594079934e-05,-0.05315409600734711,0.10718885064125061,0.24402685463428497
1585,536.0466282367706,7.246687164297327e-05,0.1409296840429306,0.11166021227836609,0.23374399542808533
1586,536.3739433288574,4.673314106184989e-05,0.03278745338320732,0.11695054173469543,0.24299855530261993
1587,536.7009437084198,5.3631531045539305e-05,0.009166717529296875,0.1291663497686386,0.23353596031665802
1588,537.0282049179077,5.798614438390359e-05,-0.06102953478693962,0.12347233295440674,0.25119316577911377
1589,537.3560888767242,0.00013036499149166048,-0.0005260991747491062,0.12831681966781616,0.2600184381008148
1590,537.6832184791565,4.2909297917503864e-05,0.039132259786129,0.12644062936306,0.2489129602909088
1591,538.0106587409973,9.316575597040355e-05,0.0177146103233099,0.12608137726783752,0.24721015989780426
1592,538.3384041786194,3.240216392441653e-05,0.031998004764318466,0.11872366070747375,0.24546405673027039
1593,538.6654536724091,0.00010220387775916606,0.008255872875452042,0.11942549049854279,0.24258483946323395
1594,538.9931855201721,1.1345613529556431e-05,0.0881100445985794,0.12708385288715363,0.27261078357696533
1595,539.3203756809235,8.129594789352268e-05,0.10445703566074371,0.11743155866861343,0.2672636806964874
1596,539.6477098464966,6.555244908668101e-05,-0.015674389898777008,0.11272149533033371,0.2565695345401764
1597,539.9748356342316,7.488355913665146e-05,-0.025647154077887535,0.11122171580791473,0.24978284537792206
1598,540.3025870323181,8.54874451761134e-05,0.15742236375808716,0.11367618292570114,0.25369033217430115
1599,540.6300692558289,7.496609759982675e-05,0.006688808556646109,0.11455541849136353,0.23086239397525787
1600,540.9575545787811,0.00012868967314716429,0.038801390677690506,0.12176477909088135,0.2501941919326782
1601,541.2843141555786,7.846783410059288e-05,0.017250601202249527,0.1280277669429779,0.24423010647296906
1602,541.6121456623077,8.996971882879734e-05,0.02243053913116455,0.13051095604896545,0.24196787178516388
1603,541.9393935203552,6.971193215576932e-05,0.12646786868572235,0.1302025467157364,0.24957720935344696
1604,542.2665796279907,5.051961852586828e-05,0.018389936536550522,0.12201488018035889,0.22901147603988647
1605,542.5943531990051,1.8338456357014365e-05,0.054838936775922775,0.11928381770849228,0.2360038459300995
1606,542.921359539032,3.3579890441615134e-05,0.07993695884943008,0.11784408986568451,0.2378547489643097
1607,543.2484910488129,3.9550290239276364e-05,0.06497960537672043,0.11648830026388168,0.24443575739860535
1608,543.5759739875793,5.674815474776551e-05,0.08951689302921295,0.11825777590274811,0.24443575739860535
1609,543.9031405448914,8.404489199165255e-05,0.03286714106798172,0.12154271453619003,0.2557469308376312
1610,544.2304828166962,6.436085823224857e-05,0.018978113308548927,0.12200883775949478,0.2471093237400055
1611,544.5578107833862,3.6979399737901986e-05,-0.015960147604346275,0.12140757590532303,0.26479580998420715
1612,544.8851046562195,4.5091404899721965e-05,-0.040730319917201996,0.12810446321964264,0.2695259153842926
1613,545.2122581005096,8.131947106448933e-05,-0.10005492717027664,0.12574636936187744,0.26500147581100464
1614,545.5393631458282,9.142312774201855e-05,-0.02746734581887722,0.12074930220842361,0.26273924112319946
1615,545.8668396472931,6.98576623108238e-05,0.03831585869193077,0.12384182959794998,0.2652071416378021
1616,546.194009065628,6.858372216811404e-05,0.009843234904110432,0.12910465896129608,0.2730221152305603
1617,546.5214145183563,6.59147190162912e-05,0.03901367262005806,0.12555944919586182,0.26109397411346436
1618,546.8486664295197,9.239248902304098e-05,0.113636814057827,0.12763871252536774,0.29255950450897217
1619,547.1763973236084,0.00010653511708369479,0.0011175083927810192,0.12159426510334015,0.28165972232818604
1620,547.5041761398315,4.0637045458424836e-05,-0.04316316917538643,0.1237223818898201,0.28762373328208923
1621,547.8315451145172,0.00011423014802858233,-0.10258615016937256,0.12460018694400787,0.2524563670158386
1622,548.1588568687439,2.696486035347334e-06,0.0208177138119936,0.11998920142650604,0.24464143812656403
1623,548.486013174057,6.120866601122543e-05,0.032928720116615295,0.1143973097205162,0.2489602416753769
1624,548.8138728141785,3.47930435964372e-05,0.10292308777570724,0.10756760090589523,0.2545129656791687
1625,549.1407794952393,4.525346957962029e-05,-0.029160205274820328,0.11539141088724136,0.23497550189495087
1626,549.4676930904388,6.190081330714747e-05,0.09029216319322586,0.12082625925540924,0.23908869922161102
1627,549.7948634624481,3.5331824619788677e-05,0.022439688444137573,0.10713309049606323,0.2057722508907318
1628,550.1225190162659,6.551133265020326e-05,0.03987440839409828,0.11380888521671295,0.2191007286310196
1629,550.4502279758453,6.283211405389011e-05,0.00894194096326828,0.11108364164829254,0.21365083754062653
1630,550.7775521278381,5.560758290812373e-05,-0.06996206939220428,0.10767948627471924,0.22290539741516113
1631,551.1047158241272,5.9774516557808965e-05,0.07375282049179077,0.10902733355760574,0.21244259178638458
1632,551.4322283267975,1.776462704583537e-05,-0.0018612903077155352,0.09999571740627289,0.20478187501430511
1633,551.7594265937805,8.679994789417833e-05,-0.05181440711021423,0.09567131102085114,0.21401071548461914
1634,552.0869698524475,6.386341556208208e-05,0.10762620717287064,0.09169290959835052,0.21169708669185638
1635,552.415144443512,7.141764945117757e-05,0.030437301844358444,0.0936574637889862,0.1997946798801422
1636,552.7429702281952,8.576201071264222e-05,0.027987752109766006,0.09394964575767517,0.20227846503257751
1637,553.0719840526581,5.525851884158328e-05,-0.01983371004462242,0.09477443248033524,0.1987822949886322
1638,553.400768995285,7.10927924956195e-05,0.06328311562538147,0.09871824830770493,0.20885950326919556
1639,553.7293367385864,9.97028109850362e-05,-0.0033999918960034847,0.10120810568332672,0.20694127678871155
1640,554.0574300289154,3.018679672095459e-05,0.05739494785666466,0.09678409993648529,0.19300800561904907
1641,555.1552646160126,0.00010022717469837517,-0.06316111236810684,0.10141243040561676,0.19014470279216766
1642,555.4835820198059,2.1166222722968087e-05,0.019090816378593445,0.10016945004463196,0.1860315501689911
1643,555.8111760616302,9.845377462625038e-06,0.06301610171794891,0.09516632556915283,0.19158191978931427
1644,556.1394424438477,6.0387406847439706e-05,-0.00010790586384246126,0.100457102060318,0.19837096333503723
1645,556.467127084732,4.3034036934841424e-05,-0.08600062131881714,0.09710035473108292,0.20207281410694122
1646,556.7947397232056,5.37398736923933e-05,0.038105662912130356,0.10086358338594437,0.19538654386997223
1647,557.1225128173828,9.634915477363393e-05,0.008472989313304424,0.11179792135953903,0.20536088943481445
1648,557.4500632286072,5.810513175674714e-05,0.016689935699105263,0.10555734485387802,0.21605508029460907
1649,557.7775650024414,2.362100531172473e-05,0.0013817285653203726,0.09620130062103271,0.20967967808246613
1650,558.1053287982941,8.110034104902297e-05,0.019723623991012573,0.09825727343559265,0.21297022700309753
1651,558.4327213764191,6.702109385514632e-05,-0.07166317850351334,0.09479240328073502,0.2076231688261032
1652,558.7601091861725,5.05907810293138e-05,-0.08765596896409988,0.09448135644197464,0.20638921856880188
1653,559.0872910022736,3.877274502883665e-05,-0.006074128206819296,0.09178812056779861,0.21852296590805054
1654,559.414909362793,7.919791096355766e-05,-0.046556439250707626,0.08935874700546265,0.19652006030082703
1655,559.7425980567932,6.112321716500446e-05,0.06052059680223465,0.09193893522024155,0.2191399335861206
1656,560.0699729919434,9.010826033772901e-05,0.018299059942364693,0.09707974642515182,0.19847139716148376
1657,560.3977046012878,7.404390635201707e-05,0.008201449178159237,0.09743928164243698,0.2010420858860016
1658,560.7249989509583,3.7282257835613564e-05,0.09681377559900284,0.09528446197509766,0.19775399565696716
1659,561.052197933197,5.756029349868186e-05,0.05625319853425026,0.09237828105688095,0.19795723259449005
1660,561.3796091079712,6.977438897592947e-05,-0.00866294838488102,0.09603161364793777,0.20001623034477234
1661,561.7070636749268,3.8677248085150495e-05,0.028603529557585716,0.08975253254175186,0.20330436527729034
1662,562.0349667072296,8.120120037347078e-05,0.10051307082176208,0.0958598330616951,0.20741748809814453
1663,562.3624837398529,3.320125688333064e-05,-0.044482409954071045,0.0983864888548851,0.2150268256664276
1664,562.6901309490204,6.150324043119326e-05,0.03824343532323837,0.11065564304590225,0.21646636724472046
1665,563.0170917510986,1.9670305846375413e-05,0.06665932387113571,0.10244438797235489,0.1960035115480423
1666,563.3449087142944,8.589342178311199e-05,-0.04387243092060089,0.11350987106561661,0.20721180737018585
1667,563.6722943782806,8.242675539804623e-05,0.08641096949577332,0.12506160140037537,0.23353596031665802
1668,564.0001647472382,4.006408198620193e-05,0.03002985566854477,0.11472109705209732,0.2248983532190323
1669,564.3273160457611,7.430009281961247e-05,0.025792134925723076,0.10556407272815704,0.21348439157009125
1670,564.6553919315338,4.5186017814558e-05,-0.026731237769126892,0.10956217348575592,0.20515528321266174
1671,564.9825239181519,5.321208300301805e-05,0.02829195000231266,0.10267576575279236,0.21060514450073242
1672,565.309713602066,3.804338484769687e-05,-0.028342360630631447,0.10070168226957321,0.22736623883247375
1673,565.6371920108795,3.9694754377705976e-05,0.01984035223722458,0.09876026958227158,0.22407570481300354
1674,565.9644663333893,3.9377639041049406e-05,-0.009313848800957203,0.09231217205524445,0.213998481631279
1675,566.2922205924988,6.551932165166363e-05,-0.11304038763046265,0.09332524240016937,0.19795966148376465
1676,566.61985206604,9.241396037396044e-05,-0.007180333137512207,0.09993725270032883,0.20741988718509674
1677,566.9473910331726,9.550178947392851e-05,0.03788308426737785,0.09834010154008865,0.20310109853744507
1678,567.2748219966888,5.988294287817553e-05,0.0036848329473286867,0.11786015331745148,0.2140009105205536
1679,567.6020746231079,3.6684286897070706e-05,0.06726790219545364,0.10056018084287643,0.21256132423877716
1680,567.9294192790985,6.590541306650266e-05,-0.029047766700387,0.10368527472019196,0.213589608669281
1681,568.2575118541718,1.1070694199588615e-05,0.10593097656965256,0.09887266159057617,0.2191440910100937
1682,568.585727930069,3.8224985473789275e-05,-0.010678453370928764,0.09772703796625137,0.2106350213289261
1683,568.9131252765656,9.560697799315676e-05,0.023688333109021187,0.10944032669067383,0.2154405117034912
1684,569.2402834892273,6.150255649117753e-05,0.013941915705800056,0.10356836766004562,0.21873103082180023
1685,569.5674800872803,5.45671719009988e-05,0.011588327586650848,0.09785141050815582,0.21163760125637054
1686,569.89497590065,8.892425103113055e-05,0.0003472041862551123,0.12392798066139221,0.21235565841197968
1687,570.222341299057,0.0001126282149925828,-0.0064305877313017845,0.1266907900571823,0.20556898415088654
1688,570.5500826835632,8.947932656155899e-05,-0.06597641110420227,0.12559212744235992,0.20865383744239807
1689,570.877313375473,0.00012126654473831877,-0.0784890428185463,0.1395975798368454,0.21339888870716095
1690,571.2045252323151,7.380808528978378e-05,-0.03781777620315552,0.11409621685743332,0.2018945962190628
1691,571.5318596363068,9.2582922661677e-05,-0.012141120620071888,0.11791084706783295,0.197357639670372
1692,571.8591275215149,4.378855010145344e-05,-0.06006212532520294,0.1110348328948021,0.19795966148376465
1693,572.186897277832,7.838042074581608e-05,-0.02654804103076458,0.10883191972970963,0.2121499925851822
1694,572.5143959522247,6.481077434727922e-05,0.026218680664896965,0.10255590081214905,0.20310109853744507
1695,572.8420445919037,0.00010942765220534056,-0.013639898039400578,0.11185430735349655,0.20408613979816437
1696,573.1694869995117,8.112566138152033e-05,0.08827991038560867,0.10291335731744766,0.22860433161258698
1697,573.4968390464783,6.364857108565047e-05,0.013012589886784554,0.1005399152636528,0.23017245531082153
1698,573.824625492096,0.0001361836475552991,-0.08296279609203339,0.11449571698904037,0.20188212394714355
1699,574.1521770954132,9.14858901523985e-05,0.0400286540389061,0.1114540845155716,0.20737022161483765
1700,574.4797217845917,6.031569864717312e-05,-0.016376346349716187,0.10645075142383575,0.2065700888633728
1701,574.8071749210358,8.13374063000083e-05,0.008949763141572475,0.12001422047615051,0.22839687764644623
1702,575.1361951828003,7.83127179602161e-05,0.04780520498752594,0.1052638366818428,0.21482351422309875
1703,575.4636387825012,8.644651097711176e-05,0.012532002292573452,0.09961993992328644,0.19776897132396698
1704,575.7910966873169,8.050560427363962e-05,0.02523108385503292,0.1029859334230423,0.20393867790699005
1705,576.1192812919617,0.00012194336159154773,-0.02818782813847065,0.12015142291784286,0.22304977476596832
1706,576.4478735923767,6.283551920205355e-05,0.012095260433852673,0.11229560524225235,0.2172914296388626
1707,576.7753295898438,7.886533421697095e-05,-0.06257635354995728,0.10322794318199158,0.2228441685438156
1708,577.1031007766724,6.262357783271e-05,0.04272817447781563,0.10077058523893356,0.21050475537776947
1709,577.4305396080017,0.00010944680980173871,0.007164570968598127,0.1017070934176445,0.21708576381206512
1710,577.758190870285,6.947013753233477e-05,0.012699629180133343,0.11607973277568817,0.2323044091463089
1711,578.0860085487366,2.485997902113013e-05,0.08857839554548264,0.10185888409614563,0.21790839731693268
1712,578.4137508869171,6.86712737660855e-05,-0.03233078122138977,0.11000373214483261,0.22181589901447296
1713,578.7409064769745,9.338805102743208e-05,-0.03703613206744194,0.12302008271217346,0.23312701284885406
1714,579.0687222480774,6.333723285933957e-05,-0.03627829626202583,0.11773475259542465,0.22901389002799988
1715,579.3964331150055,5.506982051883824e-05,0.03325212001800537,0.10476982593536377,0.221404567360878
1716,579.7237184047699,6.472408858826384e-05,-0.03438620641827583,0.095973901450634,0.21071040630340576
1717,580.0514633655548,7.502930202463176e-06,0.0034145591780543327,0.08908534049987793,0.1969313770532608
1718,580.3792855739594,3.8472651795018464e-05,0.03165707364678383,0.09311208128929138,0.20166148245334625
1719,581.4788708686829,7.187467417679727e-05,-0.014226225204765797,0.09185205399990082,0.2174970954656601
1720,581.8066940307617,8.355454338015988e-05,-0.03856514021754265,0.09888573735952377,0.22901389002799988
1721,582.134149312973,4.857398016611114e-05,0.07721482962369919,0.09861075133085251,0.23107045888900757
1722,582.4613075256348,4.733526657219045e-05,-0.0508916936814785,0.09505509585142136,0.21790839731693268
1723,582.7888684272766,5.911209882469848e-05,0.0011837159981951118,0.09491769224405289,0.2195536494255066
1724,583.1172482967377,0.0001071095175575465,-0.12458253651857376,0.10082606226205826,0.2228441685438156
1725,583.4446678161621,9.525066707283258e-05,0.038463156670331955,0.0976264476776123,0.21050475537776947
1726,583.7719030380249,7.340403681155294e-05,0.023477010428905487,0.09733954817056656,0.20783120393753052
1727,584.0997602939606,8.141867874655873e-05,-0.11472009122371674,0.10116622596979141,0.21029908955097198
1728,584.4283082485199,3.3916756365215406e-05,-0.021638967096805573,0.10064064711332321,0.20865383744239807
1729,584.7555940151215,5.609258005279116e-05,0.008646354079246521,0.10328049957752228,0.20104451477527618
1730,585.08296251297,0.00017048168228939176,-0.06182284653186798,0.1221594586968422,0.2121649533510208
1731,585.4100761413574,8.586343028582633e-05,0.008030720055103302,0.10281442105770111,0.22592902183532715
1732,585.7374384403229,5.265029540169053e-05,0.0988030955195427,0.10185929387807846,0.21523486077785492
1733,586.0654995441437,6.48047644062899e-05,0.0018463134765625,0.09290953725576401,0.215851828455925
1734,586.3927381038666,5.3942105296300724e-05,-0.0026712261606007814,0.08992871642112732,0.2286025732755661
1735,586.7202587127686,5.680182221112773e-05,0.007392210885882378,0.09198297560214996,0.23127610981464386
1736,587.048225402832,9.371822670800611e-05,0.014261707663536072,0.0966787189245224,0.22819125652313232
1737,587.375661611557,8.539134432794526e-05,0.018058989197015762,0.09708155691623688,0.22531205415725708
1738,587.7034068107605,5.578871787292883e-05,0.04564507678151131,0.09005913883447647,0.2177027463912964
1739,588.0310595035553,5.696067455573939e-05,0.028966784477233887,0.08872044086456299,0.21811406314373016
1740,588.3586604595184,9.419710113434121e-05,-0.004526119213551283,0.09789741039276123,0.24032503366470337
1741,588.6865229606628,0.00011344741506036371,-0.03712661564350128,0.09946389496326447,0.23909108340740204
1742,589.0138020515442,4.617584636434913e-05,-0.014720010571181774,0.08642523735761642,0.22921954095363617
1743,589.3417861461639,5.0764654588419944e-05,0.08727439492940903,0.08931034803390503,0.2251063883304596
1744,589.6694300174713,6.336153455777094e-05,-0.01801702193915844,0.09188437461853027,0.22222720086574554
1745,589.9967310428619,9.900092118186876e-05,-0.010999560356140137,0.10968992859125137,0.24258725345134735
1746,590.3238604068756,4.6562752686440945e-05,0.0825088769197464,0.1000048890709877,0.21071040630340576
1747,590.6514115333557,9.619024058338255e-05,-0.016849109902977943,0.09571561962366104,0.20495200157165527
1748,590.9793126583099,5.985104507999495e-05,0.0198499858379364,0.09521590918302536,0.20042754709720612
1749,591.3070683479309,5.6480195780750364e-05,-0.04565268009901047,0.09964222460985184,0.2045406997203827
1750,591.6340572834015,0.00011456356878625229,-0.013987192884087563,0.10375986248254776,0.20844817161560059
1751,591.961523771286,0.0001037396359606646,0.01891040988266468,0.1006099134683609,0.20392373204231262
1752,592.2889482975006,6.14196906099096e-05,-0.016210345551371574,0.10023868829011917,0.19960491359233856
1753,592.6164448261261,0.0001008318504318595,0.03577820584177971,0.1011071503162384,0.20865383744239807
1754,592.9435062408447,5.717447857023217e-05,0.09616760164499283,0.09945561736822128,0.19795966148376465
1755,593.2713623046875,6.783670687582344e-05,0.026329437270760536,0.10056298226118088,0.1948748081922531
1756,593.5991570949554,5.9833171690115705e-05,-0.04273936524987221,0.09798794239759445,0.20145584642887115
1757,593.9266817569733,3.191476207575761e-05,-0.011660551652312279,0.09287059307098389,0.19549177587032318
1758,594.2537693977356,7.500211359001696e-05,-0.02983321063220501,0.09566672891378403,0.20598028600215912
1759,594.5811960697174,4.410236579133198e-05,-0.02001376636326313,0.09928642213344574,0.21317829191684723
1760,594.9084961414337,0.00019392800459172577,-0.11189873516559601,0.1391572654247284,0.252870112657547
1761,595.2359886169434,7.894659938756377e-05,0.011372246779501438,0.13438694179058075,0.2545153796672821
1762,595.5633118152618,7.15510977897793e-05,0.1058206558227539,0.13977757096290588,0.25389838218688965
1763,595.8911595344543,3.36337361659389e-05,0.041745785623788834,0.11933746188879013,0.22757427394390106
1764,596.21919465065,8.01177739049308e-05,0.14444997906684875,0.11208638548851013,0.22037628293037415
1765,596.5465152263641,5.026624785386957e-05,-0.028922298923134804,0.1045062392950058,0.2193480134010315
1766,596.8733730316162,6.463472527684644e-05,-0.015402030199766159,0.10153365135192871,0.22078759968280792
1767,597.2013916969299,5.414808038040064e-05,-0.009260191582143307,0.1038815900683403,0.21873103082180023
1768,597.5287947654724,0.00010648617899278179,0.06730499863624573,0.11163526773452759,0.23950240015983582
1769,597.8558664321899,9.728164877742529e-05,0.03601114824414253,0.11213310062885284,0.2362118810415268
1770,598.1833245754242,7.774477853672579e-05,0.0944838672876358,0.10796579718589783,0.22963085770606995
1771,598.5110831260681,3.5733417462324724e-05,0.07369743287563324,0.10576704889535904,0.22346115112304688
1772,598.8394215106964,0.00012690620496869087,-0.03368694707751274,0.10758908092975616,0.23333267867565155
1773,599.1671147346497,4.003696813015267e-05,-0.054449956864118576,0.1032392755150795,0.22243286669254303
1774,599.4945948123932,7.036184979369864e-05,-0.029894083738327026,0.10942510515451431,0.232510045170784
1775,599.8229494094849,5.4972082580206916e-05,0.03856100142002106,0.10841770470142365,0.23312701284885406
1776,600.1509191989899,5.774674718850292e-05,-0.0056643434800207615,0.10519499331712723,0.21893668174743652
1777,600.47820353508,4.689444540417753e-05,-0.056090958416461945,0.10477713495492935,0.21276697516441345
1778,600.8060998916626,4.0570237615611404e-05,0.044100966304540634,0.11189866811037064,0.21235565841197968
1779,601.1338231563568,4.958306817570701e-05,0.058444347232580185,0.10492993891239166,0.2119443565607071
1780,601.4615466594696,7.531318988185376e-05,-0.016369374468922615,0.10227950662374496,0.20947647094726562
1781,601.7886762619019,0.00011410418665036559,0.036490652710199356,0.10829813033342361,0.2251063883304596
1782,602.1162676811218,6.99266092851758e-05,0.05624615401029587,0.11627885699272156,0.21461787819862366
1783,602.4435546398163,2.837159081536811e-05,0.04337296262383461,0.11479906737804413,0.22366680204868317
1784,602.7710101604462,2.1749092411482707e-05,-0.03641486540436745,0.11974028497934341,0.24320422112941742
1785,603.098699092865,9.12701289053075e-05,-0.023491472005844116,0.11436743289232254,0.20927080512046814
1786,603.4258921146393,8.159840217558667e-05,0.10825379937887192,0.12549878656864166,0.2172914296388626
1787,603.7531363964081,7.43760319892317e-05,-0.03559074178338051,0.12241300940513611,0.2339496612548828
1788,604.0807435512543,5.3511732403421775e-05,0.06262146681547165,0.11289358139038086,0.23004215955734253
1789,604.4081225395203,0.0001079606226994656,-0.03220338374376297,0.11635374277830124,0.23909108340740204
1790,604.7351286411285,7.715648098383099e-05,-0.06221458315849304,0.10856952518224716,0.2454664409160614
1791,605.0631713867188,3.715735147125088e-05,-0.050231680274009705,0.11195041984319687,0.2378571480512619
1792,605.3909528255463,7.819889287929982e-05,0.08056893944740295,0.13210146129131317,0.24484947323799133
1793,605.7183861732483,5.167683775653131e-05,0.0018210220150649548,0.1221272423863411,0.23847411572933197
1794,606.0458717346191,4.990201341570355e-05,-0.03499123081564903,0.11985204368829727,0.24464382231235504
1795,606.3734440803528,0.00010610295430524275,-0.02261742576956749,0.1270567625761032,0.25760021805763245
1796,606.7012755870819,7.031272980384529e-05,0.10419932007789612,0.11436428129673004,0.24690605700016022
1797,607.802374124527,3.490414746920578e-05,0.04239378869533539,0.11270008981227875,0.23374399542808533
1798,608.1296768188477,7.056311733322218e-05,0.049423567950725555,0.11265747249126434,0.2399137020111084
1799,608.4571416378021,7.125799311324954e-05,0.06746712327003479,0.11303337663412094,0.2304534912109375
1800,608.7842419147491,0.00010007085802499205,-0.004045099951326847,0.10656871646642685,0.2232554852962494
1801,609.1120026111603,9.617596515454352e-05,-0.0069254254922270775,0.11623869836330414,0.23333267867565155
1802,609.4394445419312,5.7266548537882045e-05,-0.004661683924496174,0.10551618784666061,0.2249007523059845
1803,609.7668447494507,0.00010963393287966028,-0.047067124396562576,0.1307206004858017,0.2571888864040375
1804,610.0945892333984,6.294201739365235e-05,-0.008664204739034176,0.11592589318752289,0.22798560559749603
1805,610.4225327968597,7.91370912338607e-05,-0.0718517079949379,0.13898707926273346,0.2438211888074875
1806,610.7500185966492,7.815958088031039e-05,-0.020452840253710747,0.13263458013534546,0.25040221214294434
1807,611.0770792961121,2.782523188216146e-05,0.003142100526019931,0.12318240851163864,0.23909108340740204
1808,611.4044919013977,4.791847459273413e-05,0.06420457363128662,0.11429822444915771,0.22777993977069855
1809,611.7323322296143,7.805913628544658e-05,0.11726663261651993,0.11044482886791229,0.2265460044145584
1810,612.0602309703827,5.6777571444399655e-05,0.05493985861539841,0.11416719108819962,0.221404567360878
1811,612.3876211643219,3.901686068275012e-05,0.04237237945199013,0.11914978176355362,0.21790839731693268
1812,612.7148251533508,7.922971417428926e-05,-0.040495216846466064,0.12107203155755997,0.21420657634735107
1813,613.0425541400909,2.4674140149727464e-05,0.03672199323773384,0.1162949651479721,0.22161023318767548
1814,613.3701853752136,6.910656520631164e-05,0.03611404076218605,0.12577563524246216,0.22572337090969086
1815,613.6975202560425,6.104275234974921e-05,0.04769379645586014,0.12388883531093597,0.23374399542808533
1816,614.0253462791443,6.488357757916674e-05,-0.042658787220716476,0.12296447157859802,0.2456721067428589
1817,614.3521564006805,6.400915299309418e-05,-0.0814909040927887,0.12050069123506546,0.23271571099758148
1818,614.6796765327454,9.559464524500072e-05,-0.07105850428342819,0.11316612362861633,0.22634033858776093
1819,615.0067963600159,5.5333755881292745e-05,0.04954984039068222,0.11067339777946472,0.22716297209262848
1820,615.3341362476349,2.2004540369380265e-05,-0.01630665734410286,0.10454519838094711,0.2306591421365738
1821,615.6613962650299,9.006421896629035e-05,-0.04565278813242912,0.1043897271156311,0.23826844990253448
1822,615.9893794059753,5.2731458708876744e-05,0.0030841112602502108,0.10800769925117493,0.2267516702413559
1823,616.3168840408325,6.775578367523849e-05,-0.04670003429055214,0.10648011416196823,0.23641753196716309
1824,616.6442728042603,6.258352368604392e-05,0.03554712235927582,0.10430151224136353,0.23867976665496826
1825,616.9720122814178,0.00010811429092427716,0.008728725835680962,0.10838062316179276,0.23682884871959686
1826,617.2993140220642,9.319962555309758e-05,0.020647376775741577,0.10641878098249435,0.22716297209262848
1827,617.6268734931946,0.00013406341895461082,0.04556729272007942,0.10905447602272034,0.2232554852962494
1828,617.9541430473328,7.805959467077628e-05,-0.05812313035130501,0.10646175593137741,0.23847411572933197
1829,618.2816829681396,9.528872033115476e-05,0.058583345264196396,0.1058172732591629,0.2339496612548828
1830,618.6090109348297,4.674462616094388e-05,0.039186738431453705,0.10340376943349838,0.2137952744960785
1831,618.9366102218628,4.64991717308294e-05,-0.008740697056055069,0.10173550248146057,0.20495200157165527
1832,619.2640671730042,3.69052795576863e-05,-0.011350278742611408,0.09814299643039703,0.20351240038871765
1833,619.591649055481,4.822169285034761e-05,-0.0009306025458499789,0.10036955773830414,0.20844817161560059
1834,619.9193506240845,0.00011322597856633365,-0.02693905681371689,0.12007398903369904,0.22326529026031494
1835,620.2462129592896,4.174347850494087e-05,0.09333741664886475,0.1048334464430809,0.19981057941913605
1836,620.5734219551086,5.135187893756665e-05,-0.013511309400200844,0.10054497420787811,0.1971370279788971
1837,620.9008891582489,2.2906329832039773e-05,0.11840920895338058,0.0919649749994278,0.19281822443008423
1838,621.2283074855804,1.5059832549013663e-05,-0.021084241569042206,0.08899843692779541,0.1823297142982483
1839,621.5556054115295,3.2431311410618946e-05,-0.003786335000768304,0.08876548707485199,0.1950804740190506
1840,621.883386850357,7.267235196195543e-05,0.013110055588185787,0.0957416445016861,0.19446349143981934
1841,622.2113780975342,4.7996647481340915e-05,0.017217040061950684,0.09254080802202225,0.19261258840560913
1842,622.5392479896545,3.774814467760734e-05,-0.008729812689125538,0.09339949488639832,0.20023171603679657
1843,622.866322517395,6.360076076816767e-05,0.0034736727830022573,0.09676600247621536,0.19117297232151031
1844,623.1938171386719,2.0692623365903273e-05,0.01801573671400547,0.08778921514749527,0.20577463507652283
1845,623.5213937759399,4.9588219553697854e-05,-0.022227926179766655,0.08575096726417542,0.21605749428272247
1846,623.8490927219391,9.018441778607666e-05,0.002954468596726656,0.09163593500852585,0.22798560559749603
1847,624.1764669418335,3.0486220566672273e-05,0.020818185061216354,0.0909091979265213,0.20351240038871765
1848,624.504236459732,3.50897062162403e-05,0.012156320735812187,0.08972392976284027,0.20351240038871765
1849,624.8312699794769,4.4950840674573556e-05,0.08709201961755753,0.08532494306564331,0.19844983518123627
1850,625.1586637496948,3.4075808798661456e-05,0.028054973110556602,0.08466411381959915,0.19754835963249207
1851,625.4860892295837,5.674034764524549e-05,-0.019957775250077248,0.08520273119211197,0.2063916176557541
1852,625.8140532970428,4.32615852332674e-05,0.03971678763628006,0.0906197652220726,0.1858258992433548
1853,626.1416871547699,3.578387259040028e-05,0.0044218203984200954,0.09213121235370636,0.2008388489484787
1854,626.4690775871277,5.95002384216059e-05,-0.04481049254536629,0.09088101983070374,0.2154405117034912
1855,626.7961976528168,8.378177881240845e-05,0.042056936770677567,0.09055108577013016,0.20721423625946045
1856,627.1232326030731,8.077958773355931e-05,-0.0481882281601429,0.08770912140607834,0.21050475537776947
1857,627.4503998756409,5.2780054829781875e-05,-0.015319833531975746,0.08601392060518265,0.2121499925851822
1858,627.7785711288452,8.432016329606995e-06,0.03856015205383301,0.08789125829935074,0.18459196388721466
1859,628.1060087680817,6.386525637935847e-05,-0.05441923439502716,0.08503399044275284,0.20042754709720612
1860,628.4334509372711,9.705879347166047e-05,-0.0005141544388607144,0.08996579796075821,0.208036869764328
1861,628.7606384754181,5.4559237469220534e-05,0.042146824300289154,0.08412807434797287,0.19590307772159576
1862,629.0884277820587,4.7570127208018675e-05,0.006517989560961723,0.08340558409690857,0.19569744169712067
1863,629.4157299995422,5.684114876203239e-05,-0.09710022807121277,0.08957292139530182,0.2119443565607071
1864,629.7431726455688,0.00011558874393813312,0.09134804457426071,0.08148787915706635,0.19631440937519073
1865,630.0706844329834,7.01123644830659e-05,-0.033503592014312744,0.08870269358158112,0.21523486077785492
1866,630.3983204364777,2.451611180731561e-05,-0.0020403205417096615,0.08011426031589508,0.20474635064601898
1867,630.7254362106323,6.555220170412213e-05,0.015710430219769478,0.07950010895729065,0.20927080512046814
1868,631.0539398193359,3.7597732443828136e-05,-0.05568099021911621,0.08015599101781845,0.21071040630340576
1869,631.3804304599762,4.366194116300903e-05,0.0634847953915596,0.0777367651462555,0.2006332129240036
1870,631.7080745697021,3.337789166835137e-05,-0.023449517786502838,0.07679031044244766,0.2063916176557541
1871,632.0358204841614,4.93517036375124e-05,0.04530330374836922,0.0759013369679451,0.19795966148376465
1872,632.363507270813,3.1767634936841205e-05,-0.02332378551363945,0.08005218207836151,0.20207281410694122
1873,632.6909203529358,6.063434557290748e-05,0.038739901036024094,0.09206078201532364,0.20906513929367065
1874,633.0185203552246,4.053178054164164e-05,-0.0029515265487134457,0.0871386006474495,0.1934351921081543
1875,633.3461973667145,9.264326217817143e-05,0.007908179424703121,0.08490107208490372,0.20865383744239807
1876,634.4456744194031,2.866882277885452e-05,0.027938732877373695,0.08711101859807968,0.2195536494255066
1877,634.7730541229248,5.246626096777618e-05,-0.04876096546649933,0.08973148465156555,0.2249007523059845
1878,635.100869178772,4.000401168013923e-05,0.0146973030641675,0.08524185419082642,0.21153302490711212
1879,635.4283328056335,7.023399666650221e-05,0.019187597557902336,0.088548444211483,0.22346115112304688
1880,635.7553853988647,6.289051088970155e-05,0.0554252453148365,0.08057988435029984,0.21029908955097198
1881,636.0833587646484,0.00010229873441858217,0.02361413836479187,0.08406095206737518,0.21235565841197968
1882,636.4109764099121,6.11449868301861e-05,-0.011627568863332272,0.09137997031211853,0.2100934386253357
1883,636.7393765449524,8.243698539445177e-05,0.04137652739882469,0.09116814285516739,0.20073778927326202
1884,637.0667934417725,3.679143264889717e-05,0.032698724418878555,0.08382170647382736,0.18993903696537018
1885,637.3947265148163,5.138366759638302e-05,0.013221361674368382,0.08245936781167984,0.20186714828014374
1886,637.7221596240997,4.3798936530947685e-05,0.043085385113954544,0.08519447594881058,0.22078759968280792
1887,638.0499975681305,5.386575503507629e-05,0.1051345244050026,0.08059950172901154,0.2006332129240036
1888,638.3778057098389,2.0871433662250638e-05,0.05928926169872284,0.08380613476037979,0.20371806621551514
1889,638.7058081626892,8.025491115404293e-05,0.033158160746097565,0.08594405651092529,0.20330676436424255
1890,639.0335621833801,3.510483293212019e-05,0.03544297441840172,0.08388201147317886,0.19397680461406708
1891,639.3603558540344,0.00011873689800268039,-0.02157444879412651,0.10422957688570023,0.1967274695634842
1892,639.6887345314026,3.398962871870026e-05,0.0667714774608612,0.10010842978954315,0.21451681852340698
1893,640.0161855220795,3.238333738408983e-05,0.018511362373828888,0.09801306575536728,0.20760159194469452
1894,640.3450009822845,3.981269765063189e-05,-0.037590548396110535,0.09058929979801178,0.20361697673797607
1895,640.6716275215149,4.819553214474581e-05,-0.1082754135131836,0.08852402120828629,0.20158611238002777
1896,640.9987030029297,8.493275527143851e-05,-0.026222795248031616,0.0902424231171608,0.19816532731056213
1897,641.3259994983673,7.82887073000893e-05,-0.009762735106050968,0.09483056515455246,0.20122620463371277
1898,641.6535143852234,3.634023232734762e-05,-0.015233268029987812,0.09040039032697678,0.20130333304405212
1899,641.9810931682587,3.955533975386061e-05,0.11096946150064468,0.08853168785572052,0.21461963653564453
1900,642.3095700740814,4.9224458052776754e-05,-0.08831916749477386,0.09103777259588242,0.207087442278862
1901,642.6370844841003,6.308434240054339e-05,0.026674842461943626,0.09726856648921967,0.20166148245334625
1902,642.9643342494965,4.167542647337541e-05,0.02764764241874218,0.09189330786466599,0.22055798768997192
1903,643.2916741371155,4.0612780139781535e-05,-0.003297027200460434,0.08924773335456848,0.2158021628856659
1904,643.6195974349976,8.815867477096617e-05,0.02143370546400547,0.09804198145866394,0.21091605722904205
1905,643.9472868442535,5.2332870836835355e-05,-0.031354330480098724,0.0914832204580307,0.20577463507652283
1906,644.274521112442,7.747461495455354e-05,-0.03848052769899368,0.09628889709711075,0.21708576381206512
1907,644.601793050766,6.185944221215323e-05,0.008762168698012829,0.0819435864686966,0.20865383744239807
1908,644.9293217658997,4.7467314288951457e-05,0.038716379553079605,0.07576625794172287,0.19531358778476715
1909,645.2573637962341,9.44962739595212e-05,-0.012006375938653946,0.09661193192005157,0.20906513929367065
1910,645.5846982002258,2.7669746486935765e-05,0.041784778237342834,0.08116703480482101,0.1913786381483078
1911,645.9121441841125,6.881519948365167e-05,-0.011650304310023785,0.08310254663228989,0.19199560582637787
1912,646.2400665283203,4.896738028037362e-05,0.02284342795610428,0.07628558576107025,0.19865550100803375
1913,646.5672676563263,3.694888073368929e-05,-0.010383586399257183,0.08469559997320175,0.19610874354839325
1914,646.8947279453278,7.26253492757678e-05,0.015183553099632263,0.08562643826007843,0.2093612402677536
1915,647.2226493358612,5.346425314201042e-05,-0.015863237902522087,0.08239094167947769,0.20977254211902618
1916,647.5502994060516,5.536300886888057e-05,0.0806826651096344,0.08669237792491913,0.22559818625450134
1917,647.8786299228668,5.305186641635373e-05,-0.0029725516214966774,0.0882493332028389,0.23659923672676086
1918,648.2080235481262,2.1218140318524092e-05,0.02143530361354351,0.08471393585205078,0.21644484996795654
1919,648.5349824428558,4.1332736145704985e-05,0.013884439133107662,0.08721397817134857,0.23127464950084686
1920,648.8623871803284,7.377425936283544e-05,-0.028840722516179085,0.0934971272945404,0.2422933727502823
1921,649.1901969909668,4.8963742301566526e-05,-0.032154615968465805,0.08201659470796585,0.22870473563671112
1922,649.5177550315857,3.659202775452286e-05,0.022291211411356926,0.08387371152639389,0.20924684405326843
1923,649.8460204601288,4.252423605066724e-05,0.008217967115342617,0.0898803323507309,0.21317829191684723
1924,650.1732473373413,5.314332156558521e-05,0.002036686986684799,0.08579637855291367,0.20844817161560059
1925,650.5009253025055,2.9294787964317948e-05,0.0562453456223011,0.08413860946893692,0.20598028600215912
1926,650.8284955024719,5.652368054143153e-05,0.008112426847219467,0.07805273681879044,0.19755010306835175
1927,651.1569502353668,5.735685772378929e-05,0.034255027770996094,0.08667764067649841,0.19775575399398804
1928,651.4842970371246,2.6931056709145196e-05,-0.01912478730082512,0.08931136131286621,0.20582778751850128
1929,651.8111174106598,5.2275903726695105e-05,-0.0006849122000858188,0.08284272998571396,0.19184312224388123
1930,652.1390883922577,5.466529182740487e-05,-0.019708838313817978,0.08487840741872787,0.19837096333503723
1931,652.4673452377319,6.457168638007715e-05,0.029816459864377975,0.0871652290225029,0.20104451477527618
1932,652.7957644462585,4.57898058812134e-05,0.009286373853683472,0.08919490873813629,0.1969313770532608
1933,653.1232116222382,4.83503463328816e-05,0.026649605482816696,0.09050505608320236,0.19734269380569458
1934,653.4512276649475,4.675838863477111e-05,0.025499491021037102,0.08918847143650055,0.19281822443008423
1935,653.7789554595947,5.1547693146858364e-05,-0.024383438751101494,0.09101459383964539,0.19716449081897736
1936,654.1067199707031,3.428476702538319e-05,0.00749253248795867,0.08649387955665588,0.20387405157089233
1937,654.4343826770782,2.8194188416819088e-05,-0.012930106371641159,0.0775730088353157,0.19850125908851624
1938,654.7617723941803,2.997105366375763e-05,0.001438569976016879,0.08735833317041397,0.19425784051418304
1939,655.0905437469482,5.1128452469129115e-05,0.06370609253644943,0.07741176337003708,0.2006092369556427
1940,655.4165799617767,5.43727983313147e-05,-0.039161719381809235,0.08098039776086807,0.1874711513519287
1941,655.7444317340851,4.690645801019855e-05,-0.021712495014071465,0.08037742227315903,0.17826975882053375
1942,656.0727627277374,4.456898386706598e-05,-0.06787685304880142,0.07968024164438248,0.18438629806041718
1943,656.3991060256958,4.991738387616351e-05,0.04941971227526665,0.08451434969902039,0.18130318820476532
1944,656.7274081707001,2.7515430701896548e-05,0.03603538125753403,0.08578917384147644,0.18161167204380035
1945,657.0545761585236,5.605256592389196e-05,0.054960958659648895,0.0817514955997467,0.17796127498149872
1946,657.3820383548737,6.12940639257431e-05,0.010740888305008411,0.08869472146034241,0.16875635087490082
1947,657.709000825882,2.6618548872647807e-05,0.0021386086009442806,0.07950744777917862,0.18032631278038025
1948,658.0372042655945,3.372696664882824e-05,-0.04262032359838486,0.08494766801595688,0.18775568902492523
1949,658.3645303249359,6.722505349898711e-05,0.08424793928861618,0.0838279277086258,0.18310268223285675
1950,658.6919665336609,3.174546691298019e-06,0.06856758892536163,0.08115225285291672,0.18901532888412476
1951,659.0193588733673,7.013593858573586e-05,-0.023952122777700424,0.07454095780849457,0.17693297564983368
1952,659.3468708992004,4.606671063811518e-05,0.024152535945177078,0.07886866480112076,0.17970934510231018
1953,659.6740355491638,4.0857805288396776e-05,-0.055851563811302185,0.0780731663107872,0.17718830704689026
1954,660.7780337333679,6.168095569591969e-05,0.024418393149971962,0.08227033913135529,0.18500500917434692
1955,661.1056101322174,9.572230919729918e-05,-0.04748256877064705,0.08448395878076553,0.1819184124469757
1956,661.4328620433807,6.410831701941788e-05,0.002430505584925413,0.09653326123952866,0.1750306487083435
1957,661.7602868080139,5.5569315009051934e-05,0.05278482288122177,0.10274124890565872,0.18757572770118713
1958,662.0876219272614,3.129765173071064e-05,-0.028920184820890427,0.10050068795681,0.1894780546426773
1959,662.4155926704407,2.919782855315134e-05,-0.04322962835431099,0.08402595669031143,0.18629038333892822
1960,662.7427649497986,0.00011316229938529432,-0.006770422216504812,0.08094339817762375,0.20019793510437012
1961,663.0703568458557,5.101958231534809e-05,0.07737486064434052,0.08292949199676514,0.18749859929084778
1962,663.3980166912079,6.436978583224118e-05,0.0592869333922863,0.08015371859073639,0.19593055546283722
1963,663.7257189750671,2.8020025638397783e-05,-0.05321108177304268,0.08721739798784256,0.1818687468767166
1964,664.0538222789764,8.283752686111256e-05,-0.019969284534454346,0.09842155873775482,0.1837693154811859
1965,664.3810720443726,0.0001145764981629327,-0.04659249261021614,0.12434694916009903,0.2068384289741516
1966,664.7086298465729,5.221175524638966e-05,0.006538268178701401,0.10382360219955444,0.1911313831806183
1967,665.0369234085083,3.083713454543613e-05,0.04471161216497421,0.09435377269983292,0.17670968174934387
1968,665.3637549877167,4.431950583239086e-05,0.016186626628041267,0.09349585324525833,0.18581001460552216
1969,665.6911563873291,6.915535777807236e-05,-0.04691470414400101,0.09688754379749298,0.1916712373495102
1970,666.0187084674835,6.195392779773101e-05,0.07287687063217163,0.08555135875940323,0.18094328045845032
1971,666.3462176322937,4.8720994527684525e-05,0.016593579202890396,0.08598315715789795,0.1846965253353119
1972,666.6749432086945,5.129447890794836e-05,0.015762249007821083,0.08548885583877563,0.19143179059028625
1973,667.0005850791931,6.096476499806158e-05,0.021204939112067223,0.0860818400979042,0.19045493006706238
1974,667.3279948234558,3.503128027659841e-05,0.0017041944665834308,0.08388563245534897,0.19122615456581116
1975,667.6558439731598,5.753212462877855e-05,-0.08389244973659515,0.08194790780544281,0.19644469022750854
1976,667.9831283092499,5.286608575261198e-05,0.08886347711086273,0.0811324343085289,0.20091772079467773
1977,668.310542345047,0.00010352747631259263,0.014950552023947239,0.08256879448890686,0.19703595340251923
1978,668.6382579803467,5.224652340984903e-05,0.057099856436252594,0.07880666851997375,0.19747298955917358
1979,668.9666323661804,9.194968151859939e-05,-0.01981886848807335,0.0863395482301712,0.19531358778476715
1980,669.2939765453339,3.105398718616925e-05,-0.04737769067287445,0.09831926226615906,0.22916345298290253
1981,669.6214394569397,4.463356526684947e-05,-0.005824236664921045,0.09243255108594894,0.2415478676557541
1982,669.9496853351593,4.1090199374593794e-05,0.013001665472984314,0.0901719480752945,0.2389642894268036
1983,670.2779648303986,2.2547361368197016e-05,0.027841418981552124,0.08461130410432816,0.22781060636043549
1984,670.6050543785095,4.3100546463392675e-05,0.01184077002108097,0.09242714196443558,0.21323144435882568
1985,670.9327962398529,8.007651194930077e-05,-0.03576328977942467,0.09386598318815231,0.2043350338935852
1986,671.2599744796753,3.743777051568031e-05,-0.020186947658658028,0.08104504644870758,0.21055790781974792
1987,671.5874423980713,3.487452704575844e-05,0.005068562924861908,0.07579167932271957,0.22534595429897308
1988,671.91628074646,8.576829714002088e-05,0.03146859258413315,0.07979848980903625,0.22543591260910034
1989,672.2431457042694,6.0350444982759655e-05,0.030445976182818413,0.0823412537574768,0.21472245454788208
1990,672.5708291530609,1.642265669943299e-05,-0.02101973071694374,0.10122928023338318,0.21048077940940857
1991,672.8985781669617,7.653734064660966e-05,0.00822681374847889,0.0819781944155693,0.21973535418510437
1992,673.2259476184845,7.585081038996577e-05,-0.027112731710076332,0.09471726417541504,0.19533927738666534
1993,673.5535328388214,3.2995867513818666e-05,-0.04849650710821152,0.11386261880397797,0.20104451477527618
1994,673.8812856674194,6.24555759713985e-05,0.041231244802474976,0.09370379149913788,0.18664851784706116
1995,674.2087032794952,5.463360866997391e-05,0.012176509015262127,0.08680849522352219,0.19611050188541412
1996,674.5363276004791,5.188945578993298e-05,0.0017527674790471792,0.07613220810890198,0.19832131266593933
1997,674.8638129234314,6.346953159663826e-05,0.005197478458285332,0.0723661556839943,0.21459393203258514
1998,675.191615819931,6.871551886433735e-05,-0.023106679320335388,0.07329543679952621,0.2020745426416397
1999,675.52099609375,5.871309622307308e-05,-0.04362610727548599,0.07729411125183105,0.2018945962190628
2000,675.8469698429108,4.620531399268657e-05,0.02047424204647541,0.07753778994083405,0.1926143318414688
2001,676.1743855476379,7.115717744454741e-05,-0.05210047587752342,0.08603954315185547,0.18438804149627686
2002,676.5020978450775,6.281500827753916e-05,0.022740045562386513,0.08416494727134705,0.18536491692066193
2003,676.830766916275,7.955550972837955e-05,0.02907644398510456,0.07869723439216614,0.20068636536598206
2004,677.157552242279,0.00010197775554843247,0.029959091916680336,0.09528893232345581,0.18587905168533325
2005,677.4848251342773,2.8104530429118313e-05,-0.047117311507463455,0.08343838900327682,0.2028200626373291
2006,677.8128504753113,5.901050099055283e-05,0.03445186838507652,0.08032764494419098,0.20112338662147522
2007,678.1411867141724,2.192222746089101e-05,0.008230180479586124,0.08429159224033356,0.17425943911075592
2008,678.4685978889465,6.887945346534252e-06,-0.023321934044361115,0.0784582644701004,0.19122615456581116
2009,678.7963066101074,2.9425063985399902e-05,-0.06690094619989395,0.08185099810361862,0.17641884088516235
2010,679.1239001750946,8.621304914413486e-06,-0.09526275098323822,0.08795280009508133,0.1691676378250122
2011,679.4529547691345,7.128997822292149e-05,0.009935930371284485,0.09485187381505966,0.1728695034980774
2012,679.7796101570129,2.9384744266280904e-05,0.07510602474212646,0.08065544813871384,0.17143164575099945
2013,680.107578754425,7.334211841225624e-05,-0.05315186455845833,0.08541328459978104,0.16988922655582428
2014,680.4354376792908,5.915464134886861e-05,-0.030841296538710594,0.07856332510709763,0.1915346384048462
2015,680.7633490562439,3.6685887607745826e-05,0.042380452156066895,0.07568838447332382,0.19832131266593933
2016,681.0911071300507,2.2767688278690912e-05,-0.022308362647891045,0.07662051916122437,0.20793578028678894
2017,681.4182291030884,1.4315182852442376e-05,0.10407465696334839,0.08282703161239624,0.21384842693805695
2018,681.7462346553802,4.226449891575612e-05,0.08188646286725998,0.07885919511318207,0.18197157979011536
2019,682.0743670463562,5.211881216382608e-05,-0.03338069096207619,0.08065463602542877,0.17677873373031616
2020,682.4019153118134,1.8621369235916063e-05,0.05988497659564018,0.08358476310968399,0.17703580856323242
2021,682.7292447090149,5.190995580051094e-05,-0.0385698601603508,0.08342872560024261,0.17235711216926575
2022,683.0566673278809,7.348447979893535e-05,0.05683448538184166,0.07854405045509338,0.18233147263526917
2023,683.3847043514252,4.209297912893817e-05,0.018270326778292656,0.08116919547319412,0.17235711216926575
2024,683.7124207019806,3.389206176507287e-05,-0.05760055035352707,0.07864055037498474,0.17369386553764343
2025,684.0403535366058,1.7817857951740734e-05,-0.007501177489757538,0.08266531676054001,0.19343695044517517
2026,684.3678767681122,3.681980524561368e-05,0.05584883689880371,0.07612671703100204,0.18829552829265594
2027,684.6955060958862,6.157011375762522e-05,-0.010665979236364365,0.07130748778581619,0.1846965253353119
2028,685.0228967666626,3.414896855247207e-05,-0.04472668841481209,0.07173154503107071,0.18073764443397522
2029,685.3505427837372,6.322597619146109e-05,0.07369828969240189,0.07116172462701797,0.18582765758037567
2030,685.6783215999603,3.6476725654210895e-05,0.0296101663261652,0.07275262475013733,0.1921001821756363
2031,686.0064058303833,6.689137808280066e-05,0.03292091190814972,0.07666865736246109,0.1876271367073059
2032,687.1022129058838,6.73013273626566e-05,0.00023369073460344225,0.08061772584915161,0.18737007677555084
2033,687.4297635555267,7.153086698963307e-06,0.05049007758498192,0.07822997868061066,0.18927238881587982
2034,687.7571251392365,4.613415148924105e-05,-0.018486076965928078,0.08370402455329895,0.1837710738182068
2035,688.0844442844391,6.200716597959399e-05,0.01631925068795681,0.07939381897449493,0.19312846660614014
2036,688.4116835594177,7.390091195702553e-05,-0.04573092237114906,0.08421792089939117,0.1833597719669342
2037,688.7397372722626,4.10314642067533e-05,0.000278124789474532,0.07869891077280045,0.1881926953792572
2038,689.0669314861298,5.5551827244926244e-05,0.05139080062508583,0.07927357405424118,0.1917402744293213
2039,689.3948261737823,4.7106481360970065e-05,0.00583619112148881,0.08069237321615219,0.19091767072677612
2040,689.7220859527588,4.569882730720565e-05,0.07749780267477036,0.08400798588991165,0.18767856061458588
2041,690.0493783950806,7.3200513725169e-05,-0.022366590797901154,0.08964955806732178,0.1869073510169983
2042,690.3766827583313,4.199987233732827e-05,-0.025116214528679848,0.08262359350919724,0.18778139352798462
2043,690.7042245864868,2.477324778737966e-05,-0.005236462224274874,0.08882921934127808,0.19528786838054657
2044,691.0312032699585,0.00010242762073175982,0.0009114790009334683,0.09495628625154495,0.20156042277812958
2045,691.3587365150452,5.345053068595007e-05,0.036618366837501526,0.0932537317276001,0.19677889347076416
2046,691.6863555908203,8.3618113421835e-05,-5.025863356422633e-05,0.09400046616792679,0.19441382586956024
2047,692.0141732692719,6.760988617315888e-05,0.002820453606545925,0.10249029844999313,0.19178995490074158
2048,692.3417274951935,9.155071893474087e-05,-0.00353660574182868,0.0884690135717392,0.1691676825284958
2049,692.6694440841675,6.858289270894602e-05,-0.07885821908712387,0.08414480090141296,0.17142990231513977
2050,692.9969320297241,3.771504998439923e-05,-0.04004896059632301,0.07390578091144562,0.1743108481168747
2051,693.3240737915039,9.724029951030388e-05,-0.0008817577036097646,0.08385790884494781,0.15847525000572205
2052,693.6516532897949,5.223379412200302e-05,0.035001132637262344,0.08520142734050751,0.15436036884784698
2053,693.9805943965912,8.83092507137917e-05,-0.0674908384680748,0.08535222709178925,0.15004156529903412
2054,694.3065190315247,1.917229383252561e-05,0.07225911319255829,0.07925984263420105,0.14567409455776215
2055,694.6342434883118,2.5946152163669467e-05,0.04458160698413849,0.07978224754333496,0.14603300392627716
2056,694.9616599082947,4.909342897008173e-05,0.01518310233950615,0.07500047236680984,0.15384797751903534
2057,695.289069890976,8.697674638824537e-05,0.013880457729101181,0.08011755347251892,0.15312641859054565
2058,695.6164584159851,5.684384814230725e-05,0.042115919291973114,0.07370299845933914,0.15590453147888184
2059,695.9444720745087,3.019848736585118e-05,0.011717338114976883,0.07564293593168259,0.16197142004966736
2060,696.2716031074524,2.550959470681846e-05,0.0248428825289011,0.07767146825790405,0.16433648765087128
2061,696.5993552207947,3.0007975510670803e-05,0.004099988844245672,0.07421067357063293,0.15878373384475708
2062,696.9268867969513,2.972102265630383e-05,0.081313356757164,0.08251870423555374,0.1574469655752182
2063,697.2539744377136,1.8359231034992263e-05,-0.024464035406708717,0.0795171707868576,0.15597502887248993
2064,697.5816841125488,3.442587694735266e-05,-0.057979390025138855,0.08940957486629486,0.18161267042160034
2065,697.9087884426117,4.7426136006833985e-05,-0.011447403579950333,0.07626061886548996,0.1679878830909729
2066,698.2370865345001,6.907546048751101e-05,0.052949946373701096,0.07695057988166809,0.15968449413776398
2067,698.5631291866302,8.880822133505717e-05,0.02073509432375431,0.07554652541875839,0.1566414088010788
2068,698.890487909317,4.945557884639129e-05,0.02471802569925785,0.07169432193040848,0.15405362844467163
2069,699.2178201675415,5.856965435668826e-05,0.00802577007561922,0.07312606275081635,0.15253950655460358
2070,699.5452959537506,3.496514182188548e-05,0.029306521639227867,0.07315914332866669,0.1524093747138977
2071,699.8727581501007,5.1075428928015754e-05,0.034633785486221313,0.08256592601537704,0.16365624964237213
2072,700.2000839710236,4.617111699189991e-05,-0.005886274855583906,0.07279031723737717,0.14951731264591217
2073,700.5279822349548,6.725211278535426e-05,-0.10759234428405762,0.07672473788261414,0.15371400117874146
2074,700.8553478717804,5.329887426341884e-05,-0.05224177613854408,0.0737609937787056,0.15333206951618195
2075,701.1829056739807,6.720601231791079e-05,-0.002358145546168089,0.0674758031964302,0.14757542312145233
2076,701.5103347301483,5.575050454353914e-05,-0.025880247354507446,0.07391352206468582,0.15374340116977692
2077,701.8381321430206,4.257639739080332e-05,0.0561273954808712,0.06614243239164352,0.15590453147888184
2078,702.1658079624176,4.272617297829129e-05,-0.018721772357821465,0.06458090245723724,0.1489122062921524
2079,702.4948840141296,1.2649913514906075e-05,-0.07535256445407867,0.0652654692530632,0.16451741755008698
2080,702.821026802063,5.399748624768108e-05,-0.03765811771154404,0.06354695558547974,0.16279229521751404
2081,703.148553609848,3.918277070624754e-05,0.014422466047108173,0.06503564119338989,0.16114705801010132
2082,703.4761176109314,6.245007534744218e-05,-0.03241027891635895,0.07774101942777634,0.1878824532032013
2083,703.8035881519318,7.771058881189674e-05,0.02124314196407795,0.07551348954439163,0.18335801362991333
2084,704.1313257217407,2.7730980946216732e-05,0.040303561836481094,0.07000645250082016,0.1763656735420227
2085,704.4588887691498,4.439209442352876e-05,-0.020251616835594177,0.07042272388935089,0.16382057964801788
2086,704.78631067276,6.260740337893367e-05,0.04473786801099777,0.06861605495214462,0.1821240782737732
2087,705.1135277748108,4.958281715516932e-05,0.009206396527588367,0.07011512666940689,0.18911640346050262
2088,705.4414947032928,7.057227776385844e-05,0.011033377610147,0.08040058612823486,0.2026897817850113
2089,705.7687561511993,4.530024671112187e-05,0.0188777856528759,0.07307223975658417,0.1913786381483078
2090,706.0960073471069,8.98011785466224e-05,-0.00780237652361393,0.07153277099132538,0.1932295560836792
2091,706.4234869480133,7.196852675406262e-05,-0.052778199315071106,0.06662463396787643,0.17698264122009277
2092,706.751752614975,6.821631541242823e-05,4.79841219203081e-05,0.07286621630191803,0.17366917431354523
2093,707.0791568756104,4.142745819990523e-05,-0.036413826048374176,0.07730069011449814,0.18161267042160034
2094,707.4070069789886,4.643844295060262e-05,0.0764070525765419,0.07975371927022934,0.17765377461910248
2095,707.7353649139404,5.612620952888392e-05,0.02126605436205864,0.07624973356723785,0.16549429297447205
2096,708.0630345344543,6.534507701871917e-05,0.0450868159532547,0.08018389344215393,0.15796110033988953
2097,708.390988111496,8.949337643571198e-05,-0.030296020209789276,0.09019295126199722,0.16507013142108917
2098,708.7186343669891,5.887281440664083e-05,0.03886059671640396,0.10222972184419632,0.1670367270708084
2099,709.046624660492,3.67932952940464e-05,-0.03059748187661171,0.09075506776571274,0.18420909345149994
2100,709.3744080066681,3.539019962772727e-05,-0.028707124292850494,0.08335831016302109,0.18084146082401276
2101,709.7022438049316,5.824646359542385e-05,0.029805321246385574,0.08801191300153732,0.15826958417892456
2102,710.0296332836151,2.9653752790181898e-05,-0.06362910568714142,0.08177332580089569,0.16310253739356995
2103,710.3571343421936,4.277895641280338e-05,-0.029620077461004257,0.07864852994680405,0.15826958417892456
2104,710.6846127510071,8.021435496630147e-05,0.0216530654579401,0.086179718375206,0.16135269403457642
2105,711.0122215747833,3.683354952954687e-05,0.00548941595479846,0.0842348262667656,0.16402798891067505
2106,711.3396489620209,4.9454683903604746e-05,0.03261777386069298,0.08517541736364365,0.1600176841020584
2107,711.6673436164856,8.481708937324584e-05,0.025082223117351532,0.08778438717126846,0.16135269403457642
2108,711.9946415424347,7.74126237956807e-05,0.08814594894647598,0.08573301881551743,0.1597074419260025
2109,712.3220353126526,2.1686593754566275e-05,-0.02885311469435692,0.08281508833169937,0.17019595205783844
2110,713.4215486049652,7.529457070631906e-05,-0.018495755270123482,0.08158255368471146,0.18459196388721466
2111,713.749532699585,7.675788947381079e-05,-0.013349466025829315,0.08573143184185028,0.1728695034980774
2112,714.0771615505219,5.876493378309533e-05,0.01926041953265667,0.07657753676176071,0.1708129346370697
2113,714.4046449661255,3.142006971756928e-05,-0.00022698401880916208,0.0763479471206665,0.1617640256881714
2114,714.7323591709137,5.4022799304220825e-05,-0.005610194057226181,0.07652240991592407,0.16608281433582306
2115,715.0602025985718,2.0358214896987192e-05,0.06532678753137589,0.07405181974172592,0.15559430420398712
2116,715.3874900341034,2.796813532768283e-05,-0.015342642553150654,0.07160843163728714,0.16238099336624146
2117,715.7151398658752,5.966794560663402e-05,0.04566294699907303,0.07077214866876602,0.1671110987663269
2118,716.0427994728088,3.790778646362014e-05,0.021341996267437935,0.0724860429763794,0.17163556814193726
2119,716.3708205223083,6.609616684727371e-05,0.01828600838780403,0.07365801185369492,0.17718830704689026
2120,716.6989617347717,9.263137326342985e-05,0.019460057839751244,0.08134796470403671,0.17965619266033173
2121,717.0266170501709,3.569897307897918e-05,-0.007585945073515177,0.07213851064443588,0.16957898437976837
2122,717.3542439937592,3.164982990710996e-05,-0.013167452067136765,0.06696390360593796,0.15950177609920502
2123,717.6821091175079,4.032720244140364e-05,0.04738885909318924,0.07016843557357788,0.160428985953331
2124,718.009672164917,4.8190260713454336e-05,-0.023512311279773712,0.07143814861774445,0.1634092777967453
2125,718.3369855880737,6.929487426532432e-05,0.0038355302531272173,0.06903984397649765,0.16094139218330383
2126,718.6646344661713,5.053340282756835e-05,-0.006686787586659193,0.0690314844250679,0.16011875867843628
2127,718.9921913146973,6.76746858516708e-05,-0.07297687232494354,0.07359705865383148,0.16402624547481537
2128,719.3202006816864,4.820206231670454e-05,0.049800097942352295,0.07540905475616455,0.15559430420398712
2129,719.6488802433014,6.539221794810146e-05,0.04513465613126755,0.07474986463785172,0.17184120416641235
2130,719.9761788845062,5.166719711269252e-05,0.023154564201831818,0.07104939222335815,0.16855069994926453
2131,720.3038649559021,4.0131508285412565e-05,-0.01826329715549946,0.0721733495593071,0.1749260574579239
2132,720.6310720443726,4.134124537813477e-05,0.06430389732122421,0.06967534124851227,0.16094139218330383
2133,720.9589405059814,3.646486220532097e-05,-0.006063675973564386,0.06647376716136932,0.15682825446128845
2134,721.2861933708191,0.00010557577479630709,0.03313884139060974,0.07442890107631683,0.17019595205783844
2135,721.6148772239685,8.679662278154865e-05,0.04137095436453819,0.07216960191726685,0.1691676825284958
2136,721.9419236183167,3.799817568506114e-05,-0.08168333023786545,0.0715639665722847,0.15867917239665985
2137,722.2700424194336,7.51146289985627e-05,-0.022406382486224174,0.07088030129671097,0.1578565388917923
2138,722.5971283912659,5.8007946790894493e-05,-0.042414017021656036,0.07123535871505737,0.15538865327835083
2139,722.9253005981445,7.476072642020881e-05,0.0676947757601738,0.06801619380712509,0.1520998775959015
2140,723.2529604434967,6.011739242239855e-05,-0.07550587505102158,0.07140684127807617,0.1599131077528
2141,723.5807583332062,7.746718620182946e-05,0.033799827098846436,0.07479126751422882,0.17605893313884735
2142,723.9081628322601,7.303731399588287e-05,-0.022594882175326347,0.08001940697431564,0.1704033762216568
2143,724.2360553741455,4.514391548582353e-05,0.03945942968130112,0.0742238387465477,0.17441368103027344
2144,724.5642900466919,2.7773543479270302e-05,-0.04040905460715294,0.07166349142789841,0.18212582170963287
2145,724.8929679393768,4.174550122115761e-05,-0.009362311102449894,0.0719834491610527,0.17369386553764343
2146,725.2202558517456,5.639825758407824e-05,-0.06678498536348343,0.07302427291870117,0.17194579541683197
2147,725.5488166809082,3.2322797778761014e-05,0.05022658780217171,0.07348880171775818,0.16341102123260498
2148,725.8766434192657,3.922909309039824e-05,-0.062386758625507355,0.07304223626852036,0.15681171417236328
2149,726.2041919231415,2.9400667699519545e-05,-0.046844031661748886,0.07112415134906769,0.16834679245948792
2150,726.5317056179047,6.65200495859608e-05,-0.03522074967622757,0.07599444687366486,0.16474778950214386
2151,726.8592350482941,7.67796955187805e-05,-0.032998885959386826,0.08722268044948578,0.14808815717697144
2152,727.1868681907654,6.062992542865686e-05,-0.02033088728785515,0.07704165577888489,0.1461358368396759
2153,727.5147914886475,5.5510783568024635e-05,0.0296518225222826,0.07777021080255508,0.14937753975391388
2154,727.8427546024323,5.2265571866882965e-05,-0.002141337376087904,0.07150635123252869,0.1482395976781845
2155,728.1703927516937,4.085872569703497e-05,-0.04634787514805794,0.07218905538320541,0.15126460790634155
2156,728.4982028007507,7.382193143712357e-05,0.0216378141194582,0.07438970357179642,0.15539120137691498
2157,728.8260235786438,1.9482429706840776e-05,-0.026930633932352066,0.07532601803541183,0.153983935713768
2158,729.1533577442169,3.851200744975358e-05,0.003880503121763468,0.08224323391914368,0.15857265889644623
2159,729.4813249111176,2.2621461539529264e-05,0.056825488805770874,0.07547864317893982,0.1530253291130066
2160,729.809033870697,4.019550033262931e-05,-0.029237201437354088,0.07471930235624313,0.16730664670467377
2161,730.1366195678711,6.538454908877611e-05,0.05148708075284958,0.07190316170454025,0.16157396137714386
2162,730.4639494419098,3.2917851058300585e-05,-0.038176629692316055,0.07388072460889816,0.1648387610912323
2163,730.7917218208313,2.8393338652676903e-05,-0.0033450983464717865,0.07429246604442596,0.1518942266702652
2164,731.1196908950806,5.883710764464922e-05,-0.005389723461121321,0.07036735862493515,0.15305687487125397
2165,731.4472029209137,5.796864934382029e-05,0.07319243997335434,0.07603379338979721,0.16752515733242035
2166,731.7750225067139,7.32777698431164e-05,-0.006593513302505016,0.07670197635889053,0.16713954508304596
2167,732.1031086444855,1.9965911633335054e-05,0.056277528405189514,0.07525957375764847,0.1606677919626236
2168,732.4303913116455,5.1772003644146025e-05,0.01749408058822155,0.07080143690109253,0.15313559770584106
2169,732.7580049037933,3.719366213772446e-05,0.017264727503061295,0.06774894893169403,0.15450932085514069
2170,733.0861551761627,6.914593541296199e-05,0.07011067122220993,0.0734299048781395,0.1590922325849533
2171,733.4138557910919,8.275479194708169e-05,-0.011110999621450901,0.06952787935733795,0.15227922797203064
2172,733.7414634227753,6.366511661326513e-05,0.049441225826740265,0.07304616272449493,0.1541285365819931
2173,734.0691623687744,6.874545942991972e-05,0.024088751524686813,0.06986988335847855,0.1583724319934845
2174,734.39675116539,8.640452870167792e-05,0.024146277457475662,0.0766979530453682,0.1655704230070114
2175,734.7250552177429,6.666770059382543e-05,-0.00042057037353515625,0.0719592347741127,0.17184296250343323
2176,735.0533180236816,4.261205322109163e-05,0.05683942511677742,0.07234129309654236,0.16865527629852295
2177,735.3810255527496,7.127415301511064e-05,-0.016788730397820473,0.07141528278589249,0.1613544523715973
2178,735.7088253498077,5.555369716603309e-05,0.02705703116953373,0.07645290344953537,0.15709449350833893
2179,736.0370061397552,5.289909313432872e-05,-0.00426451675593853,0.07063353061676025,0.15594731271266937
2180,736.3651704788208,1.7144322555395775e-05,-0.016540169715881348,0.07545198500156403,0.1709313541650772
2181,736.6929030418396,5.2458559366641566e-05,0.06414591521024704,0.06788220256567001,0.1653914749622345
2182,737.0211338996887,7.088551501510665e-05,-0.028710421174764633,0.06798474490642548,0.15047170221805573
2183,737.3485198020935,8.326051465701312e-05,0.01780880242586136,0.07076917588710785,0.1570495069026947
2184,737.6755590438843,5.124185554450378e-05,0.025784894824028015,0.06985078006982803,0.15745438635349274
2185,738.0028553009033,7.684806769248098e-05,0.03527653589844704,0.07209011167287827,0.16999304294586182
2186,738.3310973644257,3.5329489037394524e-05,0.0220622681081295,0.0723157674074173,0.1766768991947174
2187,738.6586599349976,7.255175296450034e-05,0.024068279191851616,0.07564643025398254,0.1805844008922577
2188,739.760308265686,6.168909021653235e-05,-0.06249523162841797,0.07552225887775421,0.16455598175525665
2189,740.086749792099,5.943182259215973e-05,-0.0019175529014319181,0.07909074425697327,0.15532070398330688
2190,740.414600610733,7.868218381190673e-05,0.0019040786428377032,0.07991787791252136,0.1592988818883896
2191,740.7426662445068,8.641699969302863e-05,-0.03444135934114456,0.08752717077732086,0.1600315421819687
2192,741.0704278945923,6.320097600109875e-05,0.05003340542316437,0.07568668574094772,0.15843768417835236
2193,741.3979279994965,4.535050902632065e-05,0.04383235052227974,0.07500787824392319,0.1454160213470459
2194,741.7255308628082,4.3278076191199943e-05,0.04235402122139931,0.07557709515094757,0.16793549060821533
2195,742.0532155036926,5.769266135757789e-05,-0.011173615232110023,0.07432182878255844,0.1613544523715973
2196,742.3805227279663,4.318432183936238e-05,0.11042653024196625,0.07460195571184158,0.16310253739356995
2197,742.7083806991577,5.2308329031802714e-05,-0.06826360523700714,0.07778678834438324,0.165465846657753
2198,743.0361289978027,8.34969396237284e-05,-0.08115779608488083,0.10614714026451111,0.19133703410625458
2199,743.3641312122345,2.1475312678376213e-05,-0.11255665868520737,0.08920001983642578,0.18698546290397644
2200,743.6919031143188,4.9626360123511404e-05,-0.011585220694541931,0.07343734800815582,0.1659383922815323
2201,744.0194363594055,2.8396665584295988e-05,0.0019134711474180222,0.0837167352437973,0.16588696837425232
2202,744.3472499847412,1.366784272249788e-05,0.015621433034539223,0.07857843488454819,0.15456776320934296
2203,744.6752471923828,5.561734360526316e-05,0.05122252181172371,0.0795595794916153,0.15434446930885315
2204,745.0034728050232,4.6280187234515324e-05,0.03947058692574501,0.08166971802711487,0.15748073160648346
2205,745.3314387798309,3.5878558264812455e-05,-0.019571851938962936,0.0758383646607399,0.15884338319301605
2206,745.6591899394989,2.1163550627534278e-05,-0.07468758523464203,0.0710715800523758,0.1576092690229416
2207,745.9871459007263,1.774828888301272e-05,0.003123199800029397,0.06429798901081085,0.15169662237167358
2208,746.3154826164246,4.386740329209715e-05,-0.057114727795124054,0.06957843154668808,0.1659383922815323
2209,746.6429765224457,3.9506343455286697e-05,-0.09281982481479645,0.0703696683049202,0.16329056024551392
2210,746.9707133769989,4.176512811682187e-05,-0.012760953977704048,0.07001914083957672,0.15784063935279846
2211,747.298143863678,7.345507765421644e-05,0.04818567633628845,0.07537506520748138,0.17172248661518097
2212,747.6259980201721,5.948865145910531e-05,-0.018000248819589615,0.07633055746555328,0.1688947081565857
2213,747.9533104896545,6.98778239893727e-05,-0.05678921565413475,0.08063708245754242,0.15678663551807404
2214,748.2808454036713,6.961247709114105e-05,-0.05789924040436745,0.07565955072641373,0.15152953565120697
2215,748.6088955402374,6.260319787543267e-05,0.0026803421787917614,0.06992458552122116,0.15477342903614044
2216,748.9365074634552,5.917220187257044e-05,0.0009400224662385881,0.07576458156108856,0.1537451446056366
2217,749.2647938728333,3.7013312976341695e-05,-0.07540328800678253,0.07995171844959259,0.16834679245948792
2218,749.5927896499634,3.504263804643415e-05,0.013166258111596107,0.08164947479963303,0.15723955631256104
2219,749.9206871986389,4.8417663492728025e-05,-0.03311382234096527,0.0790884718298912,0.15909047424793243
2220,750.2485954761505,4.563143738778308e-05,-0.02447756752371788,0.07475109398365021,0.15826784074306488
2221,750.5763199329376,4.644189903046936e-05,-0.005276920739561319,0.07184510678052902,0.15847350656986237
2222,750.9041452407837,9.495746780885383e-05,-0.013562736101448536,0.07221498340368271,0.16084031760692596
2223,751.23215675354,5.100825728732161e-05,0.09774324297904968,0.0650792196393013,0.16063465178012848
2224,751.5599055290222,2.2438971427618526e-05,-0.02842131070792675,0.068186916410923,0.15785828232765198
2225,751.88738489151,4.25001053372398e-05,0.009093096479773521,0.07153814285993576,0.1609431356191635
2226,752.2150132656097,0.00010945368558168411,0.022558674216270447,0.0812290757894516,0.15853473544120789
2227,752.5426795482635,6.218087946763262e-05,0.018987245857715607,0.07286250591278076,0.16012857854366302
2228,752.8707473278046,6.673509778920561e-05,2.8064250727766193e-05,0.07293915003538132,0.16217708587646484
2229,753.1984326839447,2.2553982489625923e-05,0.0075299846939742565,0.0719715878367424,0.1613544523715973
2230,753.5267643928528,4.492805237532593e-05,0.040909767150878906,0.07096027582883835,0.1613111048936844
2231,753.8553900718689,4.388809247757308e-05,-0.07812390476465225,0.07605079561471939,0.16793373227119446
2232,754.1837339401245,2.866920294763986e-05,-0.001372861792333424,0.07617729902267456,0.171018585562706
2233,754.5124852657318,3.429019852774218e-05,0.009940910153090954,0.07418491691350937,0.1673167645931244
2234,754.8394210338593,8.818563219392672e-05,0.011467776261270046,0.06886056810617447,0.16402798891067505
2235,755.16712641716,4.032529250252992e-05,0.04067958891391754,0.0728338435292244,0.1687580943107605
2236,755.4947588443756,2.7645173759083264e-05,0.049441345036029816,0.08297254890203476,0.18978653848171234
2237,755.8227713108063,3.965139694628306e-05,0.06826668232679367,0.07847949862480164,0.1796579360961914
2238,756.1498334407806,3.970653051510453e-05,0.08517885208129883,0.07243642210960388,0.17482499778270721
2239,756.4775309562683,3.844403545372188e-05,0.04480273649096489,0.07906817644834518,0.16443930566310883
2240,756.8060760498047,4.213282227283344e-05,-0.02362227439880371,0.07066697627305984,0.15415646135807037
2241,757.1338744163513,3.910914892912842e-05,0.05653497576713562,0.07477469742298126,0.15847350656986237
2242,757.4614298343658,4.719294884125702e-05,-0.018390225246548653,0.0811508372426033,0.14983589947223663
2243,757.7888162136078,2.227270852017682e-05,0.011102628894150257,0.08277289569377899,0.15035179257392883
2244,758.1181302070618,5.566704930970445e-05,0.03914685174822807,0.08884497731924057,0.15312638878822327
2245,758.4449365139008,4.480475399759598e-05,-0.0322558619081974,0.09838470816612244,0.16135266423225403
2246,758.7726111412048,2.1716767150792293e-05,-0.005737814586609602,0.07957185059785843,0.15662434697151184
2247,759.100448846817,7.760801236145198e-05,0.02477680891752243,0.08775551617145538,0.14858607947826385
2248,759.4278585910797,5.288153261062689e-05,-0.020583849400281906,0.07884253561496735,0.15415646135807037
2249,759.75590467453,3.823902807198465e-05,0.04875104874372482,0.08904265612363815,0.1483219414949417
2250,760.0830340385437,6.538952584378421e-05,0.014571194536983967,0.09152056276798248,0.1642417162656784
2251,760.4108099937439,8.17133259261027e-05,0.03247891366481781,0.08266984671354294,0.1515497863292694
2252,760.7386898994446,3.986942829214968e-05,-0.00560136791318655,0.08576935529708862,0.15021847188472748
2253,761.06605219841,5.1563893066486344e-05,-0.02222483605146408,0.08332836627960205,0.16141392290592194
2254,761.39359998703,8.943265856942162e-05,-0.0905395895242691,0.07870827615261078,0.15789784491062164
2255,761.7211048603058,1.3007072993787006e-05,0.038151346147060394,0.0792219266295433,0.1585405170917511
2256,762.0484282970428,5.046895967097953e-05,-0.02871621958911419,0.0778159350156784,0.15990300476551056
2257,762.3761641979218,4.613336568581872e-05,0.06001174822449684,0.08365892618894577,0.16321343183517456
2258,762.7037942409515,3.353481588419527e-05,0.04915551096200943,0.08319620043039322,0.15693382918834686
2259,763.0321140289307,2.530035089876037e-05,-0.01697005145251751,0.07528479397296906,0.15384797751903534
2260,763.3598973751068,3.514076161081903e-05,0.05657651275396347,0.08226994425058365,0.15617868304252625
2261,763.6879501342773,8.08763870736584e-05,-0.036519549787044525,0.07940451055765152,0.16118256747722626
2262,764.0156672000885,1.7573705918039195e-05,0.04055960103869438,0.07438899576663971,0.15600736439228058
2263,764.3432500362396,3.273607217124663e-05,0.04298535734415054,0.08161518722772598,0.15991486608982086
2264,764.671037197113,3.8874866731930524e-05,-0.016783980652689934,0.08125308156013489,0.15804630517959595
2265,764.998701095581,6.334311183309183e-05,-0.011020409874618053,0.0825732946395874,0.15678663551807404
2266,766.098938703537,4.8423153202747926e-05,-0.012875031679868698,0.08212910592556,0.16156010329723358
2267,766.4262483119965,5.0578568334458396e-05,-0.06835340708494186,0.07873529195785522,0.16454213857650757
2268,766.7545278072357,3.484534317976795e-05,-0.044611912220716476,0.07912413030862808,0.16104596853256226
2269,767.0821058750153,3.783121064770967e-05,0.009519643150269985,0.08290611207485199,0.1629997193813324
2270,767.4107687473297,3.760285471798852e-05,0.0747520923614502,0.08048222959041595,0.15693283081054688
2271,767.7382605075836,5.2723040425917134e-05,0.009506287053227425,0.08052906394004822,0.15960636734962463
2272,768.065598487854,4.6385637688217685e-05,-0.05817174166440964,0.08043406903743744,0.17019771039485931
2273,768.3928141593933,4.0696166252018884e-05,-0.014362668618559837,0.08159737288951874,0.15403598546981812
2274,768.7198777198792,4.638556856662035e-05,-0.008648061193525791,0.08278485387563705,0.16773788630962372
2275,769.0480217933655,5.182134918868542e-05,0.021870318800210953,0.08241510391235352,0.16570702195167542
2276,769.3761909008026,7.324577745748684e-05,-0.01813061349093914,0.09231357276439667,0.16699238121509552
2277,769.7036156654358,6.757751543773338e-05,-0.04542350023984909,0.08543211966753006,0.15132388472557068
2278,770.0311009883881,6.970442336751148e-05,-0.005979037377983332,0.0834161564707756,0.16711285710334778
2279,770.3590838909149,4.140992678003386e-05,0.03403891623020172,0.08349339663982391,0.15375320613384247
2280,770.6866092681885,3.0033723305677995e-05,0.0198957622051239,0.0756411924958229,0.15549321472644806
2281,771.0146307945251,6.948808731976897e-05,0.010789336636662483,0.08120541274547577,0.15343664586544037
2282,771.3420968055725,8.119302947307006e-05,0.03623076528310776,0.0829584002494812,0.16258838772773743
2283,771.6699161529541,4.421238190843724e-05,0.004228138830512762,0.08612746000289917,0.17852681875228882
2284,771.9976198673248,3.552330963429995e-05,0.0388764888048172,0.08340898901224136,0.17533914744853973
2285,772.325112581253,1.0440774531161878e-05,0.07626959681510925,0.09663362801074982,0.1958020180463791
2286,772.6523098945618,4.7265923058148474e-05,0.038930051028728485,0.08244329690933228,0.18551915884017944
2287,772.9796893596649,4.1395582229597494e-05,-0.0068534729070961475,0.07698971033096313,0.16321343183517456
2288,773.3069062232971,5.9152505855308846e-05,0.011980785988271236,0.07702778279781342,0.15861184895038605
2289,773.6344265937805,5.015442002331838e-05,-0.020568685606122017,0.08752676844596863,0.1720309853553772
2290,773.9620134830475,2.9817543691024184e-05,0.04076387733221054,0.0754067674279213,0.1542988419532776
2291,774.2890334129333,4.693401569966227e-05,-0.00709143141284585,0.07482048869132996,0.1481923907995224
2292,774.6167521476746,4.525170515989885e-05,-0.060537490993738174,0.07119277119636536,0.14505134522914886
2293,774.943966627121,3.784053114941344e-05,0.02077847346663475,0.06815625727176666,0.1501542031764984
2294,775.2714908123016,4.382132465252653e-05,0.023424219340085983,0.07888941466808319,0.159820094704628
2295,775.5994830131531,4.2720133933471516e-05,-0.04615171253681183,0.0839187502861023,0.15994861721992493
2296,775.9266963005066,2.9962313419673592e-05,-0.03774135559797287,0.07838505506515503,0.15230554342269897
2297,776.2540445327759,3.787938112509437e-05,0.0047339340671896935,0.08777560293674469,0.1583290696144104
2298,776.581221818924,7.227805781440111e-06,0.0822683721780777,0.09337259829044342,0.1794089376926422
2299,776.908928155899,3.0104722100077197e-05,0.032551124691963196,0.08903752267360687,0.16753223538398743
2300,777.2370274066925,2.722989665926434e-05,0.05838228017091751,0.07986287027597427,0.15107965469360352
2301,777.5645771026611,4.057781188748777e-05,-0.06427597254514694,0.08500678837299347,0.1555269956588745
2302,777.893726348877,2.707909698074218e-05,0.04788712039589882,0.08189830183982849,0.15450449287891388
2303,778.2211921215057,5.7587993069319054e-05,-0.0037925434298813343,0.07395955920219421,0.14582733809947968
2304,778.5494945049286,6.295603816397488e-05,-0.06812822818756104,0.07736863940954208,0.15940071642398834
2305,778.8778758049011,5.9863170463358983e-05,-0.000554344616830349,0.07702653855085373,0.15055744349956512
2306,779.2052323818207,2.6657564376364462e-05,-0.01839025504887104,0.07985015213489532,0.1509687751531601
2307,779.5332117080688,2.758426489890553e-05,-0.02048005536198616,0.07881680876016617,0.15226219594478607
2308,779.8617808818817,6.19901911704801e-05,-0.02792874351143837,0.08304394036531448,0.1599131077528
2309,780.1898145675659,6.970026151975617e-05,-0.03735808655619621,0.08278954774141312,0.15847350656986237
2310,780.5172600746155,3.262249083491042e-05,-0.005817527417093515,0.08103112876415253,0.15611019730567932
2311,780.8451874256134,3.185730747645721e-05,0.019788598641753197,0.07887453585863113,0.1539507955312729
2312,781.1730115413666,1.7424856196157634e-05,-0.008535756729543209,0.08344549685716629,0.1590922325849533
2313,781.501266002655,1.6404483176302165e-05,-0.009810643270611763,0.07612090557813644,0.15312816202640533
2314,781.8284974098206,3.2618248951621354e-05,0.032694295048713684,0.07394339889287949,0.1544649451971054
2315,782.1559913158417,7.372002437477931e-05,-0.013570885173976421,0.06417011469602585,0.1500433087348938
2316,782.4831659793854,2.88772407657234e-05,-0.004168727435171604,0.06813675910234451,0.1516885757446289
2317,782.8107390403748,3.302878758404404e-05,-0.002840750152245164,0.07256324589252472,0.15894603729248047
2318,783.1379718780518,8.17591862869449e-05,-0.024770040065050125,0.06857149302959442,0.1605398952960968
2319,783.4667570590973,4.895177698927e-05,0.022366391494870186,0.0728839859366417,0.16084837913513184
2320,783.7945103645325,3.381832721061073e-05,-0.019531115889549255,0.07943768799304962,0.16587716341018677
2321,784.1220586299896,3.324111821711995e-05,0.04227885976433754,0.07152007520198822,0.1597074419260025
2322,784.449470281601,5.982119546388276e-05,0.018371853977441788,0.07959724962711334,0.16586126387119293
2323,784.7770705223083,7.77376553742215e-05,-0.027767108753323555,0.07135059684515,0.16203799843788147
2324,785.1042914390564,3.5852001019520685e-05,-0.08903241902589798,0.07722589373588562,0.16772806644439697
2325,785.4321281909943,4.4139618694316596e-05,0.02593318372964859,0.0664399117231369,0.1613544523715973
2326,785.7596111297607,3.64266088581644e-05,0.04983211308717728,0.06662091612815857,0.1639251708984375
2327,786.0877141952515,1.1483393791422714e-05,-0.05431561917066574,0.06880441308021545,0.17585326731204987
2328,786.4152555465698,3.033645225514192e-05,0.041931431740522385,0.06684643030166626,0.17564763128757477
2329,786.7430195808411,3.268751606810838e-05,0.04096856340765953,0.06676854938268661,0.17050619423389435
2330,787.07111287117,8.495140355080366e-05,-0.036073267459869385,0.07266394793987274,0.17081467807292938
2331,787.3987655639648,2.6651727239368483e-05,0.007635910529643297,0.06519676744937897,0.1743108481168747
2332,787.7257905006409,2.7301539375912398e-05,-0.024898070842027664,0.06671648472547531,0.1704033762216568
2333,788.0533409118652,3.428411946515553e-05,-0.022565606981515884,0.06747502833604813,0.16474778950214386
2334,788.3817939758301,5.427539144875482e-05,-0.02129511348903179,0.07431267946958542,0.16916942596435547
2335,788.7095448970795,3.4828237403417006e-05,-0.0032569479662925005,0.07271108031272888,0.1645279973745346
2336,789.0373084545135,4.4392225390765816e-05,0.06759803742170334,0.06855300813913345,0.16474778950214386
2337,789.3647339344025,7.231865311041474e-05,-0.014048690907657146,0.07243897020816803,0.161148801445961
2338,789.6919164657593,6.790420593461022e-05,-0.0029417823534458876,0.07239658385515213,0.15898939967155457
2339,790.0199356079102,2.8402439056662843e-05,-0.015056385658681393,0.06686155498027802,0.1687580943107605
2340,790.3471887111664,6.138523167464882e-05,0.06219284236431122,0.08453287929296494,0.1677636057138443
2341,790.6750919818878,2.9545248253270984e-05,0.024849731475114822,0.07113254815340042,0.15136244893074036
2342,791.0022649765015,2.7808198865386657e-05,-0.005716938991099596,0.06826062500476837,0.15919505059719086
2343,791.3297564983368,4.260346031514928e-05,-0.05552632734179497,0.0664326474070549,0.15621303021907806
2344,792.4319913387299,3.6062163417227566e-05,0.015359682962298393,0.06830418854951859,0.15271684527397156
2345,792.7596259117126,4.3912168621318415e-05,-0.058236557990312576,0.06823982298374176,0.1507454663515091
2346,793.0873997211456,3.621895666583441e-05,0.030147194862365723,0.06807269901037216,0.15415646135807037
2347,793.4153714179993,6.810517515987158e-05,0.006678049452602863,0.08658646792173386,0.15136244893074036
2348,793.7431344985962,4.179218376521021e-05,0.020896047353744507,0.07144248485565186,0.16341102123260498
2349,794.071124792099,7.973011088324711e-05,-0.019309496507048607,0.1024753600358963,0.16190236806869507
2350,794.3985588550568,2.936662349384278e-05,-0.04056549817323685,0.08766621351242065,0.1629997193813324
2351,794.7263174057007,2.5655135686974972e-05,-0.007554831448942423,0.0856633186340332,0.16145728528499603
2352,795.0538411140442,2.821088673954364e-05,0.08673396706581116,0.08009254932403564,0.166701540350914
2353,795.3813064098358,1.1774071026593447e-05,0.03458807244896889,0.08105513453483582,0.15506777167320251
2354,795.7089495658875,4.128279397264123e-05,0.003151001874357462,0.08809184283018112,0.15969155728816986
2355,796.0365400314331,6.338296952890232e-05,0.05880698561668396,0.08594173938035965,0.15809769928455353
2356,796.3640673160553,1.8356950022280216e-05,-0.04090695455670357,0.08410079032182693,0.1563158482313156
2357,796.6918978691101,1.4838235074421391e-05,-0.024905726313591003,0.08062466979026794,0.1657760888338089
2358,797.0194010734558,5.0113358156522736e-05,0.01349112018942833,0.08254244178533554,0.1641308218240738
2359,797.3471496105194,2.965853491332382e-05,0.0011501359986141324,0.07795075327157974,0.1674213409423828
2360,797.6745715141296,5.8970887039322406e-05,0.0737946555018425,0.08396261185407639,0.16341102123260498
2361,798.0024650096893,4.0796898247208446e-05,0.0008539151749573648,0.0797993540763855,0.16176576912403107
2362,798.3302285671234,3.672672755783424e-05,0.049275629222393036,0.08124242722988129,0.1620742529630661
2363,798.6580679416656,4.263289156369865e-05,0.03757406771183014,0.07539135217666626,0.15425927937030792
2364,798.9852843284607,2.6275054551661015e-05,-0.022613171488046646,0.08381911367177963,0.14920304715633392
2365,799.3130619525909,4.6957688027760014e-05,0.014833173714578152,0.08625394105911255,0.1518942266702652
2366,799.640349149704,5.766283720731735e-05,0.016493583098053932,0.08654564619064331,0.16567324101924896
2367,799.9678876399994,4.211122723063454e-05,-0.02000475861132145,0.08993738889694214,0.17359104752540588
2368,800.2966165542603,8.752802216349664e-08,0.01087076123803854,0.09407845139503479,0.17307689785957336
2369,800.6243524551392,2.8829022994614206e-05,-0.10404298454523087,0.09263943135738373,0.15754979848861694
2370,800.9530618190765,1.2773826711054426e-05,0.05940047279000282,0.0831485167145729,0.1489122062921524
2371,801.2808723449707,1.574810448801145e-05,0.020105985924601555,0.07899957150220871,0.1600176841020584
2372,801.6082005500793,3.5015775210922584e-05,0.002746298210695386,0.07896900177001953,0.16824397444725037
2373,801.9362573623657,3.6448705031943973e-06,0.03619818016886711,0.07630951702594757,0.1650562733411789
2374,802.2643060684204,4.784769407706335e-05,0.02723858691751957,0.0736546441912651,0.15220271050930023
2375,802.5921211242676,2.8265985747566447e-05,-0.02157372236251831,0.07812978327274323,0.1451059728860855
2376,802.9195461273193,1.876536407507956e-05,0.019284039735794067,0.07471448183059692,0.14159855246543884
2377,803.2478454113007,3.3774616895243526e-05,0.06186860799789429,0.07364717125892639,0.14076466858386993
2378,803.5755829811096,3.637338522821665e-05,-0.03562889248132706,0.0714910700917244,0.14318756759166718
2379,803.9028289318085,4.4876251195091754e-05,0.03858586400747299,0.07176961749792099,0.14526985585689545
2380,804.231020450592,6.573789505637251e-06,-0.017119254916906357,0.06679421663284302,0.14325663447380066
2381,804.5586907863617,2.8401074814610183e-05,0.029968002811074257,0.07115724682807922,0.14952917397022247
2382,804.8866045475006,1.099240944313351e-05,-0.01886388286948204,0.07772734761238098,0.14526903629302979
2383,805.2143750190735,5.943335054325871e-05,0.08096893876791,0.06991380453109741,0.14880937337875366
2384,805.5421688556671,3.5100383684039116e-05,-0.07961158454418182,0.06589508801698685,0.1609431356191635
2385,805.870236158371,3.5075743653578684e-05,-0.04907231405377388,0.06746028363704681,0.15847525000572205
2386,806.1980638504028,4.344509943621233e-05,0.04668421670794487,0.0712364986538887,0.14901502430438995
2387,806.5255165100098,8.707052984391339e-06,-0.0011896538781002164,0.07597854733467102,0.14274248480796814
2388,806.8530011177063,2.5683943022158928e-05,0.04658196493983269,0.07268377393484116,0.16053183376789093
2389,807.1804740428925,2.5336756152682938e-05,-0.016964949667453766,0.07479457557201385,0.14459340274333954
2390,807.5081527233124,3.268622458563186e-05,0.030476175248622894,0.07483651489019394,0.158166766166687
2391,807.8360166549683,4.2456507799215615e-05,-0.0395638681948185,0.08327513188123703,0.14551711082458496
2392,808.1636829376221,1.0040394954557996e-05,-0.035809312015771866,0.08410254865884781,0.1494215428829193
2393,808.4920525550842,4.611707117874175e-05,0.055961769074201584,0.08116493374109268,0.15394903719425201
2394,808.8199381828308,5.5859396525193006e-05,-0.07563751190900803,0.08110348135232925,0.15271510183811188
2395,809.1477677822113,3.883251702063717e-05,-0.02693089470267296,0.07758907228708267,0.15312641859054565
2396,809.475504398346,6.514406413771212e-05,-0.04327482730150223,0.07549550384283066,0.15004156529903412
2397,809.8033237457275,6.456594564951956e-05,-0.05131954699754715,0.07491905987262726,0.14428316056728363
2398,810.1313071250916,3.379357076482847e-05,0.08510279655456543,0.08012542128562927,0.13749825954437256
2399,810.4589242935181,9.597113967174664e-05,-0.05142965167760849,0.08377273380756378,0.14017340540885925
2400,810.787791967392,1.6993642930174246e-05,-0.0699722021818161,0.08215191960334778,0.1442849189043045
2401,811.1160156726837,3.128269236185588e-05,-0.011705068871378899,0.07912331074476242,0.14952917397022247
2402,811.4440565109253,3.593575456761755e-05,0.017328470945358276,0.07693762332201004,0.1516885757446289
2403,811.7713856697083,1.9293227524030954e-05,0.09820675849914551,0.07000897079706192,0.15590453147888184
2404,812.0991914272308,2.0590610802173615e-05,-0.020266203209757805,0.0730496272444725,0.15888656675815582
2405,812.4276990890503,3.785857552429661e-05,-0.03246476873755455,0.07091114670038223,0.152614027261734
2406,812.7551119327545,1.0499835298105609e-05,0.0701107308268547,0.07292881608009338,0.14294813573360443
2407,813.0826711654663,2.9814465960953385e-05,0.013885597698390484,0.07379791140556335,0.14963024854660034
2408,813.4106531143188,5.6385164498351514e-05,0.00403251638635993,0.08086010068655014,0.16587716341018677
2409,813.7381300926208,1.7190472135553136e-05,0.005830264184623957,0.07316677272319794,0.15312641859054565
2410,814.0656702518463,1.9688071915879846e-05,-0.02633250690996647,0.07138530910015106,0.15250945091247559
2411,814.3932976722717,3.084290074184537e-05,-0.000618545978795737,0.08340194076299667,0.17050619423389435
2412,814.7208499908447,4.203618300380185e-05,-0.04181598871946335,0.08126233518123627,0.16886094212532043
2413,815.0486991405487,3.254272814956494e-05,0.006049088202416897,0.07931734621524811,0.172254279255867
2414,815.3763082027435,1.3573566320701502e-05,0.04593786969780922,0.07738831639289856,0.15364231169223785
2415,815.7038719654083,4.91823666379787e-05,-0.03560004010796547,0.06941469013690948,0.15929614007472992
2416,816.0314812660217,2.7480939024826512e-05,-0.06088660657405853,0.07349877804517746,0.1708129346370697
2417,816.3591604232788,3.713121259352192e-05,0.017375148832798004,0.07089969515800476,0.16484887897968292
2418,816.6866466999054,3.0323639293783344e-05,-0.04254261776804924,0.07241914421319962,0.16320361196994781
2419,817.0143301486969,2.9143573556211777e-05,0.05614972114562988,0.07344365864992142,0.16073572635650635
2420,817.3421862125397,2.4113247491186485e-05,0.002166612073779106,0.0702161118388176,0.15641692280769348
2421,817.6699206829071,4.08919331675861e-05,-0.011534678749740124,0.07158610224723816,0.15394903719425201
2422,818.774585723877,3.063719123019837e-05,0.02337033860385418,0.07186750322580338,0.13759930431842804
2423,819.1023933887482,6.679187208646908e-05,-0.03055638261139393,0.07350017875432968,0.16053007543087006
2424,819.4300618171692,5.1370952860452235e-05,-0.021821046248078346,0.06829988956451416,0.16875635087490082
2425,819.7577047348022,5.320280615705997e-05,0.061403121799230576,0.07305474579334259,0.17410345375537872
2426,820.0853731632233,6.961006874917075e-05,0.023571614176034927,0.07277106493711472,0.16443754732608795
2427,820.4132239818573,3.210736031178385e-05,0.03594660013914108,0.0739392638206482,0.16238099336624146
2428,820.7407166957855,1.3516854778572451e-05,-0.02906046248972416,0.07698188722133636,0.16567149758338928
2429,821.068678855896,2.6619070922606625e-05,-0.026068227365612984,0.07229924947023392,0.1615583598613739
2430,821.3965973854065,3.481334351818077e-05,0.05302371829748154,0.07272157818078995,0.17163556814193726
2431,821.7242820262909,4.7319121222244576e-05,0.0027794933412224054,0.07723325490951538,0.17410345375537872
2432,822.0520973205566,2.3463453544536605e-05,-0.005614736117422581,0.07756423950195312,0.16793373227119446
2433,822.3801867961884,3.4635751944733784e-05,0.011356827802956104,0.079571433365345,0.1576508730649948
2434,822.7076122760773,5.8654211898101494e-05,-0.021660778671503067,0.08452261984348297,0.1821240782737732
2435,823.0353715419769,6.690715963486582e-05,-0.07812398672103882,0.08630814403295517,0.1800674945116043
2436,823.363166809082,3.68221226381138e-05,-0.05020995810627937,0.07410284131765366,0.17759960889816284
2437,823.6907284259796,6.72714231768623e-05,-0.008545102551579475,0.07590548694133759,0.17513172328472137
2438,824.0183746814728,3.2059557270258665e-05,0.030767401680350304,0.07968185096979141,0.18294668197631836
2439,824.3469619750977,3.2302708859788254e-05,-0.07849492132663727,0.0775831863284111,0.17945052683353424
2440,824.674613237381,4.4894411985296756e-05,-0.06941483169794083,0.0719723254442215,0.16957898437976837
2441,825.0024468898773,3.4222866815980524e-05,0.007517614401876926,0.07107162475585938,0.16053007543087006
2442,825.33047747612,3.972201011492871e-05,0.04528218135237694,0.07200057804584503,0.14346052706241608
2443,825.6583530902863,1.7396938346792012e-05,0.11000702530145645,0.0690779834985733,0.14798499643802643
2444,825.9860346317291,2.1795218344777822e-05,0.00011756419553421438,0.06283774226903915,0.15950177609920502
2445,826.3137419223785,3.429711432545446e-05,0.028072038665413857,0.06225259602069855,0.16258664429187775
2446,826.641058921814,3.9555867260787636e-05,0.027192730456590652,0.06488163024187088,0.16813938319683075
2447,826.9691514968872,3.081822796957567e-05,-0.0038250077050179243,0.06433183699846268,0.1675224006175995
2448,827.2965428829193,4.048801929457113e-05,0.06064369156956673,0.06680354475975037,0.1617640256881714
2449,827.6243734359741,2.565285103628412e-05,-0.014742445200681686,0.06702826172113419,0.1523037850856781
2450,827.9522633552551,6.1444217863027e-05,0.009773723781108856,0.06891024857759476,0.165465846657753
2451,828.2804288864136,3.802179708145559e-05,-0.02096777781844139,0.06771273165941238,0.1580621898174286
2452,828.6081893444061,5.584955943049863e-05,-0.02030331641435623,0.08076558262109756,0.17369212210178375
2453,828.9362413883209,5.38145650352817e-05,-0.06196214631199837,0.09467237442731857,0.20001623034477234
2454,829.263834476471,2.7590147510636598e-05,-0.0357980914413929,0.07532785087823868,0.1804787963628769
2455,829.591676235199,5.128241173224524e-05,0.007387914694845676,0.0765463262796402,0.18294668197631836
2456,829.9197018146515,5.471353870234452e-05,-0.0168722253292799,0.07780168205499649,0.18150709569454193
2457,830.2479650974274,9.619813499739394e-05,0.006109008565545082,0.07797987014055252,0.1804787963628769
2458,830.5755250453949,3.356129673193209e-05,0.04243961721658707,0.06704898923635483,0.17163556814193726
2459,830.9035866260529,2.1778711015940644e-05,0.013357729651033878,0.06673887372016907,0.16957898437976837
2460,831.2313513755798,5.480877007357776e-05,-0.025907447561621666,0.06290288269519806,0.15518298745155334
2461,831.5591230392456,5.682142364094034e-05,-0.004853606224060059,0.06979227811098099,0.16834504902362823
2462,831.8868625164032,2.2143134629004635e-05,0.03858749568462372,0.07186653465032578,0.17163556814193726
2463,832.2145013809204,3.4726304875221103e-05,-0.017353637143969536,0.06504276394844055,0.1615583598613739
2464,832.5425117015839,4.380633617984131e-05,-0.09058050811290741,0.07571522891521454,0.17060726881027222
2465,832.870418548584,2.8493193894973956e-05,-0.02608516626060009,0.08521217107772827,0.1874711513519287
2466,833.1981225013733,7.585727144032717e-05,-0.04039861634373665,0.09455738961696625,0.19446349143981934
2467,833.5257365703583,6.134119757916778e-05,-0.05528353899717331,0.09040332585573196,0.1786278933286667
2468,833.8533165454865,4.337150676292367e-05,-0.0005047684535384178,0.0910215824842453,0.17595435678958893
2469,834.1807782649994,8.986424404611171e-07,-0.06815645843744278,0.08235310018062592,0.1671110987663269
2470,834.5085563659668,3.234663381590508e-05,0.048177365213632584,0.07879313826560974,0.1595035344362259
2471,834.8362274169922,1.5367044397862628e-05,0.026367515325546265,0.07412688434123993,0.17903921008110046
2472,835.1637687683105,4.050901043228805e-05,0.008140052668750286,0.06814597547054291,0.1708129346370697
2473,835.4914026260376,5.4378670029109344e-05,0.03102840855717659,0.07067473232746124,0.1784222424030304
2474,835.819399356842,8.578658889746293e-05,0.027331151068210602,0.06631281971931458,0.17142990231513977
2475,836.1472935676575,4.2768420826178044e-05,-0.026130037382245064,0.06275984644889832,0.16772806644439697
2476,836.4751780033112,1.8442309738020413e-05,-0.03244985640048981,0.0592985674738884,0.15940071642398834
2477,836.8028264045715,5.383134703151882e-05,-0.039388757199048996,0.06735596060752869,0.17245817184448242
2478,837.1302902698517,3.303847915958613e-05,-0.037669695913791656,0.07824736833572388,0.18479759991168976
2479,837.4584958553314,4.355570126790553e-05,-0.04309394210577011,0.07107585668563843,0.176571324467659
2480,837.7853147983551,2.675874020496849e-05,-0.028181569650769234,0.07617887109518051,0.18623720109462738
2481,838.1132242679596,6.498668881249614e-06,0.04315827786922455,0.06574247777462006,0.16834504902362823
2482,838.4406578540802,1.687876647338271e-05,0.013770675286650658,0.06672760844230652,0.17359104752540588
2483,838.7691261768341,2.3881679226178676e-05,0.002852595876902342,0.06421519815921783,0.1671110987663269
2484,839.0972287654877,2.3492779291700572e-05,-0.07415732741355896,0.06637182086706161,0.1708129346370697
2485,839.4250199794769,2.2437343432102352e-05,0.022026652470231056,0.06648177653551102,0.17040161788463593
2486,839.7528584003448,3.045924677280709e-05,-0.0007415151339955628,0.06445736438035965,0.17554304003715515
2487,840.0808393955231,4.989971421309747e-05,0.010971341282129288,0.06633869558572769,0.17801092565059662
2488,840.4086089134216,4.352426913101226e-05,0.034667931497097015,0.0693965032696724,0.1708129346370697
2489,840.736643075943,2.4856197342160158e-05,0.004733099602162838,0.07358971238136292,0.1585780829191208
2490,841.0644857883453,3.257114076404832e-05,-0.03728780895471573,0.06801833212375641,0.16217532753944397
2491,841.3926260471344,5.721346678910777e-05,0.031238248571753502,0.07193070650100708,0.15888480842113495
2492,841.7208180427551,4.188840102870017e-05,0.028570745140314102,0.06776902079582214,0.1617640256881714
2493,842.0485727787018,3.9706741517875344e-05,0.011040875688195229,0.06627816706895828,0.16793373227119446
2494,842.3765408992767,4.897575854556635e-05,0.03410201892256737,0.06724832206964493,0.16196966171264648
2495,842.7044494152069,2.8819764338550158e-05,-0.044007495045661926,0.06888275593519211,0.16433648765087128
2496,843.0326418876648,4.509856807999313e-05,-0.01175454817712307,0.06641699373722076,0.16515912115573883
2497,843.3600642681122,3.002158337039873e-05,-0.004465973470360041,0.06504668295383453,0.16289687156677246
2498,843.6878478527069,4.020873529952951e-05,0.05106441676616669,0.06632497906684875,0.16855069994926453
2499,844.0159599781036,3.4585566027089953e-05,0.04817622900009155,0.0650261715054512,0.16752415895462036
2500,844.343855381012,7.890933375165332e-06,0.045015573501586914,0.06762026250362396,0.17878387868404388
2501,845.440366268158,9.483297617407516e-06,-0.030090268701314926,0.062354955822229385,0.16443930566310883
2502,845.7680194377899,2.6666872145142406e-05,0.025424931198358536,0.06476537883281708,0.15415646135807037
2503,846.0954909324646,3.12203228531871e-05,-0.04390498623251915,0.06382041424512863,0.15682825446128845
2504,846.423050403595,4.7871482820482925e-05,0.008039913140237331,0.06514847278594971,0.15641868114471436
2505,846.7506942749023,1.0703884072427172e-05,-0.026318468153476715,0.07298740744590759,0.15518298745155334
2506,847.0786309242249,3.744593050214462e-05,0.038728468120098114,0.06896107643842697,0.1617640256881714
2507,847.4068465232849,4.108767825528048e-05,0.03018871694803238,0.07130423188209534,0.1652601808309555
2508,847.7350842952728,7.752444071229547e-05,-0.04071692377328873,0.08591485023498535,0.1784222424030304
2509,848.0627954006195,4.621483458322473e-05,0.014616717584431171,0.07313068956136703,0.16238099336624146
2510,848.3909647464752,1.5948508007568307e-05,0.006519830785691738,0.06862743943929672,0.1520998775959015
2511,848.7185773849487,5.0815713620977476e-05,0.00859128963202238,0.06935185939073563,0.15867917239665985
2512,849.0466089248657,2.8952894354006276e-05,-0.021498307585716248,0.07067275792360306,0.15641692280769348
2513,849.3745908737183,3.726605427800678e-05,0.005053267348557711,0.06790021806955338,0.1580621898174286
2514,849.7024450302124,6.513248808914796e-05,-0.027462998405098915,0.07899037003517151,0.17903921008110046
2515,850.0301203727722,3.7491205148398876e-05,-0.03969190642237663,0.07743268460035324,0.18130144476890564
2516,850.3583271503448,2.886821675929241e-05,-0.0031231974717229605,0.07159633934497833,0.1671110987663269
2517,850.6858284473419,3.742109765880741e-05,-0.0009049868094734848,0.07451383769512177,0.1800674945116043
2518,851.013914346695,1.677446016401518e-05,0.0024130535311996937,0.06801331043243408,0.1675224006175995
2519,851.3415293693542,4.6507826482411474e-05,-0.02585982345044613,0.07367869466543198,0.17348822951316833
2520,851.669835805893,3.557567470124923e-05,-0.08640781044960022,0.06891956180334091,0.16196966171264648
2521,851.9994840621948,3.0393945053219795e-05,0.022623224183917046,0.06916294246912003,0.17369212210178375
2522,852.3274345397949,2.7711395887308754e-05,-0.025728706270456314,0.06591696292161942,0.16484887897968292
2523,852.6551892757416,2.544818926253356e-05,-0.039036862552165985,0.06973683089017868,0.1767769753932953
2524,852.9837443828583,8.399556099902838e-05,0.008520936593413353,0.0809171199798584,0.1800674945116043
2525,853.3121426105499,6.614154699491337e-05,-0.076718270778656,0.07574418187141418,0.16957898437976837
2526,853.6405613422394,6.515562563436106e-05,-0.051900558173656464,0.08410385251045227,0.18068446218967438
2527,853.9679045677185,1.9564618924050592e-05,-0.02285904437303543,0.07127174735069275,0.165465846657753
2528,854.2955558300018,5.305925878928974e-05,0.01824452541768551,0.06681310385465622,0.16844961047172546
2529,854.6235983371735,2.712918103497941e-05,0.041364364326000214,0.06570521742105484,0.17122597992420197
2530,854.9515025615692,3.625882527558133e-05,0.03138284012675285,0.07429445534944534,0.16834504902362823
2531,855.2794580459595,4.27593186032027e-05,0.026727227494120598,0.07144109159708023,0.16402624547481537
2532,855.6074750423431,3.897336500813253e-05,0.08324474096298218,0.06847228854894638,0.16258664429187775
2533,855.935693025589,4.911862561129965e-05,-0.04664348438382149,0.07078798115253448,0.16834504902362823
2534,856.2638511657715,1.7355758245685138e-05,-0.04675215482711792,0.0681123360991478,0.1617640256881714
2535,856.5919010639191,1.542461905046366e-05,-0.03679775074124336,0.06721672415733337,0.15189248323440552
2536,856.9200932979584,4.160168464295566e-05,-0.012557792477309704,0.0625448077917099,0.14407749474048615
2537,857.2487258911133,6.997942546149716e-05,-0.04041992127895355,0.06471316516399384,0.1557999551296234
2538,857.5762686729431,7.336850103456527e-06,-0.027569187805056572,0.06480296701192856,0.14572277665138245
2539,857.9038779735565,3.93262853322085e-05,0.04498710483312607,0.06422824412584305,0.14222659170627594
2540,858.2323491573334,3.224109605071135e-05,-0.05935357138514519,0.06689728796482086,0.15353773534297943
2541,858.5601196289062,3.928469232050702e-05,-0.014192387461662292,0.06553620100021362,0.1465453803539276
2542,858.8879914283752,6.361240230035037e-05,-0.0011714911088347435,0.06754917651414871,0.15497733652591705
2543,859.2154817581177,1.931687438627705e-05,-0.030898265540599823,0.07390784472227097,0.1675224006175995
2544,859.5431079864502,1.6606745703029446e-05,-0.012074260041117668,0.07207199931144714,0.16032440960407257
2545,859.870813369751,4.612465272657573e-05,0.014728742651641369,0.07346689701080322,0.16402624547481537
2546,860.1989240646362,4.7263743908843026e-05,-0.050072114914655685,0.07331924885511398,0.16875635087490082
2547,860.5267839431763,3.551014015101828e-05,0.018626445904374123,0.07515797764062881,0.15353773534297943
2548,860.8547670841217,4.170973625150509e-05,-0.009540712460875511,0.06946348398923874,0.16217532753944397
2549,861.1826882362366,4.446351886144839e-05,-0.018340330570936203,0.06998002529144287,0.17369212210178375
2550,861.5105030536652,2.141788172593806e-05,-0.09674188494682312,0.06859665364027023,0.17142990231513977
2551,861.838376045227,5.075860826764256e-05,0.09810026735067368,0.069581039249897,0.17698264122009277
2552,862.1664319038391,4.448884283192456e-06,-0.07837747037410736,0.07078783959150314,0.16402624547481537
2553,862.493705034256,4.7365767386509106e-05,0.0457485131919384,0.06672746688127518,0.1557999551296234
2554,862.8212940692902,2.533698352635838e-05,-0.022363867610692978,0.06348525732755661,0.1597074419260025
2555,863.1491794586182,1.8905901015386917e-05,0.06747722625732422,0.06249750778079033,0.16320361196994781
2556,863.4771912097931,8.072577475104481e-05,0.036385927349328995,0.06459948420524597,0.16217532753944397
2557,863.8043205738068,2.8260203180252574e-05,0.06273304671049118,0.08173594623804092,0.15590453147888184
2558,864.1324956417084,2.0488398149609566e-05,0.04146404191851616,0.0771617740392685,0.14901502430438995
2559,864.4603364467621,2.011338983720634e-05,0.04644777998328209,0.07930715382099152,0.14994047582149506
2560,864.7884185314178,1.4574720808013808e-05,0.0035609137266874313,0.07464991509914398,0.15662258863449097
2561,865.1167206764221,8.422764949500561e-05,0.08581144362688065,0.08617060631513596,0.1615583598613739
2562,865.4448595046997,5.64017282158602e-05,0.031114205718040466,0.09009314328432083,0.16793373227119446
2563,865.7725071907043,1.9221461116103455e-05,-0.09771595150232315,0.0809841901063919,0.15929614007472992
2564,866.1011860370636,2.361244878557045e-05,-0.015952736139297485,0.0694446712732315,0.1636149287223816
2565,866.428736448288,2.2881244149175473e-05,0.020639285445213318,0.06917262077331543,0.16135269403457642
2566,866.7571096420288,2.7195601433049887e-05,0.005573649425059557,0.07063861936330795,0.17616000771522522
2567,867.0852210521698,2.071573180728592e-05,-0.00747676333412528,0.07288843393325806,0.17945052683353424
2568,867.4132616519928,5.079006587038748e-05,-0.004785706754773855,0.07627866417169571,0.18315234780311584
2569,867.7407586574554,2.3761391275911592e-05,-0.026134289801120758,0.07448102533817291,0.1708129346370697
2570,868.0684385299683,2.4912911612773314e-05,0.004346432629972696,0.07115703076124191,0.17574869096279144
2571,868.3959753513336,2.116147334163543e-05,0.04828464239835739,0.06775543838739395,0.16238099336624146
2572,868.723700761795,3.362288771313615e-05,-0.0573568232357502,0.07006866484880447,0.15744522213935852
2573,869.0518155097961,5.970942584099248e-05,0.040145471692085266,0.06890685111284256,0.17184120416641235
2574,869.3798649311066,7.008603279246017e-05,-0.011305666528642178,0.07812664657831192,0.17718830704689026
2575,869.7075371742249,5.205851994105615e-05,-0.03736221790313721,0.08109522610902786,0.17986182868480682
2576,870.0353267192841,4.365338099887595e-06,-0.03040911629796028,0.06562811881303787,0.15250945091247559
2577,870.3636560440063,4.89588055643253e-05,-0.0018432175274938345,0.07793078571557999,0.1749260574579239
2578,870.6909563541412,2.215099084423855e-05,0.015363406389951706,0.06351149827241898,0.16669979691505432
2579,871.7924847602844,1.8251041183248162e-05,-0.06252650916576385,0.06975150853395462,0.17945052683353424
2580,872.1208324432373,6.229560676729307e-05,-0.015782905742526054,0.07267788052558899,0.18130144476890564
2581,872.4482002258301,2.8192062018206343e-05,0.00820416770875454,0.06855904310941696,0.17513172328472137
2582,872.7759952545166,5.955724554951303e-05,0.035490915179252625,0.0703546479344368,0.17410345375537872
2583,873.104029417038,4.239224654156715e-05,-0.0014271759428083897,0.07270093262195587,0.18150709569454193
2584,873.4314270019531,8.065409929258749e-06,0.0839996188879013,0.07107478380203247,0.17595435678958893
2585,873.7591450214386,3.909563383786008e-05,-0.04018068686127663,0.07703070342540741,0.18685418367385864
2586,874.0870487689972,5.3844334615860134e-05,0.021466512233018875,0.0675487294793129,0.16649413108825684
2587,874.4154341220856,5.034380956203677e-05,-0.035131510347127914,0.0712493285536766,0.16484887897968292
2588,874.7427439689636,7.22066979506053e-05,-0.01797841116786003,0.07726140320301056,0.1726638376712799
2589,875.0703430175781,7.699248817516491e-05,-0.03873486816883087,0.07398558408021927,0.17040161788463593
2590,875.3982572555542,3.943288902519271e-05,0.0007381629548035562,0.07327202707529068,0.16793373227119446
2591,875.7255342006683,6.540119647979736e-05,-0.04075930640101433,0.08177904784679413,0.17348647117614746
2592,876.0531702041626,6.036720151314512e-05,-0.03729790076613426,0.08296623080968857,0.17163556814193726
2593,876.3815803527832,3.715056664077565e-05,0.027170700952410698,0.07900667190551758,0.16813938319683075
2594,876.7094056606293,0.00012030924699502066,0.029060645028948784,0.08106359094381332,0.16114705801010132
2595,877.0368282794952,5.1657720177900046e-05,-0.031501349061727524,0.08292628824710846,0.16608281433582306
2596,877.3643414974213,0.00010783821198856458,-0.017220716923475266,0.08823540061712265,0.15888480842113495
2597,877.691876411438,3.113532511633821e-05,-0.00983631145209074,0.07930316776037216,0.15559430420398712
2598,878.020229101181,4.532569437287748e-05,0.025815337896347046,0.07575667649507523,0.1650545299053192
2599,878.3476622104645,4.0147508116206154e-05,0.004440107382833958,0.08034335821866989,0.16978465020656586
2600,878.6749277114868,4.6633991587441415e-05,0.0003774017095565796,0.07323842495679855,0.1599131077528
2601,879.0028834342957,2.617350037326105e-05,0.025538699701428413,0.07176636904478073,0.14798499643802643
2602,879.3307633399963,3.4983073419425637e-05,0.08368506282567978,0.07449261099100113,0.14921893179416656
2603,879.6582462787628,2.3438449716195464e-05,-0.07273070514202118,0.06906607002019882,0.14777933061122894
2604,879.9863691329956,3.910936720785685e-05,-0.03142353892326355,0.07906395196914673,0.14716236293315887
2605,880.3141484260559,4.866694507654756e-05,-0.07896631211042404,0.08586612343788147,0.1557999551296234
2606,880.6416697502136,1.2447784683899954e-05,-0.007261262740939856,0.07405192404985428,0.15189248323440552
2607,880.9694998264313,3.483526597847231e-05,0.061330147087574005,0.07305251806974411,0.1467510461807251
2608,881.296984910965,4.1320428863400593e-05,-0.03103950433433056,0.08001766353845596,0.14386944472789764
2609,881.6254413127899,5.618287104880437e-05,-0.05579068884253502,0.0778706967830658,0.1389360874891281
2610,881.9531669616699,3.4933840652229264e-05,0.006088733673095703,0.0764545202255249,0.14352239668369293
2611,882.2808501720428,7.631871267221868e-05,0.02586202137172222,0.07788512110710144,0.15533486008644104
2612,882.6084921360016,1.4105973605182953e-05,-0.0016019725007936358,0.07830750197172165,0.15345817804336548
2613,882.9362080097198,5.925023651798256e-05,-0.030257824808359146,0.08417335897684097,0.16010990738868713
2614,883.2639744281769,6.904401288920781e-06,0.04296322911977768,0.0905047282576561,0.16656242311000824
2615,883.5918934345245,1.1108356375189032e-05,-0.019054245203733444,0.08205290138721466,0.1570700854063034
2616,883.9203102588654,2.4393761123064905e-05,0.07260555028915405,0.08211588859558105,0.16366878151893616
2617,884.2482872009277,4.111616362934001e-05,0.03676319122314453,0.08128128945827484,0.17240436375141144
2618,884.5762188434601,4.000057379016653e-05,0.039386678487062454,0.08006338775157928,0.17230156064033508
2619,884.9037308692932,1.1256469406362157e-05,0.09979261457920074,0.07752833515405655,0.16658328473567963
2620,885.2317962646484,4.677163815358654e-05,0.06984495371580124,0.07686411589384079,0.17144675552845
2621,885.5602304935455,1.8003962395596318e-05,0.011133132502436638,0.07458943128585815,0.1635868400335312
2622,885.8880770206451,6.286111602094024e-05,-0.030060162767767906,0.0737711489200592,0.1569029688835144
2623,886.2157347202301,3.267111969762482e-05,0.008695053867995739,0.07382447272539139,0.15349674224853516
2624,886.5441854000092,1.592482476553414e-05,0.025544699281454086,0.07310838252305984,0.15001213550567627
2625,886.8727221488953,2.369309549976606e-05,-0.05810140073299408,0.07601271569728851,0.15248002111911774
2626,887.1993553638458,5.048271304985974e-06,0.045553822070360184,0.07283325493335724,0.14222659170627594
2627,887.526852607727,2.2102043658378534e-05,0.04187316820025444,0.07280553132295609,0.14750702679157257
2628,887.8543825149536,4.3382300646044314e-05,0.03785126283764839,0.0750652477145195,0.1449001431465149
2629,888.1826076507568,5.6819913879735395e-05,-0.022139815613627434,0.07483550906181335,0.14243225753307343
2630,888.5106959342957,1.8927485143649392e-05,-0.05026766285300255,0.07883454859256744,0.1465453803539276
2631,888.8381187915802,4.554735278361477e-05,-0.12111426889896393,0.07813724875450134,0.14346052706241608
2632,889.1659681797028,5.995200262987055e-05,0.024810876697301865,0.07834773510694504,0.148396298289299
2633,889.4936971664429,6.505887722596526e-05,0.014615699648857117,0.0812448263168335,0.15353773534297943
2634,889.821305513382,3.2606163586024195e-05,-0.045088671147823334,0.0832899734377861,0.15374340116977692
2635,890.148809671402,3.245614061597735e-05,-0.04269465431571007,0.07945273816585541,0.1560056209564209
2636,890.476686000824,5.0806494982680306e-05,-0.03200945258140564,0.08222716301679611,0.1580621898174286
2637,890.8047811985016,1.4721967090736143e-05,-0.03500562161207199,0.07926789671182632,0.1502472162246704
2638,891.1333863735199,1.8984814232680947e-05,-0.010670012794435024,0.07643034309148788,0.14490188658237457
2639,891.4613959789276,2.062964631477371e-05,-0.012969722039997578,0.0766756534576416,0.15847350656986237
2640,891.7889382839203,6.515361019410193e-05,0.003230728441849351,0.07920283824205399,0.15909047424793243
2641,892.1168344020844,3.838559860014357e-05,-0.059789009392261505,0.07150113582611084,0.1578565388917923
2642,892.4444563388824,1.2024963325529825e-05,-0.014538957737386227,0.07089944928884506,0.1523037850856781
2643,892.7716794013977,3.269842272857204e-05,0.009482085704803467,0.0705861821770668,0.1504528820514679
2644,893.0999145507812,4.65122502646409e-05,-0.0068887826055288315,0.07333429902791977,0.1541547030210495
2645,893.4277727603912,6.016719635226764e-05,0.027488265186548233,0.07660073041915894,0.1541547030210495
2646,893.7559382915497,3.4272161428816617e-05,0.07443331927061081,0.0723986104130745,0.14572277665138245
2647,894.0834777355194,1.0512333574297372e-05,-0.01897953636944294,0.07365897297859192,0.14880762994289398
2648,894.4114606380463,4.998977965442464e-05,0.048663653433322906,0.07635091245174408,0.15292076766490936
2649,894.7392067909241,6.672401650575921e-05,-0.06816115975379944,0.06799399852752686,0.14952917397022247
2650,895.0666394233704,1.93450123333605e-05,-0.03297366574406624,0.07596835494041443,0.15333206951618195
2651,895.394237279892,7.822111911082175e-06,-0.056754037737846375,0.07686487585306168,0.15497733652591705
2652,895.7223079204559,4.786996214534156e-05,-0.008007565513253212,0.08094911277294159,0.16484887897968292
2653,896.0501487255096,5.371927181840874e-05,-0.011920541524887085,0.0776357427239418,0.1576508730649948
2654,896.3777508735657,3.57354565494461e-06,0.06319668889045715,0.07522368431091309,0.14963024854660034
2655,896.7057354450226,3.001437653438188e-05,-0.0645999163389206,0.07468505948781967,0.15168681740760803
2656,897.0335235595703,4.043036824441515e-05,0.051678065210580826,0.07851096987724304,0.15621128678321838
2657,898.1304516792297,3.231758819310926e-05,0.056125953793525696,0.07376977056264877,0.15271510183811188
2658,898.458530664444,6.471674169006292e-06,-0.02097022719681263,0.06948696821928024,0.14942459762096405
2659,898.7866027355194,6.051525269867852e-05,0.011940598487854004,0.07721792906522751,0.15436036884784698
2660,899.1143746376038,1.7768581528798677e-05,-0.07719484716653824,0.07535039633512497,0.1541547030210495
2661,899.4418530464172,3.882108649122529e-05,-0.04689816012978554,0.07727362215518951,0.15867917239665985
2662,899.7709641456604,6.832978397142142e-05,0.012831974774599075,0.07939019054174423,0.15353773534297943
2663,900.09921002388,4.248774530424271e-06,0.06412667781114578,0.07591161876916885,0.1557999551296234
2664,900.4267671108246,2.8369577194098383e-05,0.03017599508166313,0.07625097781419754,0.16053007543087006
2665,900.7541677951813,3.220924918423407e-05,0.07708140462636948,0.07586243748664856,0.1617640256881714
2666,901.0825839042664,4.057229307363741e-05,0.03174223005771637,0.07667472958564758,0.1617640256881714
2667,901.4097003936768,5.8809135225601494e-05,0.015280675143003464,0.07363582402467728,0.1557999551296234
2668,901.7374708652496,5.749695446866099e-06,-0.01493971049785614,0.08183442056179047,0.16690543293952942
2669,902.0654852390289,4.067289046361111e-05,0.040073130279779434,0.08417511731386185,0.1747204214334488
2670,902.3932557106018,3.2107378501677886e-05,0.015481614507734776,0.0810694620013237,0.17410345375537872
2671,902.7212882041931,3.6873174394713715e-05,-0.05827854946255684,0.08182113617658615,0.1747204214334488
2672,903.0490860939026,3.189624840160832e-05,-0.015458773821592331,0.08016835153102875,0.16978465020656586
2673,903.376161813736,3.234330142731778e-05,-0.005509636364877224,0.07800222933292389,0.1693733185529709
2674,903.7043290138245,3.075745917158201e-05,-0.03286740556359291,0.07528379559516907,0.15826784074306488
2675,904.0318517684937,4.603915294865146e-05,-0.015271835029125214,0.07694195210933685,0.16690543293952942
2676,904.3592581748962,5.613302710116841e-05,-0.03517907112836838,0.0836707130074501,0.17616000771522522
2677,904.6872365474701,2.0674562620115466e-05,0.0021136808209121227,0.08213333040475845,0.17184120416641235
2678,905.0155558586121,3.8878781197126955e-05,-0.01371079869568348,0.091690793633461,0.19405217468738556
2679,905.3432464599609,4.512031591730192e-05,-0.023526761680841446,0.07850402593612671,0.18109577894210815
2680,905.6717259883881,3.984913928434253e-05,0.015004300512373447,0.07462151348590851,0.17780527472496033
2681,905.9996919631958,3.502965046209283e-05,-0.03102368302643299,0.08048421889543533,0.19199560582637787
2682,906.3281602859497,4.8193338443525136e-05,-0.07164359092712402,0.08453617990016937,0.19816532731056213
2683,906.6558818817139,2.2663911295239814e-05,-0.07891581207513809,0.07194830477237701,0.18315234780311584
2684,906.9833204746246,2.0546191080939025e-05,-0.016451265662908554,0.07400648295879364,0.1874711513519287
2685,907.3102774620056,3.564103099051863e-05,-0.08472970873117447,0.08412118256092072,0.19117297232151031
2686,907.6381804943085,2.199512891820632e-05,-0.035012830048799515,0.07520850747823715,0.17924486100673676
2687,907.9658398628235,1.1571054528758395e-05,0.00611656391993165,0.06961764395236969,0.1691676825284958
2688,908.2933535575867,2.5816349079832435e-05,0.028302736580371857,0.07157585024833679,0.17307515442371368
2689,908.621036529541,2.4195371224777773e-05,-0.03335237130522728,0.07241405546665192,0.17060726881027222
2690,908.948915719986,3.157724677294027e-06,-0.01709648035466671,0.07631638646125793,0.17554304003715515
2691,909.2765245437622,2.8069580366718583e-05,0.04354022815823555,0.07447826862335205,0.17389778792858124
2692,909.6047668457031,2.7038782718591392e-05,0.02153477631509304,0.07568827271461487,0.16094139218330383
2693,909.9324624538422,1.9346036424394697e-05,0.01952965371310711,0.07713180035352707,0.15754979848861694
2694,910.2603750228882,8.59405736264307e-06,0.06644491851329803,0.06974438577890396,0.1576508730649948
2695,910.5879125595093,2.3549460820504464e-05,0.03631095215678215,0.0664018988609314,0.1523037850856781
2696,910.9155013561249,2.303681685589254e-05,-0.02637527883052826,0.06102140620350838,0.15436036884784698
2697,911.2431375980377,3.5160101106157526e-05,-0.04252966493368149,0.05823700129985809,0.1599131077528
2698,911.571394443512,5.66949020139873e-05,-0.03925633430480957,0.0790470689535141,0.1749260574579239
2699,911.8991386890411,0.00011224992340430617,-0.030715040862560272,0.09488659352064133,0.18089012801647186
2700,912.2270390987396,1.4968974028306548e-05,-0.028980905190110207,0.07068822532892227,0.16999028623104095
2701,912.5551233291626,6.110600952524692e-05,0.0007025432423688471,0.06650755554437637,0.16628846526145935
2702,912.8831577301025,2.6143337890971452e-05,0.012308884412050247,0.05650846287608147,0.15559430420398712
2703,913.2108097076416,5.682423579855822e-05,0.036563385277986526,0.06314723193645477,0.16608281433582306
2704,913.538360118866,4.377322329673916e-05,-0.01834898814558983,0.06335147470235825,0.16279229521751404
2705,913.8660972118378,3.959218520321883e-05,0.017258714884519577,0.06757111847400665,0.16834504902362823
2706,914.1936717033386,6.80268494761549e-05,-0.022711247205734253,0.07608000934123993,0.16813938319683075
2707,914.5214142799377,2.4598070012871176e-05,-0.05850460007786751,0.06988750398159027,0.16628846526145935
2708,914.8499011993408,3.102599657722749e-05,0.039117760956287384,0.0714704617857933,0.1673167645931244
2709,915.1773548126221,7.336650742217898e-05,-0.005673677194863558,0.08453361690044403,0.1726638376712799
2710,915.5057876110077,4.897523467661813e-05,0.009773380123078823,0.07220828533172607,0.1650545299053192
2711,915.8335402011871,4.852934580412693e-05,0.02607506513595581,0.06636776775121689,0.15538865327835083
2712,916.1609373092651,7.436481246259063e-05,-0.0759354680776596,0.08408384770154953,0.1726638376712799
2713,916.4887640476227,4.577237632474862e-05,-0.001342019997537136,0.0739193707704544,0.16217532753944397
2714,916.8166716098785,1.8429476256187627e-07,-0.0514485165476799,0.06345682591199875,0.13441163301467896
2715,917.1440734863281,1.614178836462088e-05,-0.017041664570569992,0.06176724657416344,0.14366619288921356
2716,917.4720168113708,3.3590196835575625e-05,-0.08191768825054169,0.06771080940961838,0.1504528820514679
2717,917.7994742393494,1.809276727726683e-05,-0.026829876005649567,0.06727927923202515,0.14921893179416656
2718,918.1276707649231,2.9026077754679136e-05,0.018859991803765297,0.06395241618156433,0.15127551555633545
2719,918.4552023410797,2.8576014301506802e-06,0.020580386742949486,0.06399043649435043,0.15168681740760803
2720,918.7830591201782,1.0545657460170332e-05,0.04435049742460251,0.06253290176391602,0.1504528820514679
2721,919.1107003688812,4.030964191770181e-05,-0.07164090126752853,0.06679636240005493,0.15741579234600067
2722,919.4387271404266,1.2431783943611663e-05,-0.04976218566298485,0.05872594192624092,0.16114705801010132
2723,919.7663261890411,2.7362793844076805e-05,0.05712912976741791,0.057930462062358856,0.14983589947223663
2724,920.0940465927124,2.5985380489146337e-05,0.05531034991145134,0.055740565061569214,0.15703389048576355
2725,920.4217710494995,3.8490186852868646e-05,-0.02365393564105034,0.058557454496622086,0.15929614007472992
2726,920.7493917942047,2.266897718072869e-05,-0.017589159309864044,0.05730884522199631,0.1541547030210495
2727,921.0770835876465,2.7251084247836843e-05,0.029475510120391846,0.057875003665685654,0.16094139218330383
2728,921.4045436382294,4.139928933000192e-05,-0.07380907982587814,0.058743350207805634,0.15621128678321838
2729,921.7338876724243,9.297026736021508e-06,0.05488721653819084,0.05919892340898514,0.15312641859054565
2730,922.0606398582458,2.9854048989363946e-05,-0.003497533733025193,0.05973101034760475,0.16628846526145935
2731,922.3881618976593,1.690072713245172e-05,0.02591264247894287,0.05979982763528824,0.15250945091247559
2732,922.7155487537384,3.280805321992375e-05,-0.018853452056646347,0.06494028866291046,0.15189248323440552
2733,923.0433156490326,2.571936602180358e-05,0.022073892876505852,0.06393781304359436,0.16053007543087006
2734,923.3712165355682,2.5248653400922194e-05,-0.02655072882771492,0.06246936321258545,0.16834504902362823
2735,924.4753067493439,1.357082055619685e-05,0.07591982185840607,0.06466550379991531,0.17595435678958893
2736,924.8027729988098,1.907649675558787e-05,0.02468440681695938,0.06222987547516823,0.17307515442371368
2737,925.1304111480713,3.303501580376178e-05,0.066460520029068,0.06203830987215042,0.17718830704689026
2738,925.4581134319305,3.670925070764497e-05,0.004301838576793671,0.05948656052350998,0.16628846526145935
2739,925.7857682704926,2.349094211240299e-05,0.05472451075911522,0.06345207989215851,0.16382057964801788
2740,926.113189458847,2.473932363500353e-05,0.09568388015031815,0.06702741235494614,0.16793373227119446
2741,926.4407839775085,2.606820453365799e-05,-0.04758442938327789,0.0624128021299839,0.17945052683353424
2742,926.7686512470245,4.294631798984483e-05,-0.045612383633852005,0.06060825288295746,0.17780527472496033
2743,927.0961668491364,3.118496897513978e-05,-0.010327834635972977,0.06089689955115318,0.17595435678958893
2744,927.4239494800568,2.7721825972548686e-05,0.018847595900297165,0.062407467514276505,0.1763656735420227
2745,927.7517366409302,7.405650649161544e-06,-0.02667010761797428,0.06534743309020996,0.17040161788463593
2746,928.079568862915,3.690931771416217e-05,0.005120971240103245,0.06629693508148193,0.16669979691505432
2747,928.4072382450104,2.2004349375492893e-05,-0.024489762261509895,0.07360059767961502,0.16999028623104095
2748,928.7351927757263,4.362988329376094e-05,-0.07879325747489929,0.08302108198404312,0.18356366455554962
2749,929.0629730224609,5.793750096927397e-05,-0.00019444226927589625,0.08128897100687027,0.18130144476890564
2750,929.3909311294556,1.5230710232572164e-05,0.01209504809230566,0.07168886065483093,0.17142990231513977
2751,929.7182631492615,1.3995165318192448e-05,0.06991423666477203,0.07029900699853897,0.16608281433582306
2752,930.0458989143372,4.416338924784213e-05,0.025580186396837234,0.07009851932525635,0.17698264122009277
2753,930.3733870983124,3.2674463000148535e-05,-0.018337735906243324,0.06462203711271286,0.16567149758338928
2754,930.7009928226471,9.217030310537666e-06,-0.03794659674167633,0.06727603822946548,0.16957898437976837
2755,931.0283923149109,3.554442446329631e-05,0.03970950469374657,0.06646112352609634,0.165465846657753
2756,931.3560481071472,1.8434873709338717e-05,-0.01395990140736103,0.06164924427866936,0.1652601808309555
2757,931.6835978031158,4.1078867070609704e-05,-0.015967240557074547,0.06528232991695404,0.16978465020656586
2758,932.011063337326,6.793904321966693e-05,-0.04142666608095169,0.06429531425237656,0.17430908977985382
2759,932.3382942676544,2.8520593332359567e-05,0.028730541467666626,0.05936010181903839,0.16875635087490082
2760,932.6669809818268,4.360304956207983e-05,-0.01920957677066326,0.06401495635509491,0.17616000771522522
2761,932.9946458339691,6.630148618569365e-06,-0.03229672461748123,0.06298165023326874,0.1689620167016983
2762,933.3226914405823,4.7368281229864806e-05,0.015202777460217476,0.06558787822723389,0.18356366455554962
2763,933.6505877971649,4.265349707566202e-05,0.04253460839390755,0.06964004784822464,0.18664851784706116
2764,933.9787216186523,4.702615115093067e-05,-0.0918969213962555,0.0657300278544426,0.17718830704689026
2765,934.3062472343445,9.372491149406414e-06,-0.004945972003042698,0.06193739175796509,0.16196966171264648
2766,934.6338047981262,2.494642831152305e-05,-0.016830530017614365,0.05902845785021782,0.16032440960407257
2767,934.9610188007355,7.539463695138693e-05,0.016647333279252052,0.05917689576745033,0.16238099336624146
2768,935.2891752719879,2.4974104235298e-05,-0.010535621084272861,0.06389760971069336,0.1671110987663269
2769,935.6172542572021,9.111070539802313e-06,-0.02836775779724121,0.061406392604112625,0.16320361196994781
2770,935.9450764656067,3.6881028790958226e-05,0.012010921724140644,0.06082330271601677,0.15929614007472992
2771,936.2727491855621,4.450178676052019e-05,-0.011556274257600307,0.061226215213537216,0.1597074419260025
2772,936.6007206439972,2.3548767785541713e-05,-0.036367446184158325,0.06923384219408035,0.16999028623104095
2773,936.9277226924896,3.773014759644866e-05,-0.016386164352297783,0.07392580062150955,0.176571324467659
2774,937.25563788414,4.9579426558921114e-05,0.021071782335639,0.07991427183151245,0.1858258992433548
2775,937.5828850269318,3.3361146051902324e-05,-0.06902791559696198,0.08131126314401627,0.19096732139587402
2776,937.9107322692871,3.659443973447196e-05,-0.0035330485552549362,0.07317651808261871,0.18870508670806885
2777,938.2383649349213,1.6226189472945407e-05,-0.05446619912981987,0.07442137598991394,0.19096732139587402
2778,938.5659341812134,3.560748154995963e-05,-0.036096639931201935,0.07322482764720917,0.19035033881664276
2779,938.8934698104858,3.77078031306155e-05,-0.021379580721259117,0.06888855248689651,0.18644286692142487
2780,939.2208163738251,1.0589551493467297e-05,-0.053802814334630966,0.0689966231584549,0.1860315501689911
2781,939.5483112335205,2.0539424440357834e-05,0.062137898057699203,0.06930357217788696,0.1800674945116043
2782,939.8758690357208,2.7076544938609004e-05,0.008368241600692272,0.0687829926609993,0.1728695034980774
2783,940.2038171291351,2.816122469084803e-05,0.040467556565999985,0.06297624111175537,0.17574869096279144
2784,940.5309867858887,3.872740126098506e-05,0.05134236812591553,0.06281137466430664,0.16258664429187775
2785,940.8584613800049,2.9082413675496355e-05,0.017572710290551186,0.0634436383843422,0.15662258863449097
2786,941.1855201721191,6.211498657648917e-06,-0.026353133842349052,0.061526358127593994,0.16484887897968292
2787,941.5132594108582,2.0506255168584175e-05,-0.01896543987095356,0.06267986446619034,0.16423191130161285
2788,941.840500831604,2.6215864636469632e-05,-0.08699028939008713,0.06294062733650208,0.16813938319683075
2789,942.1682317256927,4.2370043956907466e-05,0.07442184537649155,0.07031397521495819,0.15353773534297943
2790,942.4957327842712,4.2680218030000106e-05,0.032890912145376205,0.06382283568382263,0.16690543293952942
2791,942.8231530189514,4.513703242992051e-05,-0.05012919008731842,0.06575718522071838,0.17903921008110046
2792,943.1503956317902,1.4190321962814778e-05,0.017900675535202026,0.06319327652454376,0.16999028623104095
2793,943.4782471656799,6.318878149613738e-05,-0.0403965525329113,0.07178060710430145,0.1819184124469757
2794,943.8056356906891,3.0998431611806154e-05,0.05915890634059906,0.06947588175535202,0.1784222424030304
2795,944.1332035064697,2.521289025025908e-05,0.05861790478229523,0.06712765991687775,0.1802731603384018
2796,944.4611477851868,5.258247256278992e-05,-0.005070390645414591,0.06880433857440948,0.18274104595184326
2797,944.7884397506714,1.3575760021922179e-05,-0.021567925810813904,0.06287921220064163,0.1767769753932953
2798,945.1173377037048,5.4521158745046705e-05,0.03615919128060341,0.06770263612270355,0.1819184124469757
2799,945.4450569152832,2.670128560566809e-05,0.07241795212030411,0.06475832313299179,0.1578565388917923
2800,945.7727053165436,2.1651187125826254e-05,0.091196708381176,0.06404336541891098,0.1580621898174286
2801,946.1003882884979,2.174351720896084e-05,-0.021806681528687477,0.06227489933371544,0.16423191130161285
2802,946.4278047084808,1.4796601135458332e-05,0.007799694314599037,0.06761757284402847,0.17122423648834229
2803,946.7560606002808,2.862922519852873e-05,-0.04438517615199089,0.07471036911010742,0.17410345375537872
2804,947.084080696106,6.421156285796314e-05,-0.03974291682243347,0.07587681710720062,0.17163556814193726
2805,947.4118139743805,7.314824870263692e-06,-0.03488164022564888,0.07557209581136703,0.1821240782737732
2806,947.7396593093872,1.6440730178146623e-05,0.046276822686195374,0.07473034411668777,0.18109577894210815
2807,948.0670447349548,2.8906395527883433e-05,-0.0510927252471447,0.07891355454921722,0.18315234780311584
2808,948.3949382305145,2.3301035980693996e-05,-0.07713031768798828,0.07202326506376266,0.1837693154811859
2809,948.7230713367462,4.484538658289239e-05,-0.07364610582590103,0.0728752538561821,0.17142990231513977
2810,949.0507678985596,3.9180384192150086e-05,-0.0263010635972023,0.07444359362125397,0.17965619266033173
2811,949.3785729408264,4.265909592504613e-05,0.04896610602736473,0.07334324717521667,0.171018585562706
2812,949.7060058116913,5.243218765826896e-05,-0.009661693125963211,0.06872477382421494,0.1673167645931244
2813,950.8058636188507,3.553634087438695e-05,-0.08353830873966217,0.06773466616868973,0.15641692280769348
2814,951.1337847709656,1.9157912902301177e-05,0.0035634373780339956,0.06381314247846603,0.15168681740760803
2815,951.4614284038544,3.4813088859664276e-05,0.018313245847821236,0.068406842648983,0.15497733652591705
2816,951.789229631424,3.5699915315490216e-05,0.03572002053260803,0.06565020978450775,0.15456601977348328
2817,952.1166367530823,9.452242011320777e-06,0.006423592567443848,0.0640580952167511,0.15096703171730042
2818,952.4449074268341,4.453762448974885e-05,-0.0559418722987175,0.06278587132692337,0.15312641859054565
2819,952.7725167274475,4.5854765630792826e-05,-0.007058316376060247,0.06562826037406921,0.16464321315288544
2820,953.0999963283539,2.2728081603418104e-05,-0.020171552896499634,0.06863650679588318,0.16464321315288544
2821,953.4275963306427,3.387391188880429e-05,0.01386223267763853,0.07197282463312149,0.17245817184448242
2822,953.7554733753204,2.3815922759240493e-05,-0.019985508173704147,0.07207748293876648,0.15312641859054565
2823,954.0840237140656,1.9198672816855833e-05,-0.007738194428384304,0.07565392553806305,0.16258664429187775
2824,954.4111626148224,2.8726122764055617e-05,0.013078749179840088,0.07120712846517563,0.15394903719425201
2825,954.7383332252502,2.7084352041129023e-05,0.020747512578964233,0.06837338209152222,0.15518298745155334
2826,955.0662224292755,4.081617953488603e-05,-0.06461003422737122,0.06775124371051788,0.1467510461807251
2827,955.3938393592834,4.984275437891483e-05,-0.062214240431785583,0.06861603260040283,0.1481906622648239
2828,955.721697807312,4.245321179041639e-05,0.020174546167254448,0.07035723328590393,0.15148115158081055
2829,956.0496189594269,2.618904909468256e-05,-0.023894386366009712,0.06362616270780563,0.15004156529903412
2830,956.3777163028717,4.9511902034282684e-05,-0.0426672101020813,0.05959702655673027,0.142843559384346
2831,956.7053894996643,1.5230315511871595e-05,0.013348274864256382,0.059852492064237595,0.13492576777935028
2832,957.0327482223511,1.0495100468688179e-05,0.0548689030110836,0.0671127513051033,0.13564732670783997
2833,957.3603146076202,3.614683009800501e-05,-0.003733153222128749,0.06447796523571014,0.13389922678470612
2834,957.6879527568817,2.2402406102628447e-05,0.007599582429975271,0.06273365020751953,0.13112285733222961
2835,958.01567029953,2.031997973972466e-05,0.018585165962576866,0.0592849999666214,0.1304030567407608
2836,958.3438429832458,3.1557494367007166e-05,0.03259126469492912,0.06775791943073273,0.13955479860305786
2837,958.6719386577606,7.14496263753972e-06,-0.013836030848324299,0.06394059956073761,0.1396576315164566
2838,958.9997169971466,2.728205618041102e-05,0.040320247411727905,0.058213163167238235,0.13513317704200745
2839,959.3272898197174,2.2213664124137722e-05,1.620292641746346e-05,0.057339735329151154,0.13585123419761658
2840,959.6550009250641,1.1981311217823531e-05,0.06629206985235214,0.059371717274188995,0.148396298289299
2841,959.9826452732086,2.2580865334020928e-05,0.05054982006549835,0.059793636202812195,0.142843559384346
2842,960.3107054233551,1.2085999514965806e-05,0.010201582685112953,0.06542094051837921,0.13297201693058014
2843,960.6383874416351,3.893961547873914e-06,0.013403169810771942,0.07153932750225067,0.14880762994289398
2844,960.9667530059814,2.320640123798512e-05,-0.02374386228621006,0.08280334621667862,0.14811691641807556
2845,961.2945935726166,2.2631320462096483e-05,0.044442277401685715,0.07592116296291351,0.13855868577957153
2846,961.622077703476,1.975890700123273e-05,0.04209684208035469,0.06773640215396881,0.13441163301467896
2847,961.9501073360443,2.3578362743137404e-05,0.05600092187523842,0.06590067595243454,0.1271107941865921
2848,962.2779686450958,2.4814873540890403e-05,0.009718893095850945,0.06744664162397385,0.1333833485841751
2849,962.6053476333618,4.563616312225349e-05,-0.01915069855749607,0.06333838403224945,0.12402594089508057
2850,962.9337391853333,2.6962436095345765e-05,0.04227267950773239,0.061710651963949203,0.13225223124027252
2851,963.2616596221924,3.242993261665106e-05,0.021858517080545425,0.06305017322301865,0.13245789706707
2852,963.5893979072571,3.229179128538817e-05,0.01793334260582924,0.05951854586601257,0.13317768275737762
2853,963.916984796524,3.258240030845627e-05,-0.016341697424650192,0.05900615453720093,0.1300928294658661
2854,964.2445504665375,1.8414204532746226e-05,-0.033050261437892914,0.06371083110570908,0.12598949670791626
2855,964.5720210075378,2.0504397980403155e-05,0.032174333930015564,0.06277423352003098,0.1224835067987442
2856,964.8999755382538,2.264469367219135e-05,-0.028496889397501945,0.064337819814682,0.12311030179262161
2857,965.2276046276093,2.0996616513002664e-05,0.04128597304224968,0.06584751605987549,0.12422855943441391
2858,965.5559022426605,2.574621612438932e-05,0.10237537324428558,0.06698326021432877,0.12397212535142899
2859,965.8836443424225,1.8406022718409076e-05,0.037992894649505615,0.06754641234874725,0.12304666638374329
2860,966.2116215229034,2.8899165045004338e-05,0.028370609506964684,0.07318858802318573,0.12656722962856293
2861,966.5391020774841,1.0870086043723859e-05,0.06079734489321709,0.07213892787694931,0.12397212535142899
2862,966.8676514625549,5.3088813729118556e-05,0.0104666193947196,0.07382859289646149,0.1306803822517395
2863,967.1949820518494,2.164435136364773e-05,0.01852153241634369,0.07632110267877579,0.13109168410301208
2864,967.5223758220673,2.2142212401377037e-05,0.03330564126372337,0.07830436527729034,0.14260847866535187
2865,967.8498539924622,4.428636748343706e-05,-0.011884784325957298,0.0750180035829544,0.13560396432876587
2866,968.177962064743,1.5217675354506355e-05,0.010863722302019596,0.06466346979141235,0.13348373770713806
2867,968.5057082176208,1.3709773156733718e-05,-0.05384476110339165,0.06020243465900421,0.13225223124027252
2868,968.8331823348999,2.9143666324671358e-05,0.08247767388820648,0.05839565396308899,0.13019564747810364
2869,969.1608030796051,3.690985613502562e-05,-0.013041779398918152,0.05652802810072899,0.14572277665138245
2870,969.4890644550323,2.1502486561075784e-05,-0.04732412099838257,0.05677896365523338,0.15456601977348328
2871,969.8165154457092,2.0304023564676754e-05,-0.03217363357543945,0.05656331777572632,0.14253507554531097
2872,970.1437811851501,3.5501414004102116e-06,0.08630098402500153,0.06262199580669403,0.1486019641160965
2873,970.4714367389679,2.5969549824367277e-05,-0.010753611102700233,0.06075022369623184,0.15477167069911957
2874,970.7991797924042,9.439897439733613e-06,0.07041079550981522,0.06429419666528702,0.1580621898174286
2875,971.1269299983978,3.8535206840606406e-05,-0.044375572353601456,0.06374382227659225,0.16279229521751404
2876,971.4544591903687,2.1101923266542144e-05,-0.042344167828559875,0.06616851687431335,0.14777933061122894
2877,971.7831466197968,2.4159231543308124e-05,-0.04816395044326782,0.06636655330657959,0.15312641859054565
2878,972.1113457679749,2.819312248902861e-05,0.046850528568029404,0.06534986943006516,0.14047852158546448
2879,972.4391098022461,4.4227446778677404e-05,0.04338353872299194,0.06143278628587723,0.140272855758667
2880,972.7672407627106,3.9768834540154785e-05,0.0529983788728714,0.06565456837415695,0.14633974432945251
2881,973.0950031280518,3.2818465115269646e-05,-0.021013204008340836,0.06706777960062027,0.15538865327835083
2882,973.4237518310547,2.5673147320048884e-05,-0.004571422468870878,0.058254145085811615,0.15436036884784698
2883,973.7514691352844,1.3631150977744255e-05,0.014242786914110184,0.057510487735271454,0.15086418390274048
2884,974.0798318386078,2.270283584948629e-05,-0.00174565555062145,0.060960233211517334,0.15271510183811188
2885,974.4070901870728,2.3101405531633645e-05,0.0554472878575325,0.06644561141729355,0.15312641859054565
2886,974.7349905967712,4.3232179450569674e-05,-0.044184960424900055,0.056938838213682175,0.15127551555633545
2887,975.0626952648163,1.5525965864071622e-05,0.04157531261444092,0.05458041653037071,0.14695671200752258
2888,975.3904404640198,3.364351505297236e-05,-0.05013320967555046,0.05398453399538994,0.14448882639408112
2889,975.7181415557861,3.9293914596783e-05,0.012466687709093094,0.05981641635298729,0.15189248323440552
2890,976.0460133552551,1.2651329598156735e-05,0.023786216974258423,0.055650744587183,0.14510579407215118
2891,977.1369409561157,1.4613429812015966e-05,0.004382641054689884,0.05873055011034012,0.14572277665138245
2892,977.464762210846,3.873594687320292e-05,0.025837566703557968,0.0644497275352478,0.14263790845870972
2893,977.7925002574921,4.450633059605025e-05,-0.01326042227447033,0.05696403980255127,0.1391417384147644
2894,978.1200034618378,6.272855898714624e-06,0.008033654652535915,0.05734767019748688,0.1326635330915451
2895,978.4477865695953,2.2799751604907215e-05,0.019640875980257988,0.05539602041244507,0.13574838638305664
2896,978.7751135826111,5.058999886387028e-05,0.04298945516347885,0.062300316989421844,0.13759930431842804
2897,979.10316157341,3.526597356540151e-05,0.08271133899688721,0.06891543418169022,0.13945196568965912
2898,979.4310429096222,1.037327092490159e-05,0.05638362467288971,0.06245576962828636,0.13996437191963196
2899,979.7588562965393,1.9479310140013695e-05,-0.022821148857474327,0.06685518473386765,0.14088982343673706
2900,980.0870199203491,3.3076616091420874e-05,0.04566582664847374,0.05918851122260094,0.14921893179416656
2901,980.4151105880737,5.614842302748002e-05,-0.021722234785556793,0.057262122631073,0.15518298745155334
2902,980.7429337501526,2.3267044525709935e-05,0.019691133871674538,0.0603647418320179,0.1504528820514679
2903,981.0703339576721,3.9179798477562144e-05,-0.0038431810680776834,0.06742723286151886,0.16135269403457642
2904,981.3983235359192,3.514282070682384e-05,-0.05478270351886749,0.06650342792272568,0.16032440960407257
2905,981.7260165214539,2.0146853785263374e-05,0.0017703616758808494,0.05716149881482124,0.1523037850856781
2906,982.0538787841797,7.1661893343843985e-06,-0.024777395650744438,0.057497091591358185,0.14901326596736908
2907,982.3820769786835,2.7011181373381987e-05,0.0023865459952503443,0.056553687900304794,0.13595405220985413
2908,982.7098321914673,3.006554652529303e-05,0.0053615570068359375,0.056321773678064346,0.14202094078063965
2909,983.0373773574829,3.136082523269579e-05,0.01231945026665926,0.05389678478240967,0.1335889846086502
2910,983.365339756012,2.5639978048275225e-05,0.0007230698829516768,0.05509265884757042,0.13996437191963196
2911,983.6935603618622,2.5669440219644457e-05,0.06826990097761154,0.05298710614442825,0.14222659170627594
2912,984.0211818218231,2.8261183615541086e-06,0.05191471800208092,0.05351851135492325,0.1374964863061905
2913,984.3485717773438,3.5981833207188174e-05,-0.05537617579102516,0.05313757061958313,0.1391417384147644
2914,984.6760904788971,2.5099496269831434e-05,-0.056330859661102295,0.053266290575265884,0.1356455683708191
2915,985.0040879249573,2.3595255697728135e-05,0.003953142091631889,0.053724560886621475,0.13605687022209167
2916,985.3318815231323,2.6758829335449263e-05,0.019033357501029968,0.05740400776267052,0.14407749474048615
2917,985.6595554351807,5.9110065194545314e-05,-0.04251899942755699,0.05770895630121231,0.14551711082458496
2918,985.9871890544891,9.814954864850733e-06,-0.012978505343198776,0.05964456498622894,0.14130112528800964
2919,986.3152766227722,1.4280552022682969e-05,-0.04063904285430908,0.05554314702749252,0.12507688999176025
2920,986.6429660320282,1.7720309188007377e-05,0.03636142984032631,0.05491086095571518,0.12721364200115204
2921,986.970803976059,2.1798390662297606e-05,0.048933662474155426,0.056852616369724274,0.13309109210968018
2922,987.2989842891693,2.2571526642423123e-05,0.06279737502336502,0.05527893826365471,0.13889126479625702
2923,987.626743555069,1.4043002920516301e-05,0.02178688533604145,0.055546730756759644,0.14452113211154938
2924,987.9541442394257,1.3518580090021715e-05,0.017233263701200485,0.0566873662173748,0.14909377694129944
2925,988.2819311618805,1.065203719008423e-06,-0.001235589967109263,0.05633516237139702,0.14108601212501526
2926,988.6098465919495,1.5064172657730523e-05,-0.012783527374267578,0.05591752007603645,0.14634793996810913
2927,988.9376056194305,7.189443294919329e-06,-0.03310565650463104,0.05450301244854927,0.14623387157917023
2928,989.2653138637543,1.4720078979735263e-05,0.034468863159418106,0.05244012176990509,0.1428292840719223
2929,989.5931808948517,2.4582674086559564e-05,0.020749852061271667,0.054710566997528076,0.13562004268169403
2930,989.9214522838593,4.437084498931654e-05,-0.014739473350346088,0.05523144081234932,0.12910005450248718
2931,990.2492959499359,2.0321716874605045e-05,0.0007446360541507602,0.05704854056239128,0.12933142483234406
2932,990.5771315097809,3.780494807870127e-05,0.04046862944960594,0.05542060360312462,0.12975558638572693
2933,990.9053075313568,1.5995859939721413e-05,-0.06311804801225662,0.055731162428855896,0.12771187722682953
2934,991.2327947616577,3.2999847462633625e-05,0.009682617150247097,0.049307454377412796,0.12790468335151672
2935,991.5603594779968,2.205987948400434e-05,0.07218941301107407,0.05540839210152626,0.1205395832657814
2936,991.8879396915436,5.672667157341493e-06,0.03134225681424141,0.058649517595767975,0.1235087588429451
2937,992.2156896591187,4.358120713732205e-05,0.025317678228020668,0.05313926935195923,0.12543679773807526
2938,992.5439012050629,1.871376298367977e-05,0.030611228197813034,0.05171471834182739,0.13062964379787445
2939,992.8720269203186,3.145284790662117e-05,0.022550096735358238,0.05120338127017021,0.13456283509731293
2940,993.1999497413635,5.855959534528665e-05,0.002010288182646036,0.05597095564007759,0.140272855758667
2941,993.5279982089996,2.1119217308296356e-06,0.0003339958202559501,0.06143198162317276,0.1337946504354477
2942,993.8557169437408,1.8522301616030745e-05,0.01434460561722517,0.05698810890316963,0.13924457132816315
2943,994.183108329773,1.546116800454911e-05,0.03946742042899132,0.05487475544214249,0.12655505537986755
2944,994.5109910964966,2.2774607714382e-05,-0.01840067282319069,0.060878608375787735,0.1220739558339119
2945,994.8393044471741,1.7983491488848813e-05,0.04954836145043373,0.06100951135158539,0.1246013194322586
2946,995.1670603752136,1.15360198833514e-05,-0.01109232660382986,0.055380210280418396,0.12746766209602356
2947,995.494874715805,5.021946708438918e-05,0.027972616255283356,0.05309288576245308,0.1338815838098526
2948,995.8228356838226,1.4103912690188736e-05,-0.026694754138588905,0.05471627414226532,0.12858591973781586
2949,996.1505405902863,2.268732714583166e-05,0.02971399948000908,0.05032378062605858,0.13598957657814026
2950,996.4785351753235,2.0218732970533893e-05,-0.03827027231454849,0.05075277015566826,0.13588032126426697
2951,996.8064386844635,2.0947158191120252e-05,0.04184161126613617,0.05141233280301094,0.13358595967292786
2952,997.1348938941956,2.5269999241572805e-05,0.06683148443698883,0.04958578199148178,0.1376669704914093
2953,997.4627685546875,2.4061118892859668e-05,0.012815937399864197,0.05062786862254143,0.14120490849018097
2954,997.7905972003937,1.3760079127678182e-05,0.012061333283782005,0.05144757777452469,0.1305653601884842
2955,998.1187155246735,4.151794928475283e-05,-0.051765326410532,0.05128587409853935,0.13142959773540497
2956,998.4464213848114,3.269827357144095e-05,0.036611396819353104,0.05338304862380028,0.13163524866104126
2957,998.7742803096771,4.182545671937987e-05,0.08694609254598618,0.05312319099903107,0.13797545433044434
2958,999.1020081043243,1.4454031770583242e-05,0.030618902295827866,0.052487604320049286,0.12811033427715302
2959,999.4299638271332,2.4341246898984537e-05,-0.006508776918053627,0.053299158811569214,0.13585461676120758
2960,999.758465051651,6.440520792239113e-06,0.03868468105792999,0.05564557760953903,0.13873042166233063
2961,1000.0869264602661,4.534285108093172e-05,-0.07740187644958496,0.054115962237119675,0.14223319292068481
2962,1000.4149811267853,3.4708653402049094e-05,-0.012602876871824265,0.056714896112680435,0.13757216930389404
2963,1000.7428860664368,1.713739038677886e-05,0.009096253663301468,0.054076626896858215,0.13605687022209167
2964,1001.070629119873,2.2431626348407008e-05,-0.013371712528169155,0.05509115010499954,0.13640089333057404
2965,1001.3990435600281,1.933380372065585e-05,0.0435129813849926,0.05403885245323181,0.13892661035060883
2966,1001.7266571521759,2.522738213883713e-05,-0.0015676449984312057,0.05382448434829712,0.13348956406116486
2967,1002.054363489151,1.643137693463359e-05,-0.009312686510384083,0.05197722837328911,0.12762494385242462
2968,1002.3820462226868,9.1913980213576e-06,0.09107290208339691,0.05517400801181793,0.1374964863061905
2969,1003.4791839122772,4.017913670395501e-05,-0.0019623266998678446,0.059394221752882004,0.14448882639408112
2970,1003.8069775104523,2.109748311340809e-05,-0.040149200707674026,0.06543264538049698,0.1467510461807251
2971,1004.1348559856415,3.472679964033887e-06,0.04213176667690277,0.05521375313401222,0.14315204322338104
2972,1004.4627907276154,3.418854976189323e-05,0.005304162390530109,0.05682273209095001,0.13718800246715546
2973,1004.7908322811127,1.1903581253136508e-05,0.04594298079609871,0.05477790907025337,0.14325489103794098
2974,1005.1190071105957,5.796186451334506e-05,-0.021155426278710365,0.05846017971634865,0.1502472162246704
2975,1005.4472756385803,2.1848420146852732e-05,0.022328099235892296,0.05613352730870247,0.1467510461807251
2976,1005.7749691009521,1.0963870408886578e-05,-0.05399191379547119,0.05670475214719772,0.1481906622648239
2977,1006.1029961109161,1.553812762722373e-05,0.008682128973305225,0.05693846195936203,0.14202094078063965
2978,1006.4307954311371,2.051740557362791e-05,0.014458083547651768,0.05612872913479805,0.12855039536952972
2979,1006.7592461109161,2.1488440324901603e-05,-0.05388667434453964,0.053855106234550476,0.13873042166233063
2980,1007.0868418216705,5.760816748079378e-06,0.027336742728948593,0.05571528524160385,0.137290820479393
2981,1007.4145393371582,3.521556209307164e-05,0.05602242425084114,0.054952748119831085,0.1365710198879242
2982,1007.7423350811005,2.7945967303821817e-05,0.02154557593166828,0.05409063771367073,0.13646820187568665
2983,1008.0700025558472,2.3108013920136727e-05,-0.012048055417835712,0.05625251680612564,0.1335889846086502
2984,1008.3980219364166,2.3524613425252028e-05,0.014006583020091057,0.053965821862220764,0.13873042166233063
2985,1008.7261188030243,7.385433036688482e-06,-0.026488451287150383,0.057941414415836334,0.14757367968559265
2986,1009.0535960197449,3.48887151631061e-05,0.03059409372508526,0.05364879593253136,0.13362452387809753
2987,1009.3810622692108,2.2435961000155658e-05,-0.03114926815032959,0.05317946895956993,0.12488409131765366
2988,1009.7084167003632,2.7314781618770212e-05,-0.0010383408516645432,0.05191398411989212,0.13088670372962952
2989,1010.0359025001526,4.431384240888292e-06,-0.021896373480558395,0.05160895362496376,0.13602814078330994
2990,1010.3633618354797,1.7424270481569692e-05,0.023116985335946083,0.05397402495145798,0.1377633661031723
2991,1010.6905555725098,2.603807661216706e-05,-0.009674100205302238,0.05485839769244194,0.13569393754005432
2992,1011.0182757377625,3.0761209927732125e-05,0.04774122312664986,0.05365026742219925,0.1364651471376419
2993,1011.3462193012238,1.8790222384268418e-05,0.03553513064980507,0.051430754363536835,0.1340486854314804
2994,1011.6744878292084,3.7299269024515525e-05,-0.015864407643675804,0.05375956743955612,0.13770215213298798
2995,1012.0018770694733,1.3048104847257491e-05,0.021291019394993782,0.05113010108470917,0.1351669430732727
2996,1012.3298873901367,3.910309533239342e-05,-0.027507761493325233,0.05229819193482399,0.13586103916168213
2997,1012.6573927402496,8.531685125490185e-06,0.016474289819598198,0.04974042996764183,0.1306087225675583
2998,1012.9851067066193,2.2194086341187358e-05,-0.05854363366961479,0.04915882274508476,0.13311037421226501
2999,1013.3127899169922,1.5561035979771987e-05,-0.0446229912340641,0.052369557321071625,0.13659369945526123
3000,1013.6404156684875,2.479822978784796e-05,-0.004785953555256128,0.04927728325128555,0.13410009443759918
3001,1013.9677133560181,3.600832133088261e-05,0.06444090604782104,0.05489674583077431,0.14255131781101227
3002,1014.295392036438,3.814719821093604e-05,0.00047265528701245785,0.05509825423359871,0.14100246131420135
3003,1014.6232073307037,1.693883677944541e-05,-0.03358066454529762,0.052287355065345764,0.14190220832824707
3004,1014.9510886669159,3.3020973205566406e-05,-0.012609871104359627,0.05258507654070854,0.13452427089214325
3005,1015.2786588668823,2.7011012207367457e-05,0.029750118032097816,0.05106619372963905,0.12988892197608948
3006,1015.607043504715,1.7547081370139495e-05,0.01838325336575508,0.05248900502920151,0.13677668571472168
3007,1015.9346258640289,1.069541849574307e-05,0.022728370502591133,0.054440028965473175,0.1301974058151245
3008,1016.2625617980957,1.8138493032893166e-05,0.024930136278271675,0.05148179829120636,0.13276638090610504
3009,1016.5903704166412,4.0322847780771554e-05,0.031024228781461716,0.05606789141893387,0.13667385280132294
3010,1016.9182600975037,1.0728442248364445e-05,0.032990168780088425,0.05645236372947693,0.13019564747810364
3011,1017.2455244064331,1.4413099961529952e-05,-0.0041262623853981495,0.05586819350719452,0.12865322828292847
3012,1017.573707818985,1.4198270037013572e-05,0.025814257562160492,0.06635325402021408,0.13574838638305664
3013,1017.9014835357666,6.391818169504404e-05,-0.025202684104442596,0.07332063466310501,0.14420300722122192
3014,1018.229266166687,2.997554292960558e-05,-0.06577777117490768,0.06344079971313477,0.14169655740261078
3015,1018.5567827224731,3.0357008654391393e-05,-0.016895264387130737,0.06117060035467148,0.14066185057163239
3016,1018.8843309879303,3.743290653801523e-05,0.024878377094864845,0.06140640005469322,0.14366315305233002
3017,1019.2118484973907,5.053231507190503e-05,0.027863480150699615,0.055490270256996155,0.13903890550136566
3018,1019.5394365787506,2.225527714472264e-05,-0.00206990959122777,0.05580378696322441,0.13550113141536713
3019,1019.8672490119934,2.2578653442906216e-05,0.006345593836158514,0.05674290284514427,0.13759930431842804
3020,1020.1951735019684,4.328606519266032e-05,-0.06855284422636032,0.056264784187078476,0.13780497014522552
3021,1020.5222964286804,3.765074143302627e-05,0.03710193932056427,0.055754877626895905,0.13550113141536713
3022,1020.8498449325562,4.818740126211196e-05,-0.0021539770532399416,0.07261908054351807,0.14709505438804626
3023,1021.1777737140656,2.6172030629822984e-05,-0.055935297161340714,0.06480107456445694,0.14407749474048615
3024,1021.5049877166748,5.455598511616699e-06,0.015141100622713566,0.05826350301504135,0.14531144499778748
3025,1021.8327279090881,3.265811028541066e-05,-0.005161075387150049,0.0582919642329216,0.1440616101026535
3026,1022.160539150238,3.529916284605861e-05,-0.006263823248445988,0.05933457612991333,0.1411983072757721
3027,1022.4880678653717,2.8838234356953762e-05,0.008521752431988716,0.06689658015966415,0.15271510183811188
3028,1022.8164439201355,3.2608804758638144e-05,-0.030350252985954285,0.0651545599102974,0.14633974432945251
3029,1023.1433207988739,4.50640800409019e-05,0.019943075254559517,0.06221702694892883,0.14058133959770203
3030,1023.47119140625,1.3811240023642313e-05,0.011861643753945827,0.06006103381514549,0.1446944773197174
3031,1023.7993259429932,8.993164556159172e-06,-0.0059782215394079685,0.059018172323703766,0.14150679111480713
3032,1024.127069234848,4.3859079596586525e-05,-0.03766403719782829,0.062271129339933395,0.1378067135810852
3033,1024.4548959732056,3.9117890992201865e-05,0.014508823864161968,0.06698764115571976,0.15065854787826538
3034,1024.7828254699707,4.025873749924358e-06,0.06563879549503326,0.06635349988937378,0.14346052706241608
3035,1025.1109464168549,1.6981131921056658e-05,-0.0035526608116924763,0.06133096292614937,0.140272855758667
3036,1025.4385273456573,2.51380552072078e-05,0.1021459549665451,0.060170549899339676,0.13400031626224518
3037,1025.766682624817,3.9325077523244545e-05,-0.03142237663269043,0.060600023716688156,0.1407870054244995
3038,1026.094417333603,2.4608523744973354e-05,-0.004076404497027397,0.05909381061792374,0.13276812434196472
3039,1026.4220652580261,8.922928827814758e-06,0.0402180515229702,0.05460544675588608,0.13811345398426056
3040,1026.7497985363007,4.3007803469663486e-05,-0.07460726052522659,0.059169888496398926,0.13965588808059692
3041,1027.0779020786285,3.715214552357793e-05,-0.047398295253515244,0.05747171491384506,0.13626253604888916
3042,1027.4058883190155,1.9354853066033684e-05,-0.01697179302573204,0.05420292541384697,0.13163524866104126
3043,1027.733992099762,7.807836482243147e-06,0.014082645066082478,0.054746415466070175,0.1241287812590599
3044,1028.061562538147,1.8766273569781333e-05,-0.004227032419294119,0.052409589290618896,0.1283464878797531
3045,1028.3896334171295,1.8686148905544542e-05,-0.003963060677051544,0.05637671798467636,0.12052977085113525
3046,1028.717966079712,1.9201617760700174e-05,-0.014143175445497036,0.062484219670295715,0.13307660818099976
3047,1029.8130311965942,1.875634006864857e-05,0.013609547168016434,0.06390012055635452,0.13554449379444122
3048,1030.140667438507,1.8864311641664244e-05,-0.020734455436468124,0.06009009853005409,0.1313285231590271
3049,1030.468569278717,5.1893730415031314e-05,0.032383378595113754,0.059737514704465866,0.1283464878797531
3050,1030.797058582306,3.1420160667039454e-05,-0.026378335431218147,0.06694492697715759,0.1335889846086502
3051,1031.1248610019684,3.4561420761747286e-05,-0.07664085924625397,0.06823407858610153,0.1345144510269165
3052,1031.453048467636,4.2164298065472394e-05,-0.013247826136648655,0.06664182245731354,0.13770215213298798
3053,1031.7810027599335,3.763199129025452e-05,0.02607262320816517,0.06424523890018463,0.12721364200115204
3054,1032.1091513633728,2.763494740065653e-05,0.017873072996735573,0.07027313113212585,0.13931798934936523
3055,1032.4373860359192,3.102344271610491e-05,-0.045875586569309235,0.06772306561470032,0.13191433250904083
3056,1032.7656788825989,3.267162901465781e-05,0.024710291996598244,0.06080726534128189,0.1269785612821579
3057,1033.0932703018188,3.4228556614834815e-05,0.01077802013605833,0.061158884316682816,0.12947586178779602
3058,1033.421413898468,3.587649916880764e-05,0.04776138812303543,0.05489816889166832,0.12423159927129745
3059,1033.7494666576385,1.5557408914901316e-05,0.08989927172660828,0.04968953877687454,0.12937477231025696
3060,1034.077445268631,1.795237767510116e-05,-0.03385869786143303,0.05093646049499512,0.12402769178152084
3061,1034.4054880142212,2.173004213545937e-05,-0.03523565083742142,0.04784458130598068,0.1301974058151245
3062,1034.7344224452972,2.1530731828534044e-05,-0.03316506743431091,0.04818212240934372,0.12536446750164032
3063,1035.061764240265,4.63575315734488e-06,0.023348629474639893,0.04896026849746704,0.12254474312067032
3064,1035.3896718025208,4.160969547228888e-05,-0.010942623019218445,0.050369635224342346,0.11960607022047043
3065,1035.7176904678345,9.543408850731794e-06,0.04215162247419357,0.05409712344408035,0.1276266872882843
3066,1036.045310497284,5.0383805501041934e-05,-0.04063984006643295,0.050338264554739,0.12094283103942871
3067,1036.3734438419342,1.4845522855466697e-05,0.03171604126691818,0.05362587422132492,0.12508974969387054
3068,1036.7020518779755,2.446602775307838e-05,-0.052852705121040344,0.06488598883152008,0.14425376057624817
3069,1037.0293941497803,2.406364910712e-05,-0.06713949888944626,0.05738772824406624,0.13487131893634796
3070,1037.3574104309082,2.9936998544144444e-05,-0.07440081983804703,0.05100385472178459,0.12655505537986755
3071,1037.6850345134735,3.0194252758519724e-05,0.028092676773667336,0.051201969385147095,0.13136228919029236
3072,1038.012755870819,4.683678344008513e-05,0.07499253749847412,0.05001299828290939,0.12272468954324722
3073,1038.3404514789581,2.6456546038389206e-05,-0.03637509420514107,0.05808715522289276,0.13440857827663422
3074,1038.668185710907,1.6426931779278675e-06,0.014065496623516083,0.051826562732458115,0.12408716976642609
3075,1038.9966168403625,7.875642040744424e-06,0.054583609104156494,0.05230347067117691,0.11628437042236328
3076,1039.324291229248,1.9800476366071962e-05,-0.04612771049141884,0.05296854302287102,0.12023109942674637
3077,1039.6519293785095,1.2830535524699371e-05,-0.0006347560556605458,0.04976390302181244,0.119048573076725
3078,1039.9802601337433,1.8355578504269943e-05,0.051955413073301315,0.04672379046678543,0.11826929450035095
3079,1040.307742357254,1.4619698049500585e-05,0.05122745782136917,0.04670809954404831,0.12061670422554016
3080,1040.635880947113,1.3188763659854885e-05,0.016191305592656136,0.0486845038831234,0.11662403494119644
3081,1040.9635989665985,2.028695917033474e-06,-0.0031697540543973446,0.05001161992549896,0.11866296827793121
3082,1041.2910823822021,5.374196916818619e-05,0.05852515622973442,0.05129814147949219,0.1290351152420044
3083,1041.6190872192383,8.056327715166844e-06,0.05539526417851448,0.05041912570595741,0.13087384402751923
3084,1041.9470665454865,1.727371636661701e-05,-0.009937592782080173,0.049480728805065155,0.1312851756811142
3085,1042.2748396396637,3.6507715321931755e-06,-0.00035243629827164114,0.05151539668440819,0.1281488984823227
3086,1042.6028230190277,1.5481993614230305e-05,0.014758076518774033,0.0551050528883934,0.12709490954875946
3087,1042.9308111667633,2.4875052986317314e-05,0.023483140394091606,0.054753031581640244,0.1307453215122223
3088,1043.2596004009247,2.2786613044445403e-05,-0.030947132036089897,0.05897196754813194,0.13326461613178253
3089,1043.5869479179382,1.827837695600465e-05,-0.03771843761205673,0.05822066217660904,0.13736490905284882
3090,1043.9145302772522,5.214379052631557e-05,0.017510030418634415,0.05995805561542511,0.1420179009437561
3091,1044.242416858673,3.2381925848312676e-05,0.02797120437026024,0.05637628212571144,0.13544972240924835
3092,1044.5698568820953,3.851919245789759e-05,0.004319877363741398,0.06295652687549591,0.13214939832687378
3093,1044.8976390361786,9.383663382322993e-06,0.03617715835571289,0.0659574344754219,0.12145522981882095
3094,1045.2254226207733,4.921667277812958e-05,0.06480950862169266,0.06923730671405792,0.12402594089508057
3095,1045.5532069206238,4.860221906710649e-06,0.06528761237859726,0.06893101334571838,0.127421036362648
3096,1045.8818383216858,7.252155228343327e-06,0.023564819246530533,0.07030925899744034,0.1257757842540741
3097,1046.2092595100403,4.3404026655480266e-05,0.017878735437989235,0.07659486681222916,0.13235679268836975
3098,1046.5368659496307,8.983183761301916e-07,0.07262888550758362,0.06742428243160248,0.13050588965415955
3099,1046.8644261360168,1.998915831791237e-05,-0.005427171941846609,0.0652344822883606,0.12937477231025696
3100,1047.1921215057373,2.940338890766725e-05,0.013409914448857307,0.06781283766031265,0.1350303441286087
3101,1047.5198514461517,3.235545227653347e-05,0.030597342178225517,0.07394362986087799,0.135955810546875
3102,1047.8475682735443,3.2604901207378134e-05,0.05481834337115288,0.06985487043857574,0.13790954649448395
3103,1048.1757135391235,8.509620784025174e-06,-0.01033360231667757,0.06365843117237091,0.13040131330490112
3104,1048.5036704540253,2.3555734514957294e-05,-0.0028580676298588514,0.06394015997648239,0.1306087225675583
3105,1048.8314051628113,1.3976089576317463e-05,0.0029741262551397085,0.06011732295155525,0.12762494385242462
3106,1049.1590707302094,2.8959977498743683e-05,0.03152042627334595,0.057671595364809036,0.13770215213298798
3107,1049.486735343933,2.770369428617414e-05,-0.029745277017354965,0.05810244008898735,0.13502860069274902
3108,1049.8150038719177,7.977015229698736e-06,-0.03300182893872261,0.057662300765514374,0.1306069791316986
3109,1050.142910003662,1.9483435607980937e-05,-0.019870847463607788,0.0641372874379158,0.1298871636390686
3110,1050.4712331295013,3.4805936593329534e-05,-0.002837583888322115,0.05974792689085007,0.13163524866104126
3111,1050.7992436885834,4.133943548367824e-06,0.012465949170291424,0.06683275103569031,0.13513317704200745
3112,1051.1276454925537,1.8302920580026694e-05,0.04403102770447731,0.060722146183252335,0.12947586178779602
3113,1051.4553668498993,1.3628631677420344e-05,0.007944691926240921,0.06039101257920265,0.13873042166233063
3114,1051.783432006836,1.8531562091084197e-05,0.026508597657084465,0.0545705184340477,0.13955305516719818
3115,1052.1112177371979,1.530575354991015e-05,0.01710071973502636,0.05592997744679451,0.1391417384147644
3116,1052.4386358261108,2.7959313229075633e-05,0.0035106211435049772,0.05699555203318596,0.14757367968559265
3117,1052.7661426067352,4.402674312586896e-05,-0.012111521326005459,0.0582575723528862,0.14633974432945251
3118,1053.0940203666687,2.1480091163539328e-05,0.005696516018360853,0.05601242929697037,0.14263790845870972
3119,1053.4217102527618,1.1887256732734386e-05,-0.02748558670282364,0.06178519129753113,0.1374964863061905
3120,1053.7497437000275,5.01009253639495e-06,-0.021053247153759003,0.05657697096467018,0.13173808157444
3121,1054.0774943828583,3.605054735089652e-05,0.026143569499254227,0.05781316012144089,0.13585123419761658
3122,1054.4063804149628,1.0533221939112991e-05,0.020291108638048172,0.055280234664678574,0.12844757735729218
3123,1054.7334928512573,3.5963155823992565e-05,0.04504228010773659,0.05649953708052635,0.13348616659641266
3124,1055.0609776973724,4.7909346903907135e-05,-0.023769626393914223,0.06459780782461166,0.148396298289299
3125,1055.38925075531,1.4288470083556604e-05,-0.006073322147130966,0.06031374633312225,0.1430492252111435
3126,1056.4794690608978,1.256621180800721e-05,0.02015717141330242,0.05862728878855705,0.1449001431465149
3127,1056.8074414730072,4.503525633481331e-05,0.0033998775761574507,0.05826139450073242,0.1430492252111435
3128,1057.1351585388184,2.3560043700854294e-05,-0.005451822187751532,0.06430219858884811,0.14572277665138245
3129,1057.463093996048,3.1960775231709704e-05,-0.018411358818411827,0.05782793462276459,0.13204656541347504
3130,1057.790640115738,2.1162035409361124e-05,-0.015834102407097816,0.057150181382894516,0.12803800404071808
3131,1058.1184549331665,4.6847544581396505e-05,-0.009170477278530598,0.05970187485218048,0.12577402591705322
3132,1058.4465625286102,2.5234890927094966e-05,0.08709798008203506,0.05887942016124725,0.1300928294658661
3133,1058.7740035057068,2.0801397113245912e-05,-0.054275691509246826,0.05799349024891853,0.13163524866104126
3134,1059.1015222072601,1.925286414916627e-05,0.005259492434561253,0.05920414254069328,0.1264955699443817
3135,1059.4292523860931,2.808106000884436e-05,0.04069683328270912,0.061965156346559525,0.127421036362648
3136,1059.7572445869446,3.6926150642102584e-05,0.0695786252617836,0.0638895258307457,0.12474574893712997
3137,1060.0848608016968,3.9851944166002795e-05,-0.02425447851419449,0.0640154480934143,0.13677668571472168
3138,1060.4123976230621,2.3511038307333365e-05,0.02730483002960682,0.06599055975675583,0.13348616659641266
3139,1060.740317106247,2.68464664259227e-05,-0.003954651299864054,0.06741926819086075,0.13554275035858154
3140,1061.0683240890503,8.140700629155617e-06,-0.009189522825181484,0.06137406826019287,0.12885887920856476
3141,1061.3960616588593,1.807072840165347e-05,0.025727733969688416,0.06556499004364014,0.13677668571472168
3142,1061.7236666679382,2.6662828531698324e-05,0.03623434156179428,0.06324896961450577,0.1306069791316986
3143,1062.051569700241,2.2467360395239666e-05,-0.021143388003110886,0.059805989265441895,0.12999001145362854
3144,1062.379522562027,2.8530768759083003e-05,0.029277343302965164,0.05868221074342728,0.1300928294658661
3145,1062.7073242664337,2.27754790103063e-05,-0.06242069974541664,0.0589752234518528,0.13287094235420227
3146,1063.0349638462067,2.311277603439521e-05,-0.03857719898223877,0.05795140191912651,0.12999001145362854
3147,1063.3628587722778,3.405325333005749e-05,-0.004842028487473726,0.060963720083236694,0.13646820187568665
3148,1063.6910438537598,4.152469409746118e-05,-0.006461272016167641,0.05422685295343399,0.13461902737617493
3149,1064.019231081009,1.5601386621710844e-05,0.05981823801994324,0.05850660055875778,0.1285521537065506
3150,1064.3470966815948,8.68684674060205e-06,-0.003287200815975666,0.053929101675748825,0.1304030567407608
3151,1064.6748898029327,2.350659815419931e-05,-0.0022265624720603228,0.052174996584653854,0.13102003931999207
3152,1065.0030109882355,1.7036454664776102e-05,0.015753716230392456,0.05635695159435272,0.12978434562683105
3153,1065.3301513195038,2.6135572625207715e-05,0.033250924199819565,0.053257592022418976,0.13050588965415955
3154,1065.6584923267365,4.200552575639449e-05,0.09337762743234634,0.055289432406425476,0.1306069791316986
3155,1065.9866497516632,3.1112602300709113e-05,-0.006302508991211653,0.05600569024682045,0.13225223124027252
3156,1066.3148946762085,8.013497790670954e-06,-0.0011188756907358766,0.05274393782019615,0.12742909789085388
3157,1066.6433687210083,1.4184238352754619e-05,0.007458431646227837,0.056775543838739395,0.1380123794078827
3158,1066.971472978592,2.163550743716769e-05,0.013511578552424908,0.051553331315517426,0.12958042323589325
3159,1067.2991676330566,2.3845892428653315e-05,-0.024257201701402664,0.05284330993890762,0.1361597180366516
3160,1067.6268062591553,3.0270877687144093e-05,0.008878973312675953,0.05610109120607376,0.14068415760993958
3161,1067.954632282257,8.702914783498272e-06,0.04629385471343994,0.05599517375230789,0.14017002284526825
3162,1068.282770872116,1.373755276290467e-05,-0.011752564460039139,0.058568984270095825,0.14202094078063965
3163,1068.6106135845184,1.0907647265412379e-05,-0.06772563606500626,0.05551932379603386,0.1363653689622879
3164,1068.9394237995148,8.520029950886965e-06,0.022797878831624985,0.05597797781229019,0.13297201693058014
3165,1069.2668313980103,2.6409006750327535e-05,0.03183053061366081,0.047358982264995575,0.12917718291282654
3166,1069.5946333408356,1.8211445421911776e-05,0.03128160908818245,0.0476665124297142,0.12928001582622528
3167,1069.9225125312805,1.5554519450233784e-06,-0.014040853828191757,0.04863220453262329,0.13461728394031525
3168,1070.2504279613495,6.432953341573011e-06,-0.015587653033435345,0.0538734495639801,0.14068113267421722
3169,1070.578281402588,2.0206618501106277e-05,0.032748933881521225,0.05400353670120239,0.13993561267852783
3170,1070.9062852859497,1.5929381333990023e-05,-0.06708042323589325,0.06115731596946716,0.14192792773246765
3171,1071.2346377372742,3.6555131373461336e-05,-0.023507386445999146,0.06887411326169968,0.14601536095142365
3172,1071.5626714229584,1.2862902565302647e-07,-0.027339071035385132,0.06126277521252632,0.138010635972023
3173,1071.8903377056122,3.0243674700614065e-05,0.023223821073770523,0.058459293097257614,0.13650371134281158
3174,1072.2180700302124,2.3180265998234972e-05,0.03059576265513897,0.0645667091012001,0.14222659170627594
3175,1072.5463364124298,3.657282286440022e-05,-0.02465675212442875,0.06207282096147537,0.1363653689622879
3176,1072.8744456768036,3.6986268241889775e-05,-0.007857134565711021,0.06050881743431091,0.13715924322605133
3177,1073.2026295661926,2.9411967261694372e-05,0.0163179412484169,0.05866773799061775,0.14181527495384216
3178,1073.530544757843,4.276828622096218e-05,-0.0597359836101532,0.06511019915342331,0.14868247509002686
3179,1073.8588070869446,1.1405296390876174e-05,-0.0007525348337367177,0.05068645998835564,0.13975566625595093
3180,1074.186223268509,1.0763459613372106e-05,-0.02362314611673355,0.050755925476551056,0.13688932359218597
3181,1074.5138807296753,1.2128877642680891e-05,-0.0015954136615619063,0.04927816241979599,0.1250542402267456
3182,1074.8417298793793,2.037066951743327e-05,-0.091170534491539,0.04912983253598213,0.12269092351198196
3183,1075.1695477962494,6.506737463496393e-06,-0.010564013384282589,0.04621213674545288,0.1264955699443817
3184,1075.4977848529816,3.0053097361815162e-05,-0.0051994179375469685,0.04880627617239952,0.12155980616807938
3185,1075.825522184372,1.9318766135256737e-05,-0.045106954872608185,0.05228298529982567,0.12622086703777313
3186,1076.153112411499,4.8780035285744816e-05,0.007559437770396471,0.0547635592520237,0.1283288449048996
3187,1076.4813013076782,1.8526627172832377e-05,0.0012855430832132697,0.04891905188560486,0.12010256201028824
3188,1076.8092749118805,3.624262535595335e-05,0.04141760617494583,0.05613623559474945,0.12254474312067032
3189,1077.1370737552643,1.0249501428916119e-05,-0.008004078641533852,0.05023695155978203,0.11969124525785446
3190,1077.4644770622253,1.2502550816861913e-06,0.041819825768470764,0.052546605467796326,0.1277633011341095
3191,1077.7919921875,2.58787113125436e-05,-0.0026469992008060217,0.05157311633229256,0.11857777833938599
3192,1078.1196718215942,2.9879434805479832e-05,0.06624751538038254,0.05253944918513298,0.12249332666397095
3193,1078.4475266933441,2.7059166313847527e-05,-0.011886106804013252,0.05098314210772514,0.122999407351017
3194,1078.7757906913757,8.645064554002602e-06,-0.02292538993060589,0.049613144248723984,0.1255701184272766
3195,1079.10395860672,4.728693238575943e-05,-0.059643786400556564,0.05110280588269234,0.11960607022047043
3196,1079.4322066307068,1.8273094610776752e-05,-0.027953501790761948,0.04665074497461319,0.12587860226631165
3197,1079.7596909999847,9.104826858674642e-06,0.027862191200256348,0.04958750307559967,0.1264955699443817
3198,1080.087410211563,1.8715987607720308e-05,0.020403951406478882,0.05169907584786415,0.1269068866968155
3199,1080.4152417182922,4.358169826446101e-05,0.052590083330869675,0.053578078746795654,0.13389922678470612
3200,1080.7431330680847,3.9702258618490305e-06,-0.020220553502440453,0.04757849872112274,0.127421036362648
3201,1081.0703711509705,1.36090638989117e-05,0.018300747498869896,0.047670748084783554,0.13235679268836975
3202,1081.3987007141113,1.3143365322321188e-05,0.09843114018440247,0.05094025284051895,0.12529541552066803
3203,1081.726991891861,8.216047717723995e-06,-0.014608792960643768,0.049595583230257034,0.1255524754524231
3204,1082.8303337097168,4.4579122914001346e-05,0.0826595202088356,0.056355271488428116,0.1297941505908966
3205,1083.1581552028656,7.758731044305023e-06,-0.006545374169945717,0.05870112404227257,0.1325705200433731
3206,1083.4858770370483,2.8034817660227418e-05,-0.06204698979854584,0.05027497932314873,0.12447277456521988
3207,1083.8133940696716,3.266111889388412e-05,-0.0074452185072004795,0.05751361325383186,0.13359880447387695
3208,1084.1408534049988,1.2135214092268143e-05,-0.06778041273355484,0.056597426533699036,0.1327633261680603
3209,1084.4684760570526,1.7989113985095173e-05,0.0009437613189220428,0.06235151365399361,0.14012841880321503
3210,1084.7964737415314,1.634508589631878e-05,-0.005577697418630123,0.05384962260723114,0.12845738232135773
3211,1085.1243295669556,6.496292826341232e-06,-0.05544953793287277,0.04871150106191635,0.12413051724433899
3212,1085.451587677002,2.6128764147870243e-05,0.08665085583925247,0.04797762259840965,0.12793518602848053
3213,1085.7796964645386,1.615583460079506e-05,0.005474140401929617,0.05232836678624153,0.135235995054245
3214,1086.1079597473145,1.7682987163425423e-05,0.05608872324228287,0.047756608575582504,0.1322539746761322
3215,1086.435210466385,1.9001263353857212e-05,0.12063722312450409,0.050647735595703125,0.12262186408042908
3216,1086.7633171081543,3.50805748894345e-05,-0.0335947722196579,0.04902667924761772,0.11940040439367294
3217,1087.0911552906036,4.68209191240021e-06,0.060215216130018234,0.05273711308836937,0.1268378347158432
3218,1087.419101715088,2.500700247765053e-05,-0.0013773703249171376,0.057163797318935394,0.13601528108119965
3219,1087.747080564499,3.446147275099065e-06,0.012990717776119709,0.0528583787381649,0.12344449758529663
3220,1088.074720621109,1.9402690668357536e-05,-0.028930239379405975,0.05720607191324234,0.12097661197185516
3221,1088.4022088050842,1.8951413949253038e-05,-0.021909333765506744,0.05324793979525566,0.1255524754524231
3222,1088.7298719882965,3.7018577131675556e-05,0.06351694464683533,0.05780281126499176,0.1290486454963684
3223,1089.0572791099548,1.571940811118111e-05,0.08788269013166428,0.054623305797576904,0.12637510895729065
3224,1089.3847134113312,1.4375115824805107e-05,-0.01663636416196823,0.04835200682282448,0.12676072120666504
3225,1089.7127540111542,1.0471892892383039e-05,-0.0006497263675555587,0.047665294259786606,0.12323883175849915
3226,1090.0405275821686,1.9216382497688755e-05,0.030527610331773758,0.04852362722158432,0.12124956399202347
3227,1090.368158340454,2.570928472778178e-06,0.06462228298187256,0.052779991179704666,0.13184265792369843
3228,1090.6958546638489,1.6900155969779007e-05,-0.016170624643564224,0.04859723523259163,0.12135239690542221
3229,1091.023306131363,2.4549957743147388e-05,-0.026169370859861374,0.048765476793050766,0.12083826214075089
3230,1091.350685119629,1.7127969840657897e-05,0.05302109941840172,0.053205933421850204,0.12464290857315063
3231,1091.6791110038757,2.6043853722512722e-05,-0.03815725818276405,0.05834435671567917,0.12423159927129745
3232,1092.0084660053253,1.1147371878905687e-05,0.0020712947007268667,0.05135532096028328,0.11909016966819763
3233,1092.335402727127,2.656204014783725e-05,-0.0031195657793432474,0.04909107834100723,0.12084806710481644
3234,1092.6630792617798,5.292834612191655e-05,-0.034647341817617416,0.053684331476688385,0.1229560598731041
3235,1092.9909121990204,3.121949339401908e-05,0.053676165640354156,0.05328434333205223,0.1212850958108902
3236,1093.318734884262,1.8621563867782243e-05,-0.04064612463116646,0.05254228040575981,0.12336737662553787
3237,1093.6465768814087,7.874396033002995e-07,-0.01864011585712433,0.04591626673936844,0.11682970076799393
3238,1093.9744379520416,3.5411470889812335e-05,0.019658129662275314,0.052152667194604874,0.12001562118530273
3239,1094.3025670051575,4.337869540904649e-06,0.06336898356676102,0.052164144814014435,0.12848308682441711
3240,1094.6300616264343,3.523582199704833e-05,-0.016460703685879707,0.05703691393136978,0.13079673051834106
3241,1094.9584031105042,2.7917460101889446e-05,0.015104656107723713,0.053068533539772034,0.1296815127134323
3242,1095.2864663600922,1.5649136912543327e-05,-0.04275044426321983,0.05267336219549179,0.1280362457036972
3243,1095.6142332553864,9.931349268299527e-06,-0.016054976731538773,0.05215798318386078,0.12669949233531952
3244,1095.9418966770172,3.59733821824193e-05,-0.0017817448824644089,0.06019209325313568,0.13605687022209167
3245,1096.2701587677002,1.878585862868931e-05,0.011200017295777798,0.04962911456823349,0.13043683767318726
3246,1096.5980775356293,3.0742932722205296e-05,-0.09113030880689621,0.05091085657477379,0.1278306096792221
3247,1096.925307750702,1.2493622307374608e-05,-0.002507617464289069,0.05308439955115318,0.12822602689266205
3248,1097.2527883052826,2.1820458641741425e-05,0.012596125714480877,0.052720192819833755,0.12753193080425262
3249,1097.581181526184,1.7876465790322982e-05,-0.0590752474963665,0.049863170832395554,0.1250126212835312
3250,1097.90988945961,2.0426468836376444e-05,0.06247597560286522,0.05569009855389595,0.12838026881217957
3251,1098.2370204925537,1.2409276678226888e-05,0.0065466128289699554,0.04985358938574791,0.12556836009025574
3252,1098.5661296844482,4.339990027801832e-06,-0.0036599300801753998,0.046218618750572205,0.12145522981882095
3253,1098.8940501213074,3.486482091830112e-05,-0.035147249698638916,0.06002534180879593,0.13112109899520874
3254,1099.2218616008759,7.631666449015029e-06,-0.006263465620577335,0.04795154556632042,0.12649382650852203
3255,1099.5492868423462,2.8079000912839547e-05,0.0013957404298707843,0.04611615464091301,0.1283464878797531
3256,1099.8769574165344,1.276145326301048e-06,-0.005735564045608044,0.04546787962317467,0.12680405378341675
3257,1100.2053818702698,3.046415986318607e-05,-0.05528993904590607,0.046025969088077545,0.12886063754558563
3258,1100.5324006080627,1.3417270565696526e-05,-0.08764707297086716,0.04626546800136566,0.12793342769145966
3259,1100.85994887352,4.827083830605261e-05,0.0660083070397377,0.04904542118310928,0.12896345555782318
3260,1101.1874821186066,4.518405330600217e-05,-0.04176396131515503,0.05519747734069824,0.14037743210792542
3261,1101.5152173042297,1.522441380075179e-05,0.03837483003735542,0.055067796260118484,0.13698408007621765
3262,1101.8431351184845,1.5547040675301105e-05,0.0761621817946434,0.054185111075639725,0.12937477231025696
3263,1102.1711473464966,6.360764359669702e-07,0.02544410154223442,0.05259520187973976,0.1333850920200348
3264,1102.4988887310028,9.654497262090445e-06,-0.047731176018714905,0.05054326727986336,0.135955810546875
3265,1102.8266186714172,4.575310958898626e-05,0.021333783864974976,0.05629655346274376,0.1389378309249878
3266,1103.1540501117706,1.6398093066527508e-05,-0.0007180452230386436,0.05926758423447609,0.1389378309249878
3267,1103.48198056221,2.536221109039616e-05,0.0023060296662151814,0.061623651534318924,0.1354399025440216
3268,1103.8096430301666,1.641911148908548e-05,0.02960960380733013,0.062151238322257996,0.1361597180366516
3269,1104.1378753185272,1.0131048838957213e-05,-0.005539832171052694,0.05734696239233017,0.1289617121219635
3270,1104.4656784534454,2.4246081011369824e-05,0.0006568145472556353,0.052659377455711365,0.1333833485841751
3271,1104.793426990509,6.158048108773073e-06,-0.06363408267498016,0.060327231884002686,0.13070979714393616
3272,1105.1206634044647,5.2346655138535425e-05,0.04889833182096481,0.06325434893369675,0.129167377948761
3273,1105.448266029358,4.134227492613718e-05,-0.03079451061785221,0.06145823374390602,0.13163524866104126
3274,1105.7760393619537,8.584220267948695e-06,0.01794622279703617,0.0580095611512661,0.1300928294658661
3275,1106.103762626648,4.435064329300076e-05,-0.007174283731728792,0.06111248582601547,0.1278306096792221
3276,1106.4312829971313,4.058625108882552e-06,-0.0258500874042511,0.06232386827468872,0.1313285231590271
3277,1106.759022474289,5.147249248693697e-05,0.015331619419157505,0.06795049458742142,0.13307660818099976
3278,1107.086413860321,2.207834222645033e-05,-0.014460518024861813,0.06971126049757004,0.1331794410943985
3279,1107.4140694141388,2.015841891989112e-05,-0.0182340145111084,0.07052069902420044,0.13276812434196472
3280,1107.7419192790985,3.2052601454779506e-05,-0.02030887082219124,0.06879652291536331,0.13163524866104126
3281,1108.0700905323029,9.813263204705436e-06,0.020874464884400368,0.056924812495708466,0.12680231034755707
3282,1109.164713382721,4.838825043407269e-05,-0.010666819289326668,0.050375256687402725,0.12700797617435455
3283,1109.4926707744598,2.0699493688880466e-05,-0.1012234166264534,0.051606398075819016,0.1280362457036972
3284,1109.821007013321,3.4119391784770414e-05,0.05670982226729393,0.06101105362176895,0.13173808157444
3285,1110.1486294269562,2.7440813937573694e-05,-0.05952904745936394,0.05756770446896553,0.13513141870498657
3286,1110.476179599762,1.0440799087518826e-05,-0.03110647201538086,0.05420463904738426,0.13163524866104126
3287,1110.8043205738068,1.4757981261936948e-05,0.04408801347017288,0.05163996294140816,0.13276638090610504
3288,1111.1322138309479,2.418507938273251e-05,0.06758037209510803,0.04713362827897072,0.13122394680976868
3289,1111.4599471092224,6.3576599131920375e-06,0.003186516696587205,0.04607885330915451,0.12608250975608826
3290,1111.7875764369965,1.4627745258621871e-05,0.05521686375141144,0.04570590704679489,0.12361638247966766
3291,1112.1154608726501,1.9608352886280045e-05,0.014822229743003845,0.04892479255795479,0.12382028996944427
3292,1112.443125486374,1.2604555195139255e-05,0.04717593640089035,0.052877359092235565,0.11796887964010239
3293,1112.7715756893158,1.3674503861693665e-05,-0.06982718408107758,0.050999049097299576,0.11765056848526001
3294,1113.0992317199707,3.795389420702122e-05,-0.01124669797718525,0.047558512538671494,0.12351354956626892
3295,1113.4270288944244,2.1056550394860096e-05,0.05009433627128601,0.05030791461467743,0.11785797774791718
3296,1113.754650592804,3.500173625070602e-05,0.011139568872749805,0.056950487196445465,0.12310048192739487
3297,1114.0827889442444,4.801195700565586e-06,-0.032540541142225266,0.057494089007377625,0.12293034791946411
3298,1114.4101221561432,2.2120484572951682e-05,0.037619225680828094,0.05863765999674797,0.1190742775797844
3299,1114.7378294467926,1.2612424598046346e-06,0.036435529589653015,0.050990741699934006,0.1174033135175705
3300,1115.065857410431,2.053595017059706e-05,0.010205311700701714,0.049582261592149734,0.12205631285905838
3301,1115.393427848816,3.361522249178961e-05,-0.026735400781035423,0.049623336642980576,0.11902286857366562
3302,1115.7208876609802,2.3141146812122315e-05,0.020878180861473083,0.05083850026130676,0.1155957579612732
3303,1116.0492238998413,2.290908196300734e-05,0.029849199578166008,0.05199747532606125,0.1153467521071434
3304,1116.3769145011902,6.015767667122418e-06,0.07071579992771149,0.05525476112961769,0.1232767328619957
3305,1116.7044405937195,4.883854217041517e-06,-0.07356855273246765,0.046463824808597565,0.12526969611644745
3306,1117.0316188335419,4.4626933231484145e-05,-0.015529188327491283,0.052107926458120346,0.13667385280132294
3307,1117.3598597049713,2.86501399386907e-05,-0.020306795835494995,0.057872224599123,0.14346052706241608
3308,1117.6878554821014,4.2609994125086814e-05,-0.0021775078494101763,0.0638977587223053,0.14315204322338104
3309,1118.015688419342,1.2293147847231012e-05,-0.0554877445101738,0.060555219650268555,0.13862760365009308
3310,1118.3426682949066,2.18647674046224e-05,0.017438411712646484,0.054471615701913834,0.13369183242321014
3311,1118.6705524921417,2.5957790512620704e-06,-0.019566185772418976,0.054156672209501266,0.12772776186466217
3312,1118.9985616207123,2.7711590519174933e-05,0.020352467894554138,0.052891120314598083,0.12906454503536224
3313,1119.3265862464905,2.517661187084741e-06,0.05572114512324333,0.052618805319070816,0.1345144510269165
3314,1119.654386997223,2.0316803784226067e-05,-0.021342620253562927,0.05142053961753845,0.12649382650852203
3315,1119.9821276664734,7.53467611502856e-06,-0.06381780654191971,0.05179820582270622,0.11867886036634445
3316,1120.3094387054443,2.0852919988101348e-05,-0.05803951993584633,0.05064978078007698,0.12114674597978592
3317,1120.637173652649,3.240602745790966e-05,0.04863693192601204,0.050677590072155,0.12596379220485687
3318,1120.9644663333893,1.6443407730548643e-05,-6.850242789369076e-05,0.054910995066165924,0.12095090001821518
3319,1121.292679309845,1.3176676475268323e-05,-0.04791082441806793,0.05583292245864868,0.12371744960546494
3320,1121.620112657547,2.1982421458233148e-05,-0.028172869235277176,0.05893711745738983,0.12371744960546494
3321,1121.9484467506409,2.0274239432183094e-05,-0.006404101848602295,0.06657598167657852,0.1374964863061905
3322,1122.2761449813843,2.6064984922413714e-05,-0.05797403305768967,0.062167003750801086,0.1278306096792221
3323,1122.6040806770325,1.9714927475433797e-05,-0.052596814930438995,0.06301657110452652,0.12999001145362854
3324,1122.9318079948425,1.8250240827910602e-05,0.03464335948228836,0.06078466400504112,0.12813909351825714
3325,1123.2595794200897,2.9232478482299484e-05,-0.03603017330169678,0.07060053199529648,0.13513141870498657
3326,1123.5873017311096,1.8395217921352014e-05,0.014858392998576164,0.06586817651987076,0.12834472954273224
3327,1123.9150216579437,2.8408410798874684e-05,-0.04175502061843872,0.06047464907169342,0.129167377948761
3328,1124.2428979873657,1.2062541827617679e-05,0.008841519244015217,0.06253465265035629,0.12741927802562714
3329,1124.5706939697266,2.1000192646170035e-05,-0.0847625806927681,0.07400193810462952,0.14572277665138245
3330,1124.8982923030853,1.5370284017990343e-05,-0.005704886745661497,0.07760031521320343,0.14140397310256958
3331,1125.2258837223053,1.4127387657936197e-05,0.004967492073774338,0.06671471148729324,0.13873042166233063
3332,1125.5540142059326,1.985144081118051e-05,-0.08467547595500946,0.05791715532541275,0.1273164600133896
3333,1125.8816149234772,1.0297526387148537e-05,-0.03747851401567459,0.05812086910009384,0.12577402591705322
3334,1126.2091624736786,1.9665145373437554e-05,-0.07087957859039307,0.055274661630392075,0.1243344247341156
3335,1126.5369057655334,6.931303687451873e-06,0.033918675035238266,0.0541527085006237,0.12351180613040924
3336,1126.8647766113281,2.9363459361775313e-06,-0.018378648906946182,0.05341816321015358,0.1165212094783783
3337,1127.1921010017395,6.068106813472696e-06,0.030363520607352257,0.04863780364394188,0.11395049840211868
3338,1127.5195796489716,2.615803396111005e-06,0.036857958883047104,0.05203639715909958,0.12402769178152084
3339,1127.847179889679,8.519467883161269e-06,0.03254644200205803,0.05093146860599518,0.1239248663187027
3340,1128.1749606132507,2.01317343453411e-05,0.01094756368547678,0.05031714215874672,0.12546730041503906
3341,1128.502767086029,1.5996030924725346e-05,0.07029757648706436,0.04886516183614731,0.1220739558339119
3342,1128.8309092521667,1.9425136997597292e-05,0.08029158413410187,0.048416223376989365,0.12104566395282745
3343,1129.1588678359985,1.8156062651542015e-05,-0.021401353180408478,0.05018611624836922,0.12258809059858322
3344,1129.4866206645966,5.713703217224975e-07,0.004736525937914848,0.058356307446956635,0.13842369616031647
3345,1129.814167022705,2.8559568818309344e-05,-0.07532856613397598,0.05502132326364517,0.12906628847122192
3346,1130.1420695781708,9.696620509203058e-06,0.012141830287873745,0.05459422245621681,0.12639275193214417
3347,1130.4702138900757,1.9961700672865845e-05,0.03859683498740196,0.0523199588060379,0.12227960675954819
3348,1130.7979755401611,1.6345391486538574e-05,0.0825822725892067,0.052666258066892624,0.12155980616807938
3349,1131.1258239746094,2.6487636205274612e-05,-0.07476930320262909,0.049637529999017715,0.11621097475290298
3350,1131.4529960155487,2.82336441159714e-05,0.01959819719195366,0.05208980292081833,0.11888626217842102
3351,1131.7809009552002,2.6817382604349405e-05,-0.008589665405452251,0.05538463965058327,0.12227786332368851
3352,1132.1090652942657,5.547295131691499e-06,-0.011521920561790466,0.04961734637618065,0.11909016966819763
3353,1132.4368340969086,3.2303756597684696e-05,0.016666732728481293,0.050260599702596664,0.11816471070051193
3354,1132.7643976211548,2.629617665661499e-05,-0.023015687242150307,0.055669233202934265,0.12176371365785599
3355,1133.0918662548065,2.1867172108613886e-05,-0.034434664994478226,0.04932675510644913,0.11641662567853928
3356,1133.419507265091,1.988122494367417e-05,-0.015454382635653019,0.05161753669381142,0.1224835067987442
3357,1133.7472205162048,3.9236027078004554e-05,-0.035491593182086945,0.05055767297744751,0.11919300258159637
3358,1134.074558019638,1.4141925021249335e-05,-0.027994122356176376,0.04728695750236511,0.11212050169706345
3359,1134.4025716781616,2.640065213199705e-05,0.006190299987792969,0.04916955530643463,0.11508160829544067
3360,1135.4953389167786,3.674541585496627e-05,-0.011908319778740406,0.04841237515211105,0.11287886649370193
3361,1135.8231353759766,4.97181317768991e-05,0.022309988737106323,0.0527363084256649,0.1159122958779335
3362,1136.150727033615,1.0506318176339846e-05,-0.02758820541203022,0.05442708730697632,0.12022128701210022
3363,1136.4783177375793,5.299710664985469e-06,-0.05626285448670387,0.05016150325536728,0.11240806430578232
3364,1136.805781841278,1.4891969840391539e-05,0.06612920761108398,0.0548878088593483,0.1164778620004654
3365,1137.1340763568878,1.738717037369497e-05,-0.003332166699692607,0.05419955030083656,0.11611796170473099
3366,1137.4614751338959,2.3768801838741638e-05,0.04079043120145798,0.05548221245408058,0.1103595569729805
3367,1137.789530992508,5.710722689400427e-06,0.007923106662929058,0.05691859871149063,0.11093731224536896
3368,1138.1190237998962,5.79060179006774e-06,0.013807644136250019,0.05812719464302063,0.11230523884296417
3369,1138.4463331699371,2.1334113625925966e-05,-0.01696186326444149,0.05485230311751366,0.1135391816496849
3370,1138.7742676734924,1.6788044376880862e-05,-0.03975726664066315,0.05116809532046318,0.11847319453954697
3371,1139.102209329605,1.640727714402601e-05,0.07869365811347961,0.05002640187740326,0.11621272563934326
3372,1139.430093050003,9.832065188675188e-06,0.03011489287018776,0.05088648572564125,0.11919300258159637
3373,1139.7574112415314,1.2728053661703598e-05,-0.0041276547126472,0.04970763251185417,0.11826754361391068
3374,1140.0855813026428,3.615830428316258e-05,-0.03191567212343216,0.05244331806898117,0.1271107941865921
3375,1140.4134304523468,4.657844328903593e-06,-0.05897684022784233,0.057358525693416595,0.12392311543226242
3376,1140.7417333126068,2.36402024711424e-06,-0.04197952523827553,0.051850300282239914,0.12258634716272354
3377,1141.068909406662,1.2416102435963694e-05,0.035510845482349396,0.055082160979509354,0.12258634716272354
3378,1141.3965375423431,9.896347364701796e-06,0.014370839111506939,0.051255661994218826,0.12125131487846375
3379,1141.724450826645,2.1174852008698508e-05,-0.02203158102929592,0.04908866062760353,0.12618708610534668
3380,1142.0519862174988,9.782838787941728e-06,-0.013569097965955734,0.049669038504362106,0.12916912138462067
3381,1142.3799846172333,2.3962706109159626e-05,-0.0017578863771632314,0.05348291993141174,0.13276812434196472
3382,1142.707762002945,3.732376717380248e-05,0.022633492946624756,0.05111837759613991,0.1278323531150818
3383,1143.0353672504425,1.6905407392187044e-05,0.02607014589011669,0.053746528923511505,0.12793342769145966
3384,1143.363422870636,2.2843387341708876e-05,-0.06185184791684151,0.053195446729660034,0.1306069791316986
3385,1143.6912140846252,1.4249025070967036e-06,0.0391634926199913,0.05105027183890343,0.1300928294658661
3386,1144.0193405151367,2.505747579562012e-05,-0.03253837302327156,0.05091971158981323,0.12402594089508057
3387,1144.347173690796,1.686999348748941e-05,0.08470586687326431,0.0510973185300827,0.12351354956626892
3388,1144.6745359897614,3.1219678930938244e-05,-0.07259276509284973,0.04932675510644913,0.11816471070051193
3389,1145.0020971298218,1.1188831194886006e-05,0.0011128401383757591,0.05135977640748024,0.12731820344924927
3390,1145.3302550315857,4.189327228232287e-06,-0.02521376498043537,0.049746401607990265,0.1267012357711792
3391,1145.6574828624725,6.765876605641097e-06,0.023898687213659286,0.05012005195021629,0.12515880167484283
3392,1145.9858846664429,1.051556955644628e-05,0.05785755068063736,0.04850158095359802,0.12382028996944427
3393,1146.3144094944,5.88260672884644e-06,-0.03955993428826332,0.048417020589113235,0.12443726509809494
3394,1146.6419396400452,2.0213903553667478e-05,-0.004400428384542465,0.05269387736916542,0.1289617121219635
3395,1146.9697017669678,3.9178736187750474e-05,0.025924157351255417,0.06099074333906174,0.13214939832687378
3396,1147.297458410263,1.9701623386936262e-05,0.06458605825901031,0.06160659343004227,0.1328691989183426
3397,1147.6251566410065,1.8333537809667177e-05,-0.0674397274851799,0.06276657432317734,0.1335889846086502
3398,1147.9532492160797,7.438560714945197e-06,-0.0022071432322263718,0.06261925399303436,0.1271107941865921
3399,1148.281203508377,1.0780221600725781e-05,-0.10073620826005936,0.06227587163448334,0.12556836009025574
3400,1148.6086490154266,3.0486504329019226e-05,0.021022124215960503,0.06594142317771912,0.13191433250904083
3401,1148.9366817474365,2.7903233785764314e-05,-0.015434019267559052,0.06490380316972733,0.1263909935951233
3402,1149.2647967338562,2.038207821897231e-05,-0.02372729778289795,0.06524431705474854,0.12906454503536224
3403,1149.5924587249756,9.648545528762043e-06,0.023199591785669327,0.057710397988557816,0.12762494385242462
3404,1149.920979976654,1.2038048225804232e-05,0.021517587825655937,0.05829673632979393,0.12495139241218567
3405,1150.2490150928497,1.970855191757437e-05,-0.019576141610741615,0.06040696054697037,0.13513141870498657
3406,1150.5769579410553,1.4294907487055752e-05,-0.03359384089708328,0.065901018679142,0.13996437191963196
3407,1150.905348777771,3.845700848614797e-05,-0.0533505342900753,0.07211164385080338,0.14592841267585754
3408,1151.2333009243011,2.143711935786996e-05,-0.06834528595209122,0.07194113731384277,0.14531144499778748
3409,1151.5609407424927,2.427348772471305e-05,-0.05352293699979782,0.05531264469027519,0.1345144510269165
3410,1151.8885488510132,3.861857476294972e-05,-0.05167951434850693,0.05973539501428604,0.13718800246715546
3411,1152.216266155243,2.1728863430325873e-05,0.0019655299838632345,0.05583667382597923,0.1370851695537567
3412,1152.5438060760498,2.2341548174154013e-05,0.06042233482003212,0.055787570774555206,0.13533708453178406
3413,1152.871575832367,2.761418727459386e-05,0.04888390377163887,0.05583833530545235,0.137290820479393
3414,1153.199383020401,1.01724408523296e-05,-0.05295174568891525,0.053461622446775436,0.12906454503536224
3415,1153.5268886089325,2.5176803319482133e-05,-0.043006476014852524,0.05472986027598381,0.12978434562683105
3416,1153.8554978370667,2.788348638205207e-06,0.005515286698937416,0.05719176307320595,0.13143134117126465
3417,1154.1837010383606,8.087466085271444e-06,0.00775392260402441,0.059697460383176804,0.1326635330915451
3418,1154.5113348960876,1.763239015417639e-05,0.0201633982360363,0.0598478801548481,0.13276812434196472
3419,1154.8390324115753,1.7550068150740117e-05,0.037106629461050034,0.05675389617681503,0.13091546297073364
3420,1155.1665935516357,1.1222629836993292e-05,-0.022157959640026093,0.05576391890645027,0.13410313427448273
3421,1155.4947617053986,1.9938970581279136e-05,-0.06196262314915657,0.06104785203933716,0.1368812620639801
3422,1155.8223123550415,3.2721231946197804e-06,-0.010265633463859558,0.05972333997488022,0.1354399025440216
3423,1156.1508493423462,2.7288800993119366e-05,-0.010664892382919788,0.05609970912337303,0.13554275035858154
3424,1156.4784650802612,1.087649889086606e-05,0.003534109564498067,0.05647467076778412,0.13163524866104126
3425,1156.806523323059,1.7451604435336776e-05,0.007804651279002428,0.05422687530517578,0.13842369616031647
3426,1157.1342170238495,9.135413165495265e-06,-0.017637966200709343,0.050565533339977264,0.1350303441286087
3427,1157.4625535011292,1.198325480800122e-05,0.0027337437495589256,0.05468926578760147,0.12844932079315186
3428,1157.7897899150848,2.8280908736633137e-05,-0.000576343503780663,0.054852791130542755,0.13235504925251007
3429,1158.1175050735474,9.84532448455866e-07,-0.0348716676235199,0.05405716598033905,0.13081437349319458
3430,1158.4449756145477,1.402385805704398e-05,0.0267456267029047,0.05352118983864784,0.13050588965415955
3431,1158.7728412151337,1.574714588059578e-05,0.00026410818099975586,0.05607564002275467,0.12865322828292847
3432,1159.1002054214478,3.119070242973976e-06,-0.05832226201891899,0.057141076773405075,0.12741927802562714
3433,1159.4278914928436,1.5337144532168168e-06,0.019959699362516403,0.051258210092782974,0.12320506572723389
3434,1159.7562952041626,9.676764420873951e-06,-0.004521989729255438,0.05181669443845749,0.13163700699806213
3435,1160.0838968753815,4.118082870263606e-05,-0.03716721758246422,0.05568859726190567,0.1248503252863884
3436,1160.4116365909576,2.1355679564294405e-05,0.02994721569120884,0.05076724663376808,0.1313285231590271
3437,1160.7396852970123,7.855786861910019e-06,0.013452042825520039,0.051043979823589325,0.12248525768518448
3438,1161.8339943885803,3.0990813684184104e-05,0.07640065997838974,0.05124529451131821,0.1269068866968155
3439,1162.1617546081543,1.976729981834069e-05,0.012106637470424175,0.05351001024246216,0.1239248663187027
3440,1162.4895870685577,7.212716354842996e-06,-0.01591208390891552,0.049026407301425934,0.12916912138462067
3441,1162.8169083595276,2.8984341042814776e-05,-0.03468560054898262,0.0518261194229126,0.12752386927604675
3442,1163.1442482471466,1.9926967070205137e-05,0.014784406870603561,0.054454363882541656,0.12042869627475739
3443,1163.4719650745392,8.199381227314007e-06,0.005525893997400999,0.05316149443387985,0.12084001302719116
3444,1163.8001565933228,1.3181472240830772e-05,-0.11225609481334686,0.05122387781739235,0.12084001302719116
3445,1164.127682209015,2.6633089873939753e-05,0.036748580634593964,0.04998641833662987,0.12659840285778046
3446,1164.4551606178284,4.691228696174221e-06,-0.09095604717731476,0.05069463700056076,0.12227960675954819
3447,1164.783076286316,2.2579533833777532e-05,0.023532116785645485,0.0554717518389225,0.12567120790481567
3448,1165.111130952835,4.273635113349883e-06,-0.04322277382016182,0.055356502532958984,0.1241287812590599
3449,1165.439245223999,2.928327739937231e-05,-0.008388826623558998,0.05293674394488335,0.12114674597978592
3450,1165.7667565345764,2.6706709832069464e-05,0.048284828662872314,0.05375894159078598,0.12474574893712997
3451,1166.0944199562073,1.6748159396229312e-05,0.04469318315386772,0.053349487483501434,0.1259796917438507
3452,1166.4219553470612,1.4173623640090227e-05,-0.047292135655879974,0.049339741468429565,0.12145522981882095
3453,1166.749743461609,9.945198144123424e-06,0.005798410624265671,0.04788479208946228,0.1169307678937912
3454,1167.0773561000824,2.022575972659979e-05,0.011896658688783646,0.05202021077275276,0.117446668446064
3455,1167.4052584171295,2.1173895220272243e-05,0.024577006697654724,0.04986340552568436,0.11312612146139145
3456,1167.7330930233002,1.1875107702508103e-05,-0.017617495730519295,0.0489799864590168,0.11939865350723267
3457,1168.0611789226532,1.4485849533230066e-05,0.06048458442091942,0.04931461066007614,0.11621097475290298
3458,1168.3886103630066,1.0126467486770707e-06,-0.08989623934030533,0.05182978883385658,0.1183721274137497
3459,1168.7163634300232,4.138598796998849e-06,-0.006964871194213629,0.05082136020064354,0.11970888823270798
3460,1169.0435316562653,1.2569767932291143e-05,0.03601929545402527,0.050635527819395065,0.12402594089508057
3461,1169.3712368011475,7.769197623019863e-07,0.012852448038756847,0.04993275925517082,0.12402594089508057
3462,1169.6987681388855,8.930476724344771e-06,0.03630508854985237,0.05345240607857704,0.12556836009025574
3463,1170.0267667770386,1.5432013242389075e-05,-0.021900858730077744,0.055110443383455276,0.12865322828292847
3464,1170.3543694019318,1.1778897714975756e-05,0.08283347636461258,0.05526469275355339,0.12094108015298843
3465,1170.6821496486664,4.289414391678292e-06,-0.016919858753681183,0.053147200495004654,0.12258634716272354
3466,1171.0096797943115,2.1172076230868697e-05,-0.03668522089719772,0.05334009975194931,0.12207220494747162
3467,1171.3371806144714,1.7413081877748482e-05,-0.03329652175307274,0.0534217469394207,0.12176371365785599
3468,1171.6646962165833,2.1971871319692582e-05,-0.0026992654893547297,0.05575433745980263,0.12289483845233917
3469,1171.9925408363342,1.1478771739348304e-05,-0.036919739097356796,0.05321836844086647,0.12166088074445724
3470,1172.319566488266,1.2801474440493621e-05,-0.009015262126922607,0.05468794330954552,0.12135239690542221
3471,1172.6474568843842,1.979531953111291e-05,0.0449540838599205,0.05800711363554001,0.1234089657664299
3472,1172.9750640392303,3.149265830870718e-05,-0.034896135330200195,0.05368220433592796,0.11723925173282623
3473,1173.302790403366,1.0999634469044395e-05,0.017010832205414772,0.052383627742528915,0.12217502295970917
3474,1173.6306719779968,4.302346133044921e-05,-0.015086116269230843,0.05890487879514694,0.12135239690542221
3475,1173.9586906433105,2.2325306417769752e-05,-0.03746360167860985,0.062412846833467484,0.12536272406578064
3476,1174.2863388061523,5.2653875172836706e-05,-0.07227683067321777,0.06197265163064003,0.12402594089508057
3477,1174.614092350006,1.0060130080091767e-05,0.01947738602757454,0.06359516084194183,0.12163146585226059
3478,1174.9418981075287,2.171811047446681e-06,0.0723973736166954,0.05779794603586197,0.11168651282787323
3479,1175.2701342105865,1.8894567119787098e-06,0.04954519495368004,0.055694084614515305,0.11281763017177582
3480,1175.5974061489105,2.6914362024399452e-05,-0.010029496625065804,0.051315952092409134,0.11970888823270798
3481,1175.925199508667,1.3490051060216501e-05,0.030582960695028305,0.05000845342874527,0.1202230378985405
3482,1176.2527277469635,1.9010205505765043e-05,0.06035398319363594,0.05276207625865936,0.12413051724433899
3483,1176.5808746814728,1.528134998807218e-05,0.042191971093416214,0.053468186408281326,0.12731820344924927
3484,1176.9081401824951,2.758263326541055e-05,0.0937015488743782,0.05292558670043945,0.12865497171878815
3485,1177.2354154586792,9.63435013545677e-06,-0.009853234514594078,0.059338752180337906,0.1313285231590271
3486,1177.5632314682007,2.0928493540850468e-05,0.08655361831188202,0.05455026775598526,0.12536446750164032
3487,1177.8912553787231,7.0058367782621644e-06,-0.014224466867744923,0.052738167345523834,0.1220739558339119
3488,1178.2187025547028,1.2422560757840984e-05,-0.0209035687148571,0.05258851498365402,0.11991455405950546
3489,1178.5458827018738,1.645919110160321e-05,-0.04705807566642761,0.053768426179885864,0.12310223281383514
3490,1178.873746395111,1.8917547777164145e-06,-0.0027656173333525658,0.05626966804265976,0.127421036362648
3491,1179.201806306839,1.4081469998927787e-05,-0.0043266103602945805,0.05229642242193222,0.12351354956626892
3492,1179.529712677002,9.414778105565347e-06,0.036454346030950546,0.05198732018470764,0.12042869627475739
3493,1179.857417345047,3.044761569981347e-06,-0.017916586250066757,0.051269255578517914,0.11703535169363022
3494,1180.1852412223816,2.835696068359539e-05,-0.05800584703683853,0.0508941113948822,0.11950323730707169
3495,1180.5132279396057,2.0115998268011026e-05,0.06919926404953003,0.05213439464569092,0.11713643372058868
3496,1180.8402261734009,2.1324967747204937e-05,-0.04395183548331261,0.051566652953624725,0.11806363612413406
3497,1181.1684076786041,7.715160791121889e-06,-0.019863558933138847,0.05157047510147095,0.11857777833938599
3498,1181.4964063167572,2.523060356907081e-05,0.059280071407556534,0.05132552981376648,0.11682794988155365
3499,1181.82403922081,6.92212461217423e-06,-0.04845206066966057,0.05187436193227768,0.11980997025966644
3500,1182.1519994735718,1.8770962924463674e-05,-0.01965998113155365,0.05205003544688225,0.1197071373462677
3501,1182.4796779155731,1.6283484001178294e-05,0.006090898532420397,0.055293209850788116,0.12135414779186249
3502,1182.8072094917297,1.5684097888879478e-05,0.029709335416555405,0.05502474680542946,0.12124956399202347
3503,1183.134826183319,2.6215300749754533e-05,-0.03354889899492264,0.05374346300959587,0.12166088074445724
3504,1183.4623625278473,5.516112196346512e-06,-0.05595827102661133,0.05450376495718956,0.1280362457036972
3505,1183.790113210678,1.4786061910854187e-05,0.032829441130161285,0.05515647307038307,0.12515705823898315
3506,1184.118010044098,1.2309115845710039e-05,-0.04787726700305939,0.05632215365767479,0.12258809059858322
3507,1184.4462265968323,6.638421837124042e-06,-0.0395316444337368,0.05551059544086456,0.11991455405950546
3508,1184.774745464325,4.359474132797914e-06,0.05276702344417572,0.05584898963570595,0.12351180613040924
3509,1185.102825641632,9.616774150345009e-07,0.010633876547217369,0.05442534014582634,0.11867886036634445
3510,1185.4308080673218,1.8604114302434027e-05,-0.0324995219707489,0.05313156172633171,0.12217502295970917
3511,1185.7590413093567,1.1839195394713897e-05,-0.0042032115161418915,0.05422845482826233,0.1263909935951233
3512,1186.08686709404,1.5971894754329696e-05,-0.050460685044527054,0.05164472758769989,0.12135239690542221
3513,1186.414516210556,3.02850403386401e-05,-0.06077231094241142,0.05889316648244858,0.12721364200115204
3514,1186.7416987419128,3.192703297827393e-05,0.004089913330972195,0.05527414008975029,0.12454008311033249
3515,1187.0695216655731,3.059971641050652e-05,-0.04379458725452423,0.06041036173701286,0.12780117988586426
3516,1188.1682670116425,2.2125861505628563e-05,-0.03803911432623863,0.050910819321870804,0.113228939473629
3517,1188.4958636760712,2.1050167561043054e-05,-0.03878534957766533,0.049565043300390244,0.11590424180030823
3518,1188.8237478733063,2.5252669729525223e-05,-0.02937338687479496,0.049461811780929565,0.11724100261926651
3519,1189.1516494750977,3.7962960050208494e-05,0.0070534273982048035,0.04996578395366669,0.12341071665287018
3520,1189.479786157608,1.8610387996886857e-05,-0.04300696775317192,0.051059529185295105,0.12341071665287018
3521,1189.8075304031372,1.7994860172620974e-05,0.019917258992791176,0.05144946277141571,0.11703535169363022
3522,1190.135957479477,4.0675662603462115e-05,0.0770103856921196,0.05095358565449715,0.11662403494119644
3523,1190.4637427330017,4.995878043700941e-06,-0.001468238770030439,0.05539519712328911,0.1158730760216713
3524,1190.7911150455475,2.7827572921523824e-05,-0.08663078397512436,0.060018789023160934,0.12204279005527496
3525,1191.1203479766846,2.3817179680918343e-05,0.026223858818411827,0.05381923168897629,0.11086388677358627
3526,1191.4478073120117,1.0113714779436123e-05,0.006425964646041393,0.05215001851320267,0.11436006426811218
3527,1191.7755341529846,1.8245036699227057e-05,-0.04352448880672455,0.05591922998428345,0.1215580552816391
3528,1192.103101015091,3.096088767051697e-05,0.0033240197226405144,0.05543776601552963,0.12289483845233917
3529,1192.4306509494781,1.884430821519345e-05,-0.055941589176654816,0.055107902735471725,0.12402594089508057
3530,1192.7586045265198,5.409302048065001e-06,0.03222332149744034,0.05022682622075081,0.12341071665287018
3531,1193.0863564014435,2.6491603421163745e-05,-0.004391546361148357,0.053342923521995544,0.12166088074445724
3532,1193.4140572547913,7.421574537147535e-06,-0.000941053032875061,0.05230676755309105,0.12639275193214417
3533,1193.7417860031128,1.2718373909592628e-06,-0.04502444714307785,0.05580153316259384,0.13214939832687378
3534,1194.0696241855621,3.295976421213709e-05,-0.003267211839556694,0.06095932051539421,0.13492576777935028
3535,1194.3977980613708,1.2580716429511085e-05,-0.057318177074193954,0.055598217993974686,0.13040131330490112
3536,1194.7254462242126,5.165470611245837e-06,-0.007581391371786594,0.055877845734357834,0.13204656541347504
3537,1195.0529658794403,1.4233133697416633e-05,-0.015031624585390091,0.052862364798784256,0.12495139241218567
3538,1195.380936384201,2.2954352971282788e-05,-0.05898270383477211,0.05279090255498886,0.1241287812590599
3539,1195.7098789215088,1.777624675014522e-05,-0.06269006431102753,0.05366475135087967,0.1234089657664299
3540,1196.0383605957031,8.948023605626076e-06,-0.012822276912629604,0.050155896693468094,0.1183721274137497
3541,1196.3658757209778,2.2157606508699246e-05,0.029386863112449646,0.05018133297562599,0.1197071373462677
3542,1196.6932272911072,2.383856372034643e-05,-0.035396695137023926,0.05248373746871948,0.12186653912067413
3543,1197.0211961269379,1.6728774426155724e-05,-0.013666186481714249,0.055486321449279785,0.12813909351825714
3544,1197.3492002487183,1.3345160368771758e-05,-0.017464635893702507,0.05376093089580536,0.12032411247491837
3545,1197.676628112793,1.4220157027011737e-05,-0.03829299658536911,0.05424831062555313,0.11960431933403015
3546,1198.004203081131,7.122722308849916e-06,0.02590840309858322,0.05773536115884781,0.12001562118530273
3547,1198.3318622112274,6.17385694567929e-06,0.0057356045581400394,0.05523457005620003,0.11929582804441452
3548,1198.659717798233,1.369015717500588e-05,-0.06035361811518669,0.0548957921564579,0.11456571519374847
3549,1198.987191915512,1.0743754046416143e-06,0.04016026481986046,0.05604615807533264,0.11463914066553116
3550,1199.3153765201569,1.8939794244943187e-05,0.06914879381656647,0.05229700729250908,0.1165212094783783
3551,1199.6428554058075,2.355586002522614e-05,-0.019728396087884903,0.057103320956230164,0.12186653912067413
3552,1199.9708149433136,1.4269152416090947e-05,0.03465024009346962,0.05589684098958969,0.11744491755962372
3553,1200.2989311218262,6.119842055340996e-06,0.0020633290987461805,0.05668354779481888,0.11724100261926651
3554,1200.6267805099487,2.1375861251726747e-05,0.009591145440936089,0.062451936304569244,0.12124956399202347
3555,1200.954668521881,9.600068551662844e-06,0.011402249336242676,0.06326261907815933,0.12451067566871643
3556,1201.2821156978607,4.1865160937959445e-07,-0.0293793436139822,0.05772697553038597,0.11888451129198074
3557,1201.6103212833405,1.193711159430677e-05,-0.01850997470319271,0.05480208992958069,0.11682794988155365
3558,1201.9376485347748,3.3829492167569697e-06,-0.023447798565030098,0.05237849801778793,0.11539009213447571
3559,1202.265502691269,1.6339014109689742e-05,-0.030604077503085136,0.05207429453730583,0.1160053089261055
3560,1202.593162536621,7.569474291813094e-06,-0.038219477981328964,0.05335088446736336,0.11528551578521729
3561,1202.9209468364716,1.706477632978931e-05,0.018819255754351616,0.05330836400389671,0.11600705981254578
3562,1203.2484469413757,1.3766055417363532e-05,0.01771717518568039,0.05474533885717392,0.1146702989935875
3563,1203.5762305259705,1.1151742000947706e-05,0.0343230776488781,0.054493989795446396,0.11076105386018753
3564,1203.9036462306976,1.726841765048448e-05,-0.02352827973663807,0.057459987699985504,0.11703360080718994
3565,1204.2314960956573,3.520821701386012e-05,0.010820005089044571,0.06009238213300705,0.12114674597978592
3566,1204.558970451355,8.941016858443618e-06,-0.045878853648900986,0.061747584491968155,0.12217502295970917
3567,1204.8864829540253,8.779729228081123e-07,0.03211259841918945,0.06236087903380394,0.12145522981882095
3568,1205.214162826538,2.327727634110488e-05,-0.03830317035317421,0.05050138011574745,0.12258809059858322
3569,1205.5417747497559,1.2437995792424772e-05,-0.10269353538751602,0.051352135837078094,0.12927193939685822
3570,1205.86918258667,4.067038025823422e-05,0.02184872515499592,0.05129014328122139,0.12341071665287018
3571,1206.1969540119171,7.134125553420745e-06,0.0008945691515691578,0.052032534033060074,0.12495139241218567
3572,1206.5241158008575,1.315987992711598e-05,0.008412659168243408,0.04962402209639549,0.12186653912067413
3573,1206.8521389961243,2.3743590645608492e-05,0.01789778284728527,0.05327647179365158,0.12813909351825714
3574,1207.1798021793365,8.895955033949576e-06,-0.060433272272348404,0.057721465826034546,0.1298871636390686
3575,1207.5077230930328,6.210967967490433e-06,-0.010655204765498638,0.06199783831834793,0.1374964863061905
3576,1207.8350958824158,1.2760865786276554e-07,-0.010595221072435379,0.058057915419340134,0.13492576777935028
3577,1208.1628859043121,8.651684765936807e-06,-0.018106935545802116,0.05694263055920601,0.13420596718788147
3578,1208.4908604621887,3.878168627124978e-06,-0.018630733713507652,0.05451025441288948,0.12495139241218567
3579,1208.8187363147736,1.8899712586062378e-06,-0.023773396387696266,0.05098674073815346,0.12351180613040924
3580,1209.1463103294373,1.62100786837982e-05,-0.04084280878305435,0.05373500660061836,0.13173808157444
3581,1209.4739215373993,7.1743561420589685e-06,-0.02321534976363182,0.052531562745571136,0.12762494385242462
3582,1209.801584482193,2.3135033188736998e-05,0.025027312338352203,0.05356169119477272,0.12649382650852203
3583,1210.1292216777802,9.775150829227641e-06,-0.03732137382030487,0.05503720045089722,0.12587684392929077
3584,1210.4566903114319,1.6323788258887362e-06,0.04086597263813019,0.053372740745544434,0.12608250975608826
3585,1210.7846121788025,2.0077553926967084e-05,-0.028720710426568985,0.05367612838745117,0.12464290857315063
3586,1211.112288236618,5.047867261964711e-07,-0.022822527214884758,0.05270685255527496,0.12176371365785599
3587,1211.440054655075,1.9955083189415745e-05,0.017871009185910225,0.053679194301366806,0.12351180613040924
3588,1211.7687060832977,2.3494874767493457e-05,0.03344006463885307,0.05312270671129227,0.11837037652730942
3589,1212.0967140197754,4.601478394761216e-06,0.018597206100821495,0.05669962614774704,0.1192975789308548
3590,1212.4243140220642,2.6120613256352954e-05,-0.049578722566366196,0.05777955427765846,0.1287560611963272
3591,1212.7518155574799,1.4935980289010331e-05,0.029577316716313362,0.054472945630550385,0.12227786332368851
3592,1213.0796859264374,2.581498165454832e-06,-0.024994665756821632,0.05279077962040901,0.11754774302244186
3593,1213.4074189662933,2.130092980223708e-06,-0.029345549643039703,0.05450000241398811,0.12084001302719116
3594,1214.5025823116302,4.51868399977684e-05,0.031096069142222404,0.05665648356080055,0.11960431933403015
3595,1214.8300874233246,1.126598635892151e-05,0.018889712169766426,0.05656794086098671,0.11744491755962372
3596,1215.1588129997253,4.001778506790288e-06,-0.03882915526628494,0.05130704119801521,0.1211484968662262
3597,1215.4865617752075,1.7184296666528098e-05,0.002050003968179226,0.05146828666329384,0.12341071665287018
3598,1215.8140325546265,1.8478318679626682e-06,0.030620770528912544,0.05264279246330261,0.11898909509181976
3599,1216.1416623592377,1.1824242392322049e-05,0.059423577040433884,0.05657433345913887,0.12443900853395462
3600,1216.469476699829,8.632302524347324e-06,0.02787497453391552,0.05514222010970116,0.12423335015773773
3601,1216.7970459461212,1.2338709893811028e-05,0.008689931593835354,0.05475597456097603,0.12608426809310913
3602,1217.124413728714,2.1239318812149577e-05,-0.0069579933770000935,0.054318055510520935,0.12186829000711441
3603,1217.4522047042847,1.2626638635993004e-05,-0.0859583392739296,0.051775768399238586,0.12628991901874542
3604,1217.7796697616577,2.8259013561182655e-05,-0.052066318690776825,0.052372220903635025,0.12012020498514175
3605,1218.1069586277008,2.7056601538788527e-05,0.0001647782337386161,0.05084708333015442,0.11960607022047043
3606,1218.435016155243,5.0322537390457e-06,-0.06485960632562637,0.05706499144434929,0.13030023872852325
3607,1218.7624490261078,2.6909834559774026e-05,-0.03133533522486687,0.057012222707271576,0.13287094235420227
3608,1219.0906269550323,2.9022317903582007e-05,-0.03338780254125595,0.0524730458855629,0.12197112292051315
3609,1219.4183323383331,3.7891684314672602e-06,-0.008352971635758877,0.051606930792331696,0.11970888823270798
3610,1219.7461521625519,2.8687140911642928e-06,0.051176976412534714,0.04979843273758888,0.12341071665287018
3611,1220.0737183094025,1.8771354007185437e-05,0.04375515878200531,0.052093442529439926,0.1202230378985405
3612,1220.4012768268585,3.917109552276088e-06,-0.0215079914778471,0.05138694867491722,0.12032586336135864
3613,1220.7287065982819,8.727426575205754e-06,0.05031387507915497,0.05084127560257912,0.11775515228509903
3614,1221.0559437274933,1.0949968782369979e-05,-0.02810254693031311,0.04978490248322487,0.12238243967294693
3615,1221.3834435939789,1.481798699387582e-05,-0.014532472938299179,0.049798741936683655,0.12999173998832703
3616,1221.711194038391,1.0591526006464846e-05,-0.021067271009087563,0.050474461168050766,0.12587860226631165
3617,1222.0387136936188,8.223730219469871e-06,0.023278312757611275,0.05059824883937836,0.12515880167484283
3618,1222.3664920330048,2.1622618078254163e-05,0.06841402500867844,0.050475575029850006,0.12330789864063263
3619,1222.694103717804,1.4829975953034591e-05,0.010542955249547958,0.05336392670869827,0.12166263908147812
3620,1223.023252248764,7.058086453071155e-07,0.050782717764377594,0.05184457078576088,0.12413051724433899
3621,1223.3510031700134,1.3208994005253771e-06,-0.012104948051273823,0.05537980794906616,0.11610989272594452
3622,1223.6780877113342,9.420523383596446e-06,0.06707121431827545,0.05295034125447273,0.12135414779186249
3623,1224.0065562725067,1.8512829456085456e-06,0.009177903644740582,0.05340253561735153,0.12238243967294693
3624,1224.3346388339996,8.048119525483344e-06,-0.08902224153280258,0.052962034940719604,0.11672686785459518
3625,1224.6622762680054,6.196394679136574e-06,-0.025959214195609093,0.05329813435673714,0.1192975789308548
3626,1224.9900834560394,2.25459170906106e-05,0.039176538586616516,0.053373318165540695,0.11580140888690948
3627,1225.318000793457,1.8385671864962205e-05,-0.03168504312634468,0.053822509944438934,0.11580140888690948
3628,1225.64586186409,1.1712039849953726e-05,0.0015663193771615624,0.05336355045437813,0.11127695441246033
3629,1225.9738142490387,7.222671683848603e-06,0.030224403366446495,0.05262145400047302,0.1135391816496849
3630,1226.3014934062958,1.1954876754316501e-05,-0.0434533953666687,0.05515207350254059,0.11960607022047043
3631,1226.6292407512665,1.37012993945973e-05,-0.016415102407336235,0.05722954496741295,0.11724100261926651
3632,1226.957436323166,1.607386911928188e-05,0.002149391220882535,0.05900038406252861,0.11425898224115372
3633,1227.2856628894806,2.3588998374179937e-05,0.012493256479501724,0.05760527029633522,0.11312612146139145
3634,1227.6133980751038,2.6121926566702314e-05,-0.017889708280563354,0.059392280876636505,0.11590249091386795
3635,1227.941171169281,1.3648183994519059e-05,0.027556143701076508,0.06106436252593994,0.11713643372058868
3636,1228.2686331272125,7.345719495788217e-06,-0.012384876608848572,0.057853203266859055,0.11867886036634445
3637,1228.5963809490204,4.437599272932857e-05,-0.016024932265281677,0.05974205210804939,0.12042694538831711
3638,1228.9239089488983,7.780281521263532e-06,-0.012611422687768936,0.056760940700769424,0.11456746608018875
3639,1229.2520427703857,3.704814298544079e-05,-0.03930973261594772,0.05627497658133507,0.1150798574090004
3640,1229.5796110630035,2.686263178475201e-05,0.012859205715358257,0.053066544234752655,0.11456746608018875
3641,1229.9078738689423,9.829597729549278e-06,0.03093837760388851,0.05285017564892769,0.11940040439367294
3642,1230.2355325222015,3.839835699182004e-06,0.029823660850524902,0.05436393618583679,0.12320506572723389
3643,1230.56311917305,2.4906252292566933e-05,-0.016027256846427917,0.05114273726940155,0.117446668446064
3644,1230.8910074234009,2.0951201804564334e-05,-0.05077020451426506,0.051034875214099884,0.11796081066131592
3645,1231.2187116146088,9.293547009292524e-06,0.00281742331571877,0.0525163970887661,0.11569857597351074
3646,1231.546448469162,2.9171012556616915e-06,0.03263652324676514,0.05148790031671524,0.1128193810582161
3647,1231.8741323947906,1.921939110616222e-05,-0.07704783231019974,0.054746389389038086,0.11292220652103424
3648,1232.2029178142548,8.179295036825351e-06,-0.02321247011423111,0.054019391536712646,0.11052598059177399
3649,1232.530303478241,3.4246531868120655e-06,-0.001880729105323553,0.054223787039518356,0.11189392954111099
3650,1232.8580145835876,5.097867415315704e-06,-0.013070275075733662,0.055080194026231766,0.117446668446064
3651,1233.1865527629852,5.005863386031706e-06,0.06646507233381271,0.05454498901963234,0.11682970076799393
3652,1233.5144410133362,1.209656875289511e-05,-0.047790758311748505,0.0542786680161953,0.11816646158695221
3653,1233.8420369625092,2.1428910258691758e-05,0.036379363387823105,0.0522100068628788,0.11528726667165756
3654,1234.1699850559235,1.812370646803174e-05,0.004531292710453272,0.05093652382493019,0.11168826371431351
3655,1234.4985074996948,5.778088052466046e-07,0.015731612220406532,0.050504058599472046,0.11395049840211868
3656,1234.8263294696808,1.8696291590458713e-05,-0.007030272390693426,0.05009910464286804,0.11258254200220108
3657,1235.1543900966644,2.026135007326957e-05,-0.05677716061472893,0.050476204603910446,0.10970336943864822
3658,1235.4816946983337,8.3044378698105e-06,-0.02890060655772686,0.04913700744509697,0.11127695441246033
3659,1235.8094055652618,1.95307147805579e-05,-0.014518270269036293,0.05281180515885353,0.11621272563934326
3660,1236.1368460655212,9.632758519728668e-06,1.641273411223665e-05,0.05284750834107399,0.11888626217842102
3661,1236.46444272995,9.105133358389139e-07,-0.04549334570765495,0.05099464952945709,0.11868061125278473
3662,1236.792766571045,3.265201712565613e-06,0.025797780603170395,0.05323697626590729,0.12382203340530396
3663,1237.1205492019653,1.5423958757310174e-05,-0.020355166867375374,0.05174349620938301,0.12382203340530396
3664,1237.4483697414398,9.159898581856396e-06,-0.03878796100616455,0.049895308911800385,0.12094283103942871
3665,1237.7758541107178,3.816805019596359e-06,0.09113359451293945,0.048697445541620255,0.11569857597351074
3666,1238.1038811206818,1.6501075151609257e-05,0.027353042736649513,0.049894772469997406,0.12166263908147812
3667,1238.432362794876,2.7508143830345944e-05,0.0019143103854730725,0.04998093470931053,0.11384591460227966
3668,1238.759803533554,2.079759042317164e-06,-0.012792923487722874,0.05001363158226013,0.11405157297849655
3669,1239.0877349376678,1.4295173969003372e-05,-0.05013543367385864,0.050904981791973114,0.11970888823270798
3670,1239.4154689311981,1.8349253878113814e-05,-0.009289374575018883,0.04918989911675453,0.11826929450035095
3671,1239.7435836791992,2.2921494746697135e-05,-0.002229830017313361,0.04849380999803543,0.11651945859193802
3672,1240.8460474014282,2.3543178031104617e-05,0.03026512637734413,0.05245887115597725,0.12361638247966766
3673,1241.1737897396088,1.0638786989147775e-05,-0.05689505487680435,0.05583354830741882,0.12824366986751556
3674,1241.5013704299927,2.110791865561623e-05,-0.048145584762096405,0.058085404336452484,0.12937477231025696
3675,1241.8284304141998,1.5756007996969856e-05,0.020804256200790405,0.06185058131814003,0.13184265792369843
3676,1242.1558644771576,5.041460462962277e-05,-0.03694227710366249,0.060760509222745895,0.13091720640659332
3677,1242.4834952354431,3.3949694625334814e-05,-0.04293438047170639,0.058586642146110535,0.1331794410943985
3678,1242.8112208843231,3.793858013523277e-06,0.007992750033736229,0.054555200040340424,0.12639275193214417
3679,1243.1387209892273,6.155264600238297e-06,-0.046108048409223557,0.0533224418759346,0.1259814351797104
3680,1243.4664072990417,8.731605703360401e-06,0.0019415688002482057,0.05175163596868515,0.12268917262554169
3681,1243.794128894806,4.823938070330769e-05,-0.06628140062093735,0.0552712045609951,0.12978434562683105
3682,1244.1219511032104,9.733797014632728e-06,-0.0017025279812514782,0.04988647624850273,0.12289483845233917
3683,1244.4494462013245,1.9110793800791726e-05,-0.03277958929538727,0.04907318577170372,0.12196937203407288
3684,1244.7769784927368,1.0904103874054272e-05,0.03290532901883125,0.05565505847334862,0.13019564747810364
3685,1245.104451417923,2.294575097039342e-05,-0.06296516954898834,0.04791857302188873,0.1197071373462677
3686,1245.4320969581604,1.4373138583323453e-05,-0.02163277193903923,0.048713166266679764,0.12536272406578064
3687,1245.7593958377838,1.7074324205168523e-05,-0.007173778954893351,0.0501636303961277,0.1273164600133896
3688,1246.0876026153564,2.971145477204118e-06,0.0492960549890995,0.04667696729302406,0.12135239690542221
3689,1246.4151816368103,2.9194306989666075e-05,0.048299640417099,0.0449494831264019,0.12104391306638718
3690,1246.742957830429,7.247936082421802e-06,0.03626012057065964,0.0442667193710804,0.12166088074445724
3691,1247.070182800293,1.7083193597500212e-05,-0.07132872194051743,0.043970249593257904,0.1232033222913742
3692,1247.3980560302734,3.0227372462832136e-06,-0.013364998623728752,0.0434715673327446,0.12608250975608826
3693,1247.7262661457062,1.3355926057556644e-05,-0.04224144667387009,0.04267174005508423,0.12443726509809494
3694,1248.054027080536,3.2698512768547516e-06,-0.02465454302728176,0.04400388523936272,0.12022128701210022
3695,1248.3818464279175,2.6810079361894168e-05,-0.03359001502394676,0.045565322041511536,0.12094108015298843
3696,1248.7088634967804,2.3451798369933385e-06,-0.004656751174479723,0.04375196993350983,0.1224835067987442
3697,1249.0369045734406,2.8385218229232123e-06,0.0032171725761145353,0.046692006289958954,0.12145522981882095
3698,1249.3648161888123,8.599637112638447e-06,-0.03222211077809334,0.047201767563819885,0.11980997025966644
3699,1249.6925885677338,7.250722774188034e-06,0.03283198922872543,0.04872201010584831,0.12032411247491837
3700,1250.0197234153748,1.8082851966028102e-05,0.06180684268474579,0.04761192575097084,0.12299765646457672
3701,1250.3487606048584,8.560004062019289e-06,-0.03525353595614433,0.04918401688337326,0.12114674597978592
3702,1250.6760087013245,1.6495287127327174e-05,0.042037494480609894,0.04547445848584175,0.12145522981882095
3703,1251.0038492679596,1.3433203093882184e-05,0.030021565034985542,0.0436737947165966,0.12114674597978592
3704,1251.3312757015228,1.0434206160425674e-05,0.027490677312016487,0.046802256256341934,0.12145522981882095
3705,1251.6588296890259,7.275548341567628e-06,-0.018653109669685364,0.04751524701714516,0.12145522981882095
3706,1251.986601114273,5.5060168051568326e-06,-0.04325462877750397,0.0459379181265831,0.11898734420537949
3707,1252.314394235611,1.959920882654842e-05,-0.040562696754932404,0.048264577984809875,0.11857602745294571
3708,1252.6429152488708,1.53942692122655e-05,0.009572911076247692,0.049504805356264114,0.12484857439994812
3709,1252.971293926239,6.614180165342987e-06,0.012130835093557835,0.04639250785112381,0.12258634716272354
3710,1253.2987756729126,3.323933924548328e-06,0.07643745094537735,0.04543020948767662,0.1287560611963272
3711,1253.6263751983643,1.3459331967169419e-05,-0.02042759768664837,0.045799095183610916,0.13091546297073364
3712,1253.9539108276367,1.4506435945804697e-05,-0.004925037734210491,0.04704076051712036,0.12865322828292847
3713,1254.2815055847168,1.8973244095832342e-06,0.009463958442211151,0.05221603810787201,0.13410313427448273
3714,1254.6087005138397,2.350584509258624e-06,-0.09259487688541412,0.04684332385659218,0.1328691989183426
3715,1254.9367308616638,1.3364534424908925e-05,0.023314423859119415,0.04476812854409218,0.12330614030361176
3716,1255.2645392417908,2.4415290681645274e-05,-0.01159163098782301,0.04527492821216583,0.12484857439994812
3717,1255.5922122001648,1.7342454157187603e-05,0.037453893572092056,0.04459259286522865,0.11549117416143417
3718,1255.9196519851685,4.972430815541884e-06,-0.03235584869980812,0.04429815337061882,0.11826754361391068
3719,1256.247234582901,8.222480573749635e-06,-0.06054173409938812,0.04686957597732544,0.1187816858291626
3720,1256.5745537281036,1.437786704627797e-05,0.06903722882270813,0.04494762793183327,0.11919300258159637
3721,1256.902621269226,1.3831816431775223e-05,0.0358356349170208,0.04597386717796326,0.12392311543226242
3722,1257.2299995422363,1.0397097867098637e-05,0.09354286640882492,0.04801998287439346,0.13040131330490112
3723,1257.5574927330017,2.34259005083004e-05,0.00997818075120449,0.05185267701745033,0.1352342665195465
3724,1257.8852324485779,1.8004995581577532e-05,0.021787654608488083,0.04677169397473335,0.13204656541347504
3725,1258.2130541801453,7.429566267092014e-06,-0.009766878560185432,0.04981677234172821,0.13461728394031525
3726,1258.540771484375,2.4297748950630194e-06,-0.03200015053153038,0.04598378762602806,0.13245789706707
3727,1258.8683185577393,1.6357093045371585e-05,-0.017194809392094612,0.04358290508389473,0.13317768275737762
3728,1259.1959691047668,8.431807145825587e-06,-0.015898026525974274,0.04504774883389473,0.12669949233531952
3729,1259.5237159729004,3.1828233204578282e-06,0.013494987040758133,0.04460363835096359,0.13163524866104126
3730,1259.8520820140839,4.536160759016639e-06,-0.0215136781334877,0.04377051442861557,0.1308126151561737
3731,1260.1798858642578,1.8840099073713645e-05,-0.0045408341102302074,0.04421963542699814,0.1319437474012375
3732,1260.5067479610443,1.6132386235767626e-06,0.0004118061042390764,0.047713033854961395,0.12700797617435455
3733,1260.8347222805023,9.216507805831498e-07,-0.009537679143249989,0.04737231507897377,0.12958042323589325
3734,1261.162795305252,1.2536018402897753e-05,0.03301697224378586,0.05065753683447838,0.1324596256017685
3735,1261.4906859397888,1.24892067105975e-05,0.00763575779274106,0.043674517422914505,0.13029849529266357
3736,1261.8182752132416,5.117923501529731e-05,-0.004108502995222807,0.049295682460069656,0.13029849529266357
3737,1262.1458921432495,7.771125638100784e-06,0.035675644874572754,0.04698261618614197,0.13019564747810364
3738,1262.4737343788147,2.183005381084513e-05,0.013601190410554409,0.042506784200668335,0.12454008311033249
3739,1262.800712108612,1.914401764224749e-05,-0.05121344327926636,0.043163642287254333,0.12382028996944427
3740,1263.127993106842,1.1499249012558721e-05,-0.013235787861049175,0.04279189556837082,0.1224835067987442
3741,1263.4561541080475,4.964700110576814e-06,0.01375783421099186,0.04450151324272156,0.1282419115304947
3742,1263.7834584712982,1.1059705684601795e-05,-0.01481469627469778,0.04547350853681564,0.13091546297073364
3743,1264.1107053756714,2.5154718969133683e-05,-0.04668808728456497,0.04537130519747734,0.1306069791316986
3744,1264.4376919269562,5.12724511736451e-07,-0.003393802559003234,0.04863998666405678,0.13646820187568665
3745,1264.7653331756592,6.843609753559576e-06,-0.001575710717588663,0.04687497019767761,0.13420596718788147
3746,1265.0925862789154,1.1783675290644169e-05,0.028567036613821983,0.04733900725841522,0.13595405220985413
3747,1265.420871257782,2.3829652491258457e-05,-0.03389199823141098,0.046377912163734436,0.13667385280132294
3748,1265.747722864151,3.4353540740994504e-06,-0.0355277881026268,0.04745564982295036,0.13400031626224518
3749,1266.075287103653,2.5346387701574713e-05,-0.008075136691331863,0.046755820512771606,0.12423159927129745
3750,1266.4028635025024,4.681827249441994e-06,-0.0037141370121389627,0.04352853074669838,0.12227786332368851
3751,1267.5092015266418,7.463087058567908e-06,-0.030608713626861572,0.044563546776771545,0.12515880167484283
3752,1267.837495803833,2.485623917891644e-05,0.02086014300584793,0.04545760899782181,0.12495314329862595
3753,1268.1650140285492,1.2218355550430715e-05,-0.019836273044347763,0.04392088204622269,0.1215580552816391
3754,1268.4923436641693,1.792591137927957e-05,-0.05975858122110367,0.04589924216270447,0.12145698070526123
3755,1268.820247411728,2.132716508640442e-05,0.017193319275975227,0.04657837748527527,0.12145698070526123
3756,1269.1488897800446,1.259290729649365e-05,-0.009909264743328094,0.045865777879953384,0.12032586336135864
3757,1269.4769163131714,3.5670720535563305e-05,0.021765489131212234,0.04336365684866905,0.1252598762512207
3758,1269.8039422035217,3.1765081075718626e-05,0.05041727051138878,0.043258655816316605,0.1241287812590599
3759,1270.131984949112,8.172640377779317e-07,0.0037319038528949022,0.04343607276678085,0.12454008311033249
3760,1270.4593093395233,2.2336193069349974e-05,0.03500539809465408,0.04495357722043991,0.12443900853395462
3761,1270.78728556633,1.352251274511218e-05,-0.03654176741838455,0.045474328100681305,0.1248503252863884
3762,1271.1150329113007,8.887002877600025e-06,0.03224533796310425,0.044807400554418564,0.12371744960546494
3763,1271.442789554596,1.6255112313956488e-06,-0.07048540562391281,0.04582132026553154,0.12556836009025574
3764,1271.7708022594452,1.2556116416817531e-05,-0.007486802991479635,0.047873515635728836,0.13122569024562836
3765,1272.0988972187042,7.3503501880622935e-06,-0.040438249707221985,0.05206749588251114,0.13143134117126465
3766,1272.4266262054443,9.667553968029097e-06,0.03316133841872215,0.046168405562639236,0.12495314329862595
3767,1272.7539989948273,1.5466574041056447e-05,0.05300690978765488,0.04612988233566284,0.1296815127134323
3768,1273.0816020965576,4.7937151066435035e-06,0.003630900289863348,0.04631921648979187,0.1300928294658661
3769,1273.4088203907013,2.5981633370975032e-05,0.02890557236969471,0.04657050967216492,0.13317768275737762
3770,1273.7366638183594,1.1554038792382926e-05,0.00033417969825677574,0.04610540345311165,0.13256071507930756
3771,1274.0641813278198,1.0338603715354111e-05,-0.03522079437971115,0.04804427921772003,0.13595405220985413
3772,1274.3918588161469,1.283898927795235e-05,-0.004038090817630291,0.047229599207639694,0.1310182809829712
3773,1274.7194442749023,6.698376637359615e-06,0.04058389738202095,0.04804529994726181,0.12628817558288574
3774,1275.046659231186,2.074576150334906e-05,0.0008740389021113515,0.045262716710567474,0.13173808157444
3775,1275.3748109340668,6.182425295264693e-06,-0.01713915728032589,0.046412449330091476,0.12999001145362854
3776,1275.7024981975555,2.1602802007691935e-05,-0.02812611125409603,0.04424568638205528,0.13112109899520874
3777,1276.029699087143,1.3853390555595979e-05,-0.003641705494374037,0.044683489948511124,0.13112109899520874
3778,1276.3574967384338,3.9907490645418875e-06,-0.029001453891396523,0.04556833952665329,0.13256071507930756
3779,1276.6849792003632,7.820814062142745e-06,-0.02893020026385784,0.047609537839889526,0.1354399025440216
3780,1277.013001203537,2.6698955480242148e-05,0.0013507509138435125,0.047085199505090714,0.1356455683708191
3781,1277.3403420448303,1.9317873011459596e-05,-0.02428732067346573,0.048724617809057236,0.14325489103794098
3782,1277.6679153442383,1.7373014998156577e-05,-0.023454641923308372,0.05220688879489899,0.14160962402820587
3783,1277.9956967830658,4.740419626614312e-06,-0.04168984666466713,0.052818119525909424,0.1393473893404007
3784,1278.3235218524933,1.3067025975033175e-05,0.021123608574271202,0.05239208787679672,0.13718800246715546
3785,1278.651090145111,7.565300620626658e-06,-0.08880762755870819,0.04854298755526543,0.13307486474514008
3786,1278.978420972824,2.60980650637066e-05,-0.03424295037984848,0.05101461336016655,0.13348616659641266
3787,1279.306153535843,1.754610457282979e-05,0.014123995788395405,0.05006827041506767,0.1306803822517395
3788,1279.6337723731995,7.0680630415154155e-06,-0.021776864305138588,0.04527599364519119,0.1280362457036972
3789,1279.9611608982086,3.3266637728956994e-06,0.008763022720813751,0.04498746618628502,0.12402594089508057
3790,1280.289495229721,2.767826572380727e-06,-0.011681444011628628,0.045177098363637924,0.1254655420780182
3791,1280.6165611743927,2.229484925919678e-05,-0.022445188835263252,0.04635697975754738,0.12649382650852203
3792,1280.945013999939,1.5547588191111572e-05,-0.01708381064236164,0.04567170888185501,0.12587684392929077
3793,1281.2728552818298,1.4913051927578636e-05,-0.022095637395977974,0.046468544751405716,0.12371744960546494
3794,1281.6006047725677,2.7693533411365934e-05,0.038820166140794754,0.04874289408326149,0.12163146585226059
3795,1281.9280500411987,3.0229618914745515e-06,0.00507871899753809,0.04770864546298981,0.12001562118530273
3796,1282.255741596222,1.3113574823364615e-05,-0.021012578159570694,0.048180852085351944,0.1215580552816391
3797,1282.5833098888397,1.8359674868406728e-05,-0.0014629983343183994,0.049522075802087784,0.12484857439994812
3798,1282.911334514618,4.446842012839625e-06,0.032324548810720444,0.04767332971096039,0.1241287812590599
3799,1283.2392733097076,1.9081177015323192e-05,0.03975455462932587,0.04817955940961838,0.12659665942192078
3800,1283.5672993659973,2.286609924340155e-05,0.014788776636123657,0.05487648770213127,0.129167377948761
3801,1283.8949372768402,1.0946736438199878e-05,0.004824151750653982,0.05264664813876152,0.1282419115304947
3802,1284.2227685451508,2.045582004939206e-05,-0.048990897834300995,0.05492258071899414,0.12680231034755707
3803,1284.5512285232544,9.901821613311768e-06,-0.049893930554389954,0.053929004818201065,0.12885887920856476
3804,1284.8789200782776,1.886791142169386e-05,0.023450659587979317,0.052104003727436066,0.13070979714393616
3805,1285.2066366672516,9.878423952613957e-06,-0.028128627687692642,0.053835220634937286,0.12906454503536224
3806,1285.5345208644867,2.545939241827e-05,0.013713598251342773,0.05309755355119705,0.13204656541347504
3807,1285.8626699447632,8.145966603478882e-06,0.041124094277620316,0.05335642024874687,0.13400031626224518
3808,1286.1907050609589,1.57195063366089e-05,0.024484140798449516,0.053848497569561005,0.1393473893404007
3809,1286.5183103084564,1.730385520204436e-05,0.013914577662944794,0.05306803807616234,0.12813909351825714
3810,1286.8457458019257,9.283258805226069e-06,0.017781559377908707,0.05514717474579811,0.13400031626224518
3811,1287.1736640930176,5.226489520282485e-06,0.029362162575125694,0.05721849948167801,0.13554275035858154
3812,1287.5018501281738,1.642506686039269e-05,0.030767275020480156,0.053485047072172165,0.13677668571472168
3813,1287.8297638893127,1.7249892607651418e-06,0.014432428404688835,0.049035727977752686,0.1361597180366516
3814,1288.1579055786133,2.8002343697153265e-06,-0.010371329262852669,0.05353088676929474,0.13759930431842804
3815,1288.4855749607086,1.3571973795478698e-05,0.06720535457134247,0.05177019536495209,0.13533708453178406
3816,1288.813354253769,1.1935501788684633e-05,-0.008043918758630753,0.05218254774808884,0.13150300085544586
3817,1289.1411452293396,9.744609087647405e-06,0.05562892183661461,0.049148838967084885,0.12862379848957062
3818,1289.4685950279236,1.1196592595297261e-06,-0.04142173379659653,0.047674838453531265,0.12772776186466217
3819,1289.7961196899414,1.3547101843869314e-05,0.026531144976615906,0.04958963766694069,0.12382028996944427
3820,1290.1238605976105,1.698495907476172e-05,0.03260849043726921,0.04691513255238533,0.1269051432609558
3821,1290.4518537521362,1.6391750250477344e-05,-0.012315367348492146,0.04660702496767044,0.1250542402267456
3822,1290.77907538414,9.829682312556542e-06,0.019209997728466988,0.04620469734072685,0.12073542922735214
3823,1291.1068811416626,2.970474497487885e-06,0.025467993691563606,0.0465131513774395,0.12094108015298843
3824,1291.4343132972717,1.8826385712600313e-05,0.05639972910284996,0.046250119805336,0.11960431933403015
3825,1291.7617309093475,1.1226903552596923e-05,-0.041468262672424316,0.05024734511971474,0.11381648480892181
3826,1292.0892295837402,1.3699818737222813e-05,0.0698990523815155,0.05437527596950531,0.10970336943864822
3827,1292.4167568683624,1.974587758013513e-05,0.0579768531024456,0.05877039209008217,0.1128193810582161
3828,1292.7446966171265,1.513381994300289e-05,0.01567918062210083,0.05310574173927307,0.11052598059177399
3829,1293.8402588367462,5.784937457065098e-06,-0.004863185808062553,0.04852437600493431,0.11422780901193619
3830,1294.1687667369843,1.0198037671216298e-05,0.01435472909361124,0.04688180983066559,0.11273298412561417
3831,1294.4962837696075,2.3604547095601447e-05,0.00914737954735756,0.04599501192569733,0.11463914066553116
3832,1294.823669910431,1.2593847031894256e-06,0.045600466430187225,0.04919016361236572,0.11093731224536896
3833,1295.1516871452332,1.3962911907583475e-05,-0.0025627659633755684,0.04700157046318054,0.11520086228847504
3834,1295.4798810482025,2.8350913794383814e-07,-0.0047872113063931465,0.04947914555668831,0.12163146585226059
3835,1295.807545185089,4.21699951402843e-07,0.0192559827119112,0.0494861975312233,0.1253332942724228
3836,1296.1354932785034,8.945710760599468e-06,0.06264511495828629,0.04837765917181969,0.11998619884252548
3837,1296.463119983673,1.4189475223247427e-05,-0.04041604325175285,0.04721458628773689,0.12245407700538635
3838,1296.7913076877594,1.75507775566075e-05,0.04386097937822342,0.04828402400016785,0.12574462592601776
3839,1297.1190030574799,1.4421769265027251e-05,-0.009875030256807804,0.04647589474916458,0.12013663351535797
3840,1297.4467930793762,1.735580553940963e-05,-0.029420608654618263,0.045589495450258255,0.11340519785881042
3841,1297.774332523346,1.1514112884469796e-05,-0.0008362543303519487,0.04775169864296913,0.12204279005527496
3842,1298.1022322177887,6.793879947508685e-06,-0.06013809144496918,0.048407647758722305,0.1130232885479927
3843,1298.4300746917725,2.8892202408314915e-07,0.03663831949234009,0.04661955311894417,0.12145522981882095
3844,1298.7573668956757,1.9940622223657556e-05,-0.009639301337301731,0.052447348833084106,0.1327369511127472
3845,1299.0849516391754,1.178098773380043e-05,-0.022589048370718956,0.05083266273140907,0.12985773384571075
3846,1299.4125616550446,3.873053174174856e-06,-0.025671910494565964,0.050895534455776215,0.13109168410301208
3847,1299.7410807609558,2.006457361858338e-05,-0.022940954193472862,0.05601111799478531,0.13767272233963013
3848,1300.0680639743805,5.653754215018125e-06,0.03542915731668472,0.04764259234070778,0.1250724047422409
3849,1300.395601272583,1.0639524589350913e-05,-0.06345808506011963,0.04892077296972275,0.12589502334594727
3850,1300.7230682373047,1.593022716406267e-05,7.73906685935799e-06,0.049297209829092026,0.12423159927129745
3851,1301.050632238388,1.7488067896920256e-05,0.03749094530940056,0.044366948306560516,0.11980997025966644
3852,1301.3784968852997,4.680172878579469e-06,-0.006541709881275892,0.042667925357818604,0.1206325963139534
3853,1301.7063241004944,3.206282826795359e-06,0.010781262069940567,0.04376519098877907,0.11672511696815491
3854,1302.0341243743896,6.190078238432761e-06,0.02197926864027977,0.046620916575193405,0.11559400707483292
3855,1302.3619616031647,9.321279321738984e-06,0.01447077002376318,0.0448545478284359,0.11950148642063141
3856,1302.689429283142,1.9691304260049947e-05,0.11375274509191513,0.047434043139219284,0.1150798574090004
3857,1303.0168464183807,1.464692013541935e-05,-0.07159329205751419,0.0453057736158371,0.11682794988155365
3858,1303.3448729515076,1.1563831321836915e-05,0.004388336557894945,0.04466269537806511,0.11672511696815491
3859,1303.6725544929504,8.23889331513783e-06,-0.02790549211204052,0.04783393815159798,0.11765231937170029
3860,1304.0001680850983,1.850144144555088e-05,-0.020867738872766495,0.04640818387269974,0.11806363612413406
3861,1304.3275771141052,5.123958999320166e-06,0.047108907252550125,0.050843220204114914,0.11970888823270798
3862,1304.6552097797394,2.4851890429999912e-06,-0.019562605768442154,0.048302192240953445,0.117446668446064
3863,1304.9826939105988,2.526464595575817e-05,0.0013543486129492521,0.04588301107287407,0.11682794988155365
3864,1305.3099491596222,1.2035786312480923e-05,-0.0025701760314404964,0.0450650118291378,0.11950148642063141
3865,1305.6376535892487,6.825149739597691e-06,0.02648724429309368,0.04667407646775246,0.11651945859193802
3866,1305.9657135009766,3.7810398225701647e-06,-0.03193046525120735,0.04680897295475006,0.12052977085113525
3867,1306.2934703826904,4.180134965281468e-06,-0.03638209402561188,0.046624209731817245,0.11795905977487564
3868,1306.6209392547607,5.531444813300368e-08,0.07334070652723312,0.04459620639681816,0.12022128701210022
3869,1306.9486243724823,9.165314054371265e-07,0.09866157919168472,0.045324139297008514,0.1269051432609558
3870,1307.2763681411743,3.265425038989633e-05,-0.02823251485824585,0.04734698683023453,0.1243344247341156
3871,1307.6036822795868,1.5564499335596338e-05,-0.012815339490771294,0.0474587082862854,0.12587684392929077
3872,1307.9313299655914,7.293316230061464e-06,0.031270433217287064,0.0476924329996109,0.1234089657664299
3873,1308.2594468593597,1.3460173249768559e-05,-0.0003136885061394423,0.047098640352487564,0.12227786332368851
3874,1308.5870170593262,3.031406947684445e-07,-0.001150851254351437,0.04645966365933418,0.11960431933403015
3875,1308.9147844314575,2.2570820874534547e-05,0.009309657849371433,0.04541665315628052,0.12351180613040924
3876,1309.2425322532654,7.0921032602200285e-06,-0.010710570961236954,0.04720010608434677,0.12947586178779602
3877,1309.5707125663757,1.4816876500844955e-05,-0.09159839153289795,0.046770039945840836,0.12793342769145966
3878,1309.8985426425934,3.9533751987619326e-06,-0.007720991037786007,0.046714723110198975,0.1280362457036972
3879,1310.2264971733093,2.207072793680709e-05,0.007622895296663046,0.045543428510427475,0.12669949233531952
3880,1310.554272890091,2.042620053543942e-06,0.053508199751377106,0.04545023664832115,0.12762494385242462
3881,1310.8819966316223,6.7696591941057704e-06,0.04511507973074913,0.04724572226405144,0.13019564747810364
3882,1311.2098226547241,1.969192635442596e-05,-0.01569383405148983,0.04843200743198395,0.13677668571472168
3883,1311.5374870300293,6.812205811002059e-06,-0.019670147448778152,0.04935647174715996,0.13759930431842804
3884,1311.8646223545074,1.4549870684277266e-05,-0.057803429663181305,0.04927241429686546,0.13790778815746307
3885,1312.19225025177,1.6854231944307685e-05,-0.008040366694331169,0.049035221338272095,0.137290820479393
3886,1312.5200352668762,2.9290677048265934e-05,-0.021569084376096725,0.06292283535003662,0.14623689651489258
3887,1312.8475058078766,6.393480816768715e-06,-0.006834134925156832,0.06506933271884918,0.14592841267585754
3888,1313.1753747463226,6.8296826611913275e-06,0.006929659750312567,0.054573651403188705,0.13718800246715546
3889,1313.503201007843,1.1458257176855113e-05,0.007554992102086544,0.05153624340891838,0.13790778815746307
3890,1313.8306367397308,2.0157369817752624e-06,0.041036881506443024,0.04562002047896385,0.1384219378232956
3891,1314.1585800647736,3.235746362406644e-06,-0.04187675565481186,0.04168746992945671,0.12937302887439728
3892,1314.4869191646576,9.950798812496942e-06,0.0020045554265379906,0.04196586087346077,0.1300928294658661
3893,1314.8149452209473,1.061849616235122e-05,-0.025101542472839355,0.04302014037966728,0.12937302887439728
3894,1315.1433436870575,2.4549248337280005e-05,-0.0537821426987648,0.04242831841111183,0.13029849529266357
3895,1315.4714572429657,6.459219093812862e-06,-0.041850633919239044,0.04149961471557617,0.12855039536952972
3896,1315.7993268966675,6.698463948850986e-06,-0.006644200999289751,0.04167989268898964,0.1278306096792221
3897,1316.12717795372,2.0836134353885427e-05,-0.07838566601276398,0.041543956845998764,0.12721364200115204
3898,1316.4547560214996,2.772760490188375e-05,0.05167863890528679,0.04343113303184509,0.13142959773540497
3899,1316.7828328609467,1.3825383575749584e-05,-0.06647755205631256,0.04165443778038025,0.129167377948761
3900,1317.110359430313,6.1349001043708995e-06,-0.03684353828430176,0.04136769473552704,0.1206325963139534
3901,1317.4379634857178,5.9035728554590605e-06,-0.04623935744166374,0.04341427981853485,0.11909016966819763
3902,1317.7663507461548,2.3520924514741637e-05,0.014724439941346645,0.04132693260908127,0.11991280317306519
3903,1318.0944566726685,1.0456327800056897e-05,0.01843043603003025,0.040780723094940186,0.12330614030361176
3904,1318.4222059249878,2.505014435882913e-06,-0.01105630025267601,0.04178747162222862,0.12680231034755707
3905,1318.7498185634613,2.1777916117571294e-05,-0.0659034326672554,0.04098061844706535,0.12577402591705322
3906,1319.0780575275421,6.785767254768871e-06,0.008822323754429817,0.04277632012963295,0.11939865350723267
3907,1320.1767797470093,6.979540557949804e-06,-0.058885302394628525,0.04611031338572502,0.11950148642063141
3908,1320.5041298866272,2.3791376406734344e-06,0.015641197562217712,0.04564564302563667,0.1224835067987442
3909,1320.8323247432709,5.253100425761659e-06,0.07029417902231216,0.04911031574010849,0.12587684392929077
3910,1321.1602265834808,1.1075649126723874e-05,0.025464069098234177,0.04916493594646454,0.1306069791316986
3911,1321.4873061180115,9.415365639142692e-06,-0.037834759801626205,0.05031869560480118,0.1310182809829712
3912,1321.8150358200073,1.4563232980435714e-05,0.0005968027980998158,0.04888434335589409,0.1298871636390686
3913,1322.142996788025,9.308533890362014e-07,-0.00779678812250495,0.048286788165569305,0.12351180613040924
3914,1322.470687866211,8.146716936607845e-06,0.003501787083223462,0.050409261137247086,0.11950148642063141
3915,1322.7986071109772,1.9978111595264636e-05,0.004950188100337982,0.05276929959654808,0.12382028996944427
3916,1323.1263859272003,5.754842277383432e-06,0.05009246617555618,0.05299688130617142,0.12402594089508057
3917,1323.4537920951843,4.8553729357081465e-06,0.04089023917913437,0.052232492715120316,0.12680231034755707
3918,1323.7810597419739,4.195387646177551e-06,0.022266434505581856,0.05072685331106186,0.12680231034755707
3919,1324.1091339588165,2.334248165425379e-06,0.02289731241762638,0.05318298190832138,0.126185342669487
3920,1324.4363548755646,6.15639964962611e-06,0.053504712879657745,0.05307697877287865,0.12330614030361176
3921,1324.7639420032501,1.8657496184459887e-05,-0.0003932261315640062,0.051578693091869354,0.12289483845233917
3922,1325.0911991596222,1.0974617907777429e-05,0.06655764579772949,0.05323528125882149,0.1271107941865921
3923,1325.4186732769012,3.5423418012214825e-06,0.0027728008572012186,0.048095349222421646,0.12752212584018707
3924,1325.7467970848083,2.1778561858809553e-05,-0.012074149213731289,0.04931040108203888,0.1271107941865921
3925,1326.074337720871,2.5299523258581758e-06,0.02940484508872032,0.05096103250980377,0.12793342769145966
3926,1326.4019451141357,1.6371835442896554e-07,-0.009573101997375488,0.04731887951493263,0.12443726509809494
3927,1326.7295711040497,3.0263774988270598e-06,-0.023075465112924576,0.04830409958958626,0.11909016966819763
3928,1327.0575363636017,6.489666247944115e-06,0.00031310797203332186,0.04596885293722153,0.12052977085113525
3929,1327.3850002288818,1.0058076441055164e-05,-0.03144043684005737,0.0457647480070591,0.11271480470895767
3930,1327.7125973701477,8.332394827448297e-06,0.025715429335832596,0.048735667020082474,0.10921862721443176
3931,1328.040854692459,1.1028568223991897e-05,0.01886530965566635,0.04497607424855232,0.11775340139865875
3932,1328.3685026168823,2.005395344895078e-06,0.02512950822710991,0.04503951966762543,0.12166088074445724
3933,1328.6961333751678,6.317102815955877e-06,-0.001345813274383545,0.04595385491847992,0.1169307678937912
3934,1329.0237576961517,5.496293056239665e-07,0.003695582039654255,0.046198129653930664,0.113228939473629
3935,1329.3514649868011,1.1357184121152386e-05,-0.02104281634092331,0.04553275182843208,0.11538834124803543
3936,1329.67977309227,5.966627213638276e-06,-0.008977902121841908,0.04515863209962845,0.11497703194618225
3937,1330.0073421001434,1.260102067135449e-06,-0.013776879757642746,0.046115171164274216,0.11456571519374847
3938,1330.3356719017029,1.0470247957528045e-07,0.04964122176170349,0.04510076344013214,0.11754774302244186
3939,1330.6632561683655,7.556677701359149e-06,-0.0938057005405426,0.04571353644132614,0.11621097475290298
3940,1330.991409778595,3.7500167309190147e-06,0.05187934637069702,0.047029756009578705,0.11751831322908401
3941,1331.319239616394,3.904143795807613e-06,-0.04599616304039955,0.046226367354393005,0.11217125505208969
3942,1331.647557258606,8.653529221192002e-06,-0.0031034015119075775,0.045777399092912674,0.10929203778505325
3943,1331.9758093357086,1.4871454368403647e-05,0.003224461106583476,0.045571405440568924,0.11134859919548035
3944,1332.3032641410828,1.5881361832725815e-05,-0.03244694694876671,0.04678213968873024,0.10846942663192749
3945,1332.6304473876953,4.083022940903902e-05,0.03077840805053711,0.04797809198498726,0.11436006426811218
3946,1332.9580023288727,2.1578081941697747e-05,0.0022603212855756283,0.04900944605469704,0.11847319453954697
3947,1333.2859635353088,7.2169250415754505e-06,0.00047977446229197085,0.046444088220596313,0.11754774302244186
3948,1333.613823890686,2.247041447844822e-05,-0.025833137333393097,0.04588417708873749,0.11723925173282623
3949,1333.9416842460632,6.093215233704541e-06,-0.0032354306895285845,0.04488344117999077,0.11672511696815491
3950,1334.2694816589355,2.7900125587621005e-06,-0.023125315085053444,0.04444703459739685,0.11292045563459396
3951,1334.597531080246,9.57445809035562e-06,0.005868513602763414,0.04510711133480072,0.11240631341934204
3952,1334.925109386444,2.2792810341343284e-06,-0.012056245468556881,0.04453574866056442,0.11713643372058868
3953,1335.2526133060455,1.1507798262755387e-05,0.04158525541424751,0.042643364518880844,0.11682794988155365
3954,1335.5805203914642,1.0565457159827929e-05,0.0010580468224361539,0.04043923690915108,0.112097829580307
3955,1335.9077425003052,1.0796122296596877e-05,-0.04123219847679138,0.040389254689216614,0.112097829580307
3956,1336.2352230548859,1.778839941835031e-05,-0.11968861520290375,0.03956745192408562,0.112097829580307
3957,1336.5630202293396,3.849997028737562e-06,-0.0573267787694931,0.04464435204863548,0.10921862721443176
3958,1336.8908071517944,5.079436505184276e-06,-0.016096992418169975,0.047979772090911865,0.1126137226819992
3959,1337.2188367843628,1.6544196114409715e-05,0.04249103367328644,0.04331798106431961,0.10819210112094879
3960,1337.5468211174011,2.9809203624608926e-05,-0.04816875234246254,0.044926196336746216,0.11631380021572113
3961,1337.8745214939117,9.533058801025618e-06,0.04443785175681114,0.04711697995662689,0.1241287812590599
3962,1338.2022280693054,3.3655737752269488e-06,-0.015354840084910393,0.04439729079604149,0.12022128701210022
3963,1338.530919790268,1.1503498171805404e-05,-0.008582076989114285,0.04388916864991188,0.12176371365785599
3964,1338.8586084842682,1.6718944607418962e-05,-0.04118267819285393,0.04373091086745262,0.11754774302244186
3965,1339.1857800483704,2.9025368348811753e-06,-0.02931995317339897,0.04419013485312462,0.11744491755962372
3966,1339.5133078098297,8.674264790897723e-06,0.079493947327137,0.04291817545890808,0.11549117416143417
3967,1339.8410141468048,1.8435306401443086e-06,0.03507594019174576,0.04655018076300621,0.11271480470895767
3968,1340.1692824363708,5.7594975260144565e-06,0.0353754423558712,0.04421373829245567,0.11405157297849655
3969,1340.496508359909,4.484030341700418e-06,-0.011236823163926601,0.0430254265666008,0.11497703194618225
3970,1340.824358701706,9.013745511765592e-06,0.04648663476109505,0.044516630470752716,0.11312612146139145
3971,1341.1512322425842,1.5839454135857522e-05,0.015075089409947395,0.045634493231773376,0.11168651282787323
3972,1341.4789855480194,9.02159354154719e-06,0.011140811257064342,0.04242993891239166,0.11281763017177582
3973,1341.8067181110382,1.4019728951097932e-05,0.039777401834726334,0.04045657441020012,0.11261197179555893
3974,1342.1343507766724,1.2993080417800229e-05,-0.003228176152333617,0.040422696620225906,0.11014408618211746
3975,1342.462277173996,9.835670425673015e-06,0.030447831377387047,0.04250882938504219,0.10880906879901886
3976,1342.7900485992432,2.3116035663406365e-05,0.029483763501048088,0.04030903801321983,0.1102469190955162
3977,1343.1175184249878,1.0004396244767122e-05,0.017932696267962456,0.041792917996644974,0.10459134727716446
3978,1343.445142507553,5.94527864450356e-06,-0.08228926360607147,0.04173316806554794,0.1102469190955162
3979,1343.7728292942047,5.760033673141152e-06,-0.04170543700456619,0.04246935248374939,0.1056196317076683
3980,1344.1001734733582,1.0183663107454777e-05,0.0024693035520613194,0.04160497337579727,0.1028432622551918
3981,1344.4285576343536,2.0358180336188525e-05,0.03274591267108917,0.04106190800666809,0.10559021681547165
3982,1344.7560641765594,8.979121957963798e-06,-0.005742816720157862,0.04131845384836197,0.11052598059177399
3983,1345.083424091339,1.2562432857521344e-05,-0.008530409075319767,0.04131295531988144,0.11086388677358627
3984,1345.4111585617065,1.3160493836039677e-05,-0.07410309463739395,0.040134869515895844,0.11374308913946152
3985,1346.5102438926697,2.186126948799938e-05,0.020390253514051437,0.04161272570490837,0.11641662567853928
3986,1346.8381638526917,9.172869681606244e-07,-0.026260828599333763,0.04045797511935234,0.11199499666690826
3987,1347.1661400794983,4.241947408445412e-06,0.03549334034323692,0.039961591362953186,0.10962994396686554
3988,1347.4932169914246,1.3775182196695823e-05,0.04999089986085892,0.0399356409907341,0.10911580920219421
3989,1347.820850610733,1.8568920495454222e-05,-0.020112421363592148,0.041157495230436325,0.10777903348207474
3990,1348.1492009162903,9.926273378368933e-06,-0.02582751214504242,0.04169455170631409,0.11436006426811218
3991,1348.4762580394745,1.511868140369188e-05,0.010549896396696568,0.041433900594711304,0.11898734420537949
3992,1348.8037323951721,7.674334483454004e-06,0.08175864070653915,0.041482046246528625,0.11713643372058868
3993,1349.1310222148895,7.838948477001395e-06,-0.029853064566850662,0.04194095358252525,0.12104391306638718
3994,1349.4590425491333,7.856082788748608e-07,-0.04846995323896408,0.03986060619354248,0.11631380021572113
3995,1349.7866985797882,3.6529911540128523e-06,0.006828417535871267,0.03973552957177162,0.1169307678937912
3996,1350.1154415607452,2.5161757548630703e-06,-0.05229128152132034,0.03937286138534546,0.11682794988155365
3997,1350.4434978961945,1.0651320735632908e-05,0.04137728735804558,0.04065532982349396,0.11744491755962372
3998,1350.7717089653015,1.9833731130347587e-05,0.029337044805288315,0.041104067116975784,0.11867886036634445
3999,1351.0993349552155,6.90216438670177e-06,0.037762247025966644,0.04016081988811493,0.11919300258159637
4000,1351.42671084404,8.712083399586845e-06,0.05621672421693802,0.0408746600151062,0.12032411247491837
4001,1351.754727602005,1.0856526387215126e-05,0.005658348556607962,0.040538813918828964,0.11436006426811218
4002,1352.0827157497406,1.0004509022110142e-05,-0.020948009565472603,0.04225786775350571,0.11127520352602005
4003,1352.4099588394165,1.529614564788062e-05,-0.019250832498073578,0.04053402692079544,0.11734208464622498
4004,1352.73788523674,3.9265721341052995e-08,-0.024049976840615273,0.04039738327264786,0.11919300258159637
4005,1353.0656650066376,5.341300038708141e-06,-0.025714382529258728,0.041112180799245834,0.11816471070051193
4006,1353.3942303657532,6.677257260889746e-06,-0.019501326605677605,0.04623406007885933,0.11086563766002655
4007,1353.721518278122,1.927745188368135e-06,0.01628855988383293,0.04849234223365784,0.1126137226819992
4008,1354.0490217208862,1.31137721837149e-05,-0.004962615668773651,0.0501410998404026,0.11240806430578232
4009,1354.3765783309937,5.792916908831103e-06,0.006816737353801727,0.05309571325778961,0.11446463316679001
4010,1354.704187631607,6.801422841817839e-06,0.07469259947538376,0.045813534408807755,0.10993842780590057
4011,1355.031572341919,1.537836214993149e-05,0.015281856060028076,0.04635924845933914,0.11497703194618225
4012,1355.359637260437,1.746344605635386e-05,-0.004132973961532116,0.045937441289424896,0.11497703194618225
4013,1355.687002658844,1.3787945135845803e-05,0.02197791449725628,0.04817544296383858,0.1123034879565239
4014,1356.0148088932037,1.4392967386811506e-06,-0.013804304413497448,0.046688687056303024,0.1113780289888382
4015,1356.341744184494,1.3789397144137183e-06,0.004877137951552868,0.04401006922125816,0.10901297628879547
4016,1356.6693274974823,1.0146132808586117e-05,-0.025352975353598595,0.046131640672683716,0.11065823584794998
4017,1356.9966111183167,1.3347915228223428e-05,-0.0067025707103312016,0.044220931828022,0.11538834124803543
4018,1357.3246111869812,1.448865259590093e-05,0.021279847249388695,0.043461982160806656,0.11487419903278351
4019,1357.6528236865997,6.4607966123730876e-06,0.012380765751004219,0.044976647943258286,0.11795905977487564
4020,1357.9798374176025,2.9555957326010684e-07,-0.024088004603981972,0.04340435564517975,0.11888451129198074
4021,1358.3074963092804,2.116156611009501e-05,-0.013610121794044971,0.044349584728479385,0.11754774302244186
4022,1358.635243654251,3.7454562971106498e-06,-0.022383028641343117,0.0444038100540638,0.11806188523769379
4023,1358.9633295536041,1.439058905816637e-06,0.012432265095412731,0.045000407844781876,0.11065823584794998
4024,1359.2910799980164,1.3682622920896392e-05,-0.05994776636362076,0.04781380295753479,0.11446288228034973
4025,1359.618510723114,1.3838871382176876e-06,-0.0702168345451355,0.048051998019218445,0.1197071373462677
4026,1359.94655251503,5.228855570749147e-06,0.06507983803749084,0.04988580197095871,0.1224835067987442
4027,1360.27437210083,2.2052747226553038e-05,0.055983636528253555,0.05182057246565819,0.1243344247341156
4028,1360.6015512943268,1.3670199223270174e-05,0.022867750376462936,0.0491718091070652,0.1215580552816391
4029,1360.9291167259216,6.225998731679283e-06,0.02942558005452156,0.04797825217247009,0.11590249091386795
4030,1361.2570593357086,1.70617181538546e-06,-0.0053644608706235886,0.04650069773197174,0.11713643372058868
4031,1361.5848350524902,1.8000127965933643e-05,0.03578165918588638,0.04548659175634384,0.11456571519374847
4032,1361.9122598171234,1.0861183909582905e-05,-0.051297564059495926,0.0458325631916523,0.11929582804441452
4033,1362.2397735118866,1.251914000022225e-06,-0.012456459924578667,0.049255628138780594,0.12083826214075089
4034,1362.567735671997,1.3653680071001872e-05,-0.010004667565226555,0.048161234706640244,0.12207220494747162
4035,1362.8950262069702,4.18918534705881e-06,0.03264673799276352,0.04698404297232628,0.11960431933403015
4036,1363.2227985858917,1.370607606077101e-05,-0.0010484671220183372,0.046649426221847534,0.12299765646457672
4037,1363.5509843826294,1.4727901316291536e-06,-0.08197427541017532,0.0457431823015213,0.12135239690542221
4038,1363.8790156841278,6.260076588660013e-06,-0.026520222425460815,0.04588831588625908,0.11929582804441452
4039,1364.2072768211365,1.0522878255869728e-05,-0.00862568523734808,0.04527759179472923,0.1113780289888382
4040,1364.5350329875946,3.7506897569983266e-06,0.0478648841381073,0.04591432213783264,0.10962994396686554
4041,1364.8622663021088,6.423273589462042e-06,0.005073969252407551,0.04503609240055084,0.10819210112094879
4042,1365.19007229805,1.4703604392707348e-05,-0.015035510063171387,0.04721793904900551,0.1104525700211525
4043,1365.5179011821747,2.0874376787105575e-05,-0.04441693052649498,0.047190453857183456,0.11538834124803543
4044,1365.845381975174,2.417273776700313e-07,0.05968013033270836,0.04731433838605881,0.1139487475156784
4045,1366.1732997894287,8.836662345856894e-06,0.009410574100911617,0.04774372652173042,0.11559400707483292
4046,1366.5013868808746,1.9253144273534417e-05,0.06897645443677902,0.04409442096948624,0.12032411247491837
4047,1366.8286333084106,4.323200300859753e-06,0.017437351867556572,0.044555842876434326,0.1169307678937912
4048,1367.1562237739563,7.364856628555572e-06,0.0389341376721859,0.047116585075855255,0.11271480470895767
4049,1367.484258890152,6.168800609884784e-06,-0.01934199593961239,0.04658353328704834,0.11148086190223694
4050,1367.812080860138,5.3655267038266174e-06,0.04738481715321541,0.04903271794319153,0.11806188523769379
4051,1368.1399374008179,9.244075016567876e-08,0.0480913445353508,0.04571680724620819,0.12382028996944427
4052,1368.467711687088,2.5416961761948187e-06,-0.00028172970633022487,0.04305673763155937,0.12423159927129745
4053,1368.795790195465,4.0179293137043715e-06,-0.027357401326298714,0.04203158989548683,0.1187816858291626
4054,1369.123948097229,4.51855066785356e-06,-0.013908354565501213,0.04297013580799103,0.11754774302244186
4055,1369.4516661167145,6.925444722583052e-06,-0.060803577303886414,0.043924301862716675,0.12094108015298843
4056,1369.7790985107422,2.2733474906999618e-05,0.07423391938209534,0.04261239245533943,0.12001562118530273
4057,1370.1069567203522,8.658328169985907e-07,-0.04654460400342941,0.042737048119306564,0.11909016966819763
4058,1370.4352633953094,1.1082124729000498e-05,-0.014778023585677147,0.042754609137773514,0.11898734420537949
4059,1370.7629153728485,7.496608759538503e-06,-0.030136458575725555,0.04125424847006798,0.11518268287181854
4060,1371.090560913086,2.819059773173649e-05,0.004813859239220619,0.042164988815784454,0.11929582804441452
4061,1371.418236732483,2.3723407139186747e-05,-0.043201103806495667,0.04065881669521332,0.11888451129198074
4062,1371.7463583946228,2.3808096827337977e-08,-0.07247328013181686,0.03992108255624771,0.1178562268614769
4063,1372.8420989513397,1.034399974741973e-05,-0.08010106533765793,0.042485903948545456,0.12042694538831711
4064,1373.169873714447,5.448115985018376e-07,-0.017152555286884308,0.04282583296298981,0.11806188523769379
4065,1373.497407913208,2.5324201487819664e-05,-0.02472636103630066,0.04084685072302818,0.11682794988155365
4066,1373.8247079849243,2.0875079371762695e-06,-0.0022249692119657993,0.04196181893348694,0.11857602745294571
4067,1374.152426481247,1.4764722436666489e-05,-0.04564554989337921,0.04155517369508743,0.12052977085113525
4068,1374.4797015190125,1.4323685718409251e-05,-0.008140716701745987,0.04445868358016014,0.11672511696815491
4069,1374.8075940608978,1.5341289326897822e-05,-0.02389727346599102,0.046158481389284134,0.12268917262554169
4070,1375.1350734233856,1.2315557796682697e-05,0.07544007152318954,0.04189401865005493,0.1241287812590599
4071,1375.463491678238,2.694994145713281e-05,0.01460811123251915,0.041748713701963425,0.11919300258159637
4072,1375.79168343544,2.325794639546075e-06,0.01061302237212658,0.039260003715753555,0.1160053089261055
4073,1376.1190464496613,3.821208792942343e-06,-0.023629462346434593,0.03887376934289932,0.11436006426811218
4074,1376.4465947151184,1.8306260244571604e-05,0.015937769785523415,0.04012373462319374,0.11384591460227966
4075,1376.7742114067078,6.916162419656757e-06,-0.015764785930514336,0.044380273669958115,0.11919300258159637
4076,1377.1019484996796,9.284628504246939e-06,-0.008821200579404831,0.04423827305436134,0.11816471070051193
4077,1377.4295935630798,6.048371687938925e-06,0.021607376635074615,0.0408887080848217,0.11148086190223694
4078,1377.7572917938232,2.8524686968012247e-06,-0.040380291640758514,0.040542177855968475,0.11528551578521729
4079,1378.0844328403473,5.727798907173565e-06,0.01229528896510601,0.0416971780359745,0.11754774302244186
4080,1378.412649154663,6.975896837957407e-08,-0.013995978981256485,0.04051768034696579,0.11579965800046921
4081,1378.7399892807007,7.152783041419752e-07,0.009155713953077793,0.04252336919307709,0.1197071373462677
4082,1379.0678451061249,1.3491171557689086e-05,-0.02986203134059906,0.04353664070367813,0.11651945859193802
4083,1379.3962316513062,8.649280971440021e-06,0.004896411672234535,0.045051150023937225,0.11734208464622498
4084,1379.7237200737,1.299762607231969e-05,-0.053565606474876404,0.04431058093905449,0.11888451129198074
4085,1380.0517089366913,2.9872640880057588e-05,0.003102333517745137,0.043723803013563156,0.11384591460227966
4086,1380.379650592804,2.409713670203928e-05,-0.02108965441584587,0.043234068900346756,0.11477136611938477
4087,1380.7078092098236,1.282297307625413e-05,0.058274731040000916,0.0451800711452961,0.1160053089261055
4088,1381.0354957580566,2.6739238819573075e-05,0.00345897045917809,0.044743865728378296,0.11806188523769379
4089,1381.3626871109009,7.740824912616517e-06,-0.009790978394448757,0.04431262984871864,0.11569682508707047
4090,1381.690104484558,1.959127257578075e-05,0.006418125703930855,0.04383385553956032,0.11569682508707047
4091,1382.0180113315582,3.855579961964395e-06,0.06268272548913956,0.04256206005811691,0.11672511696815491
4092,1382.3456559181213,3.824299255938968e-06,-0.05318367853760719,0.042822860181331635,0.10572246462106705
4093,1382.6733071804047,1.061143211700255e-05,-0.008765886537730694,0.04461348429322243,0.106545090675354
4094,1383.001496553421,7.925474164949264e-06,-0.027002744376659393,0.043541114777326584,0.1083960011601448
4095,1383.3291172981262,1.2196456737001427e-05,-0.007178115658462048,0.043271347880363464,0.10993842780590057
4096,1383.6572785377502,1.5731238818261772e-05,-0.005700209178030491,0.045465316623449326,0.11281763017177582
4097,1383.9846367835999,1.725114998407662e-05,0.011050560511648655,0.04790486767888069,0.11487419903278351
4098,1384.3118069171906,2.533186943765031e-06,0.010486366227269173,0.04464704915881157,0.11806188523769379
4099,1384.6397409439087,4.470545718504582e-06,-0.017542917281389236,0.04446008428931236,0.11569682508707047
4100,1384.9671623706818,1.6718098777346313e-05,0.009688315913081169,0.04268183559179306,0.11466854810714722
4101,1385.2945137023926,1.0055633538286202e-05,-0.01880183443427086,0.04311355948448181,0.10819035023450851
4102,1385.6219215393066,1.3448301615426317e-05,-0.050772275775671005,0.0439411997795105,0.106545090675354
4103,1385.9499714374542,5.745505859522382e-06,-0.039148811250925064,0.04803325608372688,0.10068386048078537
4104,1386.2779471874237,3.304075107735116e-06,0.028155483305454254,0.04255158454179764,0.10500266402959824
4105,1386.6066014766693,2.1984276372677414e-06,0.01811428740620613,0.04205094277858734,0.10387155413627625
4106,1386.9340431690216,1.216687451233156e-06,-0.02041666768491268,0.04127852991223335,0.10911580920219421
4107,1387.2619733810425,1.1099647963419557e-05,0.02401542104780674,0.04014650732278824,0.10891014337539673
4108,1387.5895929336548,1.0103716476805857e-06,-0.015123066492378712,0.03948557376861572,0.1086016595363617
4109,1387.917155265808,5.003756086807698e-06,0.008666361682116985,0.040244415402412415,0.10623660683631897
4110,1388.2443721294403,1.832995258155279e-05,0.012993534095585346,0.040770355612039566,0.10798468440771103
4111,1388.5721139907837,3.1145184493652778e-06,0.002992308000102639,0.042274102568626404,0.11096671968698502
4112,1388.9000751972198,1.0481026038178243e-05,-0.0038125759456306696,0.04153697192668915,0.113228939473629
4113,1389.2276425361633,1.4511615518131293e-05,0.003369376063346863,0.043684206902980804,0.11672511696815491
4114,1389.5563764572144,6.7314003899809904e-06,0.01867208257317543,0.04677469655871391,0.1206325963139534
4115,1389.8838148117065,5.144317469785165e-07,-0.03051331453025341,0.04380616173148155,0.11538834124803543
4116,1390.2117013931274,2.113051596097648e-05,-0.05496741086244583,0.04445503652095795,0.1169307678937912
4117,1390.5388283729553,1.03591173683526e-05,0.005370156839489937,0.044730037450790405,0.11888451129198074
4118,1390.8662309646606,8.876527317625005e-06,-0.06362979114055634,0.045370493084192276,0.11662228405475616
4119,1391.1942069530487,2.0083064100617776e-06,-0.02197183109819889,0.04561150074005127,0.1250542402267456
4120,1391.5223426818848,2.2749231902707834e-06,0.011840744875371456,0.044155899435281754,0.12299765646457672
4121,1391.8496956825256,3.965302312280983e-06,-0.0011833333410322666,0.04517645016312599,0.12361463159322739
4122,1392.177226305008,1.7695821270535816e-06,-0.006056556478142738,0.04312705621123314,0.12166088074445724
4123,1392.5057106018066,4.237156645103823e-06,0.009410004131495953,0.04556356742978096,0.1206325963139534
4124,1392.8336153030396,6.954309696993732e-07,0.007288286462426186,0.04463798925280571,0.11898734420537949
4125,1393.1613931655884,7.987416211108211e-06,0.010522207245230675,0.04284685477614403,0.11631380021572113
4126,1393.4886441230774,7.218634436867433e-06,0.05505947023630142,0.04239499568939209,0.11857602745294571
4127,1393.8160381317139,1.7713294937493629e-06,-0.05148281529545784,0.04254503548145294,0.11980997025966644
4128,1394.144151210785,1.988068106584251e-06,-0.012775861658155918,0.04358814284205437,0.12268917262554169
4129,1394.471803188324,1.2465513464121614e-05,-0.033628061413764954,0.04454720765352249,0.1206325963139534
4130,1394.7992033958435,2.0814299205085263e-05,-0.07120431959629059,0.04517308622598648,0.11960431933403015
4131,1395.1272039413452,1.2550957762869075e-05,-0.01891324296593666,0.04663488641381264,0.12310048192739487
4132,1395.455138206482,1.211080416396726e-05,-0.036821939051151276,0.042932216078042984,0.11662228405475616
4133,1395.7825362682343,8.289783181680832e-06,0.012745522893965244,0.045753516256809235,0.1130232885479927
4134,1396.1101911067963,6.005671821185388e-06,-0.03572160005569458,0.04602997750043869,0.10736771672964096
4135,1396.4386339187622,9.12980885914294e-06,-0.011464380659162998,0.04592625051736832,0.11456571519374847
4136,1396.7662539482117,1.0364520676375832e-05,0.004967391490936279,0.04720936343073845,0.1141543984413147
4137,1397.0935895442963,4.797281690116506e-06,-0.017846764996647835,0.04637685418128967,0.11487419903278351
4138,1397.4212274551392,3.7786865050293272e-06,-0.02682957984507084,0.04525167495012283,0.11240631341934204
4139,1397.7501420974731,8.983098496173625e-07,-0.029944609850645065,0.0445239320397377,0.11004126071929932
4140,1398.0785558223724,9.383775250171311e-06,-0.022950872778892517,0.04464641958475113,0.11477136611938477
4141,1399.1765475273132,1.2074449841747992e-05,0.030724618583917618,0.04716206341981888,0.11292045563459396
4142,1399.5043487548828,2.8434405976440758e-06,0.02422153204679489,0.04517064616084099,0.11250914633274078
4143,1399.831594467163,7.346474831138039e-06,-0.05015850439667702,0.043136462569236755,0.1095271110534668
4144,1400.1591725349426,4.170974989392562e-06,-0.02795534022152424,0.04533407464623451,0.11549117416143417
4145,1400.48646402359,1.9291669559606817e-06,0.009607193060219288,0.04521690681576729,0.11096671968698502
4146,1400.8147916793823,3.5693692552740686e-06,0.030297616496682167,0.044368814677000046,0.10901297628879547
4147,1401.1422159671783,1.1675630958052352e-05,0.010432683862745762,0.04453881084918976,0.10860341042280197
4148,1401.4696662425995,4.902582531940425e-06,-0.0037430357187986374,0.0461256168782711,0.10695815831422806
4149,1401.7972829341888,9.413065527041908e-06,0.011525345034897327,0.04797804355621338,0.11189392954111099
4150,1402.124916791916,3.1960805557673666e-08,-0.018199799582362175,0.04655907675623894,0.10757512599229813
4151,1402.452386856079,3.0758469620195683e-06,0.041812606155872345,0.0480019636452198,0.10387330502271652
4152,1402.7802903652191,6.990114343352616e-06,0.020356521010398865,0.047592174261808395,0.10284501314163208
4153,1403.107263803482,1.3268006114230957e-05,-0.007055198773741722,0.04743708670139313,0.1039743721485138
4154,1403.4348208904266,9.374371074954979e-06,0.01885838620364666,0.04421870782971382,0.10870449244976044
4155,1403.762927532196,5.3572034630633425e-06,-0.037736888974905014,0.04303247109055519,0.1102469190955162
4156,1404.0898532867432,8.103296750050504e-06,0.009937508031725883,0.04273940995335579,0.11199499666690826
4157,1404.4179594516754,1.8656843167264014e-05,-0.003513460047543049,0.041734687983989716,0.11281763017177582
4158,1404.746217250824,1.8913398889708333e-05,-0.012683289125561714,0.041894495487213135,0.1083960011601448
4159,1405.07363986969,6.109503374318592e-06,-0.005808203015476465,0.04563188552856445,0.11014408618211746
4160,1405.4011192321777,1.0365600246586837e-05,-0.028944648802280426,0.0442684143781662,0.10849883407354355
4161,1405.7286477088928,6.757425126124872e-06,-0.04350515082478523,0.042481765151023865,0.11168651282787323
4162,1406.0569677352905,8.307411007990595e-06,0.03003300353884697,0.04176528379321098,0.11148086190223694
4163,1406.384637594223,3.3682206321827834e-06,-0.004612458869814873,0.04247148707509041,0.10973277688026428
4164,1406.7121481895447,2.123179456248181e-06,0.014152944087982178,0.0404195562005043,0.11364025622606277
4165,1407.0396254062653,4.782051291840617e-06,-0.01625015027821064,0.04178396612405777,0.11795905977487564
4166,1407.3672585487366,6.837839919171529e-06,0.026322394609451294,0.04316841810941696,0.1169307678937912
4167,1407.6949739456177,1.4916508007445373e-05,0.03193826973438263,0.04186835512518883,0.11919300258159637
4168,1408.0221953392029,2.803896904879366e-06,-0.024878770112991333,0.041632793843746185,0.11590249091386795
4169,1408.3498094081879,5.991903890389949e-06,0.04773339256644249,0.04834548011422157,0.12124956399202347
4170,1408.6775562763214,2.6709285521064885e-06,-0.014716166071593761,0.04317003861069679,0.11888451129198074
4171,1409.0050928592682,1.1052339687012136e-05,-0.030343877151608467,0.04357915744185448,0.1215580552816391
4172,1409.3327589035034,1.033311946230242e-05,0.011163081973791122,0.04340213164687157,0.12011845409870148
4173,1409.6603751182556,1.070055895979749e-05,-0.01785169169306755,0.042537491768598557,0.11898734420537949
4174,1409.9883799552917,6.441730988626659e-07,-0.03473963588476181,0.04260459542274475,0.11631380021572113
4175,1410.3157706260681,4.418878063461307e-07,0.013973411172628403,0.041140783578157425,0.112097829580307
4176,1410.6432421207428,2.3759946543577826e-06,0.048382971435785294,0.04101378470659256,0.11446288228034973
4177,1410.9714641571045,1.7203533388965297e-06,-0.048724688589572906,0.03983325883746147,0.11405157297849655
4178,1411.2990097999573,6.376525561790913e-06,0.012792963534593582,0.04047156125307083,0.10921862721443176
4179,1411.6266131401062,5.51630091649713e-06,0.007312620058655739,0.03895070031285286,0.10993842780590057
4180,1411.953980922699,8.095331395452376e-06,0.03812199458479881,0.03866221383213997,0.11106954514980316
4181,1412.2818822860718,2.4054170353338122e-06,0.0195809043943882,0.039643775671720505,0.11189217865467072
4182,1412.60986161232,7.4900353865814395e-06,-0.01742163673043251,0.039546720683574677,0.11374308913946152
4183,1412.9375252723694,1.975078157556709e-05,-0.06643130630254745,0.039518874138593674,0.112097829580307
4184,1413.2648253440857,1.1354726666468196e-05,0.06368253380060196,0.0403701588511467,0.11217125505208969
4185,1413.592230796814,6.161140845506452e-06,0.03342006728053093,0.03976752609014511,0.11158368736505508
4186,1413.9206006526947,1.6957117622951046e-05,0.06062610447406769,0.042352087795734406,0.11158368736505508
4187,1414.2480828762054,7.792325959599111e-06,-0.0359167642891407,0.04325791820883751,0.11463914066553116
4188,1414.5757443904877,8.378520760743413e-06,0.03279364854097366,0.04326051473617554,0.11505042761564255
4189,1414.9033422470093,1.811803667806089e-05,-0.013588322326540947,0.0440257266163826,0.11374308913946152
4190,1415.2307405471802,7.856903721403796e-06,0.017876073718070984,0.04464443773031235,0.11505042761564255
4191,1415.5585644245148,3.390365691302577e-06,-0.03221624717116356,0.040713682770729065,0.10829316824674606
4192,1415.8859856128693,1.0101558473252226e-05,0.03818725794553757,0.04051441326737404,0.1113780289888382
4193,1416.2135639190674,3.496126623758755e-07,-0.026113340631127357,0.03996733948588371,0.11178934574127197
4194,1416.5412266254425,4.654425083572278e-06,-0.0017036973731592298,0.04284031689167023,0.1141543984413147
4195,1416.8690886497498,6.688700523227453e-06,-0.008561493828892708,0.04292677342891693,0.11497703194618225
4196,1417.196275472641,4.763500783155905e-06,0.006015277002006769,0.04317527636885643,0.113228939473629
4197,1417.5238361358643,8.571571925131138e-06,-0.0463506318628788,0.04399823769927025,0.11559400707483292
4198,1417.8519837856293,9.741815119923558e-06,0.0058151246048510075,0.04114009067416191,0.11384591460227966
4199,1418.1795716285706,1.2782254998455755e-05,-0.07306964695453644,0.0408095046877861,0.11425723135471344
4200,1418.5072095394135,1.0186915460508317e-05,-0.029426133260130882,0.04009626805782318,0.11220066249370575
4201,1418.8349173069,9.348525964014698e-06,0.024238161742687225,0.03929883614182472,0.11199499666690826
4202,1419.1624364852905,1.3092849258100614e-05,-0.007713161408901215,0.04009483382105827,0.11579965800046921
4203,1419.4904220104218,5.1637784963531885e-06,0.00977381132543087,0.04032998904585838,0.11703360080718994
4204,1419.81822514534,4.366296707303263e-06,-0.004758460912853479,0.041363827884197235,0.12186653912067413
4205,1420.1457631587982,7.975451808306389e-06,-0.04770592600107193,0.04371083155274391,0.1232033222913742
4206,1420.4740743637085,8.453356713289395e-06,-0.05039006099104881,0.04269032180309296,0.11950148642063141
4207,1420.8012998104095,1.5491585145355202e-05,0.013853081502020359,0.04336610063910484,0.12258634716272354
4208,1421.1292135715485,1.1478421583888121e-05,0.044671401381492615,0.04214004427194595,0.12124956399202347
4209,1421.4565649032593,3.095728288826649e-06,-0.027055438607931137,0.04181743413209915,0.11549117416143417
4210,1421.7842299938202,2.023380829996313e-06,-0.018558034673333168,0.04017536714673042,0.11353742331266403
4211,1422.1119430065155,3.759754463317222e-06,-0.04150620475411415,0.03953000530600548,0.11271480470895767
4212,1422.439332485199,1.055433585861465e-05,0.014081652276217937,0.03957190737128258,0.11220066249370575
4213,1422.7673978805542,6.29766691417899e-06,-0.05969842150807381,0.04049386829137802,0.1067507416009903
4214,1423.095092535019,1.5724990589660592e-05,-0.08725487440824509,0.03943167254328728,0.10685357451438904
4215,1423.4223942756653,8.855393389239907e-06,-0.0208018496632576,0.03849484398961067,0.1093214601278305
4216,1423.750274181366,5.966466687823413e-06,0.032264746725559235,0.038091253489255905,0.1102469190955162
4217,1424.0781781673431,1.0141148777620401e-05,-0.030026735737919807,0.038905009627342224,0.11011465638875961
4218,1424.4057259559631,5.936959951213794e-06,7.02667239238508e-05,0.03797997906804085,0.11117237061262131
4219,1425.5008630752563,4.60944193036994e-06,0.012294729240238667,0.040357522666454315,0.11299386620521545
4220,1425.8287334442139,2.566675902926363e-05,0.03403244912624359,0.043890342116355896,0.11998619884252548
4221,1426.1567459106445,1.871501444838941e-05,-0.04440915957093239,0.04408204182982445,0.1195749044418335
4222,1426.4841856956482,1.4154333030091948e-06,0.0031797385308891535,0.04184960201382637,0.11628437042236328
4223,1426.8125677108765,5.7287402341899e-06,-0.05280425772070885,0.03833236172795296,0.11217125505208969
4224,1427.1402237415314,4.303427431295859e-06,-0.004406932275742292,0.03897356241941452,0.1139487475156784
4225,1427.4681029319763,4.619902938429732e-06,0.051797397434711456,0.04005902260541916,0.11834096163511276
4226,1427.795791387558,6.577311069122516e-07,-0.0012997459853067994,0.04466129094362259,0.12383846193552017
4227,1428.1233050823212,7.463037491106661e-06,-0.015621394850313663,0.04314849525690079,0.1253332942724228
4228,1428.4511406421661,8.114481715892907e-06,-0.00897762831300497,0.04296211153268814,0.1232767328619957
4229,1428.779145002365,3.148082043935574e-07,0.016930468380451202,0.039058033376932144,0.11875225603580475
4230,1429.1065108776093,5.046432306698989e-06,0.054800987243652344,0.03929495811462402,0.11834096163511276
4231,1429.4342484474182,1.7996582755586132e-05,-0.010685082525014877,0.04052793234586716,0.1197253093123436
4232,1429.7624294757843,2.812508000715752e-06,0.03243754804134369,0.03684588149189949,0.1119103655219078
4233,1430.0896728038788,1.2429686648829374e-05,0.013419777154922485,0.036607906222343445,0.11422780901193619
4234,1430.4169356822968,3.4423194392729783e-06,0.062231387943029404,0.038335882127285004,0.11520086228847504
4235,1430.7445821762085,8.723452538106358e-07,-0.09553077816963196,0.03930974006652832,0.11505042761564255
4236,1431.0721547603607,1.86617598956218e-05,-0.0098872110247612,0.04237687960267067,0.12039752304553986
4237,1431.3997406959534,1.2098139450245071e-05,0.0007592355832457542,0.04175315797328949,0.11682794988155365
4238,1431.7273406982422,9.911817869578954e-06,-0.0070302472449839115,0.040976934134960175,0.11628437042236328
4239,1432.0554201602936,5.4272281886369456e-06,-0.017657050862908363,0.040889300405979156,0.11703360080718994
4240,1432.383241891861,7.304489827220095e-06,-0.05333282798528671,0.039662595838308334,0.11662228405475616
4241,1432.7112896442413,8.305135452246759e-06,-0.05270765349268913,0.0404837429523468,0.11765056848526001
4242,1433.0386748313904,5.153787242306862e-06,0.003047347068786621,0.04291265457868576,0.11808007955551147
4243,1433.3660206794739,1.5861396605032496e-05,0.03203066438436508,0.04832584038376808,0.12245407700538635
4244,1433.6942937374115,5.95271694692201e-06,-0.05069822072982788,0.050212789326906204,0.12409935146570206
4245,1434.0219511985779,2.584228423074819e-05,-0.0255751833319664,0.05157042667269707,0.1253332942724228
4246,1434.3495309352875,6.279432909650495e-06,-0.04648575186729431,0.04872475191950798,0.1234271377325058
4247,1434.6776456832886,1.4543361430696677e-05,-0.0800701379776001,0.04793892055749893,0.12032411247491837
4248,1435.0054137706757,1.359454108751379e-05,-0.0677940770983696,0.04515932500362396,0.11991280317306519
4249,1435.3327946662903,9.27068049350055e-06,0.039352476596832275,0.044126246124506,0.12052977085113525
4250,1435.6606245040894,1.00129518614267e-05,-0.006032447796314955,0.041428327560424805,0.11353742331266403
4251,1435.98805809021,2.642218817072717e-07,-0.004092717077583075,0.04411473497748375,0.11919300258159637
4252,1436.3158297538757,7.359129085671157e-06,-0.005403776187449694,0.04263737425208092,0.12011845409870148
4253,1436.6436386108398,1.73504558915738e-05,-0.029460515826940536,0.04417671263217926,0.11898734420537949
4254,1436.971432685852,9.517214039078681e-07,-0.01846393570303917,0.04334130883216858,0.1178562268614769
4255,1437.29905128479,9.158498869510368e-06,-0.003139328910037875,0.0444047711789608,0.11847319453954697
4256,1437.6267993450165,2.875489826692501e-06,-0.013619045726954937,0.043793607503175735,0.11641662567853928
4257,1437.9543509483337,1.0415632459626067e-05,-0.01964147575199604,0.043040186166763306,0.11281763017177582
4258,1438.2818908691406,6.210675564943813e-06,-0.006252298131585121,0.04382563754916191,0.11549117416143417
4259,1438.6098952293396,6.238638889044523e-06,-0.04359724372625351,0.042028266936540604,0.11826754361391068
4260,1438.9387109279633,6.809003707530792e-07,-0.029887951910495758,0.04287034273147583,0.11857602745294571
4261,1439.2666182518005,6.469102117989678e-06,0.04115904122591019,0.04290778934955597,0.11610814183950424
4262,1439.594558954239,1.4802897112531355e-06,-0.008269533514976501,0.04479252174496651,0.11754774302244186
4263,1439.9228265285492,2.0831157598877326e-05,-0.040357425808906555,0.04126342758536339,0.11158368736505508
4264,1440.2516520023346,3.881230441038497e-06,0.031729184091091156,0.04154006019234657,0.11353742331266403
4265,1440.5790598392487,8.33332433103351e-06,0.0046742018312215805,0.040590621531009674,0.11518268287181854
4266,1440.9065475463867,2.1868845578865148e-05,-0.05888780951499939,0.04143007472157478,0.11610814183950424
4267,1441.23397898674,1.8423737628836534e-06,-0.03851742297410965,0.041865862905979156,0.11744491755962372
4268,1441.562054157257,7.676993845961988e-06,-0.001101390109397471,0.04084458202123642,0.11662228405475616
4269,1441.889229297638,1.4688304872834124e-05,-0.016035916283726692,0.040772922337055206,0.11631380021572113
4270,1442.2170343399048,1.8734135664999485e-07,0.01672707311809063,0.041494764387607574,0.11651945859193802
4271,1442.5453789234161,7.576122698083054e-07,0.03150217980146408,0.044170673936605453,0.12166088074445724
4272,1442.8725941181183,3.350110273458995e-05,0.033483028411865234,0.04806704819202423,0.12556836009025574
4273,1443.2000896930695,2.0212726667523384e-05,0.07142709195613861,0.04683331400156021,0.12659665942192078
4274,1443.5275449752808,7.334061592700891e-06,-9.448527634958737e-06,0.04690711945295334,0.12484857439994812
4275,1443.855153799057,1.4375848422787385e-06,-0.01906082034111023,0.04453861713409424,0.11898734420537949
4276,1444.1829121112823,8.194602401090378e-07,0.005717137828469276,0.044749993830919266,0.11816471070051193
4277,1444.5104393959045,8.235429049818777e-07,0.08287061750888824,0.043505046516656876,0.1160053089261055
4278,1444.838142633438,4.042359705636045e-06,-0.01847037672996521,0.043732158839702606,0.11651945859193802
4279,1445.1661520004272,7.654341970919631e-06,0.04265889897942543,0.04320690780878067,0.11117237061262131
4280,1445.4947731494904,2.2598858777200803e-05,0.047755736857652664,0.043959468603134155,0.11189217865467072
4281,1445.8218820095062,9.625117627365398e-07,-0.05080730468034744,0.04331613704562187,0.11014408618211746
4282,1446.1495537757874,6.833397492300719e-06,0.030758559703826904,0.043767474591732025,0.10921862721443176
4283,1446.4775404930115,1.4370943972608075e-05,0.049382131546735764,0.04442041367292404,0.11148086190223694
4284,1446.8054559230804,1.850334410846699e-05,-0.033910855650901794,0.04444565996527672,0.11343460530042648
4285,1447.133276462555,5.020084472562303e-07,0.0494096465408802,0.044522739946842194,0.11271480470895767
4286,1447.4608035087585,1.196958328364417e-05,0.059682149440050125,0.04501315578818321,0.1095271110534668
4287,1447.7882716655731,5.514791610039538e-07,0.00925676990300417,0.04382865130901337,0.10983560234308243
4288,1448.1163234710693,1.613136760170164e-06,0.05010621249675751,0.04238065332174301,0.11004126071929932
4289,1448.4438378810883,1.147246530308621e-05,-0.046176109462976456,0.04215209558606148,0.1067507416009903
4290,1448.7714455127716,1.5657509720767848e-05,0.00034637091448530555,0.03984028846025467,0.10253477841615677
4291,1449.0991876125336,5.284420240059262e-06,0.02867809310555458,0.03930933028459549,0.10592811554670334
4292,1449.4269773960114,1.1553586318768794e-06,-0.06396666169166565,0.03878013417124748,0.1095271110534668
4293,1449.7545840740204,1.0751792615337763e-05,-0.01404211949557066,0.03886502981185913,0.10993842780590057
4294,1450.0825879573822,1.4879593436489813e-05,-0.05726857855916023,0.03854864090681076,0.10788186639547348
4295,1450.410801410675,1.6587240679655224e-05,-0.02561727911233902,0.03885011747479439,0.10788186639547348
4296,1450.7391612529755,4.918674221698893e-06,-0.021412672474980354,0.03878776729106903,0.107676200568676
4297,1451.8343415260315,3.513131377985701e-05,0.027942318469285965,0.039426952600479126,0.11250914633274078
4298,1452.1632797718048,1.6241387129412033e-05,-0.03752962127327919,0.04013693705201149,0.11651945859193802
4299,1452.4909195899963,6.576657597179292e-06,-0.0462791807949543,0.04115883633494377,0.11672511696815491
4300,1452.8189601898193,3.4510464956838405e-06,0.025900229811668396,0.042210932821035385,0.11343460530042648
4301,1453.1468954086304,1.2122968655603472e-05,-0.08407454937696457,0.042749881744384766,0.11888451129198074
4302,1453.475171804428,4.730462478619302e-06,-0.013684272766113281,0.04325280711054802,0.1178562268614769
4303,1453.8031985759735,7.297292995644966e-06,0.020353754982352257,0.044087063521146774,0.12042694538831711
4304,1454.1308889389038,5.250704816717189e-06,-0.005123760551214218,0.0429648794233799,0.11651945859193802
4305,1454.4589259624481,1.9753144442802295e-05,0.02689925581216812,0.043702006340026855,0.11775340139865875
4306,1454.7870407104492,8.317613719555084e-06,0.018378522247076035,0.043451011180877686,0.1141543984413147
4307,1455.1150133609772,5.362137471820461e-06,-0.06587112694978714,0.042574938386678696,0.11312612146139145
4308,1455.4426171779633,1.5562123735435307e-05,-0.004925396293401718,0.042778607457876205,0.11014408618211746
4309,1455.770140171051,3.875918991980143e-06,-0.09440825134515762,0.04228748381137848,0.11281763017177582
4310,1456.0978093147278,7.908782208687626e-06,0.04356560483574867,0.04225655272603035,0.11004126071929932
4311,1456.426174879074,6.2736962718190625e-06,0.03006652556359768,0.04221365228295326,0.11168651282787323
4312,1456.7540333271027,6.075928013160592e-06,0.013026280328631401,0.04187852516770363,0.11281763017177582
4313,1457.0824213027954,4.206349331070669e-06,0.02128654345870018,0.04226955771446228,0.11466854810714722
4314,1457.4106712341309,3.046576011911384e-06,0.010207042098045349,0.04215918108820915,0.11816471070051193
4315,1457.7390458583832,1.3357070201891474e-05,-0.0009426426840946078,0.042320720851421356,0.1169307678937912
4316,1458.0669631958008,8.457029252895154e-06,0.0014619015855714679,0.04220455139875412,0.11929582804441452
4317,1458.3945524692535,2.078310359365787e-07,-0.009320025332272053,0.043165188282728195,0.11929582804441452
4318,1458.722244501114,2.0866276827291586e-05,-0.051674630492925644,0.04304450377821922,0.11538834124803543
4319,1459.0502395629883,1.1165905561938416e-05,0.014455985277891159,0.04150579497218132,0.11281763017177582
4320,1459.378068447113,2.229478195658885e-05,0.03459329530596733,0.04324883595108986,0.1178562268614769
4321,1459.705400943756,3.25093901665241e-06,-0.11207558214664459,0.041553907096385956,0.11672511696815491
4322,1460.0335988998413,2.488634663677658e-06,-0.035953033715486526,0.043614741414785385,0.11713643372058868
4323,1460.3613777160645,1.7759459296939895e-05,0.016747748479247093,0.04270914942026138,0.11775340139865875
4324,1460.689169883728,2.5288009055657312e-06,0.05625980347394943,0.04471650347113609,0.1206325963139534
4325,1461.0167887210846,1.712613993731793e-06,-0.009444021619856358,0.041794415563344955,0.11364025622606277
4326,1461.3444194793701,2.0998863874410745e-06,0.00434424402192235,0.04390638694167137,0.11713643372058868
4327,1461.672694683075,5.802137366117677e-06,-0.06900488585233688,0.04510809853672981,0.11713643372058868
4328,1461.9999551773071,1.082245580619201e-05,0.00592536898329854,0.04612588882446289,0.11651945859193802
4329,1462.3282325267792,3.993669906776631e-06,-0.030186805874109268,0.04724263399839401,0.11795905977487564
4330,1462.6561019420624,2.8108138394600246e-06,0.018978247418999672,0.04650963842868805,0.11888451129198074
4331,1462.9834744930267,1.0621526598697528e-05,0.03899779170751572,0.046631794422864914,0.11888451129198074
4332,1463.3111283779144,2.9293649276951328e-05,-0.034928545355796814,0.04681510478258133,0.11991280317306519
4333,1463.6385724544525,5.263548246148275e-06,0.06965308636426926,0.0490630567073822,0.12279199808835983
4334,1463.9669511318207,3.1056652005645446e-06,0.04577422887086868,0.044169455766677856,0.12022128701210022
4335,1464.2940595149994,2.9998830086697126e-06,0.019304415211081505,0.042906761169433594,0.11837037652730942
4336,1464.6214835643768,1.4838228707958478e-05,-0.020932329818606377,0.0416739322245121,0.11631380021572113
4337,1464.949429512024,2.6717477794591105e-06,8.738994074519724e-05,0.04060423746705055,0.11199499666690826
4338,1465.2776947021484,1.3897509916205308e-06,0.009821674786508083,0.04365509748458862,0.11384591460227966
4339,1465.6059827804565,1.6083808986877557e-06,0.04031034931540489,0.04305320978164673,0.11466854810714722
4340,1465.933147907257,1.3016217508265981e-06,-0.015327545814216137,0.04448527842760086,0.1160053089261055
4341,1466.2610795497894,4.761737727676518e-06,0.024313397705554962,0.0454951673746109,0.11816471070051193
4342,1466.5894355773926,6.125657819211483e-06,-0.03981973975896835,0.04581991210579872,0.11837037652730942
4343,1466.9168934822083,1.8702728993957862e-05,0.012632093392312527,0.04749000817537308,0.12258634716272354
4344,1467.2446038722992,4.047481070301728e-06,-0.004028756637126207,0.0442206971347332,0.11765056848526001
4345,1467.572914838791,2.4315695554832928e-05,0.015665203332901,0.04404238238930702,0.11795905977487564
4346,1467.9009704589844,8.489317224302795e-06,-0.033750150352716446,0.042397771030664444,0.11086388677358627
4347,1468.2286128997803,1.135053298639832e-05,-0.000523513532243669,0.042818859219551086,0.11456571519374847
4348,1468.55619430542,1.6360017980332486e-05,-0.04940001294016838,0.04383322224020958,0.11168826371431351
4349,1468.884307384491,5.633849013975123e-06,-0.008203491568565369,0.044578228145837784,0.11220066249370575
4350,1469.2122659683228,2.5858357730612624e-06,-0.006151765584945679,0.04428409785032272,0.11168651282787323
4351,1469.5401511192322,7.956706213008147e-06,-0.044717058539390564,0.04355883598327637,0.11127695441246033
4352,1469.8674659729004,6.426649434843057e-08,0.021991485729813576,0.04355312138795853,0.11240806430578232
4353,1470.195648431778,1.422046625521034e-05,0.00047702400479465723,0.04431538283824921,0.11631555110216141
4354,1470.523087978363,6.863846010674024e-06,-0.049957893788814545,0.04875505343079567,0.11898909509181976
4355,1470.851598739624,1.1708366400853265e-05,0.0228734128177166,0.045427292585372925,0.11518444120883942
4356,1471.1789984703064,4.934114713250892e-06,0.026139726862311363,0.04186062887310982,0.10634118318557739
4357,1471.506587266922,1.9371750568097923e-06,-0.005108773708343506,0.03850795701146126,0.1067507416009903
4358,1471.8345103263855,1.6542953744647093e-05,-0.0351170152425766,0.03899656608700752,0.10911580920219421
4359,1472.1624977588654,1.7744465367286466e-05,-0.050129108130931854,0.04020308703184128,0.1102469190955162
4360,1472.4904668331146,7.549056135758292e-06,-0.009373345412313938,0.039705704897642136,0.10993842780590057
4361,1472.8183407783508,1.062688352249097e-05,0.050607070326805115,0.03840266168117523,0.10726489126682281
4362,1473.146579027176,8.981503924587741e-06,0.004595418926328421,0.038216084241867065,0.10387330502271652
4363,1473.4745569229126,1.854806578194257e-05,-0.004207329824566841,0.03840276971459389,0.10541398078203201
4364,1473.8017971515656,2.902835149143357e-06,-0.01659860648214817,0.03796194866299629,0.10551679879426956
4365,1474.1300132274628,1.03889733509277e-05,0.031624145805835724,0.03920000419020653,0.10962994396686554
4366,1474.4583282470703,1.735229716359754e-06,-0.058356236666440964,0.03807249292731285,0.10685357451438904
4367,1474.7862677574158,1.2042926300637191e-06,-0.02059781178832054,0.03840060904622078,0.10880731791257858
4368,1475.1137523651123,9.149794095719699e-06,-0.027744140475988388,0.038904864341020584,0.10808751732110977
4369,1475.4414501190186,5.9265835261612665e-06,-0.024766677990555763,0.038596220314502716,0.11076105386018753
4370,1475.7692408561707,2.001311941057793e-06,-0.022401779890060425,0.038589537143707275,0.10942429304122925
4371,1476.0973627567291,2.7577468699746532e-06,-0.04494522884488106,0.038261398673057556,0.10829316824674606
4372,1476.424949645996,7.1609424594498705e-06,0.020962169393897057,0.03851885348558426,0.11086388677358627
4373,1476.7525346279144,4.122709469811525e-06,0.014759489335119724,0.04051375016570091,0.1139487475156784
4374,1477.0810039043427,3.2226766961684916e-06,0.04620850458741188,0.038857027888298035,0.10476759821176529
4375,1477.4092495441437,1.0795488378789742e-05,-0.016984814777970314,0.03882434964179993,0.10387155413627625
4376,1478.5105061531067,9.537166079098824e-07,-0.07211226969957352,0.0408601351082325,0.09934884309768677
4377,1478.83833360672,2.008973524425528e-06,0.030473148450255394,0.03826160728931427,0.10435627400875092
4378,1479.1660726070404,2.091453552566236e-06,0.016576817259192467,0.03788881376385689,0.10641282796859741
4379,1479.493819952011,1.0788738109113183e-05,0.02333149127662182,0.03803832083940506,0.10695640742778778
4380,1479.8215849399567,2.085762571368832e-05,0.05974792316555977,0.03859615698456764,0.10819035023450851
4381,1480.1494193077087,1.314112978434423e-06,-0.03178434446454048,0.03877999261021614,0.10970336943864822
4382,1480.4770274162292,4.352001724328147e-06,0.0035077689681202173,0.03835930675268173,0.10438568890094757
4383,1480.8055400848389,3.701778405229561e-05,0.018750818446278572,0.038893040269613266,0.10572246462106705
4384,1481.1330814361572,3.6169290069665294e-06,0.030995121225714684,0.03973209857940674,0.10962994396686554
4385,1481.4603860378265,5.6226852507279546e-08,0.012006928212940693,0.04012015089392662,0.11446288228034973
4386,1481.7887692451477,2.146977521988447e-06,-0.011620561592280865,0.039981942623853683,0.11549117416143417
4387,1482.1169700622559,1.0146495696972124e-05,-0.04215994104743004,0.03920706361532211,0.11106954514980316
4388,1482.444312095642,2.288086761836894e-05,-0.054605767130851746,0.039587728679180145,0.11096671968698502
4389,1482.7725896835327,1.8505546904634684e-05,0.01114049181342125,0.03850248083472252,0.10829316824674606
4390,1483.0999710559845,2.555949777161004e-06,0.027789704501628876,0.038607895374298096,0.1083960011601448
4391,1483.4278616905212,6.836180546088144e-06,-0.030594712123274803,0.038546688854694366,0.10993842780590057
4392,1483.7556867599487,3.2648172236804385e-06,0.011302635073661804,0.04038945585489273,0.11055540293455124
4393,1484.083618402481,2.18530203710543e-05,-0.033668503165245056,0.03922492638230324,0.10891014337539673
4394,1484.4109854698181,5.872319889022037e-06,-0.0541607141494751,0.0395960658788681,0.10963169485330582
4395,1484.7388715744019,6.6424181568436325e-06,0.0367497093975544,0.039105772972106934,0.10860341042280197
4396,1485.0661761760712,2.7442563350632554e-06,-0.006587269250303507,0.04026472195982933,0.10963169485330582
4397,1485.3941271305084,1.3659991054737475e-05,0.019074447453022003,0.0394788458943367,0.10963169485330582
4398,1485.7217454910278,4.135279141337378e-06,-0.0438031330704689,0.03912002965807915,0.11045432090759277
4399,1486.0494465827942,1.6175936252693646e-05,-0.026142487302422523,0.038625288754701614,0.11024866998195648
4400,1486.3773503303528,3.4412566947139567e-06,-0.0011444449191913009,0.0383610762655735,0.11055540293455124
4401,1486.7054216861725,1.9681290268636076e-06,-0.031051043421030045,0.038577187806367874,0.1095271110534668
4402,1487.0332276821136,4.1150342440232635e-06,-0.009056181646883488,0.03823286294937134,0.11034975200891495
4403,1487.3615005016327,9.14684460440185e-06,0.014584979973733425,0.03954670578241348,0.10911580920219421
4404,1487.6896014213562,4.389154582895571e-06,0.007543123792856932,0.04016174376010895,0.10901472717523575
4405,1488.0175635814667,4.003944923169911e-06,-0.02162206918001175,0.0388481542468071,0.10819210112094879
4406,1488.3456795215607,3.4684052252487163e-07,0.036528099328279495,0.03944392502307892,0.11292220652103424
4407,1488.6739094257355,1.8069077896143426e-06,0.01655585877597332,0.03967330604791641,0.10901472717523575
4408,1489.00195479393,6.848010229987267e-07,-0.05318016931414604,0.03953986614942551,0.10819035023450851
4409,1489.3303072452545,7.925305908429436e-06,0.00024783535627648234,0.04150916635990143,0.11251089721918106
4410,1489.6578843593597,9.735145795275457e-06,0.043307237327098846,0.040269386023283005,0.11107129603624344
4411,1489.9857246875763,1.7926870441442588e-06,-0.019525926560163498,0.0395795963704586,0.10942604392766953
4412,1490.313546180725,8.267827979580034e-06,0.023448143154382706,0.03862426057457924,0.107676200568676
4413,1490.6413373947144,8.279552332624007e-08,-0.04034828394651413,0.039313770830631256,0.10901472717523575
4414,1490.9692282676697,1.273596990358783e-05,-0.04352064058184624,0.03883988410234451,0.10778078436851501
4415,1491.2971024513245,7.2971556619449984e-06,0.02488878183066845,0.041775353252887726,0.11065998673439026
4416,1491.6246807575226,3.117161895715981e-06,0.043524596840143204,0.03907414898276329,0.10644225776195526
4417,1491.952134847641,1.0522824595682323e-05,0.05516171455383301,0.038146138191223145,0.10603094846010208
4418,1492.280170917511,7.2541943154647015e-06,-0.07628980278968811,0.03737904503941536,0.10983560234308243
4419,1492.6078333854675,1.7079977624234743e-05,-0.033365409821271896,0.038551345467567444,0.11004126071929932
4420,1492.9355871677399,1.3225097063696012e-05,-0.0621781088411808,0.03813209384679794,0.10901297628879547
4421,1493.2633135318756,2.69280576503661e-07,-0.031501006335020065,0.03702115640044212,0.10490158200263977
4422,1493.591470003128,2.345408347537159e-06,0.0050185490399599075,0.03727186843752861,0.1100430116057396
4423,1493.9197852611542,2.028699054790195e-05,0.012896598316729069,0.035789087414741516,0.10736946761608124
4424,1494.2470953464508,1.5768058801768348e-05,-0.006811702158302069,0.036794133484363556,0.10757512599229813
4425,1494.5754024982452,2.3296131530514685e-06,0.013825829140841961,0.0359896644949913,0.10695815831422806
4426,1494.9033811092377,1.639345100556966e-05,-0.03827671334147453,0.03692779317498207,0.10777903348207474
4427,1495.230997800827,6.736021077813348e-06,-0.057600997388362885,0.037334855645895004,0.1079864352941513
4428,1495.5583834648132,3.4392360248602927e-06,0.028720542788505554,0.0373879112303257,0.11086388677358627
4429,1495.885820865631,1.2939766236286232e-07,0.020673688501119614,0.037044353783130646,0.10973277688026428
4430,1496.213698387146,8.210774467443116e-06,0.01978861354291439,0.0369475856423378,0.10572246462106705
4431,1496.541499376297,1.086693191609811e-05,-0.018046127632260323,0.039505429565906525,0.10839775204658508
4432,1496.8691334724426,2.242904201921192e-06,0.01229838840663433,0.04122166708111763,0.10963169485330582
4433,1497.1968703269958,6.391023362084525e-06,-0.006162507459521294,0.03871195763349533,0.1061355248093605
4434,1497.5243408679962,1.3575120192399481e-06,-0.02049371972680092,0.038367703557014465,0.10449027270078659
4435,1497.8522799015045,1.111407527787378e-05,0.019054757431149483,0.03687902167439461,0.10520831495523453
4436,1498.1795635223389,1.9967264961451292e-05,0.02213462069630623,0.04001913219690323,0.10829316824674606
4437,1498.507340669632,1.2736823009618092e-05,0.02004273608326912,0.038667142391204834,0.10633943229913712
4438,1498.8355407714844,7.833342351659667e-06,-0.022703971713781357,0.03935939073562622,0.10993842780590057
4439,1499.1632611751556,2.7800042516901158e-06,-0.005456559360027313,0.03758339583873749,0.11014408618211746
4440,1499.491187095642,2.947754637716571e-06,-0.004886008333414793,0.03746498376131058,0.106545090675354
4441,1499.8188819885254,1.0551814284553984e-06,-0.004164047073572874,0.0377851203083992,0.10592986643314362
4442,1500.1472444534302,7.693731276958715e-06,-0.033342521637678146,0.03756488114595413,0.10716380923986435
4443,1500.4748067855835,4.7044168240972795e-06,0.006082660052925348,0.03726563602685928,0.10695815831422806
4444,1500.8022780418396,1.4990283489169087e-05,0.00667542265728116,0.03704819455742836,0.106545090675354
4445,1501.1302237510681,1.3258312719699461e-05,0.025253143161535263,0.037275079637765884,0.10551679879426956
4446,1501.4576585292816,6.2620811149827205e-06,-0.012549549341201782,0.037400539964437485,0.1061355248093605
4447,1501.7850425243378,2.3605536625836976e-05,-0.00732747046276927,0.03736383840441704,0.10592986643314362
4448,1502.1126952171326,1.1255846402491443e-05,-0.0029787016101181507,0.03778180480003357,0.10736946761608124
4449,1502.4407453536987,1.0292475963069592e-05,0.020140554755926132,0.0373045913875103,0.10551854968070984
4450,1502.7680633068085,5.134585990163032e-06,0.04234295338392258,0.03692403435707092,0.1061355248093605
4451,1503.0958976745605,3.3251812965318095e-06,-0.006162309553474188,0.03684644773602486,0.10572246462106705
4452,1503.423600435257,4.507471658143913e-06,-0.005740499589592218,0.03713155910372734,0.10716380923986435
4453,1503.7518181800842,8.410209375142585e-06,0.002811021637171507,0.03750938922166824,0.10613377392292023
4454,1504.851231098175,2.4964697331597563e-06,-0.00045220134779810905,0.03849764168262482,0.11004126071929932
4455,1505.1794955730438,2.009569107030984e-05,-0.029691603034734726,0.038634900003671646,0.1095271110534668
4456,1505.5071594715118,1.3988662431074772e-05,0.023305708542466164,0.03816409036517143,0.10582529008388519
4457,1505.8348498344421,9.407504876435269e-06,-0.001721710548736155,0.03776805102825165,0.10459134727716446
4458,1506.1625008583069,4.401182650326518e-06,-0.007882156409323215,0.03727048635482788,0.10449027270078659
4459,1506.4904856681824,1.89804165984242e-06,-0.029834233224391937,0.0382208526134491,0.10531114786863327
4460,1506.8178696632385,4.0287122260451724e-07,-0.019244875758886337,0.03750540688633919,0.10418003797531128
4461,1507.1456015110016,5.206338300922653e-06,-0.054422006011009216,0.03871407359838486,0.10387155413627625
4462,1507.4733481407166,1.7849282812676392e-05,0.06695103645324707,0.043254971504211426,0.11168651282787323
4463,1507.80176115036,2.2833089587948052e-06,-0.0327596589922905,0.03931083157658577,0.10705922544002533
4464,1508.1286098957062,7.6125543273519725e-06,0.0022107004188001156,0.03889046981930733,0.10520831495523453
4465,1508.456035375595,7.5772113632410765e-06,-0.06249086186289787,0.037052981555461884,0.10229971259832382
4466,1508.7835965156555,1.2560040886455681e-05,-0.033984843641519547,0.03710316866636276,0.10353365540504456
4467,1509.111272096634,2.308833245479036e-06,0.027349356561899185,0.03638830408453941,0.10531289875507355
4468,1509.439917087555,1.3808952417093678e-06,-0.0446433424949646,0.0355137400329113,0.10353365540504456
4469,1509.7679352760315,3.252093847549986e-06,-0.013129506260156631,0.03603070229291916,0.10551854968070984
4470,1510.0953426361084,1.2099952073185705e-05,0.018535172566771507,0.036257676780223846,0.10778078436851501
4471,1510.4231760501862,3.281028853052703e-07,0.005436148028820753,0.036152616143226624,0.10675249248743057
4472,1510.7503900527954,3.3275164241786115e-06,-0.014420254155993462,0.03777232766151428,0.10551679879426956
4473,1511.0779268741608,8.370138857571874e-06,0.029615214094519615,0.03726595640182495,0.10387330502271652
4474,1511.4052426815033,9.647761544329114e-06,0.01613621413707733,0.03635314479470253,0.10592986643314362
4475,1511.7341680526733,1.628063546377234e-05,-0.06348728388547897,0.03633216768503189,0.10500266402959824
4476,1512.0616886615753,4.133572929276852e-06,0.0559694766998291,0.03774577006697655,0.10839775204658508
4477,1512.3902552127838,1.6057481843745336e-05,-0.06904830038547516,0.038694869726896286,0.1095271110534668
4478,1512.7177035808563,1.0558979965935578e-06,-0.043468035757541656,0.037847850471735,0.1086016595363617
4479,1513.0456347465515,1.3285623936099e-05,0.00969076156616211,0.03892509639263153,0.10726489126682281
4480,1513.3736288547516,1.9270046323072165e-06,-0.01952941156923771,0.0392090305685997,0.10736771672964096
4481,1513.701271057129,1.9071725546382368e-05,0.005530490539968014,0.04277590662240982,0.11271480470895767
4482,1514.0288343429565,4.543140676105395e-06,-0.0012718605576083064,0.042548418045043945,0.11292045563459396
4483,1514.3570249080658,7.771547643642407e-06,0.004587536212056875,0.042242441326379776,0.11292045563459396
4484,1514.6851789951324,4.2281550349798636e-07,-0.022355953231453896,0.04569338634610176,0.11178934574127197
4485,1515.0137977600098,1.3344701073947363e-05,-0.08295890688896179,0.04076753556728363,0.11055540293455124
4486,1515.3414375782013,7.070420451782411e-06,0.005383660551160574,0.04033190384507179,0.107676200568676
4487,1515.6691823005676,1.2458152923500165e-05,-0.052582547068595886,0.04011162742972374,0.10829316824674606
4488,1515.9976937770844,9.525514883534925e-07,-0.016653532162308693,0.038581911474466324,0.10849883407354355
4489,1516.3249289989471,4.920020273857517e-06,-0.02921464294195175,0.0389394611120224,0.10644225776195526
4490,1516.6525671482086,1.99480837181909e-05,0.006661804858595133,0.03962124511599541,0.1083960011601448
4491,1516.9813559055328,1.7639251382206567e-05,0.005833997391164303,0.03829113394021988,0.10716205835342407
4492,1517.3084874153137,1.9196899302187376e-05,0.009250973351299763,0.04001405090093613,0.10891014337539673
4493,1517.636084318161,1.1307848581054714e-05,-0.008178889751434326,0.041531212627887726,0.11240631341934204
4494,1517.9638783931732,4.683185579779092e-06,-0.04226642847061157,0.04207129776477814,0.11086388677358627
4495,1518.292056798935,1.1578790690691676e-05,0.009466967545449734,0.04216744378209114,0.10798468440771103
4496,1518.6204760074615,1.5983968637556245e-07,-0.01855233497917652,0.041071031242609024,0.10891014337539673
4497,1518.9479625225067,2.122178193530999e-05,-0.0064225769601762295,0.040469877421855927,0.10849883407354355
4498,1519.275606393814,1.0318962267774623e-05,0.00636910879984498,0.039746444672346115,0.10808751732110977
4499,1519.6039168834686,8.702145350980572e-06,0.006255459506064653,0.040101487189531326,0.10983560234308243
4500,1519.9316601753235,1.3904901834393968e-06,0.02632220834493637,0.040175385773181915,0.11168651282787323
4501,1520.2597517967224,1.961413181561511e-05,-0.007678603753447533,0.04237108305096626,0.11364025622606277
4502,1520.5875036716461,1.4312617167888675e-05,-0.013308900408446789,0.04083479195833206,0.11281763017177582
4503,1520.915284395218,9.363761819258798e-06,-0.016887536272406578,0.041486140340566635,0.11374308913946152
4504,1521.242430448532,1.4342043868964538e-05,-0.0429227389395237,0.04241969808936119,0.1139487475156784
4505,1521.5702185630798,9.224916539096739e-06,-0.02438969723880291,0.04000762104988098,0.1104525700211525
4506,1521.8981428146362,1.3038114957453217e-05,-0.024195732548832893,0.038364700973033905,0.1086016595363617
4507,1522.2261962890625,5.89562660024967e-07,-0.0157859418541193,0.03715576231479645,0.1046941727399826
4508,1522.5539000034332,9.109693564823829e-06,-0.0418521985411644,0.03739079460501671,0.10346198827028275
4509,1522.8816602230072,1.1748817087209318e-05,0.037624698132276535,0.03707047551870346,0.10140541940927505
4510,1523.2097237110138,5.58184694909869e-07,-0.00640969630330801,0.036369480192661285,0.10356306284666061
4511,1523.5377881526947,2.6653184249880724e-05,0.04687706008553505,0.03661153092980385,0.10140541940927505
4512,1523.8655669689178,1.1496591696413816e-06,0.007209682371467352,0.036316826939582825,0.1024336963891983
4513,1524.1932063102722,8.290426194434986e-06,0.026857074350118637,0.03573660925030708,0.10435627400875092
4514,1524.5209171772003,7.415030268020928e-06,0.022598592564463615,0.03697323426604271,0.10805809497833252
4515,1524.8495478630066,3.259057621107786e-06,-0.022286124527454376,0.0365743450820446,0.10312233120203018
4516,1525.1773200035095,2.2491316485684365e-05,-0.03625745698809624,0.0365944430232048,0.10517888516187668
4517,1525.5049669742584,1.7966696077564848e-06,0.0007654309156350791,0.03762827441096306,0.10592986643314362
4518,1525.832512140274,1.973672169697238e-06,0.004861544352024794,0.03661465272307396,0.10353365540504456
4519,1526.1603710651398,9.998674613598268e-06,-0.02061494253575802,0.036904774606227875,0.10222804546356201
4520,1526.4878907203674,6.897338607814163e-06,0.007265246473252773,0.03712340071797371,0.10147705674171448
4521,1526.8154668807983,8.478036761516705e-06,0.013820962980389595,0.037358835339546204,0.10353365540504456
4522,1527.1433568000793,2.910763441832387e-06,0.009441224858164787,0.0367593877017498,0.10418003797531128
4523,1527.4711046218872,8.72922464623116e-06,-0.0008879160741344094,0.03621841222047806,0.10263936221599579
4524,1527.798846244812,6.903324901941232e-06,-0.058144740760326385,0.03647714853286743,0.10366763919591904
4525,1528.1267764568329,1.2586032426042948e-05,-0.044554080814123154,0.03638526052236557,0.10037712752819061
4526,1528.4545962810516,6.789049166400218e-06,-0.07221648842096329,0.03614663705229759,0.10078669339418411
4527,1528.782255411148,8.819673894322477e-06,0.011850569397211075,0.03730284050107002,0.10346022993326187
4528,1529.1098747253418,8.559355592296924e-06,0.0011721551418304443,0.03853669390082359,0.10685357451438904
4529,1529.4378547668457,1.3287058209243696e-05,0.019960151985287666,0.038030851632356644,0.10705922544002533
4530,1529.7651960849762,4.4150627331873693e-07,0.05746287852525711,0.0385139174759388,0.10274042934179306
4531,1530.0933711528778,1.912386096591945e-06,-0.03795044496655464,0.03920979052782059,0.10418003797531128
4532,1531.198450088501,6.029797077644616e-06,0.0006312417681328952,0.03874889016151428,0.10500266402959824
4533,1531.5260751247406,1.3693855180463288e-05,-0.031847160309553146,0.039535053074359894,0.107676200568676
4534,1531.8536214828491,1.78714481080533e-06,0.010093042626976967,0.03949375078082085,0.1093214601278305
4535,1532.1816396713257,2.0937911813234678e-06,0.026738647371530533,0.03974467143416405,0.1046941727399826
4536,1532.5090436935425,2.0309998944867402e-06,-0.06798116862773895,0.038984447717666626,0.10448852181434631
4537,1532.8371765613556,8.728358125154045e-07,0.013509504497051239,0.03800862655043602,0.10119800269603729
4538,1533.1642730236053,1.2176964446553029e-05,-0.009715366177260876,0.038432713598012924,0.10106576979160309
4539,1533.4918448925018,4.850944606005214e-07,-0.006817130371928215,0.039712291210889816,0.10037712752819061
4540,1533.81991314888,3.548769598182844e-07,-0.022752102464437485,0.03928685188293457,0.10140541940927505
4541,1534.1474540233612,7.3022101787501015e-06,-0.030539583414793015,0.03976685553789139,0.09976015985012054
4542,1534.4749388694763,5.638973107124912e-06,0.06157858297228813,0.03976457566022873,0.1005827859044075
4543,1534.8023805618286,2.9661928238056134e-06,0.024562396109104156,0.04107537120580673,0.10017147660255432
4544,1535.1303398609161,7.803112566762138e-06,0.03219733387231827,0.04059585556387901,0.10160931944847107
4545,1535.458339214325,1.3012388990318868e-05,0.014630177989602089,0.04133202135562897,0.1005827859044075
4546,1535.7855939865112,6.943827884242637e-06,-0.004841129761189222,0.042384251952171326,0.10325632989406586
4547,1536.1131029129028,3.1144545573624782e-06,0.04143640026450157,0.04113791882991791,0.10335740447044373
4548,1536.4412219524384,5.315431280905614e-06,0.028873763978481293,0.042987991124391556,0.10387330502271652
4549,1536.7691390514374,1.1876858479809016e-05,-0.032831113785505295,0.0442340224981308,0.10551854968070984
4550,1537.0967712402344,8.031282050069422e-06,0.028852123767137527,0.04582802206277847,0.11117412149906158
4551,1537.4247920513153,7.3613523454696406e-06,-0.03037227876484394,0.04627072811126709,0.11014583706855774
4552,1537.7525973320007,1.4536862181557808e-05,0.04217251390218735,0.04268661513924599,0.10654684156179428
4553,1538.0805568695068,1.2915113984490745e-05,-0.012678895145654678,0.041516777127981186,0.10325632989406586
4554,1538.4079751968384,1.3531091099139303e-05,-0.014174249954521656,0.042522259056568146,0.10644400864839554
4555,1538.7355871200562,1.0377924809290562e-05,-0.02656402997672558,0.04145456850528717,0.10592986643314362
4556,1539.0632753372192,9.396505447512027e-06,0.02688613161444664,0.04173034429550171,0.10449027270078659
4557,1539.3909184932709,1.4927577467460651e-05,0.015854666009545326,0.04126500338315964,0.10449027270078659
4558,1539.7182550430298,1.4363289665197954e-05,0.014593218453228474,0.041215721517801285,0.10654684156179428
4559,1540.0467312335968,1.1130250641144812e-06,0.00621827645227313,0.04174559935927391,0.1024336963891983
4560,1540.3747634887695,8.293286555272061e-06,0.013758080080151558,0.041673701256513596,0.10366588830947876
4561,1540.7026731967926,3.182493856002111e-06,-0.031913574784994125,0.04041966795921326,0.10284501314163208
4562,1541.0306611061096,2.8974629913136596e-06,-0.016139494255185127,0.04004855453968048,0.10335740447044373
4563,1541.358238697052,1.5833717270652414e-06,-0.05028738081455231,0.039655111730098724,0.10438568890094757
4564,1541.6857371330261,1.2347953088465147e-05,0.014240369200706482,0.039336659014225006,0.10993842780590057
4565,1542.0143682956696,4.807912318938179e-06,0.022579101845622063,0.040275681763887405,0.1095271110534668
4566,1542.342044353485,3.4151278214267222e-06,0.0139816515147686,0.03993600606918335,0.10942429304122925
4567,1542.6700999736786,8.930622357183893e-07,-0.03614562377333641,0.03811923414468765,0.10551679879426956
4568,1542.99707198143,8.516757588949986e-06,-0.103858083486557,0.03831205889582634,0.10705922544002533
4569,1543.3250081539154,2.192171996284742e-05,-0.008420824073255062,0.03864432871341705,0.10901297628879547
4570,1543.6528580188751,4.810955488210311e-06,-0.05556141212582588,0.03937891498208046,0.11134859919548035
4571,1543.9805986881256,4.715177055913955e-06,0.03202524036169052,0.037681903690099716,0.10697459429502487
4572,1544.3087286949158,2.9107150112395175e-06,0.010858169756829739,0.03757175803184509,0.10531114786863327
4573,1544.6367087364197,7.652702151972335e-06,0.0010775497648864985,0.037080127745866776,0.10685357451438904
4574,1544.964105606079,1.1302078746666666e-05,-0.021590858697891235,0.03764350339770317,0.10572421550750732
4575,1545.2920932769775,9.340769793197978e-06,-0.07927282154560089,0.03704036772251129,0.10449027270078659
4576,1545.6194412708282,4.765824087371584e-06,0.035064924508333206,0.03672963008284569,0.10572421550750732
4577,1545.9473841190338,4.2326705624873284e-06,-0.022227294743061066,0.03749339282512665,0.10675249248743057
4578,1546.2748017311096,1.0605670468066819e-05,-0.02331371419131756,0.03685635328292847,0.10435627400875092
4579,1546.6027500629425,2.0828438209719025e-06,-0.0008702087216079235,0.035965193063020706,0.10476759821176529
4580,1546.930733203888,4.731868102680892e-06,-0.01743825525045395,0.03584801033139229,0.10476759821176529
4581,1547.2585735321045,1.2009967576886993e-05,-0.021515777334570885,0.036920756101608276,0.10723548382520676
4582,1547.5860977172852,1.553927177155856e-05,0.0010378003353253007,0.03566896915435791,0.10517888516187668
4583,1547.913699388504,1.9939570847782306e-06,-0.020785020664334297,0.03756781667470932,0.10615193843841553
4584,1548.241168498993,1.662674912950024e-05,0.034588973969221115,0.0371248759329319,0.10723548382520676
4585,1548.5693545341492,1.2202342077216599e-05,-0.03679199889302254,0.03842060640454292,0.10929203778505325
4586,1548.8966612815857,1.4866180208628066e-05,0.017398688942193985,0.037243712693452835,0.1079864352941513
4587,1549.224377155304,4.545683623291552e-06,0.027624793350696564,0.037221528589725494,0.10757512599229813
4588,1549.55220079422,1.8201727698397008e-06,-0.006058611907064915,0.03664682060480118,0.10736946761608124
4589,1549.8801877498627,1.4299822396424133e-05,0.01073672715574503,0.037295155227184296,0.10675249248743057
4590,1550.2083430290222,1.5103045143405325e-06,0.05950460955500603,0.03859473392367363,0.10675249248743057
4591,1550.5359241962433,1.0446286978549324e-05,-0.06295149773359299,0.03880033642053604,0.10517888516187668
4592,1550.864082813263,3.0389472271963314e-07,0.07817117869853973,0.038768358528614044,0.10517888516187668
4593,1551.191688299179,1.3784148904960603e-05,-0.02652500756084919,0.0375283844769001,0.10476759821176529
4594,1551.5195960998535,1.0578723049547989e-05,0.06414961069822311,0.037559542804956436,0.10641282796859741
4595,1551.847068786621,7.770149750285782e-06,0.009299807250499725,0.04003863036632538,0.10970336943864822
4596,1552.1756796836853,8.237527254095767e-06,-0.024281296879053116,0.03776497021317482,0.10764677077531815
4597,1552.5032086372375,3.527877879605512e-06,0.04737742617726326,0.0376875102519989,0.10764677077531815
4598,1552.8310346603394,1.3444464457279537e-06,-0.034104399383068085,0.036850396543741226,0.10600154101848602
4599,1553.1592376232147,9.064394362212624e-06,-0.015156122855842113,0.037895526736974716,0.1045067086815834
4600,1553.4866864681244,7.2925890890473966e-06,-0.014621772803366184,0.03817957267165184,0.10353365540504456
4601,1553.813905954361,8.260693903139327e-06,0.030386358499526978,0.038743067532777786,0.10592986643314362
4602,1554.1417210102081,1.0151278729608748e-05,-0.024530505761504173,0.04024767130613327,0.10654684156179428
4603,1554.4700274467468,2.1186864614719525e-05,-0.0366889126598835,0.03990226984024048,0.10490158200263977
4604,1554.7979762554169,7.077998816384934e-06,0.023690346628427505,0.03991018608212471,0.10551854968070984
4605,1555.125606060028,1.8128705050912686e-05,-0.04269244894385338,0.03888998180627823,0.10592986643314362
4606,1555.4530594348907,1.4003288924868684e-05,0.018583213910460472,0.03882269188761711,0.10572421550750732
4607,1555.7805671691895,2.990659595525358e-06,-0.05279477313160896,0.038832973688840866,0.10860341042280197
4608,1556.1083216667175,8.6717186320584e-08,-0.006704237312078476,0.038773465901613235,0.10922037810087204
4609,1556.4361157417297,1.7834048776421696e-05,-0.061658553779125214,0.03955443948507309,0.11024866998195648
4610,1557.531611919403,7.191636541392654e-06,0.042030513286590576,0.039586734026670456,0.11220241338014603
4611,1557.861077785492,1.228880682901945e-05,-0.02062670886516571,0.04073047265410423,0.11065998673439026
4612,1558.1883780956268,1.0888417818932794e-05,0.014392836019396782,0.03915856406092644,0.10839775204658508
4613,1558.515831232071,4.083752173755784e-06,0.02422279864549637,0.039397839456796646,0.10963169485330582
4614,1558.8437831401825,1.732800683384994e-06,-0.024201473221182823,0.041475582867860794,0.10839775204658508
4615,1559.1719422340393,1.0509251296753064e-05,-0.009627999737858772,0.04095995053648949,0.10911756008863449
4616,1559.4993014335632,8.016967512958217e-06,0.020581360906362534,0.039948947727680206,0.10901472717523575
4617,1559.8264660835266,5.840182893734891e-06,0.0005895191570743918,0.040611278265714645,0.10932321101427078
4618,1560.1539053916931,3.7495749438676285e-06,-0.031057948246598244,0.04137227311730385,0.10654684156179428
4619,1560.4820322990417,5.641620646201773e-06,-0.02810698002576828,0.041376568377017975,0.10922037810087204
4620,1560.8094792366028,1.39229623528081e-05,0.016909174621105194,0.03923632577061653,0.10747230052947998
4621,1561.1369910240173,5.9515446082514245e-06,-0.007901757024228573,0.04057442769408226,0.10778078436851501
4622,1561.4645335674286,7.250046110129915e-06,-0.03252803161740303,0.03935842961072922,0.10592986643314362
4623,1561.7925350666046,3.2905163607210852e-06,0.029386278241872787,0.03913133218884468,0.11045432090759277
4624,1562.1201407909393,2.6590241759549826e-06,-0.012622412294149399,0.039589401334524155,0.10839775204658508
4625,1562.4476282596588,1.4233818319553393e-06,-0.014852132648229599,0.038709983229637146,0.10901472717523575
4626,1562.7758748531342,3.5242990747974545e-07,-0.011241626925766468,0.03910435736179352,0.10870624333620071
4627,1563.1039307117462,8.068366696534213e-06,-0.01600819081068039,0.04018811509013176,0.11055715382099152
4628,1563.4311218261719,9.930173291650135e-06,-0.03452735021710396,0.03989573195576668,0.108911894261837
4629,1563.7595756053925,2.4310538719873875e-06,-0.009478691965341568,0.04364638403058052,0.11600705981254578
4630,1564.0869517326355,8.592154699726962e-06,0.01614943891763687,0.04327976331114769,0.11826929450035095
4631,1564.4143798351288,1.7156620742753148e-05,0.058980297297239304,0.04300586134195328,0.11569857597351074
4632,1564.742136478424,1.0234815817966592e-05,0.03778703510761261,0.0417778454720974,0.1135391816496849
4633,1565.070173740387,5.935196440987056e-06,0.023956965655088425,0.0432974249124527,0.11497878283262253
4634,1565.3978900909424,6.247595592867583e-06,0.0034004657063633204,0.04352141544222832,0.11384766548871994
4635,1565.726300239563,4.133960828767158e-06,-0.03233199566602707,0.04010845720767975,0.11127695441246033
4636,1566.053771018982,1.0936997796306969e-06,0.0031043647322803736,0.0400555282831192,0.11189392954111099
4637,1566.3815014362335,1.7413437944924226e-06,-0.0017697811126708984,0.039174530655145645,0.11127695441246033
4638,1566.7090141773224,1.0306775948265567e-06,0.013819477520883083,0.03744088485836983,0.10469592362642288
4639,1567.0364336967468,3.497372290439671e-06,0.001948811928741634,0.037685733288526535,0.10654684156179428
4640,1567.364381313324,1.1138753507111687e-05,-0.012966682203114033,0.041014380753040314,0.11045432090759277
4641,1567.6919569969177,4.376864126243163e-06,-0.02306067943572998,0.03992116451263428,0.10757512599229813
4642,1568.0195395946503,4.821089532924816e-06,0.019651858136057854,0.04338235780596733,0.1126137226819992
4643,1568.3477368354797,1.5660338249290362e-05,0.023365244269371033,0.04183297976851463,0.10839775204658508
4644,1568.6750438213348,3.3530120617797365e-06,0.004750286228954792,0.04174639657139778,0.10839775204658508
4645,1569.0031068325043,6.336810656648595e-06,0.0012574339052662253,0.04143283888697624,0.10736946761608124
4646,1569.330492258072,3.91423282053438e-06,-0.00737163657322526,0.04260287433862686,0.10757512599229813
4647,1569.6593027114868,6.974301413720241e-06,0.0053952764719724655,0.04100373014807701,0.10963169485330582
4648,1569.9867160320282,1.8021539744950132e-06,0.026005391031503677,0.04053495079278946,0.10736946761608124
4649,1570.315200328827,1.983915581149631e-06,0.008279372937977314,0.04178308695554733,0.11220241338014603
4650,1570.6429255008698,3.4206964301120024e-06,-0.05572088062763214,0.04223952069878578,0.10901472717523575
4651,1570.9708127975464,7.191056283772923e-06,0.037174515426158905,0.04046957567334175,0.10819210112094879
4652,1571.2984964847565,1.3799336784359184e-06,0.020090226083993912,0.03875121846795082,0.10551854968070984
4653,1571.6265635490417,2.0778226826223545e-05,-0.021405883133411407,0.04012075811624527,0.10819035023450851
4654,1571.9551947116852,5.1936740419478156e-06,0.0211538877338171,0.03834804892539978,0.10407720506191254
4655,1572.2838387489319,2.6282759790774435e-05,0.030771559104323387,0.03913052752614021,0.10788186639547348
4656,1572.61168384552,1.1715765140252188e-05,0.034125953912734985,0.038120515644550323,0.10911580920219421
4657,1572.939279794693,7.3996475293824915e-06,-0.040243834257125854,0.040096428245306015,0.10788186639547348
4658,1573.266998052597,1.3321571714186575e-05,0.0016128676943480968,0.04030407965183258,0.10973452776670456
4659,1573.5949048995972,2.8838974230893655e-06,0.000616625533439219,0.0415692999958992,0.10685357451438904
4660,1573.9227783679962,5.144898295839084e-06,-0.06626316905021667,0.04137338325381279,0.10582529008388519
4661,1574.2505881786346,1.8610684492159635e-05,-0.0442967489361763,0.040424417704343796,0.10777903348207474
4662,1574.5783364772797,2.9712318792007864e-05,-0.04284864664077759,0.044193994253873825,0.10911756008863449
4663,1574.905787229538,2.3450993467122316e-06,0.04970868304371834,0.044197868555784225,0.10973452776670456
4664,1575.2333936691284,3.182360387654626e-06,0.00450764549896121,0.04263700917363167,0.1079864352941513
4665,1575.560801267624,7.005408406257629e-06,-0.021402955055236816,0.04144188016653061,0.10695815831422806
4666,1575.8885803222656,5.942175448581111e-06,0.06578893959522247,0.041407760232686996,0.10736946761608124
4667,1576.216809272766,4.4629559852182865e-06,0.009838510304689407,0.0388813242316246,0.10418003797531128
4668,1576.5444128513336,1.0112406016560271e-05,0.00430681137368083,0.03748956695199013,0.10479700565338135
4669,1576.87242770195,1.2204747690702789e-05,-0.04004868119955063,0.03686625137925148,0.10510549694299698
4670,1577.2000267505646,4.6725663196411915e-06,0.02124211937189102,0.03685825318098068,0.10428285598754883
4671,1577.5279369354248,4.076681761944201e-06,0.05618833377957344,0.03708098828792572,0.10716380923986435
4672,1577.8557920455933,1.4872602150717285e-05,0.029856009408831596,0.036337271332740784,0.10407895594835281
4673,1578.1834120750427,4.780328708875459e-06,0.01000580657273531,0.036415353417396545,0.1046941727399826
4674,1578.5112986564636,3.924077645933721e-06,-0.0746949166059494,0.03693131357431412,0.10449027270078659
4675,1578.8393743038177,4.848277967539616e-06,-0.0043450878001749516,0.03666513040661812,0.10325457900762558
4676,1579.1671996116638,7.072711014188826e-06,0.07083722203969955,0.036720387637615204,0.1039743721485138
4677,1579.4950609207153,1.3193011909606867e-05,-0.004207937512546778,0.03582316264510155,0.1046941727399826
4678,1579.8226413726807,8.53599703987129e-06,-0.04865196719765663,0.035864148288965225,0.10366588830947876
4679,1580.1507451534271,3.5014247259823605e-05,-0.032078199088573456,0.037373363971710205,0.10805809497833252
4680,1580.4780495166779,2.1154321530048037e-06,-0.03564119711518288,0.03654177486896515,0.10476759821176529
4681,1580.8060040473938,6.959479605939123e-07,-0.023811032995581627,0.03681998327374458,0.10394494235515594
4682,1581.133639574051,9.77558102022158e-06,0.006776399444788694,0.038079265505075455,0.10723548382520676
4683,1581.461672782898,1.2400148989399895e-05,-0.04040946811437607,0.04033306986093521,0.10888071358203888
4684,1581.7891490459442,6.844720132903603e-07,-0.03572011739015579,0.041215769946575165,0.10970336943864822
4685,1582.1169774532318,1.579923446115572e-05,-0.02903606742620468,0.043725576251745224,0.11463914066553116
4686,1582.4444742202759,7.395658485620515e-07,0.05916069075465202,0.04585370421409607,0.11628437042236328
4687,1582.7727732658386,1.5708975524830748e-06,-0.011719834990799427,0.0459720753133297,0.11628437042236328
4688,1583.8760397434235,2.6597370379022323e-05,-0.03025488369166851,0.04568539559841156,0.11669569462537766
4689,1584.2040257453918,1.6113181118271314e-05,-0.036258772015571594,0.04592140391469002,0.11849136650562286
4690,1584.532114982605,3.920751368013953e-08,-0.07152426242828369,0.044827479869127274,0.1158730760216713
4691,1584.8596889972687,5.363753643905511e-06,-0.010096692480146885,0.04686174914240837,0.11751831322908401
4692,1585.1878383159637,7.702458788116928e-06,0.0071859038434922695,0.04317626729607582,0.11463914066553116
4693,1585.5158424377441,1.463051262362569e-06,0.008863172493875027,0.04258474335074425,0.1158730760216713
4694,1585.8433196544647,3.7658023757103365e-06,0.01904962956905365,0.03889822959899902,0.11093731224536896
4695,1586.1713728904724,8.214031367970165e-06,0.0040917727164924145,0.041124023497104645,0.11505042761564255
4696,1586.4984579086304,3.406547875783872e-06,-0.03816608339548111,0.03753616288304329,0.11240631341934204
4697,1586.8267402648926,1.2553700798889622e-05,0.007661526091396809,0.03670947998762131,0.106545090675354
4698,1587.1544024944305,1.1950586667808238e-05,-0.012925644405186176,0.03763106092810631,0.10788186639547348
4699,1587.4820716381073,8.769645319262054e-06,-0.023598555475473404,0.03761806711554527,0.10623660683631897
4700,1587.809443473816,3.8939177215979726e-08,-0.047830596566200256,0.036702413111925125,0.10500266402959824
4701,1588.137043952942,2.153366949642077e-06,-0.00644867355003953,0.03969498723745346,0.11168651282787323
4702,1588.4662766456604,7.842946615710389e-06,0.019088374450802803,0.038566771894693375,0.11014408618211746
4703,1588.792573928833,7.28943587091635e-06,-0.05135791748762131,0.03737781569361687,0.10891014337539673
4704,1589.120150566101,1.7589183698873967e-05,0.0313262939453125,0.03726985678076744,0.10891014337539673
4705,1589.4478697776794,8.490338245792373e-07,-0.018175797536969185,0.03688589110970497,0.10613377392292023
4706,1589.7754547595978,8.813414751784876e-06,0.032140906900167465,0.0367296002805233,0.10510549694299698
4707,1590.1031866073608,8.674242053530179e-06,-0.0258630458265543,0.03625785931944847,0.10479700565338135
4708,1590.43092751503,1.6061529095168225e-05,0.06896479427814484,0.03642469644546509,0.10438568890094757
4709,1590.7587583065033,1.0840542472578818e-06,-0.02932945266366005,0.03588499128818512,0.10603094846010208
4710,1591.0866882801056,1.198102836497128e-05,-0.01721682772040367,0.03563176840543747,0.1045067086815834
4711,1591.4151611328125,2.2427818748838035e-06,-0.013578400015830994,0.03462330251932144,0.10418003797531128
4712,1591.7429583072662,1.2633944606932346e-05,-0.0367930568754673,0.03508663550019264,0.10633943229913712
4713,1592.0704748630524,1.2330999197729398e-05,-0.08585327863693237,0.03468090668320656,0.10407720506191254
4714,1592.3983294963837,6.327630217128899e-06,0.016827696934342384,0.03531963378190994,0.10623660683631897
4715,1592.7261772155762,1.8805596482707188e-05,0.0477391816675663,0.03561373054981232,0.10829316824674606
4716,1593.0538301467896,9.65019626164576e-06,-0.005135257262736559,0.03519968315958977,0.10664792358875275
4717,1593.381531715393,9.649907042330597e-06,0.03663010150194168,0.03614712134003639,0.10623660683631897
4718,1593.7088332176208,1.0618999112921301e-05,-0.02394780144095421,0.03549342602491379,0.10510549694299698
4719,1594.0368821620941,3.6618130252463743e-06,-0.05901569873094559,0.03640932962298393,0.10551679879426956
4720,1594.364488363266,5.494188826560276e-06,-0.0496450811624527,0.03795209154486656,0.10870449244976044
4721,1594.692391872406,1.0197355550189968e-05,0.006169857922941446,0.03908304497599602,0.10682415217161179
4722,1595.0198156833649,9.645180398365483e-06,-0.026305347681045532,0.03674454614520073,0.10438568890094757
4723,1595.3478617668152,3.7552892990788678e-06,0.04402061179280281,0.03641533851623535,0.1048998311161995
4724,1595.675330877304,5.311189852363896e-06,-0.0016232490306720138,0.03561084344983101,0.10654684156179428
4725,1596.0031549930573,6.041525466571329e-06,-0.03822234645485878,0.036510687321424484,0.10880906879901886
4726,1596.3308687210083,4.0752051972958725e-06,0.044231824576854706,0.037233997136354446,0.10901472717523575
4727,1596.6586601734161,7.645514870091574e-07,-0.041203830391168594,0.036319438368082047,0.10531289875507355
4728,1596.9862654209137,8.505685400450602e-06,-0.006648527458310127,0.03630592301487923,0.10449027270078659
4729,1597.3146669864655,1.1463979490144993e-06,0.014367694966495037,0.03630886599421501,0.10634118318557739
4730,1597.6425113677979,1.595112848917779e-06,-0.038254741579294205,0.03602436184883118,0.1056196317076683
4731,1597.9704866409302,1.5126535117815365e-06,-0.06890807300806046,0.03612852841615677,0.10541398078203201
4732,1598.2978310585022,1.91107301361626e-05,0.028346111997961998,0.037053778767585754,0.10623660683631897
4733,1598.6256656646729,5.7807260418485384e-06,-0.028235072270035744,0.036510270088911057,0.10476759821176529
4734,1598.9532625675201,2.671066795301158e-05,-0.018583424389362335,0.03823290765285492,0.108619824051857
4735,1599.2808830738068,3.784427690334269e-06,-0.026665281504392624,0.038100920617580414,0.10805809497833252
4736,1599.6084716320038,2.3361255898635136e-06,0.02129211463034153,0.037682391703128815,0.10641282796859741
4737,1599.936160326004,6.5487779465911444e-06,-0.029763469472527504,0.03730900585651398,0.10517888516187668
4738,1600.2642221450806,6.362216936395271e-06,-0.01807483658194542,0.03739895671606064,0.10559021681547165
4739,1600.591548204422,9.422507787348877e-07,-0.016477439552545547,0.036926548928022385,0.10394494235515594
4740,1600.9192099571228,4.840588644583477e-06,-0.024136699736118317,0.035142190754413605,0.1024336963891983
4741,1601.2469363212585,7.439472028636374e-06,0.013050543144345284,0.03729589655995369,0.10641282796859741
4742,1601.5745232105255,1.6397883655372425e-06,0.012426559813320637,0.03838873282074928,0.10764677077531815
4743,1601.902382850647,3.734052143045119e-06,-0.09093175083398819,0.03789505362510681,0.10394494235515594
4744,1602.2296612262726,7.429665402014507e-06,0.04318452626466751,0.03834053874015808,0.10435627400875092
4745,1602.5580582618713,2.6722054826677777e-06,-0.014299278147518635,0.03618219494819641,0.10315174609422684
4746,1602.8855919837952,8.500571311742533e-06,0.09563832730054855,0.03556254133582115,0.10222804546356201
4747,1603.2133116722107,2.5617190146931534e-08,-0.04918748140335083,0.035782091319561005,0.1024336963891983
4748,1603.5413129329681,2.3947306999616558e-06,-0.011924807913601398,0.03430654853582382,0.10161107033491135
4749,1603.86913728714,2.585888694284222e-07,0.009531443007290363,0.03420371934771538,0.10325457900762558
4750,1604.1971275806427,2.8978683896951907e-09,0.012936949729919434,0.03430934250354767,0.10274042934179306
4751,1604.52512717247,9.88405076896015e-07,-0.0049549005925655365,0.03539044037461281,0.10202063620090485
4752,1604.8530356884003,3.0126187766654766e-07,0.009542777203023434,0.03433858975768089,0.10106576979160309
4753,1605.1806995868683,1.029784107231535e-05,-0.029465429484844208,0.033480193465948105,0.10263936221599579
4754,1605.5079462528229,7.436691703333054e-06,0.0069190021604299545,0.03475475311279297,0.10271099954843521
4755,1605.8359558582306,2.9467746571754105e-06,-0.038940735161304474,0.0346052460372448,0.09955450147390366
4756,1606.163215637207,1.1494704267533962e-05,-0.04655429720878601,0.035035181790590286,0.10088951885700226
4757,1606.4916563034058,8.49154639581684e-06,-0.00578807108104229,0.035519957542419434,0.10024311393499374
4758,1606.8191974163055,1.900220559036825e-05,-0.03903225064277649,0.03581046313047409,0.1008048802614212
4759,1607.1467909812927,4.545580395642901e-06,0.07059840112924576,0.03527573123574257,0.09996405988931656
4760,1607.4744925498962,3.0131382118270267e-06,0.03451293334364891,0.03542398288846016,0.10346198827028275
4761,1607.8023278713226,6.626513822993729e-06,0.002770164515823126,0.03656192868947983,0.1028432622551918
4762,1608.1301944255829,3.427686010581965e-07,-0.014482583850622177,0.03523801639676094,0.10407895594835281
4763,1608.4579317569733,7.583016667922493e-07,0.05460819974541664,0.03617430478334427,0.1061355248093605
4764,1608.7857859134674,1.324403092439752e-05,0.00735037587583065,0.03728976100683212,0.10305066406726837
4765,1609.1135048866272,6.16180457768678e-08,0.009150465950369835,0.037530988454818726,0.10449027270078659
4766,1610.2123415470123,2.6892068490269594e-05,-0.008923928253352642,0.038355644792318344,0.10387330502271652
4767,1610.5398271083832,2.0923146166751394e-06,-0.005702876951545477,0.03689328953623772,0.10078844428062439
4768,1610.867304801941,4.798872851097258e-06,0.013462617993354797,0.03725757449865341,0.10284501314163208
4769,1611.195473909378,1.9710731066879816e-05,0.007893597707152367,0.03618010878562927,0.10263936221599579
4770,1611.524914741516,6.4289465626643505e-06,0.028684109449386597,0.03572091832756996,0.09996581077575684
4771,1611.8508985042572,1.4042652765056118e-06,-0.010874450206756592,0.036419641226530075,0.09983182698488235
4772,1612.1785616874695,1.75829677573347e-06,-0.04130593687295914,0.03722400963306427,0.10068386048078537
4773,1612.5061540603638,1.438787057850277e-05,-0.03664975240826607,0.03661958500742912,0.10017147660255432
4774,1612.83429813385,1.1563007319637109e-05,0.03481950983405113,0.037107549607753754,0.10150648653507233
4775,1613.1624081134796,9.83239988272544e-06,-0.03269549831748009,0.03863643854856491,0.10245011746883392
4776,1613.4898734092712,1.809531204344239e-05,0.023824257776141167,0.03840349614620209,0.10366588830947876
4777,1613.8175508975983,3.1855026918492513e-06,0.005539357662200928,0.039411142468452454,0.1019178032875061
4778,1614.145145893097,2.608959584904369e-05,-0.0683286264538765,0.0393967479467392,0.10232912003993988
4779,1614.473090171814,4.722414360003313e-06,-0.0007634818321093917,0.039851583540439606,0.10510549694299698
4780,1614.800387620926,6.9112911660340615e-06,-0.036368463188409805,0.04016301408410072,0.10181497037410736
4781,1615.1284532546997,5.818217232445022e-06,0.008450457826256752,0.0413375198841095,0.10644225776195526
4782,1615.4564204216003,1.1988940968876705e-05,-0.008979973383247852,0.0456334613263607,0.10644225776195526
4783,1615.7845933437347,6.658536904069479e-07,-0.04719526320695877,0.04594920575618744,0.10819035023450851
4784,1616.1125864982605,9.289438821724616e-06,0.0051252697594463825,0.0410974957048893,0.1039743721485138
4785,1616.4406068325043,5.089044861961156e-06,0.03195139765739441,0.04173915833234787,0.10428285598754883
4786,1616.7688026428223,1.4830771760898642e-05,0.03418458253145218,0.03849872574210167,0.10335740447044373
4787,1617.096926689148,1.9902819985873066e-05,0.035201288759708405,0.03848320618271828,0.10160931944847107
4788,1617.4252445697784,1.6448302631033584e-05,0.03080393187701702,0.039155639708042145,0.09975840896368027
4789,1617.7524919509888,4.722707217297284e-06,0.044721417129039764,0.039447296410799026,0.10356306284666061
4790,1618.08052110672,5.624555342365056e-06,0.009010222740471363,0.03974905610084534,0.1039743721485138
4791,1618.4084708690643,4.247063714046817e-07,-0.056328993290662766,0.039939574897289276,0.10202063620090485
4792,1618.7361316680908,5.078724370832788e-06,-0.007246806286275387,0.0405789315700531,0.10222629457712173
4793,1619.0635628700256,1.49187280840124e-05,-0.005276634357869625,0.039411913603544235,0.10171215236186981
4794,1619.3920667171478,1.1266296496614814e-05,-0.08147302269935608,0.038189101964235306,0.09900917112827301
4795,1619.7202470302582,1.0464276556376717e-06,-0.028766803443431854,0.0374431312084198,0.09883294999599457
4796,1620.047670841217,9.857942131930031e-06,-0.0024232123978435993,0.03668045625090599,0.09914318472146988
4797,1620.3751633167267,4.698053089668974e-06,-0.04974833503365517,0.03573558107018471,0.10017147660255432
4798,1620.7030236721039,5.417086413217476e-06,0.0013605761341750622,0.035242922604084015,0.10119975358247757
4799,1621.0313584804535,1.8430000636726618e-07,0.022378191351890564,0.03529655560851097,0.10140541940927505
4800,1621.3593246936798,1.1956973139604088e-05,-0.04021300747990608,0.03554718568921089,0.10037712752819061
4801,1621.6868879795074,9.704363947093952e-06,-0.020422054454684258,0.034474924206733704,0.1005827859044075
4802,1622.0148508548737,1.806094928724633e-06,-0.023275693878531456,0.033996280282735825,0.10407895594835281
4803,1622.3427069187164,1.9945142412325367e-05,0.019679365679621696,0.034134622663259506,0.10654684156179428
4804,1622.6701629161835,4.110279405722395e-06,0.017973879352211952,0.03423994407057762,0.10654684156179428
4805,1622.9978754520416,4.818289653485408e-06,0.019153717905282974,0.03594125062227249,0.11045432090759277
4806,1623.325716495514,8.304231414513197e-06,0.031037651002407074,0.034875545650720596,0.10140541940927505
4807,1623.65372300148,4.159986929153092e-06,-0.04480445757508278,0.03529146686196327,0.10140541940927505
4808,1623.9810559749603,3.726502427525702e-06,0.05802423879504204,0.03407039865851402,0.10181672126054764
4809,1624.3093347549438,2.0488141672103666e-05,-0.004525735508650541,0.03490636125206947,0.10325632989406586
4810,1624.636920928955,5.3111384659132455e-06,0.03791852667927742,0.03568282350897789,0.10407895594835281
4811,1624.9652271270752,1.5531087456110981e-06,0.05644039809703827,0.03560022637248039,0.10222804546356201
4812,1625.292568206787,8.263715244538616e-06,-0.026018595322966576,0.03625793382525444,0.10407895594835281
4813,1625.6202192306519,2.9878651730541606e-06,0.06324023753404617,0.03691015765070915,0.10325632989406586
4814,1625.9480667114258,1.9325379696510936e-07,-0.01134796254336834,0.03626367449760437,0.10325632989406586
4815,1626.2759521007538,6.555288223353273e-07,-0.026095790788531303,0.035761620849370956,0.10037712752819061
4816,1626.6042046546936,1.170691211882513e-05,0.0487518347799778,0.03628090023994446,0.09934884309768677
4817,1626.9318070411682,1.6401417042288813e-06,0.023450851440429688,0.037015773355960846,0.09976015985012054
4818,1627.2605590820312,3.7186334793659626e-06,-0.07854525744915009,0.037210863083601,0.10078844428062439
4819,1627.5887887477875,6.0453053265518975e-06,0.06517207622528076,0.0369664765894413,0.09934884309768677
4820,1627.9162275791168,5.5818654800532386e-06,-0.015107371844351292,0.03720947727560997,0.10024311393499374
4821,1628.2438476085663,6.3278243942477275e-06,-0.0013174378545954823,0.03693009912967682,0.09900917112827301
4822,1628.5715599060059,1.2318541848799214e-05,0.04038739204406738,0.03610192611813545,0.09832055866718292
4823,1628.899723291397,2.426051878501312e-06,-0.021595915779471397,0.03655394911766052,0.10024311393499374
4824,1629.2277901172638,1.047191381076118e-05,0.033430662006139755,0.03730987757444382,0.10188838839530945
4825,1629.5553731918335,1.4025270502315834e-05,0.028009261935949326,0.03683089464902878,0.10024311393499374
4826,1629.8832638263702,1.4257544535212219e-05,-0.022612137719988823,0.03614361211657524,0.09900917112827301
4827,1630.2115440368652,8.879231245373376e-06,0.0030834435019642115,0.0377306193113327,0.10353365540504456
4828,1630.5386662483215,2.3025320672331873e-07,-0.010767304338514805,0.03777853399515152,0.10188838839530945
4829,1630.8669803142548,3.533600647642743e-06,0.036148130893707275,0.03714962676167488,0.10312233120203018
4830,1631.194926738739,1.1045229257433675e-05,-0.03972228243947029,0.037007421255111694,0.10106576979160309
4831,1631.5233500003815,3.015755055457703e-06,0.019509827718138695,0.036404918879270554,0.09914318472146988
4832,1631.8507723808289,5.415277883003e-06,0.016842922195792198,0.03700719028711319,0.09955450147390366
4833,1632.1787858009338,1.2267275906197028e-06,0.008990786038339138,0.03683196008205414,0.10024311393499374
4834,1632.5064768791199,3.506863095026347e-06,0.003702087327837944,0.03754490241408348,0.10353365540504456
4835,1632.8349990844727,3.552183898136718e-06,-0.05519264191389084,0.03628316521644592,0.09983182698488235
4836,1633.1629140377045,5.230540409684181e-07,0.023828959092497826,0.037377748638391495,0.10188838839530945
4837,1633.4911007881165,6.794525233999593e-06,-0.017963076010346413,0.03978702425956726,0.10394494235515594
4838,1633.8189306259155,7.545856533397455e-06,0.017181359231472015,0.03935154154896736,0.10353365540504456
4839,1634.1471297740936,7.95811865828e-06,-0.00781739316880703,0.04021517559885979,0.1028614416718483
4840,1634.4748270511627,8.303632057504728e-06,-0.07756731659173965,0.03886628523468971,0.10353365540504456
4841,1634.802413225174,1.7397636611349299e-06,0.0034783552400767803,0.03926467522978783,0.10435627400875092
4842,1635.1303284168243,5.176879312784877e-06,-0.04730776697397232,0.04160444810986519,0.10738588124513626
4843,1635.458447933197,1.763630825735163e-05,0.025474514812231064,0.04223368316888809,0.1065632700920105
4844,1636.5589485168457,1.8771665963868145e-06,-0.044300202280282974,0.042277660220861435,0.10517888516187668
4845,1636.887083530426,7.16314798410167e-06,0.0222852174192667,0.03987322747707367,0.10229971259832382
4846,1637.2151417732239,1.77527806499711e-06,0.04125383868813515,0.03907568007707596,0.09983182698488235
4847,1637.5431940555573,5.691657861461863e-06,-0.06251537054777145,0.042124174535274506,0.10723548382520676
4848,1637.8708040714264,2.2800736587669235e-06,0.00034327266621403396,0.04078802838921547,0.10764677077531815
4849,1638.1989967823029,5.655714630847797e-06,0.010669978335499763,0.04009801894426346,0.10723548382520676
4850,1638.5267901420593,2.5483705030637793e-05,0.03968709707260132,0.04039028286933899,0.10682415217161179
4851,1638.854841709137,8.71403517521685e-06,-0.023351866751909256,0.03878010809421539,0.10705922544002533
4852,1639.1826095581055,1.0699708354877657e-06,-0.010748740285634995,0.03921022266149521,0.10623660683631897
4853,1639.5102987289429,1.8988779402207001e-06,-0.04968041181564331,0.03677143529057503,0.1048998311161995
4854,1639.8378567695618,1.5533846635662485e-06,-0.03310752660036087,0.03607873246073723,0.10232912003993988
4855,1640.1657555103302,1.676291140029207e-05,0.012820028699934483,0.03612888231873512,0.10253477841615677
4856,1640.4930684566498,4.2709330045909155e-06,-0.03559068962931633,0.03871802240610123,0.1056196317076683
4857,1640.8211512565613,2.934807298515807e-06,-0.03916474059224129,0.03757413476705551,0.10418003797531128
4858,1641.1484253406525,5.744018380937632e-06,-0.043403804302215576,0.03809671103954315,0.10551679879426956
4859,1641.475834608078,1.879694900708273e-05,0.0502680242061615,0.037087928503751755,0.10243194550275803
4860,1641.8034553527832,8.242385774792638e-06,-0.027665335685014725,0.038638681173324585,0.10520831495523453
4861,1642.131718635559,6.134202408247802e-07,0.025201432406902313,0.0393512062728405,0.10716205835342407
4862,1642.459323167801,1.9897202946594916e-05,0.009563698433339596,0.039734914898872375,0.1067507416009903
4863,1642.7874128818512,8.217572940338869e-06,-0.010814736597239971,0.03970792517066002,0.10664792358875275
4864,1643.115126132965,5.851525202160701e-06,-0.019105374813079834,0.03761772811412811,0.10356306284666061
4865,1643.442884683609,5.035412868892308e-06,0.034925010055303574,0.03800508752465248,0.10685357451438904
4866,1643.770426750183,2.0469504306674935e-05,-0.005984747316688299,0.03703033924102783,0.10294609516859055
4867,1644.09814119339,2.5152201033051824e-06,-0.05015651136636734,0.03687101975083351,0.10253477841615677
4868,1644.4257214069366,1.3510966709873173e-05,0.0029211114160716534,0.03676968440413475,0.1030489131808281
4869,1644.753521680832,7.648653991054744e-06,-0.05014645308256149,0.038407545536756516,0.10531114786863327
4870,1645.0808520317078,2.525639217765274e-07,-0.011243409477174282,0.0374203659594059,0.10644225776195526
4871,1645.4086337089539,5.812851668451913e-06,-0.0017160689458251,0.03653787821531296,0.10479700565338135
4872,1645.7359592914581,1.1828477909148205e-05,-0.014742703177034855,0.03679033741354942,0.1046941727399826
4873,1646.064011335373,3.3534197427798063e-06,-0.01084738690406084,0.03567212447524071,0.10315174609422684
4874,1646.3916246891022,9.89234285952989e-06,-0.016141118481755257,0.03547750413417816,0.10459134727716446
4875,1646.7190856933594,1.8134916217604768e-06,0.024364354088902473,0.03660980984568596,0.10387155413627625
4876,1647.0469708442688,6.700685844407417e-06,0.018262090161442757,0.037624116986989975,0.10271099954843521
4877,1647.3746099472046,1.330986742686946e-05,-0.0027653861325234175,0.038401030004024506,0.10520831495523453
4878,1647.7023530006409,1.260754834220279e-05,-0.050355665385723114,0.036537911742925644,0.10088951885700226
4879,1648.0297584533691,1.7584305169293657e-05,0.02208920381963253,0.036375876516103745,0.10212346166372299
4880,1648.3575825691223,4.169448857282987e-06,0.06314679235219955,0.036183152347803116,0.10253477841615677
4881,1648.684861421585,2.6991558570443885e-06,-0.050409767776727676,0.03442222997546196,0.10058103501796722
4882,1649.0126748085022,5.491321189765586e-06,-0.05217955633997917,0.03539889305830002,0.10058103501796722
4883,1649.3403837680817,6.043119810783537e-06,0.04829192906618118,0.03492850065231323,0.1030489131808281
4884,1649.6680917739868,1.2358094863884617e-05,0.01604923978447914,0.035408664494752884,0.10243194550275803
4885,1649.9963212013245,1.4217633179214317e-05,-0.042704228311777115,0.035876478999853134,0.10366588830947876
4886,1650.3241918087006,1.3629341992782429e-05,-0.002204188611358404,0.036171622574329376,0.10788186639547348
4887,1650.651905298233,1.7904897049447754e-06,0.03390755504369736,0.03687288984656334,0.10664792358875275
4888,1650.9793734550476,1.1292926501482725e-05,0.0313756950199604,0.03667861223220825,0.10829316824674606
4889,1651.3075459003448,2.5811661998886848e-06,-0.044172000139951706,0.036102812737226486,0.10479700565338135
4890,1651.636539697647,9.57746397034498e-06,-0.08674196898937225,0.03576785698533058,0.10623660683631897
4891,1651.9641749858856,8.856970453052782e-06,-0.0007324647740460932,0.03641169145703316,0.10993842780590057
4892,1652.29221200943,1.4791623470955528e-05,-0.039064593613147736,0.03450881689786911,0.10500266402959824
4893,1652.6202356815338,4.965999323758297e-06,-0.013506414368748665,0.03548557311296463,0.1037687212228775
4894,1652.9479434490204,1.4271457985159941e-05,0.04942432790994644,0.03455999121069908,0.10366763919591904
4895,1653.2751204967499,2.812808133967337e-06,0.02971935272216797,0.034745778888463974,0.10387330502271652
4896,1653.6022336483002,5.908668185838906e-07,-0.014869768172502518,0.035879094153642654,0.10346198827028275
4897,1653.9300503730774,8.584394208810409e-07,-0.022175375372171402,0.036099985241889954,0.10592811554670334
4898,1654.257604598999,6.710234288220818e-07,-0.06426983326673508,0.03658396378159523,0.10387330502271652
4899,1654.5852715969086,8.230946150433738e-06,0.016275253146886826,0.03769594803452492,0.10305066406726837
4900,1654.9128777980804,3.3650617297098506e-06,-0.0028029168024659157,0.03876406326889992,0.10325632989406586
4901,1655.2406134605408,4.200212515570456e-06,-0.004965609405189753,0.03889875113964081,0.10428285598754883
4902,1655.5683825016022,1.1725476269930368e-06,0.023248126730322838,0.038054000586271286,0.10438568890094757
4903,1655.8958497047424,2.9805767098878277e-06,0.026585033163428307,0.03650691360235214,0.10222804546356201
4904,1656.22323513031,2.101350219163578e-06,0.06570003926753998,0.03672168776392937,0.10202063620090485
4905,1656.5511538982391,9.745251190906856e-06,0.025602711364626884,0.037284139543771744,0.10078844428062439
4906,1656.8787791728973,1.893360422400292e-05,0.027765383943915367,0.03768396005034447,0.10253477841615677
4907,1657.2067906856537,1.0094307981489692e-05,0.07481648027896881,0.03597714751958847,0.10222629457712173
4908,1657.5343685150146,1.4109381481830496e-05,0.0008399224025197327,0.03542870655655861,0.10232912003993988
4909,1657.8618624210358,9.684292308520526e-06,-0.006917395628988743,0.03539874777197838,0.10243194550275803
4910,1658.1899905204773,1.255701863556169e-05,0.029093291610479355,0.036365803331136703,0.10366588830947876
4911,1658.5175964832306,7.312364687095396e-06,0.04135492071509361,0.036327626556158066,0.10202238708734512
4912,1658.8453857898712,4.874149453826249e-06,0.07667310535907745,0.03742590174078941,0.1042846068739891
4913,1659.1725885868073,7.579292287118733e-06,-0.010790912434458733,0.03651874512434006,0.10675249248743057
4914,1659.5001428127289,9.039687256517936e-07,0.023354938253760338,0.035832133144140244,0.10387330502271652
4915,1659.827651500702,1.4854599612590391e-05,0.008854619227349758,0.035481542348861694,0.10551854968070984
4916,1660.155481338501,7.457751394213119e-07,0.04954592138528824,0.035361263900995255,0.10325632989406586
4917,1660.4831976890564,2.0834718270634767e-06,0.05406700819730759,0.03566919267177582,0.1030489131808281
4918,1660.8108654022217,8.623681424069218e-06,-0.0018275893526151776,0.036967892199754715,0.10315174609422684
4919,1661.1382744312286,4.151755547354696e-06,0.024209195747971535,0.03528033569455147,0.10181672126054764
4920,1661.4658639431,1.56626276748284e-06,-0.0034984189551323652,0.035402290523052216,0.10161107033491135
4921,1661.7938253879547,1.1076002920162864e-05,-0.07048124074935913,0.03577641770243645,0.10202238708734512
4922,1662.892914533615,1.7162336689580115e-06,0.05849782004952431,0.03535526990890503,0.10099410265684128
4923,1663.2211027145386,2.1087375898787286e-06,0.023253655061125755,0.03497610241174698,0.10161107033491135
4924,1663.548700094223,2.1358489448175533e-06,0.031474802643060684,0.03471315652132034,0.10191955417394638
4925,1663.8767647743225,5.699154371541226e-06,-0.007686172612011433,0.033158645033836365,0.10366763919591904
4926,1664.2042150497437,4.744570560433203e-06,-0.015899047255516052,0.03388136997818947,0.10037712752819061
4927,1664.53222823143,6.143160135252401e-06,0.009789861738681793,0.03488854318857193,0.10171215236186981
4928,1664.859750509262,1.963961767614819e-05,0.0690363273024559,0.034592561423778534,0.10160931944847107
4929,1665.1874661445618,1.7407959603588097e-05,0.06012513116002083,0.03607245162129402,0.10592811554670334
4930,1665.5147540569305,6.924847639311338e-06,-0.004207543097436428,0.03589180111885071,0.1048998311161995
4931,1665.8424246311188,6.574225608346751e-06,-0.03381172940135002,0.03448531776666641,0.10428285598754883
4932,1666.1698286533356,4.038309270981699e-06,-0.009549770504236221,0.03401973843574524,0.10140541940927505
4933,1666.4978790283203,7.546480560449709e-07,-0.02232864871621132,0.03510177880525589,0.10130083560943604
4934,1666.8256056308746,1.3264890185382683e-05,-0.00777463847771287,0.03559622913599014,0.10109517723321915
4935,1667.1538009643555,1.2692681593762245e-05,0.008998275734484196,0.034813378006219864,0.1005827859044075
4936,1667.4812932014465,1.0937751540041063e-05,0.030268339440226555,0.03505085036158562,0.10305066406726837
4937,1667.808555841446,1.462215277570067e-05,-0.012866990640759468,0.03488432988524437,0.10366763919591904
4938,1668.1362731456757,1.7825051372710732e-06,-0.009953956119716167,0.035876818001270294,0.10325632989406586
4939,1668.4640679359436,1.2255673937033862e-05,-0.008705939166247845,0.03485410287976265,0.10222804546356201
4940,1668.7918033599854,3.2622706385154743e-06,0.038466136902570724,0.035130731761455536,0.1042846068739891
4941,1669.120034456253,5.353597316570813e-07,0.060982830822467804,0.035199157893657684,0.10490158200263977
4942,1669.4482154846191,5.526431323232828e-06,0.011478385888040066,0.035696566104888916,0.10490158200263977
4943,1669.775964975357,1.1603465281950776e-05,-0.01878836192190647,0.0352434478700161,0.10551854968070984
4944,1670.103716135025,9.576369848218746e-06,-0.008724330924451351,0.0370829738676548,0.10736946761608124
4945,1670.431911945343,2.7113692340208218e-06,0.058009471744298935,0.035746701061725616,0.10407895594835281
4946,1670.7597551345825,7.865260158723686e-06,0.006310703698545694,0.03559649735689163,0.10397612303495407
4947,1671.0874757766724,5.537166089197854e-06,0.04027227312326431,0.036846112459897995,0.10675249248743057
4948,1671.415720462799,1.273610359930899e-05,-0.0214117169380188,0.03528819605708122,0.10366763919591904
4949,1671.7430324554443,1.6462478015455417e-05,0.04668350890278816,0.03663412854075432,0.10222804546356201
4950,1672.070410490036,5.8604559853847604e-06,0.005509871058166027,0.03884414583444595,0.10808751732110977
4951,1672.3982110023499,1.0134219337487593e-05,0.0033147893846035004,0.03985215350985527,0.10819035023450851
4952,1672.7261984348297,1.4934162209101487e-05,0.0077521344646811485,0.03861504793167114,0.10315174609422684
4953,1673.0536320209503,1.3879352991352789e-05,0.009655374102294445,0.036838348954916,0.10232912003993988
4954,1673.3818945884705,6.633287739532534e-06,-0.021798601374030113,0.03907167911529541,0.10490158200263977
4955,1673.7100434303284,1.8705886759562418e-06,0.00589939346536994,0.03733961284160614,0.1042846068739891
4956,1674.0377442836761,7.559609002782963e-06,0.005144219379872084,0.03753870725631714,0.10407895594835281
4957,1674.3652489185333,3.8768462218286e-06,0.019550444558262825,0.03788362815976143,0.10551854968070984
4958,1674.693166255951,8.157474439940415e-06,-0.0007199239335022867,0.03817066177725792,0.10551854968070984
4959,1675.021122455597,2.4260459667857504e-06,0.014708290807902813,0.03728003054857254,0.10222804546356201
4960,1675.3492665290833,5.876592240383616e-06,-0.0347076877951622,0.03546784073114395,0.10263936221599579
4961,1675.6767511367798,5.1917118071287405e-06,0.016036996617913246,0.03556891158223152,0.10510724782943726
4962,1676.0041100978851,7.139012723200722e-06,-0.04584011062979698,0.036373648792505264,0.10294784605503082
4963,1676.33203458786,2.3726895506115397e-06,0.04139690473675728,0.034366145730018616,0.10767795145511627
4964,1676.6598269939423,4.839613438889501e-07,0.019030187278985977,0.03377843648195267,0.10407895594835281
4965,1676.9880232810974,1.2951612006872892e-05,-0.010991765186190605,0.03377813100814819,0.10222804546356201
4966,1677.3161787986755,7.5515690696192905e-06,0.028747085481882095,0.0328897088766098,0.10305066406726837
4967,1677.6436250209808,8.5371302702697e-06,0.03434477746486664,0.03454742953181267,0.10027254372835159
4968,1677.971445798874,1.2272409549041186e-05,0.034174125641584396,0.03413193300366402,0.09975840896368027
4969,1678.2990443706512,4.9154446060128976e-06,0.05187176540493965,0.033048104494810104,0.10366763919591904
4970,1678.626975774765,1.2928992418892449e-06,-0.056420616805553436,0.03356115520000458,0.10099410265684128
4971,1678.9549231529236,7.332445875363192e-06,0.07071944326162338,0.036069922149181366,0.10171215236186981
4972,1679.2821552753448,9.067083738045767e-06,-0.015369093045592308,0.03550735116004944,0.1028432622551918
4973,1679.6105179786682,3.178124643454794e-06,-0.017330743372440338,0.036151692271232605,0.10263761132955551
4974,1679.93798995018,8.256165529019199e-07,-0.03689489886164665,0.03418831154704094,0.10222804546356201
4975,1680.2658064365387,4.225567408866482e-06,-0.02501203678548336,0.035928547382354736,0.10160931944847107
4976,1680.5937082767487,1.1674957022478338e-05,-0.05445330590009689,0.03669308125972748,0.10119800269603729
4977,1680.921993970871,6.95346955126297e-07,-0.0399346686899662,0.03798047453165054,0.10150648653507233
4978,1681.2507531642914,5.044572617407539e-07,-0.003159347688779235,0.03859424963593483,0.1028432622551918
4979,1681.578953742981,4.244617684889818e-06,-0.059104278683662415,0.04172351583838463,0.10531114786863327
4980,1681.9066610336304,3.547937240000465e-06,-0.08561760932207108,0.03864683955907822,0.10078669339418411
4981,1682.2344179153442,1.113148573494982e-05,-0.07324202358722687,0.04259609431028366,0.10394494235515594
4982,1682.5619871616364,1.5241228538798168e-05,0.022668499499559402,0.04138011112809181,0.10438568890094757
4983,1682.8903005123138,6.6264847191632725e-06,-0.055344123393297195,0.03822842612862587,0.1028432622551918
4984,1683.2174830436707,4.473863100429298e-06,-0.038528211414813995,0.04062069207429886,0.10335740447044373
4985,1683.5457620620728,8.651755706523545e-06,-0.008023225702345371,0.04181147366762161,0.10559021681547165
4986,1683.87300157547,1.019396586343646e-05,0.024132506921887398,0.04238782823085785,0.10476759821176529
4987,1684.200917005539,1.3688573972103768e-06,0.02071334607899189,0.03730818256735802,0.10140366852283478
4988,1684.5283961296082,2.2752403765480267e-06,0.010999474674463272,0.034183453768491745,0.09955275058746338
4989,1684.8562169075012,7.108301815605955e-06,0.02965988591313362,0.03365990146994591,0.10150648653507233
4990,1685.18510556221,1.142975361290155e-05,-0.00975765660405159,0.03433343395590782,0.10253477841615677
4991,1685.5127294063568,1.4851622836431488e-05,-0.012444968335330486,0.03223351389169693,0.10058103501796722
4992,1685.840808391571,3.8725789863747195e-07,-0.029514160007238388,0.032166194170713425,0.10047820955514908
4993,1686.1688907146454,3.981283498433186e-06,0.013736503198742867,0.031169839203357697,0.10119975358247757
4994,1686.4960889816284,9.10479047888657e-06,0.005008593667298555,0.03054097853600979,0.10202238708734512
4995,1686.8242127895355,1.614756001799833e-05,-0.0187031589448452,0.031033899635076523,0.10119975358247757
4996,1687.1516256332397,1.691285979177337e-05,0.038501448929309845,0.031077057123184204,0.09996581077575684
4997,1687.4795062541962,3.919155005860375e-06,-0.0015588687965646386,0.03158169984817505,0.10037712752819061
4998,1687.8070735931396,2.595003707028809e-06,0.00854643527418375,0.0318809449672699,0.10171215236186981
4999,1688.1349794864655,9.323794643023575e-07,-0.04971746727824211,0.03312486782670021,0.1046941727399826
5000,1688.4625265598297,6.27484905635356e-06,0.013306035660207272,0.03296644240617752,0.10078669339418411
5001,1689.568751335144,6.056893653294537e-06,0.018578272312879562,0.034214604645967484,0.10407720506191254
5002,1689.8970606327057,2.4062270313152112e-05,0.016908589750528336,0.034508075565099716,0.10109517723321915
5003,1690.225035905838,1.018925104290247e-05,0.019935373216867447,0.033764228224754333,0.1037687212228775
5004,1690.5524578094482,8.68952429300407e-06,-0.04391006380319595,0.034702252596616745,0.10294609516859055
5005,1690.8807744979858,1.4268973700382048e-06,0.004590566270053387,0.0344887301325798,0.10274042934179306
5006,1691.2084188461304,1.0802451470226515e-05,-0.017929594963788986,0.034422051161527634,0.10366588830947876
5007,1691.5360751152039,9.845979548117612e-06,-0.06848122924566269,0.033562615513801575,0.10346022993326187
5008,1691.8645589351654,2.38863344748097e-06,0.03080793470144272,0.03384492173790932,0.10366588830947876
5009,1692.1930088996887,5.107448828312044e-07,0.007475289050489664,0.03288647159934044,0.10356306284666061
5010,1692.521214723587,2.0137101728323614e-06,-0.034501101821660995,0.03345103561878204,0.1039743721485138
5011,1692.848269701004,8.384738066524733e-06,-0.027881214395165443,0.032911937683820724,0.10130083560943604
5012,1693.1763577461243,2.040883600784582e-06,-0.017152070999145508,0.03331300988793373,0.1048998311161995
5013,1693.5042061805725,7.262317467393586e-06,0.04056617617607117,0.034325480461120605,0.10366588830947876
5014,1693.831901550293,2.904607072196086e-06,0.0033548998180776834,0.03583832085132599,0.1067507416009903
5015,1694.159831047058,1.161308887276391e-06,0.027253249660134315,0.03554302826523781,0.10695640742778778
5016,1694.487158536911,9.74401700659655e-06,0.025250190868973732,0.037798922508955,0.1123034879565239
5017,1694.8144028186798,2.5144152004941134e-07,-0.0024294310715049505,0.035445451736450195,0.10849883407354355
5018,1695.142406463623,5.457098268379923e-06,-0.06828365474939346,0.03545558825135231,0.10788186639547348
5019,1695.4702603816986,6.004442184348591e-06,0.06616778671741486,0.03675677254796028,0.10891014337539673
5020,1695.7977583408356,5.284957296680659e-06,-0.013684350997209549,0.03732500597834587,0.10911580920219421
5021,1696.1258161067963,1.0407869922346435e-05,0.007975809276103973,0.03766786679625511,0.1067507416009903
5022,1696.454129934311,8.420739504799712e-06,-0.03313511610031128,0.03577194735407829,0.1046941727399826
5023,1696.7820501327515,5.7071038099820726e-06,0.034141167998313904,0.03558291494846344,0.10613377392292023
5024,1697.109901189804,3.0802557375864126e-06,-0.0032306420616805553,0.037572287023067474,0.10623660683631897
5025,1697.4375309944153,8.037429324758705e-06,-0.0015498423017561436,0.03803332895040512,0.10901297628879547
5026,1697.7652380466461,7.236248166009318e-06,-0.0190401803702116,0.03637108579277992,0.10623660683631897
5027,1698.0935754776,5.525196684175171e-06,-0.028972363099455833,0.035316795110702515,0.106545090675354
5028,1698.4211254119873,1.1990345228696242e-05,0.0438862182199955,0.03653303161263466,0.10716205835342407
5029,1698.7487852573395,2.28145950131875e-06,0.04318024218082428,0.036174967885017395,0.10993842780590057
5030,1699.0763421058655,8.43318321130937e-06,-0.02935263328254223,0.039687883108854294,0.1123034879565239
5031,1699.404275894165,9.555869837640785e-07,0.00229309918358922,0.03877219185233116,0.10993842780590057
5032,1699.7312815189362,9.176617822959088e-06,-0.04280802607536316,0.03973032906651497,0.1104525700211525
5033,1700.0589470863342,1.8170213706980576e-06,-0.028579041361808777,0.03752296045422554,0.1093214601278305
5034,1700.3866772651672,6.039956588210771e-06,0.03777142986655235,0.037406302988529205,0.10500266402959824
5035,1700.7144927978516,6.087021120038116e-06,-0.017248859629034996,0.03539634868502617,0.10479700565338135
5036,1701.0422494411469,3.503346079014591e-06,-0.07341593503952026,0.0371415875852108,0.1093214601278305
5037,1701.3697464466095,1.861445707618259e-05,-0.025754259899258614,0.037322916090488434,0.10592811554670334
5038,1701.6975104808807,1.4727637562828022e-06,0.02680249698460102,0.036006078124046326,0.10510549694299698
5039,1702.0248889923096,5.109403900860343e-06,0.02043692022562027,0.03491216525435448,0.10315174609422684
5040,1702.3525183200836,4.520562470133882e-06,0.004756802227348089,0.03514754772186279,0.10294609516859055
5041,1702.6799130439758,1.512973085482372e-05,0.0214874055236578,0.03652983903884888,0.10592811554670334
5042,1703.0081942081451,3.0707101927873737e-07,-0.04018435254693031,0.03577781096100807,0.1048998311161995
5043,1703.3359537124634,9.679835784481838e-06,0.02633954957127571,0.035319551825523376,0.1048998311161995
5044,1703.663690328598,8.333212463185191e-06,-0.01174719538539648,0.034420669078826904,0.10510549694299698
5045,1703.991557598114,1.3745005162490997e-05,-0.02773411013185978,0.03463900834321976,0.10418003797531128
5046,1704.3195495605469,1.2472493153836695e-06,0.010798361152410507,0.03355906531214714,0.10438568890094757
5047,1704.6470215320587,4.71189650852466e-06,0.025688275694847107,0.034313227981328964,0.10428285598754883
5048,1704.9749374389648,1.131150474975584e-05,0.006657824385911226,0.03409164771437645,0.10572246462106705
5049,1705.3032705783844,6.684165896331251e-07,0.027384819462895393,0.03499719128012657,0.10551679879426956
5050,1705.6322665214539,1.4217308489605784e-05,0.002771437168121338,0.034509338438510895,0.10603094846010208
5051,1705.9599394798279,3.895411737175891e-06,0.011986436322331429,0.03484790772199631,0.10520831495523453
5052,1706.2882125377655,7.579884595543263e-07,-0.011014201678335667,0.03481845185160637,0.10644225776195526
5053,1706.6161499023438,5.048236744187307e-06,0.038229916244745255,0.035697318613529205,0.10685357451438904
5054,1706.944453239441,7.952664418553468e-06,-0.01908823288977146,0.035161156207323074,0.106545090675354
5055,1707.272691488266,6.293039405136369e-06,0.025877324864268303,0.03488324582576752,0.10582529008388519
5056,1707.599995136261,2.3404973035212606e-06,-0.010483678430318832,0.03569052368402481,0.10849883407354355
5057,1707.9276082515717,9.585174893800286e-07,0.012528757564723492,0.034895990043878555,0.10479700565338135
5058,1708.25537109375,1.4236267816158943e-05,-0.0070622507482767105,0.034901950508356094,0.10623660683631897
5059,1708.5833847522736,2.8458583756219014e-07,-0.00128893309738487,0.03469179570674896,0.10510549694299698
5060,1708.9109983444214,2.6391801384306746e-06,0.09673839062452316,0.03405904769897461,0.10335740447044373
5061,1709.2391064167023,9.397897883900441e-06,-0.03207763656973839,0.03260166943073273,0.10438568890094757
5062,1709.567137479782,4.970832378603518e-06,0.06432779133319855,0.03236448019742966,0.10274042934179306
5063,1709.8949222564697,2.172718950532726e-06,-0.02369912527501583,0.03287461772561073,0.1028432622551918
5064,1710.2232444286346,1.0236693924525753e-05,-0.03365635871887207,0.03248582035303116,0.1019178032875061
5065,1710.5512301921844,6.090054284868529e-06,-0.0036714004818350077,0.03256378695368767,0.10428285598754883
5066,1710.87868142128,6.1727464526484255e-06,-0.009035727009177208,0.032392315566539764,0.10335740447044373
5067,1711.2067155838013,6.999139259278309e-06,0.002964847022667527,0.033102475106716156,0.1048998311161995
5068,1711.5350744724274,9.292849426856264e-06,0.015570244751870632,0.03306243196129799,0.10438568890094757
5069,1711.862948179245,8.47205228637904e-06,-0.005334505811333656,0.0327339768409729,0.10294609516859055
5070,1712.191235780716,5.256039912637789e-06,0.02767886035144329,0.033548519015312195,0.10346022993326187
5071,1712.5186352729797,6.5364852162019815e-06,-0.008233410306274891,0.03427213430404663,0.10212346166372299
5072,1712.8463232517242,9.44729799812194e-06,0.03143655136227608,0.034170687198638916,0.10222629457712173
5073,1713.1740713119507,1.3190949175623246e-05,0.008181312121450901,0.03411934897303581,0.10346198827028275
5074,1713.5017511844635,1.811960646591615e-05,-0.03540273755788803,0.035332947969436646,0.10500441491603851
5075,1713.8290703296661,5.296423751133261e-06,0.0362086184322834,0.03567101061344147,0.10449027270078659
5076,1714.156822681427,1.4576010471500922e-05,0.01923368126153946,0.03440539166331291,0.10253477841615677
5077,1714.4854407310486,1.0519120223762002e-05,0.02107127197086811,0.035716768354177475,0.10551679879426956
5078,1714.8129642009735,3.321238182252273e-06,-0.032239411026239395,0.03473518788814545,0.10438568890094757
5079,1715.9164655208588,4.9638852033240255e-06,0.02336231805384159,0.03513646870851517,0.10644225776195526
5080,1716.2441198825836,6.120017133071087e-06,-0.018265200778841972,0.03521276265382767,0.10366588830947876
5081,1716.5721220970154,5.101886017655488e-06,-0.02519856207072735,0.035630300641059875,0.10582529008388519
5082,1716.8996381759644,9.770176802703645e-06,-0.0032659827265888453,0.03548894077539444,0.10613377392292023
5083,1717.2269883155823,1.6132638847921044e-05,0.01821768283843994,0.03678852319717407,0.10551679879426956
5084,1717.5546956062317,4.482571824837578e-08,-0.013664447702467442,0.03588712960481644,0.1074705496430397
5085,1717.8827948570251,9.503031833446585e-06,-0.013179149478673935,0.036972202360630035,0.10798468440771103
5086,1718.21027135849,1.0366383321525063e-05,0.058900702744722366,0.0373491570353508,0.1039743721485138
5087,1718.5380628108978,1.1175456165801734e-05,0.0760384202003479,0.038279104977846146,0.10335740447044373
5088,1718.8657793998718,8.804274330032058e-06,0.05657045170664787,0.0374874547123909,0.10531114786863327
5089,1719.1933298110962,1.1622713827819098e-05,-0.04847788065671921,0.03784686699509621,0.10695640742778778
5090,1719.5209436416626,1.5076218005560804e-05,0.016346599906682968,0.03764667734503746,0.1046941727399826
5091,1719.848196029663,1.0298378583684098e-05,0.04480389505624771,0.037504732608795166,0.10294609516859055
5092,1720.1765117645264,8.246278412116226e-06,0.016452869400382042,0.035753216594457626,0.10500266402959824
5093,1720.504142522812,2.028235712714377e-06,0.0333205945789814,0.03407694771885872,0.10428285598754883
5094,1720.8315513134003,1.4226688108465169e-05,-0.07438008487224579,0.034422386437654495,0.1039743721485138
5095,1721.1588802337646,1.6903885580177302e-06,0.004192905500531197,0.03454936668276787,0.10459134727716446
5096,1721.48637342453,1.5326279026339762e-05,0.08289439976215363,0.033836282789707184,0.10387155413627625
5097,1721.8143231868744,1.3703171362067224e-06,-0.0010307872435078025,0.033916961401700974,0.10253477841615677
5098,1722.1417875289917,1.1797275192293455e-06,-0.01661260426044464,0.034666676074266434,0.10027254372835159
5099,1722.4697649478912,6.596868843189441e-06,0.01572551392018795,0.03427010029554367,0.09883294999599457
5100,1722.7973721027374,2.7878538730874425e-06,-0.024236172437667847,0.03487251698970795,0.10027254372835159
5101,1723.125336408615,1.0366711649112403e-05,-0.05489605665206909,0.03298080340027809,0.100992351770401
5102,1723.4532086849213,2.194416310885572e-06,0.009892825968563557,0.03295460343360901,0.100992351770401
5103,1723.7811887264252,3.360366065408016e-07,0.07941508293151855,0.03277814760804176,0.10160931944847107
5104,1724.1090931892395,1.0295362926626694e-06,0.03045116551220417,0.033036570996046066,0.10037537664175034
5105,1724.4365758895874,7.867254225857323e-07,-0.004033755976706743,0.03315846621990204,0.09811490029096603
5106,1724.7645404338837,9.441370821150485e-06,0.02500109188258648,0.032933205366134644,0.09873011708259583
5107,1725.0925765037537,1.7890706658363342e-06,0.03516366705298424,0.03314894437789917,0.10171215236186981
5108,1725.4200851917267,1.2859511116403155e-05,0.049300022423267365,0.03354277089238167,0.09934884309768677
5109,1725.747989654541,2.1043781543994555e-06,-0.0018515753326937556,0.03391086310148239,0.10294609516859055
5110,1726.0755298137665,4.961063382324937e-07,-0.0028065512888133526,0.03430448845028877,0.100992351770401
5111,1726.4030086994171,1.2726288787234807e-06,-0.1010158509016037,0.03352687880396843,0.10037537664175034
5112,1726.730657339096,6.705409305141075e-06,-0.030188551172614098,0.03273097425699234,0.09996581077575684
5113,1727.0584785938263,3.581451892387122e-06,0.006686085369437933,0.032286982983350754,0.10119975358247757
5114,1727.386028289795,1.0321796253265347e-05,-0.02646009437739849,0.03225209563970566,0.09790924191474915
5115,1727.7134037017822,4.970781446900219e-06,0.03659309446811676,0.03280577436089516,0.0987318679690361
5116,1728.0409076213837,3.6454712244449183e-06,0.01589755341410637,0.03343040496110916,0.09862729907035828
5117,1728.3681509494781,3.514124955472653e-06,-0.004126983694732189,0.032763898372650146,0.10017147660255432
5118,1728.6956000328064,3.856787770928349e-06,-0.0046353647485375404,0.03281069174408913,0.10017147660255432
5119,1729.0229785442352,8.121878636302426e-06,0.009523523040115833,0.03240586817264557,0.0987318679690361
5120,1729.3507845401764,2.4662642772455e-06,0.0059326631017029285,0.0328269861638546,0.09996405988931656
5121,1729.6784896850586,1.3352915857467451e-06,0.020060788840055466,0.03343493491411209,0.10037712752819061
5122,1730.0068457126617,8.623471330793109e-06,0.030980490148067474,0.033018842339515686,0.09893753379583359
5123,1730.3346180915833,1.2142146488258732e-07,-0.024101438000798225,0.0341368243098259,0.09739335626363754
5124,1730.662981748581,1.6955777937255334e-06,0.04612649977207184,0.035465944558382034,0.09944991767406464
5125,1730.9905817508698,1.392248032061616e-05,0.021052055060863495,0.03744516149163246,0.10271099954843521
5126,1731.318032026291,5.547374257730553e-06,0.013656296767294407,0.03738483786582947,0.10106576979160309
5127,1731.6458480358124,3.1734207368572243e-06,-0.014478113502264023,0.03760569915175438,0.09983182698488235
5128,1731.9735324382782,9.179869266517926e-06,0.009248645044863224,0.03681406006217003,0.09983182698488235
5129,1732.301664352417,3.201619165338343e-06,0.05479443445801735,0.037839874625205994,0.10271099954843521
5130,1732.6298739910126,1.0437724085932132e-05,-0.03250126913189888,0.03626863285899162,0.1019178032875061
5131,1732.9575576782227,6.847928034403594e-06,-0.05061892047524452,0.036637354642152786,0.10065444558858871
5132,1733.2850575447083,8.134870768117253e-06,0.032726187258958817,0.03646541386842728,0.10065444558858871
5133,1733.612738609314,1.8594906578073278e-05,-0.04378549009561539,0.036043573170900345,0.10027254372835159
5134,1733.940336227417,7.0016549216234125e-06,-0.006467764265835285,0.03899810463190079,0.10394494235515594
5135,1734.267690896988,6.841980280114512e-07,0.0072737024165689945,0.040365070104599,0.10682415217161179
5136,1734.5953903198242,5.628289727610536e-06,0.006326948292553425,0.041817400604486465,0.1065632700920105
5137,1734.9231016635895,4.146595074416837e-06,-0.007210025563836098,0.03755073994398117,0.10188838839530945
5138,1735.2503771781921,3.941280738217756e-06,-0.009117569774389267,0.03687693923711777,0.10106576979160309
5139,1735.577956199646,5.4719721447327174e-06,-0.005717133637517691,0.036226145923137665,0.1000668928027153
5140,1735.9052727222443,9.612713256501593e-06,-0.02599947899580002,0.035751823335886,0.10037537664175034
5141,1736.2326192855835,1.3069076885585673e-05,-0.0240531824529171,0.03503808751702309,0.10037537664175034
5142,1736.5602807998657,1.058227826433722e-05,0.03920065611600876,0.03345377370715141,0.09749792516231537
5143,1736.8875637054443,6.396832759492099e-06,-0.013647837564349174,0.03294987604022026,0.09955450147390366
5144,1737.2149648666382,1.1326628523988802e-08,-0.02014164812862873,0.03351762890815735,0.10099410265684128
5145,1737.5427358150482,2.0035382419791858e-07,-0.028190918266773224,0.034591685980558395,0.09831880778074265
5146,1737.8708002567291,1.1251979685766855e-06,0.018279051408171654,0.03545977547764778,0.10016972571611404
5147,1738.1987400054932,6.348662736854749e-06,0.012314715422689915,0.038848649710416794,0.10253477841615677
5148,1738.5265369415283,1.8424478184897453e-05,0.023184141144156456,0.03984786197543144,0.10294609516859055
5149,1738.8544039726257,1.8395450751995668e-05,-0.04900365695357323,0.0399472713470459,0.10271099954843521
5150,1739.1813390254974,1.2500905540946405e-05,-0.062263768166303635,0.04171629250049591,0.10600154101848602
5151,1739.5084762573242,1.4736704542883672e-05,-0.020778682082891464,0.03825647383928299,0.10106576979160309
5152,1739.836490869522,5.6969147408381104e-06,-0.0485815592110157,0.03861086070537567,0.10078669339418411
5153,1740.1644911766052,6.5449808062112425e-06,-0.05043704807758331,0.0380823090672493,0.10229971259832382
5154,1740.4931297302246,6.7715777731791604e-06,0.07147429138422012,0.039424143731594086,0.10188838839530945
5155,1740.8208212852478,2.3358752514468506e-05,0.048934705555438995,0.04071776941418648,0.10517888516187668
5156,1741.148442029953,6.774910616513807e-06,0.00545953493565321,0.041050590574741364,0.10532932728528976
5157,1742.248236656189,1.6060683265095577e-05,-0.02603190392255783,0.03914022445678711,0.10147705674171448
5158,1742.5761818885803,1.3390782442002092e-05,0.003902948461472988,0.03962349146604538,0.10353365540504456
5159,1742.9033706188202,1.3461039088724647e-05,-0.045527275651693344,0.03919271007180214,0.10106576979160309
5160,1743.2309293746948,9.387214049638715e-06,-0.06429263204336166,0.03848699852824211,0.09983182698488235
5161,1743.5584847927094,3.64424465715274e-07,0.010252926498651505,0.03785867616534233,0.10065444558858871
5162,1743.8865640163422,5.004581453249557e-06,-0.022542381659150124,0.03782336413860321,0.1008048802614212
5163,1744.2144405841827,4.326760972617194e-06,-0.0072637698613107204,0.0358775295317173,0.09942050278186798
5164,1744.5427658557892,1.7999323972617276e-05,-0.027568334713578224,0.03570220619440079,0.09976015985012054
5165,1744.8707978725433,1.820467514335178e-05,0.03739207983016968,0.03599679097533226,0.09833699464797974
5166,1745.1989476680756,9.811292329686694e-06,0.007743391674011946,0.03682122752070427,0.10037712752819061
5167,1745.5267724990845,9.902203146339161e-07,0.00554902758449316,0.03705890104174614,0.0991596132516861
5168,1745.8545291423798,1.5516518033109605e-05,0.025246944278478622,0.038157008588314056,0.0991596132516861
5169,1746.1829204559326,4.520853508438449e-06,-0.03077991120517254,0.035846877843141556,0.10099410265684128
5170,1746.5106728076935,6.008975105942227e-06,0.09430268406867981,0.03694077581167221,0.09833699464797974
5171,1746.838824748993,1.676266833783302e-06,-0.02669910155236721,0.035793330520391464,0.0987318679690361
5172,1747.1667029857635,7.968224053911399e-07,0.028284382075071335,0.03542613983154297,0.09893753379583359
5173,1747.4941325187683,1.5306508430512622e-05,0.055429790169000626,0.0355704203248024,0.10037712752819061
5174,1747.8218159675598,7.3616329245851375e-06,-0.09370961040258408,0.03718535974621773,0.09996581077575684
5175,1748.1492280960083,9.476202649238985e-06,-0.04080830514431,0.03812350332736969,0.09983182698488235
5176,1748.477382183075,6.222441015779623e-07,0.03530003875494003,0.03960210084915161,0.10203882306814194
5177,1748.8047747612,5.517795216292143e-06,0.021207548677921295,0.03940150514245033,0.10271099954843521
5178,1749.1324970722198,2.2668750716547947e-06,0.029032845050096512,0.03859686478972435,0.10271099954843521
5179,1749.4598746299744,4.309727046347689e-07,-0.0015756440116092563,0.03893878310918808,0.10106576979160309
5180,1749.7876250743866,9.755288374435622e-06,-0.03369452804327011,0.04018006846308708,0.10271099954843521
5181,1750.1156690120697,3.2225627819570946e-06,0.040812715888023376,0.040864527225494385,0.10245011746883392
5182,1750.4437682628632,1.18665393529227e-05,-0.02923896722495556,0.043301790952682495,0.10409538447856903
5183,1750.7714128494263,4.050113147968659e-06,0.01105550117790699,0.04483525827527046,0.1065632700920105
5184,1751.09969997406,7.631499101989903e-06,-0.01628170907497406,0.04674667865037918,0.1065632700920105
5185,1751.4266698360443,4.157039711571997e-06,-0.034800730645656586,0.043764788657426834,0.10435627400875092
5186,1751.7544820308685,1.1262425687164068e-05,0.007738105952739716,0.03887804225087166,0.10065444558858871
5187,1752.0824735164642,6.0652519096038304e-06,-0.012472767382860184,0.03776511177420616,0.09792567044496536
5188,1752.4098579883575,1.96103940197645e-07,-0.009153378196060658,0.03769930079579353,0.0971030592918396
5189,1752.7376329898834,1.5456165556315682e-06,0.0035590289626270533,0.03709786757826805,0.09893753379583359
5190,1753.066350221634,5.537598553928547e-06,-0.07680654525756836,0.03636649623513222,0.09811490029096603
5191,1753.3941869735718,4.8077417886815965e-06,0.0013611211907118559,0.03645840287208557,0.1005827859044075
5192,1753.7219145298004,1.91674394045549e-06,0.01788952574133873,0.03640146926045418,0.09811490029096603
5193,1754.0492913722992,1.2939688076585298e-06,0.011422076262533665,0.03573562577366829,0.09749792516231537
5194,1754.3770353794098,1.3600151760329027e-05,0.0061795637011528015,0.035256799310445786,0.09770359098911285
5195,1754.7051887512207,8.310974408232141e-06,-0.08043316006660461,0.03390851616859436,0.10037712752819061
5196,1755.032372713089,1.3662211131304502e-05,0.02346057817339897,0.03373285010457039,0.10099410265684128
5197,1755.3600873947144,8.242146577686071e-06,0.0338757261633873,0.03318147733807564,0.10305066406726837
5198,1755.6878199577332,1.0390195711806882e-05,-0.05542059615254402,0.03289278224110603,0.10490158200263977
5199,1756.0156211853027,3.9766141526342835e-06,0.011261212639510632,0.03327507898211479,0.10356481373310089
5200,1756.3434669971466,1.3223667338024825e-05,-0.006375513970851898,0.0327545590698719,0.10366763919591904
5201,1756.6710107326508,2.2089143385528587e-06,0.03425923362374306,0.0329105444252491,0.1005827859044075
5202,1756.9990935325623,3.815707259491319e-06,0.028193214908242226,0.03290531039237976,0.10181672126054764
5203,1757.3262424468994,3.475944822639576e-06,0.076070137321949,0.03268228471279144,0.10377047210931778
5204,1757.6544659137726,4.641770374291809e-06,-0.07230523228645325,0.03282076120376587,0.10325632989406586
5205,1757.9821395874023,1.3253740007712622e-06,0.015022184699773788,0.033051736652851105,0.10366763919591904
5206,1758.3098957538605,1.0426682592878933e-06,0.07924952358007431,0.03423275798559189,0.10449027270078659
5207,1758.6376776695251,6.345775886984484e-07,-0.03616837039589882,0.034488048404455185,0.10078844428062439
5208,1758.9656872749329,1.0201027180301026e-05,-0.023286908864974976,0.03438872471451759,0.10346198827028275
5209,1759.2929229736328,6.328254585241666e-06,0.011020072735846043,0.0345318540930748,0.10212521255016327
5210,1759.621755361557,1.8702311308516073e-06,-0.0258604995906353,0.033745791763067245,0.10263936221599579
5211,1759.9490180015564,8.429516640262591e-08,0.006897583603858948,0.03355241194367409,0.10366763919591904
5212,1760.2767479419708,5.516324108612025e-06,-0.008336609229445457,0.03321804851293564,0.1042846068739891
5213,1760.6043605804443,1.158474879048299e-05,-0.044300470501184464,0.03336502984166145,0.10284501314163208
5214,1760.9318182468414,1.6680918633937836e-05,0.04906850680708885,0.03460332006216049,0.10140541940927505
5215,1761.25950217247,6.542939559039951e-07,0.02289714850485325,0.03484664857387543,0.10017147660255432
5216,1761.5878989696503,1.3061064237263054e-05,0.043724220246076584,0.03449634835124016,0.10119975358247757
5217,1761.9161372184753,5.539074209082173e-06,-0.03199853003025055,0.033998336642980576,0.10181672126054764
5218,1762.2430436611176,5.2822319958067965e-06,-0.0288151353597641,0.03389329835772514,0.10161107033491135
5219,1762.5706994533539,3.1209731332637602e-06,0.024714641273021698,0.03518714755773544,0.10191955417394638
5220,1762.898861169815,3.589752168409177e-06,0.03791498765349388,0.03512835502624512,0.10140541940927505
5221,1763.226998090744,8.679814527567942e-06,0.06216789036989212,0.03693084046244621,0.1039743721485138
5222,1763.5546329021454,7.232683401525719e-06,-0.07078006863594055,0.036424070596694946,0.10140541940927505
5223,1763.8820986747742,5.885337941435864e-06,0.005920657888054848,0.036408063024282455,0.10335740447044373
5224,1764.2096359729767,1.092241200240096e-05,-0.02156594768166542,0.03714030236005783,0.10520831495523453
5225,1764.5371751785278,8.855301530275028e-06,0.019896097481250763,0.03749696537852287,0.10366588830947876
5226,1764.8648064136505,1.0787150131363887e-05,-0.015077016316354275,0.0361846499145031,0.10099410265684128
5227,1765.1929535865784,7.189580173871946e-06,0.012139365077018738,0.03517017513513565,0.10017147660255432
5228,1765.520441532135,1.0289165402355138e-05,-0.017452644184231758,0.03583265841007233,0.10305066406726837
5229,1765.8485445976257,6.5108793023682665e-06,-0.014378564432263374,0.0354081355035305,0.09996581077575684
5230,1766.1765711307526,7.48486343127297e-07,0.01566670648753643,0.03486049920320511,0.10078844428062439
5231,1766.5039989948273,1.3780293556919787e-05,-0.052735380828380585,0.035023294389247894,0.10181672126054764
5232,1766.831874847412,1.881239199974516e-06,0.031237304210662842,0.03526066243648529,0.10284501314163208
5233,1767.1599125862122,8.910596989153419e-06,0.060003336519002914,0.035262588411569595,0.10284501314163208
5234,1767.4873931407928,4.2263128108288583e-08,0.005238530691713095,0.034527912735939026,0.10161107033491135
5235,1768.5832459926605,5.267010237730574e-06,-0.0025236934889107943,0.0342736653983593,0.10078844428062439
5236,1768.9116718769073,5.1245388021925464e-06,0.013557614758610725,0.03438467159867287,0.10305066406726837
5237,1769.2392427921295,3.309943167550955e-06,0.05154368653893471,0.033944271504879,0.10140541940927505
5238,1769.5668642520905,2.0181638319627382e-05,0.0045967111364007,0.03379053995013237,0.10130258649587631
5239,1769.8946299552917,1.1459688721515704e-05,0.023249663412570953,0.033586446195840836,0.10161107033491135
5240,1770.222820520401,5.7184952311217785e-06,0.007426820695400238,0.033744778484106064,0.10387330502271652
5241,1770.5499756336212,5.904063982598018e-06,0.003944160882383585,0.03383702412247658,0.10531289875507355
5242,1770.8779006004333,8.391672963625751e-06,0.049309976398944855,0.03381463885307312,0.10407895594835281
5243,1771.205377817154,5.020486241846811e-06,0.018967943266034126,0.034188102930784225,0.10305066406726837
5244,1771.5333964824677,6.7586165641841944e-06,0.06462698429822922,0.034599605947732925,0.10140541940927505
5245,1771.8606255054474,6.976482382015092e-06,0.02582465671002865,0.0337163582444191,0.10202238708734512
5246,1772.1884226799011,2.340708761039423e-06,0.019207924604415894,0.033971235156059265,0.10037712752819061
5247,1772.5158340930939,7.944353455968667e-06,0.011263261549174786,0.034569721668958664,0.1005827859044075
5248,1772.8434963226318,5.09353696998005e-07,-0.02980153262615204,0.03500666469335556,0.10078844428062439
5249,1773.1712126731873,8.5176370703266e-06,0.020465513691306114,0.03561960533261299,0.09976015985012054
5250,1773.4994871616364,7.636427881152485e-07,0.01965772546827793,0.035771775990724564,0.10017147660255432
5251,1773.8271098136902,2.529056246203254e-06,0.015722107142210007,0.03484848886728287,0.09934884309768677
5252,1774.1558635234833,2.8979968647036003e-06,-0.03569275885820389,0.03485694155097008,0.10119975358247757
5253,1774.4836099147797,1.0167410437134095e-05,0.05801374465227127,0.03542663902044296,0.0987318679690361
5254,1774.811529159546,2.5041333628905704e-06,-0.019862918183207512,0.03599190339446068,0.09811490029096603
5255,1775.1393122673035,1.5566267393296584e-05,0.009230862371623516,0.036354128271341324,0.09852621704339981
5256,1775.466965675354,1.288777912122896e-05,-0.0038876717444509268,0.0369844026863575,0.09893753379583359
5257,1775.7950630187988,1.7648731045483146e-06,0.010270299389958382,0.037747710943222046,0.09859788417816162
5258,1776.1230187416077,2.3790105387888616e-06,0.004209546837955713,0.03748149797320366,0.09751434624195099
5259,1776.4511651992798,3.7665909076167736e-06,0.005575775168836117,0.0378618948161602,0.09957093745470047
5260,1776.779014825821,9.871374459180515e-06,-0.07812277972698212,0.037662047892808914,0.09790924191474915
5261,1777.1068403720856,1.0227374332316685e-05,-0.043179918080568314,0.03804197907447815,0.10065444558858871
5262,1777.434728384018,3.273150468885433e-06,0.046242788434028625,0.037606336176395416,0.09942050278186798
5263,1777.7625842094421,3.7824704577360535e-06,0.02134024165570736,0.038056280463933945,0.0991596132516861
5264,1778.0902705192566,4.598824034474092e-06,-0.005140884313732386,0.03712000697851181,0.10017147660255432
5265,1778.4174704551697,6.050913270883029e-06,0.024855837225914,0.0378483384847641,0.09942050278186798
5266,1778.7449326515198,1.0041354471468367e-05,-0.020164277404546738,0.03758576139807701,0.09900917112827301
5267,1779.0726165771484,3.460385187281645e-06,0.038943491876125336,0.037831950932741165,0.09859788417816162
5268,1779.400265455246,1.3099072930344846e-05,0.01499192789196968,0.03688504546880722,0.09900917112827301
5269,1779.7281448841095,2.1734984329668805e-05,0.034606270492076874,0.03506995365023613,0.10191955417394638
5270,1780.0558886528015,6.388437213900033e-06,0.015396222472190857,0.03579217940568924,0.10161107033491135
5271,1780.3843553066254,4.922404059470864e-06,0.03553793206810951,0.03473132103681564,0.10078844428062439
5272,1780.7124116420746,2.502992174413521e-06,0.030900761485099792,0.035644955933094025,0.10181672126054764
5273,1781.040522813797,1.0908660442510154e-05,0.013318333774805069,0.0353306420147419,0.10068561136722565
5274,1781.3679082393646,5.672864972439129e-06,0.0074814697727561,0.034544892609119415,0.10449027270078659
5275,1781.695628643036,7.866994565119967e-06,0.05494409427046776,0.03574037551879883,0.09955450147390366
5276,1782.0234968662262,4.9285422392131295e-06,-0.057426538318395615,0.036646727472543716,0.1005827859044075
5277,1782.3512454032898,4.254117357049836e-06,-0.02958059310913086,0.03640959411859512,0.10181672126054764
5278,1782.6790313720703,8.281510417873506e-06,-0.003034189809113741,0.03574810177087784,0.10140541940927505
5279,1783.0064487457275,4.069984697707696e-06,-0.0012649798300117254,0.035209059715270996,0.10047996044158936
5280,1783.334575176239,8.854031875671353e-06,0.016030222177505493,0.035445164889097214,0.10119975358247757
5281,1783.662225484848,7.500460924347863e-06,0.02280230075120926,0.03555285930633545,0.10305066406726837
5282,1783.9899411201477,2.1225348973530345e-05,-0.007438079919666052,0.03592849522829056,0.10202238708734512
5283,1784.3173191547394,4.060339506395394e-06,-0.03875911608338356,0.037022922188043594,0.10119975358247757
5284,1784.6449522972107,6.049424882803578e-06,0.029018310829997063,0.03619595244526863,0.10479875653982162
5285,1784.973470211029,1.2285570846870542e-05,0.05400560423731804,0.03551405668258667,0.10510724782943726
5286,1785.3005211353302,4.329721377871465e-06,-0.0021626113448292017,0.03659963235259056,0.10305066406726837
5287,1785.628352880478,6.611840035475325e-06,-0.007961043156683445,0.037831567227840424,0.10202063620090485
5288,1785.9563298225403,7.488112260034541e-06,0.00048410892486572266,0.0376446358859539,0.10140541940927505
5289,1786.2841670513153,4.401979083468177e-07,-0.021654903888702393,0.03646353632211685,0.1024336963891983
5290,1786.6127362251282,1.2071879609720781e-05,-0.001713478472083807,0.037047792226076126,0.10212346166372299
5291,1786.9401099681854,8.315053491969593e-06,-0.03313035890460014,0.03805837035179138,0.10263761132955551
5292,1787.2682275772095,2.607238457130734e-06,0.03867509588599205,0.037089020013809204,0.10212346166372299
5293,1787.5956404209137,1.585740506016009e-06,-0.025533389300107956,0.03615662828087807,0.10140366852283478
5294,1787.9230592250824,1.2181659258203581e-05,-0.034328021109104156,0.0366082526743412,0.10181497037410736
5295,1788.2506935596466,1.3096629345454858e-06,-0.021228056401014328,0.035659801214933395,0.09944991767406464
5296,1788.578383922577,3.0637024792667944e-06,-0.07330243289470673,0.034151896834373474,0.10078844428062439
5297,1788.9057245254517,2.5262863800890045e-06,-0.0168132446706295,0.03501220792531967,0.09996581077575684
5298,1789.233605146408,6.132651833468117e-06,-0.08945022523403168,0.03530663996934891,0.103359155356884
5299,1789.5614080429077,2.424256535960012e-06,-0.03444153815507889,0.03501743823289871,0.10407895594835281
5300,1789.8889458179474,7.620355972903781e-06,0.07928447425365448,0.036295656114816666,0.103359155356884
5301,1790.2167801856995,4.270334102329798e-06,0.04168529063463211,0.03621267154812813,0.10387330502271652
5302,1790.5442876815796,1.2098960723960772e-05,0.018867583945393562,0.036373332142829895,0.10366763919591904
5303,1790.8725457191467,2.534970462875208e-06,0.05217375233769417,0.0357152596116066,0.10325632989406586
5304,1791.1999938488007,7.0949827204458416e-06,-0.0535842590034008,0.036035630851984024,0.10284501314163208
5305,1791.5271182060242,2.9535747216868913e-06,-0.008306870236992836,0.036417245864868164,0.1024336963891983
5306,1791.854653596878,8.820585208013654e-06,0.011764961294829845,0.036262396723032,0.103359155356884
5307,1792.1826169490814,2.9896489195380127e-06,-0.0009098529699258506,0.03591635450720787,0.10017147660255432
5308,1792.5106174945831,6.764450517948717e-06,0.02700553834438324,0.03666863590478897,0.10099410265684128
5309,1792.8383135795593,3.3040271318895975e-06,-0.061956245452165604,0.036848463118076324,0.10161107033491135
5310,1793.1665380001068,1.2149013855378143e-05,0.0014342480571940541,0.03630544990301132,0.10222804546356201
5311,1793.4940810203552,2.9305763291631592e-06,-0.03780961409211159,0.03603189438581467,0.10181672126054764
5312,1793.822161912918,1.3406240213953424e-05,0.02581310272216797,0.03635641187429428,0.10099410265684128
5313,1794.919712305069,8.989985076368612e-07,-0.04935102537274361,0.03661705181002617,0.10119975358247757
5314,1795.2472729682922,1.594441528141033e-05,0.02747168391942978,0.035421308130025864,0.10140541940927505
5315,1795.575332403183,5.557298209168948e-06,-0.0022693586070090532,0.035557765513658524,0.10017147660255432
5316,1795.90274310112,1.0413045856694225e-06,0.007203173357993364,0.03590721637010574,0.10017147660255432
5317,1796.2308847904205,1.160705869551748e-05,-0.03178500756621361,0.036638446152210236,0.09811490029096603
5318,1796.5589218139648,9.969592156267026e-07,0.051574308425188065,0.03688843175768852,0.09831880778074265
5319,1796.8865206241608,3.816788648691727e-06,-0.0029164075385779142,0.03706430643796921,0.09852621704339981
5320,1797.214388370514,7.104030714799592e-07,0.02378220483660698,0.03672470524907112,0.10068561136722565
5321,1797.5415580272675,4.001693469035672e-06,0.04982629790902138,0.03598393499851227,0.10089126974344254
5322,1797.8691492080688,2.596819683731155e-07,-0.00809959415346384,0.035925112664699554,0.10068561136722565
5323,1798.1966035366058,2.2680789868445572e-07,0.01148071140050888,0.03539413958787918,0.10140541940927505
5324,1798.523689031601,1.3685483281733468e-05,-0.01665865071117878,0.035468801856040955,0.10161107033491135
5325,1798.8515028953552,5.061416686658049e-06,0.010156990960240364,0.03555192053318024,0.10191955417394638
5326,1799.1792595386505,8.881283065420575e-06,0.02288518100976944,0.03670407831668854,0.1005827859044075
5327,1799.5067281723022,2.3225820768857375e-06,0.03247462585568428,0.03641173988580704,0.10047996044158936
5328,1799.8341982364655,1.821975274651777e-05,0.058032650500535965,0.03666745498776436,0.10140541940927505
5329,1800.1625938415527,7.274556992342696e-06,0.005947458557784557,0.036583829671144485,0.09976015985012054
5330,1800.491082906723,8.121592145471368e-06,-0.04475841298699379,0.03669346868991852,0.09749792516231537
5331,1800.8188707828522,1.012492248264607e-05,-0.03390109911561012,0.036662403494119644,0.09934884309768677
5332,1801.1461772918701,1.0477178875589743e-05,-0.01914178766310215,0.037424687296152115,0.10171390324831009
5333,1801.4747853279114,9.844425221672282e-06,0.07551165670156479,0.036931637674570084,0.10017147660255432
5334,1801.8037459850311,7.0363653321692254e-06,-0.004757269285619259,0.0368485301733017,0.1015082374215126
5335,1802.131686925888,2.4094681521091843e-06,-0.0012794517679139972,0.036803100258111954,0.10449027270078659
5336,1802.4593777656555,3.169724550389219e-06,-0.012946619652211666,0.03709237650036812,0.10212521255016327
5337,1802.7870581150055,3.846932031592587e-06,0.0470968559384346,0.03665071725845337,0.10078844428062439
5338,1803.1149833202362,7.9545279731974e-06,-0.0035143564455211163,0.03763161972165108,0.09811490029096603
5339,1803.4426009654999,1.2381132364680525e-05,-0.04499180242419243,0.03892924636602402,0.0991414338350296
5340,1803.7709476947784,2.0039310584252235e-06,0.05135444924235344,0.03769714757800102,0.09976015985012054
5341,1804.0988550186157,3.862608991767047e-06,-0.053997576236724854,0.03913335129618645,0.09770359098911285
5342,1804.426563501358,1.5983445109668537e-06,0.027953090146183968,0.039044301956892014,0.09749792516231537
5343,1804.7543017864227,2.8043100428476464e-06,-0.031112024560570717,0.03798333927989006,0.0987318679690361
5344,1805.0813646316528,1.4405697584152222e-05,0.03055565245449543,0.037232689559459686,0.0987318679690361
5345,1805.4085474014282,3.1618355933460407e-06,0.012012721039354801,0.038332536816596985,0.0987318679690361
5346,1805.7360780239105,5.584623977483716e-06,0.021359000355005264,0.0375467874109745,0.1005827859044075
5347,1806.063414812088,2.3842928840167588e-06,-0.03911818936467171,0.03746260330080986,0.10006864368915558
5348,1806.3909327983856,8.010637202460202e-07,0.025285856798291206,0.03766632452607155,0.10099410265684128
5349,1806.7181146144867,2.9891050417063525e-06,-0.010697581805288792,0.0377003476023674,0.10222804546356201
5350,1807.0458555221558,6.659569862677017e-06,0.03702322393655777,0.03776322677731514,0.1024336963891983
5351,1807.3738157749176,9.028153726831079e-06,0.015348179265856743,0.03720986843109131,0.10140541940927505
5352,1807.7014853954315,1.5159203030634671e-06,0.062273621559143066,0.03856421634554863,0.10274218022823334
5353,1808.0294063091278,1.0239649782306515e-05,0.041388146579265594,0.03756440803408623,0.10366763919591904
5354,1808.3567090034485,5.211457391851582e-06,0.010441417805850506,0.03814971446990967,0.103359155356884
5355,1808.6841387748718,3.420892198846559e-06,-0.017344899475574493,0.038231585174798965,0.10263936221599579
5356,1809.0120327472687,7.184522473835386e-06,-0.0589807964861393,0.03782903403043747,0.10490158200263977
5357,1809.3393731117249,5.581835011980729e-07,0.0344417579472065,0.03721185401082039,0.10366763919591904
5358,1809.6670746803284,5.72326189285377e-06,0.008214911445975304,0.03738846629858017,0.1042846068739891
5359,1809.9947800636292,1.3176734682929236e-05,-0.02584766410291195,0.037494953721761703,0.10469592362642288
5360,1810.322821855545,1.7989447087529697e-06,-0.0007733809761703014,0.037215329706668854,0.10366763919591904
5361,1810.6502349376678,9.898582902678754e-06,0.034843675792217255,0.03713354840874672,0.10346198827028275
5362,1810.9779787063599,3.350912720634369e-06,0.03266636282205582,0.037647049874067307,0.10181672126054764
5363,1811.3059396743774,3.5813839076581644e-06,-0.05194798856973648,0.03729560598731041,0.10253652930259705
5364,1811.6341660022736,5.0358730732114054e-06,0.020869994536042213,0.037428393959999084,0.10263936221599579
5365,1811.9618337154388,3.0660146421723766e-06,-0.021782007068395615,0.03786562755703926,0.10078844428062439
5366,1812.290461063385,5.31660305114201e-07,-0.018195854499936104,0.03807196021080017,0.10058103501796722
5367,1812.6187314987183,8.949115908762906e-06,0.018413111567497253,0.03869195654988289,0.10017147660255432
5368,1812.9468324184418,1.2763535778503865e-05,-0.01816372759640217,0.038644060492515564,0.10078844428062439
5369,1813.2741663455963,1.7690775848677731e-06,0.06491076946258545,0.038776982575654984,0.1005827859044075
5370,1813.6018815040588,1.8039153246718342e-06,-0.051782216876745224,0.03918128088116646,0.10140541940927505
5371,1813.9295508861542,5.763837634731317e-06,0.011223619803786278,0.03873720020055771,0.10037712752819061
5372,1814.2567801475525,2.1889532035856973e-06,0.029647542163729668,0.03918378800153732,0.09996581077575684
5373,1814.584438085556,7.021064448053949e-06,-0.09123397618532181,0.0380905419588089,0.10078844428062439
5374,1814.9122822284698,1.2389022231218405e-05,-0.016671592369675636,0.037124376744031906,0.10263936221599579
5375,1815.239842414856,1.2253429986230913e-06,-0.0583767294883728,0.03748396039009094,0.10263936221599579
5376,1815.5676219463348,5.495011464518029e-06,-0.09633442014455795,0.037339430302381516,0.10356481373310089
5377,1815.8953127861023,1.6234776012424845e-06,0.08299139142036438,0.036810778081417084,0.10449027270078659
5378,1816.22349858284,3.249430847063195e-06,0.028114523738622665,0.03664818033576012,0.1061355248093605
5379,1816.5510139465332,6.176577699079644e-06,-0.0041599939577281475,0.03656642511487007,0.10531289875507355
5380,1816.8788373470306,8.461256584268995e-06,-0.050045762211084366,0.036104749888181686,0.1052100658416748
5381,1817.2065651416779,7.384592663584044e-06,0.0029468582943081856,0.036190904676914215,0.10438743978738785
5382,1817.5344445705414,8.364778295799624e-06,-0.013956891372799873,0.037709977477788925,0.11065998673439026
5383,1817.861810684204,5.247778517514234e-06,0.017175918444991112,0.03776342794299126,0.10870624333620071
5384,1818.189526796341,9.907682851917343e-07,0.0024504505563527346,0.037506889551877975,0.1061355248093605
5385,1818.5169551372528,5.109439371153712e-06,0.012172248214483261,0.036964051425457,0.10716380923986435
5386,1818.8449804782867,6.056133315723855e-06,0.046787574887275696,0.037199292331933975,0.10757512599229813
5387,1819.1723983287811,1.8782834558805916e-06,0.026436928659677505,0.036870524287223816,0.10623835772275925
5388,1819.5001690387726,1.9784081814577803e-05,-0.007337064482271671,0.03721921518445015,0.10664967447519302
5389,1819.8281061649323,8.376373017426886e-08,-0.005697264336049557,0.037594154477119446,0.10757512599229813
5390,1820.1560318470001,2.182075832024566e-06,-0.050220031291246414,0.03751881793141365,0.10695815831422806
5391,1821.2565772533417,1.366562628390966e-06,0.011774446815252304,0.03815186768770218,0.10829491913318634
5392,1821.5844421386719,1.4219510376278777e-05,0.03273208811879158,0.03742316737771034,0.1070609837770462
5393,1821.9120650291443,6.915931294315669e-07,0.00158807507250458,0.03855455666780472,0.10736946761608124
5394,1822.2399475574493,6.5691465351847e-06,0.016557330265641212,0.03858998045325279,0.11107129603624344
5395,1822.5675065517426,1.6610600823696586e-06,0.015502257272601128,0.037485670298337936,0.10963169485330582
5396,1822.8953461647034,6.01054625803954e-06,-0.07735747843980789,0.037195269018411636,0.11035150289535522
5397,1823.2231304645538,2.4708413093321724e-06,0.0003376054810360074,0.037459127604961395,0.11168826371431351
5398,1823.5513203144073,1.5347917724284343e-05,0.09087549149990082,0.03835058957338333,0.11045432090759277
5399,1823.8794116973877,8.691979928698856e-06,-0.04105483740568161,0.037500787526369095,0.11209958046674728
5400,1824.2078430652618,8.544892807549331e-06,0.03142472356557846,0.03725504130125046,0.11127695441246033
5401,1824.5353927612305,2.7757309908338357e-06,0.007305637467652559,0.03740886598825455,0.10788361728191376
5402,1824.8640077114105,2.402788823019364e-06,-0.002326765563338995,0.037204887717962265,0.1070609837770462
5403,1825.191772699356,3.0590174446842866e-06,-0.014124851673841476,0.03816257789731026,0.10664967447519302
5404,1825.5197145938873,1.3447843230096623e-05,-0.006650223396718502,0.03945012763142586,0.1052100658416748
5405,1825.8477971553802,8.534841072105337e-06,-0.01932242326438427,0.039880335330963135,0.10490158200263977
5406,1826.1754546165466,5.354576842364622e-06,-0.07860571891069412,0.0382964201271534,0.1070609837770462
5407,1826.5029599666595,5.144538590684533e-06,-0.014928869903087616,0.03791223466396332,0.1070609837770462
5408,1826.8311522006989,5.57824432689813e-06,-0.01962163858115673,0.037316884845495224,0.10839775204658508
5409,1827.1586072444916,1.3457553222906427e-06,0.01902584917843342,0.037863872945308685,0.10654684156179428
5410,1827.4869499206543,1.3146200217306614e-07,0.06900849938392639,0.03773538023233414,0.10922037810087204
5411,1827.8147552013397,2.0235202100593597e-06,-0.03181394562125206,0.03686806932091713,0.11076280474662781
5412,1828.1425552368164,7.12618202669546e-06,-0.009426872245967388,0.03652632236480713,0.1098373532295227
5413,1828.4704213142395,2.2690962850901997e-06,-0.04355480521917343,0.03597431257367134,0.11096847057342529
5414,1828.7987821102142,1.2254835382918827e-05,0.02098933607339859,0.03718983381986618,0.10911756008863449
5415,1829.1263177394867,6.247146302484907e-06,-0.0044009448029100895,0.03783179074525833,0.10788361728191376
5416,1829.4543895721436,4.0115045862876286e-07,0.005987038370221853,0.03880038857460022,0.10592986643314362
5417,1829.7819590568542,7.21840751793934e-06,0.03895040228962898,0.03723079711198807,0.10767795145511627
5418,1830.109675168991,1.1158955430801143e-06,0.002434277441352606,0.036886781454086304,0.10963169485330582
5419,1830.43714261055,3.6668127449956955e-06,0.020250553265213966,0.03665236011147499,0.10644400864839554
5420,1830.7651064395905,8.880437235347927e-06,-0.04737688601016998,0.037569474428892136,0.10634118318557739
5421,1831.0925817489624,8.190647349692881e-06,0.009287319146096706,0.037178706377744675,0.1070609837770462
5422,1831.4203400611877,2.5262734197895043e-05,-0.0433228425681591,0.037612445652484894,0.10479875653982162
5423,1831.7476975917816,3.1852277970756404e-06,0.06580856442451477,0.03721282631158829,0.10623835772275925
5424,1832.075926065445,4.342260808698484e-07,0.056919164955616,0.036748241633176804,0.10788361728191376
5425,1832.4036302566528,1.1477752650534967e-06,0.034571707248687744,0.03693259134888649,0.10736946761608124
5426,1832.7313072681427,5.145061095390702e-06,-0.013859613798558712,0.03669356182217598,0.1052100658416748
5427,1833.0594992637634,1.2786621539362386e-07,0.019494034349918365,0.03737923130393028,0.1042846068739891
5428,1833.3871903419495,7.453500074916519e-06,-0.018421154469251633,0.037391070276498795,0.10315349698066711
5429,1833.714929819107,5.2423993111005984e-06,0.013041140511631966,0.03680747374892235,0.10037712752819061
5430,1834.0429368019104,1.2259333743713796e-05,0.013231812044978142,0.035923171788454056,0.10305066406726837
5431,1834.3713681697845,9.135921573033556e-06,-0.008600132539868355,0.035504914820194244,0.10366763919591904
5432,1834.69899892807,4.891655407845974e-06,0.019376344978809357,0.03495112061500549,0.10500441491603851
5433,1835.0276536941528,1.0770882909127977e-05,0.0035986113362014294,0.03542460501194,0.1024336963891983
5434,1835.355625152588,5.295737082633423e-06,-0.004895408637821674,0.035576604306697845,0.10191955417394638
5435,1835.6832706928253,1.6297388356179e-05,-0.0330396331846714,0.034905727952718735,0.10263936221599579
5436,1836.0112309455872,9.333643902209587e-06,0.02206188626587391,0.035309407860040665,0.10253652930259705
5437,1836.3392367362976,1.0721690159698483e-05,-0.041371021419763565,0.03395852819085121,0.10315349698066711
5438,1836.6673917770386,7.315391030715546e-06,-0.008947714231908321,0.035049185156822205,0.10305066406726837
5439,1836.994687795639,9.4327597253141e-06,-0.006480066105723381,0.03435265272855759,0.10449027270078659
5440,1837.3224897384644,4.969119345332729e-06,0.030315961688756943,0.0353594608604908,0.10366763919591904
5441,1837.6501939296722,1.958540451596491e-06,0.00646661501377821,0.03541647270321846,0.10459309816360474
5442,1837.9778578281403,5.717946805816609e-06,-0.06912665069103241,0.03512076288461685,0.10500441491603851
5443,1838.305167913437,4.119430741411634e-06,0.005729976575821638,0.034331340342760086,0.1070609837770462
5444,1838.6329526901245,6.970421964069828e-06,-0.016344087198376656,0.0346762090921402,0.10582704097032547
5445,1838.962008714676,8.592673111706972e-06,0.04252314567565918,0.034897007048130035,0.10654684156179428
5446,1839.2897546291351,3.022779537786846e-06,0.07564671337604523,0.035377226769924164,0.10572421550750732
5447,1839.6172032356262,4.457467639440438e-06,0.010544121265411377,0.03514228016138077,0.10788361728191376
5448,1839.9447045326233,1.1965090607191087e-06,0.05066229775547981,0.03596216067671776,0.1100430116057396
5449,1840.2724692821503,2.196778723373427e-06,-0.007474512793123722,0.03732537105679512,0.1079864352941513
5450,1840.5997731685638,5.080177743366221e-06,-0.017913348972797394,0.036953769624233246,0.10736946761608124
5451,1840.9275434017181,1.0309256140317302e-05,0.05145559832453728,0.0366264209151268,0.10716380923986435
5452,1841.256353378296,1.7699217096378561e-06,0.04245836287736893,0.03805561736226082,0.10572421550750732
5453,1841.583680152893,4.3593405507635907e-07,-0.03151422739028931,0.03813431039452553,0.10366763919591904
5454,1841.911140680313,1.00126953839208e-05,-0.027230724692344666,0.03831401467323303,0.10562138259410858
5455,1842.2386457920074,1.0689400369301438e-06,0.045337457209825516,0.03759128227829933,0.10685532540082932
5456,1842.5668470859528,2.1540090529015288e-05,0.02041792869567871,0.03651147335767746,0.10664967447519302
5457,1842.894861459732,5.910660547669977e-06,-0.02602798119187355,0.038295645266771317,0.10274218022823334
5458,1843.222497701645,1.4149512708172551e-06,-0.009986593388020992,0.038629017770290375,0.10325632989406586
5459,1843.5505211353302,1.2303862604312599e-06,0.017362885177135468,0.03823014348745346,0.10397612303495407
5460,1843.8783135414124,6.171776021801634e-06,0.01913384348154068,0.03805246204137802,0.10346198827028275
5461,1844.206265926361,1.0131664566870313e-05,-0.037598617374897,0.037451859563589096,0.10490158200263977
5462,1844.534422159195,6.275829946389422e-06,-0.04743630439043045,0.03804926574230194,0.10397612303495407
5463,1844.8617680072784,1.7572563137946418e-06,-0.07348769158124924,0.03703230619430542,0.10500441491603851
5464,1845.1896953582764,9.073539331438951e-06,0.02509080432355404,0.03774628788232803,0.103359155356884
5465,1845.5173635482788,1.0951834156003315e-05,-0.01153763011097908,0.03569408133625984,0.1061355248093605
5466,1845.844981431961,2.5089211703743786e-06,-0.041815806180238724,0.035559870302677155,0.10973452776670456
5467,1846.1725101470947,5.62544482818339e-06,0.01088666170835495,0.03512772545218468,0.11168826371431351
5468,1846.5013241767883,4.0818617890181486e-06,0.056525979191064835,0.0350307822227478,0.10932321101427078
5469,1847.5976531505585,5.6577064242446795e-06,0.03142493963241577,0.03542010858654976,0.10880906879901886
5470,1847.9256527423859,8.887815056368709e-06,-0.038801372051239014,0.03541700169444084,0.10870624333620071
5471,1848.2530443668365,1.2455745491024572e-05,-0.055528946220874786,0.035241253674030304,0.10778078436851501
5472,1848.580665588379,9.617779141990468e-07,-0.0047149681486189365,0.03505360335111618,0.10829491913318634
5473,1848.9085273742676,1.420045663280689e-07,-0.014596858061850071,0.034686099737882614,0.10736946761608124
5474,1849.2362370491028,3.5585933346737875e-06,-0.052964791655540466,0.03493228927254677,0.11086563766002655
5475,1849.5637652873993,9.42289534577867e-06,-0.04738830029964447,0.03512944281101227,0.11024866998195648
5476,1849.8925523757935,7.709327292104717e-06,0.0436917282640934,0.03506949916481972,0.11076280474662781
5477,1850.2206435203552,1.9108690594293876e-06,-0.015149476006627083,0.03491619974374771,0.10551854968070984
5478,1850.548573732376,1.0691520401451271e-05,0.004706432577222586,0.03502433001995087,0.10603269934654236
5479,1850.8774647712708,1.7521339032100514e-05,0.007723172660917044,0.03496744856238365,0.10829491913318634
5480,1851.2044405937195,8.720700861886144e-06,0.026906626299023628,0.03508004918694496,0.10623835772275925
5481,1851.531819820404,1.1484073183964938e-05,0.008588039316236973,0.035513486713171005,0.10644400864839554
5482,1851.8596861362457,1.3487814385371166e-06,0.008309821598231792,0.03544733300805092,0.10664967447519302
5483,1852.1875643730164,6.982229933782946e-06,-0.04969879984855652,0.035562604665756226,0.1070609837770462
5484,1852.5150074958801,6.198166829562979e-06,-0.05182557553052902,0.03578491881489754,0.1052100658416748
5485,1852.842806339264,5.633932687487686e-06,0.027204016223549843,0.0367167666554451,0.10572421550750732
5486,1853.170372247696,1.0256065252178814e-05,0.019042858853936195,0.03590322658419609,0.10623835772275925
5487,1853.4982206821442,5.685777068720199e-06,-0.016304604709148407,0.03598567470908165,0.10819210112094879
5488,1853.8266661167145,7.431952326442115e-06,0.09352787584066391,0.03669515252113342,0.1052100658416748
5489,1854.1546595096588,6.065986781322863e-06,-0.051838960498571396,0.03584224730730057,0.10510724782943726
5490,1854.4820852279663,1.1419885595387314e-05,-0.009271974675357342,0.03462207689881325,0.10695815831422806
5491,1854.8117332458496,1.2661097571253777e-05,0.025501281023025513,0.03460031747817993,0.11107129603624344
5492,1855.139494895935,2.459584493408329e-06,-0.003460040083155036,0.03483520448207855,0.11035150289535522
5493,1855.46728849411,3.969547378801508e-06,0.02217579074203968,0.03465184569358826,0.10901472717523575
5494,1855.7957129478455,4.107737368030939e-06,-0.03945004194974899,0.034598156809806824,0.10901472717523575
5495,1856.1233220100403,3.2112229746417142e-06,0.0026723502669483423,0.035502608865499496,0.11137977987527847
5496,1856.4511368274689,1.1097835340478923e-05,0.0329410694539547,0.03529045730829239,0.10963169485330582
5497,1856.778552055359,8.091526069620159e-06,0.0006724715349264443,0.03522006422281265,0.10922037810087204
5498,1857.1061947345734,8.547443030693103e-06,0.007862376980483532,0.03534727916121483,0.1061355248093605
5499,1857.4336669445038,9.573380339134019e-06,-0.011482388712465763,0.03570074960589409,0.11055715382099152
5500,1857.7610883712769,4.036146492580883e-06,0.07191728800535202,0.036288242787122726,0.11384766548871994
5501,1858.0890731811523,8.479129974148236e-06,-0.005403174553066492,0.03714856505393982,0.11199674755334854
5502,1858.416799545288,1.0665025911293924e-05,0.03884614259004593,0.036539480090141296,0.11076280474662781
5503,1858.744532585144,2.1562809706665576e-06,0.016813136637210846,0.03589043393731117,0.10952886193990707
5504,1859.0723223686218,2.4055048015725333e-06,-0.011857201345264912,0.035833269357681274,0.11076280474662781
5505,1859.4004323482513,6.290119927143678e-06,0.036232683807611465,0.035455260425806046,0.10850058495998383
5506,1859.7283177375793,7.775688573019579e-06,-0.013087577186524868,0.034965138882398605,0.10747230052947998
5507,1860.0555365085602,3.3785913728934247e-06,-0.014820274896919727,0.035416096448898315,0.10623835772275925
5508,1860.3832926750183,3.987633590440964e-06,0.006532001309096813,0.03584351763129234,0.10685532540082932
5509,1860.711368560791,1.4683448171126656e-05,-0.05508232116699219,0.03591013327240944,0.10839775204658508
5510,1861.0390040874481,1.8373375496594235e-05,0.03320085629820824,0.03649100661277771,0.10449027270078659
5511,1861.3669710159302,4.376468041300541e-06,-0.01826433837413788,0.0365309901535511,0.10356481373310089
5512,1861.694414138794,1.1010750313289464e-05,0.035287484526634216,0.036588285118341446,0.10305066406726837
5513,1862.0219564437866,5.016908289690036e-06,-0.04915989190340042,0.03650181367993355,0.10284501314163208
5514,1862.3496358394623,1.4786603969696444e-05,0.0269892830401659,0.03610777109861374,0.1042846068739891
5515,1862.6778826713562,5.279826382320607e-06,0.03255670890212059,0.03644000366330147,0.10767795145511627
5516,1863.0056564807892,8.06065509095788e-06,0.03546183928847313,0.036053795367479324,0.10469592362642288
5517,1863.333046913147,3.179101895511849e-06,-0.03979607671499252,0.035919126123189926,0.10716380923986435
5518,1863.6607594490051,5.917296221014112e-06,0.01840723678469658,0.036111634224653244,0.1079864352941513
5519,1863.9889664649963,2.1080090846226085e-06,-0.034959640353918076,0.03590348735451698,0.10562138259410858
5520,1864.3166382312775,2.6390755465399707e-06,0.009596939198672771,0.03608241304755211,0.10551854968070984
5521,1864.6440694332123,2.3688040528213605e-05,0.059903983026742935,0.037062421441078186,0.10140541940927505
5522,1864.9720165729523,2.6601172066875733e-05,0.03354900702834129,0.035773418843746185,0.1024336963891983
5523,1865.299887895584,5.923643129790435e-06,-0.02858789823949337,0.036071889102458954,0.103359155356884
5524,1865.627332687378,8.054035788518377e-06,-0.001221378450281918,0.03594638779759407,0.10233087092638016
5525,1865.9550149440765,7.953849490149878e-06,0.06300509721040726,0.035831425338983536,0.10356481373310089
5526,1866.2822895050049,1.0471992936800234e-05,-0.08929838240146637,0.03579025715589523,0.10078844428062439
5527,1866.6098318099976,2.5605925202398794e-06,-0.01455013733357191,0.0356941781938076,0.10078844428062439
5528,1866.9376595020294,6.200849043125345e-07,-0.022848546504974365,0.0357162170112133,0.10253652930259705
5529,1867.2654094696045,4.825018891096988e-07,0.027969473972916603,0.03634408861398697,0.10140541940927505
5530,1867.5942978858948,1.0952402362818248e-06,-0.006670672912150621,0.036245107650756836,0.1015082374215126
5531,1867.9218418598175,2.0285581285861554e-06,0.055451955646276474,0.03659516200423241,0.10089126974344254
5532,1868.249095916748,1.1923835927518667e-06,0.04219476133584976,0.03660581633448601,0.10078844428062439
5533,1868.57634806633,8.035238352022134e-06,0.01681346446275711,0.03683439642190933,0.10161107033491135
5534,1868.9041638374329,8.976113349490333e-06,0.04183081537485123,0.03753766044974327,0.09893753379583359
5535,1869.2317962646484,3.6073729461350013e-06,0.022424066439270973,0.036994386464357376,0.10140541940927505
5536,1869.5601217746735,1.5491114027099684e-05,-0.0027759599033743143,0.037378616631031036,0.10202238708734512
5537,1869.8882203102112,2.302795337527641e-06,0.014396753162145615,0.03754770755767822,0.1024336963891983
5538,1870.2164237499237,1.0252806532662362e-05,0.023822855204343796,0.03701307252049446,0.10109692811965942
5539,1870.543957233429,1.1678221198963001e-05,-0.017359934747219086,0.03849349915981293,0.09914318472146988
5540,1870.8716442584991,8.236714165832382e-06,0.03388514369726181,0.03779539093375206,0.09790924191474915
5541,1871.1999952793121,1.3887123714084737e-05,0.04441260173916817,0.038451287895441055,0.09667529910802841
5542,1871.5274305343628,9.134017091128044e-06,-0.007514807861298323,0.03866460919380188,0.09770359098911285
5543,1871.8548967838287,9.494663117948221e-07,0.008165720850229263,0.038265496492385864,0.10017147660255432
5544,1872.1828956604004,8.575698302593082e-06,-0.024511942639946938,0.03781044855713844,0.10233087092638016
5545,1872.5108737945557,5.957266239420278e-06,0.0439954474568367,0.037571486085653305,0.09976015985012054
5546,1872.8389382362366,9.533084266877268e-06,-0.01239846833050251,0.03753690421581268,0.10017147660255432
5547,1873.9437308311462,2.267422496515792e-05,0.026475301012396812,0.037772923707962036,0.09729227423667908
5548,1874.2715828418732,1.1743491995730437e-05,-0.027590248733758926,0.0374811515212059,0.09749792516231537
5549,1874.5992963314056,5.295188657328254e-06,0.02834734320640564,0.03704005852341652,0.09934884309768677
5550,1874.9268333911896,1.6655347280902788e-05,-0.023153135553002357,0.03635396808385849,0.10171390324831009
5551,1875.2549395561218,1.0597261280054227e-05,-0.03514658287167549,0.03682626038789749,0.09842338413000107
5552,1875.5820083618164,3.8103212318674196e-06,0.03001396171748638,0.037092868238687515,0.10006864368915558
5553,1875.909625530243,7.647808160982095e-06,-0.022832103073596954,0.036762554198503494,0.10202238708734512
5554,1876.2372002601624,9.55980249273125e-06,-0.01987375319004059,0.03734181821346283,0.09811490029096603
5555,1876.5647716522217,6.54859104542993e-06,0.017799019813537598,0.03703528642654419,0.10037712752819061
5556,1876.892648935318,3.278052190580638e-06,-0.029118353500962257,0.036583855748176575,0.09945166856050491
5557,1877.2203912734985,1.2399055776768364e-05,-0.044361405074596405,0.03698455169796944,0.09945166856050491
5558,1877.5481405258179,2.008676574405399e-06,-0.05795055255293846,0.037147071212530136,0.09832055866718292
5559,1877.875483751297,7.762952009215951e-06,0.022030534222722054,0.03680591285228729,0.09904035180807114
5560,1878.2029254436493,4.761062427860452e-06,-0.002548012649640441,0.03639866039156914,0.10078844428062439
5561,1878.5304412841797,6.232786745385965e-06,-0.011933826841413975,0.036345578730106354,0.10089126974344254
5562,1878.8582997322083,1.0239031325909309e-05,0.007136807776987553,0.036329235881567,0.10037712752819061
5563,1879.1856379508972,9.615320777811576e-06,0.061167921870946884,0.036992259323596954,0.10068561136722565
5564,1879.5134003162384,5.104757747176336e-06,-0.01985739730298519,0.037391990423202515,0.09996581077575684
5565,1879.8405747413635,3.2380760330852354e-06,0.017290323972702026,0.0380764901638031,0.09832055866718292
5566,1880.1685996055603,3.6364483548823046e-06,-0.0019975542090833187,0.03875798359513283,0.09832055866718292
5567,1880.496113538742,3.585504600778222e-06,0.048509374260902405,0.038949597626924515,0.0996573269367218
5568,1880.8258707523346,1.2872746083303355e-05,-0.02123982645571232,0.03802783787250519,0.10119975358247757
5569,1881.153472185135,1.1712059858837165e-05,0.02763538621366024,0.03807540610432625,0.1015082374215126
5570,1881.4805235862732,3.300416437923559e-06,0.07189277559518814,0.03805297985672951,0.10161107033491135
5571,1881.808189868927,3.6456883663049666e-06,-0.019943522289395332,0.0379180908203125,0.10161107033491135
5572,1882.1359894275665,7.975721928232815e-06,-0.004705572035163641,0.0379662960767746,0.10017147660255432
5573,1882.4635944366455,1.934931606228929e-05,0.03483042120933533,0.03810560703277588,0.10099410265684128
5574,1882.791158914566,1.037675428960938e-05,0.048362188041210175,0.03780423849821091,0.10191955417394638
5575,1883.1186654567719,2.3592833713337313e-06,0.10479707270860672,0.03818866237998009,0.10089126974344254
5576,1883.4470119476318,9.870711892290274e-07,0.01064645778387785,0.03810787573456764,0.10047996044158936
5577,1883.7748906612396,1.1156526852573734e-05,-0.03839651122689247,0.03870505094528198,0.09934884309768677
5578,1884.1028006076813,1.1879078556376044e-06,0.018110187724232674,0.03995130583643913,0.09832055866718292
5579,1884.4304370880127,8.611095836386085e-06,-0.02187759056687355,0.03904147818684578,0.09852621704339981
5580,1884.7582988739014,1.189658291878004e-06,0.058479297906160355,0.039611171931028366,0.10222804546356201
5581,1885.0862429141998,1.985329390663537e-06,-0.006620480678975582,0.03880693018436432,0.10366763919591904
5582,1885.4137058258057,6.566964657395147e-06,-0.01460499968379736,0.03871386870741844,0.10284501314163208
5583,1885.7410604953766,3.822787864038446e-09,0.014735372737050056,0.03880627080798149,0.10490158200263977
5584,1886.0687942504883,1.3321181540959515e-05,-0.061611395329236984,0.03818204626441002,0.10438743978738785
5585,1886.396407842636,2.830463756708923e-07,-0.004192201886326075,0.03865873068571091,0.10315349698066711
5586,1886.7235379219055,9.596758445695741e-07,0.008798417635262012,0.038994383066892624,0.10191955417394638
5587,1887.051016330719,4.819575224246364e-06,-0.03634974732995033,0.038469891995191574,0.10325632989406586
5588,1887.3786838054657,7.586560968775302e-06,-0.06500911712646484,0.03808872029185295,0.10377047210931778
5589,1887.7062516212463,6.385133474395843e-06,-0.026506837457418442,0.03808864951133728,0.10171390324831009
5590,1888.0338339805603,5.896708444197429e-06,-0.026120463386178017,0.038039714097976685,0.10551854968070984
5591,1888.361100435257,3.7097565837029833e-06,0.012428960762917995,0.03847941756248474,0.10479875653982162
5592,1888.6890392303467,4.086100489075761e-06,-0.0035491036251187325,0.03845330700278282,0.10387330502271652
5593,1889.0163209438324,6.696013770124409e-06,-0.08216585963964462,0.03845759481191635,0.10644400864839554
5594,1889.3438704013824,1.3571188901551068e-06,0.0231440681964159,0.03907991945743561,0.1052100658416748
5595,1889.671926498413,4.3164095586689655e-06,0.04250263422727585,0.03909449651837349,0.10397612303495407
5596,1889.999326467514,6.990626388869714e-07,0.023844925686717033,0.03848670423030853,0.1024336963891983
5597,1890.3268756866455,1.6521782526979223e-05,-0.002694029826670885,0.039223603904247284,0.1024336963891983
5598,1890.6563227176666,6.968552952457685e-06,0.009387609548866749,0.03988518938422203,0.10037712752819061
5599,1890.9844241142273,5.255615178612061e-06,-0.04610910266637802,0.03959653526544571,0.10099410265684128
5600,1891.3120477199554,1.7303443655691808e-06,0.007267728913575411,0.03972722962498665,0.10212521255016327
5601,1891.6396420001984,5.1667784646269865e-06,0.03829123452305794,0.03895037993788719,0.09996581077575684
5602,1891.9671397209167,6.357079769259144e-07,-0.008265001699328423,0.03933403640985489,0.10068561136722565
5603,1892.2955572605133,1.0113312782777939e-05,0.009113005362451077,0.03877582773566246,0.10068561136722565
5604,1892.6243815422058,8.51136792334728e-06,-0.043067567050457,0.03957974165678024,0.09832055866718292
5605,1892.952358007431,1.974856058950536e-05,-0.02477375976741314,0.03935709595680237,0.0996573269367218
5606,1893.2806935310364,1.0391469913884066e-05,0.05182178318500519,0.03906157240271568,0.10017147660255432
5607,1893.6080996990204,1.7730658328218851e-06,-0.02241615764796734,0.038573265075683594,0.09986298531293869
5608,1893.9366199970245,7.745733796582499e-07,-0.0012192833237349987,0.03836383670568466,0.10078844428062439
5609,1894.264535665512,9.349244464829098e-06,-0.00011146068572998047,0.03872862830758095,0.09893753379583359
5610,1894.5923845767975,4.772020020027412e-06,0.03669391945004463,0.03841952607035637,0.09852621704339981
5611,1894.9193596839905,4.447923402040033e-06,0.019985396414995193,0.03841080516576767,0.09893753379583359
5612,1895.2471854686737,5.513903715836932e-07,0.03366204723715782,0.03830304369330406,0.09986298531293869
5613,1895.574854850769,5.247038643574342e-07,-0.00843637902289629,0.037799011915922165,0.09976015985012054
5614,1895.902587890625,2.3320969830820104e-06,0.008943992666900158,0.03747923672199249,0.09646964818239212
5615,1896.2298564910889,5.0757257668010425e-06,0.0037406969349831343,0.037391308695077896,0.09852621704339981
5616,1896.5572233200073,1.4387231203727424e-05,-0.02196379192173481,0.03825930505990982,0.09770359098911285
5617,1896.8847568035126,9.211854376189876e-06,0.011418645270168781,0.03746974095702171,0.09749792516231537
5618,1897.212554693222,2.9457964956236538e-06,0.009937483817338943,0.03788796812295914,0.0978064090013504
5619,1897.5397658348083,4.661902039515553e-06,0.007915899157524109,0.037234827876091,0.09811490029096603
5620,1897.8674492835999,1.8472509282219107e-06,-0.024329623207449913,0.03640112280845642,0.09893753379583359
5621,1898.1951715946198,1.5792926205904223e-05,0.01938570849597454,0.03722946718335152,0.09729227423667908
5622,1898.5239779949188,2.3848897399147972e-06,-0.031105441972613335,0.036876700818538666,0.09770359098911285
5623,1898.8514585494995,1.23600866572815e-05,0.0013619231758639216,0.03630418702960014,0.09708661586046219
5624,1899.179113149643,1.0640636901371181e-05,-0.0009869474451988935,0.03562820702791214,0.09832055866718292
5625,1899.5094170570374,1.981751665880438e-05,0.003200153587386012,0.03540894761681557,0.09862904995679855
5626,1900.604950428009,2.4840630885591963e-06,0.014211667701601982,0.034898992627859116,0.09955450147390366
5627,1900.9324314594269,2.0992363261029823e-06,-0.027988620102405548,0.03536855801939964,0.09749792516231537
5628,1901.2598612308502,5.422144113254035e-06,-0.03279517963528633,0.03511450067162514,0.09821772575378418
5629,1901.588366985321,3.969636509282282e-06,0.033803995698690414,0.034893766045570374,0.09914318472146988
5630,1901.9158940315247,1.8875422028941102e-05,0.0801466628909111,0.035002682358026505,0.09821772575378418
5631,1902.2440996170044,3.7483782762137707e-06,0.09231160581111908,0.03479656204581261,0.09893753379583359
5632,1902.5718626976013,4.520331913226983e-06,-0.018245119601488113,0.034954167902469635,0.09914318472146988
5633,1902.899451494217,4.48562695964938e-06,0.014889534562826157,0.03534199669957161,0.09811490029096603
5634,1903.2269353866577,1.8341125951337744e-06,0.023769116029143333,0.035475388169288635,0.09790924191474915
5635,1903.5549321174622,1.9674109353218228e-05,-0.018935829401016235,0.03596341237425804,0.09749792516231537
5636,1903.8828885555267,2.66912616098125e-06,0.01398730929940939,0.03604275360703468,0.0968809574842453
5637,1904.210726261139,1.669889115873957e-06,-0.02320025861263275,0.03540623188018799,0.09862904995679855
5638,1904.5383257865906,1.8909604477812536e-05,0.01437452994287014,0.035449665039777756,0.09708661586046219
5639,1904.8675410747528,6.4228825067402795e-06,0.008243481628596783,0.03559563308954239,0.09883470088243484
5640,1905.1954391002655,8.827370947983582e-06,0.043129708617925644,0.035777054727077484,0.09811490029096603
5641,1905.522893667221,1.2264426004549023e-05,-0.023495854809880257,0.03558455780148506,0.09729227423667908
5642,1905.8514127731323,7.317182280530687e-06,-0.049281589686870575,0.03524937108159065,0.09667529910802841
5643,1906.1789860725403,4.089238700544229e-06,0.03641650453209877,0.03557981923222542,0.0968809574842453
5644,1906.5074722766876,4.709081622422673e-06,-0.02892601676285267,0.036031171679496765,0.09605833142995834
5645,1906.8353703022003,2.1426856164907804e-06,-0.011209879070520401,0.03655475750565529,0.09790924191474915
5646,1907.162927865982,5.151810000825208e-06,0.0007612061453983188,0.037078406661748886,0.09770359098911285
5647,1907.4916949272156,2.728299364207487e-07,-0.0507788360118866,0.03660222887992859,0.09657246619462967
5648,1907.819536447525,2.80948529507441e-06,0.008474091999232769,0.03605351224541664,0.09708661586046219
5649,1908.1468138694763,3.96267432734021e-06,0.02441391907632351,0.03632805123925209,0.09832055866718292
5650,1908.4745512008667,4.18805666413391e-06,-0.04333821311593056,0.03660891577601433,0.0950300395488739
5651,1908.8020460605621,3.326401383674238e-06,0.003434749785810709,0.036577578634023666,0.09760075807571411
5652,1909.1293818950653,6.196971298777498e-06,-0.02941102348268032,0.03658801317214966,0.09770359098911285
5653,1909.4566280841827,4.429738510225434e-06,0.029004070907831192,0.036797381937503815,0.09842338413000107
5654,1909.7841351032257,7.6987507782178e-06,0.026482924818992615,0.03633611649274826,0.09904035180807114
5655,1910.1118624210358,1.009668176266132e-05,-0.001528646913357079,0.03635798767209053,0.09718944132328033
5656,1910.4407122135162,2.8950712476216722e-06,-0.019766738638281822,0.03622206673026085,0.09821772575378418
5657,1910.7679598331451,3.279889597251895e-06,-0.027355827391147614,0.036209672689437866,0.09801207482814789
5658,1911.0962677001953,1.8129689124180004e-05,-0.019229866564273834,0.037147000432014465,0.09544135630130768
5659,1911.4241516590118,6.655716333625605e-06,0.0523301400244236,0.03783399239182472,0.09523570537567139
5660,1911.7536134719849,2.127777861460345e-06,0.000625641318038106,0.03911802917718887,0.09585092216730118
5661,1912.0799493789673,2.3050974050420336e-05,0.044996365904808044,0.03973110020160675,0.09718769043684006
5662,1912.4074568748474,1.0201961231359746e-05,-0.005167093593627214,0.038797806948423386,0.09420566260814667
5663,1912.7354338169098,7.207414455479011e-06,-0.04479885846376419,0.03816937282681465,0.09544135630130768
5664,1913.0629580020905,1.861951568571385e-05,0.002846846589818597,0.0381258986890316,0.09811314940452576
5665,1913.3907680511475,9.983720701711718e-06,-0.01152273640036583,0.03813762590289116,0.09667529910802841
5666,1913.7184545993805,5.679170840267034e-07,-0.011837935075163841,0.037732742726802826,0.0987318679690361
5667,1914.0463817119598,1.1900481695192866e-05,-0.05408027395606041,0.037123218178749084,0.09914318472146988
5668,1914.3744282722473,1.736139165586792e-05,-0.01944940723478794,0.03798436373472214,0.09883470088243484
5669,1914.7017636299133,1.2961246284248773e-05,0.04988687485456467,0.03797903656959534,0.10047996044158936
5670,1915.0295987129211,2.1429591470223386e-06,0.08522963523864746,0.0384809672832489,0.0987318679690361
5671,1915.356780052185,6.863232556497678e-06,0.06427448242902756,0.037506356835365295,0.09924601763486862
5672,1915.6849598884583,6.832897724962095e-06,-0.0140624875202775,0.03787878528237343,0.10068561136722565
5673,1916.012456893921,4.445202193892328e-06,0.04003916680812836,0.03863953426480293,0.09832055866718292
5674,1916.3402700424194,3.8017897168174386e-06,-0.012259437702596188,0.03898036107420921,0.09708661586046219
5675,1916.6680765151978,2.3810466700524557e-06,-0.05011719465255737,0.037866245955228806,0.09832055866718292
5676,1916.9956829547882,5.456789949676022e-06,-0.014550447463989258,0.038134463131427765,0.09811490029096603
5677,1917.3232760429382,4.826909844268812e-06,-0.004854040220379829,0.038440968841314316,0.09801207482814789
5678,1917.6507692337036,2.7769276584876934e-06,0.033377986401319504,0.03834473341703415,0.10140541940927505
5679,1917.9792776107788,4.931456714984961e-06,0.008683293126523495,0.03817538917064667,0.10181672126054764
5680,1918.306961774826,1.1692200132529251e-05,-0.04583389312028885,0.03833732008934021,0.09801207482814789
5681,1918.634567975998,1.4356217434396967e-05,0.026243628934025764,0.03817544877529144,0.09801207482814789
5682,1918.9624178409576,2.2730168893758673e-06,-0.035736944526433945,0.037549592554569244,0.09904035180807114
5683,1919.2900123596191,7.691277801313845e-07,-0.044354066252708435,0.03721248358488083,0.09893753379583359
5684,1919.6176674365997,8.844126568874344e-06,0.08470623940229416,0.0371888093650341,0.0996573269367218
5685,1919.9452104568481,3.180570729455212e-06,0.013199759647250175,0.036706503480672836,0.0996573269367218
5686,1920.2742493152618,1.5334613863160484e-06,-0.04197825491428375,0.03645474091172218,0.09904035180807114
5687,1920.601803779602,7.639476280019153e-06,-0.018275681883096695,0.03616621717810631,0.09801207482814789
5688,1920.9294383525848,1.0720757018134464e-05,0.02034875378012657,0.03584298864006996,0.09955450147390366
5689,1921.25678896904,3.734418442036258e-06,0.02837071195244789,0.03583948686718941,0.10099410265684128
5690,1921.584489107132,7.97575012256857e-06,0.025673218071460724,0.03531207516789436,0.09945166856050491
5691,1921.911987066269,1.0348968316975515e-05,0.015191080048680305,0.03564257174730301,0.09893753379583359
5692,1922.2397000789642,1.2675290008701268e-06,-0.059590261429548264,0.03628388047218323,0.09842338413000107
5693,1922.5671067237854,2.3020125183847995e-07,-0.03167951852083206,0.03600361570715904,0.10119975358247757
5694,1922.894573688507,1.1191696103196591e-05,0.034184955060482025,0.03647070378065109,0.09770359098911285
5695,1923.2223901748657,5.467694791150279e-06,-0.0017067736480385065,0.03809279575943947,0.09533853083848953
5696,1923.55011510849,7.303551228687866e-06,-0.026433642953634262,0.03770287334918976,0.09708661586046219
5697,1923.8774597644806,8.920392247091513e-06,0.005744738504290581,0.038390301167964935,0.09471980482339859
5698,1924.205040693283,5.260065336187836e-06,0.011172289960086346,0.037955980747938156,0.09585092216730118
5699,1924.532684803009,3.938577265216736e-06,-0.047514256089925766,0.03756043314933777,0.09544135630130768
5700,1924.8601500988007,4.93785319122253e-06,0.006880559958517551,0.03703807666897774,0.09585267305374146
5701,1925.1879680156708,4.2060563032464415e-07,-0.01513652317225933,0.0364668108522892,0.09646964818239212
5702,1925.51540350914,3.54940698343853e-06,0.012100485153496265,0.036445800215005875,0.09657246619462967
5703,1925.8436636924744,3.0893365874362644e-06,-0.06643705070018768,0.03589057922363281,0.09945166856050491
5704,1926.94247174263,5.175432761461707e-06,-0.012589525431394577,0.03581806272268295,0.09801207482814789
5705,1927.270230293274,1.5242073914123466e-06,-0.012650202959775925,0.035290371626615524,0.10017147660255432
5706,1927.597906589508,2.3285547285922803e-06,0.014165918342769146,0.03597234934568405,0.09729227423667908
5707,1927.9254043102264,2.643677817104617e-06,-0.01917576976120472,0.03629767894744873,0.09677813202142715
5708,1928.2531991004944,9.143601346295327e-06,0.028943728655576706,0.036175381392240524,0.09760075807571411
5709,1928.5806212425232,7.925921636342537e-06,-0.024707941338419914,0.036167725920677185,0.09667529910802841
5710,1928.908126115799,2.3475918169424403e-06,-0.01149897649884224,0.03670116141438484,0.09646964818239212
5711,1929.2357606887817,2.2639037524641026e-06,0.023279765620827675,0.03639242798089981,0.09698379039764404
5712,1929.5635077953339,7.842178320061066e-07,0.02205386385321617,0.03666330873966217,0.09708661586046219
5713,1929.8913860321045,5.047899321652949e-06,-0.018029361963272095,0.037228405475616455,0.09605833142995834
5714,1930.2192120552063,2.422592842776794e-06,-0.03832536190748215,0.03716475889086723,0.09657246619462967
5715,1930.5463621616364,1.112603285946534e-06,0.04570481553673744,0.03720301389694214,0.09564701467752457
5716,1930.8736760616302,1.89037382369861e-05,-0.025522742420434952,0.03653037175536156,0.10006864368915558
5717,1931.2019760608673,2.1790824575873557e-06,0.012624619528651237,0.03654717281460762,0.0987318679690361
5718,1931.529111623764,1.4557164149664459e-06,0.01414944976568222,0.03614610433578491,0.09904035180807114
5719,1931.8581714630127,8.948454706114717e-06,0.03934303671121597,0.036649469286203384,0.09605833142995834
5720,1932.185579776764,4.268996690370841e-06,-0.03545462340116501,0.036546893417835236,0.09821772575378418
5721,1932.5134496688843,5.06692686030874e-06,0.03527238219976425,0.036931462585926056,0.09646964818239212
5722,1932.8415915966034,9.98423456621822e-06,0.005731258075684309,0.03701004385948181,0.09574984759092331
5723,1933.1697101593018,8.417933713644743e-06,-0.021038074046373367,0.03735518455505371,0.09461873024702072
5724,1933.4976978302002,1.0026425115938764e-05,0.004960347432643175,0.036906953901052475,0.09564701467752457
5725,1933.825076341629,1.3802990906697232e-05,0.017967844381928444,0.036161452531814575,0.09585267305374146
5726,1934.1526918411255,6.993251190579031e-06,-0.02873826026916504,0.03557443618774414,0.09461873024702072
5727,1934.4807007312775,5.217183570493944e-06,0.023972660303115845,0.03568461537361145,0.09811490029096603
5728,1934.8097813129425,8.627619536127895e-06,-0.03571508824825287,0.035509560257196426,0.09708661586046219
5729,1935.1379776000977,5.333545800567663e-07,-0.047400329262018204,0.035252440720796585,0.09605833142995834
5730,1935.4663689136505,9.494245205132756e-06,0.018850544467568398,0.035087697207927704,0.0978064090013504
5731,1935.7938623428345,2.5809561066125752e-06,-0.019682463258504868,0.03515014424920082,0.09708661586046219
5732,1936.1218502521515,7.466067017958267e-06,-0.04938994348049164,0.03533594310283661,0.09554418921470642
5733,1936.4532923698425,4.159972831985215e-06,0.009019691497087479,0.035030536353588104,0.09533853083848953
5734,1936.781372308731,3.149732776819292e-07,-0.030309634283185005,0.03466419130563736,0.09461873024702072
5735,1937.1097724437714,5.539868652704172e-06,-0.05046407878398895,0.034978680312633514,0.09441307187080383
5736,1937.4376938343048,7.82953793532215e-06,0.056996267288923264,0.03488687053322792,0.09492722153663635
5737,1937.7658896446228,4.6121740524540655e-06,-0.006091127172112465,0.034131970256567,0.09924601763486862
5738,1938.0944781303406,1.6824877775434288e-06,-0.01431173924356699,0.03404650092124939,0.09914318472146988
5739,1938.4223160743713,1.972992322407663e-06,-0.006765798199921846,0.03417867049574852,0.09667529910802841
5740,1938.7499923706055,1.0707819456001744e-05,0.011273116804659367,0.03428759053349495,0.0950300395488739
5741,1939.0786709785461,9.258698810299393e-06,0.04977424815297127,0.034599535167217255,0.09605833142995834
5742,1939.4071695804596,9.339220923720859e-06,-0.012363612651824951,0.03574024513363838,0.09431024640798569
5743,1939.7350039482117,6.489393399533583e-06,0.04454607889056206,0.03633548319339752,0.09448473155498505
5744,1940.0632855892181,2.6482621251489036e-07,0.05009463056921959,0.03609263524413109,0.09379434585571289
5745,1940.3914031982422,7.241798812174238e-06,0.037254948168992996,0.03630981221795082,0.09489605575799942
5746,1940.7197008132935,6.322159151750384e-06,0.010680744424462318,0.03685339540243149,0.09612999856472015
5747,1941.047481060028,1.9097117842648004e-07,-0.08249150216579437,0.03691874444484711,0.09448473155498505
5748,1941.375010728836,4.782475571118994e-06,-0.0013683962170034647,0.03650914877653122,0.09400001168251038
5749,1941.7034006118774,1.62357282533776e-05,-0.008603389374911785,0.036620285362005234,0.09441132098436356
5750,1942.031935930252,6.505816145363497e-06,0.024906057864427567,0.03626449033617973,0.09379609674215317
5751,1942.3599071502686,1.3447825040202588e-05,-0.021235371008515358,0.035882044583559036,0.0945141538977623
5752,1942.6878869533539,1.1115994311694521e-05,0.01781972497701645,0.03588128089904785,0.09533677250146866
5753,1943.0159435272217,1.6872556443559006e-05,-0.006887044757604599,0.03618757799267769,0.0954396054148674
5754,1943.3436970710754,7.860205073484394e-07,0.057789139449596405,0.037614740431308746,0.09626223146915436
5755,1943.671290397644,4.202599484415259e-06,-0.02585344761610031,0.03694421425461769,0.09811314940452576
5756,1943.9987952709198,1.0603458576952107e-05,0.01484755240380764,0.03746141493320465,0.09801032394170761
5757,1944.3266108036041,6.219083388714353e-06,0.04508759081363678,0.03736495599150658,0.09687920659780502
5758,1944.654378414154,3.35201093548676e-06,-0.013933051377534866,0.03864045441150665,0.09718769043684006
5759,1944.9819676876068,2.669825789780589e-06,0.004564042203128338,0.039176568388938904,0.09955275058746338
5760,1945.3106582164764,5.416507974587148e-06,0.025287998840212822,0.03856661170721054,0.09934709221124649
5761,1945.638890504837,1.0090408295582165e-06,0.08852271735668182,0.03891782835125923,0.09831880778074265
5762,1945.966581106186,1.204309796776215e-06,0.012741182930767536,0.039146214723587036,0.09667354822158813
5763,1946.294687986374,8.91208492248552e-06,-0.014200680889189243,0.03909023478627205,0.09677638113498688
5764,1946.6227822303772,1.074858232641418e-06,0.04467940330505371,0.0382404588162899,0.09811314940452576
5765,1946.9517090320587,1.3703528566111345e-05,0.031647589057683945,0.03811250627040863,0.09749617427587509
5766,1947.279680967331,1.7970027329283766e-05,0.015122818760573864,0.0374104343354702,0.0945141538977623
5767,1947.607723236084,9.890493856801186e-06,0.013744477182626724,0.03747636079788208,0.09626223146915436
5768,1947.9360253810883,7.0420687734440435e-06,0.0022138094063848257,0.0381036140024662,0.09801032394170761
5769,1948.264434337616,4.133849813570123e-07,-0.05773986130952835,0.038256313651800156,0.0982159748673439
5770,1948.591977596283,6.575218776561087e-06,-0.003055310808122158,0.03808107227087021,0.09739335626363754
5771,1948.9192748069763,1.4329521945910528e-05,0.032071832567453384,0.03803161531686783,0.09657071530818939
5772,1949.2470126152039,6.113833478593733e-06,-0.0012119737220928073,0.038129378110170364,0.09749617427587509
5773,1949.575495481491,1.848228862399992e-06,0.058140091598033905,0.036982789635658264,0.09420741349458694
5774,1949.9031283855438,6.65171228320105e-06,-0.03340067341923714,0.038207102566957474,0.09739335626363754
5775,1950.23130941391,8.469700333080254e-06,0.01702367514371872,0.0380413644015789,0.09605658054351807
5776,1950.558588027954,1.923908939716057e-06,-0.0794513002038002,0.03689565509557724,0.09482263773679733
5777,1950.886756658554,1.8296776033821516e-05,0.024681150913238525,0.03698105737566948,0.09441307187080383
5778,1951.2143530845642,6.843788469268475e-06,-0.0074162851087749004,0.03812270238995552,0.09492722153663635
5779,1951.5420429706573,1.2689910363405943e-05,-0.06257941573858261,0.03825702518224716,0.09492722153663635
5780,1951.869794368744,5.33858064954984e-06,-0.048777785152196884,0.0384710393846035,0.09636681526899338
5781,1952.1975274085999,1.575762098582345e-06,0.021086744964122772,0.03896221145987511,0.09626223146915436
5782,1953.2966718673706,4.083436579094268e-06,0.036904577165842056,0.03877796605229378,0.09502828866243362
5783,1953.6241328716278,4.718897343991557e-06,-0.015788452699780464,0.038163088262081146,0.09677638113498688
5784,1953.9517362117767,1.3388178558670916e-05,0.032242536544799805,0.038890112191438675,0.09657071530818939
5785,1954.2791855335236,8.438079021289013e-06,-0.004081155173480511,0.03859267756342888,0.09441307187080383
5786,1954.6073923110962,1.3179284906073008e-05,-0.07656771689653397,0.03843940049409866,0.09615941345691681
5787,1954.9357187747955,5.74699640765175e-07,-0.0009112978004850447,0.03856050223112106,0.09687920659780502
5788,1955.2633497714996,3.052162185213092e-07,-0.009992996230721474,0.03793524205684662,0.09585092216730118
5789,1955.5909583568573,6.758104973414447e-06,0.04618030786514282,0.03750362619757652,0.09389717876911163
5790,1955.9209127426147,8.595198778493796e-06,-0.04949934780597687,0.037074800580739975,0.09698379039764404
5791,1956.2483537197113,5.39953907718882e-06,0.002927819499745965,0.036570776253938675,0.09441132098436356
5792,1956.5781288146973,8.193879693862982e-06,-0.0476774200797081,0.03599536418914795,0.09482438862323761
5793,1956.9054400920868,1.5100647942745127e-05,0.05577060207724571,0.0364622101187706,0.09554418921470642
5794,1957.2333300113678,2.661259941305616e-06,0.05971768870949745,0.03652285411953926,0.0950300395488739
5795,1957.5615906715393,3.8296388993330766e-06,0.004321024287492037,0.03644852712750435,0.09420566260814667
5796,1957.8901402950287,9.812507414608262e-06,-0.01377672329545021,0.03606760874390602,0.09595374763011932
5797,1958.2169618606567,1.978955333470367e-05,-0.017740856856107712,0.03563392162322998,0.09554243832826614
5798,1958.5448410511017,5.837887329107616e-06,-0.006671563256531954,0.03543731942772865,0.09338479489088058
5799,1958.873048067093,6.202536724231322e-07,0.0006714749033562839,0.036170702427625656,0.09502828866243362
5800,1959.2006673812866,1.2879834685008973e-05,0.008960887789726257,0.037284113466739655,0.0954396054148674
5801,1959.5281052589417,5.0694493438641075e-06,-0.06827002763748169,0.03672152757644653,0.09698203951120377
5802,1959.8557569980621,3.809033387369709e-06,-0.0013565468834713101,0.03640606999397278,0.09554243832826614
5803,1960.1836943626404,3.65649611921981e-07,0.03131150081753731,0.036298707127571106,0.09687920659780502
5804,1960.511158466339,1.1976452469752985e-06,-0.04206492379307747,0.03632820397615433,0.09667354822158813
5805,1960.8389959335327,3.027502089025802e-06,0.07259300351142883,0.03676711022853851,0.09615941345691681
5806,1961.1663472652435,5.55307224203716e-06,0.06524091213941574,0.0364210270345211,0.09502828866243362
5807,1961.4939699172974,4.476062713365536e-06,0.02124457247555256,0.03686508163809776,0.09698203951120377
5808,1961.821983575821,1.0286513315804768e-05,-0.05453832820057869,0.037593357264995575,0.09801032394170761
5809,1962.1493260860443,1.1612353773671202e-05,0.0008912515477277339,0.037002675235271454,0.09852446615695953
5810,1962.4768934249878,1.9842257188429357e-06,0.01608598604798317,0.03700370714068413,0.0963650643825531
5811,1962.8042430877686,5.09867550135823e-06,0.0038230775389820337,0.0372093990445137,0.09626223146915436
5812,1963.1322333812714,9.95812843029853e-06,0.015083660371601582,0.036479007452726364,0.09502828866243362
5813,1963.4596028327942,1.0686331734177656e-05,-0.01924152486026287,0.03638236224651337,0.09523395448923111
5814,1963.7871639728546,6.872926405776525e-07,0.017406167462468147,0.03643101081252098,0.09523395448923111
5815,1964.116733789444,1.142140263254987e-05,0.05263972282409668,0.03702985867857933,0.09687920659780502
5816,1964.4446861743927,9.785709153220523e-06,0.009728365577757359,0.037628404796123505,0.09831880778074265
5817,1964.7722754478455,1.3998215763422195e-05,0.027997147291898727,0.036687348037958145,0.09533677250146866
5818,1965.0999960899353,2.6938392693409696e-05,-0.0416441448032856,0.035865165293216705,0.09420566260814667
5819,1965.4283564090729,2.4405430849583354e-06,0.03435685858130455,0.03613998368382454,0.09297171980142593
5820,1965.7561099529266,5.320382115314715e-06,-0.02423555590212345,0.036286577582359314,0.09379434585571289
5821,1966.0835936069489,1.7912799421537784e-06,0.004776575602591038,0.03640391677618027,0.09461697936058044
5822,1966.4114384651184,5.2677687563118525e-06,0.03731926903128624,0.036425936967134476,0.09348586201667786
5823,1966.7391576766968,1.3755610780208372e-05,0.0263175331056118,0.037810903042554855,0.09842163324356079
5824,1967.0666875839233,1.0000961083278526e-05,-0.015970349311828613,0.03796951472759247,0.09708486497402191
5825,1967.3943858146667,1.3490276614902541e-05,-0.005296776071190834,0.039059221744537354,0.09883294999599457
5826,1967.7222065925598,5.586281076830346e-06,0.022650985047221184,0.03883039951324463,0.0982159748673439
5827,1968.0503458976746,1.341311690339353e-05,-0.02354920282959938,0.038721539080142975,0.09708486497402191
5828,1968.378468990326,3.406560153962346e-06,-0.020921897143125534,0.03767987713217735,0.09400001168251038
5829,1968.7061522006989,1.3843095985066611e-06,-0.04853261262178421,0.037327464669942856,0.0945141538977623
5830,1969.0339114665985,2.3251818674907554e-06,-0.01944475620985031,0.037552401423454285,0.09448473155498505
5831,1969.361958026886,4.309682935854653e-06,-0.027747657150030136,0.03726576268672943,0.09430849552154541
5832,1969.690078496933,1.765985757629096e-06,0.00612810580059886,0.0368071049451828,0.09317737817764282
5833,1970.0180487632751,1.9400118617340922e-05,-0.0441594198346138,0.03715069964528084,0.09328021109104156
5834,1970.3468086719513,2.0196614514134126e-06,-0.017005445435643196,0.03638743609189987,0.09286889433860779
5835,1970.6745250225067,4.030955096823163e-06,0.056063346564769745,0.03722863644361496,0.09283946454524994
5836,1971.0023226737976,9.177252309200412e-07,0.09669291973114014,0.03659801185131073,0.09448473155498505
5837,1971.329730272293,7.341891432588454e-06,-0.016407573595643044,0.036808859556913376,0.09695261716842651
5838,1971.6569435596466,2.3013557438389398e-05,-0.03969898819923401,0.036163330078125,0.09366211295127869
5839,1971.9851922988892,1.1941522188863019e-06,0.0464223213493824,0.03625765070319176,0.09695261716842651
5840,1972.3123784065247,9.88672036328353e-06,-0.036981251090765,0.03572726249694824,0.09407340735197067
5841,1972.640697479248,3.0258752303780057e-06,-0.056149210780858994,0.03545112535357475,0.09448473155498505
5842,1972.9682800769806,6.660414783254964e-06,0.024536872282624245,0.03573381528258324,0.09571867436170578
5843,1973.296154499054,5.879045602341648e-06,0.043582040816545486,0.035055723041296005,0.09448473155498505
5844,1973.623881816864,6.625884907407453e-06,-0.0519590750336647,0.035251956433057785,0.09325078874826431
5845,1973.951275587082,2.0988197775295703e-06,-0.03875138983130455,0.03564809262752533,0.09204801917076111
5846,1974.2792150974274,5.950299964752048e-06,-0.0271939467638731,0.036225270479917526,0.0953073501586914
5847,1974.6068658828735,3.5477989968057955e-07,0.036570753902196884,0.03576907888054848,0.09201684594154358
5848,1974.9345533847809,6.077867965359474e-06,0.04892929270863533,0.035637419670820236,0.09489605575799942
5849,1975.262720823288,2.4051857963058865e-06,-0.07640345394611359,0.03584830090403557,0.09571867436170578
5850,1975.590273141861,4.000099124823464e-06,0.007973632775247097,0.035600192844867706,0.09448473155498505
5851,1975.918154001236,2.331696123292204e-05,0.006013045087456703,0.035526130348443985,0.09571867436170578
5852,1976.2457492351532,6.593691068701446e-07,-0.05793270096182823,0.035680487751960754,0.09422384202480316
5853,1976.5731630325317,2.6216680453217123e-06,0.03387143835425377,0.03620215505361557,0.09777523577213287
5854,1976.9016535282135,5.096956670058717e-07,-0.0024796961806714535,0.036682434380054474,0.09736394137144089
5855,1977.2295906543732,4.191946914033906e-07,0.0015407311730086803,0.03698235750198364,0.09736394137144089
5856,1977.557363986969,1.038981008605333e-05,-0.010366073809564114,0.036793287843465805,0.09777523577213287
5857,1977.8844718933105,1.8667411495698616e-05,-0.012464269995689392,0.037011753767728806,0.09612999856472015
5858,1978.2125294208527,5.597504696197575e-06,-0.05099431425333023,0.037061020731925964,0.09859788417816162
5859,1978.54017496109,1.5342626511483104e-06,-0.009707135148346424,0.03657153248786926,0.09612999856472015
5860,1979.6455738544464,1.3033861705480376e-06,0.06251925975084305,0.036535561084747314,0.09612999856472015
5861,1979.9737238883972,1.3066699466435239e-05,-0.04998122528195381,0.03603248670697212,0.09571867436170578
5862,1980.3015151023865,5.071107125331764e-07,-0.031099431216716766,0.03612025827169418,0.09571867436170578
5863,1980.629192352295,1.3970437066745944e-05,0.0199782345443964,0.036045536398887634,0.09777523577213287
5864,1980.9577722549438,1.4946705277907313e-06,-0.0009958123555406928,0.03636443242430687,0.09695261716842651
5865,1981.2850456237793,4.6264449338195845e-06,-0.05630907788872719,0.037232205271720886,0.09777523577213287
5866,1981.6125144958496,6.21604021944222e-06,-0.04869132488965988,0.03758091852068901,0.09983182698488235
5867,1981.9404697418213,2.031530129897874e-05,-0.0027214311994612217,0.03817112371325493,0.09859788417816162
5868,1982.2678089141846,1.937046135935816e-06,0.038618192076683044,0.03823145106434822,0.09957093745470047
5869,1982.5959115028381,3.238848478304135e-07,-0.020157992839813232,0.038114044815301895,0.09942050278186798
5870,1982.9234414100647,8.950396477303002e-06,0.011648187413811684,0.03827837482094765,0.10024311393499374
5871,1983.2513718605042,8.992571565613616e-06,-0.001217260374687612,0.03870420902967453,0.10106576979160309
5872,1983.5789415836334,7.545462267444236e-06,-0.0909004732966423,0.038360532373189926,0.10106576979160309
5873,1983.9069428443909,9.338526069768704e-06,-0.06178980693221092,0.037760891020298004,0.10065444558858871
5874,1984.2342736721039,1.7652464521233924e-05,-0.03670652210712433,0.037227798253297806,0.10024311393499374
5875,1984.5625565052032,1.3513166777556762e-05,-0.00621005380526185,0.03648754209280014,0.09859788417816162
5876,1984.8907771110535,1.872347820608411e-05,-0.01638994924724102,0.03654897212982178,0.09736394137144089
5877,1985.2198481559753,3.466670932539273e-06,-0.016785861924290657,0.037048421800136566,0.09736394137144089
5878,1985.547506570816,8.745923878450412e-06,-0.023128492757678032,0.03633851185441017,0.09695261716842651
5879,1985.8753337860107,1.2122611224185675e-05,-0.009729059413075447,0.03669584542512894,0.09739335626363754
5880,1986.2030873298645,7.883477337600198e-06,0.0033821724355220795,0.03589603677392006,0.09667354822158813
5881,1986.5311980247498,9.220600986736827e-06,-0.0201138723641634,0.034903187304735184,0.09657071530818939
5882,1986.8588018417358,4.3210863509557385e-07,-0.04862036556005478,0.03515792265534401,0.09585092216730118
5883,1987.1867921352386,7.3285514190502e-06,-0.027803687378764153,0.03485466167330742,0.09574809670448303
5884,1987.5140273571014,4.652769803215051e-06,-0.03062240220606327,0.035690732300281525,0.09369152784347534
5885,1987.8421120643616,1.3215307035352453e-06,0.016645397990942,0.03487006202340126,0.09407340735197067
5886,1988.1697335243225,5.336093636287842e-06,-0.031016334891319275,0.03545035049319267,0.09204626828432083
5887,1988.496703863144,9.2042228061473e-07,-0.03674943000078201,0.03500978276133537,0.09119422733783722
5888,1988.8244516849518,7.080386694724439e-06,-0.0031649565789848566,0.0352875180542469,0.09184060990810394
5889,1989.1521553993225,9.933532055583782e-06,-0.05147044360637665,0.03568233922123909,0.09112256020307541
5890,1989.4800763130188,2.457104756103945e-06,-0.0035399848129600286,0.035188838839530945,0.09091515839099884
5891,1989.8078062534332,1.914331369334832e-05,-0.0014966594753786922,0.035481251776218414,0.09328021109104156
5892,1990.1351761817932,2.31043827625399e-06,0.044798459857702255,0.03516187518835068,0.09283946454524994
5893,1990.463877439499,5.715750830859179e-06,0.009996548295021057,0.03494936600327492,0.09283946454524994
5894,1990.7916498184204,2.163388671760913e-06,-0.04242254048585892,0.03531259670853615,0.09317737817764282
5895,1991.1197986602783,8.48895524541149e-06,-0.010564363561570644,0.0354921817779541,0.09482263773679733
5896,1991.4469912052155,8.11328504823905e-07,0.04768137261271477,0.03577603027224541,0.09461697936058044
5897,1991.7750039100647,1.9197254005121067e-05,-0.020403513684868813,0.035099633038043976,0.09283946454524994
5898,1992.103182554245,1.770603921613656e-05,-0.0321521982550621,0.035764098167419434,0.09448473155498505
5899,1992.4307630062103,6.625034075113945e-06,0.042248666286468506,0.035545364022254944,0.0953073501586914
5900,1992.7584147453308,5.365697688830551e-06,0.02601473778486252,0.03551226481795311,0.09612999856472015
5901,1993.0868139266968,3.654298836863745e-07,0.027893509715795517,0.03533016890287399,0.09654129296541214
5902,1993.414597272873,8.068731176535948e-07,-0.05205048993229866,0.034951064735651016,0.0953073501586914
5903,1993.741905927658,1.526328742329497e-05,-0.008000633679330349,0.03477753326296806,0.09366211295127869
5904,1994.069197177887,2.7801027044915827e-06,0.08825162798166275,0.034623753279447556,0.09489605575799942
5905,1994.3969089984894,2.157751441700384e-05,-4.348277798271738e-05,0.034748710691928864,0.09612999856472015
5906,1994.7248060703278,7.40959876566194e-06,-0.02342931181192398,0.03502960130572319,0.09489605575799942
5907,1995.0539908409119,3.961485163017642e-06,-0.022802723571658134,0.03504115715622902,0.09325078874826431
5908,1995.3810827732086,4.278147116565378e-06,0.041069090366363525,0.03485305979847908,0.0953073501586914
5909,1995.709044933319,7.011115030763904e-06,0.04926690459251404,0.035374633967876434,0.09571867436170578
5910,1996.0361063480377,5.874832368135685e-06,-0.032331038266420364,0.03516187518835068,0.0953073501586914
5911,1996.3640487194061,1.374008661514381e-06,-0.06674998253583908,0.035866376012563705,0.0953073501586914
5912,1996.6916916370392,1.1642233630482224e-06,-0.005400121212005615,0.03542455658316612,0.09612999856472015
5913,1997.0191659927368,1.1464429007901344e-05,-0.01825244352221489,0.034814510494470596,0.09325078874826431
5914,1997.3469686508179,1.1426652235968504e-05,0.023565148934721947,0.035842813551425934,0.09654129296541214
5915,1997.6745619773865,6.506603540401557e-07,0.02565438486635685,0.03674696758389473,0.09612999856472015
5916,1998.0025448799133,6.705568466713885e-06,0.041235726326704025,0.037573229521512985,0.09751434624195099
5917,1998.330370426178,8.834224900056142e-06,-0.05393598973751068,0.03841009363532066,0.10065444558858871
5918,1998.6584248542786,1.1741867638193071e-05,-0.028748132288455963,0.038874875754117966,0.09983182698488235
5919,1998.985999584198,7.813796543132412e-08,0.021781744435429573,0.03882038593292236,0.10065444558858871
5920,1999.314377784729,1.4320289665192831e-06,-0.032060615718364716,0.039104048162698746,0.10229971259832382
5921,1999.642202615738,4.3549766814976465e-06,-0.03457340598106384,0.038728971034288406,0.09983182698488235
5922,1999.9700281620026,7.315407515307015e-07,-0.05643853917717934,0.03834007307887077,0.09983182698488235
5923,2000.2980723381042,2.0118712200201117e-05,-0.0071642398834228516,0.039139118045568466,0.10065444558858871
5924,2000.6253762245178,9.802136446523946e-06,0.028050946071743965,0.03750781714916229,0.09859788417816162
5925,2000.9534068107605,5.795445758849382e-06,-0.02736624889075756,0.03779679909348488,0.10065444558858871
5926,2001.2811832427979,8.020871064218227e-06,-0.009870536625385284,0.03826017305254936,0.10024311393499374
5927,2001.6085829734802,2.100411984429229e-05,0.050302162766456604,0.03915588930249214,0.09859788417816162
5928,2001.9360928535461,2.943515937658958e-06,0.06085396558046341,0.03846590593457222,0.09942050278186798
5929,2002.26442694664,1.633234933251515e-05,0.00675069447606802,0.03728177025914192,0.09669172763824463
5930,2002.5920052528381,1.5958827134454623e-05,0.03064596652984619,0.03757413104176521,0.09859788417816162
5931,2002.920036315918,4.923770120512927e-06,-0.016729911789298058,0.03635072708129883,0.0953073501586914
5932,2003.2476754188538,3.025798378075706e-06,-6.482899334514514e-05,0.036960162222385406,0.09736394137144089
5933,2003.575455904007,6.685504558845423e-07,-0.040432486683130264,0.0372733436524868,0.09571867436170578
5934,2003.9032683372498,6.251180820981972e-06,-0.07071439176797867,0.03669509291648865,0.09448473155498505
5935,2004.232083082199,2.8992999432375655e-06,0.008428833447396755,0.03736570477485657,0.09654129296541214
5936,2004.558741569519,1.4306180673884228e-05,-0.0018657249165698886,0.03712465986609459,0.09695261716842651
5937,2004.8864727020264,2.1492982341442257e-05,-0.05215393379330635,0.03881964087486267,0.09777523577213287
5938,2005.9804902076721,1.2391552445478737e-05,-0.04185009375214577,0.039029721170663834,0.09654129296541214
5939,2006.3083069324493,5.561950274568517e-06,0.0013886141823604703,0.0389399379491806,0.09942050278186798
5940,2006.636402606964,7.909550845397462e-07,-0.0031715750228613615,0.03886575996875763,0.09900917112827301
5941,2006.9644093513489,3.1030108402774204e-06,-0.03098558448255062,0.03865048661828041,0.09818655997514725
5942,2007.2923991680145,1.7762464267434552e-05,-0.007106795907020569,0.03998661786317825,0.09859788417816162
5943,2007.6203575134277,6.9322227318480145e-06,0.029322898015379906,0.04020892456173897,0.09900917112827301
5944,2007.9478266239166,7.4966283136745915e-06,-0.018658701330423355,0.03949597850441933,0.09859788417816162
5945,2008.2763693332672,5.15141618961934e-06,-0.004788598977029324,0.03961119428277016,0.09942050278186798
5946,2008.6042973995209,1.8313136251890683e-06,-0.057508599013090134,0.03952754661440849,0.0991596132516861
5947,2008.93262052536,6.098872745496919e-06,-0.04945199936628342,0.039061035960912704,0.09571867436170578
5948,2009.2606287002563,1.2340959983703215e-05,-0.012168141081929207,0.03935983031988144,0.09818655997514725
5949,2009.5881893634796,3.405080178708886e-06,0.03203488886356354,0.04050617292523384,0.09942050278186798
5950,2009.915762424469,3.902066509908764e-06,0.025509843602776527,0.040095746517181396,0.09942050278186798
5951,2010.2444865703583,4.1285120460088365e-06,0.023665711283683777,0.04066157341003418,0.09942050278186798
5952,2010.5730497837067,9.487427632848267e-06,0.0177971962839365,0.04149851202964783,0.10106576979160309
5953,2010.900622844696,8.575219112572086e-07,-0.013321327976882458,0.040304649621248245,0.09818655997514725
5954,2011.2282783985138,1.429171061317902e-05,-0.04935622215270996,0.040358204394578934,0.09942050278186798
5955,2011.555716753006,7.02091767834645e-07,-0.06491315364837646,0.03849788382649422,0.09654129296541214
5956,2011.8837945461273,3.2189150260819588e-06,-0.011060335673391819,0.03881971165537834,0.09770184010267258
5957,2012.211871623993,2.5450967768847477e-06,0.014035911299288273,0.03887128084897995,0.09695261716842651
5958,2012.5394835472107,4.163782250543591e-06,-0.009887533262372017,0.038972821086645126,0.09818655997514725
5959,2012.8671145439148,3.4125262118323008e-06,0.02792683057487011,0.03941737487912178,0.09944991767406464
5960,2013.1951053142548,4.800282567885006e-06,-0.04251764342188835,0.03938297927379608,0.09942050278186798
5961,2013.5225765705109,3.6172278328194807e-07,-0.02279895730316639,0.039980318397283554,0.09900917112827301
5962,2013.8499970436096,1.441453059669584e-05,0.0018167018424719572,0.040055811405181885,0.10106576979160309
5963,2014.1780819892883,1.6273572782665724e-06,-0.02329614758491516,0.03889630734920502,0.10024311393499374
5964,2014.5063540935516,2.0958866571163526e-06,-0.0030136071145534515,0.037956058979034424,0.09900917112827301
5965,2014.834150314331,1.1900346180482302e-05,-0.02854539267718792,0.03811915963888168,0.09736394137144089
5966,2015.1626834869385,1.139262394644902e-06,-0.021895699203014374,0.03727252408862114,0.09942050278186798
5967,2015.4902374744415,2.5281053694925504e-06,0.022594990208745003,0.03692714124917984,0.09818655997514725
5968,2015.819079399109,1.1522206522229794e-09,0.011849976144731045,0.03587682917714119,0.09448473155498505
5969,2016.146665096283,1.846032660068886e-07,0.01145060732960701,0.03646525740623474,0.09612999856472015
5970,2016.473999261856,4.357108082331251e-06,-0.0717608705163002,0.03690572455525398,0.09612999856472015
5971,2016.8022136688232,4.2740836647681135e-07,0.05051279067993164,0.037180833518505096,0.09818655997514725
5972,2017.1296265125275,7.5386719800007995e-06,0.027997946366667747,0.03689224272966385,0.09571867436170578
5973,2017.4575986862183,4.6596614993177354e-06,-0.031688664108514786,0.03682733327150345,0.09695261716842651
5974,2017.7857518196106,4.974830972059863e-06,0.0016873073764145374,0.03640775382518768,0.09340120851993561
5975,2018.1135816574097,3.975382242060732e-06,-0.03218584880232811,0.03639786317944527,0.09489605575799942
5976,2018.4412052631378,8.374059689231217e-06,-0.023572126403450966,0.03633865714073181,0.0953073501586914
5977,2018.769528388977,2.5526585432089632e-06,0.0383683480322361,0.03730406239628792,0.0954577848315239
5978,2019.097064256668,5.099828740640078e-06,0.0014440941158682108,0.036715637892484665,0.09612999856472015
5979,2019.424860715866,1.3583015970652923e-05,0.07470918446779251,0.03747542202472687,0.09571867436170578
5980,2019.7526671886444,1.0361472959630191e-05,-0.05122394859790802,0.03677083179354668,0.09257857501506805
5981,2020.0804569721222,9.141356713371351e-06,0.006382165942341089,0.037403304129838943,0.09489605575799942
5982,2020.408442735672,7.521182396885706e-06,0.018676595762372017,0.03659798204898834,0.09448473155498505
5983,2020.7362189292908,5.044790214014938e-06,-0.0034259401727467775,0.03688941150903702,0.09325078874826431
5984,2021.0641906261444,1.0604377166600898e-05,-0.01707473210990429,0.036805566400289536,0.09325078874826431
5985,2021.391675710678,3.5652510632644407e-06,-0.0552852526307106,0.03611696511507034,0.09366211295127869
5986,2021.7193474769592,3.6589460705727106e-06,-0.008720512501895428,0.03626517206430435,0.09448473155498505
5987,2022.0474872589111,4.873002126259962e-06,0.020585011690855026,0.0362817645072937,0.09407340735197067
5988,2022.3747868537903,8.04091996542411e-06,0.023149818181991577,0.036468472331762314,0.09407340735197067
5989,2022.7029559612274,3.541272462825873e-06,-0.044623542577028275,0.036511123180389404,0.09283946454524994
5990,2023.0307199954987,6.811135335738072e-06,-0.025436652824282646,0.035344962030649185,0.09297347068786621
5991,2023.3582122325897,3.285430807409284e-07,-0.06061440706253052,0.03549904748797417,0.09235650300979614
5992,2023.6862881183624,1.232975409948267e-05,0.04321252554655075,0.035431139171123505,0.09256215393543243
5993,2024.013469696045,3.705749350046972e-06,-0.00011284589709248394,0.0353834368288517,0.09215085208415985
5994,2024.3409299850464,4.934586741001112e-06,-0.06837514042854309,0.03590132296085358,0.09256215393543243
5995,2024.6686367988586,1.0311850019206759e-05,0.02062399499118328,0.035748742520809174,0.09276781976222992
5996,2024.9963164329529,8.65425681695342e-06,0.04936954006552696,0.03537202998995781,0.09338479489088058
5997,2025.32395195961,3.02695980280987e-06,0.0908084437251091,0.0352206826210022,0.09359044581651688
5998,2025.6516642570496,6.843003575340845e-06,0.0002653372357599437,0.035609930753707886,0.09215085208415985
5999,2025.979201555252,3.3982709624069685e-07,-0.05063287541270256,0.035548996180295944,0.09194518625736237
6000,2026.3067739009857,8.528947546437848e-06,-0.03547198325395584,0.035714924335479736,0.09297347068786621


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2,coord_S3,vtrue_S3,vappr_S3
-1.000000000000000000e+00,1.582828402519226074e+00,1.583333373069763184e+00,-1.000000000000000000e+00,1.377456903457641602e+00,1.375976562500000000e+00
-9.591836929321289062e-01,1.545973539352416992e+00,1.546875000000000000e+00,-9.591836929321289062e-01,1.263568162918090820e+00,1.318013548851013184e+00
-9.183673262596130371e-01,1.507032632827758789e+00,1.511718750000000000e+00,-9.183673262596130371e-01,1.143000006675720215e+00,1.212239623069763184e+00
-8.775510191917419434e-01,1.465829849243164062e+00,1.475260496139526367e+00,-8.775510191917419434e-01,1.017482042312622070e+00,1.071614623069763184e+00
-8.367347121238708496e-01,1.422152280807495117e+00,1.431640625000000000e+00,-8.367347121238708496e-01,8.886775970458984375e-01,9.251302480697631836e-01
-7.959183454513549805e-01,1.375775933265686035e+00,1.386718750000000000e+00,-7.959183454513549805e-01,7.575865983963012695e-01,7.812500000000000000e-01
-7.551020383834838867e-01,1.326433300971984863e+00,1.329752683639526367e+00,-7.551020383834838867e-01,6.272826194763183594e-01,6.367187500000000000e-01
-7.142857313156127930e-01,1.273814916610717773e+00,1.278727293014526367e+00,-7.142857313156127930e-01,5.026268959045410156e-01,5.094401240348815918e-01
-6.734694242477416992e-01,1.217604398727416992e+00,1.217936277389526367e+00,-6.734694242477416992e-01,3.908144533634185791e-01,4.088541865348815918e-01
-6.326530575752258301e-01,1.157438397407531738e+00,1.159179687500000000e+00,-6.326530575752258301e-01,3.008577823638916016e-01,3.234049677848815918e-01
-5.918367505073547363e-01,1.092949151992797852e+00,1.086914062500000000e+00,-5.918367505073547363e-01,2.415187954902648926e-01,2.649739682674407959e-01
-5.510204434394836426e-01,1.023845195770263672e+00,1.007161498069763184e+00,-5.510204434394836426e-01,2.173273265361785889e-01,2.392578125000000000e-01
-5.102040767669677734e-01,9.500570893287658691e-01,9.257812500000000000e-01,-5.102040767669677734e-01,2.286110967397689819e-01,2.412109375000000000e-01
-4.693877696990966797e-01,8.718385696411132812e-01,8.346354365348815918e-01,-4.693877696990966797e-01,2.703216075897216797e-01,2.840169370174407959e-01
-4.285714328289031982e-01,7.891677021980285645e-01,7.545573115348815918e-01,-4.285714328289031982e-01,3.338403105735778809e-01,3.389485776424407959e-01
-3.877551257610321045e-01,6.989769935607910156e-01,6.679687500000000000e-01,-3.877551257610321045e-01,4.096368551254272461e-01,4.331054687500000000e-01
-3.469387888908386230e-01,5.919816493988037109e-01,5.904948115348815918e-01,-3.469387888908386230e-01,4.891346096992492676e-01,5.084635615348815918e-01
-3.061224520206451416e-01,4.646321535110473633e-01,5.410156250000000000e-01,-3.061224520206451416e-01,5.656565427780151367e-01,5.878906250000000000e-01
-2.653061449527740479e-01,3.617059588432312012e-01,5.032552480697631836e-01,-2.653061449527740479e-01,6.350955963134765625e-01,6.389974355697631836e-01
-2.244898080825805664e-01,3.619572818279266357e-01,4.635416865348815918e-01,-2.244898080825805664e-01,6.949539184570312500e-01,6.816406250000000000e-01
-1.836734861135482788e-01,4.057137668132781982e-01,3.681640625000000000e-01,-1.836734861135482788e-01,7.442678809165954590e-01,7.194010615348815918e-01
-1.428571641445159912e-01,3.005673587322235107e-01,1.555989682674407959e-01,-1.428571641445159912e-01,7.830579280853271484e-01,7.617187500000000000e-01
-1.020408347249031067e-01,-5.756477639079093933e-02,-1.155802458524703979e-01,-1.020408347249031067e-01,8.115178942680358887e-01,7.936198115348815918e-01
-6.122450903058052063e-02,-4.251106381416320801e-01,-3.274739682674407959e-01,-6.122450903058052063e-02,8.301260471343994141e-01,8.118489980697631836e-01
-2.040818333625793457e-02,-2.197782099246978760e-01,-2.100016325712203979e-01,-2.040818333625793457e-02,8.392571210861206055e-01,8.294271230697631836e-01
2.040818333625793457e-02,1.931614875793457031e-01,1.406250000000000000e-01,2.040818333625793457e-02,8.391789793968200684e-01,8.255208730697631836e-01
6.122450903058052063e-02,3.448289930820465088e-01,3.160807490348815918e-01,6.122450903058052063e-02,8.299159407615661621e-01,8.209635615348815918e-01
1.020408347249031067e-01,1.987919360399246216e-01,2.190755307674407959e-01,1.020408347249031067e-01,8.113117218017578125e-01,8.092448115348815918e-01
1.428571641445159912e-01,-4.110042378306388855e-02,9.130859375000000000e-02,1.428571641445159912e-01,7.829904556274414062e-01,7.825521230697631836e-01
1.836734861135482788e-01,2.008076990023255348e-03,8.430989831686019897e-02,1.836734861135482788e-01,7.445540428161621094e-01,7.513021230697631836e-01
2.244898080825805664e-01,2.631493210792541504e-01,1.822916716337203979e-01,2.244898080825805664e-01,6.957318186759948730e-01,7.180989980697631836e-01
2.653061449527740479e-01,4.543491899967193604e-01,3.463541865348815918e-01,2.653061449527740479e-01,6.364885568618774414e-01,6.575521230697631836e-01
3.061224520206451416e-01,5.465474128723144531e-01,5.000000000000000000e-01,3.061224520206451416e-01,5.676789283752441406e-01,5.807291865348815918e-01
3.469387888908386230e-01,6.138057708740234375e-01,6.393229365348815918e-01,3.469387888908386230e-01,4.916357100009918213e-01,4.938151240348815918e-01
3.877551257610321045e-01,6.942237019538879395e-01,7.526041865348815918e-01,3.877551257610321045e-01,4.122140407562255859e-01,4.353841245174407959e-01
4.285714328289031982e-01,7.829314470291137695e-01,8.489583730697631836e-01,4.285714328289031982e-01,3.359229266643524170e-01,3.461914062500000000e-01
4.693877696990966797e-01,8.692848682403564453e-01,9.205729365348815918e-01,4.693877696990966797e-01,2.713728845119476318e-01,2.721354365348815918e-01
5.102040767669677734e-01,9.496449828147888184e-01,9.895833730697631836e-01,5.102040767669677734e-01,2.282545715570449829e-01,2.226562500000000000e-01
5.510204434394836426e-01,1.024025917053222656e+00,1.049479246139526367e+00,5.510204434394836426e-01,2.154646217823028564e-01,2.194010466337203979e-01
5.918367505073547363e-01,1.093149542808532715e+00,1.106119871139526367e+00,5.918367505073547363e-01,2.383337318897247314e-01,2.708333432674407959e-01
6.326530575752258301e-01,1.157548189163208008e+00,1.166666746139526367e+00,6.326530575752258301e-01,2.968180477619171143e-01,3.053385615348815918e-01
6.734694242477416992e-01,1.217650055885314941e+00,1.219401121139526367e+00,6.734694242477416992e-01,3.861660957336425781e-01,3.834635615348815918e-01
7.142857313156127930e-01,1.273823976516723633e+00,1.276041746139526367e+00,7.142857313156127930e-01,4.970530867576599121e-01,4.895833432674407959e-01
7.551020383834838867e-01,1.326427102088928223e+00,1.322916746139526367e+00,7.551020383834838867e-01,6.190735697746276855e-01,6.210937500000000000e-01
7.959183454513549805e-01,1.375776171684265137e+00,1.371744871139526367e+00,7.959183454513549805e-01,7.431763410568237305e-01,7.630208730697631836e-01
8.367347121238708496e-01,1.422146677970886230e+00,1.411132812500000000e+00,8.367347121238708496e-01,8.629648089408874512e-01,8.997396230697631836e-01
8.775510191917419434e-01,1.465825200080871582e+00,1.443847656250000000e+00,8.775510191917419434e-01,9.748968482017517090e-01,9.986979365348815918e-01
9.183673262596130371e-01,1.507033228874206543e+00,1.481608152389526367e+00,9.183673262596130371e-01,1.078731894493103027e+00,1.079101562500000000e+00
9.591836929321289062e-01,1.545974850654602051e+00,1.515380859375000000e+00,9.591836929321289062e-01,1.174869656562805176e+00,1.157063841819763184e+00
1.000000000000000000e+00,1.582831978797912598e+00,1.548583984375000000e+00,1.000000000000000000e+00,1.264264345169067383e+00,1.220540404319763184e+00


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_r0_res_on_path.csv <==
# t_path,vtrue_path0,vtrue_path1,vtrue_path2,vtrue_path3,vtrue_path4,vtrue_path5,vtrue_path6,vtrue_path7,vappr_path0,vappr_path1,vappr_path2,vappr_path3,vappr_path4,vappr_path5,vappr_path6,vappr_path7,rel_l1err_path,rel_linferr_path
0.000000000000000000e+00,1.582833290100097656e+00,5.510783791542053223e-01,5.905592441558837891e-01,1.582834124565124512e+00,1.377459406852722168e+00,5.152161717414855957e-01,5.176036357879638672e-01,1.264265179634094238e+00,1.579427123069763184e+00,5.690104365348815918e-01,5.930989980697631836e-01,1.547729492187500000e+00,1.376302123069763184e+00,5.403646230697631836e-01,5.198568105697631836e-01,1.220214843750000000e+00,1.648638769984245300e-02,2.783004008233547211e-02
1.999999955296516418e-02,1.582694530487060547e+00,5.510123968124389648e-01,5.905010700225830078e-01,1.582610964775085449e+00,1.377637743949890137e+00,5.149952173233032227e-01,5.178208947181701660e-01,1.264016985893249512e+00,1.580729246139526367e+00,5.781250000000000000e-01,5.924479365348815918e-01,1.557210326194763184e+00,1.371744871139526367e+00,5.377604365348815918e-01,5.364583730697631836e-01,1.223307371139526367e+00,1.809614524245262146e-02,2.572171390056610107e-02
3.999999910593032837e-02,1.582696676254272461e+00,5.507414937019348145e-01,5.904862880706787109e-01,1.582797050476074219e+00,1.377462387084960938e+00,5.151101946830749512e-01,5.179223418235778809e-01,1.263824105262756348e+00,1.561197996139526367e+00,5.761718750000000000e-01,6.028646230697631836e-01,1.538574218750000000e+00,1.367838621139526367e+00,5.345052480697631836e-01,5.322265625000000000e-01,1.214518308639526367e+00,2.457812987267971039e-02,3.115105442702770233e-02
5.999999865889549255e-02,1.582766890525817871e+00,5.506103038787841797e-01,5.904214978218078613e-01,1.582822799682617188e+00,1.377356648445129395e+00,5.149486660957336426e-01,5.180913209915161133e-01,1.263982295989990234e+00,1.565104246139526367e+00,5.527343750000000000e-01,6.093750000000000000e-01,1.547037839889526367e+00,1.365559935569763184e+00,5.413411855697631836e-01,5.302734375000000000e-01,1.240234375000000000e+00,1.862478815019130707e-02,2.260831743478775024e-02
7.999999821186065674e-02,1.582452058792114258e+00,5.507044196128845215e-01,5.903639793395996094e-01,1.582845687866210938e+00,1.377540588378906250e+00,5.149199962615966797e-01,5.182830095291137695e-01,1.263735771179199219e+00,1.575520873069763184e+00,5.488281250000000000e-01,6.204427480697631836e-01,1.539469480514526367e+00,1.375976562500000000e+00,5.296224355697631836e-01,5.273437500000000000e-01,1.244791746139526367e+00,1.585467159748077393e-02,2.740393951535224915e-02
9.999999403953552246e-02,1.582579851150512695e+00,5.507345199584960938e-01,5.903369188308715820e-01,1.582696557044982910e+00,1.377528667449951172e+00,5.147995948791503906e-01,5.183753371238708496e-01,1.263988137245178223e+00,1.584635496139526367e+00,5.611979365348815918e-01,6.302083730697631836e-01,1.554036498069763184e+00,1.380371093750000000e+00,5.400390625000000000e-01,5.283203125000000000e-01,1.264160156250000000e+00,1.494159549474716187e-02,2.519210241734981537e-02
1.199999973177909851e-01,1.582721590995788574e+00,5.505733489990234375e-01,5.901802778244018555e-01,1.582579255104064941e+00,1.377716302871704102e+00,5.149414539337158203e-01,5.180907845497131348e-01,1.263904452323913574e+00,1.595052123069763184e+00,5.595703125000000000e-01,6.289062500000000000e-01,1.530761718750000000e+00,1.383138060569763184e+00,5.472005605697631836e-01,5.276693105697631836e-01,1.260253906250000000e+00,2.039680443704128265e-02,3.273951262235641479e-02
1.400000005960464478e-01,1.582695960998535156e+00,5.507910847663879395e-01,5.901594161987304688e-01,1.582384228706359863e+00,1.377765178680419922e+00,5.149801373481750488e-01,5.179777145385742188e-01,1.263843178749084473e+00,1.580729246139526367e+00,5.592448115348815918e-01,6.341146230697631836e-01,1.535807371139526367e+00,1.408528685569763184e+00,5.305989980697631836e-01,5.332031250000000000e-01,1.244303464889526367e+00,2.281784266233444214e-02,2.942880988121032715e-02
1.599999964237213135e-01,1.582432389259338379e+00,5.507032275199890137e-01,5.902882218360900879e-01,1.582296252250671387e+00,1.377968311309814453e+00,5.151011347770690918e-01,5.182414650917053223e-01,1.263712525367736816e+00,1.585937500000000000e+00,5.611979365348815918e-01,6.347656250000000000e-01,1.560709714889526367e+00,1.404622435569763184e+00,5.227864980697631836e-01,5.304362177848815918e-01,1.244303464889526367e+00,1.829491928219795227e-02,2.810698561370372772e-02
1.799999922513961792e-01,1.582230091094970703e+00,5.508365631103515625e-01,5.903055071830749512e-01,1.582379698753356934e+00,1.378017187118530273e+00,5.151504278182983398e-01,5.185332298278808594e-01,1.263932466506958008e+00,1.595052123069763184e+00,5.520833730697631836e-01,6.191406250000000000e-01,1.571614623069763184e+00,1.410156250000000000e+00,5.341796875000000000e-01,5.314127802848815918e-01,1.232910156250000000e+00,1.863576471805572510e-02,2.031058818101882935e-02
1.999999880790710449e-01,1.582355260848999023e+00,5.509597063064575195e-01,5.902227163314819336e-01,1.582512378692626953e+00,1.377659559249877930e+00,5.151216387748718262e-01,5.186646580696105957e-01,1.263755798339843750e+00,1.600260496139526367e+00,5.494791865348815918e-01,6.276041865348815918e-01,1.567057371139526367e+00,1.425781250000000000e+00,5.540364980697631836e-01,5.236002802848815918e-01,1.238444089889526367e+00,2.374390885233879089e-02,3.040841408073902130e-02
2.199999988079071045e-01,1.582399368286132812e+00,5.512036085128784180e-01,5.902169346809387207e-01,1.582090854644775391e+00,1.377687573432922363e+00,5.149932503700256348e-01,5.188937187194824219e-01,1.263423681259155273e+00,1.580729246139526367e+00,5.504557490348815918e-01,6.165364980697631836e-01,1.565104246139526367e+00,1.417317748069763184e+00,5.442708730697631836e-01,5.177409052848815918e-01,1.254720091819763184e+00,1.559826731681823730e-02,2.504435740411281586e-02
2.399999946355819702e-01,1.582413077354431152e+00,5.509408712387084961e-01,5.902366638183593750e-01,1.582129955291748047e+00,1.377842307090759277e+00,5.151678323745727539e-01,5.188104510307312012e-01,1.263724088668823242e+00,1.587239623069763184e+00,5.397135615348815918e-01,6.132812500000000000e-01,1.551757812500000000e+00,1.410807371139526367e+00,5.664062500000000000e-01,5.260416865348815918e-01,1.271809935569763184e+00,2.117347903549671173e-02,3.237992525100708008e-02
2.599999904632568359e-01,1.581953763961791992e+00,5.511381626129150391e-01,5.901805162429809570e-01,1.582153320312500000e+00,1.377673268318176270e+00,5.149666070938110352e-01,5.188527107238769531e-01,1.263971924781799316e+00,1.580729246139526367e+00,5.527343750000000000e-01,6.328125000000000000e-01,1.539713621139526367e+00,1.429687500000000000e+00,5.550130605697631836e-01,5.283203125000000000e-01,1.280273437500000000e+00,2.577685005962848663e-02,3.287559375166893005e-02
2.800000011920928955e-01,1.581969738006591797e+00,5.506495833396911621e-01,5.900738835334777832e-01,1.582196950912475586e+00,1.377871632575988770e+00,5.150020718574523926e-01,5.187802314758300781e-01,1.263960003852844238e+00,1.582031250000000000e+00,5.576171875000000000e-01,6.302083730697631836e-01,1.548828125000000000e+00,1.420898437500000000e+00,5.546875000000000000e-01,5.416666865348815918e-01,1.274902343750000000e+00,2.469436265528202057e-02,2.719434164464473724e-02
2.999999821186065674e-01,1.582328438758850098e+00,5.505998730659484863e-01,5.900413393974304199e-01,1.581975698471069336e+00,1.378032684326171875e+00,5.150606632232666016e-01,5.187372565269470215e-01,1.263967275619506836e+00,1.571614623069763184e+00,5.621744990348815918e-01,6.230468750000000000e-01,1.538411498069763184e+00,1.420898437500000000e+00,5.452474355697631836e-01,5.374349355697631836e-01,1.264973998069763184e+00,2.400968037545681000e-02,2.753170579671859741e-02
3.199999928474426270e-01,1.582132577896118164e+00,5.506684780120849609e-01,5.900360345840454102e-01,1.581987857818603516e+00,1.378109812736511230e+00,5.150802731513977051e-01,5.185260176658630371e-01,1.264031887054443359e+00,1.578125000000000000e+00,5.527343750000000000e-01,6.197916865348815918e-01,1.523763060569763184e+00,1.406575560569763184e+00,5.494791865348815918e-01,5.273437500000000000e-01,1.252115964889526367e+00,2.226058766245841980e-02,3.680146485567092896e-02
3.400000035762786865e-01,1.581961631774902344e+00,5.506083965301513672e-01,5.900115370750427246e-01,1.581777334213256836e+00,1.377856731414794922e+00,5.152289271354675293e-01,5.184435844421386719e-01,1.263962745666503906e+00,1.583333373069763184e+00,5.553385615348815918e-01,6.041666865348815918e-01,1.514485716819763184e+00,1.401367187500000000e+00,5.543619990348815918e-01,5.276693105697631836e-01,1.266276121139526367e+00,2.026745863258838654e-02,4.253682121634483337e-02
3.599999845027923584e-01,1.582229852676391602e+00,5.504375100135803223e-01,5.899096131324768066e-01,1.581675529479980469e+00,1.377925634384155273e+00,5.152956843376159668e-01,5.183484554290771484e-01,1.263987898826599121e+00,1.593750000000000000e+00,5.491536855697631836e-01,6.080729365348815918e-01,1.523112058639526367e+00,1.386718750000000000e+00,5.585937500000000000e-01,5.328776240348815918e-01,1.285481810569763184e+00,2.226181142032146454e-02,3.701325133442878723e-02
3.799999952316284180e-01,1.582215785980224609e+00,5.503711700439453125e-01,5.898256897926330566e-01,1.581647872924804688e+00,1.378053307533264160e+00,5.151975154876708984e-01,5.184158086776733398e-01,1.264158844947814941e+00,1.598958373069763184e+00,5.520833730697631836e-01,6.074218750000000000e-01,1.526041746139526367e+00,1.396158933639526367e+00,5.537109375000000000e-01,5.263671875000000000e-01,1.296061277389526367e+00,2.357552014291286469e-02,3.514446318149566650e-02
3.999999761581420898e-01,1.582117438316345215e+00,5.505245923995971680e-01,5.898333191871643066e-01,1.581193566322326660e+00,1.378351926803588867e+00,5.154188871383666992e-01,5.184016227722167969e-01,1.264071822166442871e+00,1.610677123069763184e+00,5.533854365348815918e-01,6.002604365348815918e-01,1.528157591819763184e+00,1.393554687500000000e+00,5.569661855697631836e-01,5.192057490348815918e-01,1.285644531250000000e+00,2.180606685578823090e-02,3.352214768528938293e-02
4.199999868869781494e-01,1.582146525382995605e+00,5.504067540168762207e-01,5.898534059524536133e-01,1.580952525138854980e+00,1.378224730491638184e+00,5.155925154685974121e-01,5.183595418930053711e-01,1.263592720031738281e+00,1.600260496139526367e+00,5.498046875000000000e-01,5.930989980697631836e-01,1.528971433639526367e+00,1.407226562500000000e+00,5.628255605697631836e-01,5.227864980697631836e-01,1.277994871139526367e+00,2.118109911680221558e-02,3.285478800535202026e-02
4.399999976158142090e-01,1.582313418388366699e+00,5.503057837486267090e-01,5.898463726043701172e-01,1.580953478813171387e+00,1.378268599510192871e+00,5.155646800994873047e-01,5.184212923049926758e-01,1.263563275337219238e+00,1.608072996139526367e+00,5.530599355697631836e-01,5.885416865348815918e-01,1.542317748069763184e+00,1.405273437500000000e+00,5.618489980697631836e-01,5.332031250000000000e-01,1.261230468750000000e+00,1.990891434252262115e-02,2.925104275345802307e-02
4.599999785423278809e-01,1.582174539566040039e+00,5.502479076385498047e-01,5.895527601242065430e-01,1.580801248550415039e+00,1.378386735916137695e+00,5.154794454574584961e-01,5.184057354927062988e-01,1.263526201248168945e+00,1.587239623069763184e+00,5.478515625000000000e-01,5.703125000000000000e-01,1.539388060569763184e+00,1.408528685569763184e+00,5.563151240348815918e-01,5.371093750000000000e-01,1.267740964889526367e+00,2.030574716627597809e-02,2.617485448718070984e-02
4.799999892711639404e-01,1.582308292388916016e+00,5.503278374671936035e-01,5.895744562149047852e-01,1.580962061882019043e+00,1.378239154815673828e+00,5.156239867210388184e-01,5.186074972152709961e-01,1.263459324836730957e+00,1.595052123069763184e+00,5.468750000000000000e-01,5.677083730697631836e-01,1.526367187500000000e+00,1.414062500000000000e+00,5.524088740348815918e-01,5.390625000000000000e-01,1.256184935569763184e+00,2.418758906424045563e-02,3.450331091880798340e-02
5.000000000000000000e-01,1.582495093345642090e+00,5.503300428390502930e-01,5.895475745201110840e-01,1.580913066864013672e+00,1.378094077110290527e+00,5.154572129249572754e-01,5.185485482215881348e-01,1.263143777847290039e+00,1.592447996139526367e+00,5.452474355697631836e-01,5.735677480697631836e-01,1.530924558639526367e+00,1.396809935569763184e+00,5.419921875000000000e-01,5.449218750000000000e-01,1.270507812500000000e+00,2.005282416939735413e-02,3.158841282129287720e-02
5.199999809265136719e-01,1.582503080368041992e+00,5.500609874725341797e-01,5.895518064498901367e-01,1.580910325050354004e+00,1.377595782279968262e+00,5.153731107711791992e-01,5.186013579368591309e-01,1.263490080833435059e+00,1.588541746139526367e+00,5.367838740348815918e-01,5.781250000000000000e-01,1.527994871139526367e+00,1.415364623069763184e+00,5.520833730697631836e-01,5.416666865348815918e-01,1.266601562500000000e+00,2.310252562165260315e-02,3.343782201409339905e-02
5.400000214576721191e-01,1.582371234893798828e+00,5.502145886421203613e-01,5.895615816116333008e-01,1.581230640411376953e+00,1.377806425094604492e+00,5.155018568038940430e-01,5.185253024101257324e-01,1.263743519783020020e+00,1.583333373069763184e+00,5.351562500000000000e-01,5.559896230697631836e-01,1.512695312500000000e+00,1.423177123069763184e+00,5.488281250000000000e-01,5.455729365348815918e-01,1.255859375000000000e+00,2.904597111046314240e-02,4.331178963184356689e-02
5.600000023841857910e-01,1.582363009452819824e+00,5.501977801322937012e-01,5.893442034721374512e-01,1.580892920494079590e+00,1.377828359603881836e+00,5.155742168426513672e-01,5.188403725624084473e-01,1.263783216476440430e+00,1.583333373069763184e+00,5.299479365348815918e-01,5.579427480697631836e-01,1.514811277389526367e+00,1.429687500000000000e+00,5.582682490348815918e-01,5.416666865348815918e-01,1.256673216819763184e+00,3.047977946698665619e-02,4.176136851310729980e-02
5.799999833106994629e-01,1.582343816757202148e+00,5.499961972236633301e-01,5.893929600715637207e-01,1.580895900726318359e+00,1.378131031990051270e+00,5.155549049377441406e-01,5.187640786170959473e-01,1.263557553291320801e+00,1.587239623069763184e+00,5.179036855697631836e-01,5.533854365348815918e-01,1.517252683639526367e+00,1.438151121139526367e+00,5.559896230697631836e-01,5.485026240348815918e-01,1.262207031250000000e+00,3.361262753605842590e-02,4.022085294127464294e-02
6.000000238418579102e-01,1.582346081733703613e+00,5.500927567481994629e-01,5.894960761070251465e-01,1.580930352210998535e+00,1.378437399864196777e+00,5.154154300689697266e-01,5.188110470771789551e-01,1.263411998748779297e+00,1.580729246139526367e+00,5.185546875000000000e-01,5.468750000000000000e-01,1.520019531250000000e+00,1.438151121139526367e+00,5.530599355697631836e-01,5.475260615348815918e-01,1.257324218750000000e+00,3.369467332959175110e-02,3.849399462342262268e-02
6.200000047683715820e-01,1.582379341125488281e+00,5.501540899276733398e-01,5.893507003784179688e-01,1.580525517463684082e+00,1.378356099128723145e+00,5.155658125877380371e-01,5.188813805580139160e-01,1.263276457786560059e+00,1.576822996139526367e+00,5.152994990348815918e-01,5.384114980697631836e-01,1.511230468750000000e+00,1.436197996139526367e+00,5.485026240348815918e-01,5.371093750000000000e-01,1.255778074264526367e+00,3.473718464374542236e-02,4.379167780280113220e-02
6.399999856948852539e-01,1.582140684127807617e+00,5.501148700714111328e-01,5.893117189407348633e-01,1.580505013465881348e+00,1.378251194953918457e+00,5.156899690628051758e-01,5.189096331596374512e-01,1.263202548027038574e+00,1.582031250000000000e+00,5.166015625000000000e-01,5.292968750000000000e-01,1.515136718750000000e+00,1.423828125000000000e+00,5.319010615348815918e-01,5.250651240348815918e-01,1.259033203125000000e+00,2.896905317902565002e-02,4.131636023521423340e-02
6.600000262260437012e-01,1.582146167755126953e+00,5.501805543899536133e-01,5.889883637428283691e-01,1.580468297004699707e+00,1.378493785858154297e+00,5.156363844871520996e-01,5.188390612602233887e-01,1.263003468513488770e+00,1.576822996139526367e+00,5.175781250000000000e-01,5.195312500000000000e-01,1.504557371139526367e+00,1.413411498069763184e+00,5.289713740348815918e-01,5.426432490348815918e-01,1.255371093750000000e+00,3.296452015638351440e-02,4.797971621155738831e-02
6.800000071525573730e-01,1.582350611686706543e+00,5.497139096260070801e-01,5.890642404556274414e-01,1.580608606338500977e+00,1.378856778144836426e+00,5.156939625740051270e-01,5.187228918075561523e-01,1.262951970100402832e+00,1.583333373069763184e+00,5.270182490348815918e-01,5.201823115348815918e-01,1.500000000000000000e+00,1.416666746139526367e+00,5.166015625000000000e-01,5.429687500000000000e-01,1.267008543014526367e+00,3.010655008256435394e-02,5.094231665134429932e-02
6.999999880790710449e-01,1.582301378250122070e+00,5.493505001068115234e-01,5.889685750007629395e-01,1.580801606178283691e+00,1.378654360771179199e+00,5.155040621757507324e-01,5.185148715972900391e-01,1.263060212135314941e+00,1.575520873069763184e+00,5.332031250000000000e-01,5.227864980697631836e-01,1.508789062500000000e+00,1.401041746139526367e+00,5.152994990348815918e-01,5.439453125000000000e-01,1.273600339889526367e+00,2.753926627337932587e-02,4.551126807928085327e-02
7.200000286102294922e-01,1.582334160804748535e+00,5.497139692306518555e-01,5.888243317604064941e-01,1.580890417098999023e+00,1.378725051879882812e+00,5.155751705169677734e-01,5.188432931900024414e-01,1.263120055198669434e+00,1.570312500000000000e+00,5.240885615348815918e-01,5.260416865348815918e-01,1.502278685569763184e+00,1.408854246139526367e+00,5.152994990348815918e-01,5.224609375000000000e-01,1.281087279319763184e+00,2.895843796432018280e-02,4.968086630105972290e-02
7.400000095367431641e-01,1.582127571105957031e+00,5.495951771736145020e-01,5.886976122856140137e-01,1.580824136734008789e+00,1.378377795219421387e+00,5.154336690902709961e-01,5.187730193138122559e-01,1.263100624084472656e+00,1.578125000000000000e+00,5.332031250000000000e-01,5.305989980697631836e-01,1.500651121139526367e+00,1.396484375000000000e+00,5.029296875000000000e-01,5.234375000000000000e-01,1.288248777389526367e+00,2.746538631618022919e-02,5.067417770624160767e-02
7.599999904632568359e-01,1.582128286361694336e+00,5.494835376739501953e-01,5.885131955146789551e-01,1.580700039863586426e+00,1.378506660461425781e+00,5.154973268508911133e-01,5.185101628303527832e-01,1.263062477111816406e+00,1.575520873069763184e+00,5.439453125000000000e-01,5.286458730697631836e-01,1.502278685569763184e+00,1.395182371139526367e+00,5.032552480697631836e-01,5.162760615348815918e-01,1.292724609375000000e+00,2.648416534066200256e-02,4.956700280308723450e-02
7.800000309944152832e-01,1.582117557525634766e+00,5.494329333305358887e-01,5.884400606155395508e-01,1.580791234970092773e+00,1.378526329994201660e+00,5.152569413185119629e-01,5.185804963111877441e-01,1.262966632843017578e+00,1.582031250000000000e+00,5.442708730697631836e-01,5.358073115348815918e-01,1.503255248069763184e+00,1.391927123069763184e+00,4.973958432674407959e-01,5.130208730697631836e-01,1.294515013694763184e+00,2.554966509342193604e-02,4.900772869586944580e-02
8.000000119209289551e-01,1.582046985626220703e+00,5.493924617767333984e-01,5.881991982460021973e-01,1.580691695213317871e+00,1.378273248672485352e+00,5.150867700576782227e-01,5.186700820922851562e-01,1.262929916381835938e+00,1.579427123069763184e+00,5.524088740348815918e-01,5.481771230697631836e-01,1.498372435569763184e+00,1.389973998069763184e+00,5.162760615348815918e-01,5.000000000000000000e-01,1.296386718750000000e+00,2.419906109571456909e-02,5.203338339924812317e-02
8.199999928474426270e-01,1.582049965858459473e+00,5.493186712265014648e-01,5.878658890724182129e-01,1.580774784088134766e+00,1.378371238708496094e+00,5.151239037513732910e-01,5.189269185066223145e-01,1.262659072875976562e+00,1.580729246139526367e+00,5.520833730697631836e-01,5.481771230697631836e-01,1.503255248069763184e+00,1.373697996139526367e+00,5.322265625000000000e-01,4.973958432674407959e-01,1.297088623046875000e+00,2.495648898184299469e-02,4.899942502379417419e-02
8.400000333786010742e-01,1.582141518592834473e+00,5.489497184753417969e-01,5.877852439880371094e-01,1.580757379531860352e+00,1.378832221031188965e+00,5.149492621421813965e-01,5.192049145698547363e-01,1.262664914131164551e+00,1.582031250000000000e+00,5.641276240348815918e-01,5.393880605697631836e-01,1.502929687500000000e+00,1.381510496139526367e+00,5.449218750000000000e-01,4.960937500000000000e-01,1.301473021507263184e+00,2.960184961557388306e-02,4.919135943055152893e-02
8.600000143051147461e-01,1.582048177719116211e+00,5.486043095588684082e-01,5.875425934791564941e-01,1.580713391304016113e+00,1.379092931747436523e+00,5.151085257530212402e-01,5.196318626403808594e-01,1.262736082077026367e+00,1.581380248069763184e+00,5.634765625000000000e-01,5.670573115348815918e-01,1.514973998069763184e+00,1.387369871139526367e+00,5.488281250000000000e-01,4.889323115348815918e-01,1.286458373069763184e+00,2.484907396137714386e-02,4.155334457755088806e-02
8.799999952316284180e-01,1.581911563873291016e+00,5.483368635177612305e-01,5.874563455581665039e-01,1.580914258956909180e+00,1.379181146621704102e+00,5.152171850204467773e-01,5.195043087005615234e-01,1.263119935989379883e+00,1.570963621139526367e+00,5.804036855697631836e-01,5.865885615348815918e-01,1.517903685569763184e+00,1.386718750000000000e+00,5.589193105697631836e-01,5.045573115348815918e-01,1.293439269065856934e+00,2.550254762172698975e-02,3.983191773295402527e-02
8.999999761581420898e-01,1.581440329551696777e+00,5.483209490776062012e-01,5.876866579055786133e-01,1.581131458282470703e+00,1.379096746444702148e+00,5.155411958694458008e-01,5.194601416587829590e-01,1.263218641281127930e+00,1.566406250000000000e+00,5.963541865348815918e-01,5.852864980697631836e-01,1.512695312500000000e+00,1.399739623069763184e+00,5.472005605697631836e-01,5.143229365348815918e-01,1.277526855468750000e+00,2.578409761190414429e-02,4.327456653118133545e-02
9.200000166893005371e-01,1.581759214401245117e+00,5.479159355163574219e-01,5.877362489700317383e-01,1.581387519836425781e+00,1.378806114196777344e+00,5.152252316474914551e-01,5.192666053771972656e-01,1.263209700584411621e+00,1.546223998069763184e+00,6.113281250000000000e-01,5.761718750000000000e-01,1.519531250000000000e+00,1.382812500000000000e+00,5.517578125000000000e-01,5.091146230697631836e-01,1.278340697288513184e+00,2.986593730747699738e-02,4.008965939283370972e-02
9.399999976158142090e-01,1.581766486167907715e+00,5.478489398956298828e-01,5.878073573112487793e-01,1.581251025199890137e+00,1.378407835960388184e+00,5.150812268257141113e-01,5.189042687416076660e-01,1.263459086418151855e+00,1.552083373069763184e+00,6.106771230697631836e-01,6.015625000000000000e-01,1.514973998069763184e+00,1.384765625000000000e+00,5.537109375000000000e-01,5.013021230697631836e-01,1.264078855514526367e+00,2.956324443221092224e-02,4.190063849091529846e-02
9.599999785423278809e-01,1.581615567207336426e+00,5.474922060966491699e-01,5.878676772117614746e-01,1.581119775772094727e+00,1.378281831741333008e+00,5.148771405220031738e-01,5.184688568115234375e-01,1.263603806495666504e+00,1.547526121139526367e+00,6.328125000000000000e-01,6.289062500000000000e-01,1.515299558639526367e+00,1.379557371139526367e+00,5.598958730697631836e-01,4.814453125000000000e-01,1.255981445312500000e+00,3.978373482823371887e-02,5.394502729177474976e-02
9.800000190734863281e-01,1.582044243812561035e+00,5.473756790161132812e-01,5.879622697830200195e-01,1.581261634826660156e+00,1.378049731254577637e+00,5.150941014289855957e-01,5.181981325149536133e-01,1.263755917549133301e+00,1.539062500000000000e+00,6.601562500000000000e-01,6.139323115348815918e-01,1.529947996139526367e+00,1.387369871139526367e+00,5.553385615348815918e-01,4.921875000000000000e-01,1.260253906250000000e+00,3.914388641715049744e-02,7.128787785768508911e-02
1.000000000000000000e+00,1.582685828208923340e+00,5.466389060020446777e-01,5.877337455749511719e-01,1.581556081771850586e+00,1.377754926681518555e+00,5.154507756233215332e-01,5.184196829795837402e-01,1.263602852821350098e+00,1.531901121139526367e+00,6.686198115348815918e-01,6.302083730697631836e-01,1.525716185569763184e+00,1.387369871139526367e+00,5.481771230697631836e-01,4.856770932674407959e-01,1.266357421875000000e+00,4.375789687037467957e-02,7.707209140062332153e-02


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_summary_hist.csv <==
,g1_loss,g1_loss,mart_loss,mart_loss,rel_l1err,rel_l1err,rel_linferr,rel_linferr,rt,rt
,mean,std,mean,std,mean,std,mean,std,mean,std
it,,,,,,,,,,
0,100.357421875,,126.57317352294922,,1.1277070045471191,,1.251595139503479,,0.8833272457122803,
1,55.82438659667969,,29.874391555786133,,2.008755922317505,,1.611083745956421,,1.2132298946380615,
2,36.67538833618164,,11.755952835083008,,2.5388288497924805,,1.7969976663589478,,1.534029483795166,
3,25.02071189880371,,8.2371826171875,,3.0439510345458984,,1.9977189302444458,,1.8538084030151367,
4,17.44942283630371,,6.467307090759277,,3.507276773452759,,2.2066664695739746,,2.1821579933166504,
5,12.430010795593262,,4.153066635131836,,3.902613878250122,,2.3530943393707275,,2.510497808456421,
6,9.592595100402832,,2.429069995880127,,4.205491542816162,,2.4896507263183594,,2.8382890224456787,
7,6.938808441162109,,1.4729657173156738,,4.424810886383057,,2.5686228275299072,,3.1662378311157227,
8,5.033858776092529,,0.9602130055427551,,4.608538627624512,,2.6745288372039795,,3.4942214488983154,
9,3.4498839378356934,,0.5184332728385925,,4.754778861999512,,2.7662620544433594,,3.822296619415283,
10,2.453477382659912,,0.3958050310611725,,4.883113861083984,,2.844715118408203,,4.150960206985474,
11,2.13710880279541,,0.17746949195861816,,4.947911262512207,,2.8909246921539307,,4.479259252548218,
12,1.1224069595336914,,0.09490954875946045,,4.999105453491211,,2.9171063899993896,,4.807171583175659,
13,1.255766749382019,,0.07803070545196533,,5.038322925567627,,2.9538214206695557,,5.135556936264038,
14,0.05402084067463875,,0.0234687402844429,,5.051307678222656,,2.963315963745117,,5.463221788406372,
15,-0.4030434191226959,,0.014080004766583443,,5.053973197937012,,2.963315963745117,,5.791285514831543,
16,-0.22583937644958496,,0.014786160551011562,,5.047234535217285,,2.9600255489349365,,6.119524002075195,
17,-0.6504642963409424,,0.01379316858947277,,5.0214715003967285,,2.950011730194092,,6.447742938995361,
18,-0.8379554748535156,,0.02622566930949688,,4.977610111236572,,2.9209160804748535,,6.775747060775757,
19,-0.9997448325157166,,0.03813993185758591,,4.920523166656494,,2.8874919414520264,,7.10364556312561,
20,-1.2275583744049072,,0.02979363314807415,,4.874271392822266,,2.8649775981903076,,7.4316086769104,
21,-1.390512228012085,,0.028272220864892006,,4.818797588348389,,2.848005771636963,,7.759552001953125,
22,-1.3294559717178345,,0.03394667059183121,,4.7548699378967285,,2.815619707107544,,8.087819576263428,
23,-1.4285043478012085,,0.045537009835243225,,4.675784587860107,,2.780611515045166,,8.41596245765686,
24,-1.319345474243164,,0.04844127967953682,,4.6004509925842285,,2.7411253452301025,,8.744112491607666,
25,-1.135330080986023,,0.05811259150505066,,4.500338554382324,,2.6985981464385986,,9.072086572647095,
26,-1.7060693502426147,,0.058923687785863876,,4.394620418548584,,2.670628786087036,,9.39977216720581,
27,-1.2284610271453857,,0.043177518993616104,,4.303693771362305,,2.6525309085845947,,9.730951070785522,
28,-1.8157466650009155,,0.05283471569418907,,4.200412273406982,,2.6212711334228516,,10.062346935272217,
29,-1.5456409454345703,,0.055023979395627975,,4.089454650878906,,2.583430290222168,,10.3903169631958,
30,-1.8813899755477905,,0.062318749725818634,,3.9563024044036865,,2.5422987937927246,,10.718177318572998,
31,-1.6127524375915527,,0.06603040546178818,,3.8081185817718506,,2.502812623977661,,11.046074628829956,
32,-1.7934011220932007,,0.05516618490219116,,3.6771745681762695,,2.460036039352417,,11.374043703079224,
33,-1.653240442276001,,0.05684925988316536,,3.5348992347717285,,2.423840284347534,,11.702801704406738,
34,-1.1923295259475708,,0.047717802226543427,,3.395278215408325,,2.3876447677612305,,12.030933380126953,
35,-1.494722604751587,,0.04487844929099083,,3.260313034057617,,2.3530943393707275,,12.359500885009766,
36,-1.1335915327072144,,0.04094644635915756,,3.1057279109954834,,2.315253496170044,,12.687358856201172,
37,-1.2319741249084473,,0.033704113215208054,,2.987762928009033,,2.2872841358184814,,13.015469312667847,
38,-1.3224892616271973,,0.030952291563153267,,2.872206211090088,,2.256024122238159,,13.344565629959106,
39,-1.2593119144439697,,0.0302019901573658,,2.7530086040496826,,2.226409673690796,,13.672129392623901,
40,-1.0104519128799438,,0.024231936782598495,,2.6534335613250732,,2.1967949867248535,,13.999659776687622,
41,-0.6132476925849915,,0.0214972086250782,,2.5394532680511475,,2.170470714569092,,14.327802419662476,
42,-0.5195361375808716,,0.020917367190122604,,2.442692995071411,,2.1425015926361084,,14.655590057373047,
43,-0.6344777345657349,,0.013501058332622051,,2.365433692932129,,2.122758388519287,,14.983334064483643,
44,-0.5553491711616516,,0.017221862450242043,,2.2783260345458984,,2.0997250080108643,,15.311544179916382,
45,-1.1852613687515259,,0.015752596780657768,,2.1994733810424805,,2.0750460624694824,,15.63963532447815,
46,-0.3167538344860077,,0.01307981088757515,,2.1300182342529297,,2.0487217903137207,,15.967912197113037,
47,-0.870909571647644,,0.010913369245827198,,2.0714917182922363,,2.0306241512298584,,16.29603862762451,
48,-0.7867491841316223,,0.0100721949711442,,2.0174553394317627,,2.014171600341797,,16.625531911849976,
49,-0.6419764757156372,,0.01417755801230669,,1.947344183921814,,1.9878473281860352,,16.95503878593445,
50,-0.5311570167541504,,0.009888333268463612,,1.8951011896133423,,1.9648138284683228,,17.282665729522705,
51,-0.10887416452169418,,0.010136800818145275,,1.8377301692962646,,1.9434254169464111,,17.610729455947876,
52,-0.1357612907886505,,0.00738712539896369,,1.7956700325012207,,1.92861807346344,,17.938543558120728,
53,-0.2638774812221527,,0.006030503194779158,,1.7583359479904175,,1.9154560565948486,,18.26655602455139,
54,-0.9005035161972046,,0.00963284820318222,,1.709144949913025,,1.8924225568771362,,18.594287395477295,
55,-0.745055079460144,,0.01133644301444292,,1.6604969501495361,,1.866098403930664,,18.922380447387695,
56,-0.6131983399391174,,0.011087184771895409,,1.6132341623306274,,1.8463553190231323,,19.250925064086914,
57,-0.4907287061214447,,0.0048457179218530655,,1.587193250656128,,1.8315479755401611,,19.579585075378418,
58,-0.5644769072532654,,0.006314727012068033,,1.5609617233276367,,1.8183860778808594,,19.90716814994812,
59,-0.3886587917804718,,0.007363194599747658,,1.5197155475616455,,1.801110863685608,,20.23538637161255,
60,0.05380205065011978,,0.006732183508574963,,1.4828444719314575,,1.7821903228759766,,20.562909841537476,
61,-0.27546927332878113,,0.002367873676121235,,1.4695414304733276,,1.7739640474319458,,20.89110565185547,
62,-0.38637882471084595,,0.005974050611257553,,1.4451276063919067,,1.7599793672561646,,21.219300508499146,
63,-0.02388053759932518,,0.004072004463523626,,1.4216456413269043,,1.7492852210998535,,21.547358512878418,
64,-0.10213441401720047,,0.003207510570064187,,1.400969386100769,,1.7394137382507324,,21.87557077407837,
65,0.15203595161437988,,0.0028152812737971544,,1.3862329721450806,,1.731187343597412,,22.203601837158203,
66,0.20736730098724365,,0.0028954523149877787,,1.3681565523147583,,1.722138524055481,,22.531251907348633,
67,-0.46694135665893555,,0.0022930423729121685,,1.35558021068573,,1.7172027826309204,,22.859358310699463,
68,-0.428629070520401,,0.0040938048623502254,,1.3281203508377075,,1.7023954391479492,,23.187612295150757,
69,0.15271134674549103,,0.0030734562315046787,,1.313186526298523,,1.6966369152069092,,23.51614546775818,
70,-0.3736613392829895,,0.0021446479950100183,,1.3003206253051758,,1.686765432357788,,23.8442964553833,
71,-0.2581824064254761,,0.004255964420735836,,1.2790652513504028,,1.6736034154891968,,24.172123670578003,
72,-0.4496746063232422,,0.0034291206393390894,,1.2543463706970215,,1.6579735279083252,,24.502561807632446,
73,-0.5496063828468323,,0.0027907714247703552,,1.2395330667495728,,1.6472792625427246,,24.830742120742798,
74,-0.014992446638643742,,0.0016970621654763818,,1.2326323986053467,,1.642343521118164,,25.158746004104614,
75,-0.03734718635678291,,0.0023387218825519085,,1.2243540287017822,,1.6357625722885132,,25.48657464981079,
76,0.2969213128089905,,0.0024020473938435316,,1.2169005870819092,,1.6365851163864136,,25.815033435821533,
77,-0.052862461656332016,,0.004251466598361731,,1.2048203945159912,,1.6258909702301025,,26.14349913597107,
78,-0.41997507214546204,,0.0026118659880012274,,1.1909170150756836,,1.6184873580932617,,26.47168779373169,
79,0.10393184423446655,,0.0028412439860403538,,1.1777702569961548,,1.6077930927276611,,27.568870067596436,
80,0.2333705872297287,,0.0016938019543886185,,1.1751809120178223,,1.6119062900543213,,27.896612405776978,
81,0.547409176826477,,0.0034405719488859177,,1.1614004373550415,,1.6003894805908203,,28.224631309509277,
82,0.10217803716659546,,0.0016821837052702904,,1.1558539867401123,,1.5962764024734497,,28.55253791809082,
83,-0.11111325770616531,,0.0018439965788275003,,1.1525264978408813,,1.5938085317611694,,28.88035750389099,
84,-0.13837721943855286,,0.0027199978940188885,,1.141873836517334,,1.5855821371078491,,29.20821237564087,
85,-0.1923593431711197,,0.0027557655703276396,,1.1331008672714233,,1.5740654468536377,,29.536259412765503,
86,-0.42122530937194824,,0.001801332808099687,,1.1264874935150146,,1.570774793624878,,29.864299058914185,
87,0.009765737690031528,,0.00268200202845037,,1.1176581382751465,,1.5559674501419067,,30.192604064941406,
88,0.42508426308631897,,0.0019626477733254433,,1.1095296144485474,,1.5436280965805054,,30.52070689201355,
89,0.18801555037498474,,0.003020335454493761,,1.0980675220489502,,1.5312886238098145,,30.84854483604431,
90,0.09510943293571472,,0.0015173271531239152,,1.0950491428375244,,1.5325225591659546,,31.176594972610474,
91,-0.27924644947052,,0.0025760531425476074,,1.0866928100585938,,1.5234736204147339,,31.50417184829712,
92,-0.2785700261592865,,0.0016227345913648605,,1.0804945230484009,,1.5156587362289429,,31.832273960113525,
93,-0.21954619884490967,,0.0020103997085243464,,1.077217936515808,,1.5144248008728027,,32.16047930717468,
94,-0.15310487151145935,,0.0007655414519831538,,1.0736881494522095,,1.5136021375656128,,32.48845815658569,
95,-0.12373668700456619,,0.001834660186432302,,1.0672688484191895,,1.5061984062194824,,32.81658434867859,
96,0.11431229114532471,,0.0020341514609754086,,1.059619665145874,,1.4959156513214111,,33.14458632469177,
97,0.017739802598953247,,0.0011951640481129289,,1.0567289590835571,,1.4971495866775513,,33.473142862319946,
98,0.4436371624469757,,0.0012169013498350978,,1.051674246788025,,1.4942704439163208,,33.80095958709717,
99,-0.16168248653411865,,0.0015278118662536144,,1.0470812320709229,,1.4922138452529907,,34.12881588935852,
100,0.40075841546058655,,0.002017169026657939,,1.0417637825012207,,1.4864553213119507,,34.457162618637085,
101,0.13586343824863434,,0.0018175345612689853,,1.0364153385162354,,1.4823423624038696,,34.78490090370178,
102,-0.2996666431427002,,0.001311468775384128,,1.0323114395141602,,1.4774065017700195,,35.112812519073486,
103,0.0028626155108213425,,0.0022753996308892965,,1.0256972312927246,,1.4732933044433594,,35.440892696380615,
104,-0.00021964787447359413,,0.0009306161082349718,,1.0225656032562256,,1.474527359008789,,35.769129037857056,
105,0.0010115420445799828,,0.0014697303995490074,,1.0186327695846558,,1.4663010835647583,,36.09746766090393,
106,-0.29187411069869995,,0.00033417195663787425,,1.0158411264419556,,1.462599277496338,,36.42568516731262,
107,-0.08394791185855865,,0.0032382356002926826,,1.008206844329834,,1.448203206062317,,36.753785133361816,
108,-0.2747204601764679,,0.0011276814620941877,,1.0046789646148682,,1.441622257232666,,37.081900119781494,
109,0.015287642367184162,,0.0011284127831459045,,1.0012452602386475,,1.447380542755127,,37.410173416137695,
110,0.08986075222492218,,0.0014767782995477319,,0.9959431886672974,,1.4412108659744263,,37.738359689712524,
111,0.3027176558971405,,0.00026816746685653925,,0.9924163222312927,,1.4375090599060059,,38.06609892845154,
112,-0.055500954389572144,,0.0009767069714143872,,0.9880424737930298,,1.4461466073989868,,38.39617419242859,
113,-0.279180109500885,,0.000999520649202168,,0.9851595163345337,,1.435863733291626,,38.72427940368652,
114,-0.029596921056509018,,0.0011175989639014006,,0.9812684655189514,,1.4370976686477661,,39.05237913131714,
115,-0.4157264530658722,,0.0008154629031196237,,0.9767454862594604,,1.435863733291626,,39.38041806221008,
116,0.044836778193712234,,0.0012310044839978218,,0.9719904661178589,,1.4362751245498657,,39.708678245544434,
117,0.06586375832557678,,0.002513409126549959,,0.9655303955078125,,1.4189999103546143,,40.0365149974823,
118,-0.37707847356796265,,0.0012871032813563943,,0.9612041115760803,,1.4078943729400635,,40.364723205566406,
119,0.4022543132305145,,0.0007844358333386481,,0.9587056040763855,,1.400079369544983,,40.69290280342102,
120,-0.05639083683490753,,0.0008945308509282768,,0.9557555913925171,,1.4017246961593628,,41.02114415168762,
121,-0.14000684022903442,,0.001690806238912046,,0.9512104392051697,,1.3902078866958618,,41.3491473197937,
122,0.048065394163131714,,0.00172258703969419,,0.9442619681358337,,1.3772515058517456,,41.67724919319153,
123,-0.19350388646125793,,0.0015208534896373749,,0.9376850128173828,,1.3638838529586792,,42.005099058151245,
124,0.28855273127555847,,0.000649494759272784,,0.9318982362747192,,1.3659403324127197,,42.33316659927368,
125,0.1762057989835739,,0.0015125056961551309,,0.9275664687156677,,1.3562744855880737,,42.66113591194153,
126,-0.5566376447677612,,0.0012383311986923218,,0.9289571046829224,,1.3529397249221802,,42.989262342453,
127,0.1939452886581421,,0.0012029892532154918,,0.9223591685295105,,1.3575084209442139,,43.317190408706665,
128,-0.1612807810306549,,0.0009870696812868118,,0.9178881645202637,,1.3628555536270142,,43.6454553604126,
129,-0.42672038078308105,,0.0017126949969679117,,0.9115422368049622,,1.348253846168518,,43.97369861602783,
130,0.11240401864051819,,0.0010472245048731565,,0.9064189195632935,,1.3443464040756226,,44.302998304367065,
131,-0.13983507454395294,,0.0013884694781154394,,0.9044215679168701,,1.3320069313049316,,44.630810499191284,
132,0.29561322927474976,,0.000750565726775676,,0.8994645476341248,,1.332373857498169,,44.95874834060669,
133,-0.3819836974143982,,0.0017724267672747374,,0.8945330381393433,,1.314276099205017,,45.28765320777893,
134,0.19342048466205597,,0.0006703130784444511,,0.8883224725723267,,1.3188449144363403,,45.61548972129822,
135,-0.028043853119015694,,0.0006516579887829721,,0.88376384973526,,1.3185365200042725,,45.94337487220764,
136,0.06077045202255249,,0.0010503772646188736,,0.8804453611373901,,1.3107213973999023,,46.271795988082886,
137,0.4251597225666046,,0.0006357693346217275,,0.8754367828369141,,1.3114413022994995,,46.59979557991028,
138,0.13721005618572235,,0.0010485111270099878,,0.8739760518074036,,1.2928292751312256,,46.92795252799988,
139,-0.1653595119714737,,0.0002454655186738819,,0.871468186378479,,1.2912425994873047,,47.25538945198059,
140,0.07026843726634979,,0.0015630262205377221,,0.8665347695350647,,1.2849699258804321,,47.583799600601196,
141,0.42235109210014343,,0.0008300498011521995,,0.8579540848731995,,1.291551113128662,,47.91171383857727,
142,0.31426873803138733,,0.0003103800700046122,,0.8551942706108093,,1.2911839485168457,,48.239619970321655,
143,-0.28261029720306396,,0.0008989585912786424,,0.8513269424438477,,1.283735990524292,,48.56769299507141,
144,-0.12862423062324524,,7.574662595288828e-05,,0.8472245931625366,,1.2851755619049072,,48.8958694934845,
145,0.4056793451309204,,0.00020384382514748722,,0.8429719805717468,,1.2906255722045898,,49.22404861450195,
146,-0.05266328528523445,,0.00082845997530967,,0.8384861350059509,,1.283993124961853,,49.551878452301025,
147,-0.15542608499526978,,0.0006624213419854641,,0.8396216630935669,,1.2725205421447754,,49.88029766082764,
148,-0.009981036186218262,,0.0009354848298244178,,0.835990846157074,,1.259931206703186,,50.20828127861023,
149,0.3026919960975647,,0.00023924607376102358,,0.832921028137207,,1.2606252431869507,,50.536683797836304,
150,-0.16583770513534546,,0.0006312424084171653,,0.8319604396820068,,1.2480159997940063,,50.864537715911865,
151,-0.6208427548408508,,0.0006118912133388221,,0.8265291452407837,,1.2492884397506714,,51.19244170188904,
152,0.030621148645877838,,0.00021969102090224624,,0.8197116851806641,,1.2530218362808228,,51.520984411239624,
153,-0.35771068930625916,,0.0014889779267832637,,0.8143872618675232,,1.2449824810028076,,51.8486692905426,
154,-0.10008063167333603,,0.0001468552218284458,,0.8126315474510193,,1.250303864479065,,52.17645978927612,
155,0.22115108370780945,,0.0006431977963075042,,0.8072129487991333,,1.2454837560653687,,52.504615783691406,
156,-0.37211909890174866,,0.0009382261196151376,,0.8020280599594116,,1.2366276979446411,,52.83317494392395,
157,0.20295412838459015,,0.00046832687803544104,,0.7961668968200684,,1.2396353483200073,,53.92634057998657,
158,0.07189815491437912,,0.0004936985787935555,,0.7952879071235657,,1.2335556745529175,,54.25445318222046,
159,-0.25379160046577454,,0.00025128849665634334,,0.792033851146698,,1.2349438667297363,,54.58264470100403,
160,0.012757968157529831,,0.0002744157682172954,,0.7893373966217041,,1.228002905845642,,54.91083025932312,
161,-0.09171388298273087,,6.666608533123508e-05,,0.78709477186203,,1.2316789627075195,,55.238595485687256,
162,-0.3078901469707489,,5.885008704353822e-06,,0.785417914390564,,1.2377458810806274,,55.56687378883362,
163,-0.3432536721229553,,0.0006959394086152315,,0.7829084396362305,,1.2299823760986328,,55.89469242095947,
164,0.057879652827978134,,0.0014820767100900412,,0.7822839617729187,,1.2127842903137207,,56.22239136695862,
165,0.11635722219944,,0.0003483488399069756,,0.7779190540313721,,1.2118074893951416,,56.55001759529114,
166,-0.07422322034835815,,0.00011374407768016681,,0.7755691409111023,,1.2113447189331055,,56.87822461128235,
167,-0.2287202924489975,,0.000398246047552675,,0.7716039419174194,,1.2123730182647705,,57.206228256225586,
168,0.11514478176832199,,0.0004034403245896101,,0.7664915323257446,,1.2124757766723633,,57.53392457962036,
169,0.3076002895832062,,0.00021907425252720714,,0.7630859613418579,,1.2195196151733398,,57.86207413673401,
170,-0.3429645597934723,,0.0006200141506269574,,0.7634005546569824,,1.2034269571304321,,58.19014811515808,
171,-0.42994630336761475,,0.0005745829548686743,,0.7579244375228882,,1.1947892904281616,,58.51791524887085,
172,0.12769758701324463,,0.0001495209289714694,,0.7537949085235596,,1.1994166374206543,,58.845659255981445,
173,-0.6119993329048157,,0.00016553908062633127,,0.7525272965431213,,1.1990052461624146,,59.173524618148804,
174,-0.33800968527793884,,5.432566467789002e-05,,0.751776933670044,,1.196126103401184,,59.501445293426514,
175,0.15139305591583252,,0.0002545915776863694,,0.7503294348716736,,1.1905733346939087,,59.82953882217407,
176,0.13538718223571777,,0.0006283510592766106,,0.7493817806243896,,1.1929384469985962,,60.15770244598389,
177,-0.08330009132623672,,0.0002268335229018703,,0.7476838827133179,,1.1907789707183838,,60.486026763916016,
178,-0.1592104136943817,,0.001015464891679585,,0.7421074509620667,,1.1766914129257202,,60.81412625312805,
179,0.2478439211845398,,0.0002837143838405609,,0.7339879274368286,,1.1856375932693481,,61.14224147796631,
180,-0.16092276573181152,,0.0010905396193265915,,0.7284340858459473,,1.1722698211669922,,61.47032189369202,
181,-0.25244295597076416,,0.00014863074466120452,,0.7280733585357666,,1.1667615175247192,,61.798136949539185,
182,0.1586645245552063,,0.0003215879842173308,,0.7215249538421631,,1.170830249786377,,62.12651300430298,
183,-0.02712472900748253,,0.0004371285031083971,,0.7169042229652405,,1.1685680150985718,,62.4544141292572,
184,0.1598454862833023,,0.00040492150583304465,,0.7188460826873779,,1.1608558893203735,,62.78197646141052,
185,0.15860046446323395,,0.0005666363867931068,,0.7177851796150208,,1.1505730152130127,,63.10991287231445,
186,0.19938422739505768,,0.00024553912226110697,,0.712224006652832,,1.1542749404907227,,63.4379768371582,
187,0.48417791724205017,,0.0005684409406967461,,0.7106346487998962,,1.1487221717834473,,63.765576124191284,
188,-0.25447121262550354,,0.0001568063162267208,,0.7014331221580505,,1.1557143926620483,,64.09335231781006,
189,-0.05008712783455849,,0.00027729940484277904,,0.7070945501327515,,1.1466655731201172,,64.42169547080994,
190,0.22181139886379242,,0.00023552805942017585,,0.7046763896942139,,1.143375039100647,,64.75000381469727,
191,0.0415995791554451,,0.00029775555594824255,,0.6979697942733765,,1.1497503519058228,,65.07806372642517,
192,-0.3522266745567322,,9.382591088069603e-05,,0.695327877998352,,1.144403338432312,,65.40576243400574,
193,0.16712893545627594,,0.00014274886052589864,,0.7027812600135803,,1.1279507875442505,,65.73365139961243,
194,0.3181441128253937,,0.0003355049411766231,,0.7007288932800293,,1.131858229637146,,66.06137275695801,
195,-0.16402503848075867,,0.0003690915764309466,,0.7045937180519104,,1.1170508861541748,,66.38926887512207,
196,-0.22605207562446594,,0.00241611385717988,,0.7188975811004639,,1.1170508861541748,,66.71722412109375,
197,0.06330063939094543,,0.00016856924048624933,,0.7111226916313171,,1.1285676956176758,,67.04507684707642,
198,-0.005184330977499485,,0.00039806863060221076,,0.7122297286987305,,1.1174622774124146,,67.37277936935425,
199,0.053363997489213943,,0.00019223656272515655,,0.707438588142395,,1.109852910041809,,67.70073795318604,
200,0.09895141422748566,,0.0009459289722144604,,0.6904428601264954,,1.1189018487930298,,68.02938342094421,
201,0.12344415485858917,,0.0005757555481977761,,0.6922623515129089,,1.1040945053100586,,68.35725164413452,
202,-0.20320241153240204,,0.0002944201114587486,,0.6906133890151978,,1.100187063217163,,68.68502449989319,
203,0.0005156242987141013,,0.0003651638107839972,,0.6932306885719299,,1.088670253753662,,69.01339077949524,
204,-0.07088018208742142,,0.001160715357400477,,0.6937301158905029,,1.0977191925048828,,69.34206223487854,
205,0.25556427240371704,,0.00015744469419587404,,0.6844039559364319,,1.105739712715149,,69.66952419281006,
206,0.10549727082252502,,0.0005650316015817225,,0.6767807602882385,,1.108824610710144,,69.99738693237305,
207,0.10745803266763687,,0.0010311688529327512,,0.6773712038993835,,1.0925778150558472,,70.3251268863678,
208,0.07122790813446045,,0.0003758510574698448,,0.6681728363037109,,1.097924828529358,,70.65296387672424,
209,-0.13147185742855072,,0.0006631376454606652,,0.667393684387207,,1.0878475904464722,,70.98076438903809,
210,0.20497725903987885,,0.000665028695948422,,0.6592443585395813,,1.0890815258026123,,71.30908274650574,
211,-0.14782696962356567,,0.00013136044435668737,,0.6561046242713928,,1.0907268524169922,,71.63649010658264,
212,0.2326337993144989,,8.998060366138816e-05,,0.6585540175437927,,1.0812666416168213,,71.9649612903595,
213,0.231497660279274,,0.00012649707787204534,,0.6542145013809204,,1.0845571756362915,,72.29262852668762,
214,0.293343186378479,,0.00024223723448812962,,0.651017427444458,,1.0954569578170776,,72.62108659744263,
215,0.1268398016691208,,0.0010575702181085944,,0.6484174132347107,,1.0781817436218262,,72.94909715652466,
216,-0.16055499017238617,,0.00034479176974855363,,0.650915801525116,,1.0744799375534058,,73.27692866325378,
217,-0.11213637888431549,,0.00045712737482972443,,0.6526778936386108,,1.054736852645874,,73.60496497154236,
218,0.12546177208423615,,1.6596717614447698e-05,,0.6411730647087097,,1.063374400138855,,73.9331955909729,
219,0.024051794782280922,,0.00033460097620263696,,0.6376096606254578,,1.0604952573776245,,74.26099705696106,
220,0.09261088073253632,,0.00039277292671613395,,0.6348962187767029,,1.0604952573776245,,74.58899712562561,
221,0.09095755964517593,,0.00020747940288856626,,0.6350164413452148,,1.0489784479141235,,74.91690921783447,
222,0.5249972343444824,,0.0002871762262657285,,0.6378141045570374,,1.0354050397872925,,75.24470162391663,
223,0.3558664619922638,,2.4694087187526748e-05,,0.6287603378295898,,1.041163444519043,,75.5725908279419,
224,-0.03845608979463577,,0.00023083748237695545,,0.6368646621704102,,1.0378729104995728,,75.90062880516052,
225,0.09894919395446777,,0.0003379998670425266,,0.6235483884811401,,1.0485671758651733,,76.22877407073975,
226,0.014915762469172478,,0.0011238886509090662,,0.6260889172554016,,1.021009087562561,,76.55643486976624,
227,0.0035970830358564854,,0.0002302321809111163,,0.6156260967254639,,1.032525897026062,,76.88470768928528,
228,-0.27088022232055664,,0.0006444143946282566,,0.6134688854217529,,1.0148394107818604,,77.21252036094666,
229,0.032974448055028915,,0.00042245356598868966,,0.6160451173782349,,1.0033226013183594,,77.54063248634338,
230,0.34461408853530884,,0.00035198984551243484,,0.6051387786865234,,1.0090810060501099,,77.86884641647339,
231,-0.13181105256080627,,0.0002843709953594953,,0.5964452028274536,,1.019775152206421,,78.19691300392151,
232,-0.14743466675281525,,1.4210818335413933e-05,,0.6017375588417053,,1.0012660026550293,,78.52473592758179,
233,0.33012115955352783,,0.00010000595648307353,,0.5972489714622498,,0.998386800289154,,78.8526725769043,
234,0.13345158100128174,,0.00010153825860470533,,0.5969109535217285,,0.998386800289154,,79.18164563179016,
235,0.010883147828280926,,0.0002753041626419872,,0.5944185853004456,,0.987692654132843,,80.2818591594696,
236,0.062712162733078,,0.00036464130971580744,,0.5920054316520691,,0.9782323837280273,,80.60982346534729,
237,-0.11200509965419769,,0.0006089903763495386,,0.5841178297996521,,0.9807003140449524,,80.93775248527527,
238,0.17137782275676727,,0.00036365381674841046,,0.5617083311080933,,1.0024999380111694,,81.26564955711365,
239,-0.17824700474739075,,0.0005952913779765368,,0.565609872341156,,0.9757645130157471,,81.59387230873108,
240,0.29550856351852417,,0.0003799514379352331,,0.5530423521995544,,0.9881039261817932,,81.92193293571472,
241,0.3119039535522461,,0.00028902702615596354,,0.5486302375793457,,0.9798776507377625,,82.25007820129395,
242,0.180404931306839,,0.00013919282355345786,,0.5468863844871521,,0.9712400436401367,,82.57804131507874,
243,0.13731876015663147,,0.00024476245744153857,,0.5424676537513733,,0.9712400436401367,,82.90607690811157,
244,-0.010890140198171139,,6.352978380164132e-05,,0.5381802916526794,,0.9712400436401367,,83.2346122264862,
245,-0.18774251639842987,,7.952463784022257e-05,,0.5374289751052856,,0.9667156338691711,,83.56276226043701,
246,-0.09153973311185837,,0.0001691828656475991,,0.5341081023216248,,0.9671269059181213,,83.89099550247192,
247,0.29810407757759094,,9.299021621700376e-05,,0.5306633114814758,,0.9732966423034668,,84.21972489356995,
248,0.17572715878486633,,6.231503357412294e-05,,0.5292850136756897,,0.9782323837280273,,84.547372341156,
249,0.37805643677711487,,0.00038209103513509035,,0.5295181274414062,,0.9593119621276855,,84.87499260902405,
250,-0.15278774499893188,,0.0004293682286515832,,0.537148118019104,,0.9412141442298889,,85.20323991775513,
251,0.05111667513847351,,3.574901711544953e-05,,0.5417353510856628,,0.9309313297271729,,85.53104138374329,
252,0.19481918215751648,,0.0001012124412227422,,0.5286263823509216,,0.9346331357955933,,85.85960912704468,
253,0.1494019329547882,,0.00016739439161028713,,0.5132303237915039,,0.9482064843177795,,86.18766450881958,
254,-0.08674672991037369,,3.884149555233307e-05,,0.504926323890686,,0.9519083499908447,,86.51558828353882,
255,0.07309968769550323,,0.0003640981740318239,,0.5097395777702332,,0.9453272819519043,,86.84369730949402,
256,0.008489602245390415,,0.00021651681163348258,,0.4972569942474365,,0.9486178159713745,,87.17208671569824,
257,-0.3254348337650299,,4.9388359002477955e-06,,0.5013959407806396,,0.9387462735176086,,87.50002598762512,
258,-0.22894446551799774,,0.00022985048417467624,,0.4984455108642578,,0.9379236102104187,,87.8279721736908,
259,0.1675519496202469,,0.0005973089137114584,,0.5052728056907654,,0.9165352582931519,,88.15605592727661,
260,-0.03200336545705795,,0.000282388849882409,,0.5071264505386353,,0.9153013229370117,,88.48456120491028,
261,0.04352455213665962,,0.0004291475925128907,,0.5143879055976868,,0.8885658979415894,,88.81280779838562,
262,0.3004440665245056,,0.00019536227046046406,,0.4942740201950073,,0.8996713757514954,,89.14090871810913,
263,0.03458051010966301,,7.609488966409117e-05,,0.48372939229011536,,0.9120107889175415,,89.46874451637268,
264,0.2308090329170227,,4.792120193997107e-07,,0.48871177434921265,,0.9054297804832458,,89.79653835296631,
265,0.011464912444353104,,7.411494880216196e-05,,0.4834025204181671,,0.9153013229370117,,90.12468457221985,
266,-0.02769462577998638,,0.00027459318516775966,,0.4796382188796997,,0.9206483960151672,,90.45242524147034,
267,-0.1458354890346527,,3.5046519769821316e-05,,0.47418808937072754,,0.9268181324005127,,90.7804434299469,
268,-0.06512557715177536,,7.78353787609376e-05,,0.4715803861618042,,0.9280520677566528,,91.10870289802551,
269,0.09330243617296219,,7.657995411136653e-06,,0.47399571537971497,,0.9222937226295471,,91.43695950508118,
270,0.08524475991725922,,0.00029611989157274365,,0.47815996408462524,,0.898026168346405,,91.76464819908142,
271,-0.04965642839670181,,0.00018095673294737935,,0.4839670658111572,,0.8782830834388733,,92.09278631210327,
272,0.14381542801856995,,0.00018911143706645817,,0.469071626663208,,0.8926790952682495,,92.42073607444763,
273,-0.05876957252621651,,0.00018722792447078973,,0.47029608488082886,,0.884864091873169,,92.74855899810791,
274,0.11457755416631699,,0.00019751119543798268,,0.46750620007514954,,0.8819848895072937,,93.07644176483154,
275,0.09264704585075378,,4.114317198400386e-05,,0.4706380367279053,,0.862241804599762,,93.40421438217163,
276,-0.14737826585769653,,0.0007113523897714913,,0.4796615242958069,,0.8589512705802917,,93.73205304145813,
277,0.012526330538094044,,8.890105164027773e-06,,0.4617576003074646,,0.8774604201316833,,94.06118083000183,
278,-0.14305394887924194,,4.7257140977308154e-05,,0.46123701333999634,,0.8749925494194031,,94.38875579833984,
279,-0.05841255933046341,,0.0001112266254494898,,0.46327435970306396,,0.8655323386192322,,94.71693325042725,
280,-0.000588054652325809,,3.8157450035214424e-05,,0.46049612760543823,,0.8700567483901978,,95.04495477676392,
281,0.04109784960746765,,6.870218203403056e-05,,0.4549839496612549,,0.875403881072998,,95.37282252311707,
282,-0.026859328150749207,,1.1890504538314417e-05,,0.4541630744934082,,0.8791057467460632,,95.70088720321655,
283,-0.10808789730072021,,0.0004266394826117903,,0.45746782422065735,,0.8499023914337158,,96.02968859672546,
284,0.07170240581035614,,0.00016737224359530956,,0.45148199796676636,,0.8548381924629211,,96.35767650604248,
285,0.10996673256158829,,8.774555681156926e-06,,0.45402804017066956,,0.8556607961654663,,96.68568396568298,
286,-0.042726386338472366,,8.379426435567439e-05,,0.45787313580513,,0.8638870716094971,,97.01386451721191,
287,-0.09410984069108963,,0.00025471675326116383,,0.4569106101989746,,0.8449666500091553,,97.34164619445801,
288,-0.04305514320731163,,0.00010520609066588804,,0.4498696029186249,,0.84003084897995,,97.66990923881531,
289,0.19735173881053925,,0.00012490626249928027,,0.4378848671913147,,0.8597739338874817,,97.99801111221313,
290,0.09518218040466309,,5.0653321522986516e-05,,0.4414846897125244,,0.8593626618385315,,98.3258044719696,
291,-0.09440687298774719,,0.00011377745977370068,,0.4408535659313202,,0.8515475988388062,,98.65370512008667,
292,-0.09486296772956848,,0.00013727493933402002,,0.43962740898132324,,0.8684115409851074,,98.98206353187561,
293,0.2192690074443817,,0.0002559953718446195,,0.4441007077693939,,0.8671776056289673,,99.31044602394104,
294,0.14567996561527252,,0.001072737737558782,,0.4467785954475403,,0.8610078692436218,,99.6385669708252,
295,-0.09675522893667221,,1.627764868317172e-05,,0.44360819458961487,,0.8626531362533569,,99.96633172035217,
296,-0.12455777078866959,,0.00019926852837670594,,0.4430810511112213,,0.8383856415748596,,100.2943983078003,
297,-0.03592092916369438,,0.00016057401080615819,,0.42772606015205383,,0.8556607961654663,,100.62270879745483,
298,0.13835977017879486,,0.000250072218477726,,0.4275788962841034,,0.8408535122871399,,100.95089316368103,
299,0.03054896369576454,,0.00026602690923027694,,0.42983776330947876,,0.8235782980918884,,101.2789077758789,
300,-0.07556532323360443,,8.23592345113866e-05,,0.42217156291007996,,0.8367403149604797,,101.60783195495605,
301,0.04334047809243202,,0.0001563995610922575,,0.4308791756629944,,0.8182311654090881,,101.93571281433105,
302,-0.09986890852451324,,7.6175688263901975e-06,,0.4226762652397156,,0.8235782980918884,,102.26365923881531,
303,0.008604592643678188,,7.794139673933387e-05,,0.41758978366851807,,0.8297480344772339,,102.59174513816833,
304,0.055550508201122284,,9.644477540859953e-05,,0.41709575057029724,,0.8276914358139038,,102.91971945762634,
305,-0.16715598106384277,,8.102045831037685e-05,,0.4150170385837555,,0.8244009017944336,,103.24765086174011,
306,0.10587237775325775,,0.0004559227963909507,,0.4174509048461914,,0.8293366432189941,,103.57632040977478,
307,0.26488038897514343,,0.0001080326983355917,,0.4138314127922058,,0.8231669664382935,,103.90463376045227,
308,-0.227449432015419,,0.00014565486344508827,,0.41096729040145874,,0.8219330310821533,,104.23301911354065,
309,0.05588729307055473,,1.473331758461427e-05,,0.4129885733127594,,0.7980768084526062,,104.56131148338318,
310,0.2511638104915619,,0.00022732673096470535,,0.4098256528377533,,0.7902618646621704,,104.88974976539612,
311,-0.04644018039107323,,2.698904245335143e-05,,0.4070640802383423,,0.7923184037208557,,105.21724224090576,
312,-0.06776057183742523,,0.00019458269525785,,0.4032287299633026,,0.7820355892181396,,105.54525208473206,
313,0.10696592181921005,,0.00010019609180744737,,0.40020376443862915,,0.7853261232376099,,106.64322876930237,
314,0.01903996616601944,,0.00012268946738913655,,0.38807663321495056,,0.8034238815307617,,106.97145462036133,
315,-0.09937188774347305,,0.00010311527148587629,,0.3849606215953827,,0.8001334071159363,,107.29948902130127,
316,0.19053135812282562,,0.00010121826926479116,,0.3794710040092468,,0.7919071316719055,,107.62736749649048,
317,-0.16665036976337433,,0.00034690237953327596,,0.37815991044044495,,0.7717527151107788,,107.95586633682251,
318,0.13264217972755432,,0.00026559887919574976,,0.37573328614234924,,0.7565340399742126,,108.28379917144775,
319,0.08766195178031921,,7.340450247284025e-05,,0.38824179768562317,,0.7125235199928284,,108.61174893379211,
320,-0.0058270166628062725,,0.00014746029046364129,,0.3733520209789276,,0.7236289978027344,,108.93987965583801,
321,0.09538154304027557,,3.951848339056596e-05,,0.37232792377471924,,0.719104528427124,,109.2686038017273,
322,0.08989688009023666,,5.981664071441628e-05,,0.36286333203315735,,0.7219836711883545,,109.59675025939941,
323,-0.06724488735198975,,6.87135934640537e-06,,0.35435542464256287,,0.7347344756126404,,109.9250283241272,
324,0.14725956320762634,,0.0001749923249008134,,0.35288938879966736,,0.7310326099395752,,110.25309491157532,
325,0.019608639180660248,,6.000870780553669e-05,,0.3547112047672272,,0.727742075920105,,110.58098673820496,
326,0.1270626187324524,,8.512079512001947e-05,,0.35309597849845886,,0.7219836711883545,,110.90890741348267,
327,-0.050272878259420395,,0.00016844678611960262,,0.3520876467227936,,0.717047929763794,,111.23722434043884,
328,0.14658412337303162,,9.886946645565331e-05,,0.3492571711540222,,0.7203384637832642,,111.56528091430664,
329,0.0051335617899894714,,1.673046972427983e-05,,0.345788836479187,,0.717047929763794,,111.89337873458862,
330,-0.07301913946866989,,0.00013096386101096869,,0.3445623219013214,,0.7211610674858093,,112.22141432762146,
331,-0.1110001727938652,,0.00024127123469952494,,0.3539043664932251,,0.7133460640907288,,112.54923701286316,
332,-0.030559174716472626,,0.00022909700055606663,,0.35587188601493835,,0.7260968685150146,,112.8770923614502,
333,-0.18543179333209991,,4.282630834495649e-05,,0.3535456657409668,,0.7215723991394043,,113.20606565475464,
334,0.031569261103868484,,1.1960933989030309e-05,,0.35116392374038696,,0.7182818651199341,,113.53400993347168,
335,0.09243372082710266,,0.00017334221047349274,,0.3524453341960907,,0.7129347920417786,,113.86177730560303,
336,-0.012829828076064587,,8.727738168090582e-05,,0.35416144132614136,,0.7322666049003601,,114.1900098323822,
337,-0.05719246715307236,,0.00012099747254978865,,0.3524262309074402,,0.7273308038711548,,114.51822113990784,
338,0.11832910031080246,,9.41773469094187e-05,,0.3526390790939331,,0.7010066509246826,,114.84614109992981,
339,-0.04759669303894043,,0.0003678455832414329,,0.35120123624801636,,0.7038859128952026,,115.17409229278564,
340,0.13578669726848602,,0.000488883932121098,,0.35964664816856384,,0.7215723991394043,,115.50183463096619,
341,0.03138667345046997,,0.00017876065976452082,,0.3523091673851013,,0.6927804350852966,,115.82964754104614,
342,0.1532818228006363,,0.00028031738474965096,,0.3497624695301056,,0.7001840472221375,,116.15792751312256,
343,0.08478406816720963,,8.664546476211399e-05,,0.34549105167388916,,0.7100555896759033,,116.48596739768982,
344,0.22288036346435547,,0.0003340571711305529,,0.3518233597278595,,0.7079989910125732,,116.81404638290405,
345,-0.09417387843132019,,4.0543291106587276e-05,,0.36048081517219543,,0.7042971849441528,,117.14217472076416,
346,-0.13989496231079102,,4.550920857582241e-05,,0.3630909323692322,,0.7104669213294983,,117.47082281112671,
347,-0.0014042520197108388,,5.0507893320173025e-05,,0.36664479970932007,,0.6907238364219666,,117.79883193969727,
348,-0.07164476811885834,,5.86801206736709e-06,,0.36330291628837585,,0.6829088926315308,,118.1270604133606,
349,-0.14088712632656097,,2.18442492041504e-05,,0.358646035194397,,0.6775617599487305,,118.45488810539246,
350,0.16575056314468384,,0.00012053627870045602,,0.3519608974456787,,0.6812635660171509,,118.78319954872131,
351,0.12987975776195526,,0.00013171204773243517,,0.35364001989364624,,0.6775617599487305,,119.11169815063477,
352,0.0554763488471508,,0.00021717167692258954,,0.3516220152378082,,0.6820862293243408,,119.43960428237915,
353,0.11111783981323242,,7.178853411460295e-05,,0.34823986887931824,,0.6750938892364502,,119.7683756351471,
354,0.25040203332901,,0.00012236689508426934,,0.34859368205070496,,0.671392023563385,,120.09564089775085,
355,0.007921097800135612,,7.523650128860027e-05,,0.34534239768981934,,0.6569960713386536,,120.42421984672546,
356,-0.0012924527982249856,,3.943056799471378e-05,,0.3417995274066925,,0.6697468161582947,,120.75204801559448,
357,0.2186821550130844,,2.710446551645873e-06,,0.33654066920280457,,0.6676902174949646,,121.08043193817139,
358,0.039032548666000366,,5.667186269420199e-05,,0.33908507227897644,,0.6738598942756653,,121.40869164466858,
359,-0.04781575873494148,,8.150096846293309e-07,,0.33705881237983704,,0.6516489386558533,,121.7367331981659,
360,-0.04193573817610741,,5.1020877435803413e-05,,0.33382001519203186,,0.6537055373191833,,122.06499338150024,
361,0.012029881589114666,,0.0001351621322100982,,0.34178730845451355,,0.6652223467826843,,122.39326190948486,
362,-0.04349866881966591,,0.00016439094906672835,,0.3392721116542816,,0.6755052208900452,,122.72109317779541,
363,0.18679878115653992,,4.0191749576479197e-05,,0.33676567673683167,,0.671392023563385,,123.04949045181274,
364,-0.17253747582435608,,4.911206633551046e-05,,0.3313610851764679,,0.6598752737045288,,123.37741470336914,
365,0.2574228346347809,,0.0006241315859369934,,0.3478566110134125,,0.6413661241531372,,123.70576024055481,
366,0.021372126415371895,,3.1355637474916875e-05,,0.34425950050354004,,0.6463019251823425,,124.0338683128357,
367,0.15569666028022766,,8.611378143541515e-05,,0.34185823798179626,,0.6475358605384827,,124.36207413673401,
368,0.029730647802352905,,6.553870480274782e-05,,0.3380811810493469,,0.649181067943573,,124.69020962715149,
369,-0.007012954913079739,,5.929838880547322e-05,,0.336718887090683,,0.649181067943573,,125.01807045936584,
370,0.017394836992025375,,5.72012213524431e-05,,0.32928571105003357,,0.649181067943573,,125.3462827205658,
371,0.1481410712003708,,0.0009646940743550658,,0.34884417057037354,,0.6479471325874329,,125.67392778396606,
372,-0.08163854479789734,,0.0006824256852269173,,0.35165080428123474,,0.660286545753479,,126.00168108940125,
373,0.05347716063261032,,0.00017549340554978698,,0.3460489511489868,,0.6664562821388245,,126.32971739768982,
374,-0.09430543333292007,,3.683242539409548e-05,,0.34472084045410156,,0.6639883518218994,,126.65767312049866,
375,0.04058900102972984,,9.179682820104063e-06,,0.3458976447582245,,0.6635770797729492,,126.98553323745728,
376,0.28999942541122437,,9.985385986510664e-05,,0.3374137282371521,,0.6372529864311218,,127.31341218948364,
377,-0.041542861610651016,,7.364308112300932e-05,,0.33147746324539185,,0.638075590133667,,127.64164543151855,
378,-0.06632989645004272,,0.0002526938624214381,,0.33429497480392456,,0.6413661241531372,,127.96980023384094,
379,0.02086723782122135,,7.17605507816188e-05,,0.3343265652656555,,0.6351963877677917,,128.29810214042664,
380,0.0157081987708807,,0.00016378232976421714,,0.330841600894928,,0.6319058537483215,,128.626079082489,
381,0.07860765606164932,,0.00011606888438109308,,0.3193160891532898,,0.6302606463432312,,128.95382618904114,
382,-0.012377360835671425,,3.3522897865623236e-05,,0.32296374440193176,,0.6310833096504211,,129.28188061714172,
383,0.04514889791607857,,4.0232804167317227e-05,,0.316119521856308,,0.6294379830360413,,129.6098816394806,
384,-0.01634935475885868,,0.00011356620962033048,,0.30711519718170166,,0.6195664405822754,,129.93818473815918,
385,-0.11724691092967987,,1.5400468328152783e-05,,0.30638766288757324,,0.6133967638015747,,130.2659149169922,
386,0.14720426499843597,,5.341820724424906e-05,,0.30743974447250366,,0.6166872978210449,,130.59391975402832,
387,0.005368821322917938,,0.000656734686344862,,0.3175791800022125,,0.6125741600990295,,130.92215251922607,
388,-0.05356263369321823,,1.7367461623507552e-05,,0.31575894355773926,,0.6092836260795593,,131.25049304962158,
389,-0.008658623322844505,,7.08789739292115e-05,,0.31642669439315796,,0.6072270274162292,,131.578462600708,
390,0.09288838505744934,,3.7330177292460576e-05,,0.30929166078567505,,0.607638418674469,,131.90758156776428,
391,-0.2805711030960083,,0.00013368001964408904,,0.308610737323761,,0.6092836260795593,,133.00247025489807,
392,-0.028011126443743706,,0.000281167944194749,,0.3124847710132599,,0.6150420308113098,,133.33043670654297,
393,0.09617799520492554,,2.92500817522523e-06,,0.31104832887649536,,0.61627596616745,,133.65810751914978,
394,0.12617163360118866,,4.451299901120365e-05,,0.31663230061531067,,0.6022912859916687,,133.98596715927124,
395,0.12228618562221527,,5.386080374591984e-06,,0.3093184232711792,,0.6092836260795593,,134.31398367881775,
396,0.05929635092616081,,0.00021712318994104862,,0.31266334652900696,,0.6183325052261353,,134.64204740524292,
397,0.014597292058169842,,0.00013170967577025294,,0.30597764253616333,,0.6133967638015747,,134.96994304656982,
398,0.2450282871723175,,7.774821278871968e-05,,0.3141978979110718,,0.5977668762207031,,135.29798078536987,
399,0.28701576590538025,,4.598794021148933e-06,,0.3144369423389435,,0.6064044237136841,,135.62561321258545,
400,0.15215811133384705,,0.0006772778579033911,,0.32492274045944214,,0.6055818200111389,,135.95403790473938,
401,0.0011839293874800205,,9.715738087834325e-06,,0.3168940246105194,,0.5915971398353577,,136.2814908027649,
402,0.046471379697322845,,0.0003355906519573182,,0.31954920291900635,,0.5878953337669373,,136.60938501358032,
403,0.020148441195487976,,1.998405423364602e-05,,0.3069505989551544,,0.5924197435379028,,136.93692350387573,
404,0.07351747900247574,,1.5007275578682311e-05,,0.3084416091442108,,0.5858387351036072,,137.26527667045593,
405,0.02944273315370083,,0.0003444650792516768,,0.30450913310050964,,0.5969442129135132,,137.59299898147583,
406,-0.0011860942468047142,,6.219860370038077e-05,,0.3017915189266205,,0.5965328812599182,,137.92140316963196,
407,-0.0733981505036354,,9.695545304566622e-05,,0.30357879400253296,,0.5907622575759888,,138.24947500228882,
408,0.1836550533771515,,0.0003031122905667871,,0.30631232261657715,,0.593242347240448,,138.57784986495972,
409,0.07786283642053604,,0.000193541738553904,,0.30133551359176636,,0.5940650105476379,,138.90591168403625,
410,-0.06386937201023102,,0.0001467434922233224,,0.298073947429657,,0.6168807148933411,,139.2335286140442,
411,0.15688195824623108,,6.004490387567785e-06,,0.29294002056121826,,0.6168807148933411,,139.5612232685089,
412,-0.0826212465763092,,8.075529331108555e-05,,0.29730910062789917,,0.6135902404785156,,139.8888864517212,
413,-0.07985524088144302,,9.510812378721312e-05,,0.2947857677936554,,0.5837699174880981,,140.2169153690338,
414,0.007729823235422373,,0.001103837974369526,,0.33041760325431824,,0.6100940108299255,,140.54480719566345,
415,-0.09491230547428131,,4.930353952659061e-06,,0.3344035744667053,,0.6092714071273804,,140.87252521514893,
416,0.19934962689876556,,0.00033608468947932124,,0.3348424732685089,,0.6358011960983276,,141.2003161907196,
417,-0.1019664853811264,,3.6938185075996444e-05,,0.33055320382118225,,0.6302484273910522,,141.52911233901978,
418,-0.0916808694601059,,0.0001404149952577427,,0.31667816638946533,,0.6238730549812317,,141.85674715042114,
419,0.12956468760967255,,0.0008401916129514575,,0.34439876675605774,,0.6590403914451599,,142.18541884422302,
420,0.21157240867614746,,0.00010572425526333973,,0.3415291905403137,,0.6390916705131531,,142.51362204551697,
421,0.08914896100759506,,0.00012131492258049548,,0.34430599212646484,,0.639503002166748,,142.84125924110413,
422,0.16938428580760956,,0.0009183605434373021,,0.343891441822052,,0.6571894884109497,,143.16923594474792,
423,-0.0038032482843846083,,0.00012068567593814805,,0.35138311982154846,,0.6475236415863037,,143.497389793396,
424,0.12072066217660904,,2.916900848504156e-05,,0.33723247051239014,,0.6534876823425293,,143.82514929771423,
425,0.08006053417921066,,0.00012376741506159306,,0.3386012315750122,,0.6573951840400696,,144.15282726287842,
426,0.09648483246564865,,0.0002790647267829627,,0.34893175959587097,,0.6754929423332214,,144.48052096366882,
427,0.05374382808804512,,0.0001390793186146766,,0.34778067469596863,,0.6925625205039978,,144.80825328826904,
428,0.14733576774597168,,0.0002358159690629691,,0.3403776288032532,,0.685775876045227,,145.13617515563965,
429,0.12811912596225739,,0.00024431533529423177,,0.33658114075660706,,0.6750816702842712,,145.46392846107483,
430,0.05975256860256195,,0.0009196002501994371,,0.3532026708126068,,0.7357504963874817,,145.79183077812195,
431,0.033064644783735275,,0.00044161840924061835,,0.3574211299419403,,0.7514832615852356,,146.1197361946106,
432,0.06297887861728668,,0.0004781241877935827,,0.35332614183425903,,0.7567275166511536,,146.44795107841492,
433,-0.010883932001888752,,0.00010071074211737141,,0.3568442761898041,,0.762280285358429,,146.7763216495514,
434,-0.01260531134903431,,0.0002879551611840725,,0.3619706630706787,,0.7624859809875488,,147.10368967056274,
435,0.14271894097328186,,0.00010074496094603091,,0.34846028685569763,,0.7749282121658325,,147.43144249916077,
436,0.03588982671499252,,0.00021076876146253198,,0.343818724155426,,0.7895298004150391,,147.75918316841125,
437,0.17546874284744263,,0.0004531872400548309,,0.34200403094291687,,0.801457941532135,,148.08733582496643,
438,0.06445718556642532,,0.0003079507441725582,,0.34318456053733826,,0.7970877289772034,,148.41523790359497,
439,0.02464587241411209,,0.0008799415663816035,,0.3642789125442505,,0.8524481058120728,,148.74354648590088,
440,0.12792211771011353,,0.0005854491610080004,,0.37891480326652527,,0.8646782040596008,,149.07199716567993,
441,0.11396513879299164,,0.0003231616865377873,,0.3809329569339752,,0.7753394842147827,,149.40007734298706,
442,-0.14428256452083588,,0.00013301031140144914,,0.3574187755584717,,0.7867020964622498,,149.72786617279053,
443,0.09675497561693192,,0.00014241490862332284,,0.36237025260925293,,0.7931288480758667,,150.0558376312256,
444,0.180557519197464,,8.921205881051719e-05,,0.3604511320590973,,0.822897732257843,,150.38392782211304,
445,-0.06604308634996414,,0.0027506703045219183,,0.4143070876598358,,0.9205848574638367,,150.71187686920166,
446,0.21992015838623047,,3.76855387003161e-05,,0.40350541472435,,0.9259833097457886,,151.03980040550232,
447,0.2845877707004547,,6.387731991708279e-05,,0.4024863839149475,,0.9044921398162842,,151.36787819862366,
448,0.09249449521303177,,4.641808118321933e-06,,0.4018504023551941,,0.8862400650978088,,151.69632983207703,
449,-0.055800821632146835,,0.0003365318407304585,,0.40228262543678284,,0.905263364315033,,152.02459621429443,
450,-0.09494905173778534,,0.00026846054242923856,,0.4042787551879883,,0.9168829917907715,,152.35234761238098,
451,0.180251345038414,,0.0004804454219993204,,0.38487088680267334,,0.9260861277580261,,152.6805455684662,
452,0.0820223018527031,,9.673245222074911e-05,,0.3763312101364136,,0.918425440788269,,153.0081615447998,
453,0.1242818683385849,,0.0005214622360654175,,0.3764026165008545,,0.9026926755905151,,153.33633422851562,
454,0.0909818783402443,,0.00011840164370369166,,0.38098567724227905,,0.9081425070762634,,153.6644163131714,
455,0.24008186161518097,,0.0002201324823545292,,0.3897220194339752,,0.9442867636680603,,153.99244046211243,
456,0.08452382683753967,,0.00017647905042394996,,0.389728307723999,,0.9307648539543152,,154.3203730583191,
457,-0.08142663538455963,,0.0006781139527447522,,0.39293381571769714,,0.9487084150314331,,154.64906764030457,
458,0.01817265711724758,,9.292196045862511e-05,,0.38459154963493347,,0.9500452280044556,,154.97697186470032,
459,0.10254543274641037,,0.00014150829520076513,,0.3964810371398926,,0.9442867636680603,,155.30519771575928,
460,0.17577171325683594,,2.9317721782717854e-05,,0.39201581478118896,,0.942230224609375,,155.6329264640808,
461,0.09112179279327393,,0.0003478416765574366,,0.40936604142189026,,0.9662920832633972,,155.96128869056702,
462,0.21092163026332855,,0.0006548105739057064,,0.40670475363731384,,0.9949812293052673,,156.28889560699463,
463,-0.10098632425069809,,0.0010039042681455612,,0.42337653040885925,,1.0171408653259277,,156.6172456741333,
464,0.01292494311928749,,0.0009591434500180185,,0.43028056621551514,,1.0284520387649536,,156.9453001022339,
465,0.19650672376155853,,0.00022584456019103527,,0.421355277299881,,1.0317424535751343,,157.2729606628418,
466,0.31397661566734314,,0.0005718498723581433,,0.4195979833602905,,1.0276036262512207,,157.60107231140137,
467,0.4668514132499695,,3.7416764826048166e-05,,0.42276686429977417,,1.0215624570846558,,157.9292242527008,
468,0.0888511911034584,,0.0003648826095741242,,0.39449965953826904,,1.0419995784759521,,158.25738072395325,
469,0.21752706170082092,,2.8909658794873394e-05,,0.39376136660575867,,1.0225906372070312,,159.3583197593689,
470,0.18847398459911346,,0.00010871955601032823,,0.38808420300483704,,1.0463955402374268,,159.68652176856995,
471,0.15178391337394714,,0.0003168949333485216,,0.3845556378364563,,1.0134903192520142,,160.01479935646057,
472,0.19044820964336395,,0.00014468991139438003,,0.3808215260505676,,1.028014898300171,,160.3431477546692,
473,0.18295012414455414,,0.0003743843699339777,,0.3838438391685486,,1.011510968208313,,160.67154169082642,
474,-0.0888478085398674,,6.617051985813305e-05,,0.378776490688324,,0.9820248484611511,,160.999929189682,
475,0.016974754631519318,,0.001014327397570014,,0.3877728581428528,,0.9836186766624451,,161.32786870002747,
476,-0.02144760638475418,,0.0005993612576276064,,0.39884722232818604,,1.0165752172470093,,161.65612196922302,
477,0.11518789827823639,,0.0005855180788785219,,0.43670451641082764,,1.020585536956787,,161.98421359062195,
478,0.05447094887495041,,6.1478694988181815e-06,,0.42855289578437805,,0.97071373462677,,162.3119649887085,
479,0.0316789373755455,,0.0015184653457254171,,0.46072983741760254,,1.009120225906372,,162.64000034332275,
480,0.16768258810043335,,0.0005070066545158625,,0.4792686998844147,,1.0167038440704346,,162.96829175949097,
481,0.2744552493095398,,0.0015657051699236035,,0.4788462519645691,,1.038169264793396,,163.29647064208984,
482,-0.009414252825081348,,0.0004478301852941513,,0.4785676598548889,,1.0636531114578247,,163.62499141693115,
483,0.16677024960517883,,0.0005854186601936817,,0.46517619490623474,,1.0331050157546997,,163.95337009429932,
484,0.15857791900634766,,0.00010619941895129159,,0.45860370993614197,,1.010508418083191,,164.28106331825256,
485,0.11805810779333115,,0.00021040042338427156,,0.4553937613964081,,1.0066008567810059,,164.60948157310486,
486,-0.04541468992829323,,0.0002361137158004567,,0.45556640625,,1.0065494775772095,,164.93771290779114,
487,-0.011111506260931492,,9.253740427084267e-05,,0.45689696073532104,,1.0060867071151733,,165.26602053642273,
488,0.19579534232616425,,5.796864570584148e-05,,0.44809553027153015,,1.016729474067688,,165.5939335823059,
489,0.28398382663726807,,3.1417607715411577e-06,,0.44046512246131897,,0.9833616614341736,,165.92210388183594,
490,0.3253753185272217,,0.00011375367466825992,,0.43478530645370483,,0.9735929369926453,,166.25009632110596,
491,0.3598526418209076,,0.00014561631542164832,,0.4324650168418884,,0.9837729334831238,,166.5781750679016,
492,-0.07400202751159668,,0.00022400131274480373,,0.43108683824539185,,0.9628987312316895,,166.9061074256897,
493,-0.10356470197439194,,0.0007841423503123224,,0.44000840187072754,,0.9957524538040161,,167.23445343971252,
494,0.16884197294712067,,0.00023476364731322974,,0.4397147297859192,,0.9713307023048401,,167.5625925064087,
495,-0.19840934872627258,,0.0004950183792971075,,0.4143211841583252,,0.9766777753829956,,167.89071345329285,
496,0.15945221483707428,,0.0005629020743072033,,0.38980892300605774,,0.988091766834259,,168.21919798851013,
497,0.10271693766117096,,0.00043010659283027053,,0.39468470215797424,,0.987474799156189,,168.54722499847412,
498,0.04644784703850746,,0.00027974304975941777,,0.3929232060909271,,1.011742353439331,,168.87504506111145,
499,0.2962442636489868,,0.00014721890329383314,,0.3899339735507965,,1.0016651153564453,,169.20324993133545,
500,0.08300706744194031,,0.0006722970283590257,,0.3897649943828583,,0.9861380457878113,,169.53135514259338,
501,0.2701042890548706,,3.6808389268117025e-05,,0.38500097393989563,,0.9827960729598999,,169.8592836856842,
502,0.2996216416358948,,0.00021659163758158684,,0.3920029103755951,,0.9801225662231445,,170.1871838569641,
503,0.06428246200084686,,1.5166822777246125e-05,,0.3933609127998352,,0.9647496342658997,,170.51533389091492,
504,0.15756404399871826,,2.5995586838689633e-06,,0.38474041223526,,0.9755980968475342,,170.844566822052,
505,0.05800542235374451,,3.905632911482826e-05,,0.37181076407432556,,0.9512791633605957,,171.1724693775177,
506,-0.20972101390361786,,0.00073573540430516,,0.37618863582611084,,0.9640812873840332,,171.5005600452423,
507,0.30673685669898987,,2.9507667932193726e-05,,0.38348495960235596,,0.9680401682853699,,171.82856702804565,
508,0.37335413694381714,,0.0001352967374259606,,0.38146692514419556,,0.9746726155281067,,172.15609669685364,
509,-0.07319679111242294,,0.0009325325372628868,,0.38790363073349,,1.02574622631073,,172.48376035690308,
510,0.10152973979711533,,2.215253516624216e-05,,0.38635745644569397,,1.0282591581344604,,172.81146430969238,
511,0.05811687931418419,,0.0008215161506086588,,0.41578006744384766,,1.0419610738754272,,173.13972353935242,
512,-0.20161959528923035,,0.0001612865162314847,,0.4305706322193146,,1.023760437965393,,173.46767926216125,
513,0.27678123116493225,,5.576659896178171e-05,,0.41718748211860657,,1.0350908041000366,,173.79534435272217,
514,0.10802856087684631,,0.0003133326245006174,,0.4184248745441437,,1.0569097995758057,,174.12407326698303,
515,0.0812038704752922,,9.260810475097969e-05,,0.4221991300582886,,1.069840431213379,,174.4516875743866,
516,-0.17418146133422852,,0.0005250770482234657,,0.45986586809158325,,1.0872827768325806,,174.77946972846985,
517,0.2950523793697357,,0.0004516878107097,,0.4797700345516205,,1.1138125658035278,,175.10731267929077,
518,0.39677149057388306,,0.0014400037471204996,,0.5238329768180847,,1.1859339475631714,,175.4353973865509,
519,0.10012970864772797,,0.0007566669373773038,,0.5464682579040527,,1.165419578552246,,175.76305961608887,
520,0.10624633729457855,,0.0001877502800198272,,0.5730277895927429,,1.1747255325317383,,176.0909571647644,
521,0.1221492737531662,,0.0005531683564186096,,0.567255437374115,,1.1617177724838257,,176.41904973983765,
522,0.11242980509996414,,0.0003142175264656544,,0.5176570415496826,,1.1875791549682617,,176.74749207496643,
523,-0.07086580991744995,,0.0002427858125884086,,0.5365678668022156,,1.170406699180603,,177.0746247768402,
524,0.22803592681884766,,0.00015101800090633333,,0.5296248197555542,,1.1454708576202393,,177.40249514579773,
525,-0.05129299685359001,,6.29684654995799e-05,,0.5460442900657654,,1.1297380924224854,,177.73011112213135,
526,-0.020717401057481766,,0.001017297152429819,,0.5659564733505249,,1.0974434614181519,,178.0579652786255,
527,0.06498681753873825,,0.0017182319425046444,,0.5961883664131165,,1.0882468223571777,,178.38596177101135,
528,0.09011916071176529,,0.00031070952536538243,,0.5784925818443298,,1.0706373453140259,,178.713520526886,
529,0.002423257799819112,,8.320968481712043e-05,,0.5661647319793701,,1.0539277791976929,,179.04087114334106,
530,0.08722315728664398,,0.0011455799685791135,,0.5857678055763245,,1.054133415222168,,179.3683488368988,
531,0.09382490813732147,,7.39025381335523e-07,,0.5582733750343323,,1.0646605491638184,,179.69643306732178,
532,0.053445443511009216,,0.0001899774360936135,,0.5484198331832886,,1.0824882984161377,,180.02421045303345,
533,-0.16747567057609558,,0.0019888589158654213,,0.5929033756256104,,1.121743083000183,,180.35166764259338,
534,0.12304313480854034,,4.252068538335152e-05,,0.5440582036972046,,1.1175528764724731,,180.67941069602966,
535,-0.012836556881666183,,0.0001732280943542719,,0.51177978515625,,1.0983834266662598,,181.0073230266571,
536,0.07272545993328094,,0.0001322422904195264,,0.5020634531974792,,1.0954399108886719,,181.33560371398926,
537,-0.0414985828101635,,0.0001483061641920358,,0.509942352771759,,1.0860342979431152,,181.66337656974792,
538,-0.014175388030707836,,0.0017986590974032879,,0.5123152732849121,,1.1096993684768677,,181.99105834960938,
539,0.0003028011124115437,,0.00046404299791902304,,0.5086184144020081,,1.0961323976516724,,182.31821250915527,
540,0.24316154420375824,,1.441165750293294e-06,,0.48856574296951294,,1.1075913906097412,,182.64630675315857,
541,0.17225046455860138,,0.0013868446694687009,,0.5039539933204651,,1.1466532945632935,,182.973703622818,
542,-0.002820608438923955,,0.0007506912224926054,,0.5152271389961243,,1.1248537302017212,,183.30166602134705,
543,-0.33167311549186707,,0.00025311310309916735,,0.48113059997558594,,1.1010103225708008,,183.62956404685974,
544,0.3274826407432556,,0.0001931783917825669,,0.47043755650520325,,1.0388890504837036,,183.95761513710022,
545,-0.13417205214500427,,0.0002472705964464694,,0.4307038187980652,,1.01436448097229,,184.28516960144043,
546,-0.0848722904920578,,0.00030096923001110554,,0.42987707257270813,,1.0176292657852173,,184.61425280570984,
547,0.014388983137905598,,8.881451503839344e-05,,0.40920698642730713,,1.007333517074585,,185.72153973579407,
548,-0.03837175667285919,,0.0005061444244347513,,0.4224626123905182,,1.0521795749664307,,186.04943323135376,
549,0.18853972852230072,,0.00021198355534579605,,0.4391431510448456,,1.0421282052993774,,186.37715935707092,
550,0.07617823034524918,,0.00021915673278272152,,0.4540553689002991,,1.035290002822876,,186.70488834381104,
551,0.3487754762172699,,0.00011281706247245893,,0.44608044624328613,,1.036575436592102,,187.03340196609497,
552,-0.05316180735826492,,0.00018858893599826843,,0.4398321211338043,,1.0013823509216309,,187.36134457588196,
553,-0.011905543506145477,,0.00029397025355137885,,0.44623205065727234,,0.9863821864128113,,187.6888346672058,
554,-0.2126467227935791,,8.772814180701971e-05,,0.4284835159778595,,0.9822754859924316,,188.0172655582428,
555,-0.016974933445453644,,6.990632391534746e-05,,0.4126605987548828,,0.9823591113090515,,188.34548687934875,
556,0.38348647952079773,,0.00017699900490697473,,0.3944252133369446,,0.9607264995574951,,188.67311882972717,
557,0.05152240768074989,,0.0006200464558787644,,0.3991791903972626,,0.9688756465911865,,189.0010747909546,
558,-0.04022681713104248,,0.0001737706334097311,,0.3915148675441742,,0.9481943249702454,,189.32895851135254,
559,-0.041589997708797455,,1.2574456377478782e-05,,0.3865446448326111,,0.8817814588546753,,189.65706610679626,
560,0.14193463325500488,,0.00016283709555864334,,0.37372952699661255,,0.8755864500999451,,189.98505926132202,
561,-0.11220508068799973,,0.0006269623409025371,,0.3874979615211487,,0.8798582553863525,,190.3130965232849,
562,0.36126652359962463,,0.0006730458117090166,,0.37996339797973633,,0.9023327231407166,,190.64108991622925,
563,0.21407605707645416,,0.0004851695557590574,,0.34997203946113586,,0.8690805435180664,,190.96875715255737,
564,0.04458492249250412,,0.00038208658224903047,,0.3274158537387848,,0.8785760998725891,,191.2965476512909,
565,-0.08295644819736481,,6.948155350983143e-05,,0.3262825906276703,,0.8369337916374207,,191.62418961524963,
566,0.18625207245349884,,0.00014236761489883065,,0.3261752426624298,,0.8135403394699097,,191.9521758556366,
567,0.0898507758975029,,0.00021130318054929376,,0.3278734087944031,,0.8005325198173523,,192.27985644340515,
568,0.10905597358942032,,0.0003421056317165494,,0.36217477917671204,,0.7761621475219727,,192.6073501110077,
569,0.30569952726364136,,0.0006445349426940084,,0.37981662154197693,,0.7886043787002563,,192.93545150756836,
570,0.015574721619486809,,0.00018456671386957169,,0.3640018105506897,,0.7840799689292908,,193.26300477981567,
571,0.0030037665273994207,,0.00030975649133324623,,0.36408737301826477,,0.7820233702659607,,193.59101247787476,
572,0.0932677611708641,,0.0005170793156139553,,0.3469928205013275,,0.8082446455955505,,193.91898941993713,
573,0.15166550874710083,,0.0005291840643621981,,0.33408939838409424,,0.8146200180053711,,194.24661898612976,
574,0.08627661317586899,,0.0004810077662114054,,0.3267252445220947,,0.817807674407959,,194.57452535629272,
575,0.13870009779930115,,0.00019878345483448356,,0.30483508110046387,,0.812563419342041,,194.9026174545288,
576,0.2401418387889862,,0.00010542407108005136,,0.3083933889865875,,0.8185788989067078,,195.23046469688416,
577,0.19001026451587677,,3.7713380152126774e-05,,0.306851863861084,,0.8059824109077454,,195.5592885017395,
578,0.07821224629878998,,0.00011212143726879731,,0.30487415194511414,,0.7749282121658325,,195.8875014781952,
579,0.04390846937894821,,5.330283966031857e-05,,0.3021080791950226,,0.7664963006973267,,196.21504616737366,
580,0.09984415024518967,,0.00027835709624923766,,0.31481191515922546,,0.7752366662025452,,196.54252815246582,
581,-0.17769747972488403,,6.007169577060267e-05,,0.3057965934276581,,0.7589897513389587,,196.87005305290222,
582,0.0749007910490036,,5.7400506193516776e-05,,0.30015918612480164,,0.7528200149536133,,197.19761538505554,
583,0.16807320713996887,,2.5318347979919054e-05,,0.3154098391532898,,0.7384240627288818,,197.52546072006226,
584,0.12883184850215912,,9.206672257278115e-05,,0.3155674338340759,,0.7501465678215027,,197.8534495830536,
585,0.06016399711370468,,9.438097185920924e-05,,0.3264356851577759,,0.7636170387268066,,198.18093585968018,
586,0.17640183866024017,,0.0003025397891178727,,0.344002902507782,,0.7168300747871399,,198.50909757614136,
587,0.010122520849108696,,0.0004426262457855046,,0.3557891547679901,,0.6923568844795227,,198.83657670021057,
588,0.06770825386047363,,5.277878881315701e-05,,0.33410829305648804,,0.7036679983139038,,199.16450476646423,
589,0.10364969074726105,,4.952080416842364e-05,,0.3254276514053345,,0.6952360272407532,,199.49227213859558,
590,0.16455583274364471,,3.144423681078479e-05,,0.3348243534564972,,0.6970869302749634,,199.82010698318481,
591,0.07153142988681793,,0.00023219581635203212,,0.3293505907058716,,0.7069584727287292,,200.14789867401123,
592,-0.01893489621579647,,5.099950067233294e-05,,0.32625269889831543,,0.6946190595626831,,200.4762818813324,
593,0.0797082781791687,,0.00015884741151239723,,0.31019076704978943,,0.6909172534942627,,200.80407571792603,
594,0.08172791451215744,,3.047566133318469e-05,,0.309097021818161,,0.7036679983139038,,201.13189554214478,
595,-0.03346581757068634,,2.745216443145182e-05,,0.31512564420700073,,0.7042849659919739,,201.45982837677002,
596,0.08129913359880447,,0.0001948334538610652,,0.32598772644996643,,0.7086037993431091,,201.78841257095337,
597,0.15541808307170868,,7.78673347667791e-05,,0.32797005772590637,,0.7359561920166016,,202.11627459526062,
598,0.36317312717437744,,0.0005612968816421926,,0.30913540720939636,,0.7378070950508118,,202.44391870498657,
599,-0.021447759121656418,,0.000311731273541227,,0.3120952844619751,,0.7086037993431091,,202.77187514305115,
600,-0.003981491085141897,,6.129915709607303e-05,,0.30539265275001526,,0.7022283673286438,,203.10005950927734,
601,0.1256583034992218,,9.017874981509522e-05,,0.29613223671913147,,0.6929738521575928,,203.42765045166016,
602,0.17744922637939453,,1.4700791325594764e-05,,0.3051943778991699,,0.6703515648841858,,203.75602507591248,
603,0.2732829451560974,,2.0810603018617257e-05,,0.3056579530239105,,0.6845419406890869,,204.08414387702942,
604,0.2036171704530716,,1.084286213881569e-05,,0.30627793073654175,,0.6678836941719055,,204.4123568534851,
605,0.1142214685678482,,3.244962135795504e-05,,0.2895587980747223,,0.671379804611206,,204.73993396759033,
606,-0.16366511583328247,,0.00037037880974821746,,0.2854858636856079,,0.6759043335914612,,205.0677285194397,
607,0.0032813416328281164,,0.0005868779262527823,,0.2899925708770752,,0.6522537469863892,,205.39545059204102,
608,0.1383747011423111,,0.00013926305109634995,,0.28914347290992737,,0.6236674189567566,,205.72432112693787,
609,0.06889760494232178,,6.602919893339276e-05,,0.28853294253349304,,0.6170863509178162,,206.0516653060913,
610,-0.08805135637521744,,0.0005799318896606565,,0.3163833022117615,,0.6444388031959534,,206.3796398639679,
611,0.1629810482263565,,3.70708221453242e-05,,0.3287566006183624,,0.6417652368545532,,206.70846557617188,
612,-0.0143133495002985,,5.598988718702458e-05,,0.3258363604545593,,0.6390916705131531,,207.03628754615784,
613,0.01109682023525238,,0.00012526361388154328,,0.31003862619400024,,0.6323049664497375,,207.3640832901001,
614,0.060251735150814056,,8.222125325119123e-05,,0.3003849685192108,,0.6532819867134094,,207.691969871521,
615,0.08619342744350433,,7.053223089314997e-05,,0.3052001893520355,,0.6761099100112915,,208.01931428909302,
616,0.03648047894239426,,5.7137356634484604e-05,,0.2965000569820404,,0.682896614074707,,208.34748673439026,
617,0.03175768256187439,,6.872575613670051e-05,,0.2917029559612274,,0.6687062382698059,,208.6755244731903,
618,0.2744080722332001,,0.00027916079852730036,,0.2908673584461212,,0.616263747215271,,209.0028522014618,
619,0.1717507541179657,,2.9990877010277472e-05,,0.30309098958969116,,0.6082431077957153,,209.3306384086609,
620,0.15039776265621185,,0.0008686568471603096,,0.3227762281894684,,0.6518424153327942,,209.65828490257263,
621,0.2457442730665207,,2.847429277608171e-05,,0.3232528269290924,,0.6378577351570129,,209.98584079742432,
622,0.06498633325099945,,4.768147846334614e-05,,0.3284320533275604,,0.6351842284202576,,210.3137011528015,
623,-0.05495526269078255,,6.598988693440333e-05,,0.31507399678230286,,0.5847982168197632,,210.64128851890564,
624,-0.153554305434227,,0.0001091949816327542,,0.3068290054798126,,0.6150298118591309,,210.96936798095703,
625,0.2248918116092682,,6.872397352708504e-05,,0.3035026490688324,,0.6228448152542114,,212.07493019104004,
626,0.24373014271259308,,4.5829587179468945e-05,,0.30496934056282043,,0.594052791595459,,212.4025754928589,
627,-0.2008724957704544,,4.0402377635473385e-05,,0.30145618319511414,,0.6016620993614197,,212.73026132583618,
628,0.12787294387817383,,0.0004391371621750295,,0.3176436126232147,,0.6226391196250916,,213.05976843833923,
629,-0.0521833635866642,,2.7996291464660317e-05,,0.32829898595809937,,0.6168807148933411,,213.38688373565674,
630,0.016076384112238884,,3.107251541223377e-05,,0.3208419382572174,,0.6189372539520264,,213.71443223953247,
631,0.07284252345561981,,0.0002203113544965163,,0.3125622868537903,,0.6288087964057922,,214.04200148582458,
632,0.1565929800271988,,0.00012847168545704335,,0.30659225583076477,,0.6265466213226318,,214.3696732521057,
633,-0.023541726171970367,,0.0001585378631716594,,0.3143874704837799,,0.6068035364151001,,214.69769740104675,
634,-0.13066530227661133,,0.000251782446866855,,0.31385698914527893,,0.638886034488678,,215.0251169204712,
635,-0.031064044684171677,,3.748389644897543e-05,,0.30997294187545776,,0.6253126859664917,,215.3528573513031,
636,0.17954044044017792,,0.00013727866462431848,,0.2996060252189636,,0.6281918287277222,,215.6800138950348,
637,-0.013339214026927948,,0.00023547065211459994,,0.30315837264060974,,0.6179090142250061,,216.0082151889801,
638,0.08151675015687943,,7.482734417862957e-06,,0.308490127325058,,0.6181146502494812,,216.33560800552368,
639,-0.030500080436468124,,0.00016149159637279809,,0.30027100443840027,,0.6053639054298401,,216.6634485721588,
640,-0.09477092325687408,,0.0004279137938283384,,0.3089444041252136,,0.6351842284202576,,216.99091362953186,
641,0.10281520336866379,,0.0017017679056152701,,0.3612036108970642,,0.7141565084457397,,217.31863808631897,
642,0.10710418224334717,,0.00010906632815022022,,0.353825181722641,,0.7207375168800354,,217.64633679389954,
643,0.0502898208796978,,7.706490578129888e-05,,0.35567182302474976,,0.7248507142066956,,217.9737310409546,
644,-0.2064599245786667,,0.0002952780050691217,,0.3767850399017334,,0.7379099130630493,,218.3011336326599,
645,0.1628677099943161,,0.0002374965843046084,,0.3702060282230377,,0.7287581562995911,,218.6290192604065,
646,0.05321083962917328,,0.0013213899219408631,,0.373075008392334,,0.6960586905479431,,218.9570128917694,
647,0.09540865570306778,,0.0006205517565831542,,0.37675604224205017,,0.6907116174697876,,219.28490948677063,
648,0.07822398096323013,,0.0007235868251882493,,0.39984217286109924,,0.71806401014328,,219.61283135414124,
649,0.3342069089412689,,0.0010426727822050452,,0.4239884912967682,,0.6863928437232971,,219.94041061401367,
650,0.14495156705379486,,0.00039924035081639886,,0.4021536409854889,,0.6308653950691223,,220.26806354522705,
651,0.06778734922409058,,0.00041852748836390674,,0.4023367166519165,,0.6509875655174255,,220.59549045562744,
652,-0.03316343575716019,,0.000246676238020882,,0.3771975338459015,,0.6574657559394836,,220.92271542549133,
653,0.09657364338636398,,9.281379607273266e-05,,0.370796263217926,,0.6558204889297485,,221.2505180835724,
654,0.05451768636703491,,0.00013970605505164713,,0.37910982966423035,,0.6327163577079773,,221.5787103176117,
655,0.1782970428466797,,0.0005127319018356502,,0.36875656247138977,,0.6372407078742981,,221.9054412841797,
656,0.042216889560222626,,1.2070566299371421e-05,,0.35410869121551514,,0.6399848461151123,,222.23299527168274,
657,0.13996614515781403,,0.00014966641901992261,,0.35037922859191895,,0.6560261249542236,,222.56055331230164,
658,0.13384994864463806,,0.00013190177560318261,,0.33765432238578796,,0.6438924074172974,,222.88831448554993,
659,-0.0523359589278698,,0.0003689048462547362,,0.34015434980392456,,0.5962827801704407,,223.21594738960266,
660,0.10125835239887238,,0.00013610436872113496,,0.32980483770370483,,0.628673791885376,,223.54321694374084,
661,0.11943120509386063,,0.0005652509280480444,,0.33897149562835693,,0.6144834160804749,,223.87055468559265,
662,-0.04107575863599777,,0.0004230608756188303,,0.3445558249950409,,0.5985450148582458,,224.19915318489075,
663,-0.05950702354311943,,2.7043832233175635e-05,,0.3393124043941498,,0.5883135199546814,,224.5276427268982,
664,-0.059983570128679276,,0.00034203636460006237,,0.3313537538051605,,0.5764882564544678,,224.85506749153137,
665,0.09561366587877274,,0.0005327918916009367,,0.35813018679618835,,0.5663596987724304,,225.18279480934143,
666,0.37258413434028625,,0.00034160955692641437,,0.31915193796157837,,0.6044062376022339,,225.51053833961487,
667,-0.10347118973731995,,8.242439071182162e-05,,0.32447925209999084,,0.6236351132392883,,225.83821177482605,
668,-0.0552191324532032,,0.00014899001689627767,,0.3226754367351532,,0.6193485856056213,,226.1657600402832,
669,0.07894088327884674,,0.0004869301919825375,,0.3228661119937897,,0.6222278475761414,,226.4931342601776,
670,-0.14321865141391754,,0.00011450603051343933,,0.3206360638141632,,0.616263747215271,,226.82107663154602,
671,-0.009058723226189613,,0.0004148318839725107,,0.32431215047836304,,0.6504733562469482,,227.14828729629517,
672,-0.11749090254306793,,0.00015997934679035097,,0.3156895339488983,,0.6461545825004578,,227.4761471748352,
673,0.21755683422088623,,0.0003614070301409811,,0.3213180899620056,,0.661990225315094,,227.80359840393066,
674,0.10365144163370132,,0.0001895749883260578,,0.3125656247138977,,0.6166428327560425,,228.13172388076782,
675,-0.14272460341453552,,0.0003890782536473125,,0.3227507472038269,,0.6053639054298401,,228.45958828926086,
676,0.2678769528865814,,0.00025812635431066155,,0.3207852244377136,,0.6068035364151001,,228.7872998714447,
677,-0.171010822057724,,3.783677675528452e-05,,0.3181884288787842,,0.60474693775177,,229.115247964859,
678,0.0681023821234703,,0.00012169353431090713,,0.31613728404045105,,0.6057752370834351,,229.4426634311676,
679,-0.0600907988846302,,0.0002559942367952317,,0.32254713773727417,,0.6115336418151855,,229.7707235813141,
680,0.011148464865982533,,0.00047575050848536193,,0.31987595558166504,,0.6454670429229736,,230.0987937450409,
681,-0.11882960051298141,,0.0003304748679511249,,0.3231525123119354,,0.6549273133277893,,230.42663192749023,
682,0.04579087719321251,,5.7717137678992e-05,,0.3157249093055725,,0.6781665086746216,,230.75427198410034,
683,0.03407259285449982,,0.00010038389882538468,,0.311618834733963,,0.6921511888504028,,231.08201003074646,
684,0.2126784324645996,,1.5811898265383206e-05,,0.3088955581188202,,0.6798117756843567,,231.4104323387146,
685,-0.05269140750169754,,1.3036304153501987e-05,,0.3059883415699005,,0.6588347554206848,,231.73811841011047,
686,-0.1433054357767105,,0.0002676733711268753,,0.31361567974090576,,0.649580180644989,,232.06580209732056,
687,-0.06466798484325409,,0.0001959612127393484,,0.31073519587516785,,0.6627422571182251,,232.39340090751648,
688,-0.11042466759681702,,0.000531060853973031,,0.31402480602264404,,0.6318936944007874,,232.72106170654297,
689,-0.08797134459018707,,3.577913957997225e-05,,0.3161548972129822,,0.6135902404785156,,233.04874968528748,
690,-0.05373106896877289,,0.00021036627003923059,,0.3092942535877228,,0.5847982168197632,,233.376070022583,
691,-0.033938899636268616,,6.793874490540475e-05,,0.3024434447288513,,0.5685513019561768,,233.70354104042053,
692,-0.34960058331489563,,0.000372891197912395,,0.3207643926143646,,0.593024492263794,,234.0311896800995,
693,-0.21280281245708466,,0.00029272641404531896,,0.2935318052768707,,0.5580627918243408,,234.3593955039978,
694,0.1055029109120369,,1.853507819760125e-05,,0.2948828935623169,,0.5654664635658264,,234.68741011619568,
695,-0.12042510509490967,,1.590870124346111e-05,,0.289745956659317,,0.5778058767318726,,235.01513361930847,
696,-0.10578867048025131,,1.3704876664633048e-06,,0.28795552253723145,,0.5551835894584656,,235.34284353256226,
697,-0.0612359419465065,,0.00017122860299423337,,0.28322234749794006,,0.5568288564682007,,235.67081093788147,
698,0.014490103349089622,,2.8946436941623688e-05,,0.2839250862598419,,0.5510704517364502,,235.999187707901,
699,-0.12219534814357758,,9.689513717603404e-06,,0.2929396331310272,,0.5667003989219666,,236.32695627212524,
700,-0.17520727217197418,,7.033424481051043e-05,,0.2866303622722626,,0.5588854551315308,,236.6552369594574,
701,-0.031119922176003456,,1.3358398064156063e-05,,0.28927886486053467,,0.5457233786582947,,236.982439994812,
702,-0.07378672063350677,,0.0005058864480815828,,0.2958146333694458,,0.593024492263794,,237.310040473938,
703,-0.03730893135070801,,0.00018911305232904851,,0.2960023283958435,,0.5887057185173035,,237.63782000541687,
704,0.16337791085243225,,0.00034017820144072175,,0.29658228158950806,,0.626340925693512,,238.73835468292236,
705,-0.0979863703250885,,0.00044138997327536345,,0.2907625138759613,,0.6288087964057922,,239.06597805023193,
706,0.011251471005380154,,0.00018777053628582507,,0.28794264793395996,,0.6320993304252625,,239.39366006851196,
707,-0.119343601167202,,3.640430441009812e-05,,0.2888331413269043,,0.6362124681472778,,239.72106838226318,
708,0.008490553125739098,,7.93941489973804e-06,,0.2860002815723419,,0.6249013543128967,,240.04882097244263,
709,0.003254073206335306,,0.00021799604292027652,,0.2806064188480377,,0.6181146502494812,,240.37664651870728,
710,-0.1088966429233551,,0.00035155596560798585,,0.2808835804462433,,0.6508141160011292,,240.70418667793274,
711,-0.1527792066335678,,1.303221438320179e-06,,0.2832469344139099,,0.660068690776825,,241.03169894218445,
712,-0.13651660084724426,,0.00020189232600387186,,0.2799873650074005,,0.6045413017272949,,241.35949397087097,
713,-0.04603061079978943,,1.1695553439494688e-05,,0.27783042192459106,,0.6010451316833496,,241.68820214271545,
714,-0.11369262635707855,,8.620441076345742e-05,,0.2834204435348511,,0.5551835894584656,,242.01621103286743,
715,0.11768344789743423,,9.435450192540884e-05,,0.27776554226875305,,0.5473686456680298,,242.34418439865112,
716,0.01373081374913454,,3.306502549094148e-05,,0.27753880620002747,,0.5424328446388245,,242.67213821411133,
717,-0.21431660652160645,,0.00022961599461268634,,0.2903060019016266,,0.539553701877594,,242.9997456073761,
718,0.14568433165550232,,0.00036931040813215077,,0.29453015327453613,,0.525568962097168,,243.3273367881775,
719,0.16763122379779816,,0.0002103102597175166,,0.29233282804489136,,0.5128182172775269,,243.6551353931427,
720,-0.20031936466693878,,0.00025981004000641406,,0.29235634207725525,,0.5062372088432312,,243.982253074646,
721,-0.03500926494598389,,2.377195232838858e-05,,0.2931617200374603,,0.5161087512969971,,244.30992650985718,
722,-0.10188887268304825,,1.0813022527145222e-05,,0.2714378833770752,,0.5185766816139221,,244.63739800453186,
723,0.008187925443053246,,0.0001905210519907996,,0.26802992820739746,,0.5420215725898743,,244.96475076675415,
724,-0.08613163977861404,,7.745968105155043e-06,,0.2669681906700134,,0.536674439907074,,245.2925832271576,
725,-0.09109081327915192,,8.171596164174844e-06,,0.2695889472961426,,0.5379084348678589,,245.62061619758606,
726,-0.04289032891392708,,2.2761494619771838e-05,,0.2660987079143524,,0.5457233786582947,,245.94795632362366,
727,0.12177310883998871,,6.70501685817726e-05,,0.2656073272228241,,0.5362631678581238,,246.2757179737091,
728,-0.2752635180950165,,0.00010552842286415398,,0.2575755715370178,,0.5346179008483887,,246.60391283035278,
729,-0.14336448907852173,,4.7955680201994255e-05,,0.2554565668106079,,0.5292708277702332,,246.9319052696228,
730,0.061184633523225784,,3.298969386378303e-05,,0.25422799587249756,,0.5231010913848877,,247.25995135307312,
731,0.03641071915626526,,4.041646025143564e-05,,0.25232601165771484,,0.5247463583946228,,247.5879888534546,
732,-0.0974583625793457,,1.5120231182663701e-06,,0.24916556477546692,,0.5222784876823425,,247.9162881374359,
733,-0.1937926858663559,,0.00024790229508653283,,0.2525078356266022,,0.5317386984825134,,248.24477338790894,
734,-0.01017056405544281,,0.00010672209464246407,,0.25559428334236145,,0.5198106169700623,,248.57214975357056,
735,0.07195470482110977,,5.0695929530775174e-05,,0.2552095651626587,,0.538731038570404,,248.90034317970276,
736,-0.14500145614147186,,0.00010509787534829229,,0.24691560864448547,,0.5399649739265442,,249.2274730205536,
737,-0.19509567320346832,,0.00036766714765690267,,0.25405266880989075,,0.538731038570404,,249.55580163002014,
738,-0.05785984918475151,,9.312196198152378e-05,,0.26086142659187317,,0.5329726338386536,,249.88371801376343,
739,-0.007899779826402664,,0.00018471475050318986,,0.2864759862422943,,0.5568288564682007,,250.2114770412445,
740,-0.10860822349786758,,0.00011790009011747316,,0.2720460295677185,,0.5572401881217957,,250.53903579711914,
741,0.04772568494081497,,4.865329174208455e-06,,0.2636508345603943,,0.5000675320625305,,250.8668909072876,
742,-0.0821899026632309,,0.0001088246499421075,,0.2676972448825836,,0.528036892414093,,251.19514179229736,
743,-0.1538095772266388,,0.00033055251697078347,,0.27772703766822815,,0.5264397859573364,,251.52374935150146,
744,0.1394638568162918,,0.0003869938082061708,,0.27819913625717163,,0.5215040445327759,,251.85251355171204,
745,-0.13706813752651215,,0.00014615640975534916,,0.268175333738327,,0.5046401619911194,,252.1802716255188,
746,-0.09765396267175674,,0.0001632640341995284,,0.26279228925704956,,0.49949875473976135,,252.50836896896362,
747,-0.186336487531662,,4.726182669401169e-05,,0.26078489422798157,,0.5064910650253296,,252.83599400520325,
748,0.020205730572342873,,1.81451287062373e-05,,0.26048997044563293,,0.5250002145767212,,253.16363620758057,
749,-0.16775743663311005,,9.076330024981871e-05,,0.2598761320114136,,0.5194474458694458,,253.491393327713,
750,-0.0010445452062413096,,0.00026919340598396957,,0.26651835441589355,,0.5293189883232117,,253.81907558441162,
751,-0.007598745636641979,,0.0003803203289862722,,0.2675063908100128,,0.523149311542511,,254.14617824554443,
752,-0.09697997570037842,,2.8386246412992477e-05,,0.26645898818969727,,0.5482394695281982,,254.4734182357788,
753,0.030537931248545647,,0.00030086704646237195,,0.26773858070373535,,0.523766279220581,,254.80096817016602,
754,-0.09301333874464035,,2.8770047720172442e-05,,0.26934200525283813,,0.522737979888916,,255.128591299057,
755,0.012757153250277042,,0.00016452062118332833,,0.27613356709480286,,0.5398074984550476,,255.4561688899994,
756,-0.0895160436630249,,2.745297933870461e-05,,0.27314087748527527,,0.5566713809967041,,255.7835955619812,
757,-0.049044787883758545,,3.55837146344129e-05,,0.2720376253128052,,0.5585222840309143,,256.1115531921387,
758,-0.012893623672425747,,6.104882777435705e-05,,0.27101752161979675,,0.5640750527381897,,256.4389901161194,
759,-0.13047105073928833,,6.38114579487592e-05,,0.27369391918182373,,0.5861831903457642,,256.7665436267853,
760,-0.19499780237674713,,8.37801126181148e-05,,0.26797109842300415,,0.5711702108383179,,257.0944449901581,
761,-0.10101547092199326,,0.0001109044169425033,,0.26493194699287415,,0.5490620732307434,,257.4223518371582,
762,-0.08257288485765457,,0.00014439398364629596,,0.26557138562202454,,0.5387791991233826,,257.7496659755707,
763,-0.02721325308084488,,1.9723956938832998e-05,,0.2637311518192291,,0.5391905307769775,,258.0772099494934,
764,0.04255553334951401,,4.7723249736009166e-05,,0.2630540728569031,,0.5502960085868835,,258.4044644832611,
765,-0.04225434362888336,,0.00023976888041943312,,0.26593607664108276,,0.5689080357551575,,258.73240208625793,
766,-0.11698302626609802,,9.278451761929318e-05,,0.26479941606521606,,0.5640750527381897,,259.0599591732025,
767,-0.0965600535273552,,0.0006307255825959146,,0.2730914354324341,,0.5918387770652771,,259.38757586479187,
768,-0.06614810973405838,,0.0001981446985155344,,0.2753768265247345,,0.5899878144264221,,259.71489572525024,
769,-0.29950472712516785,,9.90486514638178e-05,,0.2834063172340393,,0.5976999998092651,,260.04283261299133,
770,-0.15531843900680542,,0.0006163964280858636,,0.2822492718696594,,0.6260806322097778,,260.37026357650757,
771,0.047018326818943024,,1.3332691196410451e-05,,0.2996866703033447,,0.6178543567657471,,260.6975939273834,
772,-0.1379595845937729,,7.193699275376275e-05,,0.3052762746810913,,0.5803219676017761,,261.02528619766235,
773,0.061579007655382156,,0.00016776561096776277,,0.28523680567741394,,0.5739465951919556,,261.35277223587036,
774,-0.040389832109212875,,3.504227788653225e-05,,0.2791268527507782,,0.5467998385429382,,261.68035769462585,
775,-0.16380241513252258,,0.0002919450344052166,,0.28263187408447266,,0.5488564372062683,,262.00788497924805,
776,-0.16807974874973297,,4.02292498620227e-05,,0.28735172748565674,,0.5505017042160034,,262.33544850349426,
777,0.03702916204929352,,1.594872446730733e-05,,0.2720010578632355,,0.5505017042160034,,262.6630892753601,
778,-0.05379553139209747,,0.0005176427657715976,,0.27151158452033997,,0.5445376634597778,,262.99099111557007,
779,-0.0872054398059845,,3.3325555705232546e-05,,0.26450005173683167,,0.5587279796600342,,263.31817078590393,
780,-0.06757225096225739,,0.00011469778110040352,,0.2558869421482086,,0.5433037281036377,,263.64560651779175,
781,0.018987249583005905,,0.00031731597846373916,,0.25653213262557983,,0.5377509593963623,,263.97278475761414,
782,-0.05437580868601799,,0.00015244315727613866,,0.2586894631385803,,0.5097815990447998,,265.07904982566833,
783,-0.19984303414821625,,0.00011188739881617948,,0.259008526802063,,0.5044345259666443,,265.40771317481995,
784,0.03785919025540352,,0.0007986081764101982,,0.2693084180355072,,0.5245888829231262,,265.7347731590271,
785,-0.23601579666137695,,0.00026555804652161896,,0.2635381519794464,,0.4857197105884552,,266.0622079372406,
786,-0.0015687369741499424,,0.0001999051310122013,,0.2635573744773865,,0.4742029309272766,,266.3898012638092,
787,-0.05797027796506882,,0.00018672767328098416,,0.27000167965888977,,0.49579691886901855,,266.7177472114563,
788,0.05702432990074158,,9.33410701691173e-05,,0.2694399058818817,,0.49764782190322876,,267.04509592056274,
789,-0.059014420956373215,,0.0001381228503305465,,0.25971323251724243,,0.49579691886901855,,267.37248849868774,
790,-0.04261693358421326,,0.00031860615126788616,,0.26485055685043335,,0.5097815990447998,,267.7000970840454,
791,-0.10255353897809982,,7.595710940222489e-06,,0.2656037509441376,,0.5132777690887451,,268.028222322464,
792,-0.1695416271686554,,0.00019141373923048377,,0.2573900520801544,,0.47749343514442444,,268.35612988471985,
793,0.02820684388279915,,3.064597331103869e-05,,0.26438120007514954,,0.4749773442745209,,268.68356108665466,
794,-0.17993731796741486,,0.0002335158351343125,,0.2552570104598999,,0.45692774653434753,,269.0106146335602,
795,0.0824146643280983,,0.0004927787813358009,,0.25049546360969543,,0.43837040662765503,,269.33839178085327,
796,-0.12409830093383789,,1.2272598723939154e-05,,0.24479146301746368,,0.4227404296398163,,269.665908575058,
797,0.00011962890130234882,,5.1443417760310695e-05,,0.2519121766090393,,0.4412977695465088,,269.9935953617096,
798,-0.10128752142190933,,9.449126810068265e-05,,0.25360384583473206,,0.4186273217201233,,270.3210291862488,
799,-0.04193423315882683,,7.86974051152356e-05,,0.24927657842636108,,0.4054652452468872,,270.6491870880127,
800,-0.0777987390756607,,1.062333831214346e-05,,0.24575494229793549,,0.3994354009628296,,270.97620606422424,
801,0.09739314019680023,,1.1889617780980188e-05,,0.24397440254688263,,0.3997068703174591,,271.3035430908203,
802,-0.11131452023983002,,5.0988950533792377e-05,,0.24151279032230377,,0.40998971462249756,,271.6313054561615,
803,0.028627650812268257,,8.496936789015308e-05,,0.23755507171154022,,0.4116349518299103,,271.95918917655945,
804,-0.0029599491972476244,,2.6406323740957305e-06,,0.23767203092575073,,0.4165707230567932,,272.28675508499146,
805,0.0021406454034149647,,1.1211810488021001e-05,,0.22989216446876526,,0.4239743649959564,,272.6146912574768,
806,0.1366804987192154,,0.0001241694117197767,,0.22932009398937225,,0.43425723910331726,,272.94252586364746,
807,-0.027932357043027878,,1.9221270122216083e-05,,0.22311843931674957,,0.4502984881401062,,273.27017164230347,
808,-0.039509668946266174,,6.132129783509299e-05,,0.2237924039363861,,0.4449513852596283,,273.5976502895355,
809,-0.12326176464557648,,0.00010142026440007612,,0.21962855756282806,,0.45112112164497375,,273.9253685474396,
810,-0.07356566190719604,,0.0001437765167793259,,0.22382907569408417,,0.4116349518299103,,274.25281739234924,
811,0.0012186336098238826,,1.2910292753076646e-05,,0.216526597738266,,0.43466857075691223,,274.5806121826172,
812,-0.049395207315683365,,0.0004755287372972816,,0.22187590599060059,,0.4593474268913269,,274.9083116054535,
813,0.057563550770282745,,8.646385686006397e-05,,0.22970819473266602,,0.4523550570011139,,275.23556184768677,
814,-0.0432555191218853,,7.319077849388123e-05,,0.22639228403568268,,0.44906455278396606,,275.563928604126,
815,0.195945605635643,,0.00021797706722281873,,0.2418467402458191,,0.4478306174278259,,275.8913595676422,
816,0.027293965220451355,,4.8192126996582374e-05,,0.2328917533159256,,0.4412495791912079,,276.21860671043396,
817,-0.04225614294409752,,8.792458174866624e-06,,0.2285291701555252,,0.4502984881401062,,276.54605317115784,
818,0.004809797741472721,,0.00010715458483900875,,0.23026029765605927,,0.45070981979370117,,276.87336897850037,
819,0.07716729491949081,,3.5086501156911254e-05,,0.2293095737695694,,0.44207221269607544,,277.2013318538666,
820,0.06047632545232773,,0.00015132810221984982,,0.2332661747932434,,0.4523550570011139,,277.52881956100464,
821,0.02957383170723915,,4.538312350632623e-05,,0.23233136534690857,,0.45317772030830383,,277.8561246395111,
822,-0.08870738744735718,,0.0005373043823055923,,0.23691421747207642,,0.4338459074497223,,278.18381929397583,
823,0.05945977196097374,,0.0005464794812723994,,0.25098681449890137,,0.45197832584381104,,278.5144236087799,
824,-0.02979116700589657,,0.00011925075523322448,,0.25547993183135986,,0.46222659945487976,,278.84260988235474,
825,0.0600895956158638,,8.42197478050366e-05,,0.2526378035545349,,0.47213271260261536,,279.17278957366943,
826,0.1596297174692154,,3.7088841054355726e-05,,0.2533947229385376,,0.479125052690506,,279.5004458427429,
827,0.1691272258758545,,7.857186574256048e-05,,0.2501949965953827,,0.48114705085754395,,279.8292717933655,
828,0.011021303944289684,,8.137365512084216e-05,,0.2536464333534241,,0.4984535574913025,,280.158328294754,
829,-0.008794751018285751,,0.00020239833975210786,,0.2536701560020447,,0.503061056137085,,280.4873950481415,
830,0.04262414947152138,,0.0001823706115828827,,0.24580857157707214,,0.4840262532234192,,280.815949678421,
831,-0.0056660412810742855,,2.3416489057126455e-05,,0.23988895118236542,,0.4778565466403961,,281.14532017707825,
832,0.2132289707660675,,8.439270459348336e-05,,0.23956887423992157,,0.47333207726478577,,281.4740912914276,
833,0.09284446388483047,,8.654258999740705e-05,,0.24819058179855347,,0.4540316164493561,,281.80371618270874,
834,0.09548439085483551,,4.614747376763262e-05,,0.25808560848236084,,0.4507443904876709,,282.1325316429138,
835,0.16294734179973602,,0.00018290436128154397,,0.2639857828617096,,0.43190374970436096,,282.46122789382935,
836,-0.012651014141738415,,1.4317010027298238e-05,,0.2675110697746277,,0.4165707230567932,,282.79031133651733,
837,0.10577281564474106,,0.0001013959918054752,,0.28105881810188293,,0.45033302903175354,,283.1188859939575,
838,-0.18202979862689972,,9.308520384365693e-05,,0.26600515842437744,,0.43757906556129456,,283.4472966194153,
839,0.02832992561161518,,0.0005214788252487779,,0.2748062014579773,,0.44577404856681824,,283.77656745910645,
840,0.1025528684258461,,4.173050547251478e-05,,0.25710541009902954,,0.44166091084480286,,284.1047999858856,
841,0.06633825600147247,,0.0004797480651177466,,0.27091842889785767,,0.454000324010849,,284.43339490890503,
842,0.07214319705963135,,3.9127022319007665e-05,,0.27180108428001404,,0.44207221269607544,,284.7621569633484,
843,0.12045373022556305,,6.517819565488026e-05,,0.26126742362976074,,0.43590250611305237,,285.0907075405121,
844,-0.1173841580748558,,7.07787912688218e-05,,0.2614370584487915,,0.4186273217201233,,285.4190397262573,
845,-0.20694054663181305,,0.0001471153664169833,,0.27638018131256104,,0.44042694568634033,,285.7470552921295,
846,0.09661706537008286,,0.00016064647934399545,,0.2626286745071411,,0.4301441013813019,,286.0757875442505,
847,-0.12511873245239258,,4.6735967771383e-05,,0.266965389251709,,0.43837040662765503,,286.40448665618896,
848,-0.11117860674858093,,0.00024028583720792085,,0.2593923807144165,,0.4725094735622406,,286.73293685913086,
849,0.10173934698104858,,0.0002776105247903615,,0.2505797743797302,,0.44947588443756104,,287.06098794937134,
850,-0.0136974286288023,,0.0003036255366168916,,0.2703121602535248,,0.4198612570762634,,287.38906145095825,
851,0.03458333760499954,,1.0135321645066142e-05,,0.26184114813804626,,0.41369155049324036,,287.7175784111023,
852,0.042051468044519424,,2.5168032152578235e-05,,0.2598441243171692,,0.3931258022785187,,288.0456781387329,
853,0.17740507423877716,,7.488397386623546e-05,,0.25989025831222534,,0.4021747410297394,,288.37498354911804,
854,-0.10668077319860458,,0.00018010874919127673,,0.2685852348804474,,0.4478306174278259,,288.70300245285034,
855,-0.045093949884176254,,0.0008129491470754147,,0.27225977182388306,,0.43220070004463196,,289.0318441390991,
856,0.028551166877150536,,9.995158325182274e-05,,0.2658754885196686,,0.4387816786766052,,289.36019802093506,
857,-0.09754543751478195,,0.00028055888833478093,,0.26657745242118835,,0.4367251396179199,,289.6883726119995,
858,-0.054378945380449295,,8.003351103980094e-05,,0.26244643330574036,,0.4276762008666992,,290.01692509651184,
859,-0.016442956402897835,,0.0002838448854163289,,0.26618969440460205,,0.4184372127056122,,290.345773935318,
860,-0.10946890711784363,,0.00047282330342568457,,0.286599338054657,,0.3748379647731781,,291.4472644329071,
861,0.003653825493529439,,0.00018119026208296418,,0.26817864179611206,,0.3785397708415985,,291.77564573287964,
862,0.07446866482496262,,0.00012623121438082308,,0.26248955726623535,,0.4106222689151764,,292.10380005836487,
863,-0.15409588813781738,,1.5471898223040625e-05,,0.27077949047088623,,0.4369463622570038,,292.4315574169159,
864,-0.0005830127047374845,,7.562810060335323e-05,,0.25341877341270447,,0.43488985300064087,,292.75957894325256,
865,-0.17785347998142242,,7.999702938832343e-05,,0.2668474018573761,,0.45893609523773193,,293.08836579322815,
866,0.07162143290042877,,8.511388296028599e-05,,0.2702747583389282,,0.4618152976036072,,293.4171018600464,
867,-0.008851326070725918,,0.00012602722563315183,,0.2714027166366577,,0.46017003059387207,,293.7446234226227,
868,-0.021454758942127228,,7.504966197302565e-05,,0.2717113494873047,,0.476211279630661,,294.0732388496399,
869,0.0010850857943296432,,0.00011581878061406314,,0.269549161195755,,0.4930751621723175,,294.4019968509674,
870,0.13152439892292023,,2.152959132217802e-05,,0.25809183716773987,,0.4951317608356476,,294.7302746772766,
871,0.08830804377794266,,6.678653790004319e-07,,0.24958042800426483,,0.5037693381309509,,295.05784940719604,
872,-0.004709201864898205,,5.293255890137516e-05,,0.23778508603572845,,0.48279231786727905,,295.38625168800354,
873,-0.07333631813526154,,0.00022380173322744668,,0.2400323897600174,,0.47538867592811584,,295.7154321670532,
874,0.22410307824611664,,1.9194499145669397e-06,,0.23573605716228485,,0.45852476358413696,,296.04359102249146,
875,0.027235981076955795,,0.00040893672849051654,,0.25326448678970337,,0.4280875325202942,,296.371301651001,
876,0.0510655902326107,,9.634091111365706e-05,,0.2418406754732132,,0.4145141541957855,,296.69890117645264,
877,-0.1250050663948059,,7.358223228948191e-05,,0.238324373960495,,0.420683890581131,,297.0272307395935,
878,-0.09807074069976807,,7.339599687838927e-05,,0.2349776029586792,,0.4461853504180908,,297.3549873828888,
879,0.08216630667448044,,2.5929217372322455e-05,,0.23555657267570496,,0.45153242349624634,,297.6831486225128,
880,-0.05258261039853096,,1.6245210645138286e-05,,0.24073490500450134,,0.45276638865470886,,298.0109956264496,
881,-0.08201632648706436,,3.968114106100984e-05,,0.23672311007976532,,0.4556455910205841,,298.3392901420593,
882,-0.06422431021928787,,0.00011587833432713524,,0.24003148078918457,,0.4712755084037781,,298.66741490364075,
883,-0.016788145527243614,,0.000197697983821854,,0.2406618744134903,,0.480735719203949,,298.9954102039337,
884,0.0413191132247448,,5.368806887418032e-05,,0.238851860165596,,0.49060726165771484,,299.32354164123535,
885,0.21277080476284027,,0.0006239740177989006,,0.23423093557357788,,0.5173426866531372,,299.65227150917053,
886,0.04707822576165199,,4.740858275908977e-05,,0.2379668802022934,,0.5185766816139221,,299.9805006980896,
887,-0.031655292958021164,,0.0007667522877454758,,0.26343753933906555,,0.4967769682407379,,300.30911803245544,
888,0.01602276600897312,,0.00041011275607161224,,0.26020586490631104,,0.4911330044269562,,300.6369559764862,
889,-0.00225685047917068,,3.354007640155032e-05,,0.2563590109348297,,0.500700056552887,,300.9649705886841,
890,0.010635904967784882,,0.0009386250749230385,,0.28211259841918945,,0.5718574523925781,,301.2928922176361,
891,-0.054522138088941574,,3.339991963002831e-05,,0.2792358994483948,,0.558695375919342,,301.6210684776306,
892,-0.0281391479074955,,0.00024949779617600143,,0.2795795500278473,,0.5776157975196838,,301.9487180709839,
893,0.033622100949287415,,0.00011994420492555946,,0.2755495607852936,,0.5887212753295898,,302.2774910926819,
894,-0.06806542724370956,,0.00016892232815735042,,0.2758987247943878,,0.581728994846344,,302.6056296825409,
895,0.13728280365467072,,6.842789298389107e-05,,0.2726597487926483,,0.5952210426330566,,302.93345952033997,
896,0.11054813861846924,,0.0007045070524327457,,0.28342539072036743,,0.6276699900627136,,303.2608292102814,
897,0.022784849628806114,,0.00010260620911139995,,0.2771010100841522,,0.5968214273452759,,303.5888569355011,
898,-0.11840774118900299,,1.7195683540194295e-05,,0.2739485502243042,,0.6186210513114929,,303.91695404052734,
899,-0.07066544145345688,,8.303539652843028e-05,,0.2740854024887085,,0.6046363711357117,,304.24490118026733,
900,-0.04034246504306793,,0.00022447004448622465,,0.2758391201496124,,0.5659728646278381,,304.57302927970886,
901,0.008552586659789085,,2.351187140448019e-05,,0.26854485273361206,,0.5231961607933044,,304.9027533531189,
902,-0.09201312810182571,,4.5411987230181694e-05,,0.2606513798236847,,0.5005739331245422,,305.23037934303284,
903,0.29042598605155945,,5.0127146096201614e-05,,0.2601180970668793,,0.491841197013855,,305.5581433773041,
904,-0.032912757247686386,,3.197774640284479e-05,,0.2517509162425995,,0.4860828220844269,,305.88612365722656,
905,-0.13870202004909515,,0.00015268423885572702,,0.23765696585178375,,0.4823809862136841,,306.2143108844757,
906,-0.054090194404125214,,4.152123801759444e-05,,0.23638981580734253,,0.4819696843624115,,306.5420958995819,
907,0.2308976650238037,,0.000191234314115718,,0.24539560079574585,,0.4803244471549988,,306.8704092502594,
908,0.062497787177562714,,0.0007212384371086955,,0.25504425168037415,,0.46062955260276794,,307.1980414390564,
909,0.0944305807352066,,5.5337946832878515e-05,,0.2571337819099426,,0.4667992889881134,,307.5269105434418,
910,-0.1531820297241211,,0.000251533929258585,,0.2512200176715851,,0.44001564383506775,,307.85450291633606,
911,-0.2044052630662918,,4.8816759772307705e-06,,0.2554464042186737,,0.4412495791912079,,308.1824760437012,
912,0.05816285312175751,,1.9626711946330033e-05,,0.24725989997386932,,0.45523425936698914,,308.5104036331177,
913,0.07309214770793915,,0.0002581954177003354,,0.24865221977233887,,0.4445401132106781,,308.8385362625122,
914,0.04252493754029274,,0.00022831435489933938,,0.2435530424118042,,0.4387816786766052,,309.1670060157776,
915,-0.09662285447120667,,9.594325092621148e-05,,0.24076002836227417,,0.44988715648651123,,309.4952208995819,
916,-0.022364649921655655,,9.881649020826444e-05,,0.23520362377166748,,0.47004157304763794,,309.82321882247925,
917,-0.023688703775405884,,0.00011915960203623399,,0.24051697552204132,,0.465105801820755,,310.15119218826294,
918,0.020082388073205948,,0.0005030838074162602,,0.25554049015045166,,0.4614039659500122,,310.47947812080383,
919,-0.01788697950541973,,7.291497604455799e-05,,0.25245532393455505,,0.46757370233535767,,310.80770540237427,
920,0.1654602587223053,,0.00014090327022131532,,0.24881017208099365,,0.4387816786766052,,311.1358017921448,
921,0.004011583048850298,,0.000199351561604999,,0.24454297125339508,,0.43841859698295593,,311.46435499191284,
922,0.0714244693517685,,6.787868915125728e-05,,0.24502359330654144,,0.43430545926094055,,311.7920980453491,
923,0.03295873478055,,0.00010115483746631071,,0.24107231199741364,,0.4330233037471771,,312.12035512924194,
924,0.03855147957801819,,1.573491545059369e-06,,0.24005457758903503,,0.43261197209358215,,312.4482228755951,
925,-0.0821533203125,,0.0006480421870946884,,0.25389596819877625,,0.4292455315589905,,312.7760601043701,
926,-0.010247166268527508,,1.1987469406449236e-05,,0.24690553545951843,,0.42389845848083496,,313.10430097579956,
927,0.07077047973871231,,6.12772346357815e-05,,0.2446160614490509,,0.42242419719696045,,313.4323992729187,
928,0.11478530615568161,,4.014587375422707e-06,,0.24154607951641083,,0.43171340227127075,,313.7605128288269,
929,0.008777028881013393,,1.1776029168686364e-05,,0.23905037343502045,,0.4391930103302002,,314.08860969543457,
930,0.1624167561531067,,0.00023001545923762023,,0.2323586791753769,,0.45070981979370117,,314.4166944026947,
931,0.1531805545091629,,0.00023962986597325653,,0.22812296450138092,,0.45276638865470886,,314.7443745136261,
932,-0.15326212346553802,,8.602078742114827e-05,,0.2256699502468109,,0.46798500418663025,,315.0721821784973,
933,-0.09842853248119354,,0.00011784966045524925,,0.22490036487579346,,0.454000324010849,,315.400603055954,
934,-0.01561419665813446,,0.0002703028148971498,,0.23277096450328827,,0.44947588443756104,,315.728333234787,
935,-0.028216298669576645,,0.000551228818949312,,0.2360093742609024,,0.487728089094162,,316.05583000183105,
936,-0.038311123847961426,,9.282230894314125e-05,,0.2278953641653061,,0.4572908282279968,,316.38375663757324,
937,-0.024179333820939064,,4.907685797661543e-05,,0.2284775972366333,,0.4692189693450928,,316.71250557899475,
938,0.01973952166736126,,0.00010102006490342319,,0.2271745502948761,,0.44988715648651123,,317.80916261672974,
939,-0.1494010090827942,,4.714347960543819e-05,,0.22721083462238312,,0.4227404296398163,,318.1373596191406,
940,0.10341940820217133,,0.00026750643155537546,,0.23128512501716614,,0.4366491734981537,,318.4655816555023,
941,0.1451384723186493,,0.00020248765940777957,,0.22694069147109985,,0.4162076413631439,,318.7934501171112,
942,-0.007563435938209295,,0.00023321363551076502,,0.2325524538755417,,0.4466448724269867,,319.12159276008606,
943,0.038475070148706436,,3.675932384794578e-05,,0.22354629635810852,,0.4338459074497223,,319.44984793663025,
944,-0.03657335788011551,,0.00032331544207409024,,0.23270195722579956,,0.4404751658439636,,319.7778899669647,
945,-0.07027945667505264,,0.0002306922251591459,,0.23129220306873322,,0.43224889039993286,,320.10610461235046,
946,0.12236566096544266,,1.7212365492014214e-05,,0.22731395065784454,,0.43965253233909607,,320.43371963500977,
947,0.03011709451675415,,0.00013891253911424428,,0.24112237989902496,,0.4265373945236206,,320.76209330558777,
948,0.07442744076251984,,0.0002250576944788918,,0.2522916793823242,,0.43837040662765503,,321.09061336517334,
949,0.0578114315867424,,0.00017968376050703228,,0.2436690479516983,,0.4469320774078369,,321.4187767505646,
950,0.007899370975792408,,7.271963841049e-05,,0.2387680560350418,,0.46428319811820984,,321.74686455726624,
951,0.03980836644768715,,0.00013788329670205712,,0.23477648198604584,,0.46062955260276794,,322.07512378692627,
952,-0.17983195185661316,,1.6025911463657394e-05,,0.23834459483623505,,0.47867918014526367,,322.4034593105316,
953,-0.06416592746973038,,6.690101872663945e-05,,0.2318475842475891,,0.46551713347435,,322.73149037361145,
954,-0.017094409093260765,,5.972437793388963e-05,,0.2335423231124878,,0.46551713347435,,323.0592770576477,
955,-0.004694866947829723,,0.00010637580999173224,,0.2249973565340042,,0.4556455910205841,,323.38730573654175,
956,-0.0523492805659771,,1.7750800907379016e-05,,0.23086506128311157,,0.47209814190864563,,323.7154417037964,
957,-0.00868942216038704,,1.591862201166805e-05,,0.22086118161678314,,0.4745660126209259,,324.04362750053406,
958,-0.12239164113998413,,4.451410859473981e-05,,0.21845708787441254,,0.4951317608356476,,324.37146496772766,
959,-0.18703196942806244,,5.182070890441537e-05,,0.21646293997764587,,0.5082938075065613,,324.699835062027,
960,0.20786860585212708,,4.001495472039096e-05,,0.2379208654165268,,0.5181653499603271,,325.02746534347534,
961,-0.04696129634976387,,8.673588126839604e-06,,0.22947530448436737,,0.5181653499603271,,325.3558487892151,
962,-0.14620426297187805,,8.779367817624006e-06,,0.22409550845623016,,0.5173426866531372,,325.68354892730713,
963,-0.10671702772378922,,0.00020606658654287457,,0.23051434755325317,,0.5346179008483887,,326.01188802719116,
964,-0.0500800684094429,,0.00012728730507660657,,0.21995782852172852,,0.5087051391601562,,326.3403251171112,
965,-0.009919678792357445,,6.224271783139557e-05,,0.20600737631320953,,0.4971882998943329,,326.66858315467834,
966,-0.04380020871758461,,0.0002241847396362573,,0.20914404094219208,,0.487316757440567,,326.9964671134949,
967,0.018588963896036148,,0.00032641872530803084,,0.198526069521904,,0.4688076376914978,,327.32488465309143,
968,0.08601253479719162,,0.0001250541245099157,,0.20544135570526123,,0.46592840552330017,,327.6530113220215,
969,-0.051799267530441284,,2.314664379809983e-05,,0.1956600844860077,,0.44536271691322327,,327.9813666343689,
970,-0.08314825594425201,,0.00011611518857534975,,0.19430704414844513,,0.43590250611305237,,328.3099298477173,
971,0.15498031675815582,,0.00016981565568130463,,0.19155457615852356,,0.4523550570011139,,328.6379313468933,
972,0.01219748705625534,,1.4907741388014983e-05,,0.1915208101272583,,0.44906455278396606,,328.96577548980713,
973,-0.041743744164705276,,5.042733027948998e-05,,0.1935204118490219,,0.44207221269607544,,329.29445219039917,
974,-0.023627743124961853,,5.555581083172001e-06,,0.20205441117286682,,0.43220070004463196,,329.62232875823975,
975,-0.015125892125070095,,1.3016581760894042e-05,,0.1988983452320099,,0.40916708111763,,329.9503092765808,
976,0.013920692726969719,,7.737624400760978e-05,,0.19423717260360718,,0.40669918060302734,,330.2782802581787,
977,0.008543555624783039,,0.0001259638083865866,,0.1997627317905426,,0.41944992542266846,,330.6065790653229,
978,-0.1070670485496521,,3.8329486415022984e-05,,0.2083507776260376,,0.4021747410297394,,330.93442368507385,
979,-0.03431473299860954,,0.0001325596822425723,,0.19758638739585876,,0.41369155049324036,,331.26250076293945,
980,-0.09729236364364624,,2.4932827727752738e-05,,0.1985950767993927,,0.4239743649959564,,331.5902347564697,
981,0.1100287213921547,,2.4432425561826676e-05,,0.19826428592205048,,0.4350798726081848,,331.91803216934204,
982,-0.07000177353620529,,8.604064350947738e-05,,0.19318309426307678,,0.4149254858493805,,332.24570298194885,
983,-0.04039439931511879,,0.00040778203401714563,,0.23526759445667267,,0.45893609523773193,,332.57424211502075,
984,-0.006026049144566059,,1.629468533792533e-05,,0.24900370836257935,,0.4235630929470062,,332.9020428657532,
985,0.025196097791194916,,7.973366882652044e-05,,0.23700571060180664,,0.40464261174201965,,333.2300260066986,
986,0.010200874879956245,,0.0001335821143584326,,0.23805975914001465,,0.4075218439102173,,333.5581543445587,
987,-0.12203763425350189,,0.00030128518119454384,,0.21994410455226898,,0.39148059487342834,,333.88599038124084,
988,0.004313530866056681,,6.202546501299366e-05,,0.2196204513311386,,0.3774958848953247,,334.2140636444092,
989,0.027244875207543373,,8.258566231233999e-05,,0.20892806351184845,,0.3853108882904053,,334.54253578186035,
990,-0.11127496510744095,,0.00012370158219709992,,0.2060282826423645,,0.3910692632198334,,334.87030506134033,
991,-0.0032375024165958166,,2.3602633518748917e-05,,0.20420444011688232,,0.3980615735054016,,335.1990156173706,
992,-0.041250504553318024,,0.00017419423966202885,,0.2055698186159134,,0.4017634093761444,,335.52700567245483,
993,0.023117603734135628,,0.00025956518948078156,,0.20850230753421783,,0.442483514547348,,335.8550374507904,
994,-0.020447520539164543,,6.77170610288158e-05,,0.20151497423648834,,0.43220070004463196,,336.18322682380676,
995,0.04682159796357155,,0.00013234943617135286,,0.21218229830265045,,0.43631380796432495,,336.511647939682,
996,-0.027619652450084686,,0.0001306733611272648,,0.21118007600307465,,0.44371744990348816,,336.83948612213135,
997,-0.03602936491370201,,0.00012522055476438254,,0.2151082158088684,,0.44166091084480286,,337.1674816608429,
998,-0.0688086599111557,,6.414286326617002e-05,,0.2087302953004837,,0.43096673488616943,,337.49496388435364,
999,-0.10669435560703278,,7.174692291300744e-05,,0.20646215975284576,,0.43055540323257446,,337.8233308792114,
1000,-0.13655820488929749,,5.277495347399963e-06,,0.2085486352443695,,0.4350798726081848,,338.151309967041,
1001,-0.019218457862734795,,5.700429937860463e-06,,0.21095752716064453,,0.44741928577423096,,338.47953271865845,
1002,0.08133509755134583,,4.215608350932598e-05,,0.20918729901313782,,0.4523550570011139,,338.8071165084839,
1003,-0.1350778043270111,,0.00015613912546541542,,0.21517853438854218,,0.45687952637672424,,339.13612127304077,
1004,-0.014264383353292942,,0.0005361782968975604,,0.23442406952381134,,0.4618152976036072,,339.4646716117859,
1005,-0.035889122635126114,,0.00018268221174366772,,0.24667364358901978,,0.47333207726478577,,339.79274892807007,
1006,-0.0583748035132885,,1.4576678950106725e-05,,0.2364496886730194,,0.46592840552330017,,340.1204023361206,
1007,-0.01929498091340065,,5.7129760534735397e-05,,0.25020259618759155,,0.4749773442745209,,340.4486937522888,
1008,0.01232550572603941,,5.575439445237862e-06,,0.2335273176431656,,0.46428319811820984,,340.7768409252167,
1009,0.14490099251270294,,0.00011430844460846856,,0.22853486239910126,,0.4560568928718567,,341.105042219162,
1010,-0.020974665880203247,,2.1611211195704527e-05,,0.22502239048480988,,0.45317772030830383,,341.4332253932953,
1011,-0.018985910341143608,,0.0001047634650603868,,0.22246770560741425,,0.46263793110847473,,341.7607276439667,
1012,0.09237424284219742,,3.5365885651117424e-06,,0.20596057176589966,,0.43055540323257446,,342.0882565975189,
1013,-0.025517551228404045,,2.4903914891183376e-05,,0.21278038620948792,,0.42685359716415405,,342.4158582687378,
1014,-0.02861418016254902,,5.863755177415442e-06,,0.2087629735469818,,0.4219178259372711,,342.74357867240906,
1015,0.06093556806445122,,4.5195956772658974e-05,,0.20712827146053314,,0.420272558927536,,343.0718252658844,
1016,-0.1335633397102356,,2.911347837653011e-05,,0.19989162683486938,,0.42109519243240356,,344.165988445282,
1017,-0.015561489388346672,,6.11195428064093e-05,,0.20386987924575806,,0.4169820547103882,,344.49405455589294,
1018,-0.09052413702011108,,8.819991307973396e-06,,0.19357703626155853,,0.4186273217201233,,344.8221368789673,
1019,-0.05056380480527878,,1.680904097156599e-05,,0.1990620493888855,,0.4465966820716858,,345.14949083328247,
1020,0.033945269882678986,,0.00011639723379630595,,0.2058527022600174,,0.4470079839229584,,345.47717928886414,
1021,0.15268154442310333,,5.0270635256310925e-05,,0.21515950560569763,,0.4165707230567932,,345.8050608634949,
1022,-0.03831185773015022,,9.429063356947154e-05,,0.22153043746948242,,0.44330617785453796,,346.13288736343384,
1023,0.14377588033676147,,1.7551494238432497e-05,,0.2071821689605713,,0.4334346354007721,,346.46062660217285,
1024,-0.14614304900169373,,3.0165470889187418e-05,,0.19732530415058136,,0.4301441013813019,,346.78857803344727,
1025,0.013903283514082432,,4.0871065721148625e-05,,0.2073829174041748,,0.43261197209358215,,347.1168761253357,
1026,-0.006629807874560356,,0.00022557021293323487,,0.21292062103748322,,0.45358899235725403,,347.4444468021393,
1027,0.059300221502780914,,7.56496820031316e-06,,0.19699588418006897,,0.4556455910205841,,347.7721972465515,
1028,-0.06151312589645386,,0.0001483421219745651,,0.20238879323005676,,0.4560568928718567,,348.100031375885,
1029,-0.039464205503463745,,0.00021249450219329447,,0.21807661652565002,,0.44330617785453796,,348.42798256874084,
1030,0.008584039285779,,8.229978266172111e-05,,0.21845398843288422,,0.4350798726081848,,348.7558014392853,
1031,-0.0042430926114320755,,2.304331610503141e-05,,0.20920929312705994,,0.4190385937690735,,349.0846724510193,
1032,-0.009382328018546104,,1.3035989923082525e-06,,0.20243912935256958,,0.4153367877006531,,349.4128077030182,
1033,0.13286249339580536,,4.896841710433364e-05,,0.20619772374629974,,0.4075218439102173,,349.74033308029175,
1034,0.033943548798561096,,6.663060776190832e-05,,0.19617216289043427,,0.39929553866386414,,350.06806206703186,
1035,-0.012745642103254795,,0.00013626969303004444,,0.18890856206417084,,0.4112236499786377,,350.3961253166199,
1036,-0.004314532037824392,,1.86770466825692e-05,,0.181195929646492,,0.40299734473228455,,350.7243688106537,
1037,-0.09544091671705246,,0.0003017745038960129,,0.1847703605890274,,0.38983532786369324,,351.0525679588318,
1038,0.0008403777610510588,,6.900848529767245e-05,,0.18753065168857574,,0.38613349199295044,,351.3800733089447,
1039,-0.020599016919732094,,2.5513340006000362e-05,,0.18831650912761688,,0.3960050344467163,,351.70851731300354,
1040,-0.06673450022935867,,0.0006429294589906931,,0.24097976088523865,,0.39353713393211365,,352.0365688800812,
1041,0.10128853470087051,,7.067684055073187e-05,,0.23341897130012512,,0.3927145302295685,,352.3646104335785,
1042,0.04600434750318527,,0.0005890883621759713,,0.264167845249176,,0.4186273217201233,,352.6923797130585,
1043,-0.05472699925303459,,0.00010505538375582546,,0.26175031065940857,,0.4149254858493805,,353.0204756259918,
1044,0.08242404460906982,,0.0004652922507375479,,0.29340261220932007,,0.40309247374534607,,353.3485085964203,
1045,-0.03172378987073898,,3.4710817999439314e-05,,0.29273998737335205,,0.420272558927536,,353.6761066913605,
1046,-0.03580912575125694,,6.575101724592969e-05,,0.2849259376525879,,0.4149254858493805,,354.0043568611145,
1047,0.1406579464673996,,9.606157254893333e-05,,0.27388879656791687,,0.4198612570762634,,354.332839012146,
1048,-0.037952255457639694,,0.0001569193264003843,,0.28000354766845703,,0.44166091084480286,,354.6611328125,
1049,0.10953277349472046,,0.0005060394178144634,,0.29869452118873596,,0.4371364414691925,,354.98909163475037,
1050,0.1715102344751358,,5.9086520195705816e-05,,0.3005484342575073,,0.42849886417388916,,355.31670212745667,
1051,0.049422383308410645,,0.00010238779213977978,,0.2920607626438141,,0.40720558166503906,,355.64467668533325,
1052,0.04914071410894394,,1.1508454917930067e-05,,0.27067798376083374,,0.40720558166503906,,355.9722900390625,
1053,-0.11446204036474228,,0.00011319226905470714,,0.2471378743648529,,0.4103250801563263,,356.3005418777466,
1054,0.16834373772144318,,9.047208550327923e-06,,0.24899838864803314,,0.3841719627380371,,356.62895584106445,
1055,0.03656623139977455,,0.00042589916847646236,,0.2759718596935272,,0.3948661684989929,,356.95670223236084,
1056,-0.10959699749946594,,0.0001410872209817171,,0.2654261291027069,,0.40099653601646423,,357.2846670150757,
1057,-0.07998821139335632,,0.00021490483777597547,,0.2544165253639221,,0.41320428252220154,,357.6122841835022,
1058,-0.08508668839931488,,0.00017194061365444213,,0.2647530138492584,,0.42060792446136475,,357.9403820037842,
1059,-0.14408154785633087,,0.00010011489212047309,,0.2612481713294983,,0.4288342297077179,,358.2679765224457,
1060,0.037887390702962875,,5.973123188596219e-05,,0.2552556097507477,,0.39729470014572144,,358.59601521492004,
1061,0.022190112620592117,,2.0608749764505774e-05,,0.2482444792985916,,0.3898910582065582,,358.92434096336365,
1062,0.0350974015891552,,0.00014851003652438521,,0.24374280869960785,,0.3857043385505676,,359.25216341018677,
1063,0.10282330214977264,,5.5474843975389376e-05,,0.2395855337381363,,0.39034169912338257,,359.58005452156067,
1064,0.026910701766610146,,6.220363866304979e-05,,0.2329074889421463,,0.39280956983566284,,359.9080593585968,
1065,-0.12564438581466675,,1.5944802726153284e-05,,0.22907836735248566,,0.3710099458694458,,360.2363922595978,
1066,-0.01961691305041313,,7.625015132362023e-05,,0.22605086863040924,,0.37800225615501404,,360.56380558013916,
1067,0.0051838490180671215,,2.4447272153338417e-05,,0.21519923210144043,,0.3800588548183441,,360.89215207099915,
1068,0.039537396281957626,,0.00011809081479441375,,0.20441725850105286,,0.3821154236793518,,361.22038412094116,
1069,0.14224396646022797,,4.776335117639974e-05,,0.20584215223789215,,0.39445483684539795,,361.54833722114563,
1070,-0.011663097888231277,,6.894612306496128e-05,,0.19507107138633728,,0.37388914823532104,,361.87614154815674,
1071,0.006132688373327255,,1.4649010154244024e-05,,0.19501467049121857,,0.3689533770084381,,362.20428013801575,
1072,0.14413140714168549,,4.889979027211666e-05,,0.18538303673267365,,0.3297696113586426,,362.53227829933167,
1073,0.08089195936918259,,6.753407069481909e-05,,0.17527812719345093,,0.31819069385528564,,362.8600776195526,
1074,-0.06760591268539429,,0.00020506471628323197,,0.18321678042411804,,0.32329750061035156,,363.18805480003357,
1075,0.013613755814731121,,0.00033251993590965867,,0.1901918649673462,,0.34780532121658325,,363.51636576652527,
1076,0.009917404502630234,,0.00014058902161195874,,0.19344408810138702,,0.35932213068008423,,363.8436369895935,
1077,-0.051944129168987274,,0.0001081565860658884,,0.19069220125675201,,0.3825267553329468,,364.17172718048096,
1078,0.03254185989499092,,0.00010973270400427282,,0.19667428731918335,,0.37947654724121094,,364.49991369247437,
1079,0.15801000595092773,,2.8740827474393882e-05,,0.1984676569700241,,0.3893480598926544,,364.8280825614929,
1080,0.034160878509283066,,0.0001372446567984298,,0.20774397253990173,,0.3613786995410919,,365.15526390075684,
1081,0.050744932144880295,,2.7764763217419386e-05,,0.20431168377399445,,0.36764976382255554,,365.48294496536255,
1082,0.13314655423164368,,3.1835970730753615e-05,,0.21403761208057404,,0.35018983483314514,,365.81122374534607,
1083,-0.046167805790901184,,5.320650961948559e-05,,0.19757024943828583,,0.3345598578453064,,366.1389129161835,
1084,0.02171831950545311,,0.0002876833314076066,,0.20338445901870728,,0.36764976382255554,,366.46691703796387,
1085,0.10600735247135162,,5.823488754685968e-05,,0.19786085188388824,,0.36929500102996826,,366.7951829433441,
1086,0.04620448127388954,,0.00010370227391831577,,0.21006496250629425,,0.3812231421470642,,367.1230583190918,
1087,-0.006604576949030161,,0.0001895115856314078,,0.2166564166545868,,0.39191725850105286,,367.4516899585724,
1088,0.07151675969362259,,0.00018392100173514336,,0.22531142830848694,,0.3853362500667572,,367.77905201911926,
1089,-0.02503425069153309,,9.975716966437176e-05,,0.2234538197517395,,0.40878117084503174,,368.1066873073578,
1090,-0.03266722336411476,,4.2339320316386875e-07,,0.2230466604232788,,0.4096038043498993,,368.4343867301941,
1091,-0.02623903751373291,,0.000542766647413373,,0.22677990794181824,,0.41289427876472473,,368.7622220516205,
1092,0.022165292873978615,,9.241251245839521e-05,,0.22159631550312042,,0.41618481278419495,,369.08996534347534,
1093,0.02631746232509613,,5.603034878731705e-05,,0.21423842012882233,,0.4116603434085846,,369.4183235168457,
1094,-0.003744110930711031,,7.8890188888181e-05,,0.21414147317409515,,0.4107363820075989,,370.511367559433,
1095,0.06057024002075195,,2.1158122763154097e-05,,0.20941632986068726,,0.4103250801563263,,370.83911776542664,
1096,0.08732978254556656,,6.282171671045944e-05,,0.21807342767715454,,0.40950244665145874,,371.16769456863403,
1097,0.035992734134197235,,0.00023529728059656918,,0.22726695239543915,,0.41289427876472473,,371.49619722366333,
1098,0.06615573912858963,,7.725700561422855e-05,,0.21552279591560364,,0.39932090044021606,,371.8237509727478,
1099,-0.09997394680976868,,4.755259942612611e-05,,0.20305050909519196,,0.3746420741081238,,372.1524646282196,
1100,-0.10314532369375229,,2.581990702310577e-05,,0.19342899322509766,,0.3717629015445709,,372.4800488948822,
1101,-0.053453367203474045,,0.00020761933410540223,,0.20152558386325836,,0.3738194704055786,,372.80801248550415,
1102,-0.08730857819318771,,7.38923336029984e-05,,0.2010996788740158,,0.3746420741081238,,373.13545179367065,
1103,-0.007217762526124716,,0.0001339535810984671,,0.21249790489673615,,0.38615891337394714,,373.46345615386963,
1104,0.03910261020064354,,0.00015603560314048082,,0.20374290645122528,,0.4137169420719147,,373.79105138778687,
1105,0.08089505136013031,,9.00613667909056e-05,,0.19388537108898163,,0.39561909437179565,,374.1191477775574,
1106,0.10561099648475647,,3.923277108697221e-05,,0.19599829614162445,,0.3762873709201813,,374.4468147754669,
1107,-0.10811258107423782,,7.186974107753485e-05,,0.18010006844997406,,0.3749409019947052,,374.7749857902527,
1108,0.14465700089931488,,1.4253299923439045e-05,,0.18096627295017242,,0.37821856141090393,,375.1026380062103,
1109,0.1670570969581604,,1.6335899999830872e-05,,0.1800117939710617,,0.375712126493454,,375.4307315349579,
1110,-0.04947022721171379,,0.00011627912317635491,,0.1737622171640396,,0.37195885181427,,375.7590970993042,
1111,0.072008416056633,,8.975929085863754e-05,,0.17981986701488495,,0.3836183547973633,,376.0870933532715,
1112,0.08453448861837387,,6.481911987066269e-05,,0.18187636137008667,,0.40233314037323,,376.41488337516785,
1113,-0.042569998651742935,,3.194678356521763e-05,,0.1872706115245819,,0.4041699171066284,,376.7424097061157,
1114,-0.0004853653663303703,,0.00015984551282599568,,0.18610526621341705,,0.4061377942562103,,377.07001996040344,
1115,-0.07093311101198196,,9.883030725177377e-05,,0.1787579506635666,,0.3900965452194214,,377.3979709148407,
1116,0.09720705449581146,,9.130227408604696e-05,,0.18456436693668365,,0.3921389877796173,,377.7257978916168,
1117,-0.034871168434619904,,0.00012783937563654035,,0.19134211540222168,,0.4024089574813843,,378.05342841148376,
1118,-0.10908818244934082,,6.518453301396221e-05,,0.19101174175739288,,0.4067290425300598,,378.3815248012543,
1119,0.057252444326877594,,0.00038166483864188194,,0.2010093778371811,,0.3868831396102905,,378.70991039276123,
1120,-0.025110043585300446,,1.6071451682364568e-05,,0.17828649282455444,,0.3682069182395935,,379.03767561912537,
1121,-0.013569335453212261,,0.00030437411624006927,,0.18307086825370789,,0.3904564380645752,,379.36542892456055,
1122,-0.03139872848987579,,7.62325907999184e-06,,0.17851951718330383,,0.3937726616859436,,379.6934595108032,
1123,0.0308860931545496,,0.00010880403715418652,,0.18659988045692444,,0.4185543358325958,,380.02167534828186,
1124,0.03993168845772743,,5.404383409768343e-05,,0.18292087316513062,,0.42043736577033997,,380.3497722148895,
1125,-0.004234925378113985,,1.4964048205001745e-05,,0.18271692097187042,,0.39402973651885986,,380.67765498161316,
1126,-0.06250066310167313,,0.00010179296805290505,,0.185806006193161,,0.397885799407959,,381.00530099868774,
1127,0.09992805123329163,,0.00022641777468379587,,0.19425605237483978,,0.40816864371299744,,381.33313393592834,
1128,-0.00048720836639404297,,2.3189209969132207e-05,,0.18961551785469055,,0.40422260761260986,,381.66098141670227,
1129,-0.09936255216598511,,0.00012305998825468123,,0.18877087533473969,,0.424463152885437,,381.98926877975464,
1130,-0.0927266851067543,,0.00028629053849726915,,0.21187783777713776,,0.4671279489994049,,382.3168511390686,
1131,-0.007075751665979624,,0.0002588514471426606,,0.2144697904586792,,0.4763953983783722,,382.6447124481201,
1132,-0.11179707944393158,,7.817561709089205e-05,,0.21745286881923676,,0.45575734972953796,,382.97245359420776,
1133,0.07404832541942596,,2.1740444822171412e-07,,0.2121923565864563,,0.46499425172805786,,383.3007936477661,
1134,-0.014446353539824486,,5.229384623817168e-05,,0.20486979186534882,,0.4616459310054779,,383.6284143924713,
1135,-0.1267300695180893,,4.052898657391779e-05,,0.18296267092227936,,0.43259042501449585,,383.9566195011139,
1136,-0.03725430369377136,,7.0831551965966355e-06,,0.1842191219329834,,0.4205144941806793,,384.2840139865875,
1137,0.014301125891506672,,8.820390212349594e-05,,0.18442820012569427,,0.4278847575187683,,384.61188554763794,
1138,-0.026765059679746628,,2.7748383217840455e-05,,0.1814088076353073,,0.4276546537876129,,384.93935346603394,
1139,-0.007422420661896467,,0.0001238818367710337,,0.18119698762893677,,0.4190157949924469,,385.26765275001526,
1140,0.03604397550225258,,9.737536311149597e-05,,0.1922398805618286,,0.41954275965690613,,385.595739364624,
1141,0.1626550704240799,,5.591884018940618e-06,,0.1742895245552063,,0.4116121232509613,,385.9235701560974,
1142,-0.0175593513995409,,4.8347639676649123e-05,,0.16411255300045013,,0.4007508456707001,,386.25153493881226,
1143,0.00726770143955946,,2.3890095690148883e-05,,0.16284580528736115,,0.39996808767318726,,386.57950735092163,
1144,0.0029569314792752266,,4.0173639717977494e-05,,0.15941686928272247,,0.40608635544776917,,386.9076147079468,
1145,0.02288411557674408,,7.515050674555823e-05,,0.15362368524074554,,0.40332287549972534,,387.2360029220581,
1146,-0.15575826168060303,,5.555497045861557e-05,,0.15393802523612976,,0.3966004252433777,,387.5636155605316,
1147,0.037008870393037796,,0.00010568253492238,,0.15626132488250732,,0.39875051379203796,,387.89107608795166,
1148,-0.005481743719428778,,3.717366053024307e-05,,0.16033302247524261,,0.40424832701683044,,388.21918654441833,
1149,-0.06042642891407013,,4.8801051889313385e-05,,0.151255801320076,,0.38976234197616577,,388.5469994544983,
1150,0.004079490900039673,,5.7785709941526875e-05,,0.14635853469371796,,0.39261582493782043,,388.87451934814453,
1151,0.03955434635281563,,3.256018680986017e-05,,0.14632463455200195,,0.3914332985877991,,389.2027955055237,
1152,0.0926089808344841,,1.2138528290961403e-05,,0.14525939524173737,,0.3757648169994354,,389.5310482978821,
1153,0.04952535405755043,,2.284922629769426e-05,,0.1499052345752716,,0.3634350299835205,,389.8588328361511,
1154,0.13953229784965515,,0.00021961444872431457,,0.15095683932304382,,0.37369537353515625,,390.1868987083435,
1155,0.065658338367939,,4.805297066923231e-06,,0.1497011035680771,,0.3694729804992676,,390.5143795013428,
1156,-0.055326905101537704,,0.00013743476301897317,,0.15933799743652344,,0.37258997559547424,,390.8421468734741,
1157,0.15179164707660675,,0.00010525829566176981,,0.15825459361076355,,0.39214026927948,,391.16983008384705,
1158,0.0506930872797966,,3.618193295551464e-05,,0.15373468399047852,,0.3829435408115387,,391.4980237483978,
1159,0.0672249048948288,,0.00015242092194966972,,0.15996567904949188,,0.3840669095516205,,391.82585167884827,
1160,0.16989634931087494,,6.809342448832467e-05,,0.16906465590000153,,0.3694440424442291,,392.1536371707916,
1161,-0.07462514191865921,,6.285907875280827e-05,,0.1661509871482849,,0.4178988039493561,,392.48215532302856,
1162,0.15152475237846375,,6.489000952569768e-05,,0.17249269783496857,,0.4119732975959778,,392.8095006942749,
1163,0.042760442942380905,,4.696623363997787e-05,,0.16619916260242462,,0.3915618360042572,,393.13710498809814,
1164,0.05421891063451767,,8.662944310344756e-05,,0.16525988280773163,,0.3951094448566437,,393.46467638015747,
1165,0.05408680811524391,,2.916183802881278e-05,,0.17354007065296173,,0.3878600299358368,,393.7921841144562,
1166,0.10438365489244461,,1.9122742742183618e-05,,0.17937810719013214,,0.3813689351081848,,394.12103962898254,
1167,0.18136149644851685,,0.00027932517696172,,0.1941988617181778,,0.3926672339439392,,394.44856429100037,
1168,-0.012019455432891846,,2.6957941372529604e-05,,0.17406007647514343,,0.39865702390670776,,394.7763843536377,
1169,-0.015260283835232258,,2.454721470712684e-05,,0.17071957886219025,,0.38891398906707764,,395.10373854637146,
1170,0.036499686539173126,,0.0002053151256404817,,0.18309463560581207,,0.38296282291412354,,395.4315872192383,
1171,0.014615682885050774,,0.00013096965267322958,,0.18315938115119934,,0.37886250019073486,,395.7598464488983,
1172,-0.03630445525050163,,5.0702721637208015e-05,,0.18008218705654144,,0.3562518060207367,,396.85594868659973,
1173,0.08502227813005447,,0.00021524092881008983,,0.19398808479309082,,0.37620052695274353,,397.18401551246643,
1174,-0.03213689848780632,,3.411278885323554e-05,,0.19212786853313446,,0.35928526520729065,,397.5118758678436,
1175,0.06267429143190384,,0.00011931677727261558,,0.18640974164009094,,0.36730873584747314,,397.8398857116699,
1176,0.07201049476861954,,8.954803342930973e-05,,0.17412476241588593,,0.38076484203338623,,398.1676993370056,
1177,0.10174686461687088,,3.8498768844874576e-05,,0.179728165268898,,0.3750193119049072,,398.49578738212585,
1178,0.09560401737689972,,9.053686517290771e-05,,0.19777342677116394,,0.35779422521591187,,398.8237340450287,
1179,-0.0066522168926894665,,6.727508298354223e-05,,0.17899583280086517,,0.35890093445777893,,399.1517753601074,
1180,0.06671898812055588,,3.0070545108173974e-05,,0.17937345802783966,,0.3595050275325775,,399.4808928966522,
1181,-0.007972977124154568,,1.5557738151983358e-05,,0.17483855783939362,,0.35794976353645325,,399.8081078529358,
1182,0.03901517763733864,,3.5479442885844037e-06,,0.17593498528003693,,0.3602505624294281,,400.1358768939972,
1183,0.06201888993382454,,1.1421549061196856e-05,,0.16701094806194305,,0.35778266191482544,,400.4639847278595,
1184,0.10207828879356384,,0.00011881269165314734,,0.18657732009887695,,0.3477054536342621,,400.7918338775635,
1185,0.019209621474146843,,2.5758843548828736e-05,,0.18848763406276703,,0.3443635404109955,,401.1195478439331,
1186,0.026720447465777397,,4.755298141390085e-05,,0.17957574129104614,,0.3524869680404663,,401.4478187561035,
1187,0.062120355665683746,,1.4953395293559879e-05,,0.1695549637079239,,0.3562518060207367,,401.7753975391388,
1188,0.08023003488779068,,4.86603457829915e-05,,0.17520591616630554,,0.3268428444862366,,402.10307478904724,
1189,-0.023267356678843498,,5.489191971719265e-05,,0.18514560163021088,,0.3014069199562073,,402.43124508857727,
1190,0.009327668696641922,,3.978176664531929e-06,,0.1890600025653839,,0.281561017036438,,402.7588586807251,
1191,0.020874861627817154,,0.00010638198000378907,,0.2018640786409378,,0.26387450098991394,,403.0866537094116,
1192,0.03162773698568344,,6.817206303821877e-05,,0.20045073330402374,,0.27554553747177124,,403.41483449935913,
1193,0.03881295025348663,,4.5335942559177056e-05,,0.20559388399124146,,0.2711239159107208,,403.7425425052643,
1194,0.11777903139591217,,0.00010768861102405936,,0.21128517389297485,,0.26773059368133545,,404.07041573524475,
1195,0.07517038285732269,,4.581769462674856e-05,,0.22252145409584045,,0.27135902643203735,,404.3983452320099,
1196,0.006532961968332529,,7.75497974245809e-05,,0.21536067128181458,,0.26395538449287415,,404.72601222991943,
1197,0.05765678361058235,,4.011957935290411e-05,,0.2256855070590973,,0.25860828161239624,,405.05397152900696,
1198,-0.012231874279677868,,0.00010034899605670944,,0.23980316519737244,,0.2650478184223175,,405.38174319267273,
1199,0.08399456739425659,,8.261453331215307e-05,,0.22048655152320862,,0.25928938388824463,,405.70937967300415,
1200,0.060825858265161514,,6.421083526220173e-06,,0.21479840576648712,,0.2565736770629883,,406.0375397205353,
1201,0.12829813361167908,,1.142698329203995e-05,,0.19698242843151093,,0.2630004584789276,,406.3648769855499,
1202,0.09924469143152237,,9.185880117001943e-06,,0.2061653584241867,,0.2717408835887909,,406.6931719779968,
1203,0.034299273043870926,,2.272096389788203e-05,,0.18669377267360687,,0.2753913104534149,,407.02101826667786,
1204,-0.017977913841605186,,0.0001365468924632296,,0.17195329070091248,,0.27621394395828247,,407.3487985134125,
1205,-0.09218598902225494,,7.073705637594685e-05,,0.1750292032957077,,0.2654683589935303,,407.67651653289795,
1206,0.10485351085662842,,6.411389767890796e-05,,0.18155626952648163,,0.26587966084480286,,408.0046079158783,
1207,-0.044699523597955704,,9.320656681666151e-05,,0.1934841275215149,,0.24167640507221222,,408.3326756954193,
1208,0.02662556618452072,,2.4601300538051873e-05,,0.1782674789428711,,0.2532574534416199,,408.66039991378784,
1209,0.024788813665509224,,0.0001401888148393482,,0.20095375180244446,,0.24695922434329987,,408.9891130924225,
1210,0.09547456353902817,,1.7512844351585954e-05,,0.1738620102405548,,0.2557111978530884,,409.3171422481537,
1211,-0.13479560613632202,,2.143070196325425e-05,,0.1749950498342514,,0.23868151009082794,,409.64498710632324,
1212,0.04213419184088707,,6.804859822295839e-07,,0.1661492884159088,,0.24237050116062164,,409.9725420475006,
1213,-0.09438379108905792,,0.00011056094808736816,,0.17939640581607819,,0.2679349482059479,,410.3000988960266,
1214,-0.12811142206192017,,4.144399554206757e-06,,0.15756486356258392,,0.2819710373878479,,410.6274964809418,
1215,0.017506113275885582,,5.639546361635439e-05,,0.16193081438541412,,0.2909621000289917,,410.95542073249817,
1216,-0.08158596605062485,,3.126225055893883e-05,,0.1599065214395523,,0.2949531376361847,,411.28398609161377,
1217,-0.04421892389655113,,2.6471423552720807e-05,,0.1565985530614853,,0.28834640979766846,,411.61206912994385,
1218,-0.01789722964167595,,3.303761695860885e-05,,0.14460371434688568,,0.2834748923778534,,411.9404835700989,
1219,0.03219534456729889,,7.3417145358689595e-06,,0.146915465593338,,0.2842172086238861,,412.268518447876,
1220,0.01676710695028305,,7.353530963882804e-05,,0.1406392604112625,,0.2790597081184387,,412.5958409309387,
1221,0.023349305614829063,,2.689944267331157e-05,,0.13564814627170563,,0.29188114404678345,,412.92471051216125,
1222,0.06361337751150131,,3.102963819401339e-05,,0.1360933780670166,,0.27624475955963135,,413.2528340816498,
1223,-0.08060170710086823,,0.00010684649168979377,,0.13667850196361542,,0.2739745080471039,,413.5803871154785,
1224,-0.05270662531256676,,7.360386371146888e-05,,0.14153221249580383,,0.2786291241645813,,413.908282995224,
1225,-0.07192912697792053,,2.3779846742399968e-05,,0.1411956548690796,,0.2947603166103363,,414.236412525177,
1226,0.055814649909734726,,0.00011780133354477584,,0.13449272513389587,,0.30095577239990234,,414.56396102905273,
1227,-0.08155039697885513,,4.1641484131105244e-05,,0.13987332582473755,,0.2978709042072296,,414.8917260169983,
1228,-0.01999720372259617,,4.831374099012464e-05,,0.13989248871803284,,0.28914332389831543,,415.2196044921875,
1229,-0.10629266500473022,,0.00011790010466938838,,0.13723203539848328,,0.2794453203678131,,415.5477616786957,
1230,0.04870825633406639,,1.804359635571018e-05,,0.14377257227897644,,0.28542062640190125,,415.87566661834717,
1231,0.04638110101222992,,7.19861127436161e-05,,0.14244487881660461,,0.27485015988349915,,416.20398712158203,
1232,0.05778553709387779,,1.860417796706315e-05,,0.14573946595191956,,0.2765725255012512,,416.5325207710266,
1233,-0.040814366191625595,,2.6027086278190836e-05,,0.1387520730495453,,0.27410465478897095,,416.86049604415894,
1234,0.05186641588807106,,4.912136500934139e-05,,0.14238612353801727,,0.28675898909568787,,417.18862771987915,
1235,0.07452680170536041,,3.43164756486658e-05,,0.1443624496459961,,0.28663045167922974,,417.5168979167938,
1236,0.004981613717973232,,2.8113123335060664e-05,,0.1434447318315506,,0.2731470465660095,,417.8446536064148,
1237,0.063515804708004,,3.8897458580322564e-05,,0.14485731720924377,,0.27713167667388916,,418.17341327667236,
1238,0.06489104777574539,,9.661646618042141e-05,,0.14166253805160522,,0.2801329791545868,,418.5015392303467,
1239,0.07425671070814133,,1.1519841791596264e-05,,0.14233584702014923,,0.2739439904689789,,418.82964754104614,
1240,-0.15836329758167267,,1.980732304218691e-05,,0.13706158101558685,,0.253423273563385,,419.1575665473938,
1241,0.10833520442247391,,2.4263219529530033e-05,,0.1381777673959732,,0.2516494691371918,,419.4855453968048,
1242,0.051124896854162216,,0.00014281294716056436,,0.1395258605480194,,0.2486160397529602,,419.8132176399231,
1243,-0.011668173596262932,,4.369755697553046e-05,,0.13801372051239014,,0.24144373834133148,,420.14126086235046,
1244,0.038454387336969376,,3.2013587770052254e-05,,0.14184637367725372,,0.23833318054676056,,420.4696967601776,
1245,-0.03097659908235073,,4.545404590317048e-05,,0.1422942727804184,,0.2314179539680481,,420.7978184223175,
1246,0.03969036787748337,,0.00011352170986356214,,0.1568373590707779,,0.23192198574543,,421.1255304813385,
1247,-0.06549635529518127,,4.3682590330718085e-05,,0.14468418061733246,,0.23694081604480743,,421.4534754753113,
1248,0.06822313368320465,,2.719123767747078e-05,,0.13861067593097687,,0.24055957794189453,,421.78155279159546,
1249,-0.1129990816116333,,4.056668694829568e-05,,0.13249050080776215,,0.22276584804058075,,422.10952830314636,
1250,-0.1311667263507843,,0.00010222586570307612,,0.12913796305656433,,0.22709916532039642,,423.20996022224426,
1251,-0.03175155818462372,,9.761856927070767e-05,,0.1357341855764389,,0.22882257401943207,,423.53796553611755,
1252,0.0071713682264089584,,3.704519258462824e-05,,0.13724811375141144,,0.22646766901016235,,423.86612606048584,
1253,0.05254708603024483,,4.980867015547119e-05,,0.14238736033439636,,0.2284112423658371,,424.19378900527954,
1254,0.14925867319107056,,1.3826384019921534e-05,,0.13792037963867188,,0.2199011743068695,,424.5219056606293,
1255,-0.039982955902814865,,3.24110769724939e-05,,0.13750849664211273,,0.22687895596027374,,424.84997510910034,
1256,0.023411760106682777,,0.00012670304568018764,,0.14265552163124084,,0.2388070970773697,,425.178111076355,
1257,0.050546664744615555,,5.295527898852015e-06,,0.14788514375686646,,0.22583600878715515,,425.5053939819336,
1258,0.06307124346494675,,5.529134432435967e-05,,0.15834324061870575,,0.2314034402370453,,425.8331422805786,
1259,0.15369154512882233,,2.9423594241961837e-05,,0.15119296312332153,,0.2235884666442871,,426.16092014312744,
1260,0.031728021800518036,,1.0678778380679432e-05,,0.14568525552749634,,0.2153252810239792,,426.488755941391,
1261,0.002388696651905775,,4.9494614358991385e-05,,0.14042368531227112,,0.21735265851020813,,426.8165807723999,
1262,-0.051948223263025284,,7.88178076618351e-05,,0.13669005036354065,,0.22365440428256989,,427.1444938182831,
1263,-0.006411474663764238,,4.4417909521143883e-05,,0.1384025365114212,,0.22329451143741608,,427.4721186161041,
1264,0.099029541015625,,2.1426909370347857e-05,,0.14080825448036194,,0.22551771998405457,,427.8002779483795,
1265,0.010162639431655407,,8.369897113880143e-05,,0.14492997527122498,,0.2320987433195114,,428.12830543518066,
1266,0.06976915150880814,,8.73170283739455e-05,,0.16008371114730835,,0.24875696003437042,,428.4560616016388,
1267,-0.04204597696661949,,2.620139639475383e-05,,0.1606605499982834,,0.2514305114746094,,428.7839677333832,
1268,-0.0023829913698136806,,0.0001597382506588474,,0.16438965499401093,,0.2438211888074875,,429.1117899417877,
1269,-0.00908743403851986,,3.536909571266733e-05,,0.14912284910678864,,0.2265460044145584,,429.4402344226837,
1270,0.08167938143014908,,0.00011511875345604494,,0.14578743278980255,,0.22983652353286743,,429.7685627937317,
1271,0.05974007397890091,,4.0216142224380746e-05,,0.15130409598350525,,0.2323044091463089,,430.09675550460815,
1272,-0.01817554049193859,,6.442487210733816e-05,,0.14340123534202576,,0.23704883456230164,,430.4243919849396,
1273,0.05348481982946396,,0.00023743597557768226,,0.16347092390060425,,0.2773576080799103,,430.7522644996643,
1274,-0.09312547743320465,,6.339386891340837e-05,,0.1537456512451172,,0.2678973972797394,,431.0796856880188,
1275,0.16553142666816711,,2.4420724002993666e-05,,0.1436014324426651,,0.26666346192359924,,431.4074320793152,
1276,0.16211654245853424,,3.69157460227143e-05,,0.1314893215894699,,0.23458094894886017,,431.7355604171753,
1277,0.09485254436731339,,4.17027622461319e-05,,0.13490331172943115,,0.22059625387191772,,432.0633487701416,
1278,-0.08314695954322815,,3.532653136062436e-05,,0.13432525098323822,,0.21771708130836487,,432.3910653591156,
1279,0.022974379360675812,,5.678332308889367e-05,,0.13246525824069977,,0.21371692419052124,,432.7189054489136,
1280,0.14426285028457642,,2.350389513594564e-05,,0.12943100929260254,,0.210565984249115,,433.0469124317169,
1281,0.025488806888461113,,9.915003829519264e-06,,0.13622961938381195,,0.213496595621109,,433.37480425834656,
1282,0.12498678267002106,,2.2728614567313343e-05,,0.13383780419826508,,0.22012902796268463,,433.70256996154785,
1283,0.04515328258275986,,1.7709673556964844e-05,,0.1301419585943222,,0.21606729924678802,,434.03104543685913,
1284,0.03998451679944992,,1.9005003196070902e-05,,0.13015897572040558,,0.226957306265831,,434.3586263656616,
1285,0.09490898251533508,,2.513511572033167e-05,,0.1300809532403946,,0.21637578308582306,,434.68627977371216,
1286,0.03283952176570892,,2.7776839488069527e-05,,0.1304132640361786,,0.21667446196079254,,435.0138442516327,
1287,-0.020497335121035576,,1.917916733873426e-06,,0.12808121740818024,,0.22777993977069855,,435.34174036979675,
1288,-0.0667208582162857,,3.806563199759694e-06,,0.13401661813259125,,0.22902369499206543,,435.6689553260803,
1289,0.09363535791635513,,1.1245940640947083e-06,,0.12939013540744781,,0.2304534912109375,,435.99623131752014,
1290,0.0518338605761528,,8.49349016789347e-05,,0.1309412121772766,,0.23765148222446442,,436.32365441322327,
1291,0.08309788256883621,,1.0439242032589391e-05,,0.12676005065441132,,0.2333424985408783,,436.6513571739197,
1292,0.07337556034326553,,4.106128471903503e-05,,0.12348111718893051,,0.22881802916526794,,436.9795551300049,
1293,0.06361153721809387,,5.253540075500496e-05,,0.12530896067619324,,0.23200573027133942,,437.30736541748047,
1294,0.028460804373025894,,3.63608960469719e-05,,0.1226893961429596,,0.23159439861774445,,437.6351728439331,
1295,0.060555651783943176,,6.0546120948856696e-05,,0.1217612624168396,,0.23570755124092102,,437.9629023075104,
1296,-0.015122782438993454,,8.336016617249697e-05,,0.12622055411338806,,0.24712152779102325,,438.2909080982208,
1297,0.1004849523305893,,1.9029745089937933e-05,,0.12796546518802643,,0.25164595246315,,438.61835741996765,
1298,0.06168745830655098,,3.0173039704095572e-05,,0.13494201004505157,,0.2506176829338074,,438.9461612701416,
1299,0.013503799214959145,,2.3536662411061116e-05,,0.13775566220283508,,0.2471117079257965,,439.27387046813965,
1300,-0.055948104709386826,,6.140449113445356e-05,,0.12908202409744263,,0.23353834450244904,,439.6017470359802,
1301,0.04916244000196457,,5.3677962569054216e-05,,0.12653373181819916,,0.23292137682437897,,439.9285526275635,
1302,-0.04614654928445816,,3.824180021183565e-05,,0.12291603535413742,,0.2267516702413559,,440.25635743141174,
1303,-0.013836197555065155,,2.431689244986046e-05,,0.12362311780452728,,0.22161023318767548,,440.584579706192,
1304,0.049058444797992706,,5.152770972927101e-05,,0.12350105494260788,,0.21502920985221863,,440.9118993282318,
1305,-0.017934732139110565,,0.00012164366489741951,,0.12757857143878937,,0.22017061710357666,,441.2393956184387,
1306,0.0753948837518692,,3.163182918797247e-05,,0.1261020302772522,,0.2230498343706131,,441.5674378871918,
1307,-0.004907128866761923,,3.935985660064034e-05,,0.1254061758518219,,0.21174849569797516,,441.89480686187744,
1308,0.03706679120659828,,1.353793777525425e-06,,0.12568722665309906,,0.215851828455925,,442.2222101688385,
1309,-0.015335552394390106,,2.117384792654775e-05,,0.1280158907175064,,0.20876646041870117,,442.5501708984375,
1310,-0.08020809292793274,,2.653535921126604e-05,,0.12382768094539642,,0.20393353700637817,,442.878071308136,
1311,-0.00807956513017416,,2.7836376830236986e-05,,0.12044399231672287,,0.20820091664791107,,443.2056653499603,
1312,-0.0251170601695776,,4.589909440255724e-05,,0.11826605349779129,,0.2168385088443756,,443.53359961509705,
1313,-0.004811181221157312,,5.418778073362773e-06,,0.12104254961013794,,0.21894648671150208,,443.86134576797485,
1314,0.09060132503509521,,3.9129874494392425e-05,,0.12196805328130722,,0.2259388417005539,,444.189236164093,
1315,0.07513795793056488,,2.9319169698283076e-05,,0.1192309707403183,,0.22799541056156158,,444.5173215866089,
1316,0.01432054489850998,,6.102055704104714e-05,,0.11636887490749359,,0.23488491773605347,,444.8452854156494,
1317,0.09268733859062195,,7.825344800949097e-05,,0.11583273112773895,,0.23735280334949493,,445.1720724105835,
1318,0.07464784383773804,,1.2904072718811221e-05,,0.11984346061944962,,0.24218575656414032,,445.5000855922699,
1319,0.04074909910559654,,3.8736965507268906e-05,,0.12552304565906525,,0.24804697930812836,,445.8278193473816,
1320,0.07585741579532623,,8.999097917694598e-05,,0.14993618428707123,,0.2756980359554291,,446.15547585487366,
1321,0.1329905092716217,,0.00011281409388175234,,0.1417752355337143,,0.2775489389896393,,446.4830985069275,
1322,0.025506291538476944,,5.975553904136177e-06,,0.1455397754907608,,0.27981117367744446,,446.81231594085693,
1323,-0.03357527777552605,,9.95637401501881e-06,,0.13351775705814362,,0.27055662870407104,,447.1398799419403,
1324,0.016945714130997658,,1.5303226973628625e-05,,0.12849462032318115,,0.2691170275211334,,447.46709966659546,
1325,0.029041241854429245,,1.2558383787109051e-05,,0.11804264783859253,,0.26192882657051086,,447.79519987106323,
1326,0.13493379950523376,,4.168771192780696e-05,,0.1154254823923111,,0.2633684277534485,,448.1229135990143,
1327,0.14141730964183807,,9.50150060816668e-05,,0.11761713027954102,,0.2646023631095886,,448.4505178928375,
1328,-0.08536172658205032,,0.00011437909415690228,,0.11702018976211548,,0.2652193307876587,,448.77829456329346,
1329,0.024732841178774834,,8.50104697747156e-05,,0.12958034873008728,,0.2642938792705536,,449.8791422843933,
1330,0.11414214223623276,,3.448178540566005e-05,,0.11609026789665222,,0.25308558344841003,,450.2067756652832,
1331,-0.0730745941400528,,4.8333778977394104e-05,,0.11520878225564957,,0.25843265652656555,,450.5347948074341,
1332,-0.03639167174696922,,2.4878470867406577e-05,,0.1019662469625473,,0.24424231052398682,,450.8626186847687,
1333,-0.024970969185233116,,0.00010670795745681971,,0.10794277489185333,,0.2539082169532776,,451.19050884246826,
1334,0.08111034333705902,,5.8265653933631256e-05,,0.10645966231822968,,0.263882577419281,,451.5181655883789,
1335,0.035143811255693436,,0.00022602456738241017,,0.11035165190696716,,0.2756050229072571,,451.84593319892883,
1336,0.15088912844657898,,5.3784315241500735e-05,,0.11135176569223404,,0.263882577419281,,452.1735100746155,
1337,0.07639586925506592,,2.0373821826069616e-05,,0.1109263077378273,,0.2652193307876587,,452.501056432724,
1338,0.042047567665576935,,0.00010519064380787313,,0.11981353163719177,,0.2742682695388794,,452.8291275501251,
1339,0.10802269726991653,,4.253496808814816e-05,,0.12910254299640656,,0.27601632475852966,,453.15660548210144,
1340,-0.01312272995710373,,9.496152051724494e-05,,0.13451890647411346,,0.27046358585357666,,453.48441648483276,
1341,0.09192139655351639,,9.244627290172502e-05,,0.13131706416606903,,0.2668645977973938,,453.8119215965271,
1342,0.021213240921497345,,8.312981663038954e-05,,0.14949621260166168,,0.2744739055633545,,454.1401240825653,
1343,0.05809390917420387,,5.806997432955541e-05,,0.14200828969478607,,0.27416542172431946,,454.46822237968445,
1344,0.015382432378828526,,3.520129030221142e-05,,0.1451275646686554,,0.2883557677268982,,454.79611921310425,
1345,-0.10318296402692795,,8.099773549474776e-05,,0.14311546087265015,,0.28938403725624084,,455.12381291389465,
1346,0.0912889838218689,,4.2981799197150394e-05,,0.14328917860984802,,0.2685098648071289,,455.45142221450806,
1347,-0.04271087422966957,,3.7554814298346173e-06,,0.14332064986228943,,0.2740626037120819,,455.7789692878723,
1348,0.07929643988609314,,8.323592919623479e-05,,0.15730628371238708,,0.2753993570804596,,456.1062834262848,
1349,0.08144662529230118,,5.294161383062601e-05,,0.15938632190227509,,0.2726229727268219,,456.43372225761414,
1350,0.0927007868885994,,3.247087443014607e-05,,0.14397846162319183,,0.2807464599609375,,456.7612042427063,
1351,0.04274976626038551,,6.797732930863276e-05,,0.1371156871318817,,0.28753313422203064,,457.08864569664,
1352,0.017741866409778595,,3.841312718577683e-05,,0.1334351748228073,,0.28218603134155273,,457.41667675971985,
1353,0.06913924217224121,,1.8306565152670373e-06,,0.1325189471244812,,0.2751937210559845,,457.7435920238495,
1354,-0.001117973355576396,,5.1767350669251755e-05,,0.12227891385555267,,0.2663504481315613,,458.07164764404297,
1355,0.04498772695660591,,6.151809793664142e-05,,0.12250107526779175,,0.26491084694862366,,458.3992419242859,
1356,0.02874581329524517,,4.411839472595602e-05,,0.1194511279463768,,0.26398539543151855,,458.72644329071045,
1357,0.04819370061159134,,4.4648273615166545e-05,,0.11418396979570389,,0.26491084694862366,,459.0541887283325,
1358,0.05797543376684189,,5.049445462645963e-05,,0.11417025327682495,,0.26604196429252625,,459.38273429870605,
1359,0.03185402601957321,,9.047600178746507e-05,,0.11538263410329819,,0.2712862193584442,,459.7098762989044,
1360,0.07021714001893997,,4.133599213673733e-05,,0.11039844900369644,,0.28012949228286743,,460.03750133514404,
1361,0.06229758262634277,,4.2809537262655795e-05,,0.10951019078493118,,0.27714744210243225,,460.3654685020447,
1362,-0.030360259115695953,,2.369816866121255e-05,,0.10298843681812286,,0.2763248085975647,,460.69347977638245,
1363,0.05703924223780632,,8.14554441603832e-05,,0.10784155130386353,,0.2823916971683502,,461.0208377838135,
1364,0.017642371356487274,,3.279805969214067e-05,,0.1086089089512825,,0.28198039531707764,,461.3484618663788,
1365,0.023378806188702583,,8.983607585832942e-06,,0.10340628027915955,,0.2719031870365143,,461.67626190185547,
1366,-0.024601971730589867,,7.249240297824144e-05,,0.10003459453582764,,0.27827855944633484,,462.00590324401855,
1367,0.0032002031803131104,,8.228777733165771e-05,,0.10126152634620667,,0.2793068587779999,,462.3337514400482,
1368,-0.034096550196409225,,8.114599768305197e-05,,0.10116834938526154,,0.2839341461658478,,462.66110849380493,
1369,0.07956816256046295,,6.249042780837044e-05,,0.09713142365217209,,0.2765304744243622,,462.9884855747223,
1370,-0.06276120990514755,,5.899292591493577e-05,,0.10037077963352203,,0.280232310295105,,463.3166720867157,
1371,0.054118502885103226,,5.775341560365632e-05,,0.10914313793182373,,0.2870189845561981,,463.6448121070862,
1372,-0.07302254438400269,,9.711169695947319e-05,,0.11159161478281021,,0.3063507676124573,,463.97259163856506,
1373,0.05551362782716751,,5.117537875776179e-05,,0.11423967033624649,,0.3094356060028076,,464.30012559890747,
1374,0.07084555178880692,,4.3877982534468174e-05,,0.12259050458669662,,0.325065553188324,,464.62786078453064,
1375,0.08487576246261597,,5.7759301853366196e-05,,0.13118202984333038,,0.32588815689086914,,464.95520782470703,
1376,0.04154306650161743,,6.855611718492582e-05,,0.12540893256664276,,0.32012978196144104,,465.2826886177063,
1377,0.07341913133859634,,6.382757874234812e-06,,0.1090874969959259,,0.2879444360733032,,465.61010909080505,
1378,0.035155944526195526,,6.37031698715873e-05,,0.11219321191310883,,0.28969255089759827,,465.93806195259094,
1379,-0.0009274196345359087,,0.00013226093142293394,,0.11343125998973846,,0.2900010347366333,,466.2652802467346,
1380,0.09782540798187256,,2.7717076591216028e-05,,0.11439768224954605,,0.2842426300048828,,466.5932412147522,
1381,0.10951610654592514,,7.163907866925001e-05,,0.11599291861057281,,0.26789286732673645,,466.9211149215698,
1382,0.022919317707419395,,4.833879938814789e-05,,0.1171865314245224,,0.269435316324234,,467.249388217926,
1383,-0.010128440335392952,,0.00012798266834579408,,0.11896752566099167,,0.2712862193584442,,467.5772051811218,
1384,-0.0030468010809272528,,7.445218216162175e-05,,0.12098931521177292,,0.2832143306732178,,467.90476870536804,
1385,-0.020668186247348785,,1.2715647244476713e-05,,0.11965420097112656,,0.27673614025115967,,468.232617855072,
1386,0.010734423995018005,,4.9965445214184e-05,,0.12682074308395386,,0.28126057982444763,,468.5603358745575,
1387,0.031213006004691124,,6.291020690696314e-05,,0.13443619012832642,,0.27344563603401184,,468.8882622718811,
1388,0.09661859273910522,,5.336860704119317e-05,,0.11844208091497421,,0.2670702338218689,,469.2156147956848,
1389,-0.03857608884572983,,6.495870184153318e-05,,0.11431419104337692,,0.27200600504875183,,469.54366755485535,
1390,0.11363599449396133,,3.348844620632008e-05,,0.11318759620189667,,0.26398539543151855,,469.8714876174927,
1391,0.03384949639439583,,6.443615711759776e-05,,0.11071828007698059,,0.26192882657051086,,470.1988456249237,
1392,0.06013872101902962,,3.396338070160709e-05,,0.11355653405189514,,0.2531884014606476,,470.5267198085785,
1393,-0.04126334190368652,,5.964055526419543e-05,,0.11001919209957123,,0.23714713752269745,,470.85415267944336,
1394,0.09612099081277847,,6.892548844916746e-05,,0.10559194535017014,,0.23108026385307312,,471.1826078891754,
1395,-0.03475552797317505,,7.034870941424742e-05,,0.10751605778932571,,0.2359132021665573,,471.50998306274414,
1396,0.15701842308044434,,0.00012221529323142022,,0.11995665729045868,,0.2446536421775818,,471.8375940322876,
1397,0.011569633148610592,,2.947778375528287e-05,,0.11712715029716492,,0.2433168590068817,,472.16521644592285,
1398,0.011095051653683186,,9.953421249520034e-05,,0.12653514742851257,,0.24773849546909332,,472.49283385276794,
1399,0.11428973823785782,,5.195872290642001e-05,,0.12154251337051392,,0.22222720086574554,,472.82046151161194,
1400,-0.07212015241384506,,5.74845980736427e-05,,0.11733140796422958,,0.21276697516441345,,473.148175239563,
1401,-0.04301324859261513,,4.8805042752064764e-05,,0.11233522742986679,,0.22366680204868317,,473.4755928516388,
1402,0.044181108474731445,,8.60605578054674e-05,,0.11795084178447723,,0.23107045888900757,,473.8030261993408,
1403,-0.033330392092466354,,2.1727772036683746e-05,,0.1181831806898117,,0.22202153503894806,,474.1307442188263,
1404,-0.06273536384105682,,7.991764869075269e-05,,0.1147853434085846,,0.2399137020111084,,474.4579770565033,
1405,-0.02064947970211506,,9.623773075873032e-05,,0.11305613070726395,,0.23107045888900757,,474.78553891181946,
1406,-0.01866907812654972,,0.00016900390619412065,,0.1228487491607666,,0.23559489846229553,,475.11310505867004,
1407,0.10160783678293228,,0.00010645683505572379,,0.11681024730205536,,0.24114765226840973,,476.20619678497314,
1408,-0.02350747026503086,,0.00010649738396750763,,0.11746852099895477,,0.23888541758060455,,476.53378534317017,
1409,0.05152227729558945,,5.777655678684823e-05,,0.11533185839653015,,0.22983652353286743,,476.86101937294006,
1410,-0.04093172028660774,,4.6297460357891396e-05,,0.12147653847932816,,0.22716297209262848,,477.18824887275696,
1411,0.04757912456989288,,2.62422672676621e-05,,0.11890861392021179,,0.24011936783790588,,477.5156328678131,
1412,0.007889343425631523,,0.00011952827480854467,,0.11615066975355148,,0.25184181332588196,,477.84315824508667,
1413,0.026087157428264618,,5.830145164509304e-05,,0.11787758767604828,,0.24670039117336273,,478.17033529281616,
1414,-0.08191762864589691,,0.00011753249418688938,,0.12608793377876282,,0.26664912700653076,,478.4980640411377,
1415,-0.0031261490657925606,,1.5666035324102268e-05,,0.12017536163330078,,0.24834565818309784,,478.8259439468384,
1416,0.06416082382202148,,6.233608291950077e-05,,0.1209183931350708,,0.23682884871959686,,479.15367341041565,
1417,0.09460674226284027,,8.794917812338099e-05,,0.1207636371254921,,0.23909108340740204,,479.48080468177795,
1418,-0.04786502569913864,,7.414544961648062e-05,,0.11518361419439316,,0.24690605700016022,,479.80793261528015,
1419,0.02401946485042572,,0.00010283289157086983,,0.11913860589265823,,0.25348708033561707,,480.13563537597656,
1420,-0.012144302949309349,,0.00012033079838147387,,0.1249661073088646,,0.2547210156917572,,480.4632203578949,
1421,0.01763678900897503,,8.976007666205987e-05,,0.1300385445356369,,0.24999091029167175,,480.791113615036,
1422,-0.056731585413217545,,4.33360728493426e-05,,0.11857963353395462,,0.2397080659866333,,481.1178185939789,
1423,-0.03761177882552147,,5.4302265198202804e-05,,0.12428978085517883,,0.2512248456478119,,481.4451367855072,
1424,0.0902043953537941,,6.994552677497268e-05,,0.12606406211853027,,0.24649474024772644,,481.77277851104736,
1425,-0.029278403148055077,,8.45748363644816e-05,,0.1333875209093094,,0.25184181332588196,,482.1003999710083,
1426,0.029705800116062164,,5.613173561869189e-05,,0.13411211967468262,,0.2543097138404846,,482.4279799461365,
1427,-0.05627700313925743,,9.492766548646614e-05,,0.13350766897201538,,0.25801151990890503,,482.75534319877625,
1428,-0.02080303058028221,,4.881015411228873e-05,,0.14394289255142212,,0.26891136169433594,,483.08254623413086,
1429,0.08248735219240189,,2.906630288634915e-05,,0.13417920470237732,,0.2736414670944214,,483.4101324081421,
1430,-0.03761757165193558,,3.887599450536072e-05,,0.13132824003696442,,0.2641812562942505,,483.73806262016296,
1431,0.03446108102798462,,9.004367893794551e-05,,0.12914907932281494,,0.27076226472854614,,484.06552815437317,
1432,-0.06832345575094223,,3.171067510265857e-05,,0.1259564757347107,,0.2658264935016632,,484.39338994026184,
1433,0.046292513608932495,,0.00013494484301190823,,0.1305951029062271,,0.2641812562942505,,484.7207465171814,
1434,-0.01780892163515091,,5.94596604059916e-05,,0.12998156249523163,,0.27240753173828125,,485.0478398799896,
1435,0.1050964891910553,,0.00013381744793150574,,0.1322774887084961,,0.2717905640602112,,485.37581276893616,
1436,0.13809318840503693,,6.679356010863557e-05,,0.1476510912179947,,0.29071101546287537,,485.703218460083,
1437,0.07881014794111252,,6.166364619275555e-05,,0.1312965750694275,,0.2717905640602112,,486.0306775569916,
1438,-0.0879426971077919,,5.344956662156619e-05,,0.12991629540920258,,0.28762614727020264,,486.3583164215088,
1439,0.0936562642455101,,5.674191561411135e-05,,0.12374866008758545,,0.2808394730091095,,486.68577003479004,
1440,0.03445703536272049,,4.757891656481661e-05,,0.12239347398281097,,0.27652066946029663,,487.01306223869324,
1441,0.06863074749708176,,7.061649375827983e-05,,0.1239863857626915,,0.2898883819580078,,487.3402187824249,
1442,0.0426175519824028,,1.338470792688895e-05,,0.11931943148374557,,0.2896827161312103,,487.66720366477966,
1443,0.06448399275541306,,3.0607159715145826e-05,,0.12053439021110535,,0.2970863878726959,,487.9948194026947,
1444,0.08777867257595062,,3.886939521180466e-05,,0.11808318644762039,,0.29461848735809326,,488.32313895225525,
1445,0.08590110391378403,,7.139095032471232e-06,,0.1200391948223114,,0.297292023897171,,488.6497666835785,
1446,0.04142473265528679,,4.1001811041496694e-05,,0.11806199699640274,,0.2888600826263428,,488.97761726379395,
1447,-0.01476950105279684,,6.902439054101706e-05,,0.11955834180116653,,0.2923562526702881,,489.30579948425293,
1448,0.014104346744716167,,1.2225990758452099e-05,,0.11395937204360962,,0.2756980359554291,,489.6331055164337,
1449,0.0890563353896141,,4.807658842764795e-05,,0.11857368797063828,,0.2845412790775299,,489.9603214263916,
1450,-0.021105660125613213,,8.634980622446164e-05,,0.12238744646310806,,0.29071101546287537,,490.2872574329376,
1451,0.04934573173522949,,5.020512253395282e-05,,0.1180945336818695,,0.291739284992218,,490.61449098587036,
1452,0.010161962360143661,,6.412844231817871e-05,,0.11545932292938232,,0.28351300954818726,,490.9418444633484,
1453,0.034374408423900604,,5.0096183258574456e-05,,0.11378130316734314,,0.2896827161312103,,491.26929926872253,
1454,0.016154173761606216,,5.023584526497871e-05,,0.11964596807956696,,0.275081068277359,,491.5976734161377,
1455,0.019944990053772926,,5.704991417587735e-05,,0.12767013907432556,,0.24464382231235504,,491.92551827430725,
1456,-0.026164142414927483,,6.39322679489851e-05,,0.11927954107522964,,0.24957959353923798,,492.25332593917847,
1457,0.0511041060090065,,6.2493585573975e-05,,0.11888465285301208,,0.24608340859413147,,492.5808138847351,
1458,0.0622236542403698,,5.324283119989559e-05,,0.11554838716983795,,0.25554364919662476,,492.9082615375519,
1459,-0.020132923498749733,,2.9216118491603993e-05,,0.11355087906122208,,0.25924548506736755,,493.2358236312866,
1460,0.039084985852241516,,5.678957313648425e-05,,0.10955949872732162,,0.24238158762454987,,493.5635633468628,
1461,0.0371524803340435,,5.7159322750521824e-05,,0.11179123818874359,,0.23004215955734253,,493.89093804359436,
1462,0.08266089856624603,,6.990262772887945e-05,,0.11902938783168793,,0.23703451454639435,,494.21887707710266,
1463,0.01687978021800518,,3.7161506043048576e-05,,0.1162920892238617,,0.2532814145088196,,494.5465862751007,
1464,0.039578501135110855,,2.534306258894503e-05,,0.12033504247665405,,0.2604794204235077,,494.87404346466064,
1465,0.024898122996091843,,8.715782314538956e-05,,0.11677727848291397,,0.252870112657547,,495.2019429206848,
1466,7.63988500693813e-05,,4.2817180656129494e-05,,0.11991649866104126,,0.2506078779697418,,495.5294198989868,
1467,0.07071053981781006,,3.5079145163763314e-05,,0.12202443182468414,,0.25945115089416504,,495.85755252838135,
1468,0.07168037444353104,,6.161558121675625e-05,,0.12622135877609253,,0.2473173588514328,,496.1855010986328,
1469,0.015600215643644333,,2.1438225303427316e-05,,0.13057288527488708,,0.24978524446487427,,496.5138204097748,
1470,-0.04098916053771973,,5.457765291794203e-05,,0.12502843141555786,,0.2588341534137726,,496.84095215797424,
1471,0.10027209669351578,,6.479362491518259e-05,,0.12871335446834564,,0.24978524446487427,,497.16889691352844,
1472,0.012988852337002754,,5.021989272790961e-05,,0.12875501811504364,,0.2625359892845154,,497.4967715740204,
1473,0.061543550342321396,,2.294387377332896e-05,,0.1281939297914505,,0.24320422112941742,,497.82399463653564,
1474,-0.06100774556398392,,6.782547279726714e-05,,0.12618803977966309,,0.24361552298069,,498.1516511440277,
1475,0.08773640543222427,,4.6009943616809323e-05,,0.1297774612903595,,0.2617133557796478,,498.4786584377289,
1476,-0.04596267268061638,,5.913185668759979e-05,,0.13084670901298523,,0.2571888864040375,,498.8061285018921,
1477,0.01640055701136589,,6.755383219569921e-05,,0.12684978544712067,,0.2586285173892975,,499.1334683895111,
1478,-0.07451021671295166,,5.041401891503483e-05,,0.12860111892223358,,0.25369274616241455,,499.4607455730438,
1479,0.04466864466667175,,0.000148539780639112,,0.14267529547214508,,0.2565719187259674,,499.78831481933594,
1480,-0.043163299560546875,,5.810002767248079e-05,,0.14236105978488922,,0.25554364919662476,,500.11618995666504,
1481,-0.015788981691002846,,1.4616332009609323e-05,,0.13998040556907654,,0.24999091029167175,,500.4440381526947,
1482,-0.05407080426812172,,6.22458101133816e-05,,0.1330500990152359,,0.2514305114746094,,500.7714042663574,
1483,-0.042502887547016144,,0.00013847113586962223,,0.13593743741512299,,0.2654151916503906,,501.09888553619385,
1484,-0.023568207398056984,,0.00015997431182768196,,0.13290399312973022,,0.26459255814552307,,501.42647767066956,
1485,0.04618661478161812,,0.0001243395236087963,,0.13548830151557922,,0.2561606168746948,,502.5239882469177,
1486,0.052563004195690155,,0.00012022473674733192,,0.14752529561519623,,0.2454664409160614,,502.8517236709595,
1487,0.027960943058133125,,0.00011439479567343369,,0.14523988962173462,,0.2619190216064453,,503.1798779964447,
1488,-0.05128669738769531,,9.537688310956582e-05,,0.13933971524238586,,0.2693226635456085,,503.5070836544037,
1489,-0.041778504848480225,,6.389179907273501e-05,,0.14907518029212952,,0.28556957840919495,,503.8348844051361,
1490,0.022607803344726562,,4.315079058869742e-05,,0.14422212541103363,,0.2804281711578369,,504.1626753807068,
1491,0.017933180555701256,,2.6097703084815294e-05,,0.14085549116134644,,0.28742048144340515,,504.4902677536011,
1492,0.010515263304114342,,6.621961074415594e-05,,0.13619650900363922,,0.2808394730091095,,504.81789088249207,
1493,-0.026958968490362167,,0.00011008221190422773,,0.13380828499794006,,0.2863922119140625,,505.14520049095154,
1494,0.02646810933947563,,0.00011241547326790169,,0.12741926312446594,,0.2824847102165222,,505.472487449646,
1495,0.0895601287484169,,2.2854148483020253e-05,,0.13792403042316437,,0.302844762802124,,505.7996392250061,
1496,0.10653535276651382,,2.4651959392940626e-05,,0.1327885389328003,,0.27590370178222656,,506.1267240047455,
1497,-0.0031471108086407185,,0.00010232931526843458,,0.13185766339302063,,0.2584228515625,,506.4541883468628,
1498,0.003158066188916564,,1.2551294275908731e-05,,0.12988166511058807,,0.25780585408210754,,506.7817294597626,
1499,0.06326358765363693,,5.693996718036942e-05,,0.12623588740825653,,0.24875696003437042,,507.1094477176666,
1500,-0.06606130301952362,,6.046874477760866e-05,,0.12884525954723358,,0.24834565818309784,,507.43702387809753,
1501,0.028612947091460228,,4.654798249248415e-05,,0.12264275550842285,,0.24999091029167175,,507.76460123062134,
1502,0.04812063276767731,,0.00015706777048762888,,0.13196250796318054,,0.24813999235630035,,508.09216570854187,
1503,0.009315124712884426,,5.701251211576164e-05,,0.12410115450620651,,0.2586285173892975,,508.4196443557739,
1504,0.006557407323271036,,0.00012337512453086674,,0.12698441743850708,,0.2660321593284607,,508.7471752166748,
1505,-0.04417576640844345,,5.8448673371458426e-05,,0.13529546558856964,,0.25760021805763245,,509.07472229003906,
1506,0.028948955237865448,,6.929731171112508e-05,,0.1317208707332611,,0.24361552298069,,509.4028015136719,
1507,0.10778233408927917,,7.527332491008565e-05,,0.1339721977710724,,0.24999091029167175,,509.73025131225586,
1508,0.10569406300783157,,3.4142783988500014e-05,,0.13288506865501404,,0.2598624527454376,,510.05720615386963,
1509,-0.003327314741909504,,8.043558045756072e-05,,0.12491556257009506,,0.25204747915267944,,510.38434314727783,
1510,0.02360496297478676,,7.810155511833727e-05,,0.1273120492696762,,0.2682943642139435,,510.711847782135,
1511,0.020213641226291656,,6.588298856513575e-05,,0.12754903733730316,,0.28577524423599243,,511.0393044948578,
1512,-0.03227322921156883,,7.17102739145048e-05,,0.12227737158536911,,0.2793998718261719,,511.3665363788605,
1513,-0.002402133774012327,,0.0001453704753657803,,0.14255891740322113,,0.29832032322883606,,511.6942503452301,
1514,-0.15523259341716766,,8.320155029650778e-05,,0.14550676941871643,,0.29646942019462585,,512.0221617221832,
1515,0.005055881571024656,,5.2537692681653425e-05,,0.13064371049404144,,0.27096793055534363,,512.3494734764099,
1516,0.03187328577041626,,4.305529364501126e-05,,0.13298435509204865,,0.28207340836524963,,512.6768362522125,
1517,0.0566585436463356,,5.8984660427086055e-05,,0.13888390362262726,,0.28145644068717957,,513.0045173168182,
1518,-0.04846435785293579,,9.501718886895105e-05,,0.1351734846830368,,0.27610936760902405,,513.3320479393005,
1519,0.04597616568207741,,0.00016506768588442355,,0.1505666822195053,,0.2756980359554291,,513.6599688529968,
1520,0.013700265437364578,,0.00012325012357905507,,0.14807651937007904,,0.2824847102165222,,513.9875917434692,
1521,-0.012441148050129414,,9.13546682568267e-05,,0.14713354408740997,,0.28742048144340515,,514.3154039382935,
1522,0.03159525617957115,,5.748901457991451e-05,,0.14801949262619019,,0.2919449508190155,,514.6427624225616,
1523,-0.0069497679360210896,,6.76111230859533e-05,,0.1485338658094406,,0.29667505621910095,,514.970817565918,
1524,0.06922920793294907,,0.00012724772386718541,,0.13905395567417145,,0.2956467866897583,,515.2978632450104,
1525,0.06289080530405045,,4.2546773329377174e-05,,0.1321268379688263,,0.28577524423599243,,515.6256282329559,
1526,-0.0070950030349195,,0.00010026878589997068,,0.1389170140028,,0.28721484541893005,,515.9532074928284,
1527,-0.02825390361249447,,5.856950519955717e-05,,0.13381341099739075,,0.27796027064323425,,516.2809157371521,
1528,0.0393628291785717,,3.1171755836112425e-05,,0.1273326724767685,,0.25780585408210754,,516.6083009243011,
1529,-0.04558555409312248,,9.323014819528908e-05,,0.12388987839221954,,0.26520952582359314,,516.9358832836151,
1530,0.011033906601369381,,7.935358007671311e-05,,0.1236787810921669,,0.27076226472854614,,517.2641236782074,
1531,0.02272495999932289,,2.876278813346289e-05,,0.12285096198320389,,0.2693226635456085,,517.5914196968079,
1532,-0.02864161878824234,,6.819600093876943e-05,,0.12416712194681168,,0.26150768995285034,,517.9184653759003,
1533,0.008306190371513367,,8.618539141025394e-05,,0.12616650760173798,,0.2643868923187256,,518.2458972930908,
1534,0.1113344132900238,,4.391042239149101e-05,,0.12579168379306793,,0.2584228515625,,518.5735023021698,
1535,-0.001161253429017961,,9.48248416534625e-05,,0.12962885200977325,,0.28351300954818726,,518.9008173942566,
1536,0.09907638281583786,,2.043996937572956e-05,,0.12323242425918579,,0.2617133557796478,,519.2286653518677,
1537,0.003424727823585272,,5.842058817506768e-05,,0.12851014733314514,,0.2623303234577179,,519.5564703941345,
1538,0.1309531033039093,,7.65272561693564e-05,,0.13235072791576385,,0.28145644068717957,,519.8842086791992,
1539,0.018577374517917633,,6.209434650372714e-05,,0.1339244544506073,,0.2775489389896393,,520.2113962173462,
1540,0.014916293323040009,,8.296575106214732e-05,,0.13268442451953888,,0.2793998718261719,,520.5386250019073,
1541,-0.08647812902927399,,0.00010207302693743259,,0.12884466350078583,,0.28536394238471985,,520.8661756515503,
1542,0.1287146657705307,,0.00010680809646146372,,0.134098619222641,,0.2880374491214752,,521.1941463947296,
1543,0.06839870661497116,,0.0001251166977453977,,0.13915733993053436,,0.3071635663509369,,521.5218243598938,
1544,0.07009302079677582,,6.242924428079277e-05,,0.13450247049331665,,0.2880374491214752,,521.8493821620941,
1545,-0.020865660160779953,,6.658382335444912e-05,,0.13267399370670319,,0.297703355550766,,522.1770236492157,
1546,0.09443069994449615,,0.00011048450687667355,,0.13020706176757812,,0.2756980359554291,,522.5040998458862,
1547,0.1621621549129486,,3.640729119069874e-05,,0.13028517365455627,,0.24978524446487427,,522.8316602706909,
1548,0.08900797367095947,,7.102070958353579e-05,,0.12989473342895508,,0.24649235606193542,,523.1588842868805,
1549,-0.05564260482788086,,9.86393351922743e-05,,0.1393739879131317,,0.24834325909614563,,523.4867660999298,
1550,0.028791198506951332,,7.697918044868857e-05,,0.12671975791454315,,0.25903981924057007,,523.8142533302307,
1551,0.019349757581949234,,0.0001110566226998344,,0.12016168236732483,,0.2623303234577179,,524.1415510177612,
1552,0.07043683528900146,,0.00015359331155195832,,0.13305920362472534,,0.2604794204235077,,524.4691090583801,
1553,-0.02430097572505474,,9.244957618648186e-05,,0.1314225196838379,,0.26109638810157776,,524.7967627048492,
1554,-0.07907986640930176,,6.519461021525785e-05,,0.12528696656227112,,0.2791942059993744,,525.1242952346802,
1555,0.041074857115745544,,8.521811832906678e-05,,0.1293378621339798,,0.28947705030441284,,525.451934337616,
1556,-0.00039406298310495913,,5.460537795443088e-05,,0.13146473467350006,,0.2902996838092804,,525.7799880504608,
1557,0.048109427094459534,,5.003059050068259e-05,,0.11719263345003128,,0.26109638810157776,,526.1078488826752,
1558,-0.015280636958777905,,0.00019488188263494521,,0.12933552265167236,,0.28577524423599243,,526.4353713989258,
1559,-0.021332623437047005,,2.6642277589417063e-05,,0.12283147126436234,,0.26335862278938293,,526.7629301548004,
1560,0.05128554254770279,,6.973740528337657e-05,,0.12508746981620789,,0.25965678691864014,,527.0912575721741,
1561,0.06401804089546204,,4.910937786917202e-05,,0.12186295539140701,,0.26664912700653076,,527.4179902076721,
1562,0.05259323865175247,,9.851993672782555e-05,,0.11967629939317703,,0.27405276894569397,,527.7453501224518,
1563,-0.034173913300037384,,6.043157554813661e-05,,0.11242494732141495,,0.27425843477249146,,528.8433609008789,
1564,0.03767158091068268,,5.38151798537001e-05,,0.1158299371600151,,0.2567775845527649,,529.1706790924072,
1565,-0.04352409392595291,,9.779073297977448e-05,,0.13372749090194702,,0.2717905640602112,,529.4981958866119,
1566,0.09233861416578293,,5.172923920326866e-05,,0.1262945532798767,,0.2713792324066162,,529.8253972530365,
1567,0.04388681799173355,,4.247410470270552e-05,,0.12072546035051346,,0.25554364919662476,,530.152827501297,
1568,0.045469559729099274,,5.865351340617053e-05,,0.11153429746627808,,0.24793432652950287,,530.4805653095245,
1569,0.030396632850170135,,9.381621202919632e-05,,0.11443564295768738,,0.24114765226840973,,530.807549238205,
1570,0.0068830824457108974,,8.650503878016025e-05,,0.11548899114131927,,0.23826844990253448,,531.1346089839935,
1571,-0.06326259672641754,,5.271596091915853e-05,,0.11046051979064941,,0.2456721067428589,,531.4620387554169,
1572,0.015987439081072807,,4.1106010030489415e-05,,0.10699952393770218,,0.26315295696258545,,531.7891767024994,
1573,0.08454443514347076,,5.439174856292084e-05,,0.11489672213792801,,0.2674717605113983,,532.1168746948242,
1574,0.029411111027002335,,7.413288403768092e-05,,0.1181776225566864,,0.26109638810157776,,532.444013595581,
1575,0.053480055183172226,,5.5142743804026395e-05,,0.11875230818986893,,0.26294729113578796,,532.7717068195343,
1576,0.1417458951473236,,2.0765874069184065e-05,,0.11372116953134537,,0.24608340859413147,,533.0997817516327,
1577,-0.07677765190601349,,7.82367933425121e-05,,0.1122153177857399,,0.2543097138404846,,533.4268984794617,
1578,0.0648030936717987,,7.655338413314894e-05,,0.11798784881830215,,0.26130205392837524,,533.7541382312775,
1579,-0.004166807048022747,,3.3135333069367334e-05,,0.1090993657708168,,0.2588341534137726,,534.0816802978516,
1580,-0.020270980894565582,,5.604979014606215e-05,,0.10755757242441177,,0.2608907222747803,,534.4093415737152,
1581,-0.07698045670986176,,4.2242827476002276e-05,,0.11095201224088669,,0.2530757486820221,,534.7368664741516,
1582,-0.03330151364207268,,0.0001479663624195382,,0.10980359464883804,,0.2598624527454376,,535.0642614364624,
1583,0.03311264514923096,,2.6399655325803906e-05,,0.11460552364587784,,0.25595495104789734,,535.3918886184692,
1584,-0.05315409600734711,,4.528622594079934e-05,,0.10718885064125061,,0.24402685463428497,,535.7191777229309,
1585,0.1409296840429306,,7.246687164297327e-05,,0.11166021227836609,,0.23374399542808533,,536.0466282367706,
1586,0.03278745338320732,,4.673314106184989e-05,,0.11695054173469543,,0.24299855530261993,,536.3739433288574,
1587,0.009166717529296875,,5.3631531045539305e-05,,0.1291663497686386,,0.23353596031665802,,536.7009437084198,
1588,-0.06102953478693962,,5.798614438390359e-05,,0.12347233295440674,,0.25119316577911377,,537.0282049179077,
1589,-0.0005260991747491062,,0.00013036499149166048,,0.12831681966781616,,0.2600184381008148,,537.3560888767242,
1590,0.039132259786129,,4.2909297917503864e-05,,0.12644062936306,,0.2489129602909088,,537.6832184791565,
1591,0.0177146103233099,,9.316575597040355e-05,,0.12608137726783752,,0.24721015989780426,,538.0106587409973,
1592,0.031998004764318466,,3.240216392441653e-05,,0.11872366070747375,,0.24546405673027039,,538.3384041786194,
1593,0.008255872875452042,,0.00010220387775916606,,0.11942549049854279,,0.24258483946323395,,538.6654536724091,
1594,0.0881100445985794,,1.1345613529556431e-05,,0.12708385288715363,,0.27261078357696533,,538.9931855201721,
1595,0.10445703566074371,,8.129594789352268e-05,,0.11743155866861343,,0.2672636806964874,,539.3203756809235,
1596,-0.015674389898777008,,6.555244908668101e-05,,0.11272149533033371,,0.2565695345401764,,539.6477098464966,
1597,-0.025647154077887535,,7.488355913665146e-05,,0.11122171580791473,,0.24978284537792206,,539.9748356342316,
1598,0.15742236375808716,,8.54874451761134e-05,,0.11367618292570114,,0.25369033217430115,,540.3025870323181,
1599,0.006688808556646109,,7.496609759982675e-05,,0.11455541849136353,,0.23086239397525787,,540.6300692558289,
1600,0.038801390677690506,,0.00012868967314716429,,0.12176477909088135,,0.2501941919326782,,540.9575545787811,
1601,0.017250601202249527,,7.846783410059288e-05,,0.1280277669429779,,0.24423010647296906,,541.2843141555786,
1602,0.02243053913116455,,8.996971882879734e-05,,0.13051095604896545,,0.24196787178516388,,541.6121456623077,
1603,0.12646786868572235,,6.971193215576932e-05,,0.1302025467157364,,0.24957720935344696,,541.9393935203552,
1604,0.018389936536550522,,5.051961852586828e-05,,0.12201488018035889,,0.22901147603988647,,542.2665796279907,
1605,0.054838936775922775,,1.8338456357014365e-05,,0.11928381770849228,,0.2360038459300995,,542.5943531990051,
1606,0.07993695884943008,,3.3579890441615134e-05,,0.11784408986568451,,0.2378547489643097,,542.921359539032,
1607,0.06497960537672043,,3.9550290239276364e-05,,0.11648830026388168,,0.24443575739860535,,543.2484910488129,
1608,0.08951689302921295,,5.674815474776551e-05,,0.11825777590274811,,0.24443575739860535,,543.5759739875793,
1609,0.03286714106798172,,8.404489199165255e-05,,0.12154271453619003,,0.2557469308376312,,543.9031405448914,
1610,0.018978113308548927,,6.436085823224857e-05,,0.12200883775949478,,0.2471093237400055,,544.2304828166962,
1611,-0.015960147604346275,,3.6979399737901986e-05,,0.12140757590532303,,0.26479580998420715,,544.5578107833862,
1612,-0.040730319917201996,,4.5091404899721965e-05,,0.12810446321964264,,0.2695259153842926,,544.8851046562195,
1613,-0.10005492717027664,,8.131947106448933e-05,,0.12574636936187744,,0.26500147581100464,,545.2122581005096,
1614,-0.02746734581887722,,9.142312774201855e-05,,0.12074930220842361,,0.26273924112319946,,545.5393631458282,
1615,0.03831585869193077,,6.98576623108238e-05,,0.12384182959794998,,0.2652071416378021,,545.8668396472931,
1616,0.009843234904110432,,6.858372216811404e-05,,0.12910465896129608,,0.2730221152305603,,546.194009065628,
1617,0.03901367262005806,,6.59147190162912e-05,,0.12555944919586182,,0.26109397411346436,,546.5214145183563,
1618,0.113636814057827,,9.239248902304098e-05,,0.12763871252536774,,0.29255950450897217,,546.8486664295197,
1619,0.0011175083927810192,,0.00010653511708369479,,0.12159426510334015,,0.28165972232818604,,547.1763973236084,
1620,-0.04316316917538643,,4.0637045458424836e-05,,0.1237223818898201,,0.28762373328208923,,547.5041761398315,
1621,-0.10258615016937256,,0.00011423014802858233,,0.12460018694400787,,0.2524563670158386,,547.8315451145172,
1622,0.0208177138119936,,2.696486035347334e-06,,0.11998920142650604,,0.24464143812656403,,548.1588568687439,
1623,0.032928720116615295,,6.120866601122543e-05,,0.1143973097205162,,0.2489602416753769,,548.486013174057,
1624,0.10292308777570724,,3.47930435964372e-05,,0.10756760090589523,,0.2545129656791687,,548.8138728141785,
1625,-0.029160205274820328,,4.525346957962029e-05,,0.11539141088724136,,0.23497550189495087,,549.1407794952393,
1626,0.09029216319322586,,6.190081330714747e-05,,0.12082625925540924,,0.23908869922161102,,549.4676930904388,
1627,0.022439688444137573,,3.5331824619788677e-05,,0.10713309049606323,,0.2057722508907318,,549.7948634624481,
1628,0.03987440839409828,,6.551133265020326e-05,,0.11380888521671295,,0.2191007286310196,,550.1225190162659,
1629,0.00894194096326828,,6.283211405389011e-05,,0.11108364164829254,,0.21365083754062653,,550.4502279758453,
1630,-0.06996206939220428,,5.560758290812373e-05,,0.10767948627471924,,0.22290539741516113,,550.7775521278381,
1631,0.07375282049179077,,5.9774516557808965e-05,,0.10902733355760574,,0.21244259178638458,,551.1047158241272,
1632,-0.0018612903077155352,,1.776462704583537e-05,,0.09999571740627289,,0.20478187501430511,,551.4322283267975,
1633,-0.05181440711021423,,8.679994789417833e-05,,0.09567131102085114,,0.21401071548461914,,551.7594265937805,
1634,0.10762620717287064,,6.386341556208208e-05,,0.09169290959835052,,0.21169708669185638,,552.0869698524475,
1635,0.030437301844358444,,7.141764945117757e-05,,0.0936574637889862,,0.1997946798801422,,552.415144443512,
1636,0.027987752109766006,,8.576201071264222e-05,,0.09394964575767517,,0.20227846503257751,,552.7429702281952,
1637,-0.01983371004462242,,5.525851884158328e-05,,0.09477443248033524,,0.1987822949886322,,553.0719840526581,
1638,0.06328311562538147,,7.10927924956195e-05,,0.09871824830770493,,0.20885950326919556,,553.400768995285,
1639,-0.0033999918960034847,,9.97028109850362e-05,,0.10120810568332672,,0.20694127678871155,,553.7293367385864,
1640,0.05739494785666466,,3.018679672095459e-05,,0.09678409993648529,,0.19300800561904907,,554.0574300289154,
1641,-0.06316111236810684,,0.00010022717469837517,,0.10141243040561676,,0.19014470279216766,,555.1552646160126,
1642,0.019090816378593445,,2.1166222722968087e-05,,0.10016945004463196,,0.1860315501689911,,555.4835820198059,
1643,0.06301610171794891,,9.845377462625038e-06,,0.09516632556915283,,0.19158191978931427,,555.8111760616302,
1644,-0.00010790586384246126,,6.0387406847439706e-05,,0.100457102060318,,0.19837096333503723,,556.1394424438477,
1645,-0.08600062131881714,,4.3034036934841424e-05,,0.09710035473108292,,0.20207281410694122,,556.467127084732,
1646,0.038105662912130356,,5.37398736923933e-05,,0.10086358338594437,,0.19538654386997223,,556.7947397232056,
1647,0.008472989313304424,,9.634915477363393e-05,,0.11179792135953903,,0.20536088943481445,,557.1225128173828,
1648,0.016689935699105263,,5.810513175674714e-05,,0.10555734485387802,,0.21605508029460907,,557.4500632286072,
1649,0.0013817285653203726,,2.362100531172473e-05,,0.09620130062103271,,0.20967967808246613,,557.7775650024414,
1650,0.019723623991012573,,8.110034104902297e-05,,0.09825727343559265,,0.21297022700309753,,558.1053287982941,
1651,-0.07166317850351334,,6.702109385514632e-05,,0.09479240328073502,,0.2076231688261032,,558.4327213764191,
1652,-0.08765596896409988,,5.05907810293138e-05,,0.09448135644197464,,0.20638921856880188,,558.7601091861725,
1653,-0.006074128206819296,,3.877274502883665e-05,,0.09178812056779861,,0.21852296590805054,,559.0872910022736,
1654,-0.046556439250707626,,7.919791096355766e-05,,0.08935874700546265,,0.19652006030082703,,559.414909362793,
1655,0.06052059680223465,,6.112321716500446e-05,,0.09193893522024155,,0.2191399335861206,,559.7425980567932,
1656,0.018299059942364693,,9.010826033772901e-05,,0.09707974642515182,,0.19847139716148376,,560.0699729919434,
1657,0.008201449178159237,,7.404390635201707e-05,,0.09743928164243698,,0.2010420858860016,,560.3977046012878,
1658,0.09681377559900284,,3.7282257835613564e-05,,0.09528446197509766,,0.19775399565696716,,560.7249989509583,
1659,0.05625319853425026,,5.756029349868186e-05,,0.09237828105688095,,0.19795723259449005,,561.052197933197,
1660,-0.00866294838488102,,6.977438897592947e-05,,0.09603161364793777,,0.20001623034477234,,561.3796091079712,
1661,0.028603529557585716,,3.8677248085150495e-05,,0.08975253254175186,,0.20330436527729034,,561.7070636749268,
1662,0.10051307082176208,,8.120120037347078e-05,,0.0958598330616951,,0.20741748809814453,,562.0349667072296,
1663,-0.044482409954071045,,3.320125688333064e-05,,0.0983864888548851,,0.2150268256664276,,562.3624837398529,
1664,0.03824343532323837,,6.150324043119326e-05,,0.11065564304590225,,0.21646636724472046,,562.6901309490204,
1665,0.06665932387113571,,1.9670305846375413e-05,,0.10244438797235489,,0.1960035115480423,,563.0170917510986,
1666,-0.04387243092060089,,8.589342178311199e-05,,0.11350987106561661,,0.20721180737018585,,563.3449087142944,
1667,0.08641096949577332,,8.242675539804623e-05,,0.12506160140037537,,0.23353596031665802,,563.6722943782806,
1668,0.03002985566854477,,4.006408198620193e-05,,0.11472109705209732,,0.2248983532190323,,564.0001647472382,
1669,0.025792134925723076,,7.430009281961247e-05,,0.10556407272815704,,0.21348439157009125,,564.3273160457611,
1670,-0.026731237769126892,,4.5186017814558e-05,,0.10956217348575592,,0.20515528321266174,,564.6553919315338,
1671,0.02829195000231266,,5.321208300301805e-05,,0.10267576575279236,,0.21060514450073242,,564.9825239181519,
1672,-0.028342360630631447,,3.804338484769687e-05,,0.10070168226957321,,0.22736623883247375,,565.309713602066,
1673,0.01984035223722458,,3.9694754377705976e-05,,0.09876026958227158,,0.22407570481300354,,565.6371920108795,
1674,-0.009313848800957203,,3.9377639041049406e-05,,0.09231217205524445,,0.213998481631279,,565.9644663333893,
1675,-0.11304038763046265,,6.551932165166363e-05,,0.09332524240016937,,0.19795966148376465,,566.2922205924988,
1676,-0.007180333137512207,,9.241396037396044e-05,,0.09993725270032883,,0.20741988718509674,,566.61985206604,
1677,0.03788308426737785,,9.550178947392851e-05,,0.09834010154008865,,0.20310109853744507,,566.9473910331726,
1678,0.0036848329473286867,,5.988294287817553e-05,,0.11786015331745148,,0.2140009105205536,,567.2748219966888,
1679,0.06726790219545364,,3.6684286897070706e-05,,0.10056018084287643,,0.21256132423877716,,567.6020746231079,
1680,-0.029047766700387,,6.590541306650266e-05,,0.10368527472019196,,0.213589608669281,,567.9294192790985,
1681,0.10593097656965256,,1.1070694199588615e-05,,0.09887266159057617,,0.2191440910100937,,568.2575118541718,
1682,-0.010678453370928764,,3.8224985473789275e-05,,0.09772703796625137,,0.2106350213289261,,568.585727930069,
1683,0.023688333109021187,,9.560697799315676e-05,,0.10944032669067383,,0.2154405117034912,,568.9131252765656,
1684,0.013941915705800056,,6.150255649117753e-05,,0.10356836766004562,,0.21873103082180023,,569.2402834892273,
1685,0.011588327586650848,,5.45671719009988e-05,,0.09785141050815582,,0.21163760125637054,,569.5674800872803,
1686,0.0003472041862551123,,8.892425103113055e-05,,0.12392798066139221,,0.21235565841197968,,569.89497590065,
1687,-0.0064305877313017845,,0.0001126282149925828,,0.1266907900571823,,0.20556898415088654,,570.222341299057,
1688,-0.06597641110420227,,8.947932656155899e-05,,0.12559212744235992,,0.20865383744239807,,570.5500826835632,
1689,-0.0784890428185463,,0.00012126654473831877,,0.1395975798368454,,0.21339888870716095,,570.877313375473,
1690,-0.03781777620315552,,7.380808528978378e-05,,0.11409621685743332,,0.2018945962190628,,571.2045252323151,
1691,-0.012141120620071888,,9.2582922661677e-05,,0.11791084706783295,,0.197357639670372,,571.5318596363068,
1692,-0.06006212532520294,,4.378855010145344e-05,,0.1110348328948021,,0.19795966148376465,,571.8591275215149,
1693,-0.02654804103076458,,7.838042074581608e-05,,0.10883191972970963,,0.2121499925851822,,572.186897277832,
1694,0.026218680664896965,,6.481077434727922e-05,,0.10255590081214905,,0.20310109853744507,,572.5143959522247,
1695,-0.013639898039400578,,0.00010942765220534056,,0.11185430735349655,,0.20408613979816437,,572.8420445919037,
1696,0.08827991038560867,,8.112566138152033e-05,,0.10291335731744766,,0.22860433161258698,,573.1694869995117,
1697,0.013012589886784554,,6.364857108565047e-05,,0.1005399152636528,,0.23017245531082153,,573.4968390464783,
1698,-0.08296279609203339,,0.0001361836475552991,,0.11449571698904037,,0.20188212394714355,,573.824625492096,
1699,0.0400286540389061,,9.14858901523985e-05,,0.1114540845155716,,0.20737022161483765,,574.1521770954132,
1700,-0.016376346349716187,,6.031569864717312e-05,,0.10645075142383575,,0.2065700888633728,,574.4797217845917,
1701,0.008949763141572475,,8.13374063000083e-05,,0.12001422047615051,,0.22839687764644623,,574.8071749210358,
1702,0.04780520498752594,,7.83127179602161e-05,,0.1052638366818428,,0.21482351422309875,,575.1361951828003,
1703,0.012532002292573452,,8.644651097711176e-05,,0.09961993992328644,,0.19776897132396698,,575.4636387825012,
1704,0.02523108385503292,,8.050560427363962e-05,,0.1029859334230423,,0.20393867790699005,,575.7910966873169,
1705,-0.02818782813847065,,0.00012194336159154773,,0.12015142291784286,,0.22304977476596832,,576.1192812919617,
1706,0.012095260433852673,,6.283551920205355e-05,,0.11229560524225235,,0.2172914296388626,,576.4478735923767,
1707,-0.06257635354995728,,7.886533421697095e-05,,0.10322794318199158,,0.2228441685438156,,576.7753295898438,
1708,0.04272817447781563,,6.262357783271e-05,,0.10077058523893356,,0.21050475537776947,,577.1031007766724,
1709,0.007164570968598127,,0.00010944680980173871,,0.1017070934176445,,0.21708576381206512,,577.4305396080017,
1710,0.012699629180133343,,6.947013753233477e-05,,0.11607973277568817,,0.2323044091463089,,577.758190870285,
1711,0.08857839554548264,,2.485997902113013e-05,,0.10185888409614563,,0.21790839731693268,,578.0860085487366,
1712,-0.03233078122138977,,6.86712737660855e-05,,0.11000373214483261,,0.22181589901447296,,578.4137508869171,
1713,-0.03703613206744194,,9.338805102743208e-05,,0.12302008271217346,,0.23312701284885406,,578.7409064769745,
1714,-0.03627829626202583,,6.333723285933957e-05,,0.11773475259542465,,0.22901389002799988,,579.0687222480774,
1715,0.03325212001800537,,5.506982051883824e-05,,0.10476982593536377,,0.221404567360878,,579.3964331150055,
1716,-0.03438620641827583,,6.472408858826384e-05,,0.095973901450634,,0.21071040630340576,,579.7237184047699,
1717,0.0034145591780543327,,7.502930202463176e-06,,0.08908534049987793,,0.1969313770532608,,580.0514633655548,
1718,0.03165707364678383,,3.8472651795018464e-05,,0.09311208128929138,,0.20166148245334625,,580.3792855739594,
1719,-0.014226225204765797,,7.187467417679727e-05,,0.09185205399990082,,0.2174970954656601,,581.4788708686829,
1720,-0.03856514021754265,,8.355454338015988e-05,,0.09888573735952377,,0.22901389002799988,,581.8066940307617,
1721,0.07721482962369919,,4.857398016611114e-05,,0.09861075133085251,,0.23107045888900757,,582.134149312973,
1722,-0.0508916936814785,,4.733526657219045e-05,,0.09505509585142136,,0.21790839731693268,,582.4613075256348,
1723,0.0011837159981951118,,5.911209882469848e-05,,0.09491769224405289,,0.2195536494255066,,582.7888684272766,
1724,-0.12458253651857376,,0.0001071095175575465,,0.10082606226205826,,0.2228441685438156,,583.1172482967377,
1725,0.038463156670331955,,9.525066707283258e-05,,0.0976264476776123,,0.21050475537776947,,583.4446678161621,
1726,0.023477010428905487,,7.340403681155294e-05,,0.09733954817056656,,0.20783120393753052,,583.7719030380249,
1727,-0.11472009122371674,,8.141867874655873e-05,,0.10116622596979141,,0.21029908955097198,,584.0997602939606,
1728,-0.021638967096805573,,3.3916756365215406e-05,,0.10064064711332321,,0.20865383744239807,,584.4283082485199,
1729,0.008646354079246521,,5.609258005279116e-05,,0.10328049957752228,,0.20104451477527618,,584.7555940151215,
1730,-0.06182284653186798,,0.00017048168228939176,,0.1221594586968422,,0.2121649533510208,,585.08296251297,
1731,0.008030720055103302,,8.586343028582633e-05,,0.10281442105770111,,0.22592902183532715,,585.4100761413574,
1732,0.0988030955195427,,5.265029540169053e-05,,0.10185929387807846,,0.21523486077785492,,585.7374384403229,
1733,0.0018463134765625,,6.48047644062899e-05,,0.09290953725576401,,0.215851828455925,,586.0654995441437,
1734,-0.0026712261606007814,,5.3942105296300724e-05,,0.08992871642112732,,0.2286025732755661,,586.3927381038666,
1735,0.007392210885882378,,5.680182221112773e-05,,0.09198297560214996,,0.23127610981464386,,586.7202587127686,
1736,0.014261707663536072,,9.371822670800611e-05,,0.0966787189245224,,0.22819125652313232,,587.048225402832,
1737,0.018058989197015762,,8.539134432794526e-05,,0.09708155691623688,,0.22531205415725708,,587.375661611557,
1738,0.04564507678151131,,5.578871787292883e-05,,0.09005913883447647,,0.2177027463912964,,587.7034068107605,
1739,0.028966784477233887,,5.696067455573939e-05,,0.08872044086456299,,0.21811406314373016,,588.0310595035553,
1740,-0.004526119213551283,,9.419710113434121e-05,,0.09789741039276123,,0.24032503366470337,,588.3586604595184,
1741,-0.03712661564350128,,0.00011344741506036371,,0.09946389496326447,,0.23909108340740204,,588.6865229606628,
1742,-0.014720010571181774,,4.617584636434913e-05,,0.08642523735761642,,0.22921954095363617,,589.0138020515442,
1743,0.08727439492940903,,5.0764654588419944e-05,,0.08931034803390503,,0.2251063883304596,,589.3417861461639,
1744,-0.01801702193915844,,6.336153455777094e-05,,0.09188437461853027,,0.22222720086574554,,589.6694300174713,
1745,-0.010999560356140137,,9.900092118186876e-05,,0.10968992859125137,,0.24258725345134735,,589.9967310428619,
1746,0.0825088769197464,,4.6562752686440945e-05,,0.1000048890709877,,0.21071040630340576,,590.3238604068756,
1747,-0.016849109902977943,,9.619024058338255e-05,,0.09571561962366104,,0.20495200157165527,,590.6514115333557,
1748,0.0198499858379364,,5.985104507999495e-05,,0.09521590918302536,,0.20042754709720612,,590.9793126583099,
1749,-0.04565268009901047,,5.6480195780750364e-05,,0.09964222460985184,,0.2045406997203827,,591.3070683479309,
1750,-0.013987192884087563,,0.00011456356878625229,,0.10375986248254776,,0.20844817161560059,,591.6340572834015,
1751,0.01891040988266468,,0.0001037396359606646,,0.1006099134683609,,0.20392373204231262,,591.961523771286,
1752,-0.016210345551371574,,6.14196906099096e-05,,0.10023868829011917,,0.19960491359233856,,592.2889482975006,
1753,0.03577820584177971,,0.0001008318504318595,,0.1011071503162384,,0.20865383744239807,,592.6164448261261,
1754,0.09616760164499283,,5.717447857023217e-05,,0.09945561736822128,,0.19795966148376465,,592.9435062408447,
1755,0.026329437270760536,,6.783670687582344e-05,,0.10056298226118088,,0.1948748081922531,,593.2713623046875,
1756,-0.04273936524987221,,5.9833171690115705e-05,,0.09798794239759445,,0.20145584642887115,,593.5991570949554,
1757,-0.011660551652312279,,3.191476207575761e-05,,0.09287059307098389,,0.19549177587032318,,593.9266817569733,
1758,-0.02983321063220501,,7.500211359001696e-05,,0.09566672891378403,,0.20598028600215912,,594.2537693977356,
1759,-0.02001376636326313,,4.410236579133198e-05,,0.09928642213344574,,0.21317829191684723,,594.5811960697174,
1760,-0.11189873516559601,,0.00019392800459172577,,0.1391572654247284,,0.252870112657547,,594.9084961414337,
1761,0.011372246779501438,,7.894659938756377e-05,,0.13438694179058075,,0.2545153796672821,,595.2359886169434,
1762,0.1058206558227539,,7.15510977897793e-05,,0.13977757096290588,,0.25389838218688965,,595.5633118152618,
1763,0.041745785623788834,,3.36337361659389e-05,,0.11933746188879013,,0.22757427394390106,,595.8911595344543,
1764,0.14444997906684875,,8.01177739049308e-05,,0.11208638548851013,,0.22037628293037415,,596.21919465065,
1765,-0.028922298923134804,,5.026624785386957e-05,,0.1045062392950058,,0.2193480134010315,,596.5465152263641,
1766,-0.015402030199766159,,6.463472527684644e-05,,0.10153365135192871,,0.22078759968280792,,596.8733730316162,
1767,-0.009260191582143307,,5.414808038040064e-05,,0.1038815900683403,,0.21873103082180023,,597.2013916969299,
1768,0.06730499863624573,,0.00010648617899278179,,0.11163526773452759,,0.23950240015983582,,597.5287947654724,
1769,0.03601114824414253,,9.728164877742529e-05,,0.11213310062885284,,0.2362118810415268,,597.8558664321899,
1770,0.0944838672876358,,7.774477853672579e-05,,0.10796579718589783,,0.22963085770606995,,598.1833245754242,
1771,0.07369743287563324,,3.5733417462324724e-05,,0.10576704889535904,,0.22346115112304688,,598.5110831260681,
1772,-0.03368694707751274,,0.00012690620496869087,,0.10758908092975616,,0.23333267867565155,,598.8394215106964,
1773,-0.054449956864118576,,4.003696813015267e-05,,0.1032392755150795,,0.22243286669254303,,599.1671147346497,
1774,-0.029894083738327026,,7.036184979369864e-05,,0.10942510515451431,,0.232510045170784,,599.4945948123932,
1775,0.03856100142002106,,5.4972082580206916e-05,,0.10841770470142365,,0.23312701284885406,,599.8229494094849,
1776,-0.0056643434800207615,,5.774674718850292e-05,,0.10519499331712723,,0.21893668174743652,,600.1509191989899,
1777,-0.056090958416461945,,4.689444540417753e-05,,0.10477713495492935,,0.21276697516441345,,600.47820353508,
1778,0.044100966304540634,,4.0570237615611404e-05,,0.11189866811037064,,0.21235565841197968,,600.8060998916626,
1779,0.058444347232580185,,4.958306817570701e-05,,0.10492993891239166,,0.2119443565607071,,601.1338231563568,
1780,-0.016369374468922615,,7.531318988185376e-05,,0.10227950662374496,,0.20947647094726562,,601.4615466594696,
1781,0.036490652710199356,,0.00011410418665036559,,0.10829813033342361,,0.2251063883304596,,601.7886762619019,
1782,0.05624615401029587,,6.99266092851758e-05,,0.11627885699272156,,0.21461787819862366,,602.1162676811218,
1783,0.04337296262383461,,2.837159081536811e-05,,0.11479906737804413,,0.22366680204868317,,602.4435546398163,
1784,-0.03641486540436745,,2.1749092411482707e-05,,0.11974028497934341,,0.24320422112941742,,602.7710101604462,
1785,-0.023491472005844116,,9.12701289053075e-05,,0.11436743289232254,,0.20927080512046814,,603.098699092865,
1786,0.10825379937887192,,8.159840217558667e-05,,0.12549878656864166,,0.2172914296388626,,603.4258921146393,
1787,-0.03559074178338051,,7.43760319892317e-05,,0.12241300940513611,,0.2339496612548828,,603.7531363964081,
1788,0.06262146681547165,,5.3511732403421775e-05,,0.11289358139038086,,0.23004215955734253,,604.0807435512543,
1789,-0.03220338374376297,,0.0001079606226994656,,0.11635374277830124,,0.23909108340740204,,604.4081225395203,
1790,-0.06221458315849304,,7.715648098383099e-05,,0.10856952518224716,,0.2454664409160614,,604.7351286411285,
1791,-0.050231680274009705,,3.715735147125088e-05,,0.11195041984319687,,0.2378571480512619,,605.0631713867188,
1792,0.08056893944740295,,7.819889287929982e-05,,0.13210146129131317,,0.24484947323799133,,605.3909528255463,
1793,0.0018210220150649548,,5.167683775653131e-05,,0.1221272423863411,,0.23847411572933197,,605.7183861732483,
1794,-0.03499123081564903,,4.990201341570355e-05,,0.11985204368829727,,0.24464382231235504,,606.0458717346191,
1795,-0.02261742576956749,,0.00010610295430524275,,0.1270567625761032,,0.25760021805763245,,606.3734440803528,
1796,0.10419932007789612,,7.031272980384529e-05,,0.11436428129673004,,0.24690605700016022,,606.7012755870819,
1797,0.04239378869533539,,3.490414746920578e-05,,0.11270008981227875,,0.23374399542808533,,607.802374124527,
1798,0.049423567950725555,,7.056311733322218e-05,,0.11265747249126434,,0.2399137020111084,,608.1296768188477,
1799,0.06746712327003479,,7.125799311324954e-05,,0.11303337663412094,,0.2304534912109375,,608.4571416378021,
1800,-0.004045099951326847,,0.00010007085802499205,,0.10656871646642685,,0.2232554852962494,,608.7842419147491,
1801,-0.0069254254922270775,,9.617596515454352e-05,,0.11623869836330414,,0.23333267867565155,,609.1120026111603,
1802,-0.004661683924496174,,5.7266548537882045e-05,,0.10551618784666061,,0.2249007523059845,,609.4394445419312,
1803,-0.047067124396562576,,0.00010963393287966028,,0.1307206004858017,,0.2571888864040375,,609.7668447494507,
1804,-0.008664204739034176,,6.294201739365235e-05,,0.11592589318752289,,0.22798560559749603,,610.0945892333984,
1805,-0.0718517079949379,,7.91370912338607e-05,,0.13898707926273346,,0.2438211888074875,,610.4225327968597,
1806,-0.020452840253710747,,7.815958088031039e-05,,0.13263458013534546,,0.25040221214294434,,610.7500185966492,
1807,0.003142100526019931,,2.782523188216146e-05,,0.12318240851163864,,0.23909108340740204,,611.0770792961121,
1808,0.06420457363128662,,4.791847459273413e-05,,0.11429822444915771,,0.22777993977069855,,611.4044919013977,
1809,0.11726663261651993,,7.805913628544658e-05,,0.11044482886791229,,0.2265460044145584,,611.7323322296143,
1810,0.05493985861539841,,5.6777571444399655e-05,,0.11416719108819962,,0.221404567360878,,612.0602309703827,
1811,0.04237237945199013,,3.901686068275012e-05,,0.11914978176355362,,0.21790839731693268,,612.3876211643219,
1812,-0.040495216846466064,,7.922971417428926e-05,,0.12107203155755997,,0.21420657634735107,,612.7148251533508,
1813,0.03672199323773384,,2.4674140149727464e-05,,0.1162949651479721,,0.22161023318767548,,613.0425541400909,
1814,0.03611404076218605,,6.910656520631164e-05,,0.12577563524246216,,0.22572337090969086,,613.3701853752136,
1815,0.04769379645586014,,6.104275234974921e-05,,0.12388883531093597,,0.23374399542808533,,613.6975202560425,
1816,-0.042658787220716476,,6.488357757916674e-05,,0.12296447157859802,,0.2456721067428589,,614.0253462791443,
1817,-0.0814909040927887,,6.400915299309418e-05,,0.12050069123506546,,0.23271571099758148,,614.3521564006805,
1818,-0.07105850428342819,,9.559464524500072e-05,,0.11316612362861633,,0.22634033858776093,,614.6796765327454,
1819,0.04954984039068222,,5.5333755881292745e-05,,0.11067339777946472,,0.22716297209262848,,615.0067963600159,
1820,-0.01630665734410286,,2.2004540369380265e-05,,0.10454519838094711,,0.2306591421365738,,615.3341362476349,
1821,-0.04565278813242912,,9.006421896629035e-05,,0.1043897271156311,,0.23826844990253448,,615.6613962650299,
1822,0.0030841112602502108,,5.2731458708876744e-05,,0.10800769925117493,,0.2267516702413559,,615.9893794059753,
1823,-0.04670003429055214,,6.775578367523849e-05,,0.10648011416196823,,0.23641753196716309,,616.3168840408325,
1824,0.03554712235927582,,6.258352368604392e-05,,0.10430151224136353,,0.23867976665496826,,616.6442728042603,
1825,0.008728725835680962,,0.00010811429092427716,,0.10838062316179276,,0.23682884871959686,,616.9720122814178,
1826,0.020647376775741577,,9.319962555309758e-05,,0.10641878098249435,,0.22716297209262848,,617.2993140220642,
1827,0.04556729272007942,,0.00013406341895461082,,0.10905447602272034,,0.2232554852962494,,617.6268734931946,
1828,-0.05812313035130501,,7.805959467077628e-05,,0.10646175593137741,,0.23847411572933197,,617.9541430473328,
1829,0.058583345264196396,,9.528872033115476e-05,,0.1058172732591629,,0.2339496612548828,,618.2816829681396,
1830,0.039186738431453705,,4.674462616094388e-05,,0.10340376943349838,,0.2137952744960785,,618.6090109348297,
1831,-0.008740697056055069,,4.64991717308294e-05,,0.10173550248146057,,0.20495200157165527,,618.9366102218628,
1832,-0.011350278742611408,,3.69052795576863e-05,,0.09814299643039703,,0.20351240038871765,,619.2640671730042,
1833,-0.0009306025458499789,,4.822169285034761e-05,,0.10036955773830414,,0.20844817161560059,,619.591649055481,
1834,-0.02693905681371689,,0.00011322597856633365,,0.12007398903369904,,0.22326529026031494,,619.9193506240845,
1835,0.09333741664886475,,4.174347850494087e-05,,0.1048334464430809,,0.19981057941913605,,620.2462129592896,
1836,-0.013511309400200844,,5.135187893756665e-05,,0.10054497420787811,,0.1971370279788971,,620.5734219551086,
1837,0.11840920895338058,,2.2906329832039773e-05,,0.0919649749994278,,0.19281822443008423,,620.9008891582489,
1838,-0.021084241569042206,,1.5059832549013663e-05,,0.08899843692779541,,0.1823297142982483,,621.2283074855804,
1839,-0.003786335000768304,,3.2431311410618946e-05,,0.08876548707485199,,0.1950804740190506,,621.5556054115295,
1840,0.013110055588185787,,7.267235196195543e-05,,0.0957416445016861,,0.19446349143981934,,621.883386850357,
1841,0.017217040061950684,,4.7996647481340915e-05,,0.09254080802202225,,0.19261258840560913,,622.2113780975342,
1842,-0.008729812689125538,,3.774814467760734e-05,,0.09339949488639832,,0.20023171603679657,,622.5392479896545,
1843,0.0034736727830022573,,6.360076076816767e-05,,0.09676600247621536,,0.19117297232151031,,622.866322517395,
1844,0.01801573671400547,,2.0692623365903273e-05,,0.08778921514749527,,0.20577463507652283,,623.1938171386719,
1845,-0.022227926179766655,,4.9588219553697854e-05,,0.08575096726417542,,0.21605749428272247,,623.5213937759399,
1846,0.002954468596726656,,9.018441778607666e-05,,0.09163593500852585,,0.22798560559749603,,623.8490927219391,
1847,0.020818185061216354,,3.0486220566672273e-05,,0.0909091979265213,,0.20351240038871765,,624.1764669418335,
1848,0.012156320735812187,,3.50897062162403e-05,,0.08972392976284027,,0.20351240038871765,,624.504236459732,
1849,0.08709201961755753,,4.4950840674573556e-05,,0.08532494306564331,,0.19844983518123627,,624.8312699794769,
1850,0.028054973110556602,,3.4075808798661456e-05,,0.08466411381959915,,0.19754835963249207,,625.1586637496948,
1851,-0.019957775250077248,,5.674034764524549e-05,,0.08520273119211197,,0.2063916176557541,,625.4860892295837,
1852,0.03971678763628006,,4.32615852332674e-05,,0.0906197652220726,,0.1858258992433548,,625.8140532970428,
1853,0.0044218203984200954,,3.578387259040028e-05,,0.09213121235370636,,0.2008388489484787,,626.1416871547699,
1854,-0.04481049254536629,,5.95002384216059e-05,,0.09088101983070374,,0.2154405117034912,,626.4690775871277,
1855,0.042056936770677567,,8.378177881240845e-05,,0.09055108577013016,,0.20721423625946045,,626.7961976528168,
1856,-0.0481882281601429,,8.077958773355931e-05,,0.08770912140607834,,0.21050475537776947,,627.1232326030731,
1857,-0.015319833531975746,,5.2780054829781875e-05,,0.08601392060518265,,0.2121499925851822,,627.4503998756409,
1858,0.03856015205383301,,8.432016329606995e-06,,0.08789125829935074,,0.18459196388721466,,627.7785711288452,
1859,-0.05441923439502716,,6.386525637935847e-05,,0.08503399044275284,,0.20042754709720612,,628.1060087680817,
1860,-0.0005141544388607144,,9.705879347166047e-05,,0.08996579796075821,,0.208036869764328,,628.4334509372711,
1861,0.042146824300289154,,5.4559237469220534e-05,,0.08412807434797287,,0.19590307772159576,,628.7606384754181,
1862,0.006517989560961723,,4.7570127208018675e-05,,0.08340558409690857,,0.19569744169712067,,629.0884277820587,
1863,-0.09710022807121277,,5.684114876203239e-05,,0.08957292139530182,,0.2119443565607071,,629.4157299995422,
1864,0.09134804457426071,,0.00011558874393813312,,0.08148787915706635,,0.19631440937519073,,629.7431726455688,
1865,-0.033503592014312744,,7.01123644830659e-05,,0.08870269358158112,,0.21523486077785492,,630.0706844329834,
1866,-0.0020403205417096615,,2.451611180731561e-05,,0.08011426031589508,,0.20474635064601898,,630.3983204364777,
1867,0.015710430219769478,,6.555220170412213e-05,,0.07950010895729065,,0.20927080512046814,,630.7254362106323,
1868,-0.05568099021911621,,3.7597732443828136e-05,,0.08015599101781845,,0.21071040630340576,,631.0539398193359,
1869,0.0634847953915596,,4.366194116300903e-05,,0.0777367651462555,,0.2006332129240036,,631.3804304599762,
1870,-0.023449517786502838,,3.337789166835137e-05,,0.07679031044244766,,0.2063916176557541,,631.7080745697021,
1871,0.04530330374836922,,4.93517036375124e-05,,0.0759013369679451,,0.19795966148376465,,632.0358204841614,
1872,-0.02332378551363945,,3.1767634936841205e-05,,0.08005218207836151,,0.20207281410694122,,632.363507270813,
1873,0.038739901036024094,,6.063434557290748e-05,,0.09206078201532364,,0.20906513929367065,,632.6909203529358,
1874,-0.0029515265487134457,,4.053178054164164e-05,,0.0871386006474495,,0.1934351921081543,,633.0185203552246,
1875,0.007908179424703121,,9.264326217817143e-05,,0.08490107208490372,,0.20865383744239807,,633.3461973667145,
1876,0.027938732877373695,,2.866882277885452e-05,,0.08711101859807968,,0.2195536494255066,,634.4456744194031,
1877,-0.04876096546649933,,5.246626096777618e-05,,0.08973148465156555,,0.2249007523059845,,634.7730541229248,
1878,0.0146973030641675,,4.000401168013923e-05,,0.08524185419082642,,0.21153302490711212,,635.100869178772,
1879,0.019187597557902336,,7.023399666650221e-05,,0.088548444211483,,0.22346115112304688,,635.4283328056335,
1880,0.0554252453148365,,6.289051088970155e-05,,0.08057988435029984,,0.21029908955097198,,635.7553853988647,
1881,0.02361413836479187,,0.00010229873441858217,,0.08406095206737518,,0.21235565841197968,,636.0833587646484,
1882,-0.011627568863332272,,6.11449868301861e-05,,0.09137997031211853,,0.2100934386253357,,636.4109764099121,
1883,0.04137652739882469,,8.243698539445177e-05,,0.09116814285516739,,0.20073778927326202,,636.7393765449524,
1884,0.032698724418878555,,3.679143264889717e-05,,0.08382170647382736,,0.18993903696537018,,637.0667934417725,
1885,0.013221361674368382,,5.138366759638302e-05,,0.08245936781167984,,0.20186714828014374,,637.3947265148163,
1886,0.043085385113954544,,4.3798936530947685e-05,,0.08519447594881058,,0.22078759968280792,,637.7221596240997,
1887,0.1051345244050026,,5.386575503507629e-05,,0.08059950172901154,,0.2006332129240036,,638.0499975681305,
1888,0.05928926169872284,,2.0871433662250638e-05,,0.08380613476037979,,0.20371806621551514,,638.3778057098389,
1889,0.033158160746097565,,8.025491115404293e-05,,0.08594405651092529,,0.20330676436424255,,638.7058081626892,
1890,0.03544297441840172,,3.510483293212019e-05,,0.08388201147317886,,0.19397680461406708,,639.0335621833801,
1891,-0.02157444879412651,,0.00011873689800268039,,0.10422957688570023,,0.1967274695634842,,639.3603558540344,
1892,0.0667714774608612,,3.398962871870026e-05,,0.10010842978954315,,0.21451681852340698,,639.6887345314026,
1893,0.018511362373828888,,3.238333738408983e-05,,0.09801306575536728,,0.20760159194469452,,640.0161855220795,
1894,-0.037590548396110535,,3.981269765063189e-05,,0.09058929979801178,,0.20361697673797607,,640.3450009822845,
1895,-0.1082754135131836,,4.819553214474581e-05,,0.08852402120828629,,0.20158611238002777,,640.6716275215149,
1896,-0.026222795248031616,,8.493275527143851e-05,,0.0902424231171608,,0.19816532731056213,,640.9987030029297,
1897,-0.009762735106050968,,7.82887073000893e-05,,0.09483056515455246,,0.20122620463371277,,641.3259994983673,
1898,-0.015233268029987812,,3.634023232734762e-05,,0.09040039032697678,,0.20130333304405212,,641.6535143852234,
1899,0.11096946150064468,,3.955533975386061e-05,,0.08853168785572052,,0.21461963653564453,,641.9810931682587,
1900,-0.08831916749477386,,4.9224458052776754e-05,,0.09103777259588242,,0.207087442278862,,642.3095700740814,
1901,0.026674842461943626,,6.308434240054339e-05,,0.09726856648921967,,0.20166148245334625,,642.6370844841003,
1902,0.02764764241874218,,4.167542647337541e-05,,0.09189330786466599,,0.22055798768997192,,642.9643342494965,
1903,-0.003297027200460434,,4.0612780139781535e-05,,0.08924773335456848,,0.2158021628856659,,643.2916741371155,
1904,0.02143370546400547,,8.815867477096617e-05,,0.09804198145866394,,0.21091605722904205,,643.6195974349976,
1905,-0.031354330480098724,,5.2332870836835355e-05,,0.0914832204580307,,0.20577463507652283,,643.9472868442535,
1906,-0.03848052769899368,,7.747461495455354e-05,,0.09628889709711075,,0.21708576381206512,,644.274521112442,
1907,0.008762168698012829,,6.185944221215323e-05,,0.0819435864686966,,0.20865383744239807,,644.601793050766,
1908,0.038716379553079605,,4.7467314288951457e-05,,0.07576625794172287,,0.19531358778476715,,644.9293217658997,
1909,-0.012006375938653946,,9.44962739595212e-05,,0.09661193192005157,,0.20906513929367065,,645.2573637962341,
1910,0.041784778237342834,,2.7669746486935765e-05,,0.08116703480482101,,0.1913786381483078,,645.5846982002258,
1911,-0.011650304310023785,,6.881519948365167e-05,,0.08310254663228989,,0.19199560582637787,,645.9121441841125,
1912,0.02284342795610428,,4.896738028037362e-05,,0.07628558576107025,,0.19865550100803375,,646.2400665283203,
1913,-0.010383586399257183,,3.694888073368929e-05,,0.08469559997320175,,0.19610874354839325,,646.5672676563263,
1914,0.015183553099632263,,7.26253492757678e-05,,0.08562643826007843,,0.2093612402677536,,646.8947279453278,
1915,-0.015863237902522087,,5.346425314201042e-05,,0.08239094167947769,,0.20977254211902618,,647.2226493358612,
1916,0.0806826651096344,,5.536300886888057e-05,,0.08669237792491913,,0.22559818625450134,,647.5502994060516,
1917,-0.0029725516214966774,,5.305186641635373e-05,,0.0882493332028389,,0.23659923672676086,,647.8786299228668,
1918,0.02143530361354351,,2.1218140318524092e-05,,0.08471393585205078,,0.21644484996795654,,648.2080235481262,
1919,0.013884439133107662,,4.1332736145704985e-05,,0.08721397817134857,,0.23127464950084686,,648.5349824428558,
1920,-0.028840722516179085,,7.377425936283544e-05,,0.0934971272945404,,0.2422933727502823,,648.8623871803284,
1921,-0.032154615968465805,,4.8963742301566526e-05,,0.08201659470796585,,0.22870473563671112,,649.1901969909668,
1922,0.022291211411356926,,3.659202775452286e-05,,0.08387371152639389,,0.20924684405326843,,649.5177550315857,
1923,0.008217967115342617,,4.252423605066724e-05,,0.0898803323507309,,0.21317829191684723,,649.8460204601288,
1924,0.002036686986684799,,5.314332156558521e-05,,0.08579637855291367,,0.20844817161560059,,650.1732473373413,
1925,0.0562453456223011,,2.9294787964317948e-05,,0.08413860946893692,,0.20598028600215912,,650.5009253025055,
1926,0.008112426847219467,,5.652368054143153e-05,,0.07805273681879044,,0.19755010306835175,,650.8284955024719,
1927,0.034255027770996094,,5.735685772378929e-05,,0.08667764067649841,,0.19775575399398804,,651.1569502353668,
1928,-0.01912478730082512,,2.6931056709145196e-05,,0.08931136131286621,,0.20582778751850128,,651.4842970371246,
1929,-0.0006849122000858188,,5.2275903726695105e-05,,0.08284272998571396,,0.19184312224388123,,651.8111174106598,
1930,-0.019708838313817978,,5.466529182740487e-05,,0.08487840741872787,,0.19837096333503723,,652.1390883922577,
1931,0.029816459864377975,,6.457168638007715e-05,,0.0871652290225029,,0.20104451477527618,,652.4673452377319,
1932,0.009286373853683472,,4.57898058812134e-05,,0.08919490873813629,,0.1969313770532608,,652.7957644462585,
1933,0.026649605482816696,,4.83503463328816e-05,,0.09050505608320236,,0.19734269380569458,,653.1232116222382,
1934,0.025499491021037102,,4.675838863477111e-05,,0.08918847143650055,,0.19281822443008423,,653.4512276649475,
1935,-0.024383438751101494,,5.1547693146858364e-05,,0.09101459383964539,,0.19716449081897736,,653.7789554595947,
1936,0.00749253248795867,,3.428476702538319e-05,,0.08649387955665588,,0.20387405157089233,,654.1067199707031,
1937,-0.012930106371641159,,2.8194188416819088e-05,,0.0775730088353157,,0.19850125908851624,,654.4343826770782,
1938,0.001438569976016879,,2.997105366375763e-05,,0.08735833317041397,,0.19425784051418304,,654.7617723941803,
1939,0.06370609253644943,,5.1128452469129115e-05,,0.07741176337003708,,0.2006092369556427,,655.0905437469482,
1940,-0.039161719381809235,,5.43727983313147e-05,,0.08098039776086807,,0.1874711513519287,,655.4165799617767,
1941,-0.021712495014071465,,4.690645801019855e-05,,0.08037742227315903,,0.17826975882053375,,655.7444317340851,
1942,-0.06787685304880142,,4.456898386706598e-05,,0.07968024164438248,,0.18438629806041718,,656.0727627277374,
1943,0.04941971227526665,,4.991738387616351e-05,,0.08451434969902039,,0.18130318820476532,,656.3991060256958,
1944,0.03603538125753403,,2.7515430701896548e-05,,0.08578917384147644,,0.18161167204380035,,656.7274081707001,
1945,0.054960958659648895,,5.605256592389196e-05,,0.0817514955997467,,0.17796127498149872,,657.0545761585236,
1946,0.010740888305008411,,6.12940639257431e-05,,0.08869472146034241,,0.16875635087490082,,657.3820383548737,
1947,0.0021386086009442806,,2.6618548872647807e-05,,0.07950744777917862,,0.18032631278038025,,657.709000825882,
1948,-0.04262032359838486,,3.372696664882824e-05,,0.08494766801595688,,0.18775568902492523,,658.0372042655945,
1949,0.08424793928861618,,6.722505349898711e-05,,0.0838279277086258,,0.18310268223285675,,658.3645303249359,
1950,0.06856758892536163,,3.174546691298019e-06,,0.08115225285291672,,0.18901532888412476,,658.6919665336609,
1951,-0.023952122777700424,,7.013593858573586e-05,,0.07454095780849457,,0.17693297564983368,,659.0193588733673,
1952,0.024152535945177078,,4.606671063811518e-05,,0.07886866480112076,,0.17970934510231018,,659.3468708992004,
1953,-0.055851563811302185,,4.0857805288396776e-05,,0.0780731663107872,,0.17718830704689026,,659.6740355491638,
1954,0.024418393149971962,,6.168095569591969e-05,,0.08227033913135529,,0.18500500917434692,,660.7780337333679,
1955,-0.04748256877064705,,9.572230919729918e-05,,0.08448395878076553,,0.1819184124469757,,661.1056101322174,
1956,0.002430505584925413,,6.410831701941788e-05,,0.09653326123952866,,0.1750306487083435,,661.4328620433807,
1957,0.05278482288122177,,5.5569315009051934e-05,,0.10274124890565872,,0.18757572770118713,,661.7602868080139,
1958,-0.028920184820890427,,3.129765173071064e-05,,0.10050068795681,,0.1894780546426773,,662.0876219272614,
1959,-0.04322962835431099,,2.919782855315134e-05,,0.08402595669031143,,0.18629038333892822,,662.4155926704407,
1960,-0.006770422216504812,,0.00011316229938529432,,0.08094339817762375,,0.20019793510437012,,662.7427649497986,
1961,0.07737486064434052,,5.101958231534809e-05,,0.08292949199676514,,0.18749859929084778,,663.0703568458557,
1962,0.0592869333922863,,6.436978583224118e-05,,0.08015371859073639,,0.19593055546283722,,663.3980166912079,
1963,-0.05321108177304268,,2.8020025638397783e-05,,0.08721739798784256,,0.1818687468767166,,663.7257189750671,
1964,-0.019969284534454346,,8.283752686111256e-05,,0.09842155873775482,,0.1837693154811859,,664.0538222789764,
1965,-0.04659249261021614,,0.0001145764981629327,,0.12434694916009903,,0.2068384289741516,,664.3810720443726,
1966,0.006538268178701401,,5.221175524638966e-05,,0.10382360219955444,,0.1911313831806183,,664.7086298465729,
1967,0.04471161216497421,,3.083713454543613e-05,,0.09435377269983292,,0.17670968174934387,,665.0369234085083,
1968,0.016186626628041267,,4.431950583239086e-05,,0.09349585324525833,,0.18581001460552216,,665.3637549877167,
1969,-0.04691470414400101,,6.915535777807236e-05,,0.09688754379749298,,0.1916712373495102,,665.6911563873291,
1970,0.07287687063217163,,6.195392779773101e-05,,0.08555135875940323,,0.18094328045845032,,666.0187084674835,
1971,0.016593579202890396,,4.8720994527684525e-05,,0.08598315715789795,,0.1846965253353119,,666.3462176322937,
1972,0.015762249007821083,,5.129447890794836e-05,,0.08548885583877563,,0.19143179059028625,,666.6749432086945,
1973,0.021204939112067223,,6.096476499806158e-05,,0.0860818400979042,,0.19045493006706238,,667.0005850791931,
1974,0.0017041944665834308,,3.503128027659841e-05,,0.08388563245534897,,0.19122615456581116,,667.3279948234558,
1975,-0.08389244973659515,,5.753212462877855e-05,,0.08194790780544281,,0.19644469022750854,,667.6558439731598,
1976,0.08886347711086273,,5.286608575261198e-05,,0.0811324343085289,,0.20091772079467773,,667.9831283092499,
1977,0.014950552023947239,,0.00010352747631259263,,0.08256879448890686,,0.19703595340251923,,668.310542345047,
1978,0.057099856436252594,,5.224652340984903e-05,,0.07880666851997375,,0.19747298955917358,,668.6382579803467,
1979,-0.01981886848807335,,9.194968151859939e-05,,0.0863395482301712,,0.19531358778476715,,668.9666323661804,
1980,-0.04737769067287445,,3.105398718616925e-05,,0.09831926226615906,,0.22916345298290253,,669.2939765453339,
1981,-0.005824236664921045,,4.463356526684947e-05,,0.09243255108594894,,0.2415478676557541,,669.6214394569397,
1982,0.013001665472984314,,4.1090199374593794e-05,,0.0901719480752945,,0.2389642894268036,,669.9496853351593,
1983,0.027841418981552124,,2.2547361368197016e-05,,0.08461130410432816,,0.22781060636043549,,670.2779648303986,
1984,0.01184077002108097,,4.3100546463392675e-05,,0.09242714196443558,,0.21323144435882568,,670.6050543785095,
1985,-0.03576328977942467,,8.007651194930077e-05,,0.09386598318815231,,0.2043350338935852,,670.9327962398529,
1986,-0.020186947658658028,,3.743777051568031e-05,,0.08104504644870758,,0.21055790781974792,,671.2599744796753,
1987,0.005068562924861908,,3.487452704575844e-05,,0.07579167932271957,,0.22534595429897308,,671.5874423980713,
1988,0.03146859258413315,,8.576829714002088e-05,,0.07979848980903625,,0.22543591260910034,,671.91628074646,
1989,0.030445976182818413,,6.0350444982759655e-05,,0.0823412537574768,,0.21472245454788208,,672.2431457042694,
1990,-0.02101973071694374,,1.642265669943299e-05,,0.10122928023338318,,0.21048077940940857,,672.5708291530609,
1991,0.00822681374847889,,7.653734064660966e-05,,0.0819781944155693,,0.21973535418510437,,672.8985781669617,
1992,-0.027112731710076332,,7.585081038996577e-05,,0.09471726417541504,,0.19533927738666534,,673.2259476184845,
1993,-0.04849650710821152,,3.2995867513818666e-05,,0.11386261880397797,,0.20104451477527618,,673.5535328388214,
1994,0.041231244802474976,,6.24555759713985e-05,,0.09370379149913788,,0.18664851784706116,,673.8812856674194,
1995,0.012176509015262127,,5.463360866997391e-05,,0.08680849522352219,,0.19611050188541412,,674.2087032794952,
1996,0.0017527674790471792,,5.188945578993298e-05,,0.07613220810890198,,0.19832131266593933,,674.5363276004791,
1997,0.005197478458285332,,6.346953159663826e-05,,0.0723661556839943,,0.21459393203258514,,674.8638129234314,
1998,-0.023106679320335388,,6.871551886433735e-05,,0.07329543679952621,,0.2020745426416397,,675.191615819931,
1999,-0.04362610727548599,,5.871309622307308e-05,,0.07729411125183105,,0.2018945962190628,,675.52099609375,
2000,0.02047424204647541,,4.620531399268657e-05,,0.07753778994083405,,0.1926143318414688,,675.8469698429108,
2001,-0.05210047587752342,,7.115717744454741e-05,,0.08603954315185547,,0.18438804149627686,,676.1743855476379,
2002,0.022740045562386513,,6.281500827753916e-05,,0.08416494727134705,,0.18536491692066193,,676.5020978450775,
2003,0.02907644398510456,,7.955550972837955e-05,,0.07869723439216614,,0.20068636536598206,,676.830766916275,
2004,0.029959091916680336,,0.00010197775554843247,,0.09528893232345581,,0.18587905168533325,,677.157552242279,
2005,-0.047117311507463455,,2.8104530429118313e-05,,0.08343838900327682,,0.2028200626373291,,677.4848251342773,
2006,0.03445186838507652,,5.901050099055283e-05,,0.08032764494419098,,0.20112338662147522,,677.8128504753113,
2007,0.008230180479586124,,2.192222746089101e-05,,0.08429159224033356,,0.17425943911075592,,678.1411867141724,
2008,-0.023321934044361115,,6.887945346534252e-06,,0.0784582644701004,,0.19122615456581116,,678.4685978889465,
2009,-0.06690094619989395,,2.9425063985399902e-05,,0.08185099810361862,,0.17641884088516235,,678.7963066101074,
2010,-0.09526275098323822,,8.621304914413486e-06,,0.08795280009508133,,0.1691676378250122,,679.1239001750946,
2011,0.009935930371284485,,7.128997822292149e-05,,0.09485187381505966,,0.1728695034980774,,679.4529547691345,
2012,0.07510602474212646,,2.9384744266280904e-05,,0.08065544813871384,,0.17143164575099945,,679.7796101570129,
2013,-0.05315186455845833,,7.334211841225624e-05,,0.08541328459978104,,0.16988922655582428,,680.107578754425,
2014,-0.030841296538710594,,5.915464134886861e-05,,0.07856332510709763,,0.1915346384048462,,680.4354376792908,
2015,0.042380452156066895,,3.6685887607745826e-05,,0.07568838447332382,,0.19832131266593933,,680.7633490562439,
2016,-0.022308362647891045,,2.2767688278690912e-05,,0.07662051916122437,,0.20793578028678894,,681.0911071300507,
2017,0.10407465696334839,,1.4315182852442376e-05,,0.08282703161239624,,0.21384842693805695,,681.4182291030884,
2018,0.08188646286725998,,4.226449891575612e-05,,0.07885919511318207,,0.18197157979011536,,681.7462346553802,
2019,-0.03338069096207619,,5.211881216382608e-05,,0.08065463602542877,,0.17677873373031616,,682.0743670463562,
2020,0.05988497659564018,,1.8621369235916063e-05,,0.08358476310968399,,0.17703580856323242,,682.4019153118134,
2021,-0.0385698601603508,,5.190995580051094e-05,,0.08342872560024261,,0.17235711216926575,,682.7292447090149,
2022,0.05683448538184166,,7.348447979893535e-05,,0.07854405045509338,,0.18233147263526917,,683.0566673278809,
2023,0.018270326778292656,,4.209297912893817e-05,,0.08116919547319412,,0.17235711216926575,,683.3847043514252,
2024,-0.05760055035352707,,3.389206176507287e-05,,0.07864055037498474,,0.17369386553764343,,683.7124207019806,
2025,-0.007501177489757538,,1.7817857951740734e-05,,0.08266531676054001,,0.19343695044517517,,684.0403535366058,
2026,0.05584883689880371,,3.681980524561368e-05,,0.07612671703100204,,0.18829552829265594,,684.3678767681122,
2027,-0.010665979236364365,,6.157011375762522e-05,,0.07130748778581619,,0.1846965253353119,,684.6955060958862,
2028,-0.04472668841481209,,3.414896855247207e-05,,0.07173154503107071,,0.18073764443397522,,685.0228967666626,
2029,0.07369828969240189,,6.322597619146109e-05,,0.07116172462701797,,0.18582765758037567,,685.3505427837372,
2030,0.0296101663261652,,3.6476725654210895e-05,,0.07275262475013733,,0.1921001821756363,,685.6783215999603,
2031,0.03292091190814972,,6.689137808280066e-05,,0.07666865736246109,,0.1876271367073059,,686.0064058303833,
2032,0.00023369073460344225,,6.73013273626566e-05,,0.08061772584915161,,0.18737007677555084,,687.1022129058838,
2033,0.05049007758498192,,7.153086698963307e-06,,0.07822997868061066,,0.18927238881587982,,687.4297635555267,
2034,-0.018486076965928078,,4.613415148924105e-05,,0.08370402455329895,,0.1837710738182068,,687.7571251392365,
2035,0.01631925068795681,,6.200716597959399e-05,,0.07939381897449493,,0.19312846660614014,,688.0844442844391,
2036,-0.04573092237114906,,7.390091195702553e-05,,0.08421792089939117,,0.1833597719669342,,688.4116835594177,
2037,0.000278124789474532,,4.10314642067533e-05,,0.07869891077280045,,0.1881926953792572,,688.7397372722626,
2038,0.05139080062508583,,5.5551827244926244e-05,,0.07927357405424118,,0.1917402744293213,,689.0669314861298,
2039,0.00583619112148881,,4.7106481360970065e-05,,0.08069237321615219,,0.19091767072677612,,689.3948261737823,
2040,0.07749780267477036,,4.569882730720565e-05,,0.08400798588991165,,0.18767856061458588,,689.7220859527588,
2041,-0.022366590797901154,,7.3200513725169e-05,,0.08964955806732178,,0.1869073510169983,,690.0493783950806,
2042,-0.025116214528679848,,4.199987233732827e-05,,0.08262359350919724,,0.18778139352798462,,690.3766827583313,
2043,-0.005236462224274874,,2.477324778737966e-05,,0.08882921934127808,,0.19528786838054657,,690.7042245864868,
2044,0.0009114790009334683,,0.00010242762073175982,,0.09495628625154495,,0.20156042277812958,,691.0312032699585,
2045,0.036618366837501526,,5.345053068595007e-05,,0.0932537317276001,,0.19677889347076416,,691.3587365150452,
2046,-5.025863356422633e-05,,8.3618113421835e-05,,0.09400046616792679,,0.19441382586956024,,691.6863555908203,
2047,0.002820453606545925,,6.760988617315888e-05,,0.10249029844999313,,0.19178995490074158,,692.0141732692719,
2048,-0.00353660574182868,,9.155071893474087e-05,,0.0884690135717392,,0.1691676825284958,,692.3417274951935,
2049,-0.07885821908712387,,6.858289270894602e-05,,0.08414480090141296,,0.17142990231513977,,692.6694440841675,
2050,-0.04004896059632301,,3.771504998439923e-05,,0.07390578091144562,,0.1743108481168747,,692.9969320297241,
2051,-0.0008817577036097646,,9.724029951030388e-05,,0.08385790884494781,,0.15847525000572205,,693.3240737915039,
2052,0.035001132637262344,,5.223379412200302e-05,,0.08520142734050751,,0.15436036884784698,,693.6516532897949,
2053,-0.0674908384680748,,8.83092507137917e-05,,0.08535222709178925,,0.15004156529903412,,693.9805943965912,
2054,0.07225911319255829,,1.917229383252561e-05,,0.07925984263420105,,0.14567409455776215,,694.3065190315247,
2055,0.04458160698413849,,2.5946152163669467e-05,,0.07978224754333496,,0.14603300392627716,,694.6342434883118,
2056,0.01518310233950615,,4.909342897008173e-05,,0.07500047236680984,,0.15384797751903534,,694.9616599082947,
2057,0.013880457729101181,,8.697674638824537e-05,,0.08011755347251892,,0.15312641859054565,,695.289069890976,
2058,0.042115919291973114,,5.684384814230725e-05,,0.07370299845933914,,0.15590453147888184,,695.6164584159851,
2059,0.011717338114976883,,3.019848736585118e-05,,0.07564293593168259,,0.16197142004966736,,695.9444720745087,
2060,0.0248428825289011,,2.550959470681846e-05,,0.07767146825790405,,0.16433648765087128,,696.2716031074524,
2061,0.004099988844245672,,3.0007975510670803e-05,,0.07421067357063293,,0.15878373384475708,,696.5993552207947,
2062,0.081313356757164,,2.972102265630383e-05,,0.08251870423555374,,0.1574469655752182,,696.9268867969513,
2063,-0.024464035406708717,,1.8359231034992263e-05,,0.0795171707868576,,0.15597502887248993,,697.2539744377136,
2064,-0.057979390025138855,,3.442587694735266e-05,,0.08940957486629486,,0.18161267042160034,,697.5816841125488,
2065,-0.011447403579950333,,4.7426136006833985e-05,,0.07626061886548996,,0.1679878830909729,,697.9087884426117,
2066,0.052949946373701096,,6.907546048751101e-05,,0.07695057988166809,,0.15968449413776398,,698.2370865345001,
2067,0.02073509432375431,,8.880822133505717e-05,,0.07554652541875839,,0.1566414088010788,,698.5631291866302,
2068,0.02471802569925785,,4.945557884639129e-05,,0.07169432193040848,,0.15405362844467163,,698.890487909317,
2069,0.00802577007561922,,5.856965435668826e-05,,0.07312606275081635,,0.15253950655460358,,699.2178201675415,
2070,0.029306521639227867,,3.496514182188548e-05,,0.07315914332866669,,0.1524093747138977,,699.5452959537506,
2071,0.034633785486221313,,5.1075428928015754e-05,,0.08256592601537704,,0.16365624964237213,,699.8727581501007,
2072,-0.005886274855583906,,4.617111699189991e-05,,0.07279031723737717,,0.14951731264591217,,700.2000839710236,
2073,-0.10759234428405762,,6.725211278535426e-05,,0.07672473788261414,,0.15371400117874146,,700.5279822349548,
2074,-0.05224177613854408,,5.329887426341884e-05,,0.0737609937787056,,0.15333206951618195,,700.8553478717804,
2075,-0.002358145546168089,,6.720601231791079e-05,,0.0674758031964302,,0.14757542312145233,,701.1829056739807,
2076,-0.025880247354507446,,5.575050454353914e-05,,0.07391352206468582,,0.15374340116977692,,701.5103347301483,
2077,0.0561273954808712,,4.257639739080332e-05,,0.06614243239164352,,0.15590453147888184,,701.8381321430206,
2078,-0.018721772357821465,,4.272617297829129e-05,,0.06458090245723724,,0.1489122062921524,,702.1658079624176,
2079,-0.07535256445407867,,1.2649913514906075e-05,,0.0652654692530632,,0.16451741755008698,,702.4948840141296,
2080,-0.03765811771154404,,5.399748624768108e-05,,0.06354695558547974,,0.16279229521751404,,702.821026802063,
2081,0.014422466047108173,,3.918277070624754e-05,,0.06503564119338989,,0.16114705801010132,,703.148553609848,
2082,-0.03241027891635895,,6.245007534744218e-05,,0.07774101942777634,,0.1878824532032013,,703.4761176109314,
2083,0.02124314196407795,,7.771058881189674e-05,,0.07551348954439163,,0.18335801362991333,,703.8035881519318,
2084,0.040303561836481094,,2.7730980946216732e-05,,0.07000645250082016,,0.1763656735420227,,704.1313257217407,
2085,-0.020251616835594177,,4.439209442352876e-05,,0.07042272388935089,,0.16382057964801788,,704.4588887691498,
2086,0.04473786801099777,,6.260740337893367e-05,,0.06861605495214462,,0.1821240782737732,,704.78631067276,
2087,0.009206396527588367,,4.958281715516932e-05,,0.07011512666940689,,0.18911640346050262,,705.1135277748108,
2088,0.011033377610147,,7.057227776385844e-05,,0.08040058612823486,,0.2026897817850113,,705.4414947032928,
2089,0.0188777856528759,,4.530024671112187e-05,,0.07307223975658417,,0.1913786381483078,,705.7687561511993,
2090,-0.00780237652361393,,8.98011785466224e-05,,0.07153277099132538,,0.1932295560836792,,706.0960073471069,
2091,-0.052778199315071106,,7.196852675406262e-05,,0.06662463396787643,,0.17698264122009277,,706.4234869480133,
2092,4.79841219203081e-05,,6.821631541242823e-05,,0.07286621630191803,,0.17366917431354523,,706.751752614975,
2093,-0.036413826048374176,,4.142745819990523e-05,,0.07730069011449814,,0.18161267042160034,,707.0791568756104,
2094,0.0764070525765419,,4.643844295060262e-05,,0.07975371927022934,,0.17765377461910248,,707.4070069789886,
2095,0.02126605436205864,,5.612620952888392e-05,,0.07624973356723785,,0.16549429297447205,,707.7353649139404,
2096,0.0450868159532547,,6.534507701871917e-05,,0.08018389344215393,,0.15796110033988953,,708.0630345344543,
2097,-0.030296020209789276,,8.949337643571198e-05,,0.09019295126199722,,0.16507013142108917,,708.390988111496,
2098,0.03886059671640396,,5.887281440664083e-05,,0.10222972184419632,,0.1670367270708084,,708.7186343669891,
2099,-0.03059748187661171,,3.67932952940464e-05,,0.09075506776571274,,0.18420909345149994,,709.046624660492,
2100,-0.028707124292850494,,3.539019962772727e-05,,0.08335831016302109,,0.18084146082401276,,709.3744080066681,
2101,0.029805321246385574,,5.824646359542385e-05,,0.08801191300153732,,0.15826958417892456,,709.7022438049316,
2102,-0.06362910568714142,,2.9653752790181898e-05,,0.08177332580089569,,0.16310253739356995,,710.0296332836151,
2103,-0.029620077461004257,,4.277895641280338e-05,,0.07864852994680405,,0.15826958417892456,,710.3571343421936,
2104,0.0216530654579401,,8.021435496630147e-05,,0.086179718375206,,0.16135269403457642,,710.6846127510071,
2105,0.00548941595479846,,3.683354952954687e-05,,0.0842348262667656,,0.16402798891067505,,711.0122215747833,
2106,0.03261777386069298,,4.9454683903604746e-05,,0.08517541736364365,,0.1600176841020584,,711.3396489620209,
2107,0.025082223117351532,,8.481708937324584e-05,,0.08778438717126846,,0.16135269403457642,,711.6673436164856,
2108,0.08814594894647598,,7.74126237956807e-05,,0.08573301881551743,,0.1597074419260025,,711.9946415424347,
2109,-0.02885311469435692,,2.1686593754566275e-05,,0.08281508833169937,,0.17019595205783844,,712.3220353126526,
2110,-0.018495755270123482,,7.529457070631906e-05,,0.08158255368471146,,0.18459196388721466,,713.4215486049652,
2111,-0.013349466025829315,,7.675788947381079e-05,,0.08573143184185028,,0.1728695034980774,,713.749532699585,
2112,0.01926041953265667,,5.876493378309533e-05,,0.07657753676176071,,0.1708129346370697,,714.0771615505219,
2113,-0.00022698401880916208,,3.142006971756928e-05,,0.0763479471206665,,0.1617640256881714,,714.4046449661255,
2114,-0.005610194057226181,,5.4022799304220825e-05,,0.07652240991592407,,0.16608281433582306,,714.7323591709137,
2115,0.06532678753137589,,2.0358214896987192e-05,,0.07405181974172592,,0.15559430420398712,,715.0602025985718,
2116,-0.015342642553150654,,2.796813532768283e-05,,0.07160843163728714,,0.16238099336624146,,715.3874900341034,
2117,0.04566294699907303,,5.966794560663402e-05,,0.07077214866876602,,0.1671110987663269,,715.7151398658752,
2118,0.021341996267437935,,3.790778646362014e-05,,0.0724860429763794,,0.17163556814193726,,716.0427994728088,
2119,0.01828600838780403,,6.609616684727371e-05,,0.07365801185369492,,0.17718830704689026,,716.3708205223083,
2120,0.019460057839751244,,9.263137326342985e-05,,0.08134796470403671,,0.17965619266033173,,716.6989617347717,
2121,-0.007585945073515177,,3.569897307897918e-05,,0.07213851064443588,,0.16957898437976837,,717.0266170501709,
2122,-0.013167452067136765,,3.164982990710996e-05,,0.06696390360593796,,0.15950177609920502,,717.3542439937592,
2123,0.04738885909318924,,4.032720244140364e-05,,0.07016843557357788,,0.160428985953331,,717.6821091175079,
2124,-0.023512311279773712,,4.8190260713454336e-05,,0.07143814861774445,,0.1634092777967453,,718.009672164917,
2125,0.0038355302531272173,,6.929487426532432e-05,,0.06903984397649765,,0.16094139218330383,,718.3369855880737,
2126,-0.006686787586659193,,5.053340282756835e-05,,0.0690314844250679,,0.16011875867843628,,718.6646344661713,
2127,-0.07297687232494354,,6.76746858516708e-05,,0.07359705865383148,,0.16402624547481537,,718.9921913146973,
2128,0.049800097942352295,,4.820206231670454e-05,,0.07540905475616455,,0.15559430420398712,,719.3202006816864,
2129,0.04513465613126755,,6.539221794810146e-05,,0.07474986463785172,,0.17184120416641235,,719.6488802433014,
2130,0.023154564201831818,,5.166719711269252e-05,,0.07104939222335815,,0.16855069994926453,,719.9761788845062,
2131,-0.01826329715549946,,4.0131508285412565e-05,,0.0721733495593071,,0.1749260574579239,,720.3038649559021,
2132,0.06430389732122421,,4.134124537813477e-05,,0.06967534124851227,,0.16094139218330383,,720.6310720443726,
2133,-0.006063675973564386,,3.646486220532097e-05,,0.06647376716136932,,0.15682825446128845,,720.9589405059814,
2134,0.03313884139060974,,0.00010557577479630709,,0.07442890107631683,,0.17019595205783844,,721.2861933708191,
2135,0.04137095436453819,,8.679662278154865e-05,,0.07216960191726685,,0.1691676825284958,,721.6148772239685,
2136,-0.08168333023786545,,3.799817568506114e-05,,0.0715639665722847,,0.15867917239665985,,721.9419236183167,
2137,-0.022406382486224174,,7.51146289985627e-05,,0.07088030129671097,,0.1578565388917923,,722.2700424194336,
2138,-0.042414017021656036,,5.8007946790894493e-05,,0.07123535871505737,,0.15538865327835083,,722.5971283912659,
2139,0.0676947757601738,,7.476072642020881e-05,,0.06801619380712509,,0.1520998775959015,,722.9253005981445,
2140,-0.07550587505102158,,6.011739242239855e-05,,0.07140684127807617,,0.1599131077528,,723.2529604434967,
2141,0.033799827098846436,,7.746718620182946e-05,,0.07479126751422882,,0.17605893313884735,,723.5807583332062,
2142,-0.022594882175326347,,7.303731399588287e-05,,0.08001940697431564,,0.1704033762216568,,723.9081628322601,
2143,0.03945942968130112,,4.514391548582353e-05,,0.0742238387465477,,0.17441368103027344,,724.2360553741455,
2144,-0.04040905460715294,,2.7773543479270302e-05,,0.07166349142789841,,0.18212582170963287,,724.5642900466919,
2145,-0.009362311102449894,,4.174550122115761e-05,,0.0719834491610527,,0.17369386553764343,,724.8929679393768,
2146,-0.06678498536348343,,5.639825758407824e-05,,0.07302427291870117,,0.17194579541683197,,725.2202558517456,
2147,0.05022658780217171,,3.2322797778761014e-05,,0.07348880171775818,,0.16341102123260498,,725.5488166809082,
2148,-0.062386758625507355,,3.922909309039824e-05,,0.07304223626852036,,0.15681171417236328,,725.8766434192657,
2149,-0.046844031661748886,,2.9400667699519545e-05,,0.07112415134906769,,0.16834679245948792,,726.2041919231415,
2150,-0.03522074967622757,,6.65200495859608e-05,,0.07599444687366486,,0.16474778950214386,,726.5317056179047,
2151,-0.032998885959386826,,7.67796955187805e-05,,0.08722268044948578,,0.14808815717697144,,726.8592350482941,
2152,-0.02033088728785515,,6.062992542865686e-05,,0.07704165577888489,,0.1461358368396759,,727.1868681907654,
2153,0.0296518225222826,,5.5510783568024635e-05,,0.07777021080255508,,0.14937753975391388,,727.5147914886475,
2154,-0.002141337376087904,,5.2265571866882965e-05,,0.07150635123252869,,0.1482395976781845,,727.8427546024323,
2155,-0.04634787514805794,,4.085872569703497e-05,,0.07218905538320541,,0.15126460790634155,,728.1703927516937,
2156,0.0216378141194582,,7.382193143712357e-05,,0.07438970357179642,,0.15539120137691498,,728.4982028007507,
2157,-0.026930633932352066,,1.9482429706840776e-05,,0.07532601803541183,,0.153983935713768,,728.8260235786438,
2158,0.003880503121763468,,3.851200744975358e-05,,0.08224323391914368,,0.15857265889644623,,729.1533577442169,
2159,0.056825488805770874,,2.2621461539529264e-05,,0.07547864317893982,,0.1530253291130066,,729.4813249111176,
2160,-0.029237201437354088,,4.019550033262931e-05,,0.07471930235624313,,0.16730664670467377,,729.809033870697,
2161,0.05148708075284958,,6.538454908877611e-05,,0.07190316170454025,,0.16157396137714386,,730.1366195678711,
2162,-0.038176629692316055,,3.2917851058300585e-05,,0.07388072460889816,,0.1648387610912323,,730.4639494419098,
2163,-0.0033450983464717865,,2.8393338652676903e-05,,0.07429246604442596,,0.1518942266702652,,730.7917218208313,
2164,-0.005389723461121321,,5.883710764464922e-05,,0.07036735862493515,,0.15305687487125397,,731.1196908950806,
2165,0.07319243997335434,,5.796864934382029e-05,,0.07603379338979721,,0.16752515733242035,,731.4472029209137,
2166,-0.006593513302505016,,7.32777698431164e-05,,0.07670197635889053,,0.16713954508304596,,731.7750225067139,
2167,0.056277528405189514,,1.9965911633335054e-05,,0.07525957375764847,,0.1606677919626236,,732.1031086444855,
2168,0.01749408058822155,,5.1772003644146025e-05,,0.07080143690109253,,0.15313559770584106,,732.4303913116455,
2169,0.017264727503061295,,3.719366213772446e-05,,0.06774894893169403,,0.15450932085514069,,732.7580049037933,
2170,0.07011067122220993,,6.914593541296199e-05,,0.0734299048781395,,0.1590922325849533,,733.0861551761627,
2171,-0.011110999621450901,,8.275479194708169e-05,,0.06952787935733795,,0.15227922797203064,,733.4138557910919,
2172,0.049441225826740265,,6.366511661326513e-05,,0.07304616272449493,,0.1541285365819931,,733.7414634227753,
2173,0.024088751524686813,,6.874545942991972e-05,,0.06986988335847855,,0.1583724319934845,,734.0691623687744,
2174,0.024146277457475662,,8.640452870167792e-05,,0.0766979530453682,,0.1655704230070114,,734.39675116539,
2175,-0.00042057037353515625,,6.666770059382543e-05,,0.0719592347741127,,0.17184296250343323,,734.7250552177429,
2176,0.05683942511677742,,4.261205322109163e-05,,0.07234129309654236,,0.16865527629852295,,735.0533180236816,
2177,-0.016788730397820473,,7.127415301511064e-05,,0.07141528278589249,,0.1613544523715973,,735.3810255527496,
2178,0.02705703116953373,,5.555369716603309e-05,,0.07645290344953537,,0.15709449350833893,,735.7088253498077,
2179,-0.00426451675593853,,5.289909313432872e-05,,0.07063353061676025,,0.15594731271266937,,736.0370061397552,
2180,-0.016540169715881348,,1.7144322555395775e-05,,0.07545198500156403,,0.1709313541650772,,736.3651704788208,
2181,0.06414591521024704,,5.2458559366641566e-05,,0.06788220256567001,,0.1653914749622345,,736.6929030418396,
2182,-0.028710421174764633,,7.088551501510665e-05,,0.06798474490642548,,0.15047170221805573,,737.0211338996887,
2183,0.01780880242586136,,8.326051465701312e-05,,0.07076917588710785,,0.1570495069026947,,737.3485198020935,
2184,0.025784894824028015,,5.124185554450378e-05,,0.06985078006982803,,0.15745438635349274,,737.6755590438843,
2185,0.03527653589844704,,7.684806769248098e-05,,0.07209011167287827,,0.16999304294586182,,738.0028553009033,
2186,0.0220622681081295,,3.5329489037394524e-05,,0.0723157674074173,,0.1766768991947174,,738.3310973644257,
2187,0.024068279191851616,,7.255175296450034e-05,,0.07564643025398254,,0.1805844008922577,,738.6586599349976,
2188,-0.06249523162841797,,6.168909021653235e-05,,0.07552225887775421,,0.16455598175525665,,739.760308265686,
2189,-0.0019175529014319181,,5.943182259215973e-05,,0.07909074425697327,,0.15532070398330688,,740.086749792099,
2190,0.0019040786428377032,,7.868218381190673e-05,,0.07991787791252136,,0.1592988818883896,,740.414600610733,
2191,-0.03444135934114456,,8.641699969302863e-05,,0.08752717077732086,,0.1600315421819687,,740.7426662445068,
2192,0.05003340542316437,,6.320097600109875e-05,,0.07568668574094772,,0.15843768417835236,,741.0704278945923,
2193,0.04383235052227974,,4.535050902632065e-05,,0.07500787824392319,,0.1454160213470459,,741.3979279994965,
2194,0.04235402122139931,,4.3278076191199943e-05,,0.07557709515094757,,0.16793549060821533,,741.7255308628082,
2195,-0.011173615232110023,,5.769266135757789e-05,,0.07432182878255844,,0.1613544523715973,,742.0532155036926,
2196,0.11042653024196625,,4.318432183936238e-05,,0.07460195571184158,,0.16310253739356995,,742.3805227279663,
2197,-0.06826360523700714,,5.2308329031802714e-05,,0.07778678834438324,,0.165465846657753,,742.7083806991577,
2198,-0.08115779608488083,,8.34969396237284e-05,,0.10614714026451111,,0.19133703410625458,,743.0361289978027,
2199,-0.11255665868520737,,2.1475312678376213e-05,,0.08920001983642578,,0.18698546290397644,,743.3641312122345,
2200,-0.011585220694541931,,4.9626360123511404e-05,,0.07343734800815582,,0.1659383922815323,,743.6919031143188,
2201,0.0019134711474180222,,2.8396665584295988e-05,,0.0837167352437973,,0.16588696837425232,,744.0194363594055,
2202,0.015621433034539223,,1.366784272249788e-05,,0.07857843488454819,,0.15456776320934296,,744.3472499847412,
2203,0.05122252181172371,,5.561734360526316e-05,,0.0795595794916153,,0.15434446930885315,,744.6752471923828,
2204,0.03947058692574501,,4.6280187234515324e-05,,0.08166971802711487,,0.15748073160648346,,745.0034728050232,
2205,-0.019571851938962936,,3.5878558264812455e-05,,0.0758383646607399,,0.15884338319301605,,745.3314387798309,
2206,-0.07468758523464203,,2.1163550627534278e-05,,0.0710715800523758,,0.1576092690229416,,745.6591899394989,
2207,0.003123199800029397,,1.774828888301272e-05,,0.06429798901081085,,0.15169662237167358,,745.9871459007263,
2208,-0.057114727795124054,,4.386740329209715e-05,,0.06957843154668808,,0.1659383922815323,,746.3154826164246,
2209,-0.09281982481479645,,3.9506343455286697e-05,,0.0703696683049202,,0.16329056024551392,,746.6429765224457,
2210,-0.012760953977704048,,4.176512811682187e-05,,0.07001914083957672,,0.15784063935279846,,746.9707133769989,
2211,0.04818567633628845,,7.345507765421644e-05,,0.07537506520748138,,0.17172248661518097,,747.298143863678,
2212,-0.018000248819589615,,5.948865145910531e-05,,0.07633055746555328,,0.1688947081565857,,747.6259980201721,
2213,-0.05678921565413475,,6.98778239893727e-05,,0.08063708245754242,,0.15678663551807404,,747.9533104896545,
2214,-0.05789924040436745,,6.961247709114105e-05,,0.07565955072641373,,0.15152953565120697,,748.2808454036713,
2215,0.0026803421787917614,,6.260319787543267e-05,,0.06992458552122116,,0.15477342903614044,,748.6088955402374,
2216,0.0009400224662385881,,5.917220187257044e-05,,0.07576458156108856,,0.1537451446056366,,748.9365074634552,
2217,-0.07540328800678253,,3.7013312976341695e-05,,0.07995171844959259,,0.16834679245948792,,749.2647938728333,
2218,0.013166258111596107,,3.504263804643415e-05,,0.08164947479963303,,0.15723955631256104,,749.5927896499634,
2219,-0.03311382234096527,,4.8417663492728025e-05,,0.0790884718298912,,0.15909047424793243,,749.9206871986389,
2220,-0.02447756752371788,,4.563143738778308e-05,,0.07475109398365021,,0.15826784074306488,,750.2485954761505,
2221,-0.005276920739561319,,4.644189903046936e-05,,0.07184510678052902,,0.15847350656986237,,750.5763199329376,
2222,-0.013562736101448536,,9.495746780885383e-05,,0.07221498340368271,,0.16084031760692596,,750.9041452407837,
2223,0.09774324297904968,,5.100825728732161e-05,,0.0650792196393013,,0.16063465178012848,,751.23215675354,
2224,-0.02842131070792675,,2.2438971427618526e-05,,0.068186916410923,,0.15785828232765198,,751.5599055290222,
2225,0.009093096479773521,,4.25001053372398e-05,,0.07153814285993576,,0.1609431356191635,,751.88738489151,
2226,0.022558674216270447,,0.00010945368558168411,,0.0812290757894516,,0.15853473544120789,,752.2150132656097,
2227,0.018987245857715607,,6.218087946763262e-05,,0.07286250591278076,,0.16012857854366302,,752.5426795482635,
2228,2.8064250727766193e-05,,6.673509778920561e-05,,0.07293915003538132,,0.16217708587646484,,752.8707473278046,
2229,0.0075299846939742565,,2.2553982489625923e-05,,0.0719715878367424,,0.1613544523715973,,753.1984326839447,
2230,0.040909767150878906,,4.492805237532593e-05,,0.07096027582883835,,0.1613111048936844,,753.5267643928528,
2231,-0.07812390476465225,,4.388809247757308e-05,,0.07605079561471939,,0.16793373227119446,,753.8553900718689,
2232,-0.001372861792333424,,2.866920294763986e-05,,0.07617729902267456,,0.171018585562706,,754.1837339401245,
2233,0.009940910153090954,,3.429019852774218e-05,,0.07418491691350937,,0.1673167645931244,,754.5124852657318,
2234,0.011467776261270046,,8.818563219392672e-05,,0.06886056810617447,,0.16402798891067505,,754.8394210338593,
2235,0.04067958891391754,,4.032529250252992e-05,,0.0728338435292244,,0.1687580943107605,,755.16712641716,
2236,0.049441345036029816,,2.7645173759083264e-05,,0.08297254890203476,,0.18978653848171234,,755.4947588443756,
2237,0.06826668232679367,,3.965139694628306e-05,,0.07847949862480164,,0.1796579360961914,,755.8227713108063,
2238,0.08517885208129883,,3.970653051510453e-05,,0.07243642210960388,,0.17482499778270721,,756.1498334407806,
2239,0.04480273649096489,,3.844403545372188e-05,,0.07906817644834518,,0.16443930566310883,,756.4775309562683,
2240,-0.02362227439880371,,4.213282227283344e-05,,0.07066697627305984,,0.15415646135807037,,756.8060760498047,
2241,0.05653497576713562,,3.910914892912842e-05,,0.07477469742298126,,0.15847350656986237,,757.1338744163513,
2242,-0.018390225246548653,,4.719294884125702e-05,,0.0811508372426033,,0.14983589947223663,,757.4614298343658,
2243,0.011102628894150257,,2.227270852017682e-05,,0.08277289569377899,,0.15035179257392883,,757.7888162136078,
2244,0.03914685174822807,,5.566704930970445e-05,,0.08884497731924057,,0.15312638878822327,,758.1181302070618,
2245,-0.0322558619081974,,4.480475399759598e-05,,0.09838470816612244,,0.16135266423225403,,758.4449365139008,
2246,-0.005737814586609602,,2.1716767150792293e-05,,0.07957185059785843,,0.15662434697151184,,758.7726111412048,
2247,0.02477680891752243,,7.760801236145198e-05,,0.08775551617145538,,0.14858607947826385,,759.100448846817,
2248,-0.020583849400281906,,5.288153261062689e-05,,0.07884253561496735,,0.15415646135807037,,759.4278585910797,
2249,0.04875104874372482,,3.823902807198465e-05,,0.08904265612363815,,0.1483219414949417,,759.75590467453,
2250,0.014571194536983967,,6.538952584378421e-05,,0.09152056276798248,,0.1642417162656784,,760.0830340385437,
2251,0.03247891366481781,,8.17133259261027e-05,,0.08266984671354294,,0.1515497863292694,,760.4108099937439,
2252,-0.00560136791318655,,3.986942829214968e-05,,0.08576935529708862,,0.15021847188472748,,760.7386898994446,
2253,-0.02222483605146408,,5.1563893066486344e-05,,0.08332836627960205,,0.16141392290592194,,761.06605219841,
2254,-0.0905395895242691,,8.943265856942162e-05,,0.07870827615261078,,0.15789784491062164,,761.39359998703,
2255,0.038151346147060394,,1.3007072993787006e-05,,0.0792219266295433,,0.1585405170917511,,761.7211048603058,
2256,-0.02871621958911419,,5.046895967097953e-05,,0.0778159350156784,,0.15990300476551056,,762.0484282970428,
2257,0.06001174822449684,,4.613336568581872e-05,,0.08365892618894577,,0.16321343183517456,,762.3761641979218,
2258,0.04915551096200943,,3.353481588419527e-05,,0.08319620043039322,,0.15693382918834686,,762.7037942409515,
2259,-0.01697005145251751,,2.530035089876037e-05,,0.07528479397296906,,0.15384797751903534,,763.0321140289307,
2260,0.05657651275396347,,3.514076161081903e-05,,0.08226994425058365,,0.15617868304252625,,763.3598973751068,
2261,-0.036519549787044525,,8.08763870736584e-05,,0.07940451055765152,,0.16118256747722626,,763.6879501342773,
2262,0.04055960103869438,,1.7573705918039195e-05,,0.07438899576663971,,0.15600736439228058,,764.0156672000885,
2263,0.04298535734415054,,3.273607217124663e-05,,0.08161518722772598,,0.15991486608982086,,764.3432500362396,
2264,-0.016783980652689934,,3.8874866731930524e-05,,0.08125308156013489,,0.15804630517959595,,764.671037197113,
2265,-0.011020409874618053,,6.334311183309183e-05,,0.0825732946395874,,0.15678663551807404,,764.998701095581,
2266,-0.012875031679868698,,4.8423153202747926e-05,,0.08212910592556,,0.16156010329723358,,766.098938703537,
2267,-0.06835340708494186,,5.0578568334458396e-05,,0.07873529195785522,,0.16454213857650757,,766.4262483119965,
2268,-0.044611912220716476,,3.484534317976795e-05,,0.07912413030862808,,0.16104596853256226,,766.7545278072357,
2269,0.009519643150269985,,3.783121064770967e-05,,0.08290611207485199,,0.1629997193813324,,767.0821058750153,
2270,0.0747520923614502,,3.760285471798852e-05,,0.08048222959041595,,0.15693283081054688,,767.4107687473297,
2271,0.009506287053227425,,5.2723040425917134e-05,,0.08052906394004822,,0.15960636734962463,,767.7382605075836,
2272,-0.05817174166440964,,4.6385637688217685e-05,,0.08043406903743744,,0.17019771039485931,,768.065598487854,
2273,-0.014362668618559837,,4.0696166252018884e-05,,0.08159737288951874,,0.15403598546981812,,768.3928141593933,
2274,-0.008648061193525791,,4.638556856662035e-05,,0.08278485387563705,,0.16773788630962372,,768.7198777198792,
2275,0.021870318800210953,,5.182134918868542e-05,,0.08241510391235352,,0.16570702195167542,,769.0480217933655,
2276,-0.01813061349093914,,7.324577745748684e-05,,0.09231357276439667,,0.16699238121509552,,769.3761909008026,
2277,-0.04542350023984909,,6.757751543773338e-05,,0.08543211966753006,,0.15132388472557068,,769.7036156654358,
2278,-0.005979037377983332,,6.970442336751148e-05,,0.0834161564707756,,0.16711285710334778,,770.0311009883881,
2279,0.03403891623020172,,4.140992678003386e-05,,0.08349339663982391,,0.15375320613384247,,770.3590838909149,
2280,0.0198957622051239,,3.0033723305677995e-05,,0.0756411924958229,,0.15549321472644806,,770.6866092681885,
2281,0.010789336636662483,,6.948808731976897e-05,,0.08120541274547577,,0.15343664586544037,,771.0146307945251,
2282,0.03623076528310776,,8.119302947307006e-05,,0.0829584002494812,,0.16258838772773743,,771.3420968055725,
2283,0.004228138830512762,,4.421238190843724e-05,,0.08612746000289917,,0.17852681875228882,,771.6699161529541,
2284,0.0388764888048172,,3.552330963429995e-05,,0.08340898901224136,,0.17533914744853973,,771.9976198673248,
2285,0.07626959681510925,,1.0440774531161878e-05,,0.09663362801074982,,0.1958020180463791,,772.325112581253,
2286,0.038930051028728485,,4.7265923058148474e-05,,0.08244329690933228,,0.18551915884017944,,772.6523098945618,
2287,-0.0068534729070961475,,4.1395582229597494e-05,,0.07698971033096313,,0.16321343183517456,,772.9796893596649,
2288,0.011980785988271236,,5.9152505855308846e-05,,0.07702778279781342,,0.15861184895038605,,773.3069062232971,
2289,-0.020568685606122017,,5.015442002331838e-05,,0.08752676844596863,,0.1720309853553772,,773.6344265937805,
2290,0.04076387733221054,,2.9817543691024184e-05,,0.0754067674279213,,0.1542988419532776,,773.9620134830475,
2291,-0.00709143141284585,,4.693401569966227e-05,,0.07482048869132996,,0.1481923907995224,,774.2890334129333,
2292,-0.060537490993738174,,4.525170515989885e-05,,0.07119277119636536,,0.14505134522914886,,774.6167521476746,
2293,0.02077847346663475,,3.784053114941344e-05,,0.06815625727176666,,0.1501542031764984,,774.943966627121,
2294,0.023424219340085983,,4.382132465252653e-05,,0.07888941466808319,,0.159820094704628,,775.2714908123016,
2295,-0.04615171253681183,,4.2720133933471516e-05,,0.0839187502861023,,0.15994861721992493,,775.5994830131531,
2296,-0.03774135559797287,,2.9962313419673592e-05,,0.07838505506515503,,0.15230554342269897,,775.9266963005066,
2297,0.0047339340671896935,,3.787938112509437e-05,,0.08777560293674469,,0.1583290696144104,,776.2540445327759,
2298,0.0822683721780777,,7.227805781440111e-06,,0.09337259829044342,,0.1794089376926422,,776.581221818924,
2299,0.032551124691963196,,3.0104722100077197e-05,,0.08903752267360687,,0.16753223538398743,,776.908928155899,
2300,0.05838228017091751,,2.722989665926434e-05,,0.07986287027597427,,0.15107965469360352,,777.2370274066925,
2301,-0.06427597254514694,,4.057781188748777e-05,,0.08500678837299347,,0.1555269956588745,,777.5645771026611,
2302,0.04788712039589882,,2.707909698074218e-05,,0.08189830183982849,,0.15450449287891388,,777.893726348877,
2303,-0.0037925434298813343,,5.7587993069319054e-05,,0.07395955920219421,,0.14582733809947968,,778.2211921215057,
2304,-0.06812822818756104,,6.295603816397488e-05,,0.07736863940954208,,0.15940071642398834,,778.5494945049286,
2305,-0.000554344616830349,,5.9863170463358983e-05,,0.07702653855085373,,0.15055744349956512,,778.8778758049011,
2306,-0.01839025504887104,,2.6657564376364462e-05,,0.07985015213489532,,0.1509687751531601,,779.2052323818207,
2307,-0.02048005536198616,,2.758426489890553e-05,,0.07881680876016617,,0.15226219594478607,,779.5332117080688,
2308,-0.02792874351143837,,6.19901911704801e-05,,0.08304394036531448,,0.1599131077528,,779.8617808818817,
2309,-0.03735808655619621,,6.970026151975617e-05,,0.08278954774141312,,0.15847350656986237,,780.1898145675659,
2310,-0.005817527417093515,,3.262249083491042e-05,,0.08103112876415253,,0.15611019730567932,,780.5172600746155,
2311,0.019788598641753197,,3.185730747645721e-05,,0.07887453585863113,,0.1539507955312729,,780.8451874256134,
2312,-0.008535756729543209,,1.7424856196157634e-05,,0.08344549685716629,,0.1590922325849533,,781.1730115413666,
2313,-0.009810643270611763,,1.6404483176302165e-05,,0.07612090557813644,,0.15312816202640533,,781.501266002655,
2314,0.032694295048713684,,3.2618248951621354e-05,,0.07394339889287949,,0.1544649451971054,,781.8284974098206,
2315,-0.013570885173976421,,7.372002437477931e-05,,0.06417011469602585,,0.1500433087348938,,782.1559913158417,
2316,-0.004168727435171604,,2.88772407657234e-05,,0.06813675910234451,,0.1516885757446289,,782.4831659793854,
2317,-0.002840750152245164,,3.302878758404404e-05,,0.07256324589252472,,0.15894603729248047,,782.8107390403748,
2318,-0.024770040065050125,,8.17591862869449e-05,,0.06857149302959442,,0.1605398952960968,,783.1379718780518,
2319,0.022366391494870186,,4.895177698927e-05,,0.0728839859366417,,0.16084837913513184,,783.4667570590973,
2320,-0.019531115889549255,,3.381832721061073e-05,,0.07943768799304962,,0.16587716341018677,,783.7945103645325,
2321,0.04227885976433754,,3.324111821711995e-05,,0.07152007520198822,,0.1597074419260025,,784.1220586299896,
2322,0.018371853977441788,,5.982119546388276e-05,,0.07959724962711334,,0.16586126387119293,,784.449470281601,
2323,-0.027767108753323555,,7.77376553742215e-05,,0.07135059684515,,0.16203799843788147,,784.7770705223083,
2324,-0.08903241902589798,,3.5852001019520685e-05,,0.07722589373588562,,0.16772806644439697,,785.1042914390564,
2325,0.02593318372964859,,4.4139618694316596e-05,,0.0664399117231369,,0.1613544523715973,,785.4321281909943,
2326,0.04983211308717728,,3.64266088581644e-05,,0.06662091612815857,,0.1639251708984375,,785.7596111297607,
2327,-0.05431561917066574,,1.1483393791422714e-05,,0.06880441308021545,,0.17585326731204987,,786.0877141952515,
2328,0.041931431740522385,,3.033645225514192e-05,,0.06684643030166626,,0.17564763128757477,,786.4152555465698,
2329,0.04096856340765953,,3.268751606810838e-05,,0.06676854938268661,,0.17050619423389435,,786.7430195808411,
2330,-0.036073267459869385,,8.495140355080366e-05,,0.07266394793987274,,0.17081467807292938,,787.07111287117,
2331,0.007635910529643297,,2.6651727239368483e-05,,0.06519676744937897,,0.1743108481168747,,787.3987655639648,
2332,-0.024898070842027664,,2.7301539375912398e-05,,0.06671648472547531,,0.1704033762216568,,787.7257905006409,
2333,-0.022565606981515884,,3.428411946515553e-05,,0.06747502833604813,,0.16474778950214386,,788.0533409118652,
2334,-0.02129511348903179,,5.427539144875482e-05,,0.07431267946958542,,0.16916942596435547,,788.3817939758301,
2335,-0.0032569479662925005,,3.4828237403417006e-05,,0.07271108031272888,,0.1645279973745346,,788.7095448970795,
2336,0.06759803742170334,,4.4392225390765816e-05,,0.06855300813913345,,0.16474778950214386,,789.0373084545135,
2337,-0.014048690907657146,,7.231865311041474e-05,,0.07243897020816803,,0.161148801445961,,789.3647339344025,
2338,-0.0029417823534458876,,6.790420593461022e-05,,0.07239658385515213,,0.15898939967155457,,789.6919164657593,
2339,-0.015056385658681393,,2.8402439056662843e-05,,0.06686155498027802,,0.1687580943107605,,790.0199356079102,
2340,0.06219284236431122,,6.138523167464882e-05,,0.08453287929296494,,0.1677636057138443,,790.3471887111664,
2341,0.024849731475114822,,2.9545248253270984e-05,,0.07113254815340042,,0.15136244893074036,,790.6750919818878,
2342,-0.005716938991099596,,2.7808198865386657e-05,,0.06826062500476837,,0.15919505059719086,,791.0022649765015,
2343,-0.05552632734179497,,4.260346031514928e-05,,0.0664326474070549,,0.15621303021907806,,791.3297564983368,
2344,0.015359682962298393,,3.6062163417227566e-05,,0.06830418854951859,,0.15271684527397156,,792.4319913387299,
2345,-0.058236557990312576,,4.3912168621318415e-05,,0.06823982298374176,,0.1507454663515091,,792.7596259117126,
2346,0.030147194862365723,,3.621895666583441e-05,,0.06807269901037216,,0.15415646135807037,,793.0873997211456,
2347,0.006678049452602863,,6.810517515987158e-05,,0.08658646792173386,,0.15136244893074036,,793.4153714179993,
2348,0.020896047353744507,,4.179218376521021e-05,,0.07144248485565186,,0.16341102123260498,,793.7431344985962,
2349,-0.019309496507048607,,7.973011088324711e-05,,0.1024753600358963,,0.16190236806869507,,794.071124792099,
2350,-0.04056549817323685,,2.936662349384278e-05,,0.08766621351242065,,0.1629997193813324,,794.3985588550568,
2351,-0.007554831448942423,,2.5655135686974972e-05,,0.0856633186340332,,0.16145728528499603,,794.7263174057007,
2352,0.08673396706581116,,2.821088673954364e-05,,0.08009254932403564,,0.166701540350914,,795.0538411140442,
2353,0.03458807244896889,,1.1774071026593447e-05,,0.08105513453483582,,0.15506777167320251,,795.3813064098358,
2354,0.003151001874357462,,4.128279397264123e-05,,0.08809184283018112,,0.15969155728816986,,795.7089495658875,
2355,0.05880698561668396,,6.338296952890232e-05,,0.08594173938035965,,0.15809769928455353,,796.0365400314331,
2356,-0.04090695455670357,,1.8356950022280216e-05,,0.08410079032182693,,0.1563158482313156,,796.3640673160553,
2357,-0.024905726313591003,,1.4838235074421391e-05,,0.08062466979026794,,0.1657760888338089,,796.6918978691101,
2358,0.01349112018942833,,5.0113358156522736e-05,,0.08254244178533554,,0.1641308218240738,,797.0194010734558,
2359,0.0011501359986141324,,2.965853491332382e-05,,0.07795075327157974,,0.1674213409423828,,797.3471496105194,
2360,0.0737946555018425,,5.8970887039322406e-05,,0.08396261185407639,,0.16341102123260498,,797.6745715141296,
2361,0.0008539151749573648,,4.0796898247208446e-05,,0.0797993540763855,,0.16176576912403107,,798.0024650096893,
2362,0.049275629222393036,,3.672672755783424e-05,,0.08124242722988129,,0.1620742529630661,,798.3302285671234,
2363,0.03757406771183014,,4.263289156369865e-05,,0.07539135217666626,,0.15425927937030792,,798.6580679416656,
2364,-0.022613171488046646,,2.6275054551661015e-05,,0.08381911367177963,,0.14920304715633392,,798.9852843284607,
2365,0.014833173714578152,,4.6957688027760014e-05,,0.08625394105911255,,0.1518942266702652,,799.3130619525909,
2366,0.016493583098053932,,5.766283720731735e-05,,0.08654564619064331,,0.16567324101924896,,799.640349149704,
2367,-0.02000475861132145,,4.211122723063454e-05,,0.08993738889694214,,0.17359104752540588,,799.9678876399994,
2368,0.01087076123803854,,8.752802216349664e-08,,0.09407845139503479,,0.17307689785957336,,800.2966165542603,
2369,-0.10404298454523087,,2.8829022994614206e-05,,0.09263943135738373,,0.15754979848861694,,800.6243524551392,
2370,0.05940047279000282,,1.2773826711054426e-05,,0.0831485167145729,,0.1489122062921524,,800.9530618190765,
2371,0.020105985924601555,,1.574810448801145e-05,,0.07899957150220871,,0.1600176841020584,,801.2808723449707,
2372,0.002746298210695386,,3.5015775210922584e-05,,0.07896900177001953,,0.16824397444725037,,801.6082005500793,
2373,0.03619818016886711,,3.6448705031943973e-06,,0.07630951702594757,,0.1650562733411789,,801.9362573623657,
2374,0.02723858691751957,,4.784769407706335e-05,,0.0736546441912651,,0.15220271050930023,,802.2643060684204,
2375,-0.02157372236251831,,2.8265985747566447e-05,,0.07812978327274323,,0.1451059728860855,,802.5921211242676,
2376,0.019284039735794067,,1.876536407507956e-05,,0.07471448183059692,,0.14159855246543884,,802.9195461273193,
2377,0.06186860799789429,,3.3774616895243526e-05,,0.07364717125892639,,0.14076466858386993,,803.2478454113007,
2378,-0.03562889248132706,,3.637338522821665e-05,,0.0714910700917244,,0.14318756759166718,,803.5755829811096,
2379,0.03858586400747299,,4.4876251195091754e-05,,0.07176961749792099,,0.14526985585689545,,803.9028289318085,
2380,-0.017119254916906357,,6.573789505637251e-06,,0.06679421663284302,,0.14325663447380066,,804.231020450592,
2381,0.029968002811074257,,2.8401074814610183e-05,,0.07115724682807922,,0.14952917397022247,,804.5586907863617,
2382,-0.01886388286948204,,1.099240944313351e-05,,0.07772734761238098,,0.14526903629302979,,804.8866045475006,
2383,0.08096893876791,,5.943335054325871e-05,,0.06991380453109741,,0.14880937337875366,,805.2143750190735,
2384,-0.07961158454418182,,3.5100383684039116e-05,,0.06589508801698685,,0.1609431356191635,,805.5421688556671,
2385,-0.04907231405377388,,3.5075743653578684e-05,,0.06746028363704681,,0.15847525000572205,,805.870236158371,
2386,0.04668421670794487,,4.344509943621233e-05,,0.0712364986538887,,0.14901502430438995,,806.1980638504028,
2387,-0.0011896538781002164,,8.707052984391339e-06,,0.07597854733467102,,0.14274248480796814,,806.5255165100098,
2388,0.04658196493983269,,2.5683943022158928e-05,,0.07268377393484116,,0.16053183376789093,,806.8530011177063,
2389,-0.016964949667453766,,2.5336756152682938e-05,,0.07479457557201385,,0.14459340274333954,,807.1804740428925,
2390,0.030476175248622894,,3.268622458563186e-05,,0.07483651489019394,,0.158166766166687,,807.5081527233124,
2391,-0.0395638681948185,,4.2456507799215615e-05,,0.08327513188123703,,0.14551711082458496,,807.8360166549683,
2392,-0.035809312015771866,,1.0040394954557996e-05,,0.08410254865884781,,0.1494215428829193,,808.1636829376221,
2393,0.055961769074201584,,4.611707117874175e-05,,0.08116493374109268,,0.15394903719425201,,808.4920525550842,
2394,-0.07563751190900803,,5.5859396525193006e-05,,0.08110348135232925,,0.15271510183811188,,808.8199381828308,
2395,-0.02693089470267296,,3.883251702063717e-05,,0.07758907228708267,,0.15312641859054565,,809.1477677822113,
2396,-0.04327482730150223,,6.514406413771212e-05,,0.07549550384283066,,0.15004156529903412,,809.475504398346,
2397,-0.05131954699754715,,6.456594564951956e-05,,0.07491905987262726,,0.14428316056728363,,809.8033237457275,
2398,0.08510279655456543,,3.379357076482847e-05,,0.08012542128562927,,0.13749825954437256,,810.1313071250916,
2399,-0.05142965167760849,,9.597113967174664e-05,,0.08377273380756378,,0.14017340540885925,,810.4589242935181,
2400,-0.0699722021818161,,1.6993642930174246e-05,,0.08215191960334778,,0.1442849189043045,,810.787791967392,
2401,-0.011705068871378899,,3.128269236185588e-05,,0.07912331074476242,,0.14952917397022247,,811.1160156726837,
2402,0.017328470945358276,,3.593575456761755e-05,,0.07693762332201004,,0.1516885757446289,,811.4440565109253,
2403,0.09820675849914551,,1.9293227524030954e-05,,0.07000897079706192,,0.15590453147888184,,811.7713856697083,
2404,-0.020266203209757805,,2.0590610802173615e-05,,0.0730496272444725,,0.15888656675815582,,812.0991914272308,
2405,-0.03246476873755455,,3.785857552429661e-05,,0.07091114670038223,,0.152614027261734,,812.4276990890503,
2406,0.0701107308268547,,1.0499835298105609e-05,,0.07292881608009338,,0.14294813573360443,,812.7551119327545,
2407,0.013885597698390484,,2.9814465960953385e-05,,0.07379791140556335,,0.14963024854660034,,813.0826711654663,
2408,0.00403251638635993,,5.6385164498351514e-05,,0.08086010068655014,,0.16587716341018677,,813.4106531143188,
2409,0.005830264184623957,,1.7190472135553136e-05,,0.07316677272319794,,0.15312641859054565,,813.7381300926208,
2410,-0.02633250690996647,,1.9688071915879846e-05,,0.07138530910015106,,0.15250945091247559,,814.0656702518463,
2411,-0.000618545978795737,,3.084290074184537e-05,,0.08340194076299667,,0.17050619423389435,,814.3932976722717,
2412,-0.04181598871946335,,4.203618300380185e-05,,0.08126233518123627,,0.16886094212532043,,814.7208499908447,
2413,0.006049088202416897,,3.254272814956494e-05,,0.07931734621524811,,0.172254279255867,,815.0486991405487,
2414,0.04593786969780922,,1.3573566320701502e-05,,0.07738831639289856,,0.15364231169223785,,815.3763082027435,
2415,-0.03560004010796547,,4.91823666379787e-05,,0.06941469013690948,,0.15929614007472992,,815.7038719654083,
2416,-0.06088660657405853,,2.7480939024826512e-05,,0.07349877804517746,,0.1708129346370697,,816.0314812660217,
2417,0.017375148832798004,,3.713121259352192e-05,,0.07089969515800476,,0.16484887897968292,,816.3591604232788,
2418,-0.04254261776804924,,3.0323639293783344e-05,,0.07241914421319962,,0.16320361196994781,,816.6866466999054,
2419,0.05614972114562988,,2.9143573556211777e-05,,0.07344365864992142,,0.16073572635650635,,817.0143301486969,
2420,0.002166612073779106,,2.4113247491186485e-05,,0.0702161118388176,,0.15641692280769348,,817.3421862125397,
2421,-0.011534678749740124,,4.08919331675861e-05,,0.07158610224723816,,0.15394903719425201,,817.6699206829071,
2422,0.02337033860385418,,3.063719123019837e-05,,0.07186750322580338,,0.13759930431842804,,818.774585723877,
2423,-0.03055638261139393,,6.679187208646908e-05,,0.07350017875432968,,0.16053007543087006,,819.1023933887482,
2424,-0.021821046248078346,,5.1370952860452235e-05,,0.06829988956451416,,0.16875635087490082,,819.4300618171692,
2425,0.061403121799230576,,5.320280615705997e-05,,0.07305474579334259,,0.17410345375537872,,819.7577047348022,
2426,0.023571614176034927,,6.961006874917075e-05,,0.07277106493711472,,0.16443754732608795,,820.0853731632233,
2427,0.03594660013914108,,3.210736031178385e-05,,0.0739392638206482,,0.16238099336624146,,820.4132239818573,
2428,-0.02906046248972416,,1.3516854778572451e-05,,0.07698188722133636,,0.16567149758338928,,820.7407166957855,
2429,-0.026068227365612984,,2.6619070922606625e-05,,0.07229924947023392,,0.1615583598613739,,821.068678855896,
2430,0.05302371829748154,,3.481334351818077e-05,,0.07272157818078995,,0.17163556814193726,,821.3965973854065,
2431,0.0027794933412224054,,4.7319121222244576e-05,,0.07723325490951538,,0.17410345375537872,,821.7242820262909,
2432,-0.005614736117422581,,2.3463453544536605e-05,,0.07756423950195312,,0.16793373227119446,,822.0520973205566,
2433,0.011356827802956104,,3.4635751944733784e-05,,0.079571433365345,,0.1576508730649948,,822.3801867961884,
2434,-0.021660778671503067,,5.8654211898101494e-05,,0.08452261984348297,,0.1821240782737732,,822.7076122760773,
2435,-0.07812398672103882,,6.690715963486582e-05,,0.08630814403295517,,0.1800674945116043,,823.0353715419769,
2436,-0.05020995810627937,,3.68221226381138e-05,,0.07410284131765366,,0.17759960889816284,,823.363166809082,
2437,-0.008545102551579475,,6.72714231768623e-05,,0.07590548694133759,,0.17513172328472137,,823.6907284259796,
2438,0.030767401680350304,,3.2059557270258665e-05,,0.07968185096979141,,0.18294668197631836,,824.0183746814728,
2439,-0.07849492132663727,,3.2302708859788254e-05,,0.0775831863284111,,0.17945052683353424,,824.3469619750977,
2440,-0.06941483169794083,,4.4894411985296756e-05,,0.0719723254442215,,0.16957898437976837,,824.674613237381,
2441,0.007517614401876926,,3.4222866815980524e-05,,0.07107162475585938,,0.16053007543087006,,825.0024468898773,
2442,0.04528218135237694,,3.972201011492871e-05,,0.07200057804584503,,0.14346052706241608,,825.33047747612,
2443,0.11000702530145645,,1.7396938346792012e-05,,0.0690779834985733,,0.14798499643802643,,825.6583530902863,
2444,0.00011756419553421438,,2.1795218344777822e-05,,0.06283774226903915,,0.15950177609920502,,825.9860346317291,
2445,0.028072038665413857,,3.429711432545446e-05,,0.06225259602069855,,0.16258664429187775,,826.3137419223785,
2446,0.027192730456590652,,3.9555867260787636e-05,,0.06488163024187088,,0.16813938319683075,,826.641058921814,
2447,-0.0038250077050179243,,3.081822796957567e-05,,0.06433183699846268,,0.1675224006175995,,826.9691514968872,
2448,0.06064369156956673,,4.048801929457113e-05,,0.06680354475975037,,0.1617640256881714,,827.2965428829193,
2449,-0.014742445200681686,,2.565285103628412e-05,,0.06702826172113419,,0.1523037850856781,,827.6243734359741,
2450,0.009773723781108856,,6.1444217863027e-05,,0.06891024857759476,,0.165465846657753,,827.9522633552551,
2451,-0.02096777781844139,,3.802179708145559e-05,,0.06771273165941238,,0.1580621898174286,,828.2804288864136,
2452,-0.02030331641435623,,5.584955943049863e-05,,0.08076558262109756,,0.17369212210178375,,828.6081893444061,
2453,-0.06196214631199837,,5.38145650352817e-05,,0.09467237442731857,,0.20001623034477234,,828.9362413883209,
2454,-0.0357980914413929,,2.7590147510636598e-05,,0.07532785087823868,,0.1804787963628769,,829.263834476471,
2455,0.007387914694845676,,5.128241173224524e-05,,0.0765463262796402,,0.18294668197631836,,829.591676235199,
2456,-0.0168722253292799,,5.471353870234452e-05,,0.07780168205499649,,0.18150709569454193,,829.9197018146515,
2457,0.006109008565545082,,9.619813499739394e-05,,0.07797987014055252,,0.1804787963628769,,830.2479650974274,
2458,0.04243961721658707,,3.356129673193209e-05,,0.06704898923635483,,0.17163556814193726,,830.5755250453949,
2459,0.013357729651033878,,2.1778711015940644e-05,,0.06673887372016907,,0.16957898437976837,,830.9035866260529,
2460,-0.025907447561621666,,5.480877007357776e-05,,0.06290288269519806,,0.15518298745155334,,831.2313513755798,
2461,-0.004853606224060059,,5.682142364094034e-05,,0.06979227811098099,,0.16834504902362823,,831.5591230392456,
2462,0.03858749568462372,,2.2143134629004635e-05,,0.07186653465032578,,0.17163556814193726,,831.8868625164032,
2463,-0.017353637143969536,,3.4726304875221103e-05,,0.06504276394844055,,0.1615583598613739,,832.2145013809204,
2464,-0.09058050811290741,,4.380633617984131e-05,,0.07571522891521454,,0.17060726881027222,,832.5425117015839,
2465,-0.02608516626060009,,2.8493193894973956e-05,,0.08521217107772827,,0.1874711513519287,,832.870418548584,
2466,-0.04039861634373665,,7.585727144032717e-05,,0.09455738961696625,,0.19446349143981934,,833.1981225013733,
2467,-0.05528353899717331,,6.134119757916778e-05,,0.09040332585573196,,0.1786278933286667,,833.5257365703583,
2468,-0.0005047684535384178,,4.337150676292367e-05,,0.0910215824842453,,0.17595435678958893,,833.8533165454865,
2469,-0.06815645843744278,,8.986424404611171e-07,,0.08235310018062592,,0.1671110987663269,,834.1807782649994,
2470,0.048177365213632584,,3.234663381590508e-05,,0.07879313826560974,,0.1595035344362259,,834.5085563659668,
2471,0.026367515325546265,,1.5367044397862628e-05,,0.07412688434123993,,0.17903921008110046,,834.8362274169922,
2472,0.008140052668750286,,4.050901043228805e-05,,0.06814597547054291,,0.1708129346370697,,835.1637687683105,
2473,0.03102840855717659,,5.4378670029109344e-05,,0.07067473232746124,,0.1784222424030304,,835.4914026260376,
2474,0.027331151068210602,,8.578658889746293e-05,,0.06631281971931458,,0.17142990231513977,,835.819399356842,
2475,-0.026130037382245064,,4.2768420826178044e-05,,0.06275984644889832,,0.16772806644439697,,836.1472935676575,
2476,-0.03244985640048981,,1.8442309738020413e-05,,0.0592985674738884,,0.15940071642398834,,836.4751780033112,
2477,-0.039388757199048996,,5.383134703151882e-05,,0.06735596060752869,,0.17245817184448242,,836.8028264045715,
2478,-0.037669695913791656,,3.303847915958613e-05,,0.07824736833572388,,0.18479759991168976,,837.1302902698517,
2479,-0.04309394210577011,,4.355570126790553e-05,,0.07107585668563843,,0.176571324467659,,837.4584958553314,
2480,-0.028181569650769234,,2.675874020496849e-05,,0.07617887109518051,,0.18623720109462738,,837.7853147983551,
2481,0.04315827786922455,,6.498668881249614e-06,,0.06574247777462006,,0.16834504902362823,,838.1132242679596,
2482,0.013770675286650658,,1.687876647338271e-05,,0.06672760844230652,,0.17359104752540588,,838.4406578540802,
2483,0.002852595876902342,,2.3881679226178676e-05,,0.06421519815921783,,0.1671110987663269,,838.7691261768341,
2484,-0.07415732741355896,,2.3492779291700572e-05,,0.06637182086706161,,0.1708129346370697,,839.0972287654877,
2485,0.022026652470231056,,2.2437343432102352e-05,,0.06648177653551102,,0.17040161788463593,,839.4250199794769,
2486,-0.0007415151339955628,,3.045924677280709e-05,,0.06445736438035965,,0.17554304003715515,,839.7528584003448,
2487,0.010971341282129288,,4.989971421309747e-05,,0.06633869558572769,,0.17801092565059662,,840.0808393955231,
2488,0.034667931497097015,,4.352426913101226e-05,,0.0693965032696724,,0.1708129346370697,,840.4086089134216,
2489,0.004733099602162838,,2.4856197342160158e-05,,0.07358971238136292,,0.1585780829191208,,840.736643075943,
2490,-0.03728780895471573,,3.257114076404832e-05,,0.06801833212375641,,0.16217532753944397,,841.0644857883453,
2491,0.031238248571753502,,5.721346678910777e-05,,0.07193070650100708,,0.15888480842113495,,841.3926260471344,
2492,0.028570745140314102,,4.188840102870017e-05,,0.06776902079582214,,0.1617640256881714,,841.7208180427551,
2493,0.011040875688195229,,3.9706741517875344e-05,,0.06627816706895828,,0.16793373227119446,,842.0485727787018,
2494,0.03410201892256737,,4.897575854556635e-05,,0.06724832206964493,,0.16196966171264648,,842.3765408992767,
2495,-0.044007495045661926,,2.8819764338550158e-05,,0.06888275593519211,,0.16433648765087128,,842.7044494152069,
2496,-0.01175454817712307,,4.509856807999313e-05,,0.06641699373722076,,0.16515912115573883,,843.0326418876648,
2497,-0.004465973470360041,,3.002158337039873e-05,,0.06504668295383453,,0.16289687156677246,,843.3600642681122,
2498,0.05106441676616669,,4.020873529952951e-05,,0.06632497906684875,,0.16855069994926453,,843.6878478527069,
2499,0.04817622900009155,,3.4585566027089953e-05,,0.0650261715054512,,0.16752415895462036,,844.0159599781036,
2500,0.045015573501586914,,7.890933375165332e-06,,0.06762026250362396,,0.17878387868404388,,844.343855381012,
2501,-0.030090268701314926,,9.483297617407516e-06,,0.062354955822229385,,0.16443930566310883,,845.440366268158,
2502,0.025424931198358536,,2.6666872145142406e-05,,0.06476537883281708,,0.15415646135807037,,845.7680194377899,
2503,-0.04390498623251915,,3.12203228531871e-05,,0.06382041424512863,,0.15682825446128845,,846.0954909324646,
2504,0.008039913140237331,,4.7871482820482925e-05,,0.06514847278594971,,0.15641868114471436,,846.423050403595,
2505,-0.026318468153476715,,1.0703884072427172e-05,,0.07298740744590759,,0.15518298745155334,,846.7506942749023,
2506,0.038728468120098114,,3.744593050214462e-05,,0.06896107643842697,,0.1617640256881714,,847.0786309242249,
2507,0.03018871694803238,,4.108767825528048e-05,,0.07130423188209534,,0.1652601808309555,,847.4068465232849,
2508,-0.04071692377328873,,7.752444071229547e-05,,0.08591485023498535,,0.1784222424030304,,847.7350842952728,
2509,0.014616717584431171,,4.621483458322473e-05,,0.07313068956136703,,0.16238099336624146,,848.0627954006195,
2510,0.006519830785691738,,1.5948508007568307e-05,,0.06862743943929672,,0.1520998775959015,,848.3909647464752,
2511,0.00859128963202238,,5.0815713620977476e-05,,0.06935185939073563,,0.15867917239665985,,848.7185773849487,
2512,-0.021498307585716248,,2.8952894354006276e-05,,0.07067275792360306,,0.15641692280769348,,849.0466089248657,
2513,0.005053267348557711,,3.726605427800678e-05,,0.06790021806955338,,0.1580621898174286,,849.3745908737183,
2514,-0.027462998405098915,,6.513248808914796e-05,,0.07899037003517151,,0.17903921008110046,,849.7024450302124,
2515,-0.03969190642237663,,3.7491205148398876e-05,,0.07743268460035324,,0.18130144476890564,,850.0301203727722,
2516,-0.0031231974717229605,,2.886821675929241e-05,,0.07159633934497833,,0.1671110987663269,,850.3583271503448,
2517,-0.0009049868094734848,,3.742109765880741e-05,,0.07451383769512177,,0.1800674945116043,,850.6858284473419,
2518,0.0024130535311996937,,1.677446016401518e-05,,0.06801331043243408,,0.1675224006175995,,851.013914346695,
2519,-0.02585982345044613,,4.6507826482411474e-05,,0.07367869466543198,,0.17348822951316833,,851.3415293693542,
2520,-0.08640781044960022,,3.557567470124923e-05,,0.06891956180334091,,0.16196966171264648,,851.669835805893,
2521,0.022623224183917046,,3.0393945053219795e-05,,0.06916294246912003,,0.17369212210178375,,851.9994840621948,
2522,-0.025728706270456314,,2.7711395887308754e-05,,0.06591696292161942,,0.16484887897968292,,852.3274345397949,
2523,-0.039036862552165985,,2.544818926253356e-05,,0.06973683089017868,,0.1767769753932953,,852.6551892757416,
2524,0.008520936593413353,,8.399556099902838e-05,,0.0809171199798584,,0.1800674945116043,,852.9837443828583,
2525,-0.076718270778656,,6.614154699491337e-05,,0.07574418187141418,,0.16957898437976837,,853.3121426105499,
2526,-0.051900558173656464,,6.515562563436106e-05,,0.08410385251045227,,0.18068446218967438,,853.6405613422394,
2527,-0.02285904437303543,,1.9564618924050592e-05,,0.07127174735069275,,0.165465846657753,,853.9679045677185,
2528,0.01824452541768551,,5.305925878928974e-05,,0.06681310385465622,,0.16844961047172546,,854.2955558300018,
2529,0.041364364326000214,,2.712918103497941e-05,,0.06570521742105484,,0.17122597992420197,,854.6235983371735,
2530,0.03138284012675285,,3.625882527558133e-05,,0.07429445534944534,,0.16834504902362823,,854.9515025615692,
2531,0.026727227494120598,,4.27593186032027e-05,,0.07144109159708023,,0.16402624547481537,,855.2794580459595,
2532,0.08324474096298218,,3.897336500813253e-05,,0.06847228854894638,,0.16258664429187775,,855.6074750423431,
2533,-0.04664348438382149,,4.911862561129965e-05,,0.07078798115253448,,0.16834504902362823,,855.935693025589,
2534,-0.04675215482711792,,1.7355758245685138e-05,,0.0681123360991478,,0.1617640256881714,,856.2638511657715,
2535,-0.03679775074124336,,1.542461905046366e-05,,0.06721672415733337,,0.15189248323440552,,856.5919010639191,
2536,-0.012557792477309704,,4.160168464295566e-05,,0.0625448077917099,,0.14407749474048615,,856.9200932979584,
2537,-0.04041992127895355,,6.997942546149716e-05,,0.06471316516399384,,0.1557999551296234,,857.2487258911133,
2538,-0.027569187805056572,,7.336850103456527e-06,,0.06480296701192856,,0.14572277665138245,,857.5762686729431,
2539,0.04498710483312607,,3.93262853322085e-05,,0.06422824412584305,,0.14222659170627594,,857.9038779735565,
2540,-0.05935357138514519,,3.224109605071135e-05,,0.06689728796482086,,0.15353773534297943,,858.2323491573334,
2541,-0.014192387461662292,,3.928469232050702e-05,,0.06553620100021362,,0.1465453803539276,,858.5601196289062,
2542,-0.0011714911088347435,,6.361240230035037e-05,,0.06754917651414871,,0.15497733652591705,,858.8879914283752,
2543,-0.030898265540599823,,1.931687438627705e-05,,0.07390784472227097,,0.1675224006175995,,859.2154817581177,
2544,-0.012074260041117668,,1.6606745703029446e-05,,0.07207199931144714,,0.16032440960407257,,859.5431079864502,
2545,0.014728742651641369,,4.612465272657573e-05,,0.07346689701080322,,0.16402624547481537,,859.870813369751,
2546,-0.050072114914655685,,4.7263743908843026e-05,,0.07331924885511398,,0.16875635087490082,,860.1989240646362,
2547,0.018626445904374123,,3.551014015101828e-05,,0.07515797764062881,,0.15353773534297943,,860.5267839431763,
2548,-0.009540712460875511,,4.170973625150509e-05,,0.06946348398923874,,0.16217532753944397,,860.8547670841217,
2549,-0.018340330570936203,,4.446351886144839e-05,,0.06998002529144287,,0.17369212210178375,,861.1826882362366,
2550,-0.09674188494682312,,2.141788172593806e-05,,0.06859665364027023,,0.17142990231513977,,861.5105030536652,
2551,0.09810026735067368,,5.075860826764256e-05,,0.069581039249897,,0.17698264122009277,,861.838376045227,
2552,-0.07837747037410736,,4.448884283192456e-06,,0.07078783959150314,,0.16402624547481537,,862.1664319038391,
2553,0.0457485131919384,,4.7365767386509106e-05,,0.06672746688127518,,0.1557999551296234,,862.493705034256,
2554,-0.022363867610692978,,2.533698352635838e-05,,0.06348525732755661,,0.1597074419260025,,862.8212940692902,
2555,0.06747722625732422,,1.8905901015386917e-05,,0.06249750778079033,,0.16320361196994781,,863.1491794586182,
2556,0.036385927349328995,,8.072577475104481e-05,,0.06459948420524597,,0.16217532753944397,,863.4771912097931,
2557,0.06273304671049118,,2.8260203180252574e-05,,0.08173594623804092,,0.15590453147888184,,863.8043205738068,
2558,0.04146404191851616,,2.0488398149609566e-05,,0.0771617740392685,,0.14901502430438995,,864.1324956417084,
2559,0.04644777998328209,,2.011338983720634e-05,,0.07930715382099152,,0.14994047582149506,,864.4603364467621,
2560,0.0035609137266874313,,1.4574720808013808e-05,,0.07464991509914398,,0.15662258863449097,,864.7884185314178,
2561,0.08581144362688065,,8.422764949500561e-05,,0.08617060631513596,,0.1615583598613739,,865.1167206764221,
2562,0.031114205718040466,,5.64017282158602e-05,,0.09009314328432083,,0.16793373227119446,,865.4448595046997,
2563,-0.09771595150232315,,1.9221461116103455e-05,,0.0809841901063919,,0.15929614007472992,,865.7725071907043,
2564,-0.015952736139297485,,2.361244878557045e-05,,0.0694446712732315,,0.1636149287223816,,866.1011860370636,
2565,0.020639285445213318,,2.2881244149175473e-05,,0.06917262077331543,,0.16135269403457642,,866.428736448288,
2566,0.005573649425059557,,2.7195601433049887e-05,,0.07063861936330795,,0.17616000771522522,,866.7571096420288,
2567,-0.00747676333412528,,2.071573180728592e-05,,0.07288843393325806,,0.17945052683353424,,867.0852210521698,
2568,-0.004785706754773855,,5.079006587038748e-05,,0.07627866417169571,,0.18315234780311584,,867.4132616519928,
2569,-0.026134289801120758,,2.3761391275911592e-05,,0.07448102533817291,,0.1708129346370697,,867.7407586574554,
2570,0.004346432629972696,,2.4912911612773314e-05,,0.07115703076124191,,0.17574869096279144,,868.0684385299683,
2571,0.04828464239835739,,2.116147334163543e-05,,0.06775543838739395,,0.16238099336624146,,868.3959753513336,
2572,-0.0573568232357502,,3.362288771313615e-05,,0.07006866484880447,,0.15744522213935852,,868.723700761795,
2573,0.040145471692085266,,5.970942584099248e-05,,0.06890685111284256,,0.17184120416641235,,869.0518155097961,
2574,-0.011305666528642178,,7.008603279246017e-05,,0.07812664657831192,,0.17718830704689026,,869.3798649311066,
2575,-0.03736221790313721,,5.205851994105615e-05,,0.08109522610902786,,0.17986182868480682,,869.7075371742249,
2576,-0.03040911629796028,,4.365338099887595e-06,,0.06562811881303787,,0.15250945091247559,,870.0353267192841,
2577,-0.0018432175274938345,,4.89588055643253e-05,,0.07793078571557999,,0.1749260574579239,,870.3636560440063,
2578,0.015363406389951706,,2.215099084423855e-05,,0.06351149827241898,,0.16669979691505432,,870.6909563541412,
2579,-0.06252650916576385,,1.8251041183248162e-05,,0.06975150853395462,,0.17945052683353424,,871.7924847602844,
2580,-0.015782905742526054,,6.229560676729307e-05,,0.07267788052558899,,0.18130144476890564,,872.1208324432373,
2581,0.00820416770875454,,2.8192062018206343e-05,,0.06855904310941696,,0.17513172328472137,,872.4482002258301,
2582,0.035490915179252625,,5.955724554951303e-05,,0.0703546479344368,,0.17410345375537872,,872.7759952545166,
2583,-0.0014271759428083897,,4.239224654156715e-05,,0.07270093262195587,,0.18150709569454193,,873.104029417038,
2584,0.0839996188879013,,8.065409929258749e-06,,0.07107478380203247,,0.17595435678958893,,873.4314270019531,
2585,-0.04018068686127663,,3.909563383786008e-05,,0.07703070342540741,,0.18685418367385864,,873.7591450214386,
2586,0.021466512233018875,,5.3844334615860134e-05,,0.0675487294793129,,0.16649413108825684,,874.0870487689972,
2587,-0.035131510347127914,,5.034380956203677e-05,,0.0712493285536766,,0.16484887897968292,,874.4154341220856,
2588,-0.01797841116786003,,7.22066979506053e-05,,0.07726140320301056,,0.1726638376712799,,874.7427439689636,
2589,-0.03873486816883087,,7.699248817516491e-05,,0.07398558408021927,,0.17040161788463593,,875.0703430175781,
2590,0.0007381629548035562,,3.943288902519271e-05,,0.07327202707529068,,0.16793373227119446,,875.3982572555542,
2591,-0.04075930640101433,,6.540119647979736e-05,,0.08177904784679413,,0.17348647117614746,,875.7255342006683,
2592,-0.03729790076613426,,6.036720151314512e-05,,0.08296623080968857,,0.17163556814193726,,876.0531702041626,
2593,0.027170700952410698,,3.715056664077565e-05,,0.07900667190551758,,0.16813938319683075,,876.3815803527832,
2594,0.029060645028948784,,0.00012030924699502066,,0.08106359094381332,,0.16114705801010132,,876.7094056606293,
2595,-0.031501349061727524,,5.1657720177900046e-05,,0.08292628824710846,,0.16608281433582306,,877.0368282794952,
2596,-0.017220716923475266,,0.00010783821198856458,,0.08823540061712265,,0.15888480842113495,,877.3643414974213,
2597,-0.00983631145209074,,3.113532511633821e-05,,0.07930316776037216,,0.15559430420398712,,877.691876411438,
2598,0.025815337896347046,,4.532569437287748e-05,,0.07575667649507523,,0.1650545299053192,,878.020229101181,
2599,0.004440107382833958,,4.0147508116206154e-05,,0.08034335821866989,,0.16978465020656586,,878.3476622104645,
2600,0.0003774017095565796,,4.6633991587441415e-05,,0.07323842495679855,,0.1599131077528,,878.6749277114868,
2601,0.025538699701428413,,2.617350037326105e-05,,0.07176636904478073,,0.14798499643802643,,879.0028834342957,
2602,0.08368506282567978,,3.4983073419425637e-05,,0.07449261099100113,,0.14921893179416656,,879.3307633399963,
2603,-0.07273070514202118,,2.3438449716195464e-05,,0.06906607002019882,,0.14777933061122894,,879.6582462787628,
2604,-0.03142353892326355,,3.910936720785685e-05,,0.07906395196914673,,0.14716236293315887,,879.9863691329956,
2605,-0.07896631211042404,,4.866694507654756e-05,,0.08586612343788147,,0.1557999551296234,,880.3141484260559,
2606,-0.007261262740939856,,1.2447784683899954e-05,,0.07405192404985428,,0.15189248323440552,,880.6416697502136,
2607,0.061330147087574005,,3.483526597847231e-05,,0.07305251806974411,,0.1467510461807251,,880.9694998264313,
2608,-0.03103950433433056,,4.1320428863400593e-05,,0.08001766353845596,,0.14386944472789764,,881.296984910965,
2609,-0.05579068884253502,,5.618287104880437e-05,,0.0778706967830658,,0.1389360874891281,,881.6254413127899,
2610,0.006088733673095703,,3.4933840652229264e-05,,0.0764545202255249,,0.14352239668369293,,881.9531669616699,
2611,0.02586202137172222,,7.631871267221868e-05,,0.07788512110710144,,0.15533486008644104,,882.2808501720428,
2612,-0.0016019725007936358,,1.4105973605182953e-05,,0.07830750197172165,,0.15345817804336548,,882.6084921360016,
2613,-0.030257824808359146,,5.925023651798256e-05,,0.08417335897684097,,0.16010990738868713,,882.9362080097198,
2614,0.04296322911977768,,6.904401288920781e-06,,0.0905047282576561,,0.16656242311000824,,883.2639744281769,
2615,-0.019054245203733444,,1.1108356375189032e-05,,0.08205290138721466,,0.1570700854063034,,883.5918934345245,
2616,0.07260555028915405,,2.4393761123064905e-05,,0.08211588859558105,,0.16366878151893616,,883.9203102588654,
2617,0.03676319122314453,,4.111616362934001e-05,,0.08128128945827484,,0.17240436375141144,,884.2482872009277,
2618,0.039386678487062454,,4.000057379016653e-05,,0.08006338775157928,,0.17230156064033508,,884.5762188434601,
2619,0.09979261457920074,,1.1256469406362157e-05,,0.07752833515405655,,0.16658328473567963,,884.9037308692932,
2620,0.06984495371580124,,4.677163815358654e-05,,0.07686411589384079,,0.17144675552845,,885.2317962646484,
2621,0.011133132502436638,,1.8003962395596318e-05,,0.07458943128585815,,0.1635868400335312,,885.5602304935455,
2622,-0.030060162767767906,,6.286111602094024e-05,,0.0737711489200592,,0.1569029688835144,,885.8880770206451,
2623,0.008695053867995739,,3.267111969762482e-05,,0.07382447272539139,,0.15349674224853516,,886.2157347202301,
2624,0.025544699281454086,,1.592482476553414e-05,,0.07310838252305984,,0.15001213550567627,,886.5441854000092,
2625,-0.05810140073299408,,2.369309549976606e-05,,0.07601271569728851,,0.15248002111911774,,886.8727221488953,
2626,0.045553822070360184,,5.048271304985974e-06,,0.07283325493335724,,0.14222659170627594,,887.1993553638458,
2627,0.04187316820025444,,2.2102043658378534e-05,,0.07280553132295609,,0.14750702679157257,,887.526852607727,
2628,0.03785126283764839,,4.3382300646044314e-05,,0.0750652477145195,,0.1449001431465149,,887.8543825149536,
2629,-0.022139815613627434,,5.6819913879735395e-05,,0.07483550906181335,,0.14243225753307343,,888.1826076507568,
2630,-0.05026766285300255,,1.8927485143649392e-05,,0.07883454859256744,,0.1465453803539276,,888.5106959342957,
2631,-0.12111426889896393,,4.554735278361477e-05,,0.07813724875450134,,0.14346052706241608,,888.8381187915802,
2632,0.024810876697301865,,5.995200262987055e-05,,0.07834773510694504,,0.148396298289299,,889.1659681797028,
2633,0.014615699648857117,,6.505887722596526e-05,,0.0812448263168335,,0.15353773534297943,,889.4936971664429,
2634,-0.045088671147823334,,3.2606163586024195e-05,,0.0832899734377861,,0.15374340116977692,,889.821305513382,
2635,-0.04269465431571007,,3.245614061597735e-05,,0.07945273816585541,,0.1560056209564209,,890.148809671402,
2636,-0.03200945258140564,,5.0806494982680306e-05,,0.08222716301679611,,0.1580621898174286,,890.476686000824,
2637,-0.03500562161207199,,1.4721967090736143e-05,,0.07926789671182632,,0.1502472162246704,,890.8047811985016,
2638,-0.010670012794435024,,1.8984814232680947e-05,,0.07643034309148788,,0.14490188658237457,,891.1333863735199,
2639,-0.012969722039997578,,2.062964631477371e-05,,0.0766756534576416,,0.15847350656986237,,891.4613959789276,
2640,0.003230728441849351,,6.515361019410193e-05,,0.07920283824205399,,0.15909047424793243,,891.7889382839203,
2641,-0.059789009392261505,,3.838559860014357e-05,,0.07150113582611084,,0.1578565388917923,,892.1168344020844,
2642,-0.014538957737386227,,1.2024963325529825e-05,,0.07089944928884506,,0.1523037850856781,,892.4444563388824,
2643,0.009482085704803467,,3.269842272857204e-05,,0.0705861821770668,,0.1504528820514679,,892.7716794013977,
2644,-0.0068887826055288315,,4.65122502646409e-05,,0.07333429902791977,,0.1541547030210495,,893.0999145507812,
2645,0.027488265186548233,,6.016719635226764e-05,,0.07660073041915894,,0.1541547030210495,,893.4277727603912,
2646,0.07443331927061081,,3.4272161428816617e-05,,0.0723986104130745,,0.14572277665138245,,893.7559382915497,
2647,-0.01897953636944294,,1.0512333574297372e-05,,0.07365897297859192,,0.14880762994289398,,894.0834777355194,
2648,0.048663653433322906,,4.998977965442464e-05,,0.07635091245174408,,0.15292076766490936,,894.4114606380463,
2649,-0.06816115975379944,,6.672401650575921e-05,,0.06799399852752686,,0.14952917397022247,,894.7392067909241,
2650,-0.03297366574406624,,1.93450123333605e-05,,0.07596835494041443,,0.15333206951618195,,895.0666394233704,
2651,-0.056754037737846375,,7.822111911082175e-06,,0.07686487585306168,,0.15497733652591705,,895.394237279892,
2652,-0.008007565513253212,,4.786996214534156e-05,,0.08094911277294159,,0.16484887897968292,,895.7223079204559,
2653,-0.011920541524887085,,5.371927181840874e-05,,0.0776357427239418,,0.1576508730649948,,896.0501487255096,
2654,0.06319668889045715,,3.57354565494461e-06,,0.07522368431091309,,0.14963024854660034,,896.3777508735657,
2655,-0.0645999163389206,,3.001437653438188e-05,,0.07468505948781967,,0.15168681740760803,,896.7057354450226,
2656,0.051678065210580826,,4.043036824441515e-05,,0.07851096987724304,,0.15621128678321838,,897.0335235595703,
2657,0.056125953793525696,,3.231758819310926e-05,,0.07376977056264877,,0.15271510183811188,,898.1304516792297,
2658,-0.02097022719681263,,6.471674169006292e-06,,0.06948696821928024,,0.14942459762096405,,898.458530664444,
2659,0.011940598487854004,,6.051525269867852e-05,,0.07721792906522751,,0.15436036884784698,,898.7866027355194,
2660,-0.07719484716653824,,1.7768581528798677e-05,,0.07535039633512497,,0.1541547030210495,,899.1143746376038,
2661,-0.04689816012978554,,3.882108649122529e-05,,0.07727362215518951,,0.15867917239665985,,899.4418530464172,
2662,0.012831974774599075,,6.832978397142142e-05,,0.07939019054174423,,0.15353773534297943,,899.7709641456604,
2663,0.06412667781114578,,4.248774530424271e-06,,0.07591161876916885,,0.1557999551296234,,900.09921002388,
2664,0.03017599508166313,,2.8369577194098383e-05,,0.07625097781419754,,0.16053007543087006,,900.4267671108246,
2665,0.07708140462636948,,3.220924918423407e-05,,0.07586243748664856,,0.1617640256881714,,900.7541677951813,
2666,0.03174223005771637,,4.057229307363741e-05,,0.07667472958564758,,0.1617640256881714,,901.0825839042664,
2667,0.015280675143003464,,5.8809135225601494e-05,,0.07363582402467728,,0.1557999551296234,,901.4097003936768,
2668,-0.01493971049785614,,5.749695446866099e-06,,0.08183442056179047,,0.16690543293952942,,901.7374708652496,
2669,0.040073130279779434,,4.067289046361111e-05,,0.08417511731386185,,0.1747204214334488,,902.0654852390289,
2670,0.015481614507734776,,3.2107378501677886e-05,,0.0810694620013237,,0.17410345375537872,,902.3932557106018,
2671,-0.05827854946255684,,3.6873174394713715e-05,,0.08182113617658615,,0.1747204214334488,,902.7212882041931,
2672,-0.015458773821592331,,3.189624840160832e-05,,0.08016835153102875,,0.16978465020656586,,903.0490860939026,
2673,-0.005509636364877224,,3.234330142731778e-05,,0.07800222933292389,,0.1693733185529709,,903.376161813736,
2674,-0.03286740556359291,,3.075745917158201e-05,,0.07528379559516907,,0.15826784074306488,,903.7043290138245,
2675,-0.015271835029125214,,4.603915294865146e-05,,0.07694195210933685,,0.16690543293952942,,904.0318517684937,
2676,-0.03517907112836838,,5.613302710116841e-05,,0.0836707130074501,,0.17616000771522522,,904.3592581748962,
2677,0.0021136808209121227,,2.0674562620115466e-05,,0.08213333040475845,,0.17184120416641235,,904.6872365474701,
2678,-0.01371079869568348,,3.8878781197126955e-05,,0.091690793633461,,0.19405217468738556,,905.0155558586121,
2679,-0.023526761680841446,,4.512031591730192e-05,,0.07850402593612671,,0.18109577894210815,,905.3432464599609,
2680,0.015004300512373447,,3.984913928434253e-05,,0.07462151348590851,,0.17780527472496033,,905.6717259883881,
2681,-0.03102368302643299,,3.502965046209283e-05,,0.08048421889543533,,0.19199560582637787,,905.9996919631958,
2682,-0.07164359092712402,,4.8193338443525136e-05,,0.08453617990016937,,0.19816532731056213,,906.3281602859497,
2683,-0.07891581207513809,,2.2663911295239814e-05,,0.07194830477237701,,0.18315234780311584,,906.6558818817139,
2684,-0.016451265662908554,,2.0546191080939025e-05,,0.07400648295879364,,0.1874711513519287,,906.9833204746246,
2685,-0.08472970873117447,,3.564103099051863e-05,,0.08412118256092072,,0.19117297232151031,,907.3102774620056,
2686,-0.035012830048799515,,2.199512891820632e-05,,0.07520850747823715,,0.17924486100673676,,907.6381804943085,
2687,0.00611656391993165,,1.1571054528758395e-05,,0.06961764395236969,,0.1691676825284958,,907.9658398628235,
2688,0.028302736580371857,,2.5816349079832435e-05,,0.07157585024833679,,0.17307515442371368,,908.2933535575867,
2689,-0.03335237130522728,,2.4195371224777773e-05,,0.07241405546665192,,0.17060726881027222,,908.621036529541,
2690,-0.01709648035466671,,3.157724677294027e-06,,0.07631638646125793,,0.17554304003715515,,908.948915719986,
2691,0.04354022815823555,,2.8069580366718583e-05,,0.07447826862335205,,0.17389778792858124,,909.2765245437622,
2692,0.02153477631509304,,2.7038782718591392e-05,,0.07568827271461487,,0.16094139218330383,,909.6047668457031,
2693,0.01952965371310711,,1.9346036424394697e-05,,0.07713180035352707,,0.15754979848861694,,909.9324624538422,
2694,0.06644491851329803,,8.59405736264307e-06,,0.06974438577890396,,0.1576508730649948,,910.2603750228882,
2695,0.03631095215678215,,2.3549460820504464e-05,,0.0664018988609314,,0.1523037850856781,,910.5879125595093,
2696,-0.02637527883052826,,2.303681685589254e-05,,0.06102140620350838,,0.15436036884784698,,910.9155013561249,
2697,-0.04252966493368149,,3.5160101106157526e-05,,0.05823700129985809,,0.1599131077528,,911.2431375980377,
2698,-0.03925633430480957,,5.66949020139873e-05,,0.0790470689535141,,0.1749260574579239,,911.571394443512,
2699,-0.030715040862560272,,0.00011224992340430617,,0.09488659352064133,,0.18089012801647186,,911.8991386890411,
2700,-0.028980905190110207,,1.4968974028306548e-05,,0.07068822532892227,,0.16999028623104095,,912.2270390987396,
2701,0.0007025432423688471,,6.110600952524692e-05,,0.06650755554437637,,0.16628846526145935,,912.5551233291626,
2702,0.012308884412050247,,2.6143337890971452e-05,,0.05650846287608147,,0.15559430420398712,,912.8831577301025,
2703,0.036563385277986526,,5.682423579855822e-05,,0.06314723193645477,,0.16608281433582306,,913.2108097076416,
2704,-0.01834898814558983,,4.377322329673916e-05,,0.06335147470235825,,0.16279229521751404,,913.538360118866,
2705,0.017258714884519577,,3.959218520321883e-05,,0.06757111847400665,,0.16834504902362823,,913.8660972118378,
2706,-0.022711247205734253,,6.80268494761549e-05,,0.07608000934123993,,0.16813938319683075,,914.1936717033386,
2707,-0.05850460007786751,,2.4598070012871176e-05,,0.06988750398159027,,0.16628846526145935,,914.5214142799377,
2708,0.039117760956287384,,3.102599657722749e-05,,0.0714704617857933,,0.1673167645931244,,914.8499011993408,
2709,-0.005673677194863558,,7.336650742217898e-05,,0.08453361690044403,,0.1726638376712799,,915.1773548126221,
2710,0.009773380123078823,,4.897523467661813e-05,,0.07220828533172607,,0.1650545299053192,,915.5057876110077,
2711,0.02607506513595581,,4.852934580412693e-05,,0.06636776775121689,,0.15538865327835083,,915.8335402011871,
2712,-0.0759354680776596,,7.436481246259063e-05,,0.08408384770154953,,0.1726638376712799,,916.1609373092651,
2713,-0.001342019997537136,,4.577237632474862e-05,,0.0739193707704544,,0.16217532753944397,,916.4887640476227,
2714,-0.0514485165476799,,1.8429476256187627e-07,,0.06345682591199875,,0.13441163301467896,,916.8166716098785,
2715,-0.017041664570569992,,1.614178836462088e-05,,0.06176724657416344,,0.14366619288921356,,917.1440734863281,
2716,-0.08191768825054169,,3.3590196835575625e-05,,0.06771080940961838,,0.1504528820514679,,917.4720168113708,
2717,-0.026829876005649567,,1.809276727726683e-05,,0.06727927923202515,,0.14921893179416656,,917.7994742393494,
2718,0.018859991803765297,,2.9026077754679136e-05,,0.06395241618156433,,0.15127551555633545,,918.1276707649231,
2719,0.020580386742949486,,2.8576014301506802e-06,,0.06399043649435043,,0.15168681740760803,,918.4552023410797,
2720,0.04435049742460251,,1.0545657460170332e-05,,0.06253290176391602,,0.1504528820514679,,918.7830591201782,
2721,-0.07164090126752853,,4.030964191770181e-05,,0.06679636240005493,,0.15741579234600067,,919.1107003688812,
2722,-0.04976218566298485,,1.2431783943611663e-05,,0.05872594192624092,,0.16114705801010132,,919.4387271404266,
2723,0.05712912976741791,,2.7362793844076805e-05,,0.057930462062358856,,0.14983589947223663,,919.7663261890411,
2724,0.05531034991145134,,2.5985380489146337e-05,,0.055740565061569214,,0.15703389048576355,,920.0940465927124,
2725,-0.02365393564105034,,3.8490186852868646e-05,,0.058557454496622086,,0.15929614007472992,,920.4217710494995,
2726,-0.017589159309864044,,2.266897718072869e-05,,0.05730884522199631,,0.1541547030210495,,920.7493917942047,
2727,0.029475510120391846,,2.7251084247836843e-05,,0.057875003665685654,,0.16094139218330383,,921.0770835876465,
2728,-0.07380907982587814,,4.139928933000192e-05,,0.058743350207805634,,0.15621128678321838,,921.4045436382294,
2729,0.05488721653819084,,9.297026736021508e-06,,0.05919892340898514,,0.15312641859054565,,921.7338876724243,
2730,-0.003497533733025193,,2.9854048989363946e-05,,0.05973101034760475,,0.16628846526145935,,922.0606398582458,
2731,0.02591264247894287,,1.690072713245172e-05,,0.05979982763528824,,0.15250945091247559,,922.3881618976593,
2732,-0.018853452056646347,,3.280805321992375e-05,,0.06494028866291046,,0.15189248323440552,,922.7155487537384,
2733,0.022073892876505852,,2.571936602180358e-05,,0.06393781304359436,,0.16053007543087006,,923.0433156490326,
2734,-0.02655072882771492,,2.5248653400922194e-05,,0.06246936321258545,,0.16834504902362823,,923.3712165355682,
2735,0.07591982185840607,,1.357082055619685e-05,,0.06466550379991531,,0.17595435678958893,,924.4753067493439,
2736,0.02468440681695938,,1.907649675558787e-05,,0.06222987547516823,,0.17307515442371368,,924.8027729988098,
2737,0.066460520029068,,3.303501580376178e-05,,0.06203830987215042,,0.17718830704689026,,925.1304111480713,
2738,0.004301838576793671,,3.670925070764497e-05,,0.05948656052350998,,0.16628846526145935,,925.4581134319305,
2739,0.05472451075911522,,2.349094211240299e-05,,0.06345207989215851,,0.16382057964801788,,925.7857682704926,
2740,0.09568388015031815,,2.473932363500353e-05,,0.06702741235494614,,0.16793373227119446,,926.113189458847,
2741,-0.04758442938327789,,2.606820453365799e-05,,0.0624128021299839,,0.17945052683353424,,926.4407839775085,
2742,-0.045612383633852005,,4.294631798984483e-05,,0.06060825288295746,,0.17780527472496033,,926.7686512470245,
2743,-0.010327834635972977,,3.118496897513978e-05,,0.06089689955115318,,0.17595435678958893,,927.0961668491364,
2744,0.018847595900297165,,2.7721825972548686e-05,,0.062407467514276505,,0.1763656735420227,,927.4239494800568,
2745,-0.02667010761797428,,7.405650649161544e-06,,0.06534743309020996,,0.17040161788463593,,927.7517366409302,
2746,0.005120971240103245,,3.690931771416217e-05,,0.06629693508148193,,0.16669979691505432,,928.079568862915,
2747,-0.024489762261509895,,2.2004349375492893e-05,,0.07360059767961502,,0.16999028623104095,,928.4072382450104,
2748,-0.07879325747489929,,4.362988329376094e-05,,0.08302108198404312,,0.18356366455554962,,928.7351927757263,
2749,-0.00019444226927589625,,5.793750096927397e-05,,0.08128897100687027,,0.18130144476890564,,929.0629730224609,
2750,0.01209504809230566,,1.5230710232572164e-05,,0.07168886065483093,,0.17142990231513977,,929.3909311294556,
2751,0.06991423666477203,,1.3995165318192448e-05,,0.07029900699853897,,0.16608281433582306,,929.7182631492615,
2752,0.025580186396837234,,4.416338924784213e-05,,0.07009851932525635,,0.17698264122009277,,930.0458989143372,
2753,-0.018337735906243324,,3.2674463000148535e-05,,0.06462203711271286,,0.16567149758338928,,930.3733870983124,
2754,-0.03794659674167633,,9.217030310537666e-06,,0.06727603822946548,,0.16957898437976837,,930.7009928226471,
2755,0.03970950469374657,,3.554442446329631e-05,,0.06646112352609634,,0.165465846657753,,931.0283923149109,
2756,-0.01395990140736103,,1.8434873709338717e-05,,0.06164924427866936,,0.1652601808309555,,931.3560481071472,
2757,-0.015967240557074547,,4.1078867070609704e-05,,0.06528232991695404,,0.16978465020656586,,931.6835978031158,
2758,-0.04142666608095169,,6.793904321966693e-05,,0.06429531425237656,,0.17430908977985382,,932.011063337326,
2759,0.028730541467666626,,2.8520593332359567e-05,,0.05936010181903839,,0.16875635087490082,,932.3382942676544,
2760,-0.01920957677066326,,4.360304956207983e-05,,0.06401495635509491,,0.17616000771522522,,932.6669809818268,
2761,-0.03229672461748123,,6.630148618569365e-06,,0.06298165023326874,,0.1689620167016983,,932.9946458339691,
2762,0.015202777460217476,,4.7368281229864806e-05,,0.06558787822723389,,0.18356366455554962,,933.3226914405823,
2763,0.04253460839390755,,4.265349707566202e-05,,0.06964004784822464,,0.18664851784706116,,933.6505877971649,
2764,-0.0918969213962555,,4.702615115093067e-05,,0.0657300278544426,,0.17718830704689026,,933.9787216186523,
2765,-0.004945972003042698,,9.372491149406414e-06,,0.06193739175796509,,0.16196966171264648,,934.3062472343445,
2766,-0.016830530017614365,,2.494642831152305e-05,,0.05902845785021782,,0.16032440960407257,,934.6338047981262,
2767,0.016647333279252052,,7.539463695138693e-05,,0.05917689576745033,,0.16238099336624146,,934.9610188007355,
2768,-0.010535621084272861,,2.4974104235298e-05,,0.06389760971069336,,0.1671110987663269,,935.2891752719879,
2769,-0.02836775779724121,,9.111070539802313e-06,,0.061406392604112625,,0.16320361196994781,,935.6172542572021,
2770,0.012010921724140644,,3.6881028790958226e-05,,0.06082330271601677,,0.15929614007472992,,935.9450764656067,
2771,-0.011556274257600307,,4.450178676052019e-05,,0.061226215213537216,,0.1597074419260025,,936.2727491855621,
2772,-0.036367446184158325,,2.3548767785541713e-05,,0.06923384219408035,,0.16999028623104095,,936.6007206439972,
2773,-0.016386164352297783,,3.773014759644866e-05,,0.07392580062150955,,0.176571324467659,,936.9277226924896,
2774,0.021071782335639,,4.9579426558921114e-05,,0.07991427183151245,,0.1858258992433548,,937.25563788414,
2775,-0.06902791559696198,,3.3361146051902324e-05,,0.08131126314401627,,0.19096732139587402,,937.5828850269318,
2776,-0.0035330485552549362,,3.659443973447196e-05,,0.07317651808261871,,0.18870508670806885,,937.9107322692871,
2777,-0.05446619912981987,,1.6226189472945407e-05,,0.07442137598991394,,0.19096732139587402,,938.2383649349213,
2778,-0.036096639931201935,,3.560748154995963e-05,,0.07322482764720917,,0.19035033881664276,,938.5659341812134,
2779,-0.021379580721259117,,3.77078031306155e-05,,0.06888855248689651,,0.18644286692142487,,938.8934698104858,
2780,-0.053802814334630966,,1.0589551493467297e-05,,0.0689966231584549,,0.1860315501689911,,939.2208163738251,
2781,0.062137898057699203,,2.0539424440357834e-05,,0.06930357217788696,,0.1800674945116043,,939.5483112335205,
2782,0.008368241600692272,,2.7076544938609004e-05,,0.0687829926609993,,0.1728695034980774,,939.8758690357208,
2783,0.040467556565999985,,2.816122469084803e-05,,0.06297624111175537,,0.17574869096279144,,940.2038171291351,
2784,0.05134236812591553,,3.872740126098506e-05,,0.06281137466430664,,0.16258664429187775,,940.5309867858887,
2785,0.017572710290551186,,2.9082413675496355e-05,,0.0634436383843422,,0.15662258863449097,,940.8584613800049,
2786,-0.026353133842349052,,6.211498657648917e-06,,0.061526358127593994,,0.16484887897968292,,941.1855201721191,
2787,-0.01896543987095356,,2.0506255168584175e-05,,0.06267986446619034,,0.16423191130161285,,941.5132594108582,
2788,-0.08699028939008713,,2.6215864636469632e-05,,0.06294062733650208,,0.16813938319683075,,941.840500831604,
2789,0.07442184537649155,,4.2370043956907466e-05,,0.07031397521495819,,0.15353773534297943,,942.1682317256927,
2790,0.032890912145376205,,4.2680218030000106e-05,,0.06382283568382263,,0.16690543293952942,,942.4957327842712,
2791,-0.05012919008731842,,4.513703242992051e-05,,0.06575718522071838,,0.17903921008110046,,942.8231530189514,
2792,0.017900675535202026,,1.4190321962814778e-05,,0.06319327652454376,,0.16999028623104095,,943.1503956317902,
2793,-0.0403965525329113,,6.318878149613738e-05,,0.07178060710430145,,0.1819184124469757,,943.4782471656799,
2794,0.05915890634059906,,3.0998431611806154e-05,,0.06947588175535202,,0.1784222424030304,,943.8056356906891,
2795,0.05861790478229523,,2.521289025025908e-05,,0.06712765991687775,,0.1802731603384018,,944.1332035064697,
2796,-0.005070390645414591,,5.258247256278992e-05,,0.06880433857440948,,0.18274104595184326,,944.4611477851868,
2797,-0.021567925810813904,,1.3575760021922179e-05,,0.06287921220064163,,0.1767769753932953,,944.7884397506714,
2798,0.03615919128060341,,5.4521158745046705e-05,,0.06770263612270355,,0.1819184124469757,,945.1173377037048,
2799,0.07241795212030411,,2.670128560566809e-05,,0.06475832313299179,,0.1578565388917923,,945.4450569152832,
2800,0.091196708381176,,2.1651187125826254e-05,,0.06404336541891098,,0.1580621898174286,,945.7727053165436,
2801,-0.021806681528687477,,2.174351720896084e-05,,0.06227489933371544,,0.16423191130161285,,946.1003882884979,
2802,0.007799694314599037,,1.4796601135458332e-05,,0.06761757284402847,,0.17122423648834229,,946.4278047084808,
2803,-0.04438517615199089,,2.862922519852873e-05,,0.07471036911010742,,0.17410345375537872,,946.7560606002808,
2804,-0.03974291682243347,,6.421156285796314e-05,,0.07587681710720062,,0.17163556814193726,,947.084080696106,
2805,-0.03488164022564888,,7.314824870263692e-06,,0.07557209581136703,,0.1821240782737732,,947.4118139743805,
2806,0.046276822686195374,,1.6440730178146623e-05,,0.07473034411668777,,0.18109577894210815,,947.7396593093872,
2807,-0.0510927252471447,,2.8906395527883433e-05,,0.07891355454921722,,0.18315234780311584,,948.0670447349548,
2808,-0.07713031768798828,,2.3301035980693996e-05,,0.07202326506376266,,0.1837693154811859,,948.3949382305145,
2809,-0.07364610582590103,,4.484538658289239e-05,,0.0728752538561821,,0.17142990231513977,,948.7230713367462,
2810,-0.0263010635972023,,3.9180384192150086e-05,,0.07444359362125397,,0.17965619266033173,,949.0507678985596,
2811,0.04896610602736473,,4.265909592504613e-05,,0.07334324717521667,,0.171018585562706,,949.3785729408264,
2812,-0.009661693125963211,,5.243218765826896e-05,,0.06872477382421494,,0.1673167645931244,,949.7060058116913,
2813,-0.08353830873966217,,3.553634087438695e-05,,0.06773466616868973,,0.15641692280769348,,950.8058636188507,
2814,0.0035634373780339956,,1.9157912902301177e-05,,0.06381314247846603,,0.15168681740760803,,951.1337847709656,
2815,0.018313245847821236,,3.4813088859664276e-05,,0.068406842648983,,0.15497733652591705,,951.4614284038544,
2816,0.03572002053260803,,3.5699915315490216e-05,,0.06565020978450775,,0.15456601977348328,,951.789229631424,
2817,0.006423592567443848,,9.452242011320777e-06,,0.0640580952167511,,0.15096703171730042,,952.1166367530823,
2818,-0.0559418722987175,,4.453762448974885e-05,,0.06278587132692337,,0.15312641859054565,,952.4449074268341,
2819,-0.007058316376060247,,4.5854765630792826e-05,,0.06562826037406921,,0.16464321315288544,,952.7725167274475,
2820,-0.020171552896499634,,2.2728081603418104e-05,,0.06863650679588318,,0.16464321315288544,,953.0999963283539,
2821,0.01386223267763853,,3.387391188880429e-05,,0.07197282463312149,,0.17245817184448242,,953.4275963306427,
2822,-0.019985508173704147,,2.3815922759240493e-05,,0.07207748293876648,,0.15312641859054565,,953.7554733753204,
2823,-0.007738194428384304,,1.9198672816855833e-05,,0.07565392553806305,,0.16258664429187775,,954.0840237140656,
2824,0.013078749179840088,,2.8726122764055617e-05,,0.07120712846517563,,0.15394903719425201,,954.4111626148224,
2825,0.020747512578964233,,2.7084352041129023e-05,,0.06837338209152222,,0.15518298745155334,,954.7383332252502,
2826,-0.06461003422737122,,4.081617953488603e-05,,0.06775124371051788,,0.1467510461807251,,955.0662224292755,
2827,-0.062214240431785583,,4.984275437891483e-05,,0.06861603260040283,,0.1481906622648239,,955.3938393592834,
2828,0.020174546167254448,,4.245321179041639e-05,,0.07035723328590393,,0.15148115158081055,,955.721697807312,
2829,-0.023894386366009712,,2.618904909468256e-05,,0.06362616270780563,,0.15004156529903412,,956.0496189594269,
2830,-0.0426672101020813,,4.9511902034282684e-05,,0.05959702655673027,,0.142843559384346,,956.3777163028717,
2831,0.013348274864256382,,1.5230315511871595e-05,,0.059852492064237595,,0.13492576777935028,,956.7053894996643,
2832,0.0548689030110836,,1.0495100468688179e-05,,0.0671127513051033,,0.13564732670783997,,957.0327482223511,
2833,-0.003733153222128749,,3.614683009800501e-05,,0.06447796523571014,,0.13389922678470612,,957.3603146076202,
2834,0.007599582429975271,,2.2402406102628447e-05,,0.06273365020751953,,0.13112285733222961,,957.6879527568817,
2835,0.018585165962576866,,2.031997973972466e-05,,0.0592849999666214,,0.1304030567407608,,958.01567029953,
2836,0.03259126469492912,,3.1557494367007166e-05,,0.06775791943073273,,0.13955479860305786,,958.3438429832458,
2837,-0.013836030848324299,,7.14496263753972e-06,,0.06394059956073761,,0.1396576315164566,,958.6719386577606,
2838,0.040320247411727905,,2.728205618041102e-05,,0.058213163167238235,,0.13513317704200745,,958.9997169971466,
2839,1.620292641746346e-05,,2.2213664124137722e-05,,0.057339735329151154,,0.13585123419761658,,959.3272898197174,
2840,0.06629206985235214,,1.1981311217823531e-05,,0.059371717274188995,,0.148396298289299,,959.6550009250641,
2841,0.05054982006549835,,2.2580865334020928e-05,,0.059793636202812195,,0.142843559384346,,959.9826452732086,
2842,0.010201582685112953,,1.2085999514965806e-05,,0.06542094051837921,,0.13297201693058014,,960.3107054233551,
2843,0.013403169810771942,,3.893961547873914e-06,,0.07153932750225067,,0.14880762994289398,,960.6383874416351,
2844,-0.02374386228621006,,2.320640123798512e-05,,0.08280334621667862,,0.14811691641807556,,960.9667530059814,
2845,0.044442277401685715,,2.2631320462096483e-05,,0.07592116296291351,,0.13855868577957153,,961.2945935726166,
2846,0.04209684208035469,,1.975890700123273e-05,,0.06773640215396881,,0.13441163301467896,,961.622077703476,
2847,0.05600092187523842,,2.3578362743137404e-05,,0.06590067595243454,,0.1271107941865921,,961.9501073360443,
2848,0.009718893095850945,,2.4814873540890403e-05,,0.06744664162397385,,0.1333833485841751,,962.2779686450958,
2849,-0.01915069855749607,,4.563616312225349e-05,,0.06333838403224945,,0.12402594089508057,,962.6053476333618,
2850,0.04227267950773239,,2.6962436095345765e-05,,0.061710651963949203,,0.13225223124027252,,962.9337391853333,
2851,0.021858517080545425,,3.242993261665106e-05,,0.06305017322301865,,0.13245789706707,,963.2616596221924,
2852,0.01793334260582924,,3.229179128538817e-05,,0.05951854586601257,,0.13317768275737762,,963.5893979072571,
2853,-0.016341697424650192,,3.258240030845627e-05,,0.05900615453720093,,0.1300928294658661,,963.916984796524,
2854,-0.033050261437892914,,1.8414204532746226e-05,,0.06371083110570908,,0.12598949670791626,,964.2445504665375,
2855,0.032174333930015564,,2.0504397980403155e-05,,0.06277423352003098,,0.1224835067987442,,964.5720210075378,
2856,-0.028496889397501945,,2.264469367219135e-05,,0.064337819814682,,0.12311030179262161,,964.8999755382538,
2857,0.04128597304224968,,2.0996616513002664e-05,,0.06584751605987549,,0.12422855943441391,,965.2276046276093,
2858,0.10237537324428558,,2.574621612438932e-05,,0.06698326021432877,,0.12397212535142899,,965.5559022426605,
2859,0.037992894649505615,,1.8406022718409076e-05,,0.06754641234874725,,0.12304666638374329,,965.8836443424225,
2860,0.028370609506964684,,2.8899165045004338e-05,,0.07318858802318573,,0.12656722962856293,,966.2116215229034,
2861,0.06079734489321709,,1.0870086043723859e-05,,0.07213892787694931,,0.12397212535142899,,966.5391020774841,
2862,0.0104666193947196,,5.3088813729118556e-05,,0.07382859289646149,,0.1306803822517395,,966.8676514625549,
2863,0.01852153241634369,,2.164435136364773e-05,,0.07632110267877579,,0.13109168410301208,,967.1949820518494,
2864,0.03330564126372337,,2.2142212401377037e-05,,0.07830436527729034,,0.14260847866535187,,967.5223758220673,
2865,-0.011884784325957298,,4.428636748343706e-05,,0.0750180035829544,,0.13560396432876587,,967.8498539924622,
2866,0.010863722302019596,,1.5217675354506355e-05,,0.06466346979141235,,0.13348373770713806,,968.177962064743,
2867,-0.05384476110339165,,1.3709773156733718e-05,,0.06020243465900421,,0.13225223124027252,,968.5057082176208,
2868,0.08247767388820648,,2.9143666324671358e-05,,0.05839565396308899,,0.13019564747810364,,968.8331823348999,
2869,-0.013041779398918152,,3.690985613502562e-05,,0.05652802810072899,,0.14572277665138245,,969.1608030796051,
2870,-0.04732412099838257,,2.1502486561075784e-05,,0.05677896365523338,,0.15456601977348328,,969.4890644550323,
2871,-0.03217363357543945,,2.0304023564676754e-05,,0.05656331777572632,,0.14253507554531097,,969.8165154457092,
2872,0.08630098402500153,,3.5501414004102116e-06,,0.06262199580669403,,0.1486019641160965,,970.1437811851501,
2873,-0.010753611102700233,,2.5969549824367277e-05,,0.06075022369623184,,0.15477167069911957,,970.4714367389679,
2874,0.07041079550981522,,9.439897439733613e-06,,0.06429419666528702,,0.1580621898174286,,970.7991797924042,
2875,-0.044375572353601456,,3.8535206840606406e-05,,0.06374382227659225,,0.16279229521751404,,971.1269299983978,
2876,-0.042344167828559875,,2.1101923266542144e-05,,0.06616851687431335,,0.14777933061122894,,971.4544591903687,
2877,-0.04816395044326782,,2.4159231543308124e-05,,0.06636655330657959,,0.15312641859054565,,971.7831466197968,
2878,0.046850528568029404,,2.819312248902861e-05,,0.06534986943006516,,0.14047852158546448,,972.1113457679749,
2879,0.04338353872299194,,4.4227446778677404e-05,,0.06143278628587723,,0.140272855758667,,972.4391098022461,
2880,0.0529983788728714,,3.9768834540154785e-05,,0.06565456837415695,,0.14633974432945251,,972.7672407627106,
2881,-0.021013204008340836,,3.2818465115269646e-05,,0.06706777960062027,,0.15538865327835083,,973.0950031280518,
2882,-0.004571422468870878,,2.5673147320048884e-05,,0.058254145085811615,,0.15436036884784698,,973.4237518310547,
2883,0.014242786914110184,,1.3631150977744255e-05,,0.057510487735271454,,0.15086418390274048,,973.7514691352844,
2884,-0.00174565555062145,,2.270283584948629e-05,,0.060960233211517334,,0.15271510183811188,,974.0798318386078,
2885,0.0554472878575325,,2.3101405531633645e-05,,0.06644561141729355,,0.15312641859054565,,974.4070901870728,
2886,-0.044184960424900055,,4.3232179450569674e-05,,0.056938838213682175,,0.15127551555633545,,974.7349905967712,
2887,0.04157531261444092,,1.5525965864071622e-05,,0.05458041653037071,,0.14695671200752258,,975.0626952648163,
2888,-0.05013320967555046,,3.364351505297236e-05,,0.05398453399538994,,0.14448882639408112,,975.3904404640198,
2889,0.012466687709093094,,3.9293914596783e-05,,0.05981641635298729,,0.15189248323440552,,975.7181415557861,
2890,0.023786216974258423,,1.2651329598156735e-05,,0.055650744587183,,0.14510579407215118,,976.0460133552551,
2891,0.004382641054689884,,1.4613429812015966e-05,,0.05873055011034012,,0.14572277665138245,,977.1369409561157,
2892,0.025837566703557968,,3.873594687320292e-05,,0.0644497275352478,,0.14263790845870972,,977.464762210846,
2893,-0.01326042227447033,,4.450633059605025e-05,,0.05696403980255127,,0.1391417384147644,,977.7925002574921,
2894,0.008033654652535915,,6.272855898714624e-06,,0.05734767019748688,,0.1326635330915451,,978.1200034618378,
2895,0.019640875980257988,,2.2799751604907215e-05,,0.05539602041244507,,0.13574838638305664,,978.4477865695953,
2896,0.04298945516347885,,5.058999886387028e-05,,0.062300316989421844,,0.13759930431842804,,978.7751135826111,
2897,0.08271133899688721,,3.526597356540151e-05,,0.06891543418169022,,0.13945196568965912,,979.10316157341,
2898,0.05638362467288971,,1.037327092490159e-05,,0.06245576962828636,,0.13996437191963196,,979.4310429096222,
2899,-0.022821148857474327,,1.9479310140013695e-05,,0.06685518473386765,,0.14088982343673706,,979.7588562965393,
2900,0.04566582664847374,,3.3076616091420874e-05,,0.05918851122260094,,0.14921893179416656,,980.0870199203491,
2901,-0.021722234785556793,,5.614842302748002e-05,,0.057262122631073,,0.15518298745155334,,980.4151105880737,
2902,0.019691133871674538,,2.3267044525709935e-05,,0.0603647418320179,,0.1504528820514679,,980.7429337501526,
2903,-0.0038431810680776834,,3.9179798477562144e-05,,0.06742723286151886,,0.16135269403457642,,981.0703339576721,
2904,-0.05478270351886749,,3.514282070682384e-05,,0.06650342792272568,,0.16032440960407257,,981.3983235359192,
2905,0.0017703616758808494,,2.0146853785263374e-05,,0.05716149881482124,,0.1523037850856781,,981.7260165214539,
2906,-0.024777395650744438,,7.1661893343843985e-06,,0.057497091591358185,,0.14901326596736908,,982.0538787841797,
2907,0.0023865459952503443,,2.7011181373381987e-05,,0.056553687900304794,,0.13595405220985413,,982.3820769786835,
2908,0.0053615570068359375,,3.006554652529303e-05,,0.056321773678064346,,0.14202094078063965,,982.7098321914673,
2909,0.01231945026665926,,3.136082523269579e-05,,0.05389678478240967,,0.1335889846086502,,983.0373773574829,
2910,0.0007230698829516768,,2.5639978048275225e-05,,0.05509265884757042,,0.13996437191963196,,983.365339756012,
2911,0.06826990097761154,,2.5669440219644457e-05,,0.05298710614442825,,0.14222659170627594,,983.6935603618622,
2912,0.05191471800208092,,2.8261183615541086e-06,,0.05351851135492325,,0.1374964863061905,,984.0211818218231,
2913,-0.05537617579102516,,3.5981833207188174e-05,,0.05313757061958313,,0.1391417384147644,,984.3485717773438,
2914,-0.056330859661102295,,2.5099496269831434e-05,,0.053266290575265884,,0.1356455683708191,,984.6760904788971,
2915,0.003953142091631889,,2.3595255697728135e-05,,0.053724560886621475,,0.13605687022209167,,985.0040879249573,
2916,0.019033357501029968,,2.6758829335449263e-05,,0.05740400776267052,,0.14407749474048615,,985.3318815231323,
2917,-0.04251899942755699,,5.9110065194545314e-05,,0.05770895630121231,,0.14551711082458496,,985.6595554351807,
2918,-0.012978505343198776,,9.814954864850733e-06,,0.05964456498622894,,0.14130112528800964,,985.9871890544891,
2919,-0.04063904285430908,,1.4280552022682969e-05,,0.05554314702749252,,0.12507688999176025,,986.3152766227722,
2920,0.03636142984032631,,1.7720309188007377e-05,,0.05491086095571518,,0.12721364200115204,,986.6429660320282,
2921,0.048933662474155426,,2.1798390662297606e-05,,0.056852616369724274,,0.13309109210968018,,986.970803976059,
2922,0.06279737502336502,,2.2571526642423123e-05,,0.05527893826365471,,0.13889126479625702,,987.2989842891693,
2923,0.02178688533604145,,1.4043002920516301e-05,,0.055546730756759644,,0.14452113211154938,,987.626743555069,
2924,0.017233263701200485,,1.3518580090021715e-05,,0.0566873662173748,,0.14909377694129944,,987.9541442394257,
2925,-0.001235589967109263,,1.065203719008423e-06,,0.05633516237139702,,0.14108601212501526,,988.2819311618805,
2926,-0.012783527374267578,,1.5064172657730523e-05,,0.05591752007603645,,0.14634793996810913,,988.6098465919495,
2927,-0.03310565650463104,,7.189443294919329e-06,,0.05450301244854927,,0.14623387157917023,,988.9376056194305,
2928,0.034468863159418106,,1.4720078979735263e-05,,0.05244012176990509,,0.1428292840719223,,989.2653138637543,
2929,0.020749852061271667,,2.4582674086559564e-05,,0.054710566997528076,,0.13562004268169403,,989.5931808948517,
2930,-0.014739473350346088,,4.437084498931654e-05,,0.05523144081234932,,0.12910005450248718,,989.9214522838593,
2931,0.0007446360541507602,,2.0321716874605045e-05,,0.05704854056239128,,0.12933142483234406,,990.2492959499359,
2932,0.04046862944960594,,3.780494807870127e-05,,0.05542060360312462,,0.12975558638572693,,990.5771315097809,
2933,-0.06311804801225662,,1.5995859939721413e-05,,0.055731162428855896,,0.12771187722682953,,990.9053075313568,
2934,0.009682617150247097,,3.2999847462633625e-05,,0.049307454377412796,,0.12790468335151672,,991.2327947616577,
2935,0.07218941301107407,,2.205987948400434e-05,,0.05540839210152626,,0.1205395832657814,,991.5603594779968,
2936,0.03134225681424141,,5.672667157341493e-06,,0.058649517595767975,,0.1235087588429451,,991.8879396915436,
2937,0.025317678228020668,,4.358120713732205e-05,,0.05313926935195923,,0.12543679773807526,,992.2156896591187,
2938,0.030611228197813034,,1.871376298367977e-05,,0.05171471834182739,,0.13062964379787445,,992.5439012050629,
2939,0.022550096735358238,,3.145284790662117e-05,,0.05120338127017021,,0.13456283509731293,,992.8720269203186,
2940,0.002010288182646036,,5.855959534528665e-05,,0.05597095564007759,,0.140272855758667,,993.1999497413635,
2941,0.0003339958202559501,,2.1119217308296356e-06,,0.06143198162317276,,0.1337946504354477,,993.5279982089996,
2942,0.01434460561722517,,1.8522301616030745e-05,,0.05698810890316963,,0.13924457132816315,,993.8557169437408,
2943,0.03946742042899132,,1.546116800454911e-05,,0.05487475544214249,,0.12655505537986755,,994.183108329773,
2944,-0.01840067282319069,,2.2774607714382e-05,,0.060878608375787735,,0.1220739558339119,,994.5109910964966,
2945,0.04954836145043373,,1.7983491488848813e-05,,0.06100951135158539,,0.1246013194322586,,994.8393044471741,
2946,-0.01109232660382986,,1.15360198833514e-05,,0.055380210280418396,,0.12746766209602356,,995.1670603752136,
2947,0.027972616255283356,,5.021946708438918e-05,,0.05309288576245308,,0.1338815838098526,,995.494874715805,
2948,-0.026694754138588905,,1.4103912690188736e-05,,0.05471627414226532,,0.12858591973781586,,995.8228356838226,
2949,0.02971399948000908,,2.268732714583166e-05,,0.05032378062605858,,0.13598957657814026,,996.1505405902863,
2950,-0.03827027231454849,,2.0218732970533893e-05,,0.05075277015566826,,0.13588032126426697,,996.4785351753235,
2951,0.04184161126613617,,2.0947158191120252e-05,,0.05141233280301094,,0.13358595967292786,,996.8064386844635,
2952,0.06683148443698883,,2.5269999241572805e-05,,0.04958578199148178,,0.1376669704914093,,997.1348938941956,
2953,0.012815937399864197,,2.4061118892859668e-05,,0.05062786862254143,,0.14120490849018097,,997.4627685546875,
2954,0.012061333283782005,,1.3760079127678182e-05,,0.05144757777452469,,0.1305653601884842,,997.7905972003937,
2955,-0.051765326410532,,4.151794928475283e-05,,0.05128587409853935,,0.13142959773540497,,998.1187155246735,
2956,0.036611396819353104,,3.269827357144095e-05,,0.05338304862380028,,0.13163524866104126,,998.4464213848114,
2957,0.08694609254598618,,4.182545671937987e-05,,0.05312319099903107,,0.13797545433044434,,998.7742803096771,
2958,0.030618902295827866,,1.4454031770583242e-05,,0.052487604320049286,,0.12811033427715302,,999.1020081043243,
2959,-0.006508776918053627,,2.4341246898984537e-05,,0.053299158811569214,,0.13585461676120758,,999.4299638271332,
2960,0.03868468105792999,,6.440520792239113e-06,,0.05564557760953903,,0.13873042166233063,,999.758465051651,
2961,-0.07740187644958496,,4.534285108093172e-05,,0.054115962237119675,,0.14223319292068481,,1000.0869264602661,
2962,-0.012602876871824265,,3.4708653402049094e-05,,0.056714896112680435,,0.13757216930389404,,1000.4149811267853,
2963,0.009096253663301468,,1.713739038677886e-05,,0.054076626896858215,,0.13605687022209167,,1000.7428860664368,
2964,-0.013371712528169155,,2.2431626348407008e-05,,0.05509115010499954,,0.13640089333057404,,1001.070629119873,
2965,0.0435129813849926,,1.933380372065585e-05,,0.05403885245323181,,0.13892661035060883,,1001.3990435600281,
2966,-0.0015676449984312057,,2.522738213883713e-05,,0.05382448434829712,,0.13348956406116486,,1001.7266571521759,
2967,-0.009312686510384083,,1.643137693463359e-05,,0.05197722837328911,,0.12762494385242462,,1002.054363489151,
2968,0.09107290208339691,,9.1913980213576e-06,,0.05517400801181793,,0.1374964863061905,,1002.3820462226868,
2969,-0.0019623266998678446,,4.017913670395501e-05,,0.059394221752882004,,0.14448882639408112,,1003.4791839122772,
2970,-0.040149200707674026,,2.109748311340809e-05,,0.06543264538049698,,0.1467510461807251,,1003.8069775104523,
2971,0.04213176667690277,,3.472679964033887e-06,,0.05521375313401222,,0.14315204322338104,,1004.1348559856415,
2972,0.005304162390530109,,3.418854976189323e-05,,0.05682273209095001,,0.13718800246715546,,1004.4627907276154,
2973,0.04594298079609871,,1.1903581253136508e-05,,0.05477790907025337,,0.14325489103794098,,1004.7908322811127,
2974,-0.021155426278710365,,5.796186451334506e-05,,0.05846017971634865,,0.1502472162246704,,1005.1190071105957,
2975,0.022328099235892296,,2.1848420146852732e-05,,0.05613352730870247,,0.1467510461807251,,1005.4472756385803,
2976,-0.05399191379547119,,1.0963870408886578e-05,,0.05670475214719772,,0.1481906622648239,,1005.7749691009521,
2977,0.008682128973305225,,1.553812762722373e-05,,0.05693846195936203,,0.14202094078063965,,1006.1029961109161,
2978,0.014458083547651768,,2.051740557362791e-05,,0.05612872913479805,,0.12855039536952972,,1006.4307954311371,
2979,-0.05388667434453964,,2.1488440324901603e-05,,0.053855106234550476,,0.13873042166233063,,1006.7592461109161,
2980,0.027336742728948593,,5.760816748079378e-06,,0.05571528524160385,,0.137290820479393,,1007.0868418216705,
2981,0.05602242425084114,,3.521556209307164e-05,,0.054952748119831085,,0.1365710198879242,,1007.4145393371582,
2982,0.02154557593166828,,2.7945967303821817e-05,,0.05409063771367073,,0.13646820187568665,,1007.7423350811005,
2983,-0.012048055417835712,,2.3108013920136727e-05,,0.05625251680612564,,0.1335889846086502,,1008.0700025558472,
2984,0.014006583020091057,,2.3524613425252028e-05,,0.053965821862220764,,0.13873042166233063,,1008.3980219364166,
2985,-0.026488451287150383,,7.385433036688482e-06,,0.057941414415836334,,0.14757367968559265,,1008.7261188030243,
2986,0.03059409372508526,,3.48887151631061e-05,,0.05364879593253136,,0.13362452387809753,,1009.0535960197449,
2987,-0.03114926815032959,,2.2435961000155658e-05,,0.05317946895956993,,0.12488409131765366,,1009.3810622692108,
2988,-0.0010383408516645432,,2.7314781618770212e-05,,0.05191398411989212,,0.13088670372962952,,1009.7084167003632,
2989,-0.021896373480558395,,4.431384240888292e-06,,0.05160895362496376,,0.13602814078330994,,1010.0359025001526,
2990,0.023116985335946083,,1.7424270481569692e-05,,0.05397402495145798,,0.1377633661031723,,1010.3633618354797,
2991,-0.009674100205302238,,2.603807661216706e-05,,0.05485839769244194,,0.13569393754005432,,1010.6905555725098,
2992,0.04774122312664986,,3.0761209927732125e-05,,0.05365026742219925,,0.1364651471376419,,1011.0182757377625,
2993,0.03553513064980507,,1.8790222384268418e-05,,0.051430754363536835,,0.1340486854314804,,1011.3462193012238,
2994,-0.015864407643675804,,3.7299269024515525e-05,,0.05375956743955612,,0.13770215213298798,,1011.6744878292084,
2995,0.021291019394993782,,1.3048104847257491e-05,,0.05113010108470917,,0.1351669430732727,,1012.0018770694733,
2996,-0.027507761493325233,,3.910309533239342e-05,,0.05229819193482399,,0.13586103916168213,,1012.3298873901367,
2997,0.016474289819598198,,8.531685125490185e-06,,0.04974042996764183,,0.1306087225675583,,1012.6573927402496,
2998,-0.05854363366961479,,2.2194086341187358e-05,,0.04915882274508476,,0.13311037421226501,,1012.9851067066193,
2999,-0.0446229912340641,,1.5561035979771987e-05,,0.052369557321071625,,0.13659369945526123,,1013.3127899169922,
3000,-0.004785953555256128,,2.479822978784796e-05,,0.04927728325128555,,0.13410009443759918,,1013.6404156684875,
3001,0.06444090604782104,,3.600832133088261e-05,,0.05489674583077431,,0.14255131781101227,,1013.9677133560181,
3002,0.00047265528701245785,,3.814719821093604e-05,,0.05509825423359871,,0.14100246131420135,,1014.295392036438,
3003,-0.03358066454529762,,1.693883677944541e-05,,0.052287355065345764,,0.14190220832824707,,1014.6232073307037,
3004,-0.012609871104359627,,3.3020973205566406e-05,,0.05258507654070854,,0.13452427089214325,,1014.9510886669159,
3005,0.029750118032097816,,2.7011012207367457e-05,,0.05106619372963905,,0.12988892197608948,,1015.2786588668823,
3006,0.01838325336575508,,1.7547081370139495e-05,,0.05248900502920151,,0.13677668571472168,,1015.607043504715,
3007,0.022728370502591133,,1.069541849574307e-05,,0.054440028965473175,,0.1301974058151245,,1015.9346258640289,
3008,0.024930136278271675,,1.8138493032893166e-05,,0.05148179829120636,,0.13276638090610504,,1016.2625617980957,
3009,0.031024228781461716,,4.0322847780771554e-05,,0.05606789141893387,,0.13667385280132294,,1016.5903704166412,
3010,0.032990168780088425,,1.0728442248364445e-05,,0.05645236372947693,,0.13019564747810364,,1016.9182600975037,
3011,-0.0041262623853981495,,1.4413099961529952e-05,,0.05586819350719452,,0.12865322828292847,,1017.2455244064331,
3012,0.025814257562160492,,1.4198270037013572e-05,,0.06635325402021408,,0.13574838638305664,,1017.573707818985,
3013,-0.025202684104442596,,6.391818169504404e-05,,0.07332063466310501,,0.14420300722122192,,1017.9014835357666,
3014,-0.06577777117490768,,2.997554292960558e-05,,0.06344079971313477,,0.14169655740261078,,1018.229266166687,
3015,-0.016895264387130737,,3.0357008654391393e-05,,0.06117060035467148,,0.14066185057163239,,1018.5567827224731,
3016,0.024878377094864845,,3.743290653801523e-05,,0.06140640005469322,,0.14366315305233002,,1018.8843309879303,
3017,0.027863480150699615,,5.053231507190503e-05,,0.055490270256996155,,0.13903890550136566,,1019.2118484973907,
3018,-0.00206990959122777,,2.225527714472264e-05,,0.05580378696322441,,0.13550113141536713,,1019.5394365787506,
3019,0.006345593836158514,,2.2578653442906216e-05,,0.05674290284514427,,0.13759930431842804,,1019.8672490119934,
3020,-0.06855284422636032,,4.328606519266032e-05,,0.056264784187078476,,0.13780497014522552,,1020.1951735019684,
3021,0.03710193932056427,,3.765074143302627e-05,,0.055754877626895905,,0.13550113141536713,,1020.5222964286804,
3022,-0.0021539770532399416,,4.818740126211196e-05,,0.07261908054351807,,0.14709505438804626,,1020.8498449325562,
3023,-0.055935297161340714,,2.6172030629822984e-05,,0.06480107456445694,,0.14407749474048615,,1021.1777737140656,
3024,0.015141100622713566,,5.455598511616699e-06,,0.05826350301504135,,0.14531144499778748,,1021.5049877166748,
3025,-0.005161075387150049,,3.265811028541066e-05,,0.0582919642329216,,0.1440616101026535,,1021.8327279090881,
3026,-0.006263823248445988,,3.529916284605861e-05,,0.05933457612991333,,0.1411983072757721,,1022.160539150238,
3027,0.008521752431988716,,2.8838234356953762e-05,,0.06689658015966415,,0.15271510183811188,,1022.4880678653717,
3028,-0.030350252985954285,,3.2608804758638144e-05,,0.0651545599102974,,0.14633974432945251,,1022.8164439201355,
3029,0.019943075254559517,,4.50640800409019e-05,,0.06221702694892883,,0.14058133959770203,,1023.1433207988739,
3030,0.011861643753945827,,1.3811240023642313e-05,,0.06006103381514549,,0.1446944773197174,,1023.47119140625,
3031,-0.0059782215394079685,,8.993164556159172e-06,,0.059018172323703766,,0.14150679111480713,,1023.7993259429932,
3032,-0.03766403719782829,,4.3859079596586525e-05,,0.062271129339933395,,0.1378067135810852,,1024.127069234848,
3033,0.014508823864161968,,3.9117890992201865e-05,,0.06698764115571976,,0.15065854787826538,,1024.4548959732056,
3034,0.06563879549503326,,4.025873749924358e-06,,0.06635349988937378,,0.14346052706241608,,1024.7828254699707,
3035,-0.0035526608116924763,,1.6981131921056658e-05,,0.06133096292614937,,0.140272855758667,,1025.1109464168549,
3036,0.1021459549665451,,2.51380552072078e-05,,0.060170549899339676,,0.13400031626224518,,1025.4385273456573,
3037,-0.03142237663269043,,3.9325077523244545e-05,,0.060600023716688156,,0.1407870054244995,,1025.766682624817,
3038,-0.004076404497027397,,2.4608523744973354e-05,,0.05909381061792374,,0.13276812434196472,,1026.094417333603,
3039,0.0402180515229702,,8.922928827814758e-06,,0.05460544675588608,,0.13811345398426056,,1026.4220652580261,
3040,-0.07460726052522659,,4.3007803469663486e-05,,0.059169888496398926,,0.13965588808059692,,1026.7497985363007,
3041,-0.047398295253515244,,3.715214552357793e-05,,0.05747171491384506,,0.13626253604888916,,1027.0779020786285,
3042,-0.01697179302573204,,1.9354853066033684e-05,,0.05420292541384697,,0.13163524866104126,,1027.4058883190155,
3043,0.014082645066082478,,7.807836482243147e-06,,0.054746415466070175,,0.1241287812590599,,1027.733992099762,
3044,-0.004227032419294119,,1.8766273569781333e-05,,0.052409589290618896,,0.1283464878797531,,1028.061562538147,
3045,-0.003963060677051544,,1.8686148905544542e-05,,0.05637671798467636,,0.12052977085113525,,1028.3896334171295,
3046,-0.014143175445497036,,1.9201617760700174e-05,,0.062484219670295715,,0.13307660818099976,,1028.717966079712,
3047,0.013609547168016434,,1.875634006864857e-05,,0.06390012055635452,,0.13554449379444122,,1029.8130311965942,
3048,-0.020734455436468124,,1.8864311641664244e-05,,0.06009009853005409,,0.1313285231590271,,1030.140667438507,
3049,0.032383378595113754,,5.1893730415031314e-05,,0.059737514704465866,,0.1283464878797531,,1030.468569278717,
3050,-0.026378335431218147,,3.1420160667039454e-05,,0.06694492697715759,,0.1335889846086502,,1030.797058582306,
3051,-0.07664085924625397,,3.4561420761747286e-05,,0.06823407858610153,,0.1345144510269165,,1031.1248610019684,
3052,-0.013247826136648655,,4.2164298065472394e-05,,0.06664182245731354,,0.13770215213298798,,1031.453048467636,
3053,0.02607262320816517,,3.763199129025452e-05,,0.06424523890018463,,0.12721364200115204,,1031.7810027599335,
3054,0.017873072996735573,,2.763494740065653e-05,,0.07027313113212585,,0.13931798934936523,,1032.1091513633728,
3055,-0.045875586569309235,,3.102344271610491e-05,,0.06772306561470032,,0.13191433250904083,,1032.4373860359192,
3056,0.024710291996598244,,3.267162901465781e-05,,0.06080726534128189,,0.1269785612821579,,1032.7656788825989,
3057,0.01077802013605833,,3.4228556614834815e-05,,0.061158884316682816,,0.12947586178779602,,1033.0932703018188,
3058,0.04776138812303543,,3.587649916880764e-05,,0.05489816889166832,,0.12423159927129745,,1033.421413898468,
3059,0.08989927172660828,,1.5557408914901316e-05,,0.04968953877687454,,0.12937477231025696,,1033.7494666576385,
3060,-0.03385869786143303,,1.795237767510116e-05,,0.05093646049499512,,0.12402769178152084,,1034.077445268631,
3061,-0.03523565083742142,,2.173004213545937e-05,,0.04784458130598068,,0.1301974058151245,,1034.4054880142212,
3062,-0.03316506743431091,,2.1530731828534044e-05,,0.04818212240934372,,0.12536446750164032,,1034.7344224452972,
3063,0.023348629474639893,,4.63575315734488e-06,,0.04896026849746704,,0.12254474312067032,,1035.061764240265,
3064,-0.010942623019218445,,4.160969547228888e-05,,0.050369635224342346,,0.11960607022047043,,1035.3896718025208,
3065,0.04215162247419357,,9.543408850731794e-06,,0.05409712344408035,,0.1276266872882843,,1035.7176904678345,
3066,-0.04063984006643295,,5.0383805501041934e-05,,0.050338264554739,,0.12094283103942871,,1036.045310497284,
3067,0.03171604126691818,,1.4845522855466697e-05,,0.05362587422132492,,0.12508974969387054,,1036.3734438419342,
3068,-0.052852705121040344,,2.446602775307838e-05,,0.06488598883152008,,0.14425376057624817,,1036.7020518779755,
3069,-0.06713949888944626,,2.406364910712e-05,,0.05738772824406624,,0.13487131893634796,,1037.0293941497803,
3070,-0.07440081983804703,,2.9936998544144444e-05,,0.05100385472178459,,0.12655505537986755,,1037.3574104309082,
3071,0.028092676773667336,,3.0194252758519724e-05,,0.051201969385147095,,0.13136228919029236,,1037.6850345134735,
3072,0.07499253749847412,,4.683678344008513e-05,,0.05001299828290939,,0.12272468954324722,,1038.012755870819,
3073,-0.03637509420514107,,2.6456546038389206e-05,,0.05808715522289276,,0.13440857827663422,,1038.3404514789581,
3074,0.014065496623516083,,1.6426931779278675e-06,,0.051826562732458115,,0.12408716976642609,,1038.668185710907,
3075,0.054583609104156494,,7.875642040744424e-06,,0.05230347067117691,,0.11628437042236328,,1038.9966168403625,
3076,-0.04612771049141884,,1.9800476366071962e-05,,0.05296854302287102,,0.12023109942674637,,1039.324291229248,
3077,-0.0006347560556605458,,1.2830535524699371e-05,,0.04976390302181244,,0.119048573076725,,1039.6519293785095,
3078,0.051955413073301315,,1.8355578504269943e-05,,0.04672379046678543,,0.11826929450035095,,1039.9802601337433,
3079,0.05122745782136917,,1.4619698049500585e-05,,0.04670809954404831,,0.12061670422554016,,1040.307742357254,
3080,0.016191305592656136,,1.3188763659854885e-05,,0.0486845038831234,,0.11662403494119644,,1040.635880947113,
3081,-0.0031697540543973446,,2.028695917033474e-06,,0.05001161992549896,,0.11866296827793121,,1040.9635989665985,
3082,0.05852515622973442,,5.374196916818619e-05,,0.05129814147949219,,0.1290351152420044,,1041.2910823822021,
3083,0.05539526417851448,,8.056327715166844e-06,,0.05041912570595741,,0.13087384402751923,,1041.6190872192383,
3084,-0.009937592782080173,,1.727371636661701e-05,,0.049480728805065155,,0.1312851756811142,,1041.9470665454865,
3085,-0.00035243629827164114,,3.6507715321931755e-06,,0.05151539668440819,,0.1281488984823227,,1042.2748396396637,
3086,0.014758076518774033,,1.5481993614230305e-05,,0.0551050528883934,,0.12709490954875946,,1042.6028230190277,
3087,0.023483140394091606,,2.4875052986317314e-05,,0.054753031581640244,,0.1307453215122223,,1042.9308111667633,
3088,-0.030947132036089897,,2.2786613044445403e-05,,0.05897196754813194,,0.13326461613178253,,1043.2596004009247,
3089,-0.03771843761205673,,1.827837695600465e-05,,0.05822066217660904,,0.13736490905284882,,1043.5869479179382,
3090,0.017510030418634415,,5.214379052631557e-05,,0.05995805561542511,,0.1420179009437561,,1043.9145302772522,
3091,0.02797120437026024,,3.2381925848312676e-05,,0.05637628212571144,,0.13544972240924835,,1044.242416858673,
3092,0.004319877363741398,,3.851919245789759e-05,,0.06295652687549591,,0.13214939832687378,,1044.5698568820953,
3093,0.03617715835571289,,9.383663382322993e-06,,0.0659574344754219,,0.12145522981882095,,1044.8976390361786,
3094,0.06480950862169266,,4.921667277812958e-05,,0.06923730671405792,,0.12402594089508057,,1045.2254226207733,
3095,0.06528761237859726,,4.860221906710649e-06,,0.06893101334571838,,0.127421036362648,,1045.5532069206238,
3096,0.023564819246530533,,7.252155228343327e-06,,0.07030925899744034,,0.1257757842540741,,1045.8818383216858,
3097,0.017878735437989235,,4.3404026655480266e-05,,0.07659486681222916,,0.13235679268836975,,1046.2092595100403,
3098,0.07262888550758362,,8.983183761301916e-07,,0.06742428243160248,,0.13050588965415955,,1046.5368659496307,
3099,-0.005427171941846609,,1.998915831791237e-05,,0.0652344822883606,,0.12937477231025696,,1046.8644261360168,
3100,0.013409914448857307,,2.940338890766725e-05,,0.06781283766031265,,0.1350303441286087,,1047.1921215057373,
3101,0.030597342178225517,,3.235545227653347e-05,,0.07394362986087799,,0.135955810546875,,1047.5198514461517,
3102,0.05481834337115288,,3.2604901207378134e-05,,0.06985487043857574,,0.13790954649448395,,1047.8475682735443,
3103,-0.01033360231667757,,8.509620784025174e-06,,0.06365843117237091,,0.13040131330490112,,1048.1757135391235,
3104,-0.0028580676298588514,,2.3555734514957294e-05,,0.06394015997648239,,0.1306087225675583,,1048.5036704540253,
3105,0.0029741262551397085,,1.3976089576317463e-05,,0.06011732295155525,,0.12762494385242462,,1048.8314051628113,
3106,0.03152042627334595,,2.8959977498743683e-05,,0.057671595364809036,,0.13770215213298798,,1049.1590707302094,
3107,-0.029745277017354965,,2.770369428617414e-05,,0.05810244008898735,,0.13502860069274902,,1049.486735343933,
3108,-0.03300182893872261,,7.977015229698736e-06,,0.057662300765514374,,0.1306069791316986,,1049.8150038719177,
3109,-0.019870847463607788,,1.9483435607980937e-05,,0.0641372874379158,,0.1298871636390686,,1050.142910003662,
3110,-0.002837583888322115,,3.4805936593329534e-05,,0.05974792689085007,,0.13163524866104126,,1050.4712331295013,
3111,0.012465949170291424,,4.133943548367824e-06,,0.06683275103569031,,0.13513317704200745,,1050.7992436885834,
3112,0.04403102770447731,,1.8302920580026694e-05,,0.060722146183252335,,0.12947586178779602,,1051.1276454925537,
3113,0.007944691926240921,,1.3628631677420344e-05,,0.06039101257920265,,0.13873042166233063,,1051.4553668498993,
3114,0.026508597657084465,,1.8531562091084197e-05,,0.0545705184340477,,0.13955305516719818,,1051.783432006836,
3115,0.01710071973502636,,1.530575354991015e-05,,0.05592997744679451,,0.1391417384147644,,1052.1112177371979,
3116,0.0035106211435049772,,2.7959313229075633e-05,,0.05699555203318596,,0.14757367968559265,,1052.4386358261108,
3117,-0.012111521326005459,,4.402674312586896e-05,,0.0582575723528862,,0.14633974432945251,,1052.7661426067352,
3118,0.005696516018360853,,2.1480091163539328e-05,,0.05601242929697037,,0.14263790845870972,,1053.0940203666687,
3119,-0.02748558670282364,,1.1887256732734386e-05,,0.06178519129753113,,0.1374964863061905,,1053.4217102527618,
3120,-0.021053247153759003,,5.01009253639495e-06,,0.05657697096467018,,0.13173808157444,,1053.7497437000275,
3121,0.026143569499254227,,3.605054735089652e-05,,0.05781316012144089,,0.13585123419761658,,1054.0774943828583,
3122,0.020291108638048172,,1.0533221939112991e-05,,0.055280234664678574,,0.12844757735729218,,1054.4063804149628,
3123,0.04504228010773659,,3.5963155823992565e-05,,0.05649953708052635,,0.13348616659641266,,1054.7334928512573,
3124,-0.023769626393914223,,4.7909346903907135e-05,,0.06459780782461166,,0.148396298289299,,1055.0609776973724,
3125,-0.006073322147130966,,1.4288470083556604e-05,,0.06031374633312225,,0.1430492252111435,,1055.38925075531,
3126,0.02015717141330242,,1.256621180800721e-05,,0.05862728878855705,,0.1449001431465149,,1056.4794690608978,
3127,0.0033998775761574507,,4.503525633481331e-05,,0.05826139450073242,,0.1430492252111435,,1056.8074414730072,
3128,-0.005451822187751532,,2.3560043700854294e-05,,0.06430219858884811,,0.14572277665138245,,1057.1351585388184,
3129,-0.018411358818411827,,3.1960775231709704e-05,,0.05782793462276459,,0.13204656541347504,,1057.463093996048,
3130,-0.015834102407097816,,2.1162035409361124e-05,,0.057150181382894516,,0.12803800404071808,,1057.790640115738,
3131,-0.009170477278530598,,4.6847544581396505e-05,,0.05970187485218048,,0.12577402591705322,,1058.1184549331665,
3132,0.08709798008203506,,2.5234890927094966e-05,,0.05887942016124725,,0.1300928294658661,,1058.4465625286102,
3133,-0.054275691509246826,,2.0801397113245912e-05,,0.05799349024891853,,0.13163524866104126,,1058.7740035057068,
3134,0.005259492434561253,,1.925286414916627e-05,,0.05920414254069328,,0.1264955699443817,,1059.1015222072601,
3135,0.04069683328270912,,2.808106000884436e-05,,0.061965156346559525,,0.127421036362648,,1059.4292523860931,
3136,0.0695786252617836,,3.6926150642102584e-05,,0.0638895258307457,,0.12474574893712997,,1059.7572445869446,
3137,-0.02425447851419449,,3.9851944166002795e-05,,0.0640154480934143,,0.13677668571472168,,1060.0848608016968,
3138,0.02730483002960682,,2.3511038307333365e-05,,0.06599055975675583,,0.13348616659641266,,1060.4123976230621,
3139,-0.003954651299864054,,2.68464664259227e-05,,0.06741926819086075,,0.13554275035858154,,1060.740317106247,
3140,-0.009189522825181484,,8.140700629155617e-06,,0.06137406826019287,,0.12885887920856476,,1061.0683240890503,
3141,0.025727733969688416,,1.807072840165347e-05,,0.06556499004364014,,0.13677668571472168,,1061.3960616588593,
3142,0.03623434156179428,,2.6662828531698324e-05,,0.06324896961450577,,0.1306069791316986,,1061.7236666679382,
3143,-0.021143388003110886,,2.2467360395239666e-05,,0.059805989265441895,,0.12999001145362854,,1062.051569700241,
3144,0.029277343302965164,,2.8530768759083003e-05,,0.05868221074342728,,0.1300928294658661,,1062.379522562027,
3145,-0.06242069974541664,,2.27754790103063e-05,,0.0589752234518528,,0.13287094235420227,,1062.7073242664337,
3146,-0.03857719898223877,,2.311277603439521e-05,,0.05795140191912651,,0.12999001145362854,,1063.0349638462067,
3147,-0.004842028487473726,,3.405325333005749e-05,,0.060963720083236694,,0.13646820187568665,,1063.3628587722778,
3148,-0.006461272016167641,,4.152469409746118e-05,,0.05422685295343399,,0.13461902737617493,,1063.6910438537598,
3149,0.05981823801994324,,1.5601386621710844e-05,,0.05850660055875778,,0.1285521537065506,,1064.019231081009,
3150,-0.003287200815975666,,8.68684674060205e-06,,0.053929101675748825,,0.1304030567407608,,1064.3470966815948,
3151,-0.0022265624720603228,,2.350659815419931e-05,,0.052174996584653854,,0.13102003931999207,,1064.6748898029327,
3152,0.015753716230392456,,1.7036454664776102e-05,,0.05635695159435272,,0.12978434562683105,,1065.0030109882355,
3153,0.033250924199819565,,2.6135572625207715e-05,,0.053257592022418976,,0.13050588965415955,,1065.3301513195038,
3154,0.09337762743234634,,4.200552575639449e-05,,0.055289432406425476,,0.1306069791316986,,1065.6584923267365,
3155,-0.006302508991211653,,3.1112602300709113e-05,,0.05600569024682045,,0.13225223124027252,,1065.9866497516632,
3156,-0.0011188756907358766,,8.013497790670954e-06,,0.05274393782019615,,0.12742909789085388,,1066.3148946762085,
3157,0.007458431646227837,,1.4184238352754619e-05,,0.056775543838739395,,0.1380123794078827,,1066.6433687210083,
3158,0.013511578552424908,,2.163550743716769e-05,,0.051553331315517426,,0.12958042323589325,,1066.971472978592,
3159,-0.024257201701402664,,2.3845892428653315e-05,,0.05284330993890762,,0.1361597180366516,,1067.2991676330566,
3160,0.008878973312675953,,3.0270877687144093e-05,,0.05610109120607376,,0.14068415760993958,,1067.6268062591553,
3161,0.04629385471343994,,8.702914783498272e-06,,0.05599517375230789,,0.14017002284526825,,1067.954632282257,
3162,-0.011752564460039139,,1.373755276290467e-05,,0.058568984270095825,,0.14202094078063965,,1068.282770872116,
3163,-0.06772563606500626,,1.0907647265412379e-05,,0.05551932379603386,,0.1363653689622879,,1068.6106135845184,
3164,0.022797878831624985,,8.520029950886965e-06,,0.05597797781229019,,0.13297201693058014,,1068.9394237995148,
3165,0.03183053061366081,,2.6409006750327535e-05,,0.047358982264995575,,0.12917718291282654,,1069.2668313980103,
3166,0.03128160908818245,,1.8211445421911776e-05,,0.0476665124297142,,0.12928001582622528,,1069.5946333408356,
3167,-0.014040853828191757,,1.5554519450233784e-06,,0.04863220453262329,,0.13461728394031525,,1069.9225125312805,
3168,-0.015587653033435345,,6.432953341573011e-06,,0.0538734495639801,,0.14068113267421722,,1070.2504279613495,
3169,0.032748933881521225,,2.0206618501106277e-05,,0.05400353670120239,,0.13993561267852783,,1070.578281402588,
3170,-0.06708042323589325,,1.5929381333990023e-05,,0.06115731596946716,,0.14192792773246765,,1070.9062852859497,
3171,-0.023507386445999146,,3.6555131373461336e-05,,0.06887411326169968,,0.14601536095142365,,1071.2346377372742,
3172,-0.027339071035385132,,1.2862902565302647e-07,,0.06126277521252632,,0.138010635972023,,1071.5626714229584,
3173,0.023223821073770523,,3.0243674700614065e-05,,0.058459293097257614,,0.13650371134281158,,1071.8903377056122,
3174,0.03059576265513897,,2.3180265998234972e-05,,0.0645667091012001,,0.14222659170627594,,1072.2180700302124,
3175,-0.02465675212442875,,3.657282286440022e-05,,0.06207282096147537,,0.1363653689622879,,1072.5463364124298,
3176,-0.007857134565711021,,3.6986268241889775e-05,,0.06050881743431091,,0.13715924322605133,,1072.8744456768036,
3177,0.0163179412484169,,2.9411967261694372e-05,,0.05866773799061775,,0.14181527495384216,,1073.2026295661926,
3178,-0.0597359836101532,,4.276828622096218e-05,,0.06511019915342331,,0.14868247509002686,,1073.530544757843,
3179,-0.0007525348337367177,,1.1405296390876174e-05,,0.05068645998835564,,0.13975566625595093,,1073.8588070869446,
3180,-0.02362314611673355,,1.0763459613372106e-05,,0.050755925476551056,,0.13688932359218597,,1074.186223268509,
3181,-0.0015954136615619063,,1.2128877642680891e-05,,0.04927816241979599,,0.1250542402267456,,1074.5138807296753,
3182,-0.091170534491539,,2.037066951743327e-05,,0.04912983253598213,,0.12269092351198196,,1074.8417298793793,
3183,-0.010564013384282589,,6.506737463496393e-06,,0.04621213674545288,,0.1264955699443817,,1075.1695477962494,
3184,-0.0051994179375469685,,3.0053097361815162e-05,,0.04880627617239952,,0.12155980616807938,,1075.4977848529816,
3185,-0.045106954872608185,,1.9318766135256737e-05,,0.05228298529982567,,0.12622086703777313,,1075.825522184372,
3186,0.007559437770396471,,4.8780035285744816e-05,,0.0547635592520237,,0.1283288449048996,,1076.153112411499,
3187,0.0012855430832132697,,1.8526627172832377e-05,,0.04891905188560486,,0.12010256201028824,,1076.4813013076782,
3188,0.04141760617494583,,3.624262535595335e-05,,0.05613623559474945,,0.12254474312067032,,1076.8092749118805,
3189,-0.008004078641533852,,1.0249501428916119e-05,,0.05023695155978203,,0.11969124525785446,,1077.1370737552643,
3190,0.041819825768470764,,1.2502550816861913e-06,,0.052546605467796326,,0.1277633011341095,,1077.4644770622253,
3191,-0.0026469992008060217,,2.58787113125436e-05,,0.05157311633229256,,0.11857777833938599,,1077.7919921875,
3192,0.06624751538038254,,2.9879434805479832e-05,,0.05253944918513298,,0.12249332666397095,,1078.1196718215942,
3193,-0.011886106804013252,,2.7059166313847527e-05,,0.05098314210772514,,0.122999407351017,,1078.4475266933441,
3194,-0.02292538993060589,,8.645064554002602e-06,,0.049613144248723984,,0.1255701184272766,,1078.7757906913757,
3195,-0.059643786400556564,,4.728693238575943e-05,,0.05110280588269234,,0.11960607022047043,,1079.10395860672,
3196,-0.027953501790761948,,1.8273094610776752e-05,,0.04665074497461319,,0.12587860226631165,,1079.4322066307068,
3197,0.027862191200256348,,9.104826858674642e-06,,0.04958750307559967,,0.1264955699443817,,1079.7596909999847,
3198,0.020403951406478882,,1.8715987607720308e-05,,0.05169907584786415,,0.1269068866968155,,1080.087410211563,
3199,0.052590083330869675,,4.358169826446101e-05,,0.053578078746795654,,0.13389922678470612,,1080.4152417182922,
3200,-0.020220553502440453,,3.9702258618490305e-06,,0.04757849872112274,,0.127421036362648,,1080.7431330680847,
3201,0.018300747498869896,,1.36090638989117e-05,,0.047670748084783554,,0.13235679268836975,,1081.0703711509705,
3202,0.09843114018440247,,1.3143365322321188e-05,,0.05094025284051895,,0.12529541552066803,,1081.3987007141113,
3203,-0.014608792960643768,,8.216047717723995e-06,,0.049595583230257034,,0.1255524754524231,,1081.726991891861,
3204,0.0826595202088356,,4.4579122914001346e-05,,0.056355271488428116,,0.1297941505908966,,1082.8303337097168,
3205,-0.006545374169945717,,7.758731044305023e-06,,0.05870112404227257,,0.1325705200433731,,1083.1581552028656,
3206,-0.06204698979854584,,2.8034817660227418e-05,,0.05027497932314873,,0.12447277456521988,,1083.4858770370483,
3207,-0.0074452185072004795,,3.266111889388412e-05,,0.05751361325383186,,0.13359880447387695,,1083.8133940696716,
3208,-0.06778041273355484,,1.2135214092268143e-05,,0.056597426533699036,,0.1327633261680603,,1084.1408534049988,
3209,0.0009437613189220428,,1.7989113985095173e-05,,0.06235151365399361,,0.14012841880321503,,1084.4684760570526,
3210,-0.005577697418630123,,1.634508589631878e-05,,0.05384962260723114,,0.12845738232135773,,1084.7964737415314,
3211,-0.05544953793287277,,6.496292826341232e-06,,0.04871150106191635,,0.12413051724433899,,1085.1243295669556,
3212,0.08665085583925247,,2.6128764147870243e-05,,0.04797762259840965,,0.12793518602848053,,1085.451587677002,
3213,0.005474140401929617,,1.615583460079506e-05,,0.05232836678624153,,0.135235995054245,,1085.7796964645386,
3214,0.05608872324228287,,1.7682987163425423e-05,,0.047756608575582504,,0.1322539746761322,,1086.1079597473145,
3215,0.12063722312450409,,1.9001263353857212e-05,,0.050647735595703125,,0.12262186408042908,,1086.435210466385,
3216,-0.0335947722196579,,3.50805748894345e-05,,0.04902667924761772,,0.11940040439367294,,1086.7633171081543,
3217,0.060215216130018234,,4.68209191240021e-06,,0.05273711308836937,,0.1268378347158432,,1087.0911552906036,
3218,-0.0013773703249171376,,2.500700247765053e-05,,0.057163797318935394,,0.13601528108119965,,1087.419101715088,
3219,0.012990717776119709,,3.446147275099065e-06,,0.0528583787381649,,0.12344449758529663,,1087.747080564499,
3220,-0.028930239379405975,,1.9402690668357536e-05,,0.05720607191324234,,0.12097661197185516,,1088.074720621109,
3221,-0.021909333765506744,,1.8951413949253038e-05,,0.05324793979525566,,0.1255524754524231,,1088.4022088050842,
3222,0.06351694464683533,,3.7018577131675556e-05,,0.05780281126499176,,0.1290486454963684,,1088.7298719882965,
3223,0.08788269013166428,,1.571940811118111e-05,,0.054623305797576904,,0.12637510895729065,,1089.0572791099548,
3224,-0.01663636416196823,,1.4375115824805107e-05,,0.04835200682282448,,0.12676072120666504,,1089.3847134113312,
3225,-0.0006497263675555587,,1.0471892892383039e-05,,0.047665294259786606,,0.12323883175849915,,1089.7127540111542,
3226,0.030527610331773758,,1.9216382497688755e-05,,0.04852362722158432,,0.12124956399202347,,1090.0405275821686,
3227,0.06462228298187256,,2.570928472778178e-06,,0.052779991179704666,,0.13184265792369843,,1090.368158340454,
3228,-0.016170624643564224,,1.6900155969779007e-05,,0.04859723523259163,,0.12135239690542221,,1090.6958546638489,
3229,-0.026169370859861374,,2.4549957743147388e-05,,0.048765476793050766,,0.12083826214075089,,1091.023306131363,
3230,0.05302109941840172,,1.7127969840657897e-05,,0.053205933421850204,,0.12464290857315063,,1091.350685119629,
3231,-0.03815725818276405,,2.6043853722512722e-05,,0.05834435671567917,,0.12423159927129745,,1091.6791110038757,
3232,0.0020712947007268667,,1.1147371878905687e-05,,0.05135532096028328,,0.11909016966819763,,1092.0084660053253,
3233,-0.0031195657793432474,,2.656204014783725e-05,,0.04909107834100723,,0.12084806710481644,,1092.335402727127,
3234,-0.034647341817617416,,5.292834612191655e-05,,0.053684331476688385,,0.1229560598731041,,1092.6630792617798,
3235,0.053676165640354156,,3.121949339401908e-05,,0.05328434333205223,,0.1212850958108902,,1092.9909121990204,
3236,-0.04064612463116646,,1.8621563867782243e-05,,0.05254228040575981,,0.12336737662553787,,1093.318734884262,
3237,-0.01864011585712433,,7.874396033002995e-07,,0.04591626673936844,,0.11682970076799393,,1093.6465768814087,
3238,0.019658129662275314,,3.5411470889812335e-05,,0.052152667194604874,,0.12001562118530273,,1093.9744379520416,
3239,0.06336898356676102,,4.337869540904649e-06,,0.052164144814014435,,0.12848308682441711,,1094.3025670051575,
3240,-0.016460703685879707,,3.523582199704833e-05,,0.05703691393136978,,0.13079673051834106,,1094.6300616264343,
3241,0.015104656107723713,,2.7917460101889446e-05,,0.053068533539772034,,0.1296815127134323,,1094.9584031105042,
3242,-0.04275044426321983,,1.5649136912543327e-05,,0.05267336219549179,,0.1280362457036972,,1095.2864663600922,
3243,-0.016054976731538773,,9.931349268299527e-06,,0.05215798318386078,,0.12669949233531952,,1095.6142332553864,
3244,-0.0017817448824644089,,3.59733821824193e-05,,0.06019209325313568,,0.13605687022209167,,1095.9418966770172,
3245,0.011200017295777798,,1.878585862868931e-05,,0.04962911456823349,,0.13043683767318726,,1096.2701587677002,
3246,-0.09113030880689621,,3.0742932722205296e-05,,0.05091085657477379,,0.1278306096792221,,1096.5980775356293,
3247,-0.002507617464289069,,1.2493622307374608e-05,,0.05308439955115318,,0.12822602689266205,,1096.925307750702,
3248,0.012596125714480877,,2.1820458641741425e-05,,0.052720192819833755,,0.12753193080425262,,1097.2527883052826,
3249,-0.0590752474963665,,1.7876465790322982e-05,,0.049863170832395554,,0.1250126212835312,,1097.581181526184,
3250,0.06247597560286522,,2.0426468836376444e-05,,0.05569009855389595,,0.12838026881217957,,1097.90988945961,
3251,0.0065466128289699554,,1.2409276678226888e-05,,0.04985358938574791,,0.12556836009025574,,1098.2370204925537,
3252,-0.0036599300801753998,,4.339990027801832e-06,,0.046218618750572205,,0.12145522981882095,,1098.5661296844482,
3253,-0.035147249698638916,,3.486482091830112e-05,,0.06002534180879593,,0.13112109899520874,,1098.8940501213074,
3254,-0.006263465620577335,,7.631666449015029e-06,,0.04795154556632042,,0.12649382650852203,,1099.2218616008759,
3255,0.0013957404298707843,,2.8079000912839547e-05,,0.04611615464091301,,0.1283464878797531,,1099.5492868423462,
3256,-0.005735564045608044,,1.276145326301048e-06,,0.04546787962317467,,0.12680405378341675,,1099.8769574165344,
3257,-0.05528993904590607,,3.046415986318607e-05,,0.046025969088077545,,0.12886063754558563,,1100.2053818702698,
3258,-0.08764707297086716,,1.3417270565696526e-05,,0.04626546800136566,,0.12793342769145966,,1100.5324006080627,
3259,0.0660083070397377,,4.827083830605261e-05,,0.04904542118310928,,0.12896345555782318,,1100.85994887352,
3260,-0.04176396131515503,,4.518405330600217e-05,,0.05519747734069824,,0.14037743210792542,,1101.1874821186066,
3261,0.03837483003735542,,1.522441380075179e-05,,0.055067796260118484,,0.13698408007621765,,1101.5152173042297,
3262,0.0761621817946434,,1.5547040675301105e-05,,0.054185111075639725,,0.12937477231025696,,1101.8431351184845,
3263,0.02544410154223442,,6.360764359669702e-07,,0.05259520187973976,,0.1333850920200348,,1102.1711473464966,
3264,-0.047731176018714905,,9.654497262090445e-06,,0.05054326727986336,,0.135955810546875,,1102.4988887310028,
3265,0.021333783864974976,,4.575310958898626e-05,,0.05629655346274376,,0.1389378309249878,,1102.8266186714172,
3266,-0.0007180452230386436,,1.6398093066527508e-05,,0.05926758423447609,,0.1389378309249878,,1103.1540501117706,
3267,0.0023060296662151814,,2.536221109039616e-05,,0.061623651534318924,,0.1354399025440216,,1103.48198056221,
3268,0.02960960380733013,,1.641911148908548e-05,,0.062151238322257996,,0.1361597180366516,,1103.8096430301666,
3269,-0.005539832171052694,,1.0131048838957213e-05,,0.05734696239233017,,0.1289617121219635,,1104.1378753185272,
3270,0.0006568145472556353,,2.4246081011369824e-05,,0.052659377455711365,,0.1333833485841751,,1104.4656784534454,
3271,-0.06363408267498016,,6.158048108773073e-06,,0.060327231884002686,,0.13070979714393616,,1104.793426990509,
3272,0.04889833182096481,,5.2346655138535425e-05,,0.06325434893369675,,0.129167377948761,,1105.1206634044647,
3273,-0.03079451061785221,,4.134227492613718e-05,,0.06145823374390602,,0.13163524866104126,,1105.448266029358,
3274,0.01794622279703617,,8.584220267948695e-06,,0.0580095611512661,,0.1300928294658661,,1105.7760393619537,
3275,-0.007174283731728792,,4.435064329300076e-05,,0.06111248582601547,,0.1278306096792221,,1106.103762626648,
3276,-0.0258500874042511,,4.058625108882552e-06,,0.06232386827468872,,0.1313285231590271,,1106.4312829971313,
3277,0.015331619419157505,,5.147249248693697e-05,,0.06795049458742142,,0.13307660818099976,,1106.759022474289,
3278,-0.014460518024861813,,2.207834222645033e-05,,0.06971126049757004,,0.1331794410943985,,1107.086413860321,
3279,-0.0182340145111084,,2.015841891989112e-05,,0.07052069902420044,,0.13276812434196472,,1107.4140694141388,
3280,-0.02030887082219124,,3.2052601454779506e-05,,0.06879652291536331,,0.13163524866104126,,1107.7419192790985,
3281,0.020874464884400368,,9.813263204705436e-06,,0.056924812495708466,,0.12680231034755707,,1108.0700905323029,
3282,-0.010666819289326668,,4.838825043407269e-05,,0.050375256687402725,,0.12700797617435455,,1109.164713382721,
3283,-0.1012234166264534,,2.0699493688880466e-05,,0.051606398075819016,,0.1280362457036972,,1109.4926707744598,
3284,0.05670982226729393,,3.4119391784770414e-05,,0.06101105362176895,,0.13173808157444,,1109.821007013321,
3285,-0.05952904745936394,,2.7440813937573694e-05,,0.05756770446896553,,0.13513141870498657,,1110.1486294269562,
3286,-0.03110647201538086,,1.0440799087518826e-05,,0.05420463904738426,,0.13163524866104126,,1110.476179599762,
3287,0.04408801347017288,,1.4757981261936948e-05,,0.05163996294140816,,0.13276638090610504,,1110.8043205738068,
3288,0.06758037209510803,,2.418507938273251e-05,,0.04713362827897072,,0.13122394680976868,,1111.1322138309479,
3289,0.003186516696587205,,6.3576599131920375e-06,,0.04607885330915451,,0.12608250975608826,,1111.4599471092224,
3290,0.05521686375141144,,1.4627745258621871e-05,,0.04570590704679489,,0.12361638247966766,,1111.7875764369965,
3291,0.014822229743003845,,1.9608352886280045e-05,,0.04892479255795479,,0.12382028996944427,,1112.1154608726501,
3292,0.04717593640089035,,1.2604555195139255e-05,,0.052877359092235565,,0.11796887964010239,,1112.443125486374,
3293,-0.06982718408107758,,1.3674503861693665e-05,,0.050999049097299576,,0.11765056848526001,,1112.7715756893158,
3294,-0.01124669797718525,,3.795389420702122e-05,,0.047558512538671494,,0.12351354956626892,,1113.0992317199707,
3295,0.05009433627128601,,2.1056550394860096e-05,,0.05030791461467743,,0.11785797774791718,,1113.4270288944244,
3296,0.011139568872749805,,3.500173625070602e-05,,0.056950487196445465,,0.12310048192739487,,1113.754650592804,
3297,-0.032540541142225266,,4.801195700565586e-06,,0.057494089007377625,,0.12293034791946411,,1114.0827889442444,
3298,0.037619225680828094,,2.2120484572951682e-05,,0.05863765999674797,,0.1190742775797844,,1114.4101221561432,
3299,0.036435529589653015,,1.2612424598046346e-06,,0.050990741699934006,,0.1174033135175705,,1114.7378294467926,
3300,0.010205311700701714,,2.053595017059706e-05,,0.049582261592149734,,0.12205631285905838,,1115.065857410431,
3301,-0.026735400781035423,,3.361522249178961e-05,,0.049623336642980576,,0.11902286857366562,,1115.393427848816,
3302,0.020878180861473083,,2.3141146812122315e-05,,0.05083850026130676,,0.1155957579612732,,1115.7208876609802,
3303,0.029849199578166008,,2.290908196300734e-05,,0.05199747532606125,,0.1153467521071434,,1116.0492238998413,
3304,0.07071579992771149,,6.015767667122418e-06,,0.05525476112961769,,0.1232767328619957,,1116.3769145011902,
3305,-0.07356855273246765,,4.883854217041517e-06,,0.046463824808597565,,0.12526969611644745,,1116.7044405937195,
3306,-0.015529188327491283,,4.4626933231484145e-05,,0.052107926458120346,,0.13667385280132294,,1117.0316188335419,
3307,-0.020306795835494995,,2.86501399386907e-05,,0.057872224599123,,0.14346052706241608,,1117.3598597049713,
3308,-0.0021775078494101763,,4.2609994125086814e-05,,0.0638977587223053,,0.14315204322338104,,1117.6878554821014,
3309,-0.0554877445101738,,1.2293147847231012e-05,,0.060555219650268555,,0.13862760365009308,,1118.015688419342,
3310,0.017438411712646484,,2.18647674046224e-05,,0.054471615701913834,,0.13369183242321014,,1118.3426682949066,
3311,-0.019566185772418976,,2.5957790512620704e-06,,0.054156672209501266,,0.12772776186466217,,1118.6705524921417,
3312,0.020352467894554138,,2.7711590519174933e-05,,0.052891120314598083,,0.12906454503536224,,1118.9985616207123,
3313,0.05572114512324333,,2.517661187084741e-06,,0.052618805319070816,,0.1345144510269165,,1119.3265862464905,
3314,-0.021342620253562927,,2.0316803784226067e-05,,0.05142053961753845,,0.12649382650852203,,1119.654386997223,
3315,-0.06381780654191971,,7.53467611502856e-06,,0.05179820582270622,,0.11867886036634445,,1119.9821276664734,
3316,-0.05803951993584633,,2.0852919988101348e-05,,0.05064978078007698,,0.12114674597978592,,1120.3094387054443,
3317,0.04863693192601204,,3.240602745790966e-05,,0.050677590072155,,0.12596379220485687,,1120.637173652649,
3318,-6.850242789369076e-05,,1.6443407730548643e-05,,0.054910995066165924,,0.12095090001821518,,1120.9644663333893,
3319,-0.04791082441806793,,1.3176676475268323e-05,,0.05583292245864868,,0.12371744960546494,,1121.292679309845,
3320,-0.028172869235277176,,2.1982421458233148e-05,,0.05893711745738983,,0.12371744960546494,,1121.620112657547,
3321,-0.006404101848602295,,2.0274239432183094e-05,,0.06657598167657852,,0.1374964863061905,,1121.9484467506409,
3322,-0.05797403305768967,,2.6064984922413714e-05,,0.062167003750801086,,0.1278306096792221,,1122.2761449813843,
3323,-0.052596814930438995,,1.9714927475433797e-05,,0.06301657110452652,,0.12999001145362854,,1122.6040806770325,
3324,0.03464335948228836,,1.8250240827910602e-05,,0.06078466400504112,,0.12813909351825714,,1122.9318079948425,
3325,-0.03603017330169678,,2.9232478482299484e-05,,0.07060053199529648,,0.13513141870498657,,1123.2595794200897,
3326,0.014858392998576164,,1.8395217921352014e-05,,0.06586817651987076,,0.12834472954273224,,1123.5873017311096,
3327,-0.04175502061843872,,2.8408410798874684e-05,,0.06047464907169342,,0.129167377948761,,1123.9150216579437,
3328,0.008841519244015217,,1.2062541827617679e-05,,0.06253465265035629,,0.12741927802562714,,1124.2428979873657,
3329,-0.0847625806927681,,2.1000192646170035e-05,,0.07400193810462952,,0.14572277665138245,,1124.5706939697266,
3330,-0.005704886745661497,,1.5370284017990343e-05,,0.07760031521320343,,0.14140397310256958,,1124.8982923030853,
3331,0.004967492073774338,,1.4127387657936197e-05,,0.06671471148729324,,0.13873042166233063,,1125.2258837223053,
3332,-0.08467547595500946,,1.985144081118051e-05,,0.05791715532541275,,0.1273164600133896,,1125.5540142059326,
3333,-0.03747851401567459,,1.0297526387148537e-05,,0.05812086910009384,,0.12577402591705322,,1125.8816149234772,
3334,-0.07087957859039307,,1.9665145373437554e-05,,0.055274661630392075,,0.1243344247341156,,1126.2091624736786,
3335,0.033918675035238266,,6.931303687451873e-06,,0.0541527085006237,,0.12351180613040924,,1126.5369057655334,
3336,-0.018378648906946182,,2.9363459361775313e-06,,0.05341816321015358,,0.1165212094783783,,1126.8647766113281,
3337,0.030363520607352257,,6.068106813472696e-06,,0.04863780364394188,,0.11395049840211868,,1127.1921010017395,
3338,0.036857958883047104,,2.615803396111005e-06,,0.05203639715909958,,0.12402769178152084,,1127.5195796489716,
3339,0.03254644200205803,,8.519467883161269e-06,,0.05093146860599518,,0.1239248663187027,,1127.847179889679,
3340,0.01094756368547678,,2.01317343453411e-05,,0.05031714215874672,,0.12546730041503906,,1128.1749606132507,
3341,0.07029757648706436,,1.5996030924725346e-05,,0.04886516183614731,,0.1220739558339119,,1128.502767086029,
3342,0.08029158413410187,,1.9425136997597292e-05,,0.048416223376989365,,0.12104566395282745,,1128.8309092521667,
3343,-0.021401353180408478,,1.8156062651542015e-05,,0.05018611624836922,,0.12258809059858322,,1129.1588678359985,
3344,0.004736525937914848,,5.713703217224975e-07,,0.058356307446956635,,0.13842369616031647,,1129.4866206645966,
3345,-0.07532856613397598,,2.8559568818309344e-05,,0.05502132326364517,,0.12906628847122192,,1129.814167022705,
3346,0.012141830287873745,,9.696620509203058e-06,,0.05459422245621681,,0.12639275193214417,,1130.1420695781708,
3347,0.03859683498740196,,1.9961700672865845e-05,,0.0523199588060379,,0.12227960675954819,,1130.4702138900757,
3348,0.0825822725892067,,1.6345391486538574e-05,,0.052666258066892624,,0.12155980616807938,,1130.7979755401611,
3349,-0.07476930320262909,,2.6487636205274612e-05,,0.049637529999017715,,0.11621097475290298,,1131.1258239746094,
3350,0.01959819719195366,,2.82336441159714e-05,,0.05208980292081833,,0.11888626217842102,,1131.4529960155487,
3351,-0.008589665405452251,,2.6817382604349405e-05,,0.05538463965058327,,0.12227786332368851,,1131.7809009552002,
3352,-0.011521920561790466,,5.547295131691499e-06,,0.04961734637618065,,0.11909016966819763,,1132.1090652942657,
3353,0.016666732728481293,,3.2303756597684696e-05,,0.050260599702596664,,0.11816471070051193,,1132.4368340969086,
3354,-0.023015687242150307,,2.629617665661499e-05,,0.055669233202934265,,0.12176371365785599,,1132.7643976211548,
3355,-0.034434664994478226,,2.1867172108613886e-05,,0.04932675510644913,,0.11641662567853928,,1133.0918662548065,
3356,-0.015454382635653019,,1.988122494367417e-05,,0.05161753669381142,,0.1224835067987442,,1133.419507265091,
3357,-0.035491593182086945,,3.9236027078004554e-05,,0.05055767297744751,,0.11919300258159637,,1133.7472205162048,
3358,-0.027994122356176376,,1.4141925021249335e-05,,0.04728695750236511,,0.11212050169706345,,1134.074558019638,
3359,0.006190299987792969,,2.640065213199705e-05,,0.04916955530643463,,0.11508160829544067,,1134.4025716781616,
3360,-0.011908319778740406,,3.674541585496627e-05,,0.04841237515211105,,0.11287886649370193,,1135.4953389167786,
3361,0.022309988737106323,,4.97181317768991e-05,,0.0527363084256649,,0.1159122958779335,,1135.8231353759766,
3362,-0.02758820541203022,,1.0506318176339846e-05,,0.05442708730697632,,0.12022128701210022,,1136.150727033615,
3363,-0.05626285448670387,,5.299710664985469e-06,,0.05016150325536728,,0.11240806430578232,,1136.4783177375793,
3364,0.06612920761108398,,1.4891969840391539e-05,,0.0548878088593483,,0.1164778620004654,,1136.805781841278,
3365,-0.003332166699692607,,1.738717037369497e-05,,0.05419955030083656,,0.11611796170473099,,1137.1340763568878,
3366,0.04079043120145798,,2.3768801838741638e-05,,0.05548221245408058,,0.1103595569729805,,1137.4614751338959,
3367,0.007923106662929058,,5.710722689400427e-06,,0.05691859871149063,,0.11093731224536896,,1137.789530992508,
3368,0.013807644136250019,,5.79060179006774e-06,,0.05812719464302063,,0.11230523884296417,,1138.1190237998962,
3369,-0.01696186326444149,,2.1334113625925966e-05,,0.05485230311751366,,0.1135391816496849,,1138.4463331699371,
3370,-0.03975726664066315,,1.6788044376880862e-05,,0.05116809532046318,,0.11847319453954697,,1138.7742676734924,
3371,0.07869365811347961,,1.640727714402601e-05,,0.05002640187740326,,0.11621272563934326,,1139.102209329605,
3372,0.03011489287018776,,9.832065188675188e-06,,0.05088648572564125,,0.11919300258159637,,1139.430093050003,
3373,-0.0041276547126472,,1.2728053661703598e-05,,0.04970763251185417,,0.11826754361391068,,1139.7574112415314,
3374,-0.03191567212343216,,3.615830428316258e-05,,0.05244331806898117,,0.1271107941865921,,1140.0855813026428,
3375,-0.05897684022784233,,4.657844328903593e-06,,0.057358525693416595,,0.12392311543226242,,1140.4134304523468,
3376,-0.04197952523827553,,2.36402024711424e-06,,0.051850300282239914,,0.12258634716272354,,1140.7417333126068,
3377,0.035510845482349396,,1.2416102435963694e-05,,0.055082160979509354,,0.12258634716272354,,1141.068909406662,
3378,0.014370839111506939,,9.896347364701796e-06,,0.051255661994218826,,0.12125131487846375,,1141.3965375423431,
3379,-0.02203158102929592,,2.1174852008698508e-05,,0.04908866062760353,,0.12618708610534668,,1141.724450826645,
3380,-0.013569097965955734,,9.782838787941728e-06,,0.049669038504362106,,0.12916912138462067,,1142.0519862174988,
3381,-0.0017578863771632314,,2.3962706109159626e-05,,0.05348291993141174,,0.13276812434196472,,1142.3799846172333,
3382,0.022633492946624756,,3.732376717380248e-05,,0.05111837759613991,,0.1278323531150818,,1142.707762002945,
3383,0.02607014589011669,,1.6905407392187044e-05,,0.053746528923511505,,0.12793342769145966,,1143.0353672504425,
3384,-0.06185184791684151,,2.2843387341708876e-05,,0.053195446729660034,,0.1306069791316986,,1143.363422870636,
3385,0.0391634926199913,,1.4249025070967036e-06,,0.05105027183890343,,0.1300928294658661,,1143.6912140846252,
3386,-0.03253837302327156,,2.505747579562012e-05,,0.05091971158981323,,0.12402594089508057,,1144.0193405151367,
3387,0.08470586687326431,,1.686999348748941e-05,,0.0510973185300827,,0.12351354956626892,,1144.347173690796,
3388,-0.07259276509284973,,3.1219678930938244e-05,,0.04932675510644913,,0.11816471070051193,,1144.6745359897614,
3389,0.0011128401383757591,,1.1188831194886006e-05,,0.05135977640748024,,0.12731820344924927,,1145.0020971298218,
3390,-0.02521376498043537,,4.189327228232287e-06,,0.049746401607990265,,0.1267012357711792,,1145.3302550315857,
3391,0.023898687213659286,,6.765876605641097e-06,,0.05012005195021629,,0.12515880167484283,,1145.6574828624725,
3392,0.05785755068063736,,1.051556955644628e-05,,0.04850158095359802,,0.12382028996944427,,1145.9858846664429,
3393,-0.03955993428826332,,5.88260672884644e-06,,0.048417020589113235,,0.12443726509809494,,1146.3144094944,
3394,-0.004400428384542465,,2.0213903553667478e-05,,0.05269387736916542,,0.1289617121219635,,1146.6419396400452,
3395,0.025924157351255417,,3.9178736187750474e-05,,0.06099074333906174,,0.13214939832687378,,1146.9697017669678,
3396,0.06458605825901031,,1.9701623386936262e-05,,0.06160659343004227,,0.1328691989183426,,1147.297458410263,
3397,-0.0674397274851799,,1.8333537809667177e-05,,0.06276657432317734,,0.1335889846086502,,1147.6251566410065,
3398,-0.0022071432322263718,,7.438560714945197e-06,,0.06261925399303436,,0.1271107941865921,,1147.9532492160797,
3399,-0.10073620826005936,,1.0780221600725781e-05,,0.06227587163448334,,0.12556836009025574,,1148.281203508377,
3400,0.021022124215960503,,3.0486504329019226e-05,,0.06594142317771912,,0.13191433250904083,,1148.6086490154266,
3401,-0.015434019267559052,,2.7903233785764314e-05,,0.06490380316972733,,0.1263909935951233,,1148.9366817474365,
3402,-0.02372729778289795,,2.038207821897231e-05,,0.06524431705474854,,0.12906454503536224,,1149.2647967338562,
3403,0.023199591785669327,,9.648545528762043e-06,,0.057710397988557816,,0.12762494385242462,,1149.5924587249756,
3404,0.021517587825655937,,1.2038048225804232e-05,,0.05829673632979393,,0.12495139241218567,,1149.920979976654,
3405,-0.019576141610741615,,1.970855191757437e-05,,0.06040696054697037,,0.13513141870498657,,1150.2490150928497,
3406,-0.03359384089708328,,1.4294907487055752e-05,,0.065901018679142,,0.13996437191963196,,1150.5769579410553,
3407,-0.0533505342900753,,3.845700848614797e-05,,0.07211164385080338,,0.14592841267585754,,1150.905348777771,
3408,-0.06834528595209122,,2.143711935786996e-05,,0.07194113731384277,,0.14531144499778748,,1151.2333009243011,
3409,-0.05352293699979782,,2.427348772471305e-05,,0.05531264469027519,,0.1345144510269165,,1151.5609407424927,
3410,-0.05167951434850693,,3.861857476294972e-05,,0.05973539501428604,,0.13718800246715546,,1151.8885488510132,
3411,0.0019655299838632345,,2.1728863430325873e-05,,0.05583667382597923,,0.1370851695537567,,1152.216266155243,
3412,0.06042233482003212,,2.2341548174154013e-05,,0.055787570774555206,,0.13533708453178406,,1152.5438060760498,
3413,0.04888390377163887,,2.761418727459386e-05,,0.05583833530545235,,0.137290820479393,,1152.871575832367,
3414,-0.05295174568891525,,1.01724408523296e-05,,0.053461622446775436,,0.12906454503536224,,1153.199383020401,
3415,-0.043006476014852524,,2.5176803319482133e-05,,0.05472986027598381,,0.12978434562683105,,1153.5268886089325,
3416,0.005515286698937416,,2.788348638205207e-06,,0.05719176307320595,,0.13143134117126465,,1153.8554978370667,
3417,0.00775392260402441,,8.087466085271444e-06,,0.059697460383176804,,0.1326635330915451,,1154.1837010383606,
3418,0.0201633982360363,,1.763239015417639e-05,,0.0598478801548481,,0.13276812434196472,,1154.5113348960876,
3419,0.037106629461050034,,1.7550068150740117e-05,,0.05675389617681503,,0.13091546297073364,,1154.8390324115753,
3420,-0.022157959640026093,,1.1222629836993292e-05,,0.05576391890645027,,0.13410313427448273,,1155.1665935516357,
3421,-0.06196262314915657,,1.9938970581279136e-05,,0.06104785203933716,,0.1368812620639801,,1155.4947617053986,
3422,-0.010265633463859558,,3.2721231946197804e-06,,0.05972333997488022,,0.1354399025440216,,1155.8223123550415,
3423,-0.010664892382919788,,2.7288800993119366e-05,,0.05609970912337303,,0.13554275035858154,,1156.1508493423462,
3424,0.003534109564498067,,1.087649889086606e-05,,0.05647467076778412,,0.13163524866104126,,1156.4784650802612,
3425,0.007804651279002428,,1.7451604435336776e-05,,0.05422687530517578,,0.13842369616031647,,1156.806523323059,
3426,-0.017637966200709343,,9.135413165495265e-06,,0.050565533339977264,,0.1350303441286087,,1157.1342170238495,
3427,0.0027337437495589256,,1.198325480800122e-05,,0.05468926578760147,,0.12844932079315186,,1157.4625535011292,
3428,-0.000576343503780663,,2.8280908736633137e-05,,0.054852791130542755,,0.13235504925251007,,1157.7897899150848,
3429,-0.0348716676235199,,9.84532448455866e-07,,0.05405716598033905,,0.13081437349319458,,1158.1175050735474,
3430,0.0267456267029047,,1.402385805704398e-05,,0.05352118983864784,,0.13050588965415955,,1158.4449756145477,
3431,0.00026410818099975586,,1.574714588059578e-05,,0.05607564002275467,,0.12865322828292847,,1158.7728412151337,
3432,-0.05832226201891899,,3.119070242973976e-06,,0.057141076773405075,,0.12741927802562714,,1159.1002054214478,
3433,0.019959699362516403,,1.5337144532168168e-06,,0.051258210092782974,,0.12320506572723389,,1159.4278914928436,
3434,-0.004521989729255438,,9.676764420873951e-06,,0.05181669443845749,,0.13163700699806213,,1159.7562952041626,
3435,-0.03716721758246422,,4.118082870263606e-05,,0.05568859726190567,,0.1248503252863884,,1160.0838968753815,
3436,0.02994721569120884,,2.1355679564294405e-05,,0.05076724663376808,,0.1313285231590271,,1160.4116365909576,
3437,0.013452042825520039,,7.855786861910019e-06,,0.051043979823589325,,0.12248525768518448,,1160.7396852970123,
3438,0.07640065997838974,,3.0990813684184104e-05,,0.05124529451131821,,0.1269068866968155,,1161.8339943885803,
3439,0.012106637470424175,,1.976729981834069e-05,,0.05351001024246216,,0.1239248663187027,,1162.1617546081543,
3440,-0.01591208390891552,,7.212716354842996e-06,,0.049026407301425934,,0.12916912138462067,,1162.4895870685577,
3441,-0.03468560054898262,,2.8984341042814776e-05,,0.0518261194229126,,0.12752386927604675,,1162.8169083595276,
3442,0.014784406870603561,,1.9926967070205137e-05,,0.054454363882541656,,0.12042869627475739,,1163.1442482471466,
3443,0.005525893997400999,,8.199381227314007e-06,,0.05316149443387985,,0.12084001302719116,,1163.4719650745392,
3444,-0.11225609481334686,,1.3181472240830772e-05,,0.05122387781739235,,0.12084001302719116,,1163.8001565933228,
3445,0.036748580634593964,,2.6633089873939753e-05,,0.04998641833662987,,0.12659840285778046,,1164.127682209015,
3446,-0.09095604717731476,,4.691228696174221e-06,,0.05069463700056076,,0.12227960675954819,,1164.4551606178284,
3447,0.023532116785645485,,2.2579533833777532e-05,,0.0554717518389225,,0.12567120790481567,,1164.783076286316,
3448,-0.04322277382016182,,4.273635113349883e-06,,0.055356502532958984,,0.1241287812590599,,1165.111130952835,
3449,-0.008388826623558998,,2.928327739937231e-05,,0.05293674394488335,,0.12114674597978592,,1165.439245223999,
3450,0.048284828662872314,,2.6706709832069464e-05,,0.05375894159078598,,0.12474574893712997,,1165.7667565345764,
3451,0.04469318315386772,,1.6748159396229312e-05,,0.053349487483501434,,0.1259796917438507,,1166.0944199562073,
3452,-0.047292135655879974,,1.4173623640090227e-05,,0.049339741468429565,,0.12145522981882095,,1166.4219553470612,
3453,0.005798410624265671,,9.945198144123424e-06,,0.04788479208946228,,0.1169307678937912,,1166.749743461609,
3454,0.011896658688783646,,2.022575972659979e-05,,0.05202021077275276,,0.117446668446064,,1167.0773561000824,
3455,0.024577006697654724,,2.1173895220272243e-05,,0.04986340552568436,,0.11312612146139145,,1167.4052584171295,
3456,-0.017617495730519295,,1.1875107702508103e-05,,0.0489799864590168,,0.11939865350723267,,1167.7330930233002,
3457,0.06048458442091942,,1.4485849533230066e-05,,0.04931461066007614,,0.11621097475290298,,1168.0611789226532,
3458,-0.08989623934030533,,1.0126467486770707e-06,,0.05182978883385658,,0.1183721274137497,,1168.3886103630066,
3459,-0.006964871194213629,,4.138598796998849e-06,,0.05082136020064354,,0.11970888823270798,,1168.7163634300232,
3460,0.03601929545402527,,1.2569767932291143e-05,,0.050635527819395065,,0.12402594089508057,,1169.0435316562653,
3461,0.012852448038756847,,7.769197623019863e-07,,0.04993275925517082,,0.12402594089508057,,1169.3712368011475,
3462,0.03630508854985237,,8.930476724344771e-06,,0.05345240607857704,,0.12556836009025574,,1169.6987681388855,
3463,-0.021900858730077744,,1.5432013242389075e-05,,0.055110443383455276,,0.12865322828292847,,1170.0267667770386,
3464,0.08283347636461258,,1.1778897714975756e-05,,0.05526469275355339,,0.12094108015298843,,1170.3543694019318,
3465,-0.016919858753681183,,4.289414391678292e-06,,0.053147200495004654,,0.12258634716272354,,1170.6821496486664,
3466,-0.03668522089719772,,2.1172076230868697e-05,,0.05334009975194931,,0.12207220494747162,,1171.0096797943115,
3467,-0.03329652175307274,,1.7413081877748482e-05,,0.0534217469394207,,0.12176371365785599,,1171.3371806144714,
3468,-0.0026992654893547297,,2.1971871319692582e-05,,0.05575433745980263,,0.12289483845233917,,1171.6646962165833,
3469,-0.036919739097356796,,1.1478771739348304e-05,,0.05321836844086647,,0.12166088074445724,,1171.9925408363342,
3470,-0.009015262126922607,,1.2801474440493621e-05,,0.05468794330954552,,0.12135239690542221,,1172.319566488266,
3471,0.0449540838599205,,1.979531953111291e-05,,0.05800711363554001,,0.1234089657664299,,1172.6474568843842,
3472,-0.034896135330200195,,3.149265830870718e-05,,0.05368220433592796,,0.11723925173282623,,1172.9750640392303,
3473,0.017010832205414772,,1.0999634469044395e-05,,0.052383627742528915,,0.12217502295970917,,1173.302790403366,
3474,-0.015086116269230843,,4.302346133044921e-05,,0.05890487879514694,,0.12135239690542221,,1173.6306719779968,
3475,-0.03746360167860985,,2.2325306417769752e-05,,0.062412846833467484,,0.12536272406578064,,1173.9586906433105,
3476,-0.07227683067321777,,5.2653875172836706e-05,,0.06197265163064003,,0.12402594089508057,,1174.2863388061523,
3477,0.01947738602757454,,1.0060130080091767e-05,,0.06359516084194183,,0.12163146585226059,,1174.614092350006,
3478,0.0723973736166954,,2.171811047446681e-06,,0.05779794603586197,,0.11168651282787323,,1174.9418981075287,
3479,0.04954519495368004,,1.8894567119787098e-06,,0.055694084614515305,,0.11281763017177582,,1175.2701342105865,
3480,-0.010029496625065804,,2.6914362024399452e-05,,0.051315952092409134,,0.11970888823270798,,1175.5974061489105,
3481,0.030582960695028305,,1.3490051060216501e-05,,0.05000845342874527,,0.1202230378985405,,1175.925199508667,
3482,0.06035398319363594,,1.9010205505765043e-05,,0.05276207625865936,,0.12413051724433899,,1176.2527277469635,
3483,0.042191971093416214,,1.528134998807218e-05,,0.053468186408281326,,0.12731820344924927,,1176.5808746814728,
3484,0.0937015488743782,,2.758263326541055e-05,,0.05292558670043945,,0.12865497171878815,,1176.9081401824951,
3485,-0.009853234514594078,,9.63435013545677e-06,,0.059338752180337906,,0.1313285231590271,,1177.2354154586792,
3486,0.08655361831188202,,2.0928493540850468e-05,,0.05455026775598526,,0.12536446750164032,,1177.5632314682007,
3487,-0.014224466867744923,,7.0058367782621644e-06,,0.052738167345523834,,0.1220739558339119,,1177.8912553787231,
3488,-0.0209035687148571,,1.2422560757840984e-05,,0.05258851498365402,,0.11991455405950546,,1178.2187025547028,
3489,-0.04705807566642761,,1.645919110160321e-05,,0.053768426179885864,,0.12310223281383514,,1178.5458827018738,
3490,-0.0027656173333525658,,1.8917547777164145e-06,,0.05626966804265976,,0.127421036362648,,1178.873746395111,
3491,-0.0043266103602945805,,1.4081469998927787e-05,,0.05229642242193222,,0.12351354956626892,,1179.201806306839,
3492,0.036454346030950546,,9.414778105565347e-06,,0.05198732018470764,,0.12042869627475739,,1179.529712677002,
3493,-0.017916586250066757,,3.044761569981347e-06,,0.051269255578517914,,0.11703535169363022,,1179.857417345047,
3494,-0.05800584703683853,,2.835696068359539e-05,,0.0508941113948822,,0.11950323730707169,,1180.1852412223816,
3495,0.06919926404953003,,2.0115998268011026e-05,,0.05213439464569092,,0.11713643372058868,,1180.5132279396057,
3496,-0.04395183548331261,,2.1324967747204937e-05,,0.051566652953624725,,0.11806363612413406,,1180.8402261734009,
3497,-0.019863558933138847,,7.715160791121889e-06,,0.05157047510147095,,0.11857777833938599,,1181.1684076786041,
3498,0.059280071407556534,,2.523060356907081e-05,,0.05132552981376648,,0.11682794988155365,,1181.4964063167572,
3499,-0.04845206066966057,,6.92212461217423e-06,,0.05187436193227768,,0.11980997025966644,,1181.82403922081,
3500,-0.01965998113155365,,1.8770962924463674e-05,,0.05205003544688225,,0.1197071373462677,,1182.1519994735718,
3501,0.006090898532420397,,1.6283484001178294e-05,,0.055293209850788116,,0.12135414779186249,,1182.4796779155731,
3502,0.029709335416555405,,1.5684097888879478e-05,,0.05502474680542946,,0.12124956399202347,,1182.8072094917297,
3503,-0.03354889899492264,,2.6215300749754533e-05,,0.05374346300959587,,0.12166088074445724,,1183.134826183319,
3504,-0.05595827102661133,,5.516112196346512e-06,,0.05450376495718956,,0.1280362457036972,,1183.4623625278473,
3505,0.032829441130161285,,1.4786061910854187e-05,,0.05515647307038307,,0.12515705823898315,,1183.790113210678,
3506,-0.04787726700305939,,1.2309115845710039e-05,,0.05632215365767479,,0.12258809059858322,,1184.118010044098,
3507,-0.0395316444337368,,6.638421837124042e-06,,0.05551059544086456,,0.11991455405950546,,1184.4462265968323,
3508,0.05276702344417572,,4.359474132797914e-06,,0.05584898963570595,,0.12351180613040924,,1184.774745464325,
3509,0.010633876547217369,,9.616774150345009e-07,,0.05442534014582634,,0.11867886036634445,,1185.102825641632,
3510,-0.0324995219707489,,1.8604114302434027e-05,,0.05313156172633171,,0.12217502295970917,,1185.4308080673218,
3511,-0.0042032115161418915,,1.1839195394713897e-05,,0.05422845482826233,,0.1263909935951233,,1185.7590413093567,
3512,-0.050460685044527054,,1.5971894754329696e-05,,0.05164472758769989,,0.12135239690542221,,1186.08686709404,
3513,-0.06077231094241142,,3.02850403386401e-05,,0.05889316648244858,,0.12721364200115204,,1186.414516210556,
3514,0.004089913330972195,,3.192703297827393e-05,,0.05527414008975029,,0.12454008311033249,,1186.7416987419128,
3515,-0.04379458725452423,,3.059971641050652e-05,,0.06041036173701286,,0.12780117988586426,,1187.0695216655731,
3516,-0.03803911432623863,,2.2125861505628563e-05,,0.050910819321870804,,0.113228939473629,,1188.1682670116425,
3517,-0.03878534957766533,,2.1050167561043054e-05,,0.049565043300390244,,0.11590424180030823,,1188.4958636760712,
3518,-0.02937338687479496,,2.5252669729525223e-05,,0.049461811780929565,,0.11724100261926651,,1188.8237478733063,
3519,0.0070534273982048035,,3.7962960050208494e-05,,0.04996578395366669,,0.12341071665287018,,1189.1516494750977,
3520,-0.04300696775317192,,1.8610387996886857e-05,,0.051059529185295105,,0.12341071665287018,,1189.479786157608,
3521,0.019917258992791176,,1.7994860172620974e-05,,0.05144946277141571,,0.11703535169363022,,1189.8075304031372,
3522,0.0770103856921196,,4.0675662603462115e-05,,0.05095358565449715,,0.11662403494119644,,1190.135957479477,
3523,-0.001468238770030439,,4.995878043700941e-06,,0.05539519712328911,,0.1158730760216713,,1190.4637427330017,
3524,-0.08663078397512436,,2.7827572921523824e-05,,0.060018789023160934,,0.12204279005527496,,1190.7911150455475,
3525,0.026223858818411827,,2.3817179680918343e-05,,0.05381923168897629,,0.11086388677358627,,1191.1203479766846,
3526,0.006425964646041393,,1.0113714779436123e-05,,0.05215001851320267,,0.11436006426811218,,1191.4478073120117,
3527,-0.04352448880672455,,1.8245036699227057e-05,,0.05591922998428345,,0.1215580552816391,,1191.7755341529846,
3528,0.0033240197226405144,,3.096088767051697e-05,,0.05543776601552963,,0.12289483845233917,,1192.103101015091,
3529,-0.055941589176654816,,1.884430821519345e-05,,0.055107902735471725,,0.12402594089508057,,1192.4306509494781,
3530,0.03222332149744034,,5.409302048065001e-06,,0.05022682622075081,,0.12341071665287018,,1192.7586045265198,
3531,-0.004391546361148357,,2.6491603421163745e-05,,0.053342923521995544,,0.12166088074445724,,1193.0863564014435,
3532,-0.000941053032875061,,7.421574537147535e-06,,0.05230676755309105,,0.12639275193214417,,1193.4140572547913,
3533,-0.04502444714307785,,1.2718373909592628e-06,,0.05580153316259384,,0.13214939832687378,,1193.7417860031128,
3534,-0.003267211839556694,,3.295976421213709e-05,,0.06095932051539421,,0.13492576777935028,,1194.0696241855621,
3535,-0.057318177074193954,,1.2580716429511085e-05,,0.055598217993974686,,0.13040131330490112,,1194.3977980613708,
3536,-0.007581391371786594,,5.165470611245837e-06,,0.055877845734357834,,0.13204656541347504,,1194.7254462242126,
3537,-0.015031624585390091,,1.4233133697416633e-05,,0.052862364798784256,,0.12495139241218567,,1195.0529658794403,
3538,-0.05898270383477211,,2.2954352971282788e-05,,0.05279090255498886,,0.1241287812590599,,1195.380936384201,
3539,-0.06269006431102753,,1.777624675014522e-05,,0.05366475135087967,,0.1234089657664299,,1195.7098789215088,
3540,-0.012822276912629604,,8.948023605626076e-06,,0.050155896693468094,,0.1183721274137497,,1196.0383605957031,
3541,0.029386863112449646,,2.2157606508699246e-05,,0.05018133297562599,,0.1197071373462677,,1196.3658757209778,
3542,-0.035396695137023926,,2.383856372034643e-05,,0.05248373746871948,,0.12186653912067413,,1196.6932272911072,
3543,-0.013666186481714249,,1.6728774426155724e-05,,0.055486321449279785,,0.12813909351825714,,1197.0211961269379,
3544,-0.017464635893702507,,1.3345160368771758e-05,,0.05376093089580536,,0.12032411247491837,,1197.3492002487183,
3545,-0.03829299658536911,,1.4220157027011737e-05,,0.05424831062555313,,0.11960431933403015,,1197.676628112793,
3546,0.02590840309858322,,7.122722308849916e-06,,0.05773536115884781,,0.12001562118530273,,1198.004203081131,
3547,0.0057356045581400394,,6.17385694567929e-06,,0.05523457005620003,,0.11929582804441452,,1198.3318622112274,
3548,-0.06035361811518669,,1.369015717500588e-05,,0.0548957921564579,,0.11456571519374847,,1198.659717798233,
3549,0.04016026481986046,,1.0743754046416143e-06,,0.05604615807533264,,0.11463914066553116,,1198.987191915512,
3550,0.06914879381656647,,1.8939794244943187e-05,,0.05229700729250908,,0.1165212094783783,,1199.3153765201569,
3551,-0.019728396087884903,,2.355586002522614e-05,,0.057103320956230164,,0.12186653912067413,,1199.6428554058075,
3552,0.03465024009346962,,1.4269152416090947e-05,,0.05589684098958969,,0.11744491755962372,,1199.9708149433136,
3553,0.0020633290987461805,,6.119842055340996e-06,,0.05668354779481888,,0.11724100261926651,,1200.2989311218262,
3554,0.009591145440936089,,2.1375861251726747e-05,,0.062451936304569244,,0.12124956399202347,,1200.6267805099487,
3555,0.011402249336242676,,9.600068551662844e-06,,0.06326261907815933,,0.12451067566871643,,1200.954668521881,
3556,-0.0293793436139822,,4.1865160937959445e-07,,0.05772697553038597,,0.11888451129198074,,1201.2821156978607,
3557,-0.01850997470319271,,1.193711159430677e-05,,0.05480208992958069,,0.11682794988155365,,1201.6103212833405,
3558,-0.023447798565030098,,3.3829492167569697e-06,,0.05237849801778793,,0.11539009213447571,,1201.9376485347748,
3559,-0.030604077503085136,,1.6339014109689742e-05,,0.05207429453730583,,0.1160053089261055,,1202.265502691269,
3560,-0.038219477981328964,,7.569474291813094e-06,,0.05335088446736336,,0.11528551578521729,,1202.593162536621,
3561,0.018819255754351616,,1.706477632978931e-05,,0.05330836400389671,,0.11600705981254578,,1202.9209468364716,
3562,0.01771717518568039,,1.3766055417363532e-05,,0.05474533885717392,,0.1146702989935875,,1203.2484469413757,
3563,0.0343230776488781,,1.1151742000947706e-05,,0.054493989795446396,,0.11076105386018753,,1203.5762305259705,
3564,-0.02352827973663807,,1.726841765048448e-05,,0.057459987699985504,,0.11703360080718994,,1203.9036462306976,
3565,0.010820005089044571,,3.520821701386012e-05,,0.06009238213300705,,0.12114674597978592,,1204.2314960956573,
3566,-0.045878853648900986,,8.941016858443618e-06,,0.061747584491968155,,0.12217502295970917,,1204.558970451355,
3567,0.03211259841918945,,8.779729228081123e-07,,0.06236087903380394,,0.12145522981882095,,1204.8864829540253,
3568,-0.03830317035317421,,2.327727634110488e-05,,0.05050138011574745,,0.12258809059858322,,1205.214162826538,
3569,-0.10269353538751602,,1.2437995792424772e-05,,0.051352135837078094,,0.12927193939685822,,1205.5417747497559,
3570,0.02184872515499592,,4.067038025823422e-05,,0.05129014328122139,,0.12341071665287018,,1205.86918258667,
3571,0.0008945691515691578,,7.134125553420745e-06,,0.052032534033060074,,0.12495139241218567,,1206.1969540119171,
3572,0.008412659168243408,,1.315987992711598e-05,,0.04962402209639549,,0.12186653912067413,,1206.5241158008575,
3573,0.01789778284728527,,2.3743590645608492e-05,,0.05327647179365158,,0.12813909351825714,,1206.8521389961243,
3574,-0.060433272272348404,,8.895955033949576e-06,,0.057721465826034546,,0.1298871636390686,,1207.1798021793365,
3575,-0.010655204765498638,,6.210967967490433e-06,,0.06199783831834793,,0.1374964863061905,,1207.5077230930328,
3576,-0.010595221072435379,,1.2760865786276554e-07,,0.058057915419340134,,0.13492576777935028,,1207.8350958824158,
3577,-0.018106935545802116,,8.651684765936807e-06,,0.05694263055920601,,0.13420596718788147,,1208.1628859043121,
3578,-0.018630733713507652,,3.878168627124978e-06,,0.05451025441288948,,0.12495139241218567,,1208.4908604621887,
3579,-0.023773396387696266,,1.8899712586062378e-06,,0.05098674073815346,,0.12351180613040924,,1208.8187363147736,
3580,-0.04084280878305435,,1.62100786837982e-05,,0.05373500660061836,,0.13173808157444,,1209.1463103294373,
3581,-0.02321534976363182,,7.1743561420589685e-06,,0.052531562745571136,,0.12762494385242462,,1209.4739215373993,
3582,0.025027312338352203,,2.3135033188736998e-05,,0.05356169119477272,,0.12649382650852203,,1209.801584482193,
3583,-0.03732137382030487,,9.775150829227641e-06,,0.05503720045089722,,0.12587684392929077,,1210.1292216777802,
3584,0.04086597263813019,,1.6323788258887362e-06,,0.053372740745544434,,0.12608250975608826,,1210.4566903114319,
3585,-0.028720710426568985,,2.0077553926967084e-05,,0.05367612838745117,,0.12464290857315063,,1210.7846121788025,
3586,-0.022822527214884758,,5.047867261964711e-07,,0.05270685255527496,,0.12176371365785599,,1211.112288236618,
3587,0.017871009185910225,,1.9955083189415745e-05,,0.053679194301366806,,0.12351180613040924,,1211.440054655075,
3588,0.03344006463885307,,2.3494874767493457e-05,,0.05312270671129227,,0.11837037652730942,,1211.7687060832977,
3589,0.018597206100821495,,4.601478394761216e-06,,0.05669962614774704,,0.1192975789308548,,1212.0967140197754,
3590,-0.049578722566366196,,2.6120613256352954e-05,,0.05777955427765846,,0.1287560611963272,,1212.4243140220642,
3591,0.029577316716313362,,1.4935980289010331e-05,,0.054472945630550385,,0.12227786332368851,,1212.7518155574799,
3592,-0.024994665756821632,,2.581498165454832e-06,,0.05279077962040901,,0.11754774302244186,,1213.0796859264374,
3593,-0.029345549643039703,,2.130092980223708e-06,,0.05450000241398811,,0.12084001302719116,,1213.4074189662933,
3594,0.031096069142222404,,4.51868399977684e-05,,0.05665648356080055,,0.11960431933403015,,1214.5025823116302,
3595,0.018889712169766426,,1.126598635892151e-05,,0.05656794086098671,,0.11744491755962372,,1214.8300874233246,
3596,-0.03882915526628494,,4.001778506790288e-06,,0.05130704119801521,,0.1211484968662262,,1215.1588129997253,
3597,0.002050003968179226,,1.7184296666528098e-05,,0.05146828666329384,,0.12341071665287018,,1215.4865617752075,
3598,0.030620770528912544,,1.8478318679626682e-06,,0.05264279246330261,,0.11898909509181976,,1215.8140325546265,
3599,0.059423577040433884,,1.1824242392322049e-05,,0.05657433345913887,,0.12443900853395462,,1216.1416623592377,
3600,0.02787497453391552,,8.632302524347324e-06,,0.05514222010970116,,0.12423335015773773,,1216.469476699829,
3601,0.008689931593835354,,1.2338709893811028e-05,,0.05475597456097603,,0.12608426809310913,,1216.7970459461212,
3602,-0.0069579933770000935,,2.1239318812149577e-05,,0.054318055510520935,,0.12186829000711441,,1217.124413728714,
3603,-0.0859583392739296,,1.2626638635993004e-05,,0.051775768399238586,,0.12628991901874542,,1217.4522047042847,
3604,-0.052066318690776825,,2.8259013561182655e-05,,0.052372220903635025,,0.12012020498514175,,1217.7796697616577,
3605,0.0001647782337386161,,2.7056601538788527e-05,,0.05084708333015442,,0.11960607022047043,,1218.1069586277008,
3606,-0.06485960632562637,,5.0322537390457e-06,,0.05706499144434929,,0.13030023872852325,,1218.435016155243,
3607,-0.03133533522486687,,2.6909834559774026e-05,,0.057012222707271576,,0.13287094235420227,,1218.7624490261078,
3608,-0.03338780254125595,,2.9022317903582007e-05,,0.0524730458855629,,0.12197112292051315,,1219.0906269550323,
3609,-0.008352971635758877,,3.7891684314672602e-06,,0.051606930792331696,,0.11970888823270798,,1219.4183323383331,
3610,0.051176976412534714,,2.8687140911642928e-06,,0.04979843273758888,,0.12341071665287018,,1219.7461521625519,
3611,0.04375515878200531,,1.8771354007185437e-05,,0.052093442529439926,,0.1202230378985405,,1220.0737183094025,
3612,-0.0215079914778471,,3.917109552276088e-06,,0.05138694867491722,,0.12032586336135864,,1220.4012768268585,
3613,0.05031387507915497,,8.727426575205754e-06,,0.05084127560257912,,0.11775515228509903,,1220.7287065982819,
3614,-0.02810254693031311,,1.0949968782369979e-05,,0.04978490248322487,,0.12238243967294693,,1221.0559437274933,
3615,-0.014532472938299179,,1.481798699387582e-05,,0.049798741936683655,,0.12999173998832703,,1221.3834435939789,
3616,-0.021067271009087563,,1.0591526006464846e-05,,0.050474461168050766,,0.12587860226631165,,1221.711194038391,
3617,0.023278312757611275,,8.223730219469871e-06,,0.05059824883937836,,0.12515880167484283,,1222.0387136936188,
3618,0.06841402500867844,,2.1622618078254163e-05,,0.050475575029850006,,0.12330789864063263,,1222.3664920330048,
3619,0.010542955249547958,,1.4829975953034591e-05,,0.05336392670869827,,0.12166263908147812,,1222.694103717804,
3620,0.050782717764377594,,7.058086453071155e-07,,0.05184457078576088,,0.12413051724433899,,1223.023252248764,
3621,-0.012104948051273823,,1.3208994005253771e-06,,0.05537980794906616,,0.11610989272594452,,1223.3510031700134,
3622,0.06707121431827545,,9.420523383596446e-06,,0.05295034125447273,,0.12135414779186249,,1223.6780877113342,
3623,0.009177903644740582,,1.8512829456085456e-06,,0.05340253561735153,,0.12238243967294693,,1224.0065562725067,
3624,-0.08902224153280258,,8.048119525483344e-06,,0.052962034940719604,,0.11672686785459518,,1224.3346388339996,
3625,-0.025959214195609093,,6.196394679136574e-06,,0.05329813435673714,,0.1192975789308548,,1224.6622762680054,
3626,0.039176538586616516,,2.25459170906106e-05,,0.053373318165540695,,0.11580140888690948,,1224.9900834560394,
3627,-0.03168504312634468,,1.8385671864962205e-05,,0.053822509944438934,,0.11580140888690948,,1225.318000793457,
3628,0.0015663193771615624,,1.1712039849953726e-05,,0.05336355045437813,,0.11127695441246033,,1225.64586186409,
3629,0.030224403366446495,,7.222671683848603e-06,,0.05262145400047302,,0.1135391816496849,,1225.9738142490387,
3630,-0.0434533953666687,,1.1954876754316501e-05,,0.05515207350254059,,0.11960607022047043,,1226.3014934062958,
3631,-0.016415102407336235,,1.37012993945973e-05,,0.05722954496741295,,0.11724100261926651,,1226.6292407512665,
3632,0.002149391220882535,,1.607386911928188e-05,,0.05900038406252861,,0.11425898224115372,,1226.957436323166,
3633,0.012493256479501724,,2.3588998374179937e-05,,0.05760527029633522,,0.11312612146139145,,1227.2856628894806,
3634,-0.017889708280563354,,2.6121926566702314e-05,,0.059392280876636505,,0.11590249091386795,,1227.6133980751038,
3635,0.027556143701076508,,1.3648183994519059e-05,,0.06106436252593994,,0.11713643372058868,,1227.941171169281,
3636,-0.012384876608848572,,7.345719495788217e-06,,0.057853203266859055,,0.11867886036634445,,1228.2686331272125,
3637,-0.016024932265281677,,4.437599272932857e-05,,0.05974205210804939,,0.12042694538831711,,1228.5963809490204,
3638,-0.012611422687768936,,7.780281521263532e-06,,0.056760940700769424,,0.11456746608018875,,1228.9239089488983,
3639,-0.03930973261594772,,3.704814298544079e-05,,0.05627497658133507,,0.1150798574090004,,1229.2520427703857,
3640,0.012859205715358257,,2.686263178475201e-05,,0.053066544234752655,,0.11456746608018875,,1229.5796110630035,
3641,0.03093837760388851,,9.829597729549278e-06,,0.05285017564892769,,0.11940040439367294,,1229.9078738689423,
3642,0.029823660850524902,,3.839835699182004e-06,,0.05436393618583679,,0.12320506572723389,,1230.2355325222015,
3643,-0.016027256846427917,,2.4906252292566933e-05,,0.05114273726940155,,0.117446668446064,,1230.56311917305,
3644,-0.05077020451426506,,2.0951201804564334e-05,,0.051034875214099884,,0.11796081066131592,,1230.8910074234009,
3645,0.00281742331571877,,9.293547009292524e-06,,0.0525163970887661,,0.11569857597351074,,1231.2187116146088,
3646,0.03263652324676514,,2.9171012556616915e-06,,0.05148790031671524,,0.1128193810582161,,1231.546448469162,
3647,-0.07704783231019974,,1.921939110616222e-05,,0.054746389389038086,,0.11292220652103424,,1231.8741323947906,
3648,-0.02321247011423111,,8.179295036825351e-06,,0.054019391536712646,,0.11052598059177399,,1232.2029178142548,
3649,-0.001880729105323553,,3.4246531868120655e-06,,0.054223787039518356,,0.11189392954111099,,1232.530303478241,
3650,-0.013070275075733662,,5.097867415315704e-06,,0.055080194026231766,,0.117446668446064,,1232.8580145835876,
3651,0.06646507233381271,,5.005863386031706e-06,,0.05454498901963234,,0.11682970076799393,,1233.1865527629852,
3652,-0.047790758311748505,,1.209656875289511e-05,,0.0542786680161953,,0.11816646158695221,,1233.5144410133362,
3653,0.036379363387823105,,2.1428910258691758e-05,,0.0522100068628788,,0.11528726667165756,,1233.8420369625092,
3654,0.004531292710453272,,1.812370646803174e-05,,0.05093652382493019,,0.11168826371431351,,1234.1699850559235,
3655,0.015731612220406532,,5.778088052466046e-07,,0.050504058599472046,,0.11395049840211868,,1234.4985074996948,
3656,-0.007030272390693426,,1.8696291590458713e-05,,0.05009910464286804,,0.11258254200220108,,1234.8263294696808,
3657,-0.05677716061472893,,2.026135007326957e-05,,0.050476204603910446,,0.10970336943864822,,1235.1543900966644,
3658,-0.02890060655772686,,8.3044378698105e-06,,0.04913700744509697,,0.11127695441246033,,1235.4816946983337,
3659,-0.014518270269036293,,1.95307147805579e-05,,0.05281180515885353,,0.11621272563934326,,1235.8094055652618,
3660,1.641273411223665e-05,,9.632758519728668e-06,,0.05284750834107399,,0.11888626217842102,,1236.1368460655212,
3661,-0.04549334570765495,,9.105133358389139e-07,,0.05099464952945709,,0.11868061125278473,,1236.46444272995,
3662,0.025797780603170395,,3.265201712565613e-06,,0.05323697626590729,,0.12382203340530396,,1236.792766571045,
3663,-0.020355166867375374,,1.5423958757310174e-05,,0.05174349620938301,,0.12382203340530396,,1237.1205492019653,
3664,-0.03878796100616455,,9.159898581856396e-06,,0.049895308911800385,,0.12094283103942871,,1237.4483697414398,
3665,0.09113359451293945,,3.816805019596359e-06,,0.048697445541620255,,0.11569857597351074,,1237.7758541107178,
3666,0.027353042736649513,,1.6501075151609257e-05,,0.049894772469997406,,0.12166263908147812,,1238.1038811206818,
3667,0.0019143103854730725,,2.7508143830345944e-05,,0.04998093470931053,,0.11384591460227966,,1238.432362794876,
3668,-0.012792923487722874,,2.079759042317164e-06,,0.05001363158226013,,0.11405157297849655,,1238.759803533554,
3669,-0.05013543367385864,,1.4295173969003372e-05,,0.050904981791973114,,0.11970888823270798,,1239.0877349376678,
3670,-0.009289374575018883,,1.8349253878113814e-05,,0.04918989911675453,,0.11826929450035095,,1239.4154689311981,
3671,-0.002229830017313361,,2.2921494746697135e-05,,0.04849380999803543,,0.11651945859193802,,1239.7435836791992,
3672,0.03026512637734413,,2.3543178031104617e-05,,0.05245887115597725,,0.12361638247966766,,1240.8460474014282,
3673,-0.05689505487680435,,1.0638786989147775e-05,,0.05583354830741882,,0.12824366986751556,,1241.1737897396088,
3674,-0.048145584762096405,,2.110791865561623e-05,,0.058085404336452484,,0.12937477231025696,,1241.5013704299927,
3675,0.020804256200790405,,1.5756007996969856e-05,,0.06185058131814003,,0.13184265792369843,,1241.8284304141998,
3676,-0.03694227710366249,,5.041460462962277e-05,,0.060760509222745895,,0.13091720640659332,,1242.1558644771576,
3677,-0.04293438047170639,,3.3949694625334814e-05,,0.058586642146110535,,0.1331794410943985,,1242.4834952354431,
3678,0.007992750033736229,,3.793858013523277e-06,,0.054555200040340424,,0.12639275193214417,,1242.8112208843231,
3679,-0.046108048409223557,,6.155264600238297e-06,,0.0533224418759346,,0.1259814351797104,,1243.1387209892273,
3680,0.0019415688002482057,,8.731605703360401e-06,,0.05175163596868515,,0.12268917262554169,,1243.4664072990417,
3681,-0.06628140062093735,,4.823938070330769e-05,,0.0552712045609951,,0.12978434562683105,,1243.794128894806,
3682,-0.0017025279812514782,,9.733797014632728e-06,,0.04988647624850273,,0.12289483845233917,,1244.1219511032104,
3683,-0.03277958929538727,,1.9110793800791726e-05,,0.04907318577170372,,0.12196937203407288,,1244.4494462013245,
3684,0.03290532901883125,,1.0904103874054272e-05,,0.05565505847334862,,0.13019564747810364,,1244.7769784927368,
3685,-0.06296516954898834,,2.294575097039342e-05,,0.04791857302188873,,0.1197071373462677,,1245.104451417923,
3686,-0.02163277193903923,,1.4373138583323453e-05,,0.048713166266679764,,0.12536272406578064,,1245.4320969581604,
3687,-0.007173778954893351,,1.7074324205168523e-05,,0.0501636303961277,,0.1273164600133896,,1245.7593958377838,
3688,0.0492960549890995,,2.971145477204118e-06,,0.04667696729302406,,0.12135239690542221,,1246.0876026153564,
3689,0.048299640417099,,2.9194306989666075e-05,,0.0449494831264019,,0.12104391306638718,,1246.4151816368103,
3690,0.03626012057065964,,7.247936082421802e-06,,0.0442667193710804,,0.12166088074445724,,1246.742957830429,
3691,-0.07132872194051743,,1.7083193597500212e-05,,0.043970249593257904,,0.1232033222913742,,1247.070182800293,
3692,-0.013364998623728752,,3.0227372462832136e-06,,0.0434715673327446,,0.12608250975608826,,1247.3980560302734,
3693,-0.04224144667387009,,1.3355926057556644e-05,,0.04267174005508423,,0.12443726509809494,,1247.7262661457062,
3694,-0.02465454302728176,,3.2698512768547516e-06,,0.04400388523936272,,0.12022128701210022,,1248.054027080536,
3695,-0.03359001502394676,,2.6810079361894168e-05,,0.045565322041511536,,0.12094108015298843,,1248.3818464279175,
3696,-0.004656751174479723,,2.3451798369933385e-06,,0.04375196993350983,,0.1224835067987442,,1248.7088634967804,
3697,0.0032171725761145353,,2.8385218229232123e-06,,0.046692006289958954,,0.12145522981882095,,1249.0369045734406,
3698,-0.03222211077809334,,8.599637112638447e-06,,0.047201767563819885,,0.11980997025966644,,1249.3648161888123,
3699,0.03283198922872543,,7.250722774188034e-06,,0.04872201010584831,,0.12032411247491837,,1249.6925885677338,
3700,0.06180684268474579,,1.8082851966028102e-05,,0.04761192575097084,,0.12299765646457672,,1250.0197234153748,
3701,-0.03525353595614433,,8.560004062019289e-06,,0.04918401688337326,,0.12114674597978592,,1250.3487606048584,
3702,0.042037494480609894,,1.6495287127327174e-05,,0.04547445848584175,,0.12145522981882095,,1250.6760087013245,
3703,0.030021565034985542,,1.3433203093882184e-05,,0.0436737947165966,,0.12114674597978592,,1251.0038492679596,
3704,0.027490677312016487,,1.0434206160425674e-05,,0.046802256256341934,,0.12145522981882095,,1251.3312757015228,
3705,-0.018653109669685364,,7.275548341567628e-06,,0.04751524701714516,,0.12145522981882095,,1251.6588296890259,
3706,-0.04325462877750397,,5.5060168051568326e-06,,0.0459379181265831,,0.11898734420537949,,1251.986601114273,
3707,-0.040562696754932404,,1.959920882654842e-05,,0.048264577984809875,,0.11857602745294571,,1252.314394235611,
3708,0.009572911076247692,,1.53942692122655e-05,,0.049504805356264114,,0.12484857439994812,,1252.6429152488708,
3709,0.012130835093557835,,6.614180165342987e-06,,0.04639250785112381,,0.12258634716272354,,1252.971293926239,
3710,0.07643745094537735,,3.323933924548328e-06,,0.04543020948767662,,0.1287560611963272,,1253.2987756729126,
3711,-0.02042759768664837,,1.3459331967169419e-05,,0.045799095183610916,,0.13091546297073364,,1253.6263751983643,
3712,-0.004925037734210491,,1.4506435945804697e-05,,0.04704076051712036,,0.12865322828292847,,1253.9539108276367,
3713,0.009463958442211151,,1.8973244095832342e-06,,0.05221603810787201,,0.13410313427448273,,1254.2815055847168,
3714,-0.09259487688541412,,2.350584509258624e-06,,0.04684332385659218,,0.1328691989183426,,1254.6087005138397,
3715,0.023314423859119415,,1.3364534424908925e-05,,0.04476812854409218,,0.12330614030361176,,1254.9367308616638,
3716,-0.01159163098782301,,2.4415290681645274e-05,,0.04527492821216583,,0.12484857439994812,,1255.2645392417908,
3717,0.037453893572092056,,1.7342454157187603e-05,,0.04459259286522865,,0.11549117416143417,,1255.5922122001648,
3718,-0.03235584869980812,,4.972430815541884e-06,,0.04429815337061882,,0.11826754361391068,,1255.9196519851685,
3719,-0.06054173409938812,,8.222480573749635e-06,,0.04686957597732544,,0.1187816858291626,,1256.247234582901,
3720,0.06903722882270813,,1.437786704627797e-05,,0.04494762793183327,,0.11919300258159637,,1256.5745537281036,
3721,0.0358356349170208,,1.3831816431775223e-05,,0.04597386717796326,,0.12392311543226242,,1256.902621269226,
3722,0.09354286640882492,,1.0397097867098637e-05,,0.04801998287439346,,0.13040131330490112,,1257.2299995422363,
3723,0.00997818075120449,,2.34259005083004e-05,,0.05185267701745033,,0.1352342665195465,,1257.5574927330017,
3724,0.021787654608488083,,1.8004995581577532e-05,,0.04677169397473335,,0.13204656541347504,,1257.8852324485779,
3725,-0.009766878560185432,,7.429566267092014e-06,,0.04981677234172821,,0.13461728394031525,,1258.2130541801453,
3726,-0.03200015053153038,,2.4297748950630194e-06,,0.04598378762602806,,0.13245789706707,,1258.540771484375,
3727,-0.017194809392094612,,1.6357093045371585e-05,,0.04358290508389473,,0.13317768275737762,,1258.8683185577393,
3728,-0.015898026525974274,,8.431807145825587e-06,,0.04504774883389473,,0.12669949233531952,,1259.1959691047668,
3729,0.013494987040758133,,3.1828233204578282e-06,,0.04460363835096359,,0.13163524866104126,,1259.5237159729004,
3730,-0.0215136781334877,,4.536160759016639e-06,,0.04377051442861557,,0.1308126151561737,,1259.8520820140839,
3731,-0.0045408341102302074,,1.8840099073713645e-05,,0.04421963542699814,,0.1319437474012375,,1260.1798858642578,
3732,0.0004118061042390764,,1.6132386235767626e-06,,0.047713033854961395,,0.12700797617435455,,1260.5067479610443,
3733,-0.009537679143249989,,9.216507805831498e-07,,0.04737231507897377,,0.12958042323589325,,1260.8347222805023,
3734,0.03301697224378586,,1.2536018402897753e-05,,0.05065753683447838,,0.1324596256017685,,1261.162795305252,
3735,0.00763575779274106,,1.24892067105975e-05,,0.043674517422914505,,0.13029849529266357,,1261.4906859397888,
3736,-0.004108502995222807,,5.117923501529731e-05,,0.049295682460069656,,0.13029849529266357,,1261.8182752132416,
3737,0.035675644874572754,,7.771125638100784e-06,,0.04698261618614197,,0.13019564747810364,,1262.1458921432495,
3738,0.013601190410554409,,2.183005381084513e-05,,0.042506784200668335,,0.12454008311033249,,1262.4737343788147,
3739,-0.05121344327926636,,1.914401764224749e-05,,0.043163642287254333,,0.12382028996944427,,1262.800712108612,
3740,-0.013235787861049175,,1.1499249012558721e-05,,0.04279189556837082,,0.1224835067987442,,1263.127993106842,
3741,0.01375783421099186,,4.964700110576814e-06,,0.04450151324272156,,0.1282419115304947,,1263.4561541080475,
3742,-0.01481469627469778,,1.1059705684601795e-05,,0.04547350853681564,,0.13091546297073364,,1263.7834584712982,
3743,-0.04668808728456497,,2.5154718969133683e-05,,0.04537130519747734,,0.1306069791316986,,1264.1107053756714,
3744,-0.003393802559003234,,5.12724511736451e-07,,0.04863998666405678,,0.13646820187568665,,1264.4376919269562,
3745,-0.001575710717588663,,6.843609753559576e-06,,0.04687497019767761,,0.13420596718788147,,1264.7653331756592,
3746,0.028567036613821983,,1.1783675290644169e-05,,0.04733900725841522,,0.13595405220985413,,1265.0925862789154,
3747,-0.03389199823141098,,2.3829652491258457e-05,,0.046377912163734436,,0.13667385280132294,,1265.420871257782,
3748,-0.0355277881026268,,3.4353540740994504e-06,,0.04745564982295036,,0.13400031626224518,,1265.747722864151,
3749,-0.008075136691331863,,2.5346387701574713e-05,,0.046755820512771606,,0.12423159927129745,,1266.075287103653,
3750,-0.0037141370121389627,,4.681827249441994e-06,,0.04352853074669838,,0.12227786332368851,,1266.4028635025024,
3751,-0.030608713626861572,,7.463087058567908e-06,,0.044563546776771545,,0.12515880167484283,,1267.5092015266418,
3752,0.02086014300584793,,2.485623917891644e-05,,0.04545760899782181,,0.12495314329862595,,1267.837495803833,
3753,-0.019836273044347763,,1.2218355550430715e-05,,0.04392088204622269,,0.1215580552816391,,1268.1650140285492,
3754,-0.05975858122110367,,1.792591137927957e-05,,0.04589924216270447,,0.12145698070526123,,1268.4923436641693,
3755,0.017193319275975227,,2.132716508640442e-05,,0.04657837748527527,,0.12145698070526123,,1268.820247411728,
3756,-0.009909264743328094,,1.259290729649365e-05,,0.045865777879953384,,0.12032586336135864,,1269.1488897800446,
3757,0.021765489131212234,,3.5670720535563305e-05,,0.04336365684866905,,0.1252598762512207,,1269.4769163131714,
3758,0.05041727051138878,,3.1765081075718626e-05,,0.043258655816316605,,0.1241287812590599,,1269.8039422035217,
3759,0.0037319038528949022,,8.172640377779317e-07,,0.04343607276678085,,0.12454008311033249,,1270.131984949112,
3760,0.03500539809465408,,2.2336193069349974e-05,,0.04495357722043991,,0.12443900853395462,,1270.4593093395233,
3761,-0.03654176741838455,,1.352251274511218e-05,,0.045474328100681305,,0.1248503252863884,,1270.78728556633,
3762,0.03224533796310425,,8.887002877600025e-06,,0.044807400554418564,,0.12371744960546494,,1271.1150329113007,
3763,-0.07048540562391281,,1.6255112313956488e-06,,0.04582132026553154,,0.12556836009025574,,1271.442789554596,
3764,-0.007486802991479635,,1.2556116416817531e-05,,0.047873515635728836,,0.13122569024562836,,1271.7708022594452,
3765,-0.040438249707221985,,7.3503501880622935e-06,,0.05206749588251114,,0.13143134117126465,,1272.0988972187042,
3766,0.03316133841872215,,9.667553968029097e-06,,0.046168405562639236,,0.12495314329862595,,1272.4266262054443,
3767,0.05300690978765488,,1.5466574041056447e-05,,0.04612988233566284,,0.1296815127134323,,1272.7539989948273,
3768,0.003630900289863348,,4.7937151066435035e-06,,0.04631921648979187,,0.1300928294658661,,1273.0816020965576,
3769,0.02890557236969471,,2.5981633370975032e-05,,0.04657050967216492,,0.13317768275737762,,1273.4088203907013,
3770,0.00033417969825677574,,1.1554038792382926e-05,,0.04610540345311165,,0.13256071507930756,,1273.7366638183594,
3771,-0.03522079437971115,,1.0338603715354111e-05,,0.04804427921772003,,0.13595405220985413,,1274.0641813278198,
3772,-0.004038090817630291,,1.283898927795235e-05,,0.047229599207639694,,0.1310182809829712,,1274.3918588161469,
3773,0.04058389738202095,,6.698376637359615e-06,,0.04804529994726181,,0.12628817558288574,,1274.7194442749023,
3774,0.0008740389021113515,,2.074576150334906e-05,,0.045262716710567474,,0.13173808157444,,1275.046659231186,
3775,-0.01713915728032589,,6.182425295264693e-06,,0.046412449330091476,,0.12999001145362854,,1275.3748109340668,
3776,-0.02812611125409603,,2.1602802007691935e-05,,0.04424568638205528,,0.13112109899520874,,1275.7024981975555,
3777,-0.003641705494374037,,1.3853390555595979e-05,,0.044683489948511124,,0.13112109899520874,,1276.029699087143,
3778,-0.029001453891396523,,3.9907490645418875e-06,,0.04556833952665329,,0.13256071507930756,,1276.3574967384338,
3779,-0.02893020026385784,,7.820814062142745e-06,,0.047609537839889526,,0.1354399025440216,,1276.6849792003632,
3780,0.0013507509138435125,,2.6698955480242148e-05,,0.047085199505090714,,0.1356455683708191,,1277.013001203537,
3781,-0.02428732067346573,,1.9317873011459596e-05,,0.048724617809057236,,0.14325489103794098,,1277.3403420448303,
3782,-0.023454641923308372,,1.7373014998156577e-05,,0.05220688879489899,,0.14160962402820587,,1277.6679153442383,
3783,-0.04168984666466713,,4.740419626614312e-06,,0.052818119525909424,,0.1393473893404007,,1277.9956967830658,
3784,0.021123608574271202,,1.3067025975033175e-05,,0.05239208787679672,,0.13718800246715546,,1278.3235218524933,
3785,-0.08880762755870819,,7.565300620626658e-06,,0.04854298755526543,,0.13307486474514008,,1278.651090145111,
3786,-0.03424295037984848,,2.60980650637066e-05,,0.05101461336016655,,0.13348616659641266,,1278.978420972824,
3787,0.014123995788395405,,1.754610457282979e-05,,0.05006827041506767,,0.1306803822517395,,1279.306153535843,
3788,-0.021776864305138588,,7.0680630415154155e-06,,0.04527599364519119,,0.1280362457036972,,1279.6337723731995,
3789,0.008763022720813751,,3.3266637728956994e-06,,0.04498746618628502,,0.12402594089508057,,1279.9611608982086,
3790,-0.011681444011628628,,2.767826572380727e-06,,0.045177098363637924,,0.1254655420780182,,1280.289495229721,
3791,-0.022445188835263252,,2.229484925919678e-05,,0.04635697975754738,,0.12649382650852203,,1280.6165611743927,
3792,-0.01708381064236164,,1.5547588191111572e-05,,0.04567170888185501,,0.12587684392929077,,1280.945013999939,
3793,-0.022095637395977974,,1.4913051927578636e-05,,0.046468544751405716,,0.12371744960546494,,1281.2728552818298,
3794,0.038820166140794754,,2.7693533411365934e-05,,0.04874289408326149,,0.12163146585226059,,1281.6006047725677,
3795,0.00507871899753809,,3.0229618914745515e-06,,0.04770864546298981,,0.12001562118530273,,1281.9280500411987,
3796,-0.021012578159570694,,1.3113574823364615e-05,,0.048180852085351944,,0.1215580552816391,,1282.255741596222,
3797,-0.0014629983343183994,,1.8359674868406728e-05,,0.049522075802087784,,0.12484857439994812,,1282.5833098888397,
3798,0.032324548810720444,,4.446842012839625e-06,,0.04767332971096039,,0.1241287812590599,,1282.911334514618,
3799,0.03975455462932587,,1.9081177015323192e-05,,0.04817955940961838,,0.12659665942192078,,1283.2392733097076,
3800,0.014788776636123657,,2.286609924340155e-05,,0.05487648770213127,,0.129167377948761,,1283.5672993659973,
3801,0.004824151750653982,,1.0946736438199878e-05,,0.05264664813876152,,0.1282419115304947,,1283.8949372768402,
3802,-0.048990897834300995,,2.045582004939206e-05,,0.05492258071899414,,0.12680231034755707,,1284.2227685451508,
3803,-0.049893930554389954,,9.901821613311768e-06,,0.053929004818201065,,0.12885887920856476,,1284.5512285232544,
3804,0.023450659587979317,,1.886791142169386e-05,,0.052104003727436066,,0.13070979714393616,,1284.8789200782776,
3805,-0.028128627687692642,,9.878423952613957e-06,,0.053835220634937286,,0.12906454503536224,,1285.2066366672516,
3806,0.013713598251342773,,2.545939241827e-05,,0.05309755355119705,,0.13204656541347504,,1285.5345208644867,
3807,0.041124094277620316,,8.145966603478882e-06,,0.05335642024874687,,0.13400031626224518,,1285.8626699447632,
3808,0.024484140798449516,,1.57195063366089e-05,,0.053848497569561005,,0.1393473893404007,,1286.1907050609589,
3809,0.013914577662944794,,1.730385520204436e-05,,0.05306803807616234,,0.12813909351825714,,1286.5183103084564,
3810,0.017781559377908707,,9.283258805226069e-06,,0.05514717474579811,,0.13400031626224518,,1286.8457458019257,
3811,0.029362162575125694,,5.226489520282485e-06,,0.05721849948167801,,0.13554275035858154,,1287.1736640930176,
3812,0.030767275020480156,,1.642506686039269e-05,,0.053485047072172165,,0.13677668571472168,,1287.5018501281738,
3813,0.014432428404688835,,1.7249892607651418e-06,,0.049035727977752686,,0.1361597180366516,,1287.8297638893127,
3814,-0.010371329262852669,,2.8002343697153265e-06,,0.05353088676929474,,0.13759930431842804,,1288.1579055786133,
3815,0.06720535457134247,,1.3571973795478698e-05,,0.05177019536495209,,0.13533708453178406,,1288.4855749607086,
3816,-0.008043918758630753,,1.1935501788684633e-05,,0.05218254774808884,,0.13150300085544586,,1288.813354253769,
3817,0.05562892183661461,,9.744609087647405e-06,,0.049148838967084885,,0.12862379848957062,,1289.1411452293396,
3818,-0.04142173379659653,,1.1196592595297261e-06,,0.047674838453531265,,0.12772776186466217,,1289.4685950279236,
3819,0.026531144976615906,,1.3547101843869314e-05,,0.04958963766694069,,0.12382028996944427,,1289.7961196899414,
3820,0.03260849043726921,,1.698495907476172e-05,,0.04691513255238533,,0.1269051432609558,,1290.1238605976105,
3821,-0.012315367348492146,,1.6391750250477344e-05,,0.04660702496767044,,0.1250542402267456,,1290.4518537521362,
3822,0.019209997728466988,,9.829682312556542e-06,,0.04620469734072685,,0.12073542922735214,,1290.77907538414,
3823,0.025467993691563606,,2.970474497487885e-06,,0.0465131513774395,,0.12094108015298843,,1291.1068811416626,
3824,0.05639972910284996,,1.8826385712600313e-05,,0.046250119805336,,0.11960431933403015,,1291.4343132972717,
3825,-0.041468262672424316,,1.1226903552596923e-05,,0.05024734511971474,,0.11381648480892181,,1291.7617309093475,
3826,0.0698990523815155,,1.3699818737222813e-05,,0.05437527596950531,,0.10970336943864822,,1292.0892295837402,
3827,0.0579768531024456,,1.974587758013513e-05,,0.05877039209008217,,0.1128193810582161,,1292.4167568683624,
3828,0.01567918062210083,,1.513381994300289e-05,,0.05310574173927307,,0.11052598059177399,,1292.7446966171265,
3829,-0.004863185808062553,,5.784937457065098e-06,,0.04852437600493431,,0.11422780901193619,,1293.8402588367462,
3830,0.01435472909361124,,1.0198037671216298e-05,,0.04688180983066559,,0.11273298412561417,,1294.1687667369843,
3831,0.00914737954735756,,2.3604547095601447e-05,,0.04599501192569733,,0.11463914066553116,,1294.4962837696075,
3832,0.045600466430187225,,1.2593847031894256e-06,,0.04919016361236572,,0.11093731224536896,,1294.823669910431,
3833,-0.0025627659633755684,,1.3962911907583475e-05,,0.04700157046318054,,0.11520086228847504,,1295.1516871452332,
3834,-0.0047872113063931465,,2.8350913794383814e-07,,0.04947914555668831,,0.12163146585226059,,1295.4798810482025,
3835,0.0192559827119112,,4.21699951402843e-07,,0.0494861975312233,,0.1253332942724228,,1295.807545185089,
3836,0.06264511495828629,,8.945710760599468e-06,,0.04837765917181969,,0.11998619884252548,,1296.1354932785034,
3837,-0.04041604325175285,,1.4189475223247427e-05,,0.04721458628773689,,0.12245407700538635,,1296.463119983673,
3838,0.04386097937822342,,1.75507775566075e-05,,0.04828402400016785,,0.12574462592601776,,1296.7913076877594,
3839,-0.009875030256807804,,1.4421769265027251e-05,,0.04647589474916458,,0.12013663351535797,,1297.1190030574799,
3840,-0.029420608654618263,,1.735580553940963e-05,,0.045589495450258255,,0.11340519785881042,,1297.4467930793762,
3841,-0.0008362543303519487,,1.1514112884469796e-05,,0.04775169864296913,,0.12204279005527496,,1297.774332523346,
3842,-0.06013809144496918,,6.793879947508685e-06,,0.048407647758722305,,0.1130232885479927,,1298.1022322177887,
3843,0.03663831949234009,,2.8892202408314915e-07,,0.04661955311894417,,0.12145522981882095,,1298.4300746917725,
3844,-0.009639301337301731,,1.9940622223657556e-05,,0.052447348833084106,,0.1327369511127472,,1298.7573668956757,
3845,-0.022589048370718956,,1.178098773380043e-05,,0.05083266273140907,,0.12985773384571075,,1299.0849516391754,
3846,-0.025671910494565964,,3.873053174174856e-06,,0.050895534455776215,,0.13109168410301208,,1299.4125616550446,
3847,-0.022940954193472862,,2.006457361858338e-05,,0.05601111799478531,,0.13767272233963013,,1299.7410807609558,
3848,0.03542915731668472,,5.653754215018125e-06,,0.04764259234070778,,0.1250724047422409,,1300.0680639743805,
3849,-0.06345808506011963,,1.0639524589350913e-05,,0.04892077296972275,,0.12589502334594727,,1300.395601272583,
3850,7.73906685935799e-06,,1.593022716406267e-05,,0.049297209829092026,,0.12423159927129745,,1300.7230682373047,
3851,0.03749094530940056,,1.7488067896920256e-05,,0.044366948306560516,,0.11980997025966644,,1301.050632238388,
3852,-0.006541709881275892,,4.680172878579469e-06,,0.042667925357818604,,0.1206325963139534,,1301.3784968852997,
3853,0.010781262069940567,,3.206282826795359e-06,,0.04376519098877907,,0.11672511696815491,,1301.7063241004944,
3854,0.02197926864027977,,6.190078238432761e-06,,0.046620916575193405,,0.11559400707483292,,1302.0341243743896,
3855,0.01447077002376318,,9.321279321738984e-06,,0.0448545478284359,,0.11950148642063141,,1302.3619616031647,
3856,0.11375274509191513,,1.9691304260049947e-05,,0.047434043139219284,,0.1150798574090004,,1302.689429283142,
3857,-0.07159329205751419,,1.464692013541935e-05,,0.0453057736158371,,0.11682794988155365,,1303.0168464183807,
3858,0.004388336557894945,,1.1563831321836915e-05,,0.04466269537806511,,0.11672511696815491,,1303.3448729515076,
3859,-0.02790549211204052,,8.23889331513783e-06,,0.04783393815159798,,0.11765231937170029,,1303.6725544929504,
3860,-0.020867738872766495,,1.850144144555088e-05,,0.04640818387269974,,0.11806363612413406,,1304.0001680850983,
3861,0.047108907252550125,,5.123958999320166e-06,,0.050843220204114914,,0.11970888823270798,,1304.3275771141052,
3862,-0.019562605768442154,,2.4851890429999912e-06,,0.048302192240953445,,0.117446668446064,,1304.6552097797394,
3863,0.0013543486129492521,,2.526464595575817e-05,,0.04588301107287407,,0.11682794988155365,,1304.9826939105988,
3864,-0.0025701760314404964,,1.2035786312480923e-05,,0.0450650118291378,,0.11950148642063141,,1305.3099491596222,
3865,0.02648724429309368,,6.825149739597691e-06,,0.04667407646775246,,0.11651945859193802,,1305.6376535892487,
3866,-0.03193046525120735,,3.7810398225701647e-06,,0.04680897295475006,,0.12052977085113525,,1305.9657135009766,
3867,-0.03638209402561188,,4.180134965281468e-06,,0.046624209731817245,,0.11795905977487564,,1306.2934703826904,
3868,0.07334070652723312,,5.531444813300368e-08,,0.04459620639681816,,0.12022128701210022,,1306.6209392547607,
3869,0.09866157919168472,,9.165314054371265e-07,,0.045324139297008514,,0.1269051432609558,,1306.9486243724823,
3870,-0.02823251485824585,,3.265425038989633e-05,,0.04734698683023453,,0.1243344247341156,,1307.2763681411743,
3871,-0.012815339490771294,,1.5564499335596338e-05,,0.0474587082862854,,0.12587684392929077,,1307.6036822795868,
3872,0.031270433217287064,,7.293316230061464e-06,,0.0476924329996109,,0.1234089657664299,,1307.9313299655914,
3873,-0.0003136885061394423,,1.3460173249768559e-05,,0.047098640352487564,,0.12227786332368851,,1308.2594468593597,
3874,-0.001150851254351437,,3.031406947684445e-07,,0.04645966365933418,,0.11960431933403015,,1308.5870170593262,
3875,0.009309657849371433,,2.2570820874534547e-05,,0.04541665315628052,,0.12351180613040924,,1308.9147844314575,
3876,-0.010710570961236954,,7.0921032602200285e-06,,0.04720010608434677,,0.12947586178779602,,1309.2425322532654,
3877,-0.09159839153289795,,1.4816876500844955e-05,,0.046770039945840836,,0.12793342769145966,,1309.5707125663757,
3878,-0.007720991037786007,,3.9533751987619326e-06,,0.046714723110198975,,0.1280362457036972,,1309.8985426425934,
3879,0.007622895296663046,,2.207072793680709e-05,,0.045543428510427475,,0.12669949233531952,,1310.2264971733093,
3880,0.053508199751377106,,2.042620053543942e-06,,0.04545023664832115,,0.12762494385242462,,1310.554272890091,
3881,0.04511507973074913,,6.7696591941057704e-06,,0.04724572226405144,,0.13019564747810364,,1310.8819966316223,
3882,-0.01569383405148983,,1.969192635442596e-05,,0.04843200743198395,,0.13677668571472168,,1311.2098226547241,
3883,-0.019670147448778152,,6.812205811002059e-06,,0.04935647174715996,,0.13759930431842804,,1311.5374870300293,
3884,-0.057803429663181305,,1.4549870684277266e-05,,0.04927241429686546,,0.13790778815746307,,1311.8646223545074,
3885,-0.008040366694331169,,1.6854231944307685e-05,,0.049035221338272095,,0.137290820479393,,1312.19225025177,
3886,-0.021569084376096725,,2.9290677048265934e-05,,0.06292283535003662,,0.14623689651489258,,1312.5200352668762,
3887,-0.006834134925156832,,6.393480816768715e-06,,0.06506933271884918,,0.14592841267585754,,1312.8475058078766,
3888,0.006929659750312567,,6.8296826611913275e-06,,0.054573651403188705,,0.13718800246715546,,1313.1753747463226,
3889,0.007554992102086544,,1.1458257176855113e-05,,0.05153624340891838,,0.13790778815746307,,1313.503201007843,
3890,0.041036881506443024,,2.0157369817752624e-06,,0.04562002047896385,,0.1384219378232956,,1313.8306367397308,
3891,-0.04187675565481186,,3.235746362406644e-06,,0.04168746992945671,,0.12937302887439728,,1314.1585800647736,
3892,0.0020045554265379906,,9.950798812496942e-06,,0.04196586087346077,,0.1300928294658661,,1314.4869191646576,
3893,-0.025101542472839355,,1.061849616235122e-05,,0.04302014037966728,,0.12937302887439728,,1314.8149452209473,
3894,-0.0537821426987648,,2.4549248337280005e-05,,0.04242831841111183,,0.13029849529266357,,1315.1433436870575,
3895,-0.041850633919239044,,6.459219093812862e-06,,0.04149961471557617,,0.12855039536952972,,1315.4714572429657,
3896,-0.006644200999289751,,6.698463948850986e-06,,0.04167989268898964,,0.1278306096792221,,1315.7993268966675,
3897,-0.07838566601276398,,2.0836134353885427e-05,,0.041543956845998764,,0.12721364200115204,,1316.12717795372,
3898,0.05167863890528679,,2.772760490188375e-05,,0.04343113303184509,,0.13142959773540497,,1316.4547560214996,
3899,-0.06647755205631256,,1.3825383575749584e-05,,0.04165443778038025,,0.129167377948761,,1316.7828328609467,
3900,-0.03684353828430176,,6.1349001043708995e-06,,0.04136769473552704,,0.1206325963139534,,1317.110359430313,
3901,-0.04623935744166374,,5.9035728554590605e-06,,0.04341427981853485,,0.11909016966819763,,1317.4379634857178,
3902,0.014724439941346645,,2.3520924514741637e-05,,0.04132693260908127,,0.11991280317306519,,1317.7663507461548,
3903,0.01843043603003025,,1.0456327800056897e-05,,0.040780723094940186,,0.12330614030361176,,1318.0944566726685,
3904,-0.01105630025267601,,2.505014435882913e-06,,0.04178747162222862,,0.12680231034755707,,1318.4222059249878,
3905,-0.0659034326672554,,2.1777916117571294e-05,,0.04098061844706535,,0.12577402591705322,,1318.7498185634613,
3906,0.008822323754429817,,6.785767254768871e-06,,0.04277632012963295,,0.11939865350723267,,1319.0780575275421,
3907,-0.058885302394628525,,6.979540557949804e-06,,0.04611031338572502,,0.11950148642063141,,1320.1767797470093,
3908,0.015641197562217712,,2.3791376406734344e-06,,0.04564564302563667,,0.1224835067987442,,1320.5041298866272,
3909,0.07029417902231216,,5.253100425761659e-06,,0.04911031574010849,,0.12587684392929077,,1320.8323247432709,
3910,0.025464069098234177,,1.1075649126723874e-05,,0.04916493594646454,,0.1306069791316986,,1321.1602265834808,
3911,-0.037834759801626205,,9.415365639142692e-06,,0.05031869560480118,,0.1310182809829712,,1321.4873061180115,
3912,0.0005968027980998158,,1.4563232980435714e-05,,0.04888434335589409,,0.1298871636390686,,1321.8150358200073,
3913,-0.00779678812250495,,9.308533890362014e-07,,0.048286788165569305,,0.12351180613040924,,1322.142996788025,
3914,0.003501787083223462,,8.146716936607845e-06,,0.050409261137247086,,0.11950148642063141,,1322.470687866211,
3915,0.004950188100337982,,1.9978111595264636e-05,,0.05276929959654808,,0.12382028996944427,,1322.7986071109772,
3916,0.05009246617555618,,5.754842277383432e-06,,0.05299688130617142,,0.12402594089508057,,1323.1263859272003,
3917,0.04089023917913437,,4.8553729357081465e-06,,0.052232492715120316,,0.12680231034755707,,1323.4537920951843,
3918,0.022266434505581856,,4.195387646177551e-06,,0.05072685331106186,,0.12680231034755707,,1323.7810597419739,
3919,0.02289731241762638,,2.334248165425379e-06,,0.05318298190832138,,0.126185342669487,,1324.1091339588165,
3920,0.053504712879657745,,6.15639964962611e-06,,0.05307697877287865,,0.12330614030361176,,1324.4363548755646,
3921,-0.0003932261315640062,,1.8657496184459887e-05,,0.051578693091869354,,0.12289483845233917,,1324.7639420032501,
3922,0.06655764579772949,,1.0974617907777429e-05,,0.05323528125882149,,0.1271107941865921,,1325.0911991596222,
3923,0.0027728008572012186,,3.5423418012214825e-06,,0.048095349222421646,,0.12752212584018707,,1325.4186732769012,
3924,-0.012074149213731289,,2.1778561858809553e-05,,0.04931040108203888,,0.1271107941865921,,1325.7467970848083,
3925,0.02940484508872032,,2.5299523258581758e-06,,0.05096103250980377,,0.12793342769145966,,1326.074337720871,
3926,-0.009573101997375488,,1.6371835442896554e-07,,0.04731887951493263,,0.12443726509809494,,1326.4019451141357,
3927,-0.023075465112924576,,3.0263774988270598e-06,,0.04830409958958626,,0.11909016966819763,,1326.7295711040497,
3928,0.00031310797203332186,,6.489666247944115e-06,,0.04596885293722153,,0.12052977085113525,,1327.0575363636017,
3929,-0.03144043684005737,,1.0058076441055164e-05,,0.0457647480070591,,0.11271480470895767,,1327.3850002288818,
3930,0.025715429335832596,,8.332394827448297e-06,,0.048735667020082474,,0.10921862721443176,,1327.7125973701477,
3931,0.01886530965566635,,1.1028568223991897e-05,,0.04497607424855232,,0.11775340139865875,,1328.040854692459,
3932,0.02512950822710991,,2.005395344895078e-06,,0.04503951966762543,,0.12166088074445724,,1328.3685026168823,
3933,-0.001345813274383545,,6.317102815955877e-06,,0.04595385491847992,,0.1169307678937912,,1328.6961333751678,
3934,0.003695582039654255,,5.496293056239665e-07,,0.046198129653930664,,0.113228939473629,,1329.0237576961517,
3935,-0.02104281634092331,,1.1357184121152386e-05,,0.04553275182843208,,0.11538834124803543,,1329.3514649868011,
3936,-0.008977902121841908,,5.966627213638276e-06,,0.04515863209962845,,0.11497703194618225,,1329.67977309227,
3937,-0.013776879757642746,,1.260102067135449e-06,,0.046115171164274216,,0.11456571519374847,,1330.0073421001434,
3938,0.04964122176170349,,1.0470247957528045e-07,,0.04510076344013214,,0.11754774302244186,,1330.3356719017029,
3939,-0.0938057005405426,,7.556677701359149e-06,,0.04571353644132614,,0.11621097475290298,,1330.6632561683655,
3940,0.05187934637069702,,3.7500167309190147e-06,,0.047029756009578705,,0.11751831322908401,,1330.991409778595,
3941,-0.04599616304039955,,3.904143795807613e-06,,0.046226367354393005,,0.11217125505208969,,1331.319239616394,
3942,-0.0031034015119075775,,8.653529221192002e-06,,0.045777399092912674,,0.10929203778505325,,1331.647557258606,
3943,0.003224461106583476,,1.4871454368403647e-05,,0.045571405440568924,,0.11134859919548035,,1331.9758093357086,
3944,-0.03244694694876671,,1.5881361832725815e-05,,0.04678213968873024,,0.10846942663192749,,1332.3032641410828,
3945,0.03077840805053711,,4.083022940903902e-05,,0.04797809198498726,,0.11436006426811218,,1332.6304473876953,
3946,0.0022603212855756283,,2.1578081941697747e-05,,0.04900944605469704,,0.11847319453954697,,1332.9580023288727,
3947,0.00047977446229197085,,7.2169250415754505e-06,,0.046444088220596313,,0.11754774302244186,,1333.2859635353088,
3948,-0.025833137333393097,,2.247041447844822e-05,,0.04588417708873749,,0.11723925173282623,,1333.613823890686,
3949,-0.0032354306895285845,,6.093215233704541e-06,,0.04488344117999077,,0.11672511696815491,,1333.9416842460632,
3950,-0.023125315085053444,,2.7900125587621005e-06,,0.04444703459739685,,0.11292045563459396,,1334.2694816589355,
3951,0.005868513602763414,,9.57445809035562e-06,,0.04510711133480072,,0.11240631341934204,,1334.597531080246,
3952,-0.012056245468556881,,2.2792810341343284e-06,,0.04453574866056442,,0.11713643372058868,,1334.925109386444,
3953,0.04158525541424751,,1.1507798262755387e-05,,0.042643364518880844,,0.11682794988155365,,1335.2526133060455,
3954,0.0010580468224361539,,1.0565457159827929e-05,,0.04043923690915108,,0.112097829580307,,1335.5805203914642,
3955,-0.04123219847679138,,1.0796122296596877e-05,,0.040389254689216614,,0.112097829580307,,1335.9077425003052,
3956,-0.11968861520290375,,1.778839941835031e-05,,0.03956745192408562,,0.112097829580307,,1336.2352230548859,
3957,-0.0573267787694931,,3.849997028737562e-06,,0.04464435204863548,,0.10921862721443176,,1336.5630202293396,
3958,-0.016096992418169975,,5.079436505184276e-06,,0.047979772090911865,,0.1126137226819992,,1336.8908071517944,
3959,0.04249103367328644,,1.6544196114409715e-05,,0.04331798106431961,,0.10819210112094879,,1337.2188367843628,
3960,-0.04816875234246254,,2.9809203624608926e-05,,0.044926196336746216,,0.11631380021572113,,1337.5468211174011,
3961,0.04443785175681114,,9.533058801025618e-06,,0.04711697995662689,,0.1241287812590599,,1337.8745214939117,
3962,-0.015354840084910393,,3.3655737752269488e-06,,0.04439729079604149,,0.12022128701210022,,1338.2022280693054,
3963,-0.008582076989114285,,1.1503498171805404e-05,,0.04388916864991188,,0.12176371365785599,,1338.530919790268,
3964,-0.04118267819285393,,1.6718944607418962e-05,,0.04373091086745262,,0.11754774302244186,,1338.8586084842682,
3965,-0.02931995317339897,,2.9025368348811753e-06,,0.04419013485312462,,0.11744491755962372,,1339.1857800483704,
3966,0.079493947327137,,8.674264790897723e-06,,0.04291817545890808,,0.11549117416143417,,1339.5133078098297,
3967,0.03507594019174576,,1.8435306401443086e-06,,0.04655018076300621,,0.11271480470895767,,1339.8410141468048,
3968,0.0353754423558712,,5.7594975260144565e-06,,0.04421373829245567,,0.11405157297849655,,1340.1692824363708,
3969,-0.011236823163926601,,4.484030341700418e-06,,0.0430254265666008,,0.11497703194618225,,1340.496508359909,
3970,0.04648663476109505,,9.013745511765592e-06,,0.044516630470752716,,0.11312612146139145,,1340.824358701706,
3971,0.015075089409947395,,1.5839454135857522e-05,,0.045634493231773376,,0.11168651282787323,,1341.1512322425842,
3972,0.011140811257064342,,9.02159354154719e-06,,0.04242993891239166,,0.11281763017177582,,1341.4789855480194,
3973,0.039777401834726334,,1.4019728951097932e-05,,0.04045657441020012,,0.11261197179555893,,1341.8067181110382,
3974,-0.003228176152333617,,1.2993080417800229e-05,,0.040422696620225906,,0.11014408618211746,,1342.1343507766724,
3975,0.030447831377387047,,9.835670425673015e-06,,0.04250882938504219,,0.10880906879901886,,1342.462277173996,
3976,0.029483763501048088,,2.3116035663406365e-05,,0.04030903801321983,,0.1102469190955162,,1342.7900485992432,
3977,0.017932696267962456,,1.0004396244767122e-05,,0.041792917996644974,,0.10459134727716446,,1343.1175184249878,
3978,-0.08228926360607147,,5.94527864450356e-06,,0.04173316806554794,,0.1102469190955162,,1343.445142507553,
3979,-0.04170543700456619,,5.760033673141152e-06,,0.04246935248374939,,0.1056196317076683,,1343.7728292942047,
3980,0.0024693035520613194,,1.0183663107454777e-05,,0.04160497337579727,,0.1028432622551918,,1344.1001734733582,
3981,0.03274591267108917,,2.0358180336188525e-05,,0.04106190800666809,,0.10559021681547165,,1344.4285576343536,
3982,-0.005742816720157862,,8.979121957963798e-06,,0.04131845384836197,,0.11052598059177399,,1344.7560641765594,
3983,-0.008530409075319767,,1.2562432857521344e-05,,0.04131295531988144,,0.11086388677358627,,1345.083424091339,
3984,-0.07410309463739395,,1.3160493836039677e-05,,0.040134869515895844,,0.11374308913946152,,1345.4111585617065,
3985,0.020390253514051437,,2.186126948799938e-05,,0.04161272570490837,,0.11641662567853928,,1346.5102438926697,
3986,-0.026260828599333763,,9.172869681606244e-07,,0.04045797511935234,,0.11199499666690826,,1346.8381638526917,
3987,0.03549334034323692,,4.241947408445412e-06,,0.039961591362953186,,0.10962994396686554,,1347.1661400794983,
3988,0.04999089986085892,,1.3775182196695823e-05,,0.0399356409907341,,0.10911580920219421,,1347.4932169914246,
3989,-0.020112421363592148,,1.8568920495454222e-05,,0.041157495230436325,,0.10777903348207474,,1347.820850610733,
3990,-0.02582751214504242,,9.926273378368933e-06,,0.04169455170631409,,0.11436006426811218,,1348.1492009162903,
3991,0.010549896396696568,,1.511868140369188e-05,,0.041433900594711304,,0.11898734420537949,,1348.4762580394745,
3992,0.08175864070653915,,7.674334483454004e-06,,0.041482046246528625,,0.11713643372058868,,1348.8037323951721,
3993,-0.029853064566850662,,7.838948477001395e-06,,0.04194095358252525,,0.12104391306638718,,1349.1310222148895,
3994,-0.04846995323896408,,7.856082788748608e-07,,0.03986060619354248,,0.11631380021572113,,1349.4590425491333,
3995,0.006828417535871267,,3.6529911540128523e-06,,0.03973552957177162,,0.1169307678937912,,1349.7866985797882,
3996,-0.05229128152132034,,2.5161757548630703e-06,,0.03937286138534546,,0.11682794988155365,,1350.1154415607452,
3997,0.04137728735804558,,1.0651320735632908e-05,,0.04065532982349396,,0.11744491755962372,,1350.4434978961945,
3998,0.029337044805288315,,1.9833731130347587e-05,,0.041104067116975784,,0.11867886036634445,,1350.7717089653015,
3999,0.037762247025966644,,6.90216438670177e-06,,0.04016081988811493,,0.11919300258159637,,1351.0993349552155,
4000,0.05621672421693802,,8.712083399586845e-06,,0.0408746600151062,,0.12032411247491837,,1351.42671084404,
4001,0.005658348556607962,,1.0856526387215126e-05,,0.040538813918828964,,0.11436006426811218,,1351.754727602005,
4002,-0.020948009565472603,,1.0004509022110142e-05,,0.04225786775350571,,0.11127520352602005,,1352.0827157497406,
4003,-0.019250832498073578,,1.529614564788062e-05,,0.04053402692079544,,0.11734208464622498,,1352.4099588394165,
4004,-0.024049976840615273,,3.9265721341052995e-08,,0.04039738327264786,,0.11919300258159637,,1352.73788523674,
4005,-0.025714382529258728,,5.341300038708141e-06,,0.041112180799245834,,0.11816471070051193,,1353.0656650066376,
4006,-0.019501326605677605,,6.677257260889746e-06,,0.04623406007885933,,0.11086563766002655,,1353.3942303657532,
4007,0.01628855988383293,,1.927745188368135e-06,,0.04849234223365784,,0.1126137226819992,,1353.721518278122,
4008,-0.004962615668773651,,1.31137721837149e-05,,0.0501410998404026,,0.11240806430578232,,1354.0490217208862,
4009,0.006816737353801727,,5.792916908831103e-06,,0.05309571325778961,,0.11446463316679001,,1354.3765783309937,
4010,0.07469259947538376,,6.801422841817839e-06,,0.045813534408807755,,0.10993842780590057,,1354.704187631607,
4011,0.015281856060028076,,1.537836214993149e-05,,0.04635924845933914,,0.11497703194618225,,1355.031572341919,
4012,-0.004132973961532116,,1.746344605635386e-05,,0.045937441289424896,,0.11497703194618225,,1355.359637260437,
4013,0.02197791449725628,,1.3787945135845803e-05,,0.04817544296383858,,0.1123034879565239,,1355.687002658844,
4014,-0.013804304413497448,,1.4392967386811506e-06,,0.046688687056303024,,0.1113780289888382,,1356.0148088932037,
4015,0.004877137951552868,,1.3789397144137183e-06,,0.04401006922125816,,0.10901297628879547,,1356.341744184494,
4016,-0.025352975353598595,,1.0146132808586117e-05,,0.046131640672683716,,0.11065823584794998,,1356.6693274974823,
4017,-0.0067025707103312016,,1.3347915228223428e-05,,0.044220931828022,,0.11538834124803543,,1356.9966111183167,
4018,0.021279847249388695,,1.448865259590093e-05,,0.043461982160806656,,0.11487419903278351,,1357.3246111869812,
4019,0.012380765751004219,,6.4607966123730876e-06,,0.044976647943258286,,0.11795905977487564,,1357.6528236865997,
4020,-0.024088004603981972,,2.9555957326010684e-07,,0.04340435564517975,,0.11888451129198074,,1357.9798374176025,
4021,-0.013610121794044971,,2.116156611009501e-05,,0.044349584728479385,,0.11754774302244186,,1358.3074963092804,
4022,-0.022383028641343117,,3.7454562971106498e-06,,0.0444038100540638,,0.11806188523769379,,1358.635243654251,
4023,0.012432265095412731,,1.439058905816637e-06,,0.045000407844781876,,0.11065823584794998,,1358.9633295536041,
4024,-0.05994776636362076,,1.3682622920896392e-05,,0.04781380295753479,,0.11446288228034973,,1359.2910799980164,
4025,-0.0702168345451355,,1.3838871382176876e-06,,0.048051998019218445,,0.1197071373462677,,1359.618510723114,
4026,0.06507983803749084,,5.228855570749147e-06,,0.04988580197095871,,0.1224835067987442,,1359.94655251503,
4027,0.055983636528253555,,2.2052747226553038e-05,,0.05182057246565819,,0.1243344247341156,,1360.27437210083,
4028,0.022867750376462936,,1.3670199223270174e-05,,0.0491718091070652,,0.1215580552816391,,1360.6015512943268,
4029,0.02942558005452156,,6.225998731679283e-06,,0.04797825217247009,,0.11590249091386795,,1360.9291167259216,
4030,-0.0053644608706235886,,1.70617181538546e-06,,0.04650069773197174,,0.11713643372058868,,1361.2570593357086,
4031,0.03578165918588638,,1.8000127965933643e-05,,0.04548659175634384,,0.11456571519374847,,1361.5848350524902,
4032,-0.051297564059495926,,1.0861183909582905e-05,,0.0458325631916523,,0.11929582804441452,,1361.9122598171234,
4033,-0.012456459924578667,,1.251914000022225e-06,,0.049255628138780594,,0.12083826214075089,,1362.2397735118866,
4034,-0.010004667565226555,,1.3653680071001872e-05,,0.048161234706640244,,0.12207220494747162,,1362.567735671997,
4035,0.03264673799276352,,4.18918534705881e-06,,0.04698404297232628,,0.11960431933403015,,1362.8950262069702,
4036,-0.0010484671220183372,,1.370607606077101e-05,,0.046649426221847534,,0.12299765646457672,,1363.2227985858917,
4037,-0.08197427541017532,,1.4727901316291536e-06,,0.0457431823015213,,0.12135239690542221,,1363.5509843826294,
4038,-0.026520222425460815,,6.260076588660013e-06,,0.04588831588625908,,0.11929582804441452,,1363.8790156841278,
4039,-0.00862568523734808,,1.0522878255869728e-05,,0.04527759179472923,,0.1113780289888382,,1364.2072768211365,
4040,0.0478648841381073,,3.7506897569983266e-06,,0.04591432213783264,,0.10962994396686554,,1364.5350329875946,
4041,0.005073969252407551,,6.423273589462042e-06,,0.04503609240055084,,0.10819210112094879,,1364.8622663021088,
4042,-0.015035510063171387,,1.4703604392707348e-05,,0.04721793904900551,,0.1104525700211525,,1365.19007229805,
4043,-0.04441693052649498,,2.0874376787105575e-05,,0.047190453857183456,,0.11538834124803543,,1365.5179011821747,
4044,0.05968013033270836,,2.417273776700313e-07,,0.04731433838605881,,0.1139487475156784,,1365.845381975174,
4045,0.009410574100911617,,8.836662345856894e-06,,0.04774372652173042,,0.11559400707483292,,1366.1732997894287,
4046,0.06897645443677902,,1.9253144273534417e-05,,0.04409442096948624,,0.12032411247491837,,1366.5013868808746,
4047,0.017437351867556572,,4.323200300859753e-06,,0.044555842876434326,,0.1169307678937912,,1366.8286333084106,
4048,0.0389341376721859,,7.364856628555572e-06,,0.047116585075855255,,0.11271480470895767,,1367.1562237739563,
4049,-0.01934199593961239,,6.168800609884784e-06,,0.04658353328704834,,0.11148086190223694,,1367.484258890152,
4050,0.04738481715321541,,5.3655267038266174e-06,,0.04903271794319153,,0.11806188523769379,,1367.812080860138,
4051,0.0480913445353508,,9.244075016567876e-08,,0.04571680724620819,,0.12382028996944427,,1368.1399374008179,
4052,-0.00028172970633022487,,2.5416961761948187e-06,,0.04305673763155937,,0.12423159927129745,,1368.467711687088,
4053,-0.027357401326298714,,4.0179293137043715e-06,,0.04203158989548683,,0.1187816858291626,,1368.795790195465,
4054,-0.013908354565501213,,4.51855066785356e-06,,0.04297013580799103,,0.11754774302244186,,1369.123948097229,
4055,-0.060803577303886414,,6.925444722583052e-06,,0.043924301862716675,,0.12094108015298843,,1369.4516661167145,
4056,0.07423391938209534,,2.2733474906999618e-05,,0.04261239245533943,,0.12001562118530273,,1369.7790985107422,
4057,-0.04654460400342941,,8.658328169985907e-07,,0.042737048119306564,,0.11909016966819763,,1370.1069567203522,
4058,-0.014778023585677147,,1.1082124729000498e-05,,0.042754609137773514,,0.11898734420537949,,1370.4352633953094,
4059,-0.030136458575725555,,7.496608759538503e-06,,0.04125424847006798,,0.11518268287181854,,1370.7629153728485,
4060,0.004813859239220619,,2.819059773173649e-05,,0.042164988815784454,,0.11929582804441452,,1371.090560913086,
4061,-0.043201103806495667,,2.3723407139186747e-05,,0.04065881669521332,,0.11888451129198074,,1371.418236732483,
4062,-0.07247328013181686,,2.3808096827337977e-08,,0.03992108255624771,,0.1178562268614769,,1371.7463583946228,
4063,-0.08010106533765793,,1.034399974741973e-05,,0.042485903948545456,,0.12042694538831711,,1372.8420989513397,
4064,-0.017152555286884308,,5.448115985018376e-07,,0.04282583296298981,,0.11806188523769379,,1373.169873714447,
4065,-0.02472636103630066,,2.5324201487819664e-05,,0.04084685072302818,,0.11682794988155365,,1373.497407913208,
4066,-0.0022249692119657993,,2.0875079371762695e-06,,0.04196181893348694,,0.11857602745294571,,1373.8247079849243,
4067,-0.04564554989337921,,1.4764722436666489e-05,,0.04155517369508743,,0.12052977085113525,,1374.152426481247,
4068,-0.008140716701745987,,1.4323685718409251e-05,,0.04445868358016014,,0.11672511696815491,,1374.4797015190125,
4069,-0.02389727346599102,,1.5341289326897822e-05,,0.046158481389284134,,0.12268917262554169,,1374.8075940608978,
4070,0.07544007152318954,,1.2315557796682697e-05,,0.04189401865005493,,0.1241287812590599,,1375.1350734233856,
4071,0.01460811123251915,,2.694994145713281e-05,,0.041748713701963425,,0.11919300258159637,,1375.463491678238,
4072,0.01061302237212658,,2.325794639546075e-06,,0.039260003715753555,,0.1160053089261055,,1375.79168343544,
4073,-0.023629462346434593,,3.821208792942343e-06,,0.03887376934289932,,0.11436006426811218,,1376.1190464496613,
4074,0.015937769785523415,,1.8306260244571604e-05,,0.04012373462319374,,0.11384591460227966,,1376.4465947151184,
4075,-0.015764785930514336,,6.916162419656757e-06,,0.044380273669958115,,0.11919300258159637,,1376.7742114067078,
4076,-0.008821200579404831,,9.284628504246939e-06,,0.04423827305436134,,0.11816471070051193,,1377.1019484996796,
4077,0.021607376635074615,,6.048371687938925e-06,,0.0408887080848217,,0.11148086190223694,,1377.4295935630798,
4078,-0.040380291640758514,,2.8524686968012247e-06,,0.040542177855968475,,0.11528551578521729,,1377.7572917938232,
4079,0.01229528896510601,,5.727798907173565e-06,,0.0416971780359745,,0.11754774302244186,,1378.0844328403473,
4080,-0.013995978981256485,,6.975896837957407e-08,,0.04051768034696579,,0.11579965800046921,,1378.412649154663,
4081,0.009155713953077793,,7.152783041419752e-07,,0.04252336919307709,,0.1197071373462677,,1378.7399892807007,
4082,-0.02986203134059906,,1.3491171557689086e-05,,0.04353664070367813,,0.11651945859193802,,1379.0678451061249,
4083,0.004896411672234535,,8.649280971440021e-06,,0.045051150023937225,,0.11734208464622498,,1379.3962316513062,
4084,-0.053565606474876404,,1.299762607231969e-05,,0.04431058093905449,,0.11888451129198074,,1379.7237200737,
4085,0.003102333517745137,,2.9872640880057588e-05,,0.043723803013563156,,0.11384591460227966,,1380.0517089366913,
4086,-0.02108965441584587,,2.409713670203928e-05,,0.043234068900346756,,0.11477136611938477,,1380.379650592804,
4087,0.058274731040000916,,1.282297307625413e-05,,0.0451800711452961,,0.1160053089261055,,1380.7078092098236,
4088,0.00345897045917809,,2.6739238819573075e-05,,0.044743865728378296,,0.11806188523769379,,1381.0354957580566,
4089,-0.009790978394448757,,7.740824912616517e-06,,0.04431262984871864,,0.11569682508707047,,1381.3626871109009,
4090,0.006418125703930855,,1.959127257578075e-05,,0.04383385553956032,,0.11569682508707047,,1381.690104484558,
4091,0.06268272548913956,,3.855579961964395e-06,,0.04256206005811691,,0.11672511696815491,,1382.0180113315582,
4092,-0.05318367853760719,,3.824299255938968e-06,,0.042822860181331635,,0.10572246462106705,,1382.3456559181213,
4093,-0.008765886537730694,,1.061143211700255e-05,,0.04461348429322243,,0.106545090675354,,1382.6733071804047,
4094,-0.027002744376659393,,7.925474164949264e-06,,0.043541114777326584,,0.1083960011601448,,1383.001496553421,
4095,-0.007178115658462048,,1.2196456737001427e-05,,0.043271347880363464,,0.10993842780590057,,1383.3291172981262,
4096,-0.005700209178030491,,1.5731238818261772e-05,,0.045465316623449326,,0.11281763017177582,,1383.6572785377502,
4097,0.011050560511648655,,1.725114998407662e-05,,0.04790486767888069,,0.11487419903278351,,1383.9846367835999,
4098,0.010486366227269173,,2.533186943765031e-06,,0.04464704915881157,,0.11806188523769379,,1384.3118069171906,
4099,-0.017542917281389236,,4.470545718504582e-06,,0.04446008428931236,,0.11569682508707047,,1384.6397409439087,
4100,0.009688315913081169,,1.6718098777346313e-05,,0.04268183559179306,,0.11466854810714722,,1384.9671623706818,
4101,-0.01880183443427086,,1.0055633538286202e-05,,0.04311355948448181,,0.10819035023450851,,1385.2945137023926,
4102,-0.050772275775671005,,1.3448301615426317e-05,,0.0439411997795105,,0.106545090675354,,1385.6219215393066,
4103,-0.039148811250925064,,5.745505859522382e-06,,0.04803325608372688,,0.10068386048078537,,1385.9499714374542,
4104,0.028155483305454254,,3.304075107735116e-06,,0.04255158454179764,,0.10500266402959824,,1386.2779471874237,
4105,0.01811428740620613,,2.1984276372677414e-06,,0.04205094277858734,,0.10387155413627625,,1386.6066014766693,
4106,-0.02041666768491268,,1.216687451233156e-06,,0.04127852991223335,,0.10911580920219421,,1386.9340431690216,
4107,0.02401542104780674,,1.1099647963419557e-05,,0.04014650732278824,,0.10891014337539673,,1387.2619733810425,
4108,-0.015123066492378712,,1.0103716476805857e-06,,0.03948557376861572,,0.1086016595363617,,1387.5895929336548,
4109,0.008666361682116985,,5.003756086807698e-06,,0.040244415402412415,,0.10623660683631897,,1387.917155265808,
4110,0.012993534095585346,,1.832995258155279e-05,,0.040770355612039566,,0.10798468440771103,,1388.2443721294403,
4111,0.002992308000102639,,3.1145184493652778e-06,,0.042274102568626404,,0.11096671968698502,,1388.5721139907837,
4112,-0.0038125759456306696,,1.0481026038178243e-05,,0.04153697192668915,,0.113228939473629,,1388.9000751972198,
4113,0.003369376063346863,,1.4511615518131293e-05,,0.043684206902980804,,0.11672511696815491,,1389.2276425361633,
4114,0.01867208257317543,,6.7314003899809904e-06,,0.04677469655871391,,0.1206325963139534,,1389.5563764572144,
4115,-0.03051331453025341,,5.144317469785165e-07,,0.04380616173148155,,0.11538834124803543,,1389.8838148117065,
4116,-0.05496741086244583,,2.113051596097648e-05,,0.04445503652095795,,0.1169307678937912,,1390.2117013931274,
4117,0.005370156839489937,,1.03591173683526e-05,,0.044730037450790405,,0.11888451129198074,,1390.5388283729553,
4118,-0.06362979114055634,,8.876527317625005e-06,,0.045370493084192276,,0.11662228405475616,,1390.8662309646606,
4119,-0.02197183109819889,,2.0083064100617776e-06,,0.04561150074005127,,0.1250542402267456,,1391.1942069530487,
4120,0.011840744875371456,,2.2749231902707834e-06,,0.044155899435281754,,0.12299765646457672,,1391.5223426818848,
4121,-0.0011833333410322666,,3.965302312280983e-06,,0.04517645016312599,,0.12361463159322739,,1391.8496956825256,
4122,-0.006056556478142738,,1.7695821270535816e-06,,0.04312705621123314,,0.12166088074445724,,1392.177226305008,
4123,0.009410004131495953,,4.237156645103823e-06,,0.04556356742978096,,0.1206325963139534,,1392.5057106018066,
4124,0.007288286462426186,,6.954309696993732e-07,,0.04463798925280571,,0.11898734420537949,,1392.8336153030396,
4125,0.010522207245230675,,7.987416211108211e-06,,0.04284685477614403,,0.11631380021572113,,1393.1613931655884,
4126,0.05505947023630142,,7.218634436867433e-06,,0.04239499568939209,,0.11857602745294571,,1393.4886441230774,
4127,-0.05148281529545784,,1.7713294937493629e-06,,0.04254503548145294,,0.11980997025966644,,1393.8160381317139,
4128,-0.012775861658155918,,1.988068106584251e-06,,0.04358814284205437,,0.12268917262554169,,1394.144151210785,
4129,-0.033628061413764954,,1.2465513464121614e-05,,0.04454720765352249,,0.1206325963139534,,1394.471803188324,
4130,-0.07120431959629059,,2.0814299205085263e-05,,0.04517308622598648,,0.11960431933403015,,1394.7992033958435,
4131,-0.01891324296593666,,1.2550957762869075e-05,,0.04663488641381264,,0.12310048192739487,,1395.1272039413452,
4132,-0.036821939051151276,,1.211080416396726e-05,,0.042932216078042984,,0.11662228405475616,,1395.455138206482,
4133,0.012745522893965244,,8.289783181680832e-06,,0.045753516256809235,,0.1130232885479927,,1395.7825362682343,
4134,-0.03572160005569458,,6.005671821185388e-06,,0.04602997750043869,,0.10736771672964096,,1396.1101911067963,
4135,-0.011464380659162998,,9.12980885914294e-06,,0.04592625051736832,,0.11456571519374847,,1396.4386339187622,
4136,0.004967391490936279,,1.0364520676375832e-05,,0.04720936343073845,,0.1141543984413147,,1396.7662539482117,
4137,-0.017846764996647835,,4.797281690116506e-06,,0.04637685418128967,,0.11487419903278351,,1397.0935895442963,
4138,-0.02682957984507084,,3.7786865050293272e-06,,0.04525167495012283,,0.11240631341934204,,1397.4212274551392,
4139,-0.029944609850645065,,8.983098496173625e-07,,0.0445239320397377,,0.11004126071929932,,1397.7501420974731,
4140,-0.022950872778892517,,9.383775250171311e-06,,0.04464641958475113,,0.11477136611938477,,1398.0785558223724,
4141,0.030724618583917618,,1.2074449841747992e-05,,0.04716206341981888,,0.11292045563459396,,1399.1765475273132,
4142,0.02422153204679489,,2.8434405976440758e-06,,0.04517064616084099,,0.11250914633274078,,1399.5043487548828,
4143,-0.05015850439667702,,7.346474831138039e-06,,0.043136462569236755,,0.1095271110534668,,1399.831594467163,
4144,-0.02795534022152424,,4.170974989392562e-06,,0.04533407464623451,,0.11549117416143417,,1400.1591725349426,
4145,0.009607193060219288,,1.9291669559606817e-06,,0.04521690681576729,,0.11096671968698502,,1400.48646402359,
4146,0.030297616496682167,,3.5693692552740686e-06,,0.044368814677000046,,0.10901297628879547,,1400.8147916793823,
4147,0.010432683862745762,,1.1675630958052352e-05,,0.04453881084918976,,0.10860341042280197,,1401.1422159671783,
4148,-0.0037430357187986374,,4.902582531940425e-06,,0.0461256168782711,,0.10695815831422806,,1401.4696662425995,
4149,0.011525345034897327,,9.413065527041908e-06,,0.04797804355621338,,0.11189392954111099,,1401.7972829341888,
4150,-0.018199799582362175,,3.1960805557673666e-08,,0.04655907675623894,,0.10757512599229813,,1402.124916791916,
4151,0.041812606155872345,,3.0758469620195683e-06,,0.0480019636452198,,0.10387330502271652,,1402.452386856079,
4152,0.020356521010398865,,6.990114343352616e-06,,0.047592174261808395,,0.10284501314163208,,1402.7802903652191,
4153,-0.007055198773741722,,1.3268006114230957e-05,,0.04743708670139313,,0.1039743721485138,,1403.107263803482,
4154,0.01885838620364666,,9.374371074954979e-06,,0.04421870782971382,,0.10870449244976044,,1403.4348208904266,
4155,-0.037736888974905014,,5.3572034630633425e-06,,0.04303247109055519,,0.1102469190955162,,1403.762927532196,
4156,0.009937508031725883,,8.103296750050504e-06,,0.04273940995335579,,0.11199499666690826,,1404.0898532867432,
4157,-0.003513460047543049,,1.8656843167264014e-05,,0.041734687983989716,,0.11281763017177582,,1404.4179594516754,
4158,-0.012683289125561714,,1.8913398889708333e-05,,0.041894495487213135,,0.1083960011601448,,1404.746217250824,
4159,-0.005808203015476465,,6.109503374318592e-06,,0.04563188552856445,,0.11014408618211746,,1405.07363986969,
4160,-0.028944648802280426,,1.0365600246586837e-05,,0.0442684143781662,,0.10849883407354355,,1405.4011192321777,
4161,-0.04350515082478523,,6.757425126124872e-06,,0.042481765151023865,,0.11168651282787323,,1405.7286477088928,
4162,0.03003300353884697,,8.307411007990595e-06,,0.04176528379321098,,0.11148086190223694,,1406.0569677352905,
4163,-0.004612458869814873,,3.3682206321827834e-06,,0.04247148707509041,,0.10973277688026428,,1406.384637594223,
4164,0.014152944087982178,,2.123179456248181e-06,,0.0404195562005043,,0.11364025622606277,,1406.7121481895447,
4165,-0.01625015027821064,,4.782051291840617e-06,,0.04178396612405777,,0.11795905977487564,,1407.0396254062653,
4166,0.026322394609451294,,6.837839919171529e-06,,0.04316841810941696,,0.1169307678937912,,1407.3672585487366,
4167,0.03193826973438263,,1.4916508007445373e-05,,0.04186835512518883,,0.11919300258159637,,1407.6949739456177,
4168,-0.024878770112991333,,2.803896904879366e-06,,0.041632793843746185,,0.11590249091386795,,1408.0221953392029,
4169,0.04773339256644249,,5.991903890389949e-06,,0.04834548011422157,,0.12124956399202347,,1408.3498094081879,
4170,-0.014716166071593761,,2.6709285521064885e-06,,0.04317003861069679,,0.11888451129198074,,1408.6775562763214,
4171,-0.030343877151608467,,1.1052339687012136e-05,,0.04357915744185448,,0.1215580552816391,,1409.0050928592682,
4172,0.011163081973791122,,1.033311946230242e-05,,0.04340213164687157,,0.12011845409870148,,1409.3327589035034,
4173,-0.01785169169306755,,1.070055895979749e-05,,0.042537491768598557,,0.11898734420537949,,1409.6603751182556,
4174,-0.03473963588476181,,6.441730988626659e-07,,0.04260459542274475,,0.11631380021572113,,1409.9883799552917,
4175,0.013973411172628403,,4.418878063461307e-07,,0.041140783578157425,,0.112097829580307,,1410.3157706260681,
4176,0.048382971435785294,,2.3759946543577826e-06,,0.04101378470659256,,0.11446288228034973,,1410.6432421207428,
4177,-0.048724688589572906,,1.7203533388965297e-06,,0.03983325883746147,,0.11405157297849655,,1410.9714641571045,
4178,0.012792963534593582,,6.376525561790913e-06,,0.04047156125307083,,0.10921862721443176,,1411.2990097999573,
4179,0.007312620058655739,,5.51630091649713e-06,,0.03895070031285286,,0.10993842780590057,,1411.6266131401062,
4180,0.03812199458479881,,8.095331395452376e-06,,0.03866221383213997,,0.11106954514980316,,1411.953980922699,
4181,0.0195809043943882,,2.4054170353338122e-06,,0.039643775671720505,,0.11189217865467072,,1412.2818822860718,
4182,-0.01742163673043251,,7.4900353865814395e-06,,0.039546720683574677,,0.11374308913946152,,1412.60986161232,
4183,-0.06643130630254745,,1.975078157556709e-05,,0.039518874138593674,,0.112097829580307,,1412.9375252723694,
4184,0.06368253380060196,,1.1354726666468196e-05,,0.0403701588511467,,0.11217125505208969,,1413.2648253440857,
4185,0.03342006728053093,,6.161140845506452e-06,,0.03976752609014511,,0.11158368736505508,,1413.592230796814,
4186,0.06062610447406769,,1.6957117622951046e-05,,0.042352087795734406,,0.11158368736505508,,1413.9206006526947,
4187,-0.0359167642891407,,7.792325959599111e-06,,0.04325791820883751,,0.11463914066553116,,1414.2480828762054,
4188,0.03279364854097366,,8.378520760743413e-06,,0.04326051473617554,,0.11505042761564255,,1414.5757443904877,
4189,-0.013588322326540947,,1.811803667806089e-05,,0.0440257266163826,,0.11374308913946152,,1414.9033422470093,
4190,0.017876073718070984,,7.856903721403796e-06,,0.04464443773031235,,0.11505042761564255,,1415.2307405471802,
4191,-0.03221624717116356,,3.390365691302577e-06,,0.040713682770729065,,0.10829316824674606,,1415.5585644245148,
4192,0.03818725794553757,,1.0101558473252226e-05,,0.04051441326737404,,0.1113780289888382,,1415.8859856128693,
4193,-0.026113340631127357,,3.496126623758755e-07,,0.03996733948588371,,0.11178934574127197,,1416.2135639190674,
4194,-0.0017036973731592298,,4.654425083572278e-06,,0.04284031689167023,,0.1141543984413147,,1416.5412266254425,
4195,-0.008561493828892708,,6.688700523227453e-06,,0.04292677342891693,,0.11497703194618225,,1416.8690886497498,
4196,0.006015277002006769,,4.763500783155905e-06,,0.04317527636885643,,0.113228939473629,,1417.196275472641,
4197,-0.0463506318628788,,8.571571925131138e-06,,0.04399823769927025,,0.11559400707483292,,1417.5238361358643,
4198,0.0058151246048510075,,9.741815119923558e-06,,0.04114009067416191,,0.11384591460227966,,1417.8519837856293,
4199,-0.07306964695453644,,1.2782254998455755e-05,,0.0408095046877861,,0.11425723135471344,,1418.1795716285706,
4200,-0.029426133260130882,,1.0186915460508317e-05,,0.04009626805782318,,0.11220066249370575,,1418.5072095394135,
4201,0.024238161742687225,,9.348525964014698e-06,,0.03929883614182472,,0.11199499666690826,,1418.8349173069,
4202,-0.007713161408901215,,1.3092849258100614e-05,,0.04009483382105827,,0.11579965800046921,,1419.1624364852905,
4203,0.00977381132543087,,5.1637784963531885e-06,,0.04032998904585838,,0.11703360080718994,,1419.4904220104218,
4204,-0.004758460912853479,,4.366296707303263e-06,,0.041363827884197235,,0.12186653912067413,,1419.81822514534,
4205,-0.04770592600107193,,7.975451808306389e-06,,0.04371083155274391,,0.1232033222913742,,1420.1457631587982,
4206,-0.05039006099104881,,8.453356713289395e-06,,0.04269032180309296,,0.11950148642063141,,1420.4740743637085,
4207,0.013853081502020359,,1.5491585145355202e-05,,0.04336610063910484,,0.12258634716272354,,1420.8012998104095,
4208,0.044671401381492615,,1.1478421583888121e-05,,0.04214004427194595,,0.12124956399202347,,1421.1292135715485,
4209,-0.027055438607931137,,3.095728288826649e-06,,0.04181743413209915,,0.11549117416143417,,1421.4565649032593,
4210,-0.018558034673333168,,2.023380829996313e-06,,0.04017536714673042,,0.11353742331266403,,1421.7842299938202,
4211,-0.04150620475411415,,3.759754463317222e-06,,0.03953000530600548,,0.11271480470895767,,1422.1119430065155,
4212,0.014081652276217937,,1.055433585861465e-05,,0.03957190737128258,,0.11220066249370575,,1422.439332485199,
4213,-0.05969842150807381,,6.29766691417899e-06,,0.04049386829137802,,0.1067507416009903,,1422.7673978805542,
4214,-0.08725487440824509,,1.5724990589660592e-05,,0.03943167254328728,,0.10685357451438904,,1423.095092535019,
4215,-0.0208018496632576,,8.855393389239907e-06,,0.03849484398961067,,0.1093214601278305,,1423.4223942756653,
4216,0.032264746725559235,,5.966466687823413e-06,,0.038091253489255905,,0.1102469190955162,,1423.750274181366,
4217,-0.030026735737919807,,1.0141148777620401e-05,,0.038905009627342224,,0.11011465638875961,,1424.0781781673431,
4218,7.02667239238508e-05,,5.936959951213794e-06,,0.03797997906804085,,0.11117237061262131,,1424.4057259559631,
4219,0.012294729240238667,,4.60944193036994e-06,,0.040357522666454315,,0.11299386620521545,,1425.5008630752563,
4220,0.03403244912624359,,2.566675902926363e-05,,0.043890342116355896,,0.11998619884252548,,1425.8287334442139,
4221,-0.04440915957093239,,1.871501444838941e-05,,0.04408204182982445,,0.1195749044418335,,1426.1567459106445,
4222,0.0031797385308891535,,1.4154333030091948e-06,,0.04184960201382637,,0.11628437042236328,,1426.4841856956482,
4223,-0.05280425772070885,,5.7287402341899e-06,,0.03833236172795296,,0.11217125505208969,,1426.8125677108765,
4224,-0.004406932275742292,,4.303427431295859e-06,,0.03897356241941452,,0.1139487475156784,,1427.1402237415314,
4225,0.051797397434711456,,4.619902938429732e-06,,0.04005902260541916,,0.11834096163511276,,1427.4681029319763,
4226,-0.0012997459853067994,,6.577311069122516e-07,,0.04466129094362259,,0.12383846193552017,,1427.795791387558,
4227,-0.015621394850313663,,7.463037491106661e-06,,0.04314849525690079,,0.1253332942724228,,1428.1233050823212,
4228,-0.00897762831300497,,8.114481715892907e-06,,0.04296211153268814,,0.1232767328619957,,1428.4511406421661,
4229,0.016930468380451202,,3.148082043935574e-07,,0.039058033376932144,,0.11875225603580475,,1428.779145002365,
4230,0.054800987243652344,,5.046432306698989e-06,,0.03929495811462402,,0.11834096163511276,,1429.1065108776093,
4231,-0.010685082525014877,,1.7996582755586132e-05,,0.04052793234586716,,0.1197253093123436,,1429.4342484474182,
4232,0.03243754804134369,,2.812508000715752e-06,,0.03684588149189949,,0.1119103655219078,,1429.7624294757843,
4233,0.013419777154922485,,1.2429686648829374e-05,,0.036607906222343445,,0.11422780901193619,,1430.0896728038788,
4234,0.062231387943029404,,3.4423194392729783e-06,,0.038335882127285004,,0.11520086228847504,,1430.4169356822968,
4235,-0.09553077816963196,,8.723452538106358e-07,,0.03930974006652832,,0.11505042761564255,,1430.7445821762085,
4236,-0.0098872110247612,,1.86617598956218e-05,,0.04237687960267067,,0.12039752304553986,,1431.0721547603607,
4237,0.0007592355832457542,,1.2098139450245071e-05,,0.04175315797328949,,0.11682794988155365,,1431.3997406959534,
4238,-0.0070302472449839115,,9.911817869578954e-06,,0.040976934134960175,,0.11628437042236328,,1431.7273406982422,
4239,-0.017657050862908363,,5.4272281886369456e-06,,0.040889300405979156,,0.11703360080718994,,1432.0554201602936,
4240,-0.05333282798528671,,7.304489827220095e-06,,0.039662595838308334,,0.11662228405475616,,1432.383241891861,
4241,-0.05270765349268913,,8.305135452246759e-06,,0.0404837429523468,,0.11765056848526001,,1432.7112896442413,
4242,0.003047347068786621,,5.153787242306862e-06,,0.04291265457868576,,0.11808007955551147,,1433.0386748313904,
4243,0.03203066438436508,,1.5861396605032496e-05,,0.04832584038376808,,0.12245407700538635,,1433.3660206794739,
4244,-0.05069822072982788,,5.95271694692201e-06,,0.050212789326906204,,0.12409935146570206,,1433.6942937374115,
4245,-0.0255751833319664,,2.584228423074819e-05,,0.05157042667269707,,0.1253332942724228,,1434.0219511985779,
4246,-0.04648575186729431,,6.279432909650495e-06,,0.04872475191950798,,0.1234271377325058,,1434.3495309352875,
4247,-0.0800701379776001,,1.4543361430696677e-05,,0.04793892055749893,,0.12032411247491837,,1434.6776456832886,
4248,-0.0677940770983696,,1.359454108751379e-05,,0.04515932500362396,,0.11991280317306519,,1435.0054137706757,
4249,0.039352476596832275,,9.27068049350055e-06,,0.044126246124506,,0.12052977085113525,,1435.3327946662903,
4250,-0.006032447796314955,,1.00129518614267e-05,,0.041428327560424805,,0.11353742331266403,,1435.6606245040894,
4251,-0.004092717077583075,,2.642218817072717e-07,,0.04411473497748375,,0.11919300258159637,,1435.98805809021,
4252,-0.005403776187449694,,7.359129085671157e-06,,0.04263737425208092,,0.12011845409870148,,1436.3158297538757,
4253,-0.029460515826940536,,1.73504558915738e-05,,0.04417671263217926,,0.11898734420537949,,1436.6436386108398,
4254,-0.01846393570303917,,9.517214039078681e-07,,0.04334130883216858,,0.1178562268614769,,1436.971432685852,
4255,-0.003139328910037875,,9.158498869510368e-06,,0.0444047711789608,,0.11847319453954697,,1437.29905128479,
4256,-0.013619045726954937,,2.875489826692501e-06,,0.043793607503175735,,0.11641662567853928,,1437.6267993450165,
4257,-0.01964147575199604,,1.0415632459626067e-05,,0.043040186166763306,,0.11281763017177582,,1437.9543509483337,
4258,-0.006252298131585121,,6.210675564943813e-06,,0.04382563754916191,,0.11549117416143417,,1438.2818908691406,
4259,-0.04359724372625351,,6.238638889044523e-06,,0.042028266936540604,,0.11826754361391068,,1438.6098952293396,
4260,-0.029887951910495758,,6.809003707530792e-07,,0.04287034273147583,,0.11857602745294571,,1438.9387109279633,
4261,0.04115904122591019,,6.469102117989678e-06,,0.04290778934955597,,0.11610814183950424,,1439.2666182518005,
4262,-0.008269533514976501,,1.4802897112531355e-06,,0.04479252174496651,,0.11754774302244186,,1439.594558954239,
4263,-0.040357425808906555,,2.0831157598877326e-05,,0.04126342758536339,,0.11158368736505508,,1439.9228265285492,
4264,0.031729184091091156,,3.881230441038497e-06,,0.04154006019234657,,0.11353742331266403,,1440.2516520023346,
4265,0.0046742018312215805,,8.33332433103351e-06,,0.040590621531009674,,0.11518268287181854,,1440.5790598392487,
4266,-0.05888780951499939,,2.1868845578865148e-05,,0.04143007472157478,,0.11610814183950424,,1440.9065475463867,
4267,-0.03851742297410965,,1.8423737628836534e-06,,0.041865862905979156,,0.11744491755962372,,1441.23397898674,
4268,-0.001101390109397471,,7.676993845961988e-06,,0.04084458202123642,,0.11662228405475616,,1441.562054157257,
4269,-0.016035916283726692,,1.4688304872834124e-05,,0.040772922337055206,,0.11631380021572113,,1441.889229297638,
4270,0.01672707311809063,,1.8734135664999485e-07,,0.041494764387607574,,0.11651945859193802,,1442.2170343399048,
4271,0.03150217980146408,,7.576122698083054e-07,,0.044170673936605453,,0.12166088074445724,,1442.5453789234161,
4272,0.033483028411865234,,3.350110273458995e-05,,0.04806704819202423,,0.12556836009025574,,1442.8725941181183,
4273,0.07142709195613861,,2.0212726667523384e-05,,0.04683331400156021,,0.12659665942192078,,1443.2000896930695,
4274,-9.448527634958737e-06,,7.334061592700891e-06,,0.04690711945295334,,0.12484857439994812,,1443.5275449752808,
4275,-0.01906082034111023,,1.4375848422787385e-06,,0.04453861713409424,,0.11898734420537949,,1443.855153799057,
4276,0.005717137828469276,,8.194602401090378e-07,,0.044749993830919266,,0.11816471070051193,,1444.1829121112823,
4277,0.08287061750888824,,8.235429049818777e-07,,0.043505046516656876,,0.1160053089261055,,1444.5104393959045,
4278,-0.01847037672996521,,4.042359705636045e-06,,0.043732158839702606,,0.11651945859193802,,1444.838142633438,
4279,0.04265889897942543,,7.654341970919631e-06,,0.04320690780878067,,0.11117237061262131,,1445.1661520004272,
4280,0.047755736857652664,,2.2598858777200803e-05,,0.043959468603134155,,0.11189217865467072,,1445.4947731494904,
4281,-0.05080730468034744,,9.625117627365398e-07,,0.04331613704562187,,0.11014408618211746,,1445.8218820095062,
4282,0.030758559703826904,,6.833397492300719e-06,,0.043767474591732025,,0.10921862721443176,,1446.1495537757874,
4283,0.049382131546735764,,1.4370943972608075e-05,,0.04442041367292404,,0.11148086190223694,,1446.4775404930115,
4284,-0.033910855650901794,,1.850334410846699e-05,,0.04444565996527672,,0.11343460530042648,,1446.8054559230804,
4285,0.0494096465408802,,5.020084472562303e-07,,0.044522739946842194,,0.11271480470895767,,1447.133276462555,
4286,0.059682149440050125,,1.196958328364417e-05,,0.04501315578818321,,0.1095271110534668,,1447.4608035087585,
4287,0.00925676990300417,,5.514791610039538e-07,,0.04382865130901337,,0.10983560234308243,,1447.7882716655731,
4288,0.05010621249675751,,1.613136760170164e-06,,0.04238065332174301,,0.11004126071929932,,1448.1163234710693,
4289,-0.046176109462976456,,1.147246530308621e-05,,0.04215209558606148,,0.1067507416009903,,1448.4438378810883,
4290,0.00034637091448530555,,1.5657509720767848e-05,,0.03984028846025467,,0.10253477841615677,,1448.7714455127716,
4291,0.02867809310555458,,5.284420240059262e-06,,0.03930933028459549,,0.10592811554670334,,1449.0991876125336,
4292,-0.06396666169166565,,1.1553586318768794e-06,,0.03878013417124748,,0.1095271110534668,,1449.4269773960114,
4293,-0.01404211949557066,,1.0751792615337763e-05,,0.03886502981185913,,0.10993842780590057,,1449.7545840740204,
4294,-0.05726857855916023,,1.4879593436489813e-05,,0.03854864090681076,,0.10788186639547348,,1450.0825879573822,
4295,-0.02561727911233902,,1.6587240679655224e-05,,0.03885011747479439,,0.10788186639547348,,1450.410801410675,
4296,-0.021412672474980354,,4.918674221698893e-06,,0.03878776729106903,,0.107676200568676,,1450.7391612529755,
4297,0.027942318469285965,,3.513131377985701e-05,,0.039426952600479126,,0.11250914633274078,,1451.8343415260315,
4298,-0.03752962127327919,,1.6241387129412033e-05,,0.04013693705201149,,0.11651945859193802,,1452.1632797718048,
4299,-0.0462791807949543,,6.576657597179292e-06,,0.04115883633494377,,0.11672511696815491,,1452.4909195899963,
4300,0.025900229811668396,,3.4510464956838405e-06,,0.042210932821035385,,0.11343460530042648,,1452.8189601898193,
4301,-0.08407454937696457,,1.2122968655603472e-05,,0.042749881744384766,,0.11888451129198074,,1453.1468954086304,
4302,-0.013684272766113281,,4.730462478619302e-06,,0.04325280711054802,,0.1178562268614769,,1453.475171804428,
4303,0.020353754982352257,,7.297292995644966e-06,,0.044087063521146774,,0.12042694538831711,,1453.8031985759735,
4304,-0.005123760551214218,,5.250704816717189e-06,,0.0429648794233799,,0.11651945859193802,,1454.1308889389038,
4305,0.02689925581216812,,1.9753144442802295e-05,,0.043702006340026855,,0.11775340139865875,,1454.4589259624481,
4306,0.018378522247076035,,8.317613719555084e-06,,0.043451011180877686,,0.1141543984413147,,1454.7870407104492,
4307,-0.06587112694978714,,5.362137471820461e-06,,0.042574938386678696,,0.11312612146139145,,1455.1150133609772,
4308,-0.004925396293401718,,1.5562123735435307e-05,,0.042778607457876205,,0.11014408618211746,,1455.4426171779633,
4309,-0.09440825134515762,,3.875918991980143e-06,,0.04228748381137848,,0.11281763017177582,,1455.770140171051,
4310,0.04356560483574867,,7.908782208687626e-06,,0.04225655272603035,,0.11004126071929932,,1456.0978093147278,
4311,0.03006652556359768,,6.2736962718190625e-06,,0.04221365228295326,,0.11168651282787323,,1456.426174879074,
4312,0.013026280328631401,,6.075928013160592e-06,,0.04187852516770363,,0.11281763017177582,,1456.7540333271027,
4313,0.02128654345870018,,4.206349331070669e-06,,0.04226955771446228,,0.11466854810714722,,1457.0824213027954,
4314,0.010207042098045349,,3.046576011911384e-06,,0.04215918108820915,,0.11816471070051193,,1457.4106712341309,
4315,-0.0009426426840946078,,1.3357070201891474e-05,,0.042320720851421356,,0.1169307678937912,,1457.7390458583832,
4316,0.0014619015855714679,,8.457029252895154e-06,,0.04220455139875412,,0.11929582804441452,,1458.0669631958008,
4317,-0.009320025332272053,,2.078310359365787e-07,,0.043165188282728195,,0.11929582804441452,,1458.3945524692535,
4318,-0.051674630492925644,,2.0866276827291586e-05,,0.04304450377821922,,0.11538834124803543,,1458.722244501114,
4319,0.014455985277891159,,1.1165905561938416e-05,,0.04150579497218132,,0.11281763017177582,,1459.0502395629883,
4320,0.03459329530596733,,2.229478195658885e-05,,0.04324883595108986,,0.1178562268614769,,1459.378068447113,
4321,-0.11207558214664459,,3.25093901665241e-06,,0.041553907096385956,,0.11672511696815491,,1459.705400943756,
4322,-0.035953033715486526,,2.488634663677658e-06,,0.043614741414785385,,0.11713643372058868,,1460.0335988998413,
4323,0.016747748479247093,,1.7759459296939895e-05,,0.04270914942026138,,0.11775340139865875,,1460.3613777160645,
4324,0.05625980347394943,,2.5288009055657312e-06,,0.04471650347113609,,0.1206325963139534,,1460.689169883728,
4325,-0.009444021619856358,,1.712613993731793e-06,,0.041794415563344955,,0.11364025622606277,,1461.0167887210846,
4326,0.00434424402192235,,2.0998863874410745e-06,,0.04390638694167137,,0.11713643372058868,,1461.3444194793701,
4327,-0.06900488585233688,,5.802137366117677e-06,,0.04510809853672981,,0.11713643372058868,,1461.672694683075,
4328,0.00592536898329854,,1.082245580619201e-05,,0.04612588882446289,,0.11651945859193802,,1461.9999551773071,
4329,-0.030186805874109268,,3.993669906776631e-06,,0.04724263399839401,,0.11795905977487564,,1462.3282325267792,
4330,0.018978247418999672,,2.8108138394600246e-06,,0.04650963842868805,,0.11888451129198074,,1462.6561019420624,
4331,0.03899779170751572,,1.0621526598697528e-05,,0.046631794422864914,,0.11888451129198074,,1462.9834744930267,
4332,-0.034928545355796814,,2.9293649276951328e-05,,0.04681510478258133,,0.11991280317306519,,1463.3111283779144,
4333,0.06965308636426926,,5.263548246148275e-06,,0.0490630567073822,,0.12279199808835983,,1463.6385724544525,
4334,0.04577422887086868,,3.1056652005645446e-06,,0.044169455766677856,,0.12022128701210022,,1463.9669511318207,
4335,0.019304415211081505,,2.9998830086697126e-06,,0.042906761169433594,,0.11837037652730942,,1464.2940595149994,
4336,-0.020932329818606377,,1.4838228707958478e-05,,0.0416739322245121,,0.11631380021572113,,1464.6214835643768,
4337,8.738994074519724e-05,,2.6717477794591105e-06,,0.04060423746705055,,0.11199499666690826,,1464.949429512024,
4338,0.009821674786508083,,1.3897509916205308e-06,,0.04365509748458862,,0.11384591460227966,,1465.2776947021484,
4339,0.04031034931540489,,1.6083808986877557e-06,,0.04305320978164673,,0.11466854810714722,,1465.6059827804565,
4340,-0.015327545814216137,,1.3016217508265981e-06,,0.04448527842760086,,0.1160053089261055,,1465.933147907257,
4341,0.024313397705554962,,4.761737727676518e-06,,0.0454951673746109,,0.11816471070051193,,1466.2610795497894,
4342,-0.03981973975896835,,6.125657819211483e-06,,0.04581991210579872,,0.11837037652730942,,1466.5894355773926,
4343,0.012632093392312527,,1.8702728993957862e-05,,0.04749000817537308,,0.12258634716272354,,1466.9168934822083,
4344,-0.004028756637126207,,4.047481070301728e-06,,0.0442206971347332,,0.11765056848526001,,1467.2446038722992,
4345,0.015665203332901,,2.4315695554832928e-05,,0.04404238238930702,,0.11795905977487564,,1467.572914838791,
4346,-0.033750150352716446,,8.489317224302795e-06,,0.042397771030664444,,0.11086388677358627,,1467.9009704589844,
4347,-0.000523513532243669,,1.135053298639832e-05,,0.042818859219551086,,0.11456571519374847,,1468.2286128997803,
4348,-0.04940001294016838,,1.6360017980332486e-05,,0.04383322224020958,,0.11168826371431351,,1468.55619430542,
4349,-0.008203491568565369,,5.633849013975123e-06,,0.044578228145837784,,0.11220066249370575,,1468.884307384491,
4350,-0.006151765584945679,,2.5858357730612624e-06,,0.04428409785032272,,0.11168651282787323,,1469.2122659683228,
4351,-0.044717058539390564,,7.956706213008147e-06,,0.04355883598327637,,0.11127695441246033,,1469.5401511192322,
4352,0.021991485729813576,,6.426649434843057e-08,,0.04355312138795853,,0.11240806430578232,,1469.8674659729004,
4353,0.00047702400479465723,,1.422046625521034e-05,,0.04431538283824921,,0.11631555110216141,,1470.195648431778,
4354,-0.049957893788814545,,6.863846010674024e-06,,0.04875505343079567,,0.11898909509181976,,1470.523087978363,
4355,0.0228734128177166,,1.1708366400853265e-05,,0.045427292585372925,,0.11518444120883942,,1470.851598739624,
4356,0.026139726862311363,,4.934114713250892e-06,,0.04186062887310982,,0.10634118318557739,,1471.1789984703064,
4357,-0.005108773708343506,,1.9371750568097923e-06,,0.03850795701146126,,0.1067507416009903,,1471.506587266922,
4358,-0.0351170152425766,,1.6542953744647093e-05,,0.03899656608700752,,0.10911580920219421,,1471.8345103263855,
4359,-0.050129108130931854,,1.7744465367286466e-05,,0.04020308703184128,,0.1102469190955162,,1472.1624977588654,
4360,-0.009373345412313938,,7.549056135758292e-06,,0.039705704897642136,,0.10993842780590057,,1472.4904668331146,
4361,0.050607070326805115,,1.062688352249097e-05,,0.03840266168117523,,0.10726489126682281,,1472.8183407783508,
4362,0.004595418926328421,,8.981503924587741e-06,,0.038216084241867065,,0.10387330502271652,,1473.146579027176,
4363,-0.004207329824566841,,1.854806578194257e-05,,0.03840276971459389,,0.10541398078203201,,1473.4745569229126,
4364,-0.01659860648214817,,2.902835149143357e-06,,0.03796194866299629,,0.10551679879426956,,1473.8017971515656,
4365,0.031624145805835724,,1.03889733509277e-05,,0.03920000419020653,,0.10962994396686554,,1474.1300132274628,
4366,-0.058356236666440964,,1.735229716359754e-06,,0.03807249292731285,,0.10685357451438904,,1474.4583282470703,
4367,-0.02059781178832054,,1.2042926300637191e-06,,0.03840060904622078,,0.10880731791257858,,1474.7862677574158,
4368,-0.027744140475988388,,9.149794095719699e-06,,0.038904864341020584,,0.10808751732110977,,1475.1137523651123,
4369,-0.024766677990555763,,5.9265835261612665e-06,,0.038596220314502716,,0.11076105386018753,,1475.4414501190186,
4370,-0.022401779890060425,,2.001311941057793e-06,,0.038589537143707275,,0.10942429304122925,,1475.7692408561707,
4371,-0.04494522884488106,,2.7577468699746532e-06,,0.038261398673057556,,0.10829316824674606,,1476.0973627567291,
4372,0.020962169393897057,,7.1609424594498705e-06,,0.03851885348558426,,0.11086388677358627,,1476.424949645996,
4373,0.014759489335119724,,4.122709469811525e-06,,0.04051375016570091,,0.1139487475156784,,1476.7525346279144,
4374,0.04620850458741188,,3.2226766961684916e-06,,0.038857027888298035,,0.10476759821176529,,1477.0810039043427,
4375,-0.016984814777970314,,1.0795488378789742e-05,,0.03882434964179993,,0.10387155413627625,,1477.4092495441437,
4376,-0.07211226969957352,,9.537166079098824e-07,,0.0408601351082325,,0.09934884309768677,,1478.5105061531067,
4377,0.030473148450255394,,2.008973524425528e-06,,0.03826160728931427,,0.10435627400875092,,1478.83833360672,
4378,0.016576817259192467,,2.091453552566236e-06,,0.03788881376385689,,0.10641282796859741,,1479.1660726070404,
4379,0.02333149127662182,,1.0788738109113183e-05,,0.03803832083940506,,0.10695640742778778,,1479.493819952011,
4380,0.05974792316555977,,2.085762571368832e-05,,0.03859615698456764,,0.10819035023450851,,1479.8215849399567,
4381,-0.03178434446454048,,1.314112978434423e-06,,0.03877999261021614,,0.10970336943864822,,1480.1494193077087,
4382,0.0035077689681202173,,4.352001724328147e-06,,0.03835930675268173,,0.10438568890094757,,1480.4770274162292,
4383,0.018750818446278572,,3.701778405229561e-05,,0.038893040269613266,,0.10572246462106705,,1480.8055400848389,
4384,0.030995121225714684,,3.6169290069665294e-06,,0.03973209857940674,,0.10962994396686554,,1481.1330814361572,
4385,0.012006928212940693,,5.6226852507279546e-08,,0.04012015089392662,,0.11446288228034973,,1481.4603860378265,
4386,-0.011620561592280865,,2.146977521988447e-06,,0.039981942623853683,,0.11549117416143417,,1481.7887692451477,
4387,-0.04215994104743004,,1.0146495696972124e-05,,0.03920706361532211,,0.11106954514980316,,1482.1169700622559,
4388,-0.054605767130851746,,2.288086761836894e-05,,0.039587728679180145,,0.11096671968698502,,1482.444312095642,
4389,0.01114049181342125,,1.8505546904634684e-05,,0.03850248083472252,,0.10829316824674606,,1482.7725896835327,
4390,0.027789704501628876,,2.555949777161004e-06,,0.038607895374298096,,0.1083960011601448,,1483.0999710559845,
4391,-0.030594712123274803,,6.836180546088144e-06,,0.038546688854694366,,0.10993842780590057,,1483.4278616905212,
4392,0.011302635073661804,,3.2648172236804385e-06,,0.04038945585489273,,0.11055540293455124,,1483.7556867599487,
4393,-0.033668503165245056,,2.18530203710543e-05,,0.03922492638230324,,0.10891014337539673,,1484.083618402481,
4394,-0.0541607141494751,,5.872319889022037e-06,,0.0395960658788681,,0.10963169485330582,,1484.4109854698181,
4395,0.0367497093975544,,6.6424181568436325e-06,,0.039105772972106934,,0.10860341042280197,,1484.7388715744019,
4396,-0.006587269250303507,,2.7442563350632554e-06,,0.04026472195982933,,0.10963169485330582,,1485.0661761760712,
4397,0.019074447453022003,,1.3659991054737475e-05,,0.0394788458943367,,0.10963169485330582,,1485.3941271305084,
4398,-0.0438031330704689,,4.135279141337378e-06,,0.03912002965807915,,0.11045432090759277,,1485.7217454910278,
4399,-0.026142487302422523,,1.6175936252693646e-05,,0.038625288754701614,,0.11024866998195648,,1486.0494465827942,
4400,-0.0011444449191913009,,3.4412566947139567e-06,,0.0383610762655735,,0.11055540293455124,,1486.3773503303528,
4401,-0.031051043421030045,,1.9681290268636076e-06,,0.038577187806367874,,0.1095271110534668,,1486.7054216861725,
4402,-0.009056181646883488,,4.1150342440232635e-06,,0.03823286294937134,,0.11034975200891495,,1487.0332276821136,
4403,0.014584979973733425,,9.14684460440185e-06,,0.03954670578241348,,0.10911580920219421,,1487.3615005016327,
4404,0.007543123792856932,,4.389154582895571e-06,,0.04016174376010895,,0.10901472717523575,,1487.6896014213562,
4405,-0.02162206918001175,,4.003944923169911e-06,,0.0388481542468071,,0.10819210112094879,,1488.0175635814667,
4406,0.036528099328279495,,3.4684052252487163e-07,,0.03944392502307892,,0.11292220652103424,,1488.3456795215607,
4407,0.01655585877597332,,1.8069077896143426e-06,,0.03967330604791641,,0.10901472717523575,,1488.6739094257355,
4408,-0.05318016931414604,,6.848010229987267e-07,,0.03953986614942551,,0.10819035023450851,,1489.00195479393,
4409,0.00024783535627648234,,7.925305908429436e-06,,0.04150916635990143,,0.11251089721918106,,1489.3303072452545,
4410,0.043307237327098846,,9.735145795275457e-06,,0.040269386023283005,,0.11107129603624344,,1489.6578843593597,
4411,-0.019525926560163498,,1.7926870441442588e-06,,0.0395795963704586,,0.10942604392766953,,1489.9857246875763,
4412,0.023448143154382706,,8.267827979580034e-06,,0.03862426057457924,,0.107676200568676,,1490.313546180725,
4413,-0.04034828394651413,,8.279552332624007e-08,,0.039313770830631256,,0.10901472717523575,,1490.6413373947144,
4414,-0.04352064058184624,,1.273596990358783e-05,,0.03883988410234451,,0.10778078436851501,,1490.9692282676697,
4415,0.02488878183066845,,7.2971556619449984e-06,,0.041775353252887726,,0.11065998673439026,,1491.2971024513245,
4416,0.043524596840143204,,3.117161895715981e-06,,0.03907414898276329,,0.10644225776195526,,1491.6246807575226,
4417,0.05516171455383301,,1.0522824595682323e-05,,0.038146138191223145,,0.10603094846010208,,1491.952134847641,
4418,-0.07628980278968811,,7.2541943154647015e-06,,0.03737904503941536,,0.10983560234308243,,1492.280170917511,
4419,-0.033365409821271896,,1.7079977624234743e-05,,0.038551345467567444,,0.11004126071929932,,1492.6078333854675,
4420,-0.0621781088411808,,1.3225097063696012e-05,,0.03813209384679794,,0.10901297628879547,,1492.9355871677399,
4421,-0.031501006335020065,,2.69280576503661e-07,,0.03702115640044212,,0.10490158200263977,,1493.2633135318756,
4422,0.0050185490399599075,,2.345408347537159e-06,,0.03727186843752861,,0.1100430116057396,,1493.591470003128,
4423,0.012896598316729069,,2.028699054790195e-05,,0.035789087414741516,,0.10736946761608124,,1493.9197852611542,
4424,-0.006811702158302069,,1.5768058801768348e-05,,0.036794133484363556,,0.10757512599229813,,1494.2470953464508,
4425,0.013825829140841961,,2.3296131530514685e-06,,0.0359896644949913,,0.10695815831422806,,1494.5754024982452,
4426,-0.03827671334147453,,1.639345100556966e-05,,0.03692779317498207,,0.10777903348207474,,1494.9033811092377,
4427,-0.057600997388362885,,6.736021077813348e-06,,0.037334855645895004,,0.1079864352941513,,1495.230997800827,
4428,0.028720542788505554,,3.4392360248602927e-06,,0.0373879112303257,,0.11086388677358627,,1495.5583834648132,
4429,0.020673688501119614,,1.2939766236286232e-07,,0.037044353783130646,,0.10973277688026428,,1495.885820865631,
4430,0.01978861354291439,,8.210774467443116e-06,,0.0369475856423378,,0.10572246462106705,,1496.213698387146,
4431,-0.018046127632260323,,1.086693191609811e-05,,0.039505429565906525,,0.10839775204658508,,1496.541499376297,
4432,0.01229838840663433,,2.242904201921192e-06,,0.04122166708111763,,0.10963169485330582,,1496.8691334724426,
4433,-0.006162507459521294,,6.391023362084525e-06,,0.03871195763349533,,0.1061355248093605,,1497.1968703269958,
4434,-0.02049371972680092,,1.3575120192399481e-06,,0.038367703557014465,,0.10449027270078659,,1497.5243408679962,
4435,0.019054757431149483,,1.111407527787378e-05,,0.03687902167439461,,0.10520831495523453,,1497.8522799015045,
4436,0.02213462069630623,,1.9967264961451292e-05,,0.04001913219690323,,0.10829316824674606,,1498.1795635223389,
4437,0.02004273608326912,,1.2736823009618092e-05,,0.038667142391204834,,0.10633943229913712,,1498.507340669632,
4438,-0.022703971713781357,,7.833342351659667e-06,,0.03935939073562622,,0.10993842780590057,,1498.8355407714844,
4439,-0.005456559360027313,,2.7800042516901158e-06,,0.03758339583873749,,0.11014408618211746,,1499.1632611751556,
4440,-0.004886008333414793,,2.947754637716571e-06,,0.03746498376131058,,0.106545090675354,,1499.491187095642,
4441,-0.004164047073572874,,1.0551814284553984e-06,,0.0377851203083992,,0.10592986643314362,,1499.8188819885254,
4442,-0.033342521637678146,,7.693731276958715e-06,,0.03756488114595413,,0.10716380923986435,,1500.1472444534302,
4443,0.006082660052925348,,4.7044168240972795e-06,,0.03726563602685928,,0.10695815831422806,,1500.4748067855835,
4444,0.00667542265728116,,1.4990283489169087e-05,,0.03704819455742836,,0.106545090675354,,1500.8022780418396,
4445,0.025253143161535263,,1.3258312719699461e-05,,0.037275079637765884,,0.10551679879426956,,1501.1302237510681,
4446,-0.012549549341201782,,6.2620811149827205e-06,,0.037400539964437485,,0.1061355248093605,,1501.4576585292816,
4447,-0.00732747046276927,,2.3605536625836976e-05,,0.03736383840441704,,0.10592986643314362,,1501.7850425243378,
4448,-0.0029787016101181507,,1.1255846402491443e-05,,0.03778180480003357,,0.10736946761608124,,1502.1126952171326,
4449,0.020140554755926132,,1.0292475963069592e-05,,0.0373045913875103,,0.10551854968070984,,1502.4407453536987,
4450,0.04234295338392258,,5.134585990163032e-06,,0.03692403435707092,,0.1061355248093605,,1502.7680633068085,
4451,-0.006162309553474188,,3.3251812965318095e-06,,0.03684644773602486,,0.10572246462106705,,1503.0958976745605,
4452,-0.005740499589592218,,4.507471658143913e-06,,0.03713155910372734,,0.10716380923986435,,1503.423600435257,
4453,0.002811021637171507,,8.410209375142585e-06,,0.03750938922166824,,0.10613377392292023,,1503.7518181800842,
4454,-0.00045220134779810905,,2.4964697331597563e-06,,0.03849764168262482,,0.11004126071929932,,1504.851231098175,
4455,-0.029691603034734726,,2.009569107030984e-05,,0.038634900003671646,,0.1095271110534668,,1505.1794955730438,
4456,0.023305708542466164,,1.3988662431074772e-05,,0.03816409036517143,,0.10582529008388519,,1505.5071594715118,
4457,-0.001721710548736155,,9.407504876435269e-06,,0.03776805102825165,,0.10459134727716446,,1505.8348498344421,
4458,-0.007882156409323215,,4.401182650326518e-06,,0.03727048635482788,,0.10449027270078659,,1506.1625008583069,
4459,-0.029834233224391937,,1.89804165984242e-06,,0.0382208526134491,,0.10531114786863327,,1506.4904856681824,
4460,-0.019244875758886337,,4.0287122260451724e-07,,0.03750540688633919,,0.10418003797531128,,1506.8178696632385,
4461,-0.054422006011009216,,5.206338300922653e-06,,0.03871407359838486,,0.10387155413627625,,1507.1456015110016,
4462,0.06695103645324707,,1.7849282812676392e-05,,0.043254971504211426,,0.11168651282787323,,1507.4733481407166,
4463,-0.0327596589922905,,2.2833089587948052e-06,,0.03931083157658577,,0.10705922544002533,,1507.80176115036,
4464,0.0022107004188001156,,7.6125543273519725e-06,,0.03889046981930733,,0.10520831495523453,,1508.1286098957062,
4465,-0.06249086186289787,,7.5772113632410765e-06,,0.037052981555461884,,0.10229971259832382,,1508.456035375595,
4466,-0.033984843641519547,,1.2560040886455681e-05,,0.03710316866636276,,0.10353365540504456,,1508.7835965156555,
4467,0.027349356561899185,,2.308833245479036e-06,,0.03638830408453941,,0.10531289875507355,,1509.111272096634,
4468,-0.0446433424949646,,1.3808952417093678e-06,,0.0355137400329113,,0.10353365540504456,,1509.439917087555,
4469,-0.013129506260156631,,3.252093847549986e-06,,0.03603070229291916,,0.10551854968070984,,1509.7679352760315,
4470,0.018535172566771507,,1.2099952073185705e-05,,0.036257676780223846,,0.10778078436851501,,1510.0953426361084,
4471,0.005436148028820753,,3.281028853052703e-07,,0.036152616143226624,,0.10675249248743057,,1510.4231760501862,
4472,-0.014420254155993462,,3.3275164241786115e-06,,0.03777232766151428,,0.10551679879426956,,1510.7503900527954,
4473,0.029615214094519615,,8.370138857571874e-06,,0.03726595640182495,,0.10387330502271652,,1511.0779268741608,
4474,0.01613621413707733,,9.647761544329114e-06,,0.03635314479470253,,0.10592986643314362,,1511.4052426815033,
4475,-0.06348728388547897,,1.628063546377234e-05,,0.03633216768503189,,0.10500266402959824,,1511.7341680526733,
4476,0.0559694766998291,,4.133572929276852e-06,,0.03774577006697655,,0.10839775204658508,,1512.0616886615753,
4477,-0.06904830038547516,,1.6057481843745336e-05,,0.038694869726896286,,0.1095271110534668,,1512.3902552127838,
4478,-0.043468035757541656,,1.0558979965935578e-06,,0.037847850471735,,0.1086016595363617,,1512.7177035808563,
4479,0.00969076156616211,,1.3285623936099e-05,,0.03892509639263153,,0.10726489126682281,,1513.0456347465515,
4480,-0.01952941156923771,,1.9270046323072165e-06,,0.0392090305685997,,0.10736771672964096,,1513.3736288547516,
4481,0.005530490539968014,,1.9071725546382368e-05,,0.04277590662240982,,0.11271480470895767,,1513.701271057129,
4482,-0.0012718605576083064,,4.543140676105395e-06,,0.042548418045043945,,0.11292045563459396,,1514.0288343429565,
4483,0.004587536212056875,,7.771547643642407e-06,,0.042242441326379776,,0.11292045563459396,,1514.3570249080658,
4484,-0.022355953231453896,,4.2281550349798636e-07,,0.04569338634610176,,0.11178934574127197,,1514.6851789951324,
4485,-0.08295890688896179,,1.3344701073947363e-05,,0.04076753556728363,,0.11055540293455124,,1515.0137977600098,
4486,0.005383660551160574,,7.070420451782411e-06,,0.04033190384507179,,0.107676200568676,,1515.3414375782013,
4487,-0.052582547068595886,,1.2458152923500165e-05,,0.04011162742972374,,0.10829316824674606,,1515.6691823005676,
4488,-0.016653532162308693,,9.525514883534925e-07,,0.038581911474466324,,0.10849883407354355,,1515.9976937770844,
4489,-0.02921464294195175,,4.920020273857517e-06,,0.0389394611120224,,0.10644225776195526,,1516.3249289989471,
4490,0.006661804858595133,,1.99480837181909e-05,,0.03962124511599541,,0.1083960011601448,,1516.6525671482086,
4491,0.005833997391164303,,1.7639251382206567e-05,,0.03829113394021988,,0.10716205835342407,,1516.9813559055328,
4492,0.009250973351299763,,1.9196899302187376e-05,,0.04001405090093613,,0.10891014337539673,,1517.3084874153137,
4493,-0.008178889751434326,,1.1307848581054714e-05,,0.041531212627887726,,0.11240631341934204,,1517.636084318161,
4494,-0.04226642847061157,,4.683185579779092e-06,,0.04207129776477814,,0.11086388677358627,,1517.9638783931732,
4495,0.009466967545449734,,1.1578790690691676e-05,,0.04216744378209114,,0.10798468440771103,,1518.292056798935,
4496,-0.01855233497917652,,1.5983968637556245e-07,,0.041071031242609024,,0.10891014337539673,,1518.6204760074615,
4497,-0.0064225769601762295,,2.122178193530999e-05,,0.040469877421855927,,0.10849883407354355,,1518.9479625225067,
4498,0.00636910879984498,,1.0318962267774623e-05,,0.039746444672346115,,0.10808751732110977,,1519.275606393814,
4499,0.006255459506064653,,8.702145350980572e-06,,0.040101487189531326,,0.10983560234308243,,1519.6039168834686,
4500,0.02632220834493637,,1.3904901834393968e-06,,0.040175385773181915,,0.11168651282787323,,1519.9316601753235,
4501,-0.007678603753447533,,1.961413181561511e-05,,0.04237108305096626,,0.11364025622606277,,1520.2597517967224,
4502,-0.013308900408446789,,1.4312617167888675e-05,,0.04083479195833206,,0.11281763017177582,,1520.5875036716461,
4503,-0.016887536272406578,,9.363761819258798e-06,,0.041486140340566635,,0.11374308913946152,,1520.915284395218,
4504,-0.0429227389395237,,1.4342043868964538e-05,,0.04241969808936119,,0.1139487475156784,,1521.242430448532,
4505,-0.02438969723880291,,9.224916539096739e-06,,0.04000762104988098,,0.1104525700211525,,1521.5702185630798,
4506,-0.024195732548832893,,1.3038114957453217e-05,,0.038364700973033905,,0.1086016595363617,,1521.8981428146362,
4507,-0.0157859418541193,,5.89562660024967e-07,,0.03715576231479645,,0.1046941727399826,,1522.2261962890625,
4508,-0.0418521985411644,,9.109693564823829e-06,,0.03739079460501671,,0.10346198827028275,,1522.5539000034332,
4509,0.037624698132276535,,1.1748817087209318e-05,,0.03707047551870346,,0.10140541940927505,,1522.8816602230072,
4510,-0.00640969630330801,,5.58184694909869e-07,,0.036369480192661285,,0.10356306284666061,,1523.2097237110138,
4511,0.04687706008553505,,2.6653184249880724e-05,,0.03661153092980385,,0.10140541940927505,,1523.5377881526947,
4512,0.007209682371467352,,1.1496591696413816e-06,,0.036316826939582825,,0.1024336963891983,,1523.8655669689178,
4513,0.026857074350118637,,8.290426194434986e-06,,0.03573660925030708,,0.10435627400875092,,1524.1932063102722,
4514,0.022598592564463615,,7.415030268020928e-06,,0.03697323426604271,,0.10805809497833252,,1524.5209171772003,
4515,-0.022286124527454376,,3.259057621107786e-06,,0.0365743450820446,,0.10312233120203018,,1524.8495478630066,
4516,-0.03625745698809624,,2.2491316485684365e-05,,0.0365944430232048,,0.10517888516187668,,1525.1773200035095,
4517,0.0007654309156350791,,1.7966696077564848e-06,,0.03762827441096306,,0.10592986643314362,,1525.5049669742584,
4518,0.004861544352024794,,1.973672169697238e-06,,0.03661465272307396,,0.10353365540504456,,1525.832512140274,
4519,-0.02061494253575802,,9.998674613598268e-06,,0.036904774606227875,,0.10222804546356201,,1526.1603710651398,
4520,0.007265246473252773,,6.897338607814163e-06,,0.03712340071797371,,0.10147705674171448,,1526.4878907203674,
4521,0.013820962980389595,,8.478036761516705e-06,,0.037358835339546204,,0.10353365540504456,,1526.8154668807983,
4522,0.009441224858164787,,2.910763441832387e-06,,0.0367593877017498,,0.10418003797531128,,1527.1433568000793,
4523,-0.0008879160741344094,,8.72922464623116e-06,,0.03621841222047806,,0.10263936221599579,,1527.4711046218872,
4524,-0.058144740760326385,,6.903324901941232e-06,,0.03647714853286743,,0.10366763919591904,,1527.798846244812,
4525,-0.044554080814123154,,1.2586032426042948e-05,,0.03638526052236557,,0.10037712752819061,,1528.1267764568329,
4526,-0.07221648842096329,,6.789049166400218e-06,,0.03614663705229759,,0.10078669339418411,,1528.4545962810516,
4527,0.011850569397211075,,8.819673894322477e-06,,0.03730284050107002,,0.10346022993326187,,1528.782255411148,
4528,0.0011721551418304443,,8.559355592296924e-06,,0.03853669390082359,,0.10685357451438904,,1529.1098747253418,
4529,0.019960151985287666,,1.3287058209243696e-05,,0.038030851632356644,,0.10705922544002533,,1529.4378547668457,
4530,0.05746287852525711,,4.4150627331873693e-07,,0.0385139174759388,,0.10274042934179306,,1529.7651960849762,
4531,-0.03795044496655464,,1.912386096591945e-06,,0.03920979052782059,,0.10418003797531128,,1530.0933711528778,
4532,0.0006312417681328952,,6.029797077644616e-06,,0.03874889016151428,,0.10500266402959824,,1531.198450088501,
4533,-0.031847160309553146,,1.3693855180463288e-05,,0.039535053074359894,,0.107676200568676,,1531.5260751247406,
4534,0.010093042626976967,,1.78714481080533e-06,,0.03949375078082085,,0.1093214601278305,,1531.8536214828491,
4535,0.026738647371530533,,2.0937911813234678e-06,,0.03974467143416405,,0.1046941727399826,,1532.1816396713257,
4536,-0.06798116862773895,,2.0309998944867402e-06,,0.038984447717666626,,0.10448852181434631,,1532.5090436935425,
4537,0.013509504497051239,,8.728358125154045e-07,,0.03800862655043602,,0.10119800269603729,,1532.8371765613556,
4538,-0.009715366177260876,,1.2176964446553029e-05,,0.038432713598012924,,0.10106576979160309,,1533.1642730236053,
4539,-0.006817130371928215,,4.850944606005214e-07,,0.039712291210889816,,0.10037712752819061,,1533.4918448925018,
4540,-0.022752102464437485,,3.548769598182844e-07,,0.03928685188293457,,0.10140541940927505,,1533.81991314888,
4541,-0.030539583414793015,,7.3022101787501015e-06,,0.03976685553789139,,0.09976015985012054,,1534.1474540233612,
4542,0.06157858297228813,,5.638973107124912e-06,,0.03976457566022873,,0.1005827859044075,,1534.4749388694763,
4543,0.024562396109104156,,2.9661928238056134e-06,,0.04107537120580673,,0.10017147660255432,,1534.8023805618286,
4544,0.03219733387231827,,7.803112566762138e-06,,0.04059585556387901,,0.10160931944847107,,1535.1303398609161,
4545,0.014630177989602089,,1.3012388990318868e-05,,0.04133202135562897,,0.1005827859044075,,1535.458339214325,
4546,-0.004841129761189222,,6.943827884242637e-06,,0.042384251952171326,,0.10325632989406586,,1535.7855939865112,
4547,0.04143640026450157,,3.1144545573624782e-06,,0.04113791882991791,,0.10335740447044373,,1536.1131029129028,
4548,0.028873763978481293,,5.315431280905614e-06,,0.042987991124391556,,0.10387330502271652,,1536.4412219524384,
4549,-0.032831113785505295,,1.1876858479809016e-05,,0.0442340224981308,,0.10551854968070984,,1536.7691390514374,
4550,0.028852123767137527,,8.031282050069422e-06,,0.04582802206277847,,0.11117412149906158,,1537.0967712402344,
4551,-0.03037227876484394,,7.3613523454696406e-06,,0.04627072811126709,,0.11014583706855774,,1537.4247920513153,
4552,0.04217251390218735,,1.4536862181557808e-05,,0.04268661513924599,,0.10654684156179428,,1537.7525973320007,
4553,-0.012678895145654678,,1.2915113984490745e-05,,0.041516777127981186,,0.10325632989406586,,1538.0805568695068,
4554,-0.014174249954521656,,1.3531091099139303e-05,,0.042522259056568146,,0.10644400864839554,,1538.4079751968384,
4555,-0.02656402997672558,,1.0377924809290562e-05,,0.04145456850528717,,0.10592986643314362,,1538.7355871200562,
4556,0.02688613161444664,,9.396505447512027e-06,,0.04173034429550171,,0.10449027270078659,,1539.0632753372192,
4557,0.015854666009545326,,1.4927577467460651e-05,,0.04126500338315964,,0.10449027270078659,,1539.3909184932709,
4558,0.014593218453228474,,1.4363289665197954e-05,,0.041215721517801285,,0.10654684156179428,,1539.7182550430298,
4559,0.00621827645227313,,1.1130250641144812e-06,,0.04174559935927391,,0.1024336963891983,,1540.0467312335968,
4560,0.013758080080151558,,8.293286555272061e-06,,0.041673701256513596,,0.10366588830947876,,1540.3747634887695,
4561,-0.031913574784994125,,3.182493856002111e-06,,0.04041966795921326,,0.10284501314163208,,1540.7026731967926,
4562,-0.016139494255185127,,2.8974629913136596e-06,,0.04004855453968048,,0.10335740447044373,,1541.0306611061096,
4563,-0.05028738081455231,,1.5833717270652414e-06,,0.039655111730098724,,0.10438568890094757,,1541.358238697052,
4564,0.014240369200706482,,1.2347953088465147e-05,,0.039336659014225006,,0.10993842780590057,,1541.6857371330261,
4565,0.022579101845622063,,4.807912318938179e-06,,0.040275681763887405,,0.1095271110534668,,1542.0143682956696,
4566,0.0139816515147686,,3.4151278214267222e-06,,0.03993600606918335,,0.10942429304122925,,1542.342044353485,
4567,-0.03614562377333641,,8.930622357183893e-07,,0.03811923414468765,,0.10551679879426956,,1542.6700999736786,
4568,-0.103858083486557,,8.516757588949986e-06,,0.03831205889582634,,0.10705922544002533,,1542.99707198143,
4569,-0.008420824073255062,,2.192171996284742e-05,,0.03864432871341705,,0.10901297628879547,,1543.3250081539154,
4570,-0.05556141212582588,,4.810955488210311e-06,,0.03937891498208046,,0.11134859919548035,,1543.6528580188751,
4571,0.03202524036169052,,4.715177055913955e-06,,0.037681903690099716,,0.10697459429502487,,1543.9805986881256,
4572,0.010858169756829739,,2.9107150112395175e-06,,0.03757175803184509,,0.10531114786863327,,1544.3087286949158,
4573,0.0010775497648864985,,7.652702151972335e-06,,0.037080127745866776,,0.10685357451438904,,1544.6367087364197,
4574,-0.021590858697891235,,1.1302078746666666e-05,,0.03764350339770317,,0.10572421550750732,,1544.964105606079,
4575,-0.07927282154560089,,9.340769793197978e-06,,0.03704036772251129,,0.10449027270078659,,1545.2920932769775,
4576,0.035064924508333206,,4.765824087371584e-06,,0.03672963008284569,,0.10572421550750732,,1545.6194412708282,
4577,-0.022227294743061066,,4.2326705624873284e-06,,0.03749339282512665,,0.10675249248743057,,1545.9473841190338,
4578,-0.02331371419131756,,1.0605670468066819e-05,,0.03685635328292847,,0.10435627400875092,,1546.2748017311096,
4579,-0.0008702087216079235,,2.0828438209719025e-06,,0.035965193063020706,,0.10476759821176529,,1546.6027500629425,
4580,-0.01743825525045395,,4.731868102680892e-06,,0.03584801033139229,,0.10476759821176529,,1546.930733203888,
4581,-0.021515777334570885,,1.2009967576886993e-05,,0.036920756101608276,,0.10723548382520676,,1547.2585735321045,
4582,0.0010378003353253007,,1.553927177155856e-05,,0.03566896915435791,,0.10517888516187668,,1547.5860977172852,
4583,-0.020785020664334297,,1.9939570847782306e-06,,0.03756781667470932,,0.10615193843841553,,1547.913699388504,
4584,0.034588973969221115,,1.662674912950024e-05,,0.0371248759329319,,0.10723548382520676,,1548.241168498993,
4585,-0.03679199889302254,,1.2202342077216599e-05,,0.03842060640454292,,0.10929203778505325,,1548.5693545341492,
4586,0.017398688942193985,,1.4866180208628066e-05,,0.037243712693452835,,0.1079864352941513,,1548.8966612815857,
4587,0.027624793350696564,,4.545683623291552e-06,,0.037221528589725494,,0.10757512599229813,,1549.224377155304,
4588,-0.006058611907064915,,1.8201727698397008e-06,,0.03664682060480118,,0.10736946761608124,,1549.55220079422,
4589,0.01073672715574503,,1.4299822396424133e-05,,0.037295155227184296,,0.10675249248743057,,1549.8801877498627,
4590,0.05950460955500603,,1.5103045143405325e-06,,0.03859473392367363,,0.10675249248743057,,1550.2083430290222,
4591,-0.06295149773359299,,1.0446286978549324e-05,,0.03880033642053604,,0.10517888516187668,,1550.5359241962433,
4592,0.07817117869853973,,3.0389472271963314e-07,,0.038768358528614044,,0.10517888516187668,,1550.864082813263,
4593,-0.02652500756084919,,1.3784148904960603e-05,,0.0375283844769001,,0.10476759821176529,,1551.191688299179,
4594,0.06414961069822311,,1.0578723049547989e-05,,0.037559542804956436,,0.10641282796859741,,1551.5195960998535,
4595,0.009299807250499725,,7.770149750285782e-06,,0.04003863036632538,,0.10970336943864822,,1551.847068786621,
4596,-0.024281296879053116,,8.237527254095767e-06,,0.03776497021317482,,0.10764677077531815,,1552.1756796836853,
4597,0.04737742617726326,,3.527877879605512e-06,,0.0376875102519989,,0.10764677077531815,,1552.5032086372375,
4598,-0.034104399383068085,,1.3444464457279537e-06,,0.036850396543741226,,0.10600154101848602,,1552.8310346603394,
4599,-0.015156122855842113,,9.064394362212624e-06,,0.037895526736974716,,0.1045067086815834,,1553.1592376232147,
4600,-0.014621772803366184,,7.2925890890473966e-06,,0.03817957267165184,,0.10353365540504456,,1553.4866864681244,
4601,0.030386358499526978,,8.260693903139327e-06,,0.038743067532777786,,0.10592986643314362,,1553.813905954361,
4602,-0.024530505761504173,,1.0151278729608748e-05,,0.04024767130613327,,0.10654684156179428,,1554.1417210102081,
4603,-0.0366889126598835,,2.1186864614719525e-05,,0.03990226984024048,,0.10490158200263977,,1554.4700274467468,
4604,0.023690346628427505,,7.077998816384934e-06,,0.03991018608212471,,0.10551854968070984,,1554.7979762554169,
4605,-0.04269244894385338,,1.8128705050912686e-05,,0.03888998180627823,,0.10592986643314362,,1555.125606060028,
4606,0.018583213910460472,,1.4003288924868684e-05,,0.03882269188761711,,0.10572421550750732,,1555.4530594348907,
4607,-0.05279477313160896,,2.990659595525358e-06,,0.038832973688840866,,0.10860341042280197,,1555.7805671691895,
4608,-0.006704237312078476,,8.6717186320584e-08,,0.038773465901613235,,0.10922037810087204,,1556.1083216667175,
4609,-0.061658553779125214,,1.7834048776421696e-05,,0.03955443948507309,,0.11024866998195648,,1556.4361157417297,
4610,0.042030513286590576,,7.191636541392654e-06,,0.039586734026670456,,0.11220241338014603,,1557.531611919403,
4611,-0.02062670886516571,,1.228880682901945e-05,,0.04073047265410423,,0.11065998673439026,,1557.861077785492,
4612,0.014392836019396782,,1.0888417818932794e-05,,0.03915856406092644,,0.10839775204658508,,1558.1883780956268,
4613,0.02422279864549637,,4.083752173755784e-06,,0.039397839456796646,,0.10963169485330582,,1558.515831232071,
4614,-0.024201473221182823,,1.732800683384994e-06,,0.041475582867860794,,0.10839775204658508,,1558.8437831401825,
4615,-0.009627999737858772,,1.0509251296753064e-05,,0.04095995053648949,,0.10911756008863449,,1559.1719422340393,
4616,0.020581360906362534,,8.016967512958217e-06,,0.039948947727680206,,0.10901472717523575,,1559.4993014335632,
4617,0.0005895191570743918,,5.840182893734891e-06,,0.040611278265714645,,0.10932321101427078,,1559.8264660835266,
4618,-0.031057948246598244,,3.7495749438676285e-06,,0.04137227311730385,,0.10654684156179428,,1560.1539053916931,
4619,-0.02810698002576828,,5.641620646201773e-06,,0.041376568377017975,,0.10922037810087204,,1560.4820322990417,
4620,0.016909174621105194,,1.39229623528081e-05,,0.03923632577061653,,0.10747230052947998,,1560.8094792366028,
4621,-0.007901757024228573,,5.9515446082514245e-06,,0.04057442769408226,,0.10778078436851501,,1561.1369910240173,
4622,-0.03252803161740303,,7.250046110129915e-06,,0.03935842961072922,,0.10592986643314362,,1561.4645335674286,
4623,0.029386278241872787,,3.2905163607210852e-06,,0.03913133218884468,,0.11045432090759277,,1561.7925350666046,
4624,-0.012622412294149399,,2.6590241759549826e-06,,0.039589401334524155,,0.10839775204658508,,1562.1201407909393,
4625,-0.014852132648229599,,1.4233818319553393e-06,,0.038709983229637146,,0.10901472717523575,,1562.4476282596588,
4626,-0.011241626925766468,,3.5242990747974545e-07,,0.03910435736179352,,0.10870624333620071,,1562.7758748531342,
4627,-0.01600819081068039,,8.068366696534213e-06,,0.04018811509013176,,0.11055715382099152,,1563.1039307117462,
4628,-0.03452735021710396,,9.930173291650135e-06,,0.03989573195576668,,0.108911894261837,,1563.4311218261719,
4629,-0.009478691965341568,,2.4310538719873875e-06,,0.04364638403058052,,0.11600705981254578,,1563.7595756053925,
4630,0.01614943891763687,,8.592154699726962e-06,,0.04327976331114769,,0.11826929450035095,,1564.0869517326355,
4631,0.058980297297239304,,1.7156620742753148e-05,,0.04300586134195328,,0.11569857597351074,,1564.4143798351288,
4632,0.03778703510761261,,1.0234815817966592e-05,,0.0417778454720974,,0.1135391816496849,,1564.742136478424,
4633,0.023956965655088425,,5.935196440987056e-06,,0.0432974249124527,,0.11497878283262253,,1565.070173740387,
4634,0.0034004657063633204,,6.247595592867583e-06,,0.04352141544222832,,0.11384766548871994,,1565.3978900909424,
4635,-0.03233199566602707,,4.133960828767158e-06,,0.04010845720767975,,0.11127695441246033,,1565.726300239563,
4636,0.0031043647322803736,,1.0936997796306969e-06,,0.0400555282831192,,0.11189392954111099,,1566.053771018982,
4637,-0.0017697811126708984,,1.7413437944924226e-06,,0.039174530655145645,,0.11127695441246033,,1566.3815014362335,
4638,0.013819477520883083,,1.0306775948265567e-06,,0.03744088485836983,,0.10469592362642288,,1566.7090141773224,
4639,0.001948811928741634,,3.497372290439671e-06,,0.037685733288526535,,0.10654684156179428,,1567.0364336967468,
4640,-0.012966682203114033,,1.1138753507111687e-05,,0.041014380753040314,,0.11045432090759277,,1567.364381313324,
4641,-0.02306067943572998,,4.376864126243163e-06,,0.03992116451263428,,0.10757512599229813,,1567.6919569969177,
4642,0.019651858136057854,,4.821089532924816e-06,,0.04338235780596733,,0.1126137226819992,,1568.0195395946503,
4643,0.023365244269371033,,1.5660338249290362e-05,,0.04183297976851463,,0.10839775204658508,,1568.3477368354797,
4644,0.004750286228954792,,3.3530120617797365e-06,,0.04174639657139778,,0.10839775204658508,,1568.6750438213348,
4645,0.0012574339052662253,,6.336810656648595e-06,,0.04143283888697624,,0.10736946761608124,,1569.0031068325043,
4646,-0.00737163657322526,,3.91423282053438e-06,,0.04260287433862686,,0.10757512599229813,,1569.330492258072,
4647,0.0053952764719724655,,6.974301413720241e-06,,0.04100373014807701,,0.10963169485330582,,1569.6593027114868,
4648,0.026005391031503677,,1.8021539744950132e-06,,0.04053495079278946,,0.10736946761608124,,1569.9867160320282,
4649,0.008279372937977314,,1.983915581149631e-06,,0.04178308695554733,,0.11220241338014603,,1570.315200328827,
4650,-0.05572088062763214,,3.4206964301120024e-06,,0.04223952069878578,,0.10901472717523575,,1570.6429255008698,
4651,0.037174515426158905,,7.191056283772923e-06,,0.04046957567334175,,0.10819210112094879,,1570.9708127975464,
4652,0.020090226083993912,,1.3799336784359184e-06,,0.03875121846795082,,0.10551854968070984,,1571.2984964847565,
4653,-0.021405883133411407,,2.0778226826223545e-05,,0.04012075811624527,,0.10819035023450851,,1571.6265635490417,
4654,0.0211538877338171,,5.1936740419478156e-06,,0.03834804892539978,,0.10407720506191254,,1571.9551947116852,
4655,0.030771559104323387,,2.6282759790774435e-05,,0.03913052752614021,,0.10788186639547348,,1572.2838387489319,
4656,0.034125953912734985,,1.1715765140252188e-05,,0.038120515644550323,,0.10911580920219421,,1572.61168384552,
4657,-0.040243834257125854,,7.3996475293824915e-06,,0.040096428245306015,,0.10788186639547348,,1572.939279794693,
4658,0.0016128676943480968,,1.3321571714186575e-05,,0.04030407965183258,,0.10973452776670456,,1573.266998052597,
4659,0.000616625533439219,,2.8838974230893655e-06,,0.0415692999958992,,0.10685357451438904,,1573.5949048995972,
4660,-0.06626316905021667,,5.144898295839084e-06,,0.04137338325381279,,0.10582529008388519,,1573.9227783679962,
4661,-0.0442967489361763,,1.8610684492159635e-05,,0.040424417704343796,,0.10777903348207474,,1574.2505881786346,
4662,-0.04284864664077759,,2.9712318792007864e-05,,0.044193994253873825,,0.10911756008863449,,1574.5783364772797,
4663,0.04970868304371834,,2.3450993467122316e-06,,0.044197868555784225,,0.10973452776670456,,1574.905787229538,
4664,0.00450764549896121,,3.182360387654626e-06,,0.04263700917363167,,0.1079864352941513,,1575.2333936691284,
4665,-0.021402955055236816,,7.005408406257629e-06,,0.04144188016653061,,0.10695815831422806,,1575.560801267624,
4666,0.06578893959522247,,5.942175448581111e-06,,0.041407760232686996,,0.10736946761608124,,1575.8885803222656,
4667,0.009838510304689407,,4.4629559852182865e-06,,0.0388813242316246,,0.10418003797531128,,1576.216809272766,
4668,0.00430681137368083,,1.0112406016560271e-05,,0.03748956695199013,,0.10479700565338135,,1576.5444128513336,
4669,-0.04004868119955063,,1.2204747690702789e-05,,0.03686625137925148,,0.10510549694299698,,1576.87242770195,
4670,0.02124211937189102,,4.6725663196411915e-06,,0.03685825318098068,,0.10428285598754883,,1577.2000267505646,
4671,0.05618833377957344,,4.076681761944201e-06,,0.03708098828792572,,0.10716380923986435,,1577.5279369354248,
4672,0.029856009408831596,,1.4872602150717285e-05,,0.036337271332740784,,0.10407895594835281,,1577.8557920455933,
4673,0.01000580657273531,,4.780328708875459e-06,,0.036415353417396545,,0.1046941727399826,,1578.1834120750427,
4674,-0.0746949166059494,,3.924077645933721e-06,,0.03693131357431412,,0.10449027270078659,,1578.5112986564636,
4675,-0.0043450878001749516,,4.848277967539616e-06,,0.03666513040661812,,0.10325457900762558,,1578.8393743038177,
4676,0.07083722203969955,,7.072711014188826e-06,,0.036720387637615204,,0.1039743721485138,,1579.1671996116638,
4677,-0.004207937512546778,,1.3193011909606867e-05,,0.03582316264510155,,0.1046941727399826,,1579.4950609207153,
4678,-0.04865196719765663,,8.53599703987129e-06,,0.035864148288965225,,0.10366588830947876,,1579.8226413726807,
4679,-0.032078199088573456,,3.5014247259823605e-05,,0.037373363971710205,,0.10805809497833252,,1580.1507451534271,
4680,-0.03564119711518288,,2.1154321530048037e-06,,0.03654177486896515,,0.10476759821176529,,1580.4780495166779,
4681,-0.023811032995581627,,6.959479605939123e-07,,0.03681998327374458,,0.10394494235515594,,1580.8060040473938,
4682,0.006776399444788694,,9.77558102022158e-06,,0.038079265505075455,,0.10723548382520676,,1581.133639574051,
4683,-0.04040946811437607,,1.2400148989399895e-05,,0.04033306986093521,,0.10888071358203888,,1581.461672782898,
4684,-0.03572011739015579,,6.844720132903603e-07,,0.041215769946575165,,0.10970336943864822,,1581.7891490459442,
4685,-0.02903606742620468,,1.579923446115572e-05,,0.043725576251745224,,0.11463914066553116,,1582.1169774532318,
4686,0.05916069075465202,,7.395658485620515e-07,,0.04585370421409607,,0.11628437042236328,,1582.4444742202759,
4687,-0.011719834990799427,,1.5708975524830748e-06,,0.0459720753133297,,0.11628437042236328,,1582.7727732658386,
4688,-0.03025488369166851,,2.6597370379022323e-05,,0.04568539559841156,,0.11669569462537766,,1583.8760397434235,
4689,-0.036258772015571594,,1.6113181118271314e-05,,0.04592140391469002,,0.11849136650562286,,1584.2040257453918,
4690,-0.07152426242828369,,3.920751368013953e-08,,0.044827479869127274,,0.1158730760216713,,1584.532114982605,
4691,-0.010096692480146885,,5.363753643905511e-06,,0.04686174914240837,,0.11751831322908401,,1584.8596889972687,
4692,0.0071859038434922695,,7.702458788116928e-06,,0.04317626729607582,,0.11463914066553116,,1585.1878383159637,
4693,0.008863172493875027,,1.463051262362569e-06,,0.04258474335074425,,0.1158730760216713,,1585.5158424377441,
4694,0.01904962956905365,,3.7658023757103365e-06,,0.03889822959899902,,0.11093731224536896,,1585.8433196544647,
4695,0.0040917727164924145,,8.214031367970165e-06,,0.041124023497104645,,0.11505042761564255,,1586.1713728904724,
4696,-0.03816608339548111,,3.406547875783872e-06,,0.03753616288304329,,0.11240631341934204,,1586.4984579086304,
4697,0.007661526091396809,,1.2553700798889622e-05,,0.03670947998762131,,0.106545090675354,,1586.8267402648926,
4698,-0.012925644405186176,,1.1950586667808238e-05,,0.03763106092810631,,0.10788186639547348,,1587.1544024944305,
4699,-0.023598555475473404,,8.769645319262054e-06,,0.03761806711554527,,0.10623660683631897,,1587.4820716381073,
4700,-0.047830596566200256,,3.8939177215979726e-08,,0.036702413111925125,,0.10500266402959824,,1587.809443473816,
4701,-0.00644867355003953,,2.153366949642077e-06,,0.03969498723745346,,0.11168651282787323,,1588.137043952942,
4702,0.019088374450802803,,7.842946615710389e-06,,0.038566771894693375,,0.11014408618211746,,1588.4662766456604,
4703,-0.05135791748762131,,7.28943587091635e-06,,0.03737781569361687,,0.10891014337539673,,1588.792573928833,
4704,0.0313262939453125,,1.7589183698873967e-05,,0.03726985678076744,,0.10891014337539673,,1589.120150566101,
4705,-0.018175797536969185,,8.490338245792373e-07,,0.03688589110970497,,0.10613377392292023,,1589.4478697776794,
4706,0.032140906900167465,,8.813414751784876e-06,,0.0367296002805233,,0.10510549694299698,,1589.7754547595978,
4707,-0.0258630458265543,,8.674242053530179e-06,,0.03625785931944847,,0.10479700565338135,,1590.1031866073608,
4708,0.06896479427814484,,1.6061529095168225e-05,,0.03642469644546509,,0.10438568890094757,,1590.43092751503,
4709,-0.02932945266366005,,1.0840542472578818e-06,,0.03588499128818512,,0.10603094846010208,,1590.7587583065033,
4710,-0.01721682772040367,,1.198102836497128e-05,,0.03563176840543747,,0.1045067086815834,,1591.0866882801056,
4711,-0.013578400015830994,,2.2427818748838035e-06,,0.03462330251932144,,0.10418003797531128,,1591.4151611328125,
4712,-0.0367930568754673,,1.2633944606932346e-05,,0.03508663550019264,,0.10633943229913712,,1591.7429583072662,
4713,-0.08585327863693237,,1.2330999197729398e-05,,0.03468090668320656,,0.10407720506191254,,1592.0704748630524,
4714,0.016827696934342384,,6.327630217128899e-06,,0.03531963378190994,,0.10623660683631897,,1592.3983294963837,
4715,0.0477391816675663,,1.8805596482707188e-05,,0.03561373054981232,,0.10829316824674606,,1592.7261772155762,
4716,-0.005135257262736559,,9.65019626164576e-06,,0.03519968315958977,,0.10664792358875275,,1593.0538301467896,
4717,0.03663010150194168,,9.649907042330597e-06,,0.03614712134003639,,0.10623660683631897,,1593.381531715393,
4718,-0.02394780144095421,,1.0618999112921301e-05,,0.03549342602491379,,0.10510549694299698,,1593.7088332176208,
4719,-0.05901569873094559,,3.6618130252463743e-06,,0.03640932962298393,,0.10551679879426956,,1594.0368821620941,
4720,-0.0496450811624527,,5.494188826560276e-06,,0.03795209154486656,,0.10870449244976044,,1594.364488363266,
4721,0.006169857922941446,,1.0197355550189968e-05,,0.03908304497599602,,0.10682415217161179,,1594.692391872406,
4722,-0.026305347681045532,,9.645180398365483e-06,,0.03674454614520073,,0.10438568890094757,,1595.0198156833649,
4723,0.04402061179280281,,3.7552892990788678e-06,,0.03641533851623535,,0.1048998311161995,,1595.3478617668152,
4724,-0.0016232490306720138,,5.311189852363896e-06,,0.03561084344983101,,0.10654684156179428,,1595.675330877304,
4725,-0.03822234645485878,,6.041525466571329e-06,,0.036510687321424484,,0.10880906879901886,,1596.0031549930573,
4726,0.044231824576854706,,4.0752051972958725e-06,,0.037233997136354446,,0.10901472717523575,,1596.3308687210083,
4727,-0.041203830391168594,,7.645514870091574e-07,,0.036319438368082047,,0.10531289875507355,,1596.6586601734161,
4728,-0.006648527458310127,,8.505685400450602e-06,,0.03630592301487923,,0.10449027270078659,,1596.9862654209137,
4729,0.014367694966495037,,1.1463979490144993e-06,,0.03630886599421501,,0.10634118318557739,,1597.3146669864655,
4730,-0.038254741579294205,,1.595112848917779e-06,,0.03602436184883118,,0.1056196317076683,,1597.6425113677979,
4731,-0.06890807300806046,,1.5126535117815365e-06,,0.03612852841615677,,0.10541398078203201,,1597.9704866409302,
4732,0.028346111997961998,,1.91107301361626e-05,,0.037053778767585754,,0.10623660683631897,,1598.2978310585022,
4733,-0.028235072270035744,,5.7807260418485384e-06,,0.036510270088911057,,0.10476759821176529,,1598.6256656646729,
4734,-0.018583424389362335,,2.671066795301158e-05,,0.03823290765285492,,0.108619824051857,,1598.9532625675201,
4735,-0.026665281504392624,,3.784427690334269e-06,,0.038100920617580414,,0.10805809497833252,,1599.2808830738068,
4736,0.02129211463034153,,2.3361255898635136e-06,,0.037682391703128815,,0.10641282796859741,,1599.6084716320038,
4737,-0.029763469472527504,,6.5487779465911444e-06,,0.03730900585651398,,0.10517888516187668,,1599.936160326004,
4738,-0.01807483658194542,,6.362216936395271e-06,,0.03739895671606064,,0.10559021681547165,,1600.2642221450806,
4739,-0.016477439552545547,,9.422507787348877e-07,,0.036926548928022385,,0.10394494235515594,,1600.591548204422,
4740,-0.024136699736118317,,4.840588644583477e-06,,0.035142190754413605,,0.1024336963891983,,1600.9192099571228,
4741,0.013050543144345284,,7.439472028636374e-06,,0.03729589655995369,,0.10641282796859741,,1601.2469363212585,
4742,0.012426559813320637,,1.6397883655372425e-06,,0.03838873282074928,,0.10764677077531815,,1601.5745232105255,
4743,-0.09093175083398819,,3.734052143045119e-06,,0.03789505362510681,,0.10394494235515594,,1601.902382850647,
4744,0.04318452626466751,,7.429665402014507e-06,,0.03834053874015808,,0.10435627400875092,,1602.2296612262726,
4745,-0.014299278147518635,,2.6722054826677777e-06,,0.03618219494819641,,0.10315174609422684,,1602.5580582618713,
4746,0.09563832730054855,,8.500571311742533e-06,,0.03556254133582115,,0.10222804546356201,,1602.8855919837952,
4747,-0.04918748140335083,,2.5617190146931534e-08,,0.035782091319561005,,0.1024336963891983,,1603.2133116722107,
4748,-0.011924807913601398,,2.3947306999616558e-06,,0.03430654853582382,,0.10161107033491135,,1603.5413129329681,
4749,0.009531443007290363,,2.585888694284222e-07,,0.03420371934771538,,0.10325457900762558,,1603.86913728714,
4750,0.012936949729919434,,2.8978683896951907e-09,,0.03430934250354767,,0.10274042934179306,,1604.1971275806427,
4751,-0.0049549005925655365,,9.88405076896015e-07,,0.03539044037461281,,0.10202063620090485,,1604.52512717247,
4752,0.009542777203023434,,3.0126187766654766e-07,,0.03433858975768089,,0.10106576979160309,,1604.8530356884003,
4753,-0.029465429484844208,,1.029784107231535e-05,,0.033480193465948105,,0.10263936221599579,,1605.1806995868683,
4754,0.0069190021604299545,,7.436691703333054e-06,,0.03475475311279297,,0.10271099954843521,,1605.5079462528229,
4755,-0.038940735161304474,,2.9467746571754105e-06,,0.0346052460372448,,0.09955450147390366,,1605.8359558582306,
4756,-0.04655429720878601,,1.1494704267533962e-05,,0.035035181790590286,,0.10088951885700226,,1606.163215637207,
4757,-0.00578807108104229,,8.49154639581684e-06,,0.035519957542419434,,0.10024311393499374,,1606.4916563034058,
4758,-0.03903225064277649,,1.900220559036825e-05,,0.03581046313047409,,0.1008048802614212,,1606.8191974163055,
4759,0.07059840112924576,,4.545580395642901e-06,,0.03527573123574257,,0.09996405988931656,,1607.1467909812927,
4760,0.03451293334364891,,3.0131382118270267e-06,,0.03542398288846016,,0.10346198827028275,,1607.4744925498962,
4761,0.002770164515823126,,6.626513822993729e-06,,0.03656192868947983,,0.1028432622551918,,1607.8023278713226,
4762,-0.014482583850622177,,3.427686010581965e-07,,0.03523801639676094,,0.10407895594835281,,1608.1301944255829,
4763,0.05460819974541664,,7.583016667922493e-07,,0.03617430478334427,,0.1061355248093605,,1608.4579317569733,
4764,0.00735037587583065,,1.324403092439752e-05,,0.03728976100683212,,0.10305066406726837,,1608.7857859134674,
4765,0.009150465950369835,,6.16180457768678e-08,,0.037530988454818726,,0.10449027270078659,,1609.1135048866272,
4766,-0.008923928253352642,,2.6892068490269594e-05,,0.038355644792318344,,0.10387330502271652,,1610.2123415470123,
4767,-0.005702876951545477,,2.0923146166751394e-06,,0.03689328953623772,,0.10078844428062439,,1610.5398271083832,
4768,0.013462617993354797,,4.798872851097258e-06,,0.03725757449865341,,0.10284501314163208,,1610.867304801941,
4769,0.007893597707152367,,1.9710731066879816e-05,,0.03618010878562927,,0.10263936221599579,,1611.195473909378,
4770,0.028684109449386597,,6.4289465626643505e-06,,0.03572091832756996,,0.09996581077575684,,1611.524914741516,
4771,-0.010874450206756592,,1.4042652765056118e-06,,0.036419641226530075,,0.09983182698488235,,1611.8508985042572,
4772,-0.04130593687295914,,1.75829677573347e-06,,0.03722400963306427,,0.10068386048078537,,1612.1785616874695,
4773,-0.03664975240826607,,1.438787057850277e-05,,0.03661958500742912,,0.10017147660255432,,1612.5061540603638,
4774,0.03481950983405113,,1.1563007319637109e-05,,0.037107549607753754,,0.10150648653507233,,1612.83429813385,
4775,-0.03269549831748009,,9.83239988272544e-06,,0.03863643854856491,,0.10245011746883392,,1613.1624081134796,
4776,0.023824257776141167,,1.809531204344239e-05,,0.03840349614620209,,0.10366588830947876,,1613.4898734092712,
4777,0.005539357662200928,,3.1855026918492513e-06,,0.039411142468452454,,0.1019178032875061,,1613.8175508975983,
4778,-0.0683286264538765,,2.608959584904369e-05,,0.0393967479467392,,0.10232912003993988,,1614.145145893097,
4779,-0.0007634818321093917,,4.722414360003313e-06,,0.039851583540439606,,0.10510549694299698,,1614.473090171814,
4780,-0.036368463188409805,,6.9112911660340615e-06,,0.04016301408410072,,0.10181497037410736,,1614.800387620926,
4781,0.008450457826256752,,5.818217232445022e-06,,0.0413375198841095,,0.10644225776195526,,1615.1284532546997,
4782,-0.008979973383247852,,1.1988940968876705e-05,,0.0456334613263607,,0.10644225776195526,,1615.4564204216003,
4783,-0.04719526320695877,,6.658536904069479e-07,,0.04594920575618744,,0.10819035023450851,,1615.7845933437347,
4784,0.0051252697594463825,,9.289438821724616e-06,,0.0410974957048893,,0.1039743721485138,,1616.1125864982605,
4785,0.03195139765739441,,5.089044861961156e-06,,0.04173915833234787,,0.10428285598754883,,1616.4406068325043,
4786,0.03418458253145218,,1.4830771760898642e-05,,0.03849872574210167,,0.10335740447044373,,1616.7688026428223,
4787,0.035201288759708405,,1.9902819985873066e-05,,0.03848320618271828,,0.10160931944847107,,1617.096926689148,
4788,0.03080393187701702,,1.6448302631033584e-05,,0.039155639708042145,,0.09975840896368027,,1617.4252445697784,
4789,0.044721417129039764,,4.722707217297284e-06,,0.039447296410799026,,0.10356306284666061,,1617.7524919509888,
4790,0.009010222740471363,,5.624555342365056e-06,,0.03974905610084534,,0.1039743721485138,,1618.08052110672,
4791,-0.056328993290662766,,4.247063714046817e-07,,0.039939574897289276,,0.10202063620090485,,1618.4084708690643,
4792,-0.007246806286275387,,5.078724370832788e-06,,0.0405789315700531,,0.10222629457712173,,1618.7361316680908,
4793,-0.005276634357869625,,1.49187280840124e-05,,0.039411913603544235,,0.10171215236186981,,1619.0635628700256,
4794,-0.08147302269935608,,1.1266296496614814e-05,,0.038189101964235306,,0.09900917112827301,,1619.3920667171478,
4795,-0.028766803443431854,,1.0464276556376717e-06,,0.0374431312084198,,0.09883294999599457,,1619.7202470302582,
4796,-0.0024232123978435993,,9.857942131930031e-06,,0.03668045625090599,,0.09914318472146988,,1620.047670841217,
4797,-0.04974833503365517,,4.698053089668974e-06,,0.03573558107018471,,0.10017147660255432,,1620.3751633167267,
4798,0.0013605761341750622,,5.417086413217476e-06,,0.035242922604084015,,0.10119975358247757,,1620.7030236721039,
4799,0.022378191351890564,,1.8430000636726618e-07,,0.03529655560851097,,0.10140541940927505,,1621.0313584804535,
4800,-0.04021300747990608,,1.1956973139604088e-05,,0.03554718568921089,,0.10037712752819061,,1621.3593246936798,
4801,-0.020422054454684258,,9.704363947093952e-06,,0.034474924206733704,,0.1005827859044075,,1621.6868879795074,
4802,-0.023275693878531456,,1.806094928724633e-06,,0.033996280282735825,,0.10407895594835281,,1622.0148508548737,
4803,0.019679365679621696,,1.9945142412325367e-05,,0.034134622663259506,,0.10654684156179428,,1622.3427069187164,
4804,0.017973879352211952,,4.110279405722395e-06,,0.03423994407057762,,0.10654684156179428,,1622.6701629161835,
4805,0.019153717905282974,,4.818289653485408e-06,,0.03594125062227249,,0.11045432090759277,,1622.9978754520416,
4806,0.031037651002407074,,8.304231414513197e-06,,0.034875545650720596,,0.10140541940927505,,1623.325716495514,
4807,-0.04480445757508278,,4.159986929153092e-06,,0.03529146686196327,,0.10140541940927505,,1623.65372300148,
4808,0.05802423879504204,,3.726502427525702e-06,,0.03407039865851402,,0.10181672126054764,,1623.9810559749603,
4809,-0.004525735508650541,,2.0488141672103666e-05,,0.03490636125206947,,0.10325632989406586,,1624.3093347549438,
4810,0.03791852667927742,,5.3111384659132455e-06,,0.03568282350897789,,0.10407895594835281,,1624.636920928955,
4811,0.05644039809703827,,1.5531087456110981e-06,,0.03560022637248039,,0.10222804546356201,,1624.9652271270752,
4812,-0.026018595322966576,,8.263715244538616e-06,,0.03625793382525444,,0.10407895594835281,,1625.292568206787,
4813,0.06324023753404617,,2.9878651730541606e-06,,0.03691015765070915,,0.10325632989406586,,1625.6202192306519,
4814,-0.01134796254336834,,1.9325379696510936e-07,,0.03626367449760437,,0.10325632989406586,,1625.9480667114258,
4815,-0.026095790788531303,,6.555288223353273e-07,,0.035761620849370956,,0.10037712752819061,,1626.2759521007538,
4816,0.0487518347799778,,1.170691211882513e-05,,0.03628090023994446,,0.09934884309768677,,1626.6042046546936,
4817,0.023450851440429688,,1.6401417042288813e-06,,0.037015773355960846,,0.09976015985012054,,1626.9318070411682,
4818,-0.07854525744915009,,3.7186334793659626e-06,,0.037210863083601,,0.10078844428062439,,1627.2605590820312,
4819,0.06517207622528076,,6.0453053265518975e-06,,0.0369664765894413,,0.09934884309768677,,1627.5887887477875,
4820,-0.015107371844351292,,5.5818654800532386e-06,,0.03720947727560997,,0.10024311393499374,,1627.9162275791168,
4821,-0.0013174378545954823,,6.3278243942477275e-06,,0.03693009912967682,,0.09900917112827301,,1628.2438476085663,
4822,0.04038739204406738,,1.2318541848799214e-05,,0.03610192611813545,,0.09832055866718292,,1628.5715599060059,
4823,-0.021595915779471397,,2.426051878501312e-06,,0.03655394911766052,,0.10024311393499374,,1628.899723291397,
4824,0.033430662006139755,,1.047191381076118e-05,,0.03730987757444382,,0.10188838839530945,,1629.2277901172638,
4825,0.028009261935949326,,1.4025270502315834e-05,,0.03683089464902878,,0.10024311393499374,,1629.5553731918335,
4826,-0.022612137719988823,,1.4257544535212219e-05,,0.03614361211657524,,0.09900917112827301,,1629.8832638263702,
4827,0.0030834435019642115,,8.879231245373376e-06,,0.0377306193113327,,0.10353365540504456,,1630.2115440368652,
4828,-0.010767304338514805,,2.3025320672331873e-07,,0.03777853399515152,,0.10188838839530945,,1630.5386662483215,
4829,0.036148130893707275,,3.533600647642743e-06,,0.03714962676167488,,0.10312233120203018,,1630.8669803142548,
4830,-0.03972228243947029,,1.1045229257433675e-05,,0.037007421255111694,,0.10106576979160309,,1631.194926738739,
4831,0.019509827718138695,,3.015755055457703e-06,,0.036404918879270554,,0.09914318472146988,,1631.5233500003815,
4832,0.016842922195792198,,5.415277883003e-06,,0.03700719028711319,,0.09955450147390366,,1631.8507723808289,
4833,0.008990786038339138,,1.2267275906197028e-06,,0.03683196008205414,,0.10024311393499374,,1632.1787858009338,
4834,0.003702087327837944,,3.506863095026347e-06,,0.03754490241408348,,0.10353365540504456,,1632.5064768791199,
4835,-0.05519264191389084,,3.552183898136718e-06,,0.03628316521644592,,0.09983182698488235,,1632.8349990844727,
4836,0.023828959092497826,,5.230540409684181e-07,,0.037377748638391495,,0.10188838839530945,,1633.1629140377045,
4837,-0.017963076010346413,,6.794525233999593e-06,,0.03978702425956726,,0.10394494235515594,,1633.4911007881165,
4838,0.017181359231472015,,7.545856533397455e-06,,0.03935154154896736,,0.10353365540504456,,1633.8189306259155,
4839,-0.00781739316880703,,7.95811865828e-06,,0.04021517559885979,,0.1028614416718483,,1634.1471297740936,
4840,-0.07756731659173965,,8.303632057504728e-06,,0.03886628523468971,,0.10353365540504456,,1634.4748270511627,
4841,0.0034783552400767803,,1.7397636611349299e-06,,0.03926467522978783,,0.10435627400875092,,1634.802413225174,
4842,-0.04730776697397232,,5.176879312784877e-06,,0.04160444810986519,,0.10738588124513626,,1635.1303284168243,
4843,0.025474514812231064,,1.763630825735163e-05,,0.04223368316888809,,0.1065632700920105,,1635.458447933197,
4844,-0.044300202280282974,,1.8771665963868145e-06,,0.042277660220861435,,0.10517888516187668,,1636.5589485168457,
4845,0.0222852174192667,,7.16314798410167e-06,,0.03987322747707367,,0.10229971259832382,,1636.887083530426,
4846,0.04125383868813515,,1.77527806499711e-06,,0.03907568007707596,,0.09983182698488235,,1637.2151417732239,
4847,-0.06251537054777145,,5.691657861461863e-06,,0.042124174535274506,,0.10723548382520676,,1637.5431940555573,
4848,0.00034327266621403396,,2.2800736587669235e-06,,0.04078802838921547,,0.10764677077531815,,1637.8708040714264,
4849,0.010669978335499763,,5.655714630847797e-06,,0.04009801894426346,,0.10723548382520676,,1638.1989967823029,
4850,0.03968709707260132,,2.5483705030637793e-05,,0.04039028286933899,,0.10682415217161179,,1638.5267901420593,
4851,-0.023351866751909256,,8.71403517521685e-06,,0.03878010809421539,,0.10705922544002533,,1638.854841709137,
4852,-0.010748740285634995,,1.0699708354877657e-06,,0.03921022266149521,,0.10623660683631897,,1639.1826095581055,
4853,-0.04968041181564331,,1.8988779402207001e-06,,0.03677143529057503,,0.1048998311161995,,1639.5102987289429,
4854,-0.03310752660036087,,1.5533846635662485e-06,,0.03607873246073723,,0.10232912003993988,,1639.8378567695618,
4855,0.012820028699934483,,1.676291140029207e-05,,0.03612888231873512,,0.10253477841615677,,1640.1657555103302,
4856,-0.03559068962931633,,4.2709330045909155e-06,,0.03871802240610123,,0.1056196317076683,,1640.4930684566498,
4857,-0.03916474059224129,,2.934807298515807e-06,,0.03757413476705551,,0.10418003797531128,,1640.8211512565613,
4858,-0.043403804302215576,,5.744018380937632e-06,,0.03809671103954315,,0.10551679879426956,,1641.1484253406525,
4859,0.0502680242061615,,1.879694900708273e-05,,0.037087928503751755,,0.10243194550275803,,1641.475834608078,
4860,-0.027665335685014725,,8.242385774792638e-06,,0.038638681173324585,,0.10520831495523453,,1641.8034553527832,
4861,0.025201432406902313,,6.134202408247802e-07,,0.0393512062728405,,0.10716205835342407,,1642.131718635559,
4862,0.009563698433339596,,1.9897202946594916e-05,,0.039734914898872375,,0.1067507416009903,,1642.459323167801,
4863,-0.010814736597239971,,8.217572940338869e-06,,0.03970792517066002,,0.10664792358875275,,1642.7874128818512,
4864,-0.019105374813079834,,5.851525202160701e-06,,0.03761772811412811,,0.10356306284666061,,1643.115126132965,
4865,0.034925010055303574,,5.035412868892308e-06,,0.03800508752465248,,0.10685357451438904,,1643.442884683609,
4866,-0.005984747316688299,,2.0469504306674935e-05,,0.03703033924102783,,0.10294609516859055,,1643.770426750183,
4867,-0.05015651136636734,,2.5152201033051824e-06,,0.03687101975083351,,0.10253477841615677,,1644.09814119339,
4868,0.0029211114160716534,,1.3510966709873173e-05,,0.03676968440413475,,0.1030489131808281,,1644.4257214069366,
4869,-0.05014645308256149,,7.648653991054744e-06,,0.038407545536756516,,0.10531114786863327,,1644.753521680832,
4870,-0.011243409477174282,,2.525639217765274e-07,,0.0374203659594059,,0.10644225776195526,,1645.0808520317078,
4871,-0.0017160689458251,,5.812851668451913e-06,,0.03653787821531296,,0.10479700565338135,,1645.4086337089539,
4872,-0.014742703177034855,,1.1828477909148205e-05,,0.03679033741354942,,0.1046941727399826,,1645.7359592914581,
4873,-0.01084738690406084,,3.3534197427798063e-06,,0.03567212447524071,,0.10315174609422684,,1646.064011335373,
4874,-0.016141118481755257,,9.89234285952989e-06,,0.03547750413417816,,0.10459134727716446,,1646.3916246891022,
4875,0.024364354088902473,,1.8134916217604768e-06,,0.03660980984568596,,0.10387155413627625,,1646.7190856933594,
4876,0.018262090161442757,,6.700685844407417e-06,,0.037624116986989975,,0.10271099954843521,,1647.0469708442688,
4877,-0.0027653861325234175,,1.330986742686946e-05,,0.038401030004024506,,0.10520831495523453,,1647.3746099472046,
4878,-0.050355665385723114,,1.260754834220279e-05,,0.036537911742925644,,0.10088951885700226,,1647.7023530006409,
4879,0.02208920381963253,,1.7584305169293657e-05,,0.036375876516103745,,0.10212346166372299,,1648.0297584533691,
4880,0.06314679235219955,,4.169448857282987e-06,,0.036183152347803116,,0.10253477841615677,,1648.3575825691223,
4881,-0.050409767776727676,,2.6991558570443885e-06,,0.03442222997546196,,0.10058103501796722,,1648.684861421585,
4882,-0.05217955633997917,,5.491321189765586e-06,,0.03539889305830002,,0.10058103501796722,,1649.0126748085022,
4883,0.04829192906618118,,6.043119810783537e-06,,0.03492850065231323,,0.1030489131808281,,1649.3403837680817,
4884,0.01604923978447914,,1.2358094863884617e-05,,0.035408664494752884,,0.10243194550275803,,1649.6680917739868,
4885,-0.042704228311777115,,1.4217633179214317e-05,,0.035876478999853134,,0.10366588830947876,,1649.9963212013245,
4886,-0.002204188611358404,,1.3629341992782429e-05,,0.036171622574329376,,0.10788186639547348,,1650.3241918087006,
4887,0.03390755504369736,,1.7904897049447754e-06,,0.03687288984656334,,0.10664792358875275,,1650.651905298233,
4888,0.0313756950199604,,1.1292926501482725e-05,,0.03667861223220825,,0.10829316824674606,,1650.9793734550476,
4889,-0.044172000139951706,,2.5811661998886848e-06,,0.036102812737226486,,0.10479700565338135,,1651.3075459003448,
4890,-0.08674196898937225,,9.57746397034498e-06,,0.03576785698533058,,0.10623660683631897,,1651.636539697647,
4891,-0.0007324647740460932,,8.856970453052782e-06,,0.03641169145703316,,0.10993842780590057,,1651.9641749858856,
4892,-0.039064593613147736,,1.4791623470955528e-05,,0.03450881689786911,,0.10500266402959824,,1652.29221200943,
4893,-0.013506414368748665,,4.965999323758297e-06,,0.03548557311296463,,0.1037687212228775,,1652.6202356815338,
4894,0.04942432790994644,,1.4271457985159941e-05,,0.03455999121069908,,0.10366763919591904,,1652.9479434490204,
4895,0.02971935272216797,,2.812808133967337e-06,,0.034745778888463974,,0.10387330502271652,,1653.2751204967499,
4896,-0.014869768172502518,,5.908668185838906e-07,,0.035879094153642654,,0.10346198827028275,,1653.6022336483002,
4897,-0.022175375372171402,,8.584394208810409e-07,,0.036099985241889954,,0.10592811554670334,,1653.9300503730774,
4898,-0.06426983326673508,,6.710234288220818e-07,,0.03658396378159523,,0.10387330502271652,,1654.257604598999,
4899,0.016275253146886826,,8.230946150433738e-06,,0.03769594803452492,,0.10305066406726837,,1654.5852715969086,
4900,-0.0028029168024659157,,3.3650617297098506e-06,,0.03876406326889992,,0.10325632989406586,,1654.9128777980804,
4901,-0.004965609405189753,,4.200212515570456e-06,,0.03889875113964081,,0.10428285598754883,,1655.2406134605408,
4902,0.023248126730322838,,1.1725476269930368e-06,,0.038054000586271286,,0.10438568890094757,,1655.5683825016022,
4903,0.026585033163428307,,2.9805767098878277e-06,,0.03650691360235214,,0.10222804546356201,,1655.8958497047424,
4904,0.06570003926753998,,2.101350219163578e-06,,0.03672168776392937,,0.10202063620090485,,1656.22323513031,
4905,0.025602711364626884,,9.745251190906856e-06,,0.037284139543771744,,0.10078844428062439,,1656.5511538982391,
4906,0.027765383943915367,,1.893360422400292e-05,,0.03768396005034447,,0.10253477841615677,,1656.8787791728973,
4907,0.07481648027896881,,1.0094307981489692e-05,,0.03597714751958847,,0.10222629457712173,,1657.2067906856537,
4908,0.0008399224025197327,,1.4109381481830496e-05,,0.03542870655655861,,0.10232912003993988,,1657.5343685150146,
4909,-0.006917395628988743,,9.684292308520526e-06,,0.03539874777197838,,0.10243194550275803,,1657.8618624210358,
4910,0.029093291610479355,,1.255701863556169e-05,,0.036365803331136703,,0.10366588830947876,,1658.1899905204773,
4911,0.04135492071509361,,7.312364687095396e-06,,0.036327626556158066,,0.10202238708734512,,1658.5175964832306,
4912,0.07667310535907745,,4.874149453826249e-06,,0.03742590174078941,,0.1042846068739891,,1658.8453857898712,
4913,-0.010790912434458733,,7.579292287118733e-06,,0.03651874512434006,,0.10675249248743057,,1659.1725885868073,
4914,0.023354938253760338,,9.039687256517936e-07,,0.035832133144140244,,0.10387330502271652,,1659.5001428127289,
4915,0.008854619227349758,,1.4854599612590391e-05,,0.035481542348861694,,0.10551854968070984,,1659.827651500702,
4916,0.04954592138528824,,7.457751394213119e-07,,0.035361263900995255,,0.10325632989406586,,1660.155481338501,
4917,0.05406700819730759,,2.0834718270634767e-06,,0.03566919267177582,,0.1030489131808281,,1660.4831976890564,
4918,-0.0018275893526151776,,8.623681424069218e-06,,0.036967892199754715,,0.10315174609422684,,1660.8108654022217,
4919,0.024209195747971535,,4.151755547354696e-06,,0.03528033569455147,,0.10181672126054764,,1661.1382744312286,
4920,-0.0034984189551323652,,1.56626276748284e-06,,0.035402290523052216,,0.10161107033491135,,1661.4658639431,
4921,-0.07048124074935913,,1.1076002920162864e-05,,0.03577641770243645,,0.10202238708734512,,1661.7938253879547,
4922,0.05849782004952431,,1.7162336689580115e-06,,0.03535526990890503,,0.10099410265684128,,1662.892914533615,
4923,0.023253655061125755,,2.1087375898787286e-06,,0.03497610241174698,,0.10161107033491135,,1663.2211027145386,
4924,0.031474802643060684,,2.1358489448175533e-06,,0.03471315652132034,,0.10191955417394638,,1663.548700094223,
4925,-0.007686172612011433,,5.699154371541226e-06,,0.033158645033836365,,0.10366763919591904,,1663.8767647743225,
4926,-0.015899047255516052,,4.744570560433203e-06,,0.03388136997818947,,0.10037712752819061,,1664.2042150497437,
4927,0.009789861738681793,,6.143160135252401e-06,,0.03488854318857193,,0.10171215236186981,,1664.53222823143,
4928,0.0690363273024559,,1.963961767614819e-05,,0.034592561423778534,,0.10160931944847107,,1664.859750509262,
4929,0.06012513116002083,,1.7407959603588097e-05,,0.03607245162129402,,0.10592811554670334,,1665.1874661445618,
4930,-0.004207543097436428,,6.924847639311338e-06,,0.03589180111885071,,0.1048998311161995,,1665.5147540569305,
4931,-0.03381172940135002,,6.574225608346751e-06,,0.03448531776666641,,0.10428285598754883,,1665.8424246311188,
4932,-0.009549770504236221,,4.038309270981699e-06,,0.03401973843574524,,0.10140541940927505,,1666.1698286533356,
4933,-0.02232864871621132,,7.546480560449709e-07,,0.03510177880525589,,0.10130083560943604,,1666.4978790283203,
4934,-0.00777463847771287,,1.3264890185382683e-05,,0.03559622913599014,,0.10109517723321915,,1666.8256056308746,
4935,0.008998275734484196,,1.2692681593762245e-05,,0.034813378006219864,,0.1005827859044075,,1667.1538009643555,
4936,0.030268339440226555,,1.0937751540041063e-05,,0.03505085036158562,,0.10305066406726837,,1667.4812932014465,
4937,-0.012866990640759468,,1.462215277570067e-05,,0.03488432988524437,,0.10366763919591904,,1667.808555841446,
4938,-0.009953956119716167,,1.7825051372710732e-06,,0.035876818001270294,,0.10325632989406586,,1668.1362731456757,
4939,-0.008705939166247845,,1.2255673937033862e-05,,0.03485410287976265,,0.10222804546356201,,1668.4640679359436,
4940,0.038466136902570724,,3.2622706385154743e-06,,0.035130731761455536,,0.1042846068739891,,1668.7918033599854,
4941,0.060982830822467804,,5.353597316570813e-07,,0.035199157893657684,,0.10490158200263977,,1669.120034456253,
4942,0.011478385888040066,,5.526431323232828e-06,,0.035696566104888916,,0.10490158200263977,,1669.4482154846191,
4943,-0.01878836192190647,,1.1603465281950776e-05,,0.0352434478700161,,0.10551854968070984,,1669.775964975357,
4944,-0.008724330924451351,,9.576369848218746e-06,,0.0370829738676548,,0.10736946761608124,,1670.103716135025,
4945,0.058009471744298935,,2.7113692340208218e-06,,0.035746701061725616,,0.10407895594835281,,1670.431911945343,
4946,0.006310703698545694,,7.865260158723686e-06,,0.03559649735689163,,0.10397612303495407,,1670.7597551345825,
4947,0.04027227312326431,,5.537166089197854e-06,,0.036846112459897995,,0.10675249248743057,,1671.0874757766724,
4948,-0.0214117169380188,,1.273610359930899e-05,,0.03528819605708122,,0.10366763919591904,,1671.415720462799,
4949,0.04668350890278816,,1.6462478015455417e-05,,0.03663412854075432,,0.10222804546356201,,1671.7430324554443,
4950,0.005509871058166027,,5.8604559853847604e-06,,0.03884414583444595,,0.10808751732110977,,1672.070410490036,
4951,0.0033147893846035004,,1.0134219337487593e-05,,0.03985215350985527,,0.10819035023450851,,1672.3982110023499,
4952,0.0077521344646811485,,1.4934162209101487e-05,,0.03861504793167114,,0.10315174609422684,,1672.7261984348297,
4953,0.009655374102294445,,1.3879352991352789e-05,,0.036838348954916,,0.10232912003993988,,1673.0536320209503,
4954,-0.021798601374030113,,6.633287739532534e-06,,0.03907167911529541,,0.10490158200263977,,1673.3818945884705,
4955,0.00589939346536994,,1.8705886759562418e-06,,0.03733961284160614,,0.1042846068739891,,1673.7100434303284,
4956,0.005144219379872084,,7.559609002782963e-06,,0.03753870725631714,,0.10407895594835281,,1674.0377442836761,
4957,0.019550444558262825,,3.8768462218286e-06,,0.03788362815976143,,0.10551854968070984,,1674.3652489185333,
4958,-0.0007199239335022867,,8.157474439940415e-06,,0.03817066177725792,,0.10551854968070984,,1674.693166255951,
4959,0.014708290807902813,,2.4260459667857504e-06,,0.03728003054857254,,0.10222804546356201,,1675.021122455597,
4960,-0.0347076877951622,,5.876592240383616e-06,,0.03546784073114395,,0.10263936221599579,,1675.3492665290833,
4961,0.016036996617913246,,5.1917118071287405e-06,,0.03556891158223152,,0.10510724782943726,,1675.6767511367798,
4962,-0.04584011062979698,,7.139012723200722e-06,,0.036373648792505264,,0.10294784605503082,,1676.0041100978851,
4963,0.04139690473675728,,2.3726895506115397e-06,,0.034366145730018616,,0.10767795145511627,,1676.33203458786,
4964,0.019030187278985977,,4.839613438889501e-07,,0.03377843648195267,,0.10407895594835281,,1676.6598269939423,
4965,-0.010991765186190605,,1.2951612006872892e-05,,0.03377813100814819,,0.10222804546356201,,1676.9880232810974,
4966,0.028747085481882095,,7.5515690696192905e-06,,0.0328897088766098,,0.10305066406726837,,1677.3161787986755,
4967,0.03434477746486664,,8.5371302702697e-06,,0.03454742953181267,,0.10027254372835159,,1677.6436250209808,
4968,0.034174125641584396,,1.2272409549041186e-05,,0.03413193300366402,,0.09975840896368027,,1677.971445798874,
4969,0.05187176540493965,,4.9154446060128976e-06,,0.033048104494810104,,0.10366763919591904,,1678.2990443706512,
4970,-0.056420616805553436,,1.2928992418892449e-06,,0.03356115520000458,,0.10099410265684128,,1678.626975774765,
4971,0.07071944326162338,,7.332445875363192e-06,,0.036069922149181366,,0.10171215236186981,,1678.9549231529236,
4972,-0.015369093045592308,,9.067083738045767e-06,,0.03550735116004944,,0.1028432622551918,,1679.2821552753448,
4973,-0.017330743372440338,,3.178124643454794e-06,,0.036151692271232605,,0.10263761132955551,,1679.6105179786682,
4974,-0.03689489886164665,,8.256165529019199e-07,,0.03418831154704094,,0.10222804546356201,,1679.93798995018,
4975,-0.02501203678548336,,4.225567408866482e-06,,0.035928547382354736,,0.10160931944847107,,1680.2658064365387,
4976,-0.05445330590009689,,1.1674957022478338e-05,,0.03669308125972748,,0.10119800269603729,,1680.5937082767487,
4977,-0.0399346686899662,,6.95346955126297e-07,,0.03798047453165054,,0.10150648653507233,,1680.921993970871,
4978,-0.003159347688779235,,5.044572617407539e-07,,0.03859424963593483,,0.1028432622551918,,1681.2507531642914,
4979,-0.059104278683662415,,4.244617684889818e-06,,0.04172351583838463,,0.10531114786863327,,1681.578953742981,
4980,-0.08561760932207108,,3.547937240000465e-06,,0.03864683955907822,,0.10078669339418411,,1681.9066610336304,
4981,-0.07324202358722687,,1.113148573494982e-05,,0.04259609431028366,,0.10394494235515594,,1682.2344179153442,
4982,0.022668499499559402,,1.5241228538798168e-05,,0.04138011112809181,,0.10438568890094757,,1682.5619871616364,
4983,-0.055344123393297195,,6.6264847191632725e-06,,0.03822842612862587,,0.1028432622551918,,1682.8903005123138,
4984,-0.038528211414813995,,4.473863100429298e-06,,0.04062069207429886,,0.10335740447044373,,1683.2174830436707,
4985,-0.008023225702345371,,8.651755706523545e-06,,0.04181147366762161,,0.10559021681547165,,1683.5457620620728,
4986,0.024132506921887398,,1.019396586343646e-05,,0.04238782823085785,,0.10476759821176529,,1683.87300157547,
4987,0.02071334607899189,,1.3688573972103768e-06,,0.03730818256735802,,0.10140366852283478,,1684.200917005539,
4988,0.010999474674463272,,2.2752403765480267e-06,,0.034183453768491745,,0.09955275058746338,,1684.5283961296082,
4989,0.02965988591313362,,7.108301815605955e-06,,0.03365990146994591,,0.10150648653507233,,1684.8562169075012,
4990,-0.00975765660405159,,1.142975361290155e-05,,0.03433343395590782,,0.10253477841615677,,1685.18510556221,
4991,-0.012444968335330486,,1.4851622836431488e-05,,0.03223351389169693,,0.10058103501796722,,1685.5127294063568,
4992,-0.029514160007238388,,3.8725789863747195e-07,,0.032166194170713425,,0.10047820955514908,,1685.840808391571,
4993,0.013736503198742867,,3.981283498433186e-06,,0.031169839203357697,,0.10119975358247757,,1686.1688907146454,
4994,0.005008593667298555,,9.10479047888657e-06,,0.03054097853600979,,0.10202238708734512,,1686.4960889816284,
4995,-0.0187031589448452,,1.614756001799833e-05,,0.031033899635076523,,0.10119975358247757,,1686.8242127895355,
4996,0.038501448929309845,,1.691285979177337e-05,,0.031077057123184204,,0.09996581077575684,,1687.1516256332397,
4997,-0.0015588687965646386,,3.919155005860375e-06,,0.03158169984817505,,0.10037712752819061,,1687.4795062541962,
4998,0.00854643527418375,,2.595003707028809e-06,,0.0318809449672699,,0.10171215236186981,,1687.8070735931396,
4999,-0.04971746727824211,,9.323794643023575e-07,,0.03312486782670021,,0.1046941727399826,,1688.1349794864655,
5000,0.013306035660207272,,6.27484905635356e-06,,0.03296644240617752,,0.10078669339418411,,1688.4625265598297,
5001,0.018578272312879562,,6.056893653294537e-06,,0.034214604645967484,,0.10407720506191254,,1689.568751335144,
5002,0.016908589750528336,,2.4062270313152112e-05,,0.034508075565099716,,0.10109517723321915,,1689.8970606327057,
5003,0.019935373216867447,,1.018925104290247e-05,,0.033764228224754333,,0.1037687212228775,,1690.225035905838,
5004,-0.04391006380319595,,8.68952429300407e-06,,0.034702252596616745,,0.10294609516859055,,1690.5524578094482,
5005,0.004590566270053387,,1.4268973700382048e-06,,0.0344887301325798,,0.10274042934179306,,1690.8807744979858,
5006,-0.017929594963788986,,1.0802451470226515e-05,,0.034422051161527634,,0.10366588830947876,,1691.2084188461304,
5007,-0.06848122924566269,,9.845979548117612e-06,,0.033562615513801575,,0.10346022993326187,,1691.5360751152039,
5008,0.03080793470144272,,2.38863344748097e-06,,0.03384492173790932,,0.10366588830947876,,1691.8645589351654,
5009,0.007475289050489664,,5.107448828312044e-07,,0.03288647159934044,,0.10356306284666061,,1692.1930088996887,
5010,-0.034501101821660995,,2.0137101728323614e-06,,0.03345103561878204,,0.1039743721485138,,1692.521214723587,
5011,-0.027881214395165443,,8.384738066524733e-06,,0.032911937683820724,,0.10130083560943604,,1692.848269701004,
5012,-0.017152070999145508,,2.040883600784582e-06,,0.03331300988793373,,0.1048998311161995,,1693.1763577461243,
5013,0.04056617617607117,,7.262317467393586e-06,,0.034325480461120605,,0.10366588830947876,,1693.5042061805725,
5014,0.0033548998180776834,,2.904607072196086e-06,,0.03583832085132599,,0.1067507416009903,,1693.831901550293,
5015,0.027253249660134315,,1.161308887276391e-06,,0.03554302826523781,,0.10695640742778778,,1694.159831047058,
5016,0.025250190868973732,,9.74401700659655e-06,,0.037798922508955,,0.1123034879565239,,1694.487158536911,
5017,-0.0024294310715049505,,2.5144152004941134e-07,,0.035445451736450195,,0.10849883407354355,,1694.8144028186798,
5018,-0.06828365474939346,,5.457098268379923e-06,,0.03545558825135231,,0.10788186639547348,,1695.142406463623,
5019,0.06616778671741486,,6.004442184348591e-06,,0.03675677254796028,,0.10891014337539673,,1695.4702603816986,
5020,-0.013684350997209549,,5.284957296680659e-06,,0.03732500597834587,,0.10911580920219421,,1695.7977583408356,
5021,0.007975809276103973,,1.0407869922346435e-05,,0.03766786679625511,,0.1067507416009903,,1696.1258161067963,
5022,-0.03313511610031128,,8.420739504799712e-06,,0.03577194735407829,,0.1046941727399826,,1696.454129934311,
5023,0.034141167998313904,,5.7071038099820726e-06,,0.03558291494846344,,0.10613377392292023,,1696.7820501327515,
5024,-0.0032306420616805553,,3.0802557375864126e-06,,0.037572287023067474,,0.10623660683631897,,1697.109901189804,
5025,-0.0015498423017561436,,8.037429324758705e-06,,0.03803332895040512,,0.10901297628879547,,1697.4375309944153,
5026,-0.0190401803702116,,7.236248166009318e-06,,0.03637108579277992,,0.10623660683631897,,1697.7652380466461,
5027,-0.028972363099455833,,5.525196684175171e-06,,0.035316795110702515,,0.106545090675354,,1698.0935754776,
5028,0.0438862182199955,,1.1990345228696242e-05,,0.03653303161263466,,0.10716205835342407,,1698.4211254119873,
5029,0.04318024218082428,,2.28145950131875e-06,,0.036174967885017395,,0.10993842780590057,,1698.7487852573395,
5030,-0.02935263328254223,,8.43318321130937e-06,,0.039687883108854294,,0.1123034879565239,,1699.0763421058655,
5031,0.00229309918358922,,9.555869837640785e-07,,0.03877219185233116,,0.10993842780590057,,1699.404275894165,
5032,-0.04280802607536316,,9.176617822959088e-06,,0.03973032906651497,,0.1104525700211525,,1699.7312815189362,
5033,-0.028579041361808777,,1.8170213706980576e-06,,0.03752296045422554,,0.1093214601278305,,1700.0589470863342,
5034,0.03777142986655235,,6.039956588210771e-06,,0.037406302988529205,,0.10500266402959824,,1700.3866772651672,
5035,-0.017248859629034996,,6.087021120038116e-06,,0.03539634868502617,,0.10479700565338135,,1700.7144927978516,
5036,-0.07341593503952026,,3.503346079014591e-06,,0.0371415875852108,,0.1093214601278305,,1701.0422494411469,
5037,-0.025754259899258614,,1.861445707618259e-05,,0.037322916090488434,,0.10592811554670334,,1701.3697464466095,
5038,0.02680249698460102,,1.4727637562828022e-06,,0.036006078124046326,,0.10510549694299698,,1701.6975104808807,
5039,0.02043692022562027,,5.109403900860343e-06,,0.03491216525435448,,0.10315174609422684,,1702.0248889923096,
5040,0.004756802227348089,,4.520562470133882e-06,,0.03514754772186279,,0.10294609516859055,,1702.3525183200836,
5041,0.0214874055236578,,1.512973085482372e-05,,0.03652983903884888,,0.10592811554670334,,1702.6799130439758,
5042,-0.04018435254693031,,3.0707101927873737e-07,,0.03577781096100807,,0.1048998311161995,,1703.0081942081451,
5043,0.02633954957127571,,9.679835784481838e-06,,0.035319551825523376,,0.1048998311161995,,1703.3359537124634,
5044,-0.01174719538539648,,8.333212463185191e-06,,0.034420669078826904,,0.10510549694299698,,1703.663690328598,
5045,-0.02773411013185978,,1.3745005162490997e-05,,0.03463900834321976,,0.10418003797531128,,1703.991557598114,
5046,0.010798361152410507,,1.2472493153836695e-06,,0.03355906531214714,,0.10438568890094757,,1704.3195495605469,
5047,0.025688275694847107,,4.71189650852466e-06,,0.034313227981328964,,0.10428285598754883,,1704.6470215320587,
5048,0.006657824385911226,,1.131150474975584e-05,,0.03409164771437645,,0.10572246462106705,,1704.9749374389648,
5049,0.027384819462895393,,6.684165896331251e-07,,0.03499719128012657,,0.10551679879426956,,1705.3032705783844,
5050,0.002771437168121338,,1.4217308489605784e-05,,0.034509338438510895,,0.10603094846010208,,1705.6322665214539,
5051,0.011986436322331429,,3.895411737175891e-06,,0.03484790772199631,,0.10520831495523453,,1705.9599394798279,
5052,-0.011014201678335667,,7.579884595543263e-07,,0.03481845185160637,,0.10644225776195526,,1706.2882125377655,
5053,0.038229916244745255,,5.048236744187307e-06,,0.035697318613529205,,0.10685357451438904,,1706.6161499023438,
5054,-0.01908823288977146,,7.952664418553468e-06,,0.035161156207323074,,0.106545090675354,,1706.944453239441,
5055,0.025877324864268303,,6.293039405136369e-06,,0.03488324582576752,,0.10582529008388519,,1707.272691488266,
5056,-0.010483678430318832,,2.3404973035212606e-06,,0.03569052368402481,,0.10849883407354355,,1707.599995136261,
5057,0.012528757564723492,,9.585174893800286e-07,,0.034895990043878555,,0.10479700565338135,,1707.9276082515717,
5058,-0.0070622507482767105,,1.4236267816158943e-05,,0.034901950508356094,,0.10623660683631897,,1708.25537109375,
5059,-0.00128893309738487,,2.8458583756219014e-07,,0.03469179570674896,,0.10510549694299698,,1708.5833847522736,
5060,0.09673839062452316,,2.6391801384306746e-06,,0.03405904769897461,,0.10335740447044373,,1708.9109983444214,
5061,-0.03207763656973839,,9.397897883900441e-06,,0.03260166943073273,,0.10438568890094757,,1709.2391064167023,
5062,0.06432779133319855,,4.970832378603518e-06,,0.03236448019742966,,0.10274042934179306,,1709.567137479782,
5063,-0.02369912527501583,,2.172718950532726e-06,,0.03287461772561073,,0.1028432622551918,,1709.8949222564697,
5064,-0.03365635871887207,,1.0236693924525753e-05,,0.03248582035303116,,0.1019178032875061,,1710.2232444286346,
5065,-0.0036714004818350077,,6.090054284868529e-06,,0.03256378695368767,,0.10428285598754883,,1710.5512301921844,
5066,-0.009035727009177208,,6.1727464526484255e-06,,0.032392315566539764,,0.10335740447044373,,1710.87868142128,
5067,0.002964847022667527,,6.999139259278309e-06,,0.033102475106716156,,0.1048998311161995,,1711.2067155838013,
5068,0.015570244751870632,,9.292849426856264e-06,,0.03306243196129799,,0.10438568890094757,,1711.5350744724274,
5069,-0.005334505811333656,,8.47205228637904e-06,,0.0327339768409729,,0.10294609516859055,,1711.862948179245,
5070,0.02767886035144329,,5.256039912637789e-06,,0.033548519015312195,,0.10346022993326187,,1712.191235780716,
5071,-0.008233410306274891,,6.5364852162019815e-06,,0.03427213430404663,,0.10212346166372299,,1712.5186352729797,
5072,0.03143655136227608,,9.44729799812194e-06,,0.034170687198638916,,0.10222629457712173,,1712.8463232517242,
5073,0.008181312121450901,,1.3190949175623246e-05,,0.03411934897303581,,0.10346198827028275,,1713.1740713119507,
5074,-0.03540273755788803,,1.811960646591615e-05,,0.035332947969436646,,0.10500441491603851,,1713.5017511844635,
5075,0.0362086184322834,,5.296423751133261e-06,,0.03567101061344147,,0.10449027270078659,,1713.8290703296661,
5076,0.01923368126153946,,1.4576010471500922e-05,,0.03440539166331291,,0.10253477841615677,,1714.156822681427,
5077,0.02107127197086811,,1.0519120223762002e-05,,0.035716768354177475,,0.10551679879426956,,1714.4854407310486,
5078,-0.032239411026239395,,3.321238182252273e-06,,0.03473518788814545,,0.10438568890094757,,1714.8129642009735,
5079,0.02336231805384159,,4.9638852033240255e-06,,0.03513646870851517,,0.10644225776195526,,1715.9164655208588,
5080,-0.018265200778841972,,6.120017133071087e-06,,0.03521276265382767,,0.10366588830947876,,1716.2441198825836,
5081,-0.02519856207072735,,5.101886017655488e-06,,0.035630300641059875,,0.10582529008388519,,1716.5721220970154,
5082,-0.0032659827265888453,,9.770176802703645e-06,,0.03548894077539444,,0.10613377392292023,,1716.8996381759644,
5083,0.01821768283843994,,1.6132638847921044e-05,,0.03678852319717407,,0.10551679879426956,,1717.2269883155823,
5084,-0.013664447702467442,,4.482571824837578e-08,,0.03588712960481644,,0.1074705496430397,,1717.5546956062317,
5085,-0.013179149478673935,,9.503031833446585e-06,,0.036972202360630035,,0.10798468440771103,,1717.8827948570251,
5086,0.058900702744722366,,1.0366383321525063e-05,,0.0373491570353508,,0.1039743721485138,,1718.21027135849,
5087,0.0760384202003479,,1.1175456165801734e-05,,0.038279104977846146,,0.10335740447044373,,1718.5380628108978,
5088,0.05657045170664787,,8.804274330032058e-06,,0.0374874547123909,,0.10531114786863327,,1718.8657793998718,
5089,-0.04847788065671921,,1.1622713827819098e-05,,0.03784686699509621,,0.10695640742778778,,1719.1933298110962,
5090,0.016346599906682968,,1.5076218005560804e-05,,0.03764667734503746,,0.1046941727399826,,1719.5209436416626,
5091,0.04480389505624771,,1.0298378583684098e-05,,0.037504732608795166,,0.10294609516859055,,1719.848196029663,
5092,0.016452869400382042,,8.246278412116226e-06,,0.035753216594457626,,0.10500266402959824,,1720.1765117645264,
5093,0.0333205945789814,,2.028235712714377e-06,,0.03407694771885872,,0.10428285598754883,,1720.504142522812,
5094,-0.07438008487224579,,1.4226688108465169e-05,,0.034422386437654495,,0.1039743721485138,,1720.8315513134003,
5095,0.004192905500531197,,1.6903885580177302e-06,,0.03454936668276787,,0.10459134727716446,,1721.1588802337646,
5096,0.08289439976215363,,1.5326279026339762e-05,,0.033836282789707184,,0.10387155413627625,,1721.48637342453,
5097,-0.0010307872435078025,,1.3703171362067224e-06,,0.033916961401700974,,0.10253477841615677,,1721.8143231868744,
5098,-0.01661260426044464,,1.1797275192293455e-06,,0.034666676074266434,,0.10027254372835159,,1722.1417875289917,
5099,0.01572551392018795,,6.596868843189441e-06,,0.03427010029554367,,0.09883294999599457,,1722.4697649478912,
5100,-0.024236172437667847,,2.7878538730874425e-06,,0.03487251698970795,,0.10027254372835159,,1722.7973721027374,
5101,-0.05489605665206909,,1.0366711649112403e-05,,0.03298080340027809,,0.100992351770401,,1723.125336408615,
5102,0.009892825968563557,,2.194416310885572e-06,,0.03295460343360901,,0.100992351770401,,1723.4532086849213,
5103,0.07941508293151855,,3.360366065408016e-07,,0.03277814760804176,,0.10160931944847107,,1723.7811887264252,
5104,0.03045116551220417,,1.0295362926626694e-06,,0.033036570996046066,,0.10037537664175034,,1724.1090931892395,
5105,-0.004033755976706743,,7.867254225857323e-07,,0.03315846621990204,,0.09811490029096603,,1724.4365758895874,
5106,0.02500109188258648,,9.441370821150485e-06,,0.032933205366134644,,0.09873011708259583,,1724.7645404338837,
5107,0.03516366705298424,,1.7890706658363342e-06,,0.03314894437789917,,0.10171215236186981,,1725.0925765037537,
5108,0.049300022423267365,,1.2859511116403155e-05,,0.03354277089238167,,0.09934884309768677,,1725.4200851917267,
5109,-0.0018515753326937556,,2.1043781543994555e-06,,0.03391086310148239,,0.10294609516859055,,1725.747989654541,
5110,-0.0028065512888133526,,4.961063382324937e-07,,0.03430448845028877,,0.100992351770401,,1726.0755298137665,
5111,-0.1010158509016037,,1.2726288787234807e-06,,0.03352687880396843,,0.10037537664175034,,1726.4030086994171,
5112,-0.030188551172614098,,6.705409305141075e-06,,0.03273097425699234,,0.09996581077575684,,1726.730657339096,
5113,0.006686085369437933,,3.581451892387122e-06,,0.032286982983350754,,0.10119975358247757,,1727.0584785938263,
5114,-0.02646009437739849,,1.0321796253265347e-05,,0.03225209563970566,,0.09790924191474915,,1727.386028289795,
5115,0.03659309446811676,,4.970781446900219e-06,,0.03280577436089516,,0.0987318679690361,,1727.7134037017822,
5116,0.01589755341410637,,3.6454712244449183e-06,,0.03343040496110916,,0.09862729907035828,,1728.0409076213837,
5117,-0.004126983694732189,,3.514124955472653e-06,,0.032763898372650146,,0.10017147660255432,,1728.3681509494781,
5118,-0.0046353647485375404,,3.856787770928349e-06,,0.03281069174408913,,0.10017147660255432,,1728.6956000328064,
5119,0.009523523040115833,,8.121878636302426e-06,,0.03240586817264557,,0.0987318679690361,,1729.0229785442352,
5120,0.0059326631017029285,,2.4662642772455e-06,,0.0328269861638546,,0.09996405988931656,,1729.3507845401764,
5121,0.020060788840055466,,1.3352915857467451e-06,,0.03343493491411209,,0.10037712752819061,,1729.6784896850586,
5122,0.030980490148067474,,8.623471330793109e-06,,0.033018842339515686,,0.09893753379583359,,1730.0068457126617,
5123,-0.024101438000798225,,1.2142146488258732e-07,,0.0341368243098259,,0.09739335626363754,,1730.3346180915833,
5124,0.04612649977207184,,1.6955777937255334e-06,,0.035465944558382034,,0.09944991767406464,,1730.662981748581,
5125,0.021052055060863495,,1.392248032061616e-05,,0.03744516149163246,,0.10271099954843521,,1730.9905817508698,
5126,0.013656296767294407,,5.547374257730553e-06,,0.03738483786582947,,0.10106576979160309,,1731.318032026291,
5127,-0.014478113502264023,,3.1734207368572243e-06,,0.03760569915175438,,0.09983182698488235,,1731.6458480358124,
5128,0.009248645044863224,,9.179869266517926e-06,,0.03681406006217003,,0.09983182698488235,,1731.9735324382782,
5129,0.05479443445801735,,3.201619165338343e-06,,0.037839874625205994,,0.10271099954843521,,1732.301664352417,
5130,-0.03250126913189888,,1.0437724085932132e-05,,0.03626863285899162,,0.1019178032875061,,1732.6298739910126,
5131,-0.05061892047524452,,6.847928034403594e-06,,0.036637354642152786,,0.10065444558858871,,1732.9575576782227,
5132,0.032726187258958817,,8.134870768117253e-06,,0.03646541386842728,,0.10065444558858871,,1733.2850575447083,
5133,-0.04378549009561539,,1.8594906578073278e-05,,0.036043573170900345,,0.10027254372835159,,1733.612738609314,
5134,-0.006467764265835285,,7.0016549216234125e-06,,0.03899810463190079,,0.10394494235515594,,1733.940336227417,
5135,0.0072737024165689945,,6.841980280114512e-07,,0.040365070104599,,0.10682415217161179,,1734.267690896988,
5136,0.006326948292553425,,5.628289727610536e-06,,0.041817400604486465,,0.1065632700920105,,1734.5953903198242,
5137,-0.007210025563836098,,4.146595074416837e-06,,0.03755073994398117,,0.10188838839530945,,1734.9231016635895,
5138,-0.009117569774389267,,3.941280738217756e-06,,0.03687693923711777,,0.10106576979160309,,1735.2503771781921,
5139,-0.005717133637517691,,5.4719721447327174e-06,,0.036226145923137665,,0.1000668928027153,,1735.577956199646,
5140,-0.02599947899580002,,9.612713256501593e-06,,0.035751823335886,,0.10037537664175034,,1735.9052727222443,
5141,-0.0240531824529171,,1.3069076885585673e-05,,0.03503808751702309,,0.10037537664175034,,1736.2326192855835,
5142,0.03920065611600876,,1.058227826433722e-05,,0.03345377370715141,,0.09749792516231537,,1736.5602807998657,
5143,-0.013647837564349174,,6.396832759492099e-06,,0.03294987604022026,,0.09955450147390366,,1736.8875637054443,
5144,-0.02014164812862873,,1.1326628523988802e-08,,0.03351762890815735,,0.10099410265684128,,1737.2149648666382,
5145,-0.028190918266773224,,2.0035382419791858e-07,,0.034591685980558395,,0.09831880778074265,,1737.5427358150482,
5146,0.018279051408171654,,1.1251979685766855e-06,,0.03545977547764778,,0.10016972571611404,,1737.8708002567291,
5147,0.012314715422689915,,6.348662736854749e-06,,0.038848649710416794,,0.10253477841615677,,1738.1987400054932,
5148,0.023184141144156456,,1.8424478184897453e-05,,0.03984786197543144,,0.10294609516859055,,1738.5265369415283,
5149,-0.04900365695357323,,1.8395450751995668e-05,,0.0399472713470459,,0.10271099954843521,,1738.8544039726257,
5150,-0.062263768166303635,,1.2500905540946405e-05,,0.04171629250049591,,0.10600154101848602,,1739.1813390254974,
5151,-0.020778682082891464,,1.4736704542883672e-05,,0.03825647383928299,,0.10106576979160309,,1739.5084762573242,
5152,-0.0485815592110157,,5.6969147408381104e-06,,0.03861086070537567,,0.10078669339418411,,1739.836490869522,
5153,-0.05043704807758331,,6.5449808062112425e-06,,0.0380823090672493,,0.10229971259832382,,1740.1644911766052,
5154,0.07147429138422012,,6.7715777731791604e-06,,0.039424143731594086,,0.10188838839530945,,1740.4931297302246,
5155,0.048934705555438995,,2.3358752514468506e-05,,0.04071776941418648,,0.10517888516187668,,1740.8208212852478,
5156,0.00545953493565321,,6.774910616513807e-06,,0.041050590574741364,,0.10532932728528976,,1741.148442029953,
5157,-0.02603190392255783,,1.6060683265095577e-05,,0.03914022445678711,,0.10147705674171448,,1742.248236656189,
5158,0.003902948461472988,,1.3390782442002092e-05,,0.03962349146604538,,0.10353365540504456,,1742.5761818885803,
5159,-0.045527275651693344,,1.3461039088724647e-05,,0.03919271007180214,,0.10106576979160309,,1742.9033706188202,
5160,-0.06429263204336166,,9.387214049638715e-06,,0.03848699852824211,,0.09983182698488235,,1743.2309293746948,
5161,0.010252926498651505,,3.64424465715274e-07,,0.03785867616534233,,0.10065444558858871,,1743.5584847927094,
5162,-0.022542381659150124,,5.004581453249557e-06,,0.03782336413860321,,0.1008048802614212,,1743.8865640163422,
5163,-0.0072637698613107204,,4.326760972617194e-06,,0.0358775295317173,,0.09942050278186798,,1744.2144405841827,
5164,-0.027568334713578224,,1.7999323972617276e-05,,0.03570220619440079,,0.09976015985012054,,1744.5427658557892,
5165,0.03739207983016968,,1.820467514335178e-05,,0.03599679097533226,,0.09833699464797974,,1744.8707978725433,
5166,0.007743391674011946,,9.811292329686694e-06,,0.03682122752070427,,0.10037712752819061,,1745.1989476680756,
5167,0.00554902758449316,,9.902203146339161e-07,,0.03705890104174614,,0.0991596132516861,,1745.5267724990845,
5168,0.025246944278478622,,1.5516518033109605e-05,,0.038157008588314056,,0.0991596132516861,,1745.8545291423798,
5169,-0.03077991120517254,,4.520853508438449e-06,,0.035846877843141556,,0.10099410265684128,,1746.1829204559326,
5170,0.09430268406867981,,6.008975105942227e-06,,0.03694077581167221,,0.09833699464797974,,1746.5106728076935,
5171,-0.02669910155236721,,1.676266833783302e-06,,0.035793330520391464,,0.0987318679690361,,1746.838824748993,
5172,0.028284382075071335,,7.968224053911399e-07,,0.03542613983154297,,0.09893753379583359,,1747.1667029857635,
5173,0.055429790169000626,,1.5306508430512622e-05,,0.0355704203248024,,0.10037712752819061,,1747.4941325187683,
5174,-0.09370961040258408,,7.3616329245851375e-06,,0.03718535974621773,,0.09996581077575684,,1747.8218159675598,
5175,-0.04080830514431,,9.476202649238985e-06,,0.03812350332736969,,0.09983182698488235,,1748.1492280960083,
5176,0.03530003875494003,,6.222441015779623e-07,,0.03960210084915161,,0.10203882306814194,,1748.477382183075,
5177,0.021207548677921295,,5.517795216292143e-06,,0.03940150514245033,,0.10271099954843521,,1748.8047747612,
5178,0.029032845050096512,,2.2668750716547947e-06,,0.03859686478972435,,0.10271099954843521,,1749.1324970722198,
5179,-0.0015756440116092563,,4.309727046347689e-07,,0.03893878310918808,,0.10106576979160309,,1749.4598746299744,
5180,-0.03369452804327011,,9.755288374435622e-06,,0.04018006846308708,,0.10271099954843521,,1749.7876250743866,
5181,0.040812715888023376,,3.2225627819570946e-06,,0.040864527225494385,,0.10245011746883392,,1750.1156690120697,
5182,-0.02923896722495556,,1.18665393529227e-05,,0.043301790952682495,,0.10409538447856903,,1750.4437682628632,
5183,0.01105550117790699,,4.050113147968659e-06,,0.04483525827527046,,0.1065632700920105,,1750.7714128494263,
5184,-0.01628170907497406,,7.631499101989903e-06,,0.04674667865037918,,0.1065632700920105,,1751.09969997406,
5185,-0.034800730645656586,,4.157039711571997e-06,,0.043764788657426834,,0.10435627400875092,,1751.4266698360443,
5186,0.007738105952739716,,1.1262425687164068e-05,,0.03887804225087166,,0.10065444558858871,,1751.7544820308685,
5187,-0.012472767382860184,,6.0652519096038304e-06,,0.03776511177420616,,0.09792567044496536,,1752.0824735164642,
5188,-0.009153378196060658,,1.96103940197645e-07,,0.03769930079579353,,0.0971030592918396,,1752.4098579883575,
5189,0.0035590289626270533,,1.5456165556315682e-06,,0.03709786757826805,,0.09893753379583359,,1752.7376329898834,
5190,-0.07680654525756836,,5.537598553928547e-06,,0.03636649623513222,,0.09811490029096603,,1753.066350221634,
5191,0.0013611211907118559,,4.8077417886815965e-06,,0.03645840287208557,,0.1005827859044075,,1753.3941869735718,
5192,0.01788952574133873,,1.91674394045549e-06,,0.03640146926045418,,0.09811490029096603,,1753.7219145298004,
5193,0.011422076262533665,,1.2939688076585298e-06,,0.03573562577366829,,0.09749792516231537,,1754.0492913722992,
5194,0.0061795637011528015,,1.3600151760329027e-05,,0.035256799310445786,,0.09770359098911285,,1754.3770353794098,
5195,-0.08043316006660461,,8.310974408232141e-06,,0.03390851616859436,,0.10037712752819061,,1754.7051887512207,
5196,0.02346057817339897,,1.3662211131304502e-05,,0.03373285010457039,,0.10099410265684128,,1755.032372713089,
5197,0.0338757261633873,,8.242146577686071e-06,,0.03318147733807564,,0.10305066406726837,,1755.3600873947144,
5198,-0.05542059615254402,,1.0390195711806882e-05,,0.03289278224110603,,0.10490158200263977,,1755.6878199577332,
5199,0.011261212639510632,,3.9766141526342835e-06,,0.03327507898211479,,0.10356481373310089,,1756.0156211853027,
5200,-0.006375513970851898,,1.3223667338024825e-05,,0.0327545590698719,,0.10366763919591904,,1756.3434669971466,
5201,0.03425923362374306,,2.2089143385528587e-06,,0.0329105444252491,,0.1005827859044075,,1756.6710107326508,
5202,0.028193214908242226,,3.815707259491319e-06,,0.03290531039237976,,0.10181672126054764,,1756.9990935325623,
5203,0.076070137321949,,3.475944822639576e-06,,0.03268228471279144,,0.10377047210931778,,1757.3262424468994,
5204,-0.07230523228645325,,4.641770374291809e-06,,0.03282076120376587,,0.10325632989406586,,1757.6544659137726,
5205,0.015022184699773788,,1.3253740007712622e-06,,0.033051736652851105,,0.10366763919591904,,1757.9821395874023,
5206,0.07924952358007431,,1.0426682592878933e-06,,0.03423275798559189,,0.10449027270078659,,1758.3098957538605,
5207,-0.03616837039589882,,6.345775886984484e-07,,0.034488048404455185,,0.10078844428062439,,1758.6376776695251,
5208,-0.023286908864974976,,1.0201027180301026e-05,,0.03438872471451759,,0.10346198827028275,,1758.9656872749329,
5209,0.011020072735846043,,6.328254585241666e-06,,0.0345318540930748,,0.10212521255016327,,1759.2929229736328,
5210,-0.0258604995906353,,1.8702311308516073e-06,,0.033745791763067245,,0.10263936221599579,,1759.621755361557,
5211,0.006897583603858948,,8.429516640262591e-08,,0.03355241194367409,,0.10366763919591904,,1759.9490180015564,
5212,-0.008336609229445457,,5.516324108612025e-06,,0.03321804851293564,,0.1042846068739891,,1760.2767479419708,
5213,-0.044300470501184464,,1.158474879048299e-05,,0.03336502984166145,,0.10284501314163208,,1760.6043605804443,
5214,0.04906850680708885,,1.6680918633937836e-05,,0.03460332006216049,,0.10140541940927505,,1760.9318182468414,
5215,0.02289714850485325,,6.542939559039951e-07,,0.03484664857387543,,0.10017147660255432,,1761.25950217247,
5216,0.043724220246076584,,1.3061064237263054e-05,,0.03449634835124016,,0.10119975358247757,,1761.5878989696503,
5217,-0.03199853003025055,,5.539074209082173e-06,,0.033998336642980576,,0.10181672126054764,,1761.9161372184753,
5218,-0.0288151353597641,,5.2822319958067965e-06,,0.03389329835772514,,0.10161107033491135,,1762.2430436611176,
5219,0.024714641273021698,,3.1209731332637602e-06,,0.03518714755773544,,0.10191955417394638,,1762.5706994533539,
5220,0.03791498765349388,,3.589752168409177e-06,,0.03512835502624512,,0.10140541940927505,,1762.898861169815,
5221,0.06216789036989212,,8.679814527567942e-06,,0.03693084046244621,,0.1039743721485138,,1763.226998090744,
5222,-0.07078006863594055,,7.232683401525719e-06,,0.036424070596694946,,0.10140541940927505,,1763.5546329021454,
5223,0.005920657888054848,,5.885337941435864e-06,,0.036408063024282455,,0.10335740447044373,,1763.8820986747742,
5224,-0.02156594768166542,,1.092241200240096e-05,,0.03714030236005783,,0.10520831495523453,,1764.2096359729767,
5225,0.019896097481250763,,8.855301530275028e-06,,0.03749696537852287,,0.10366588830947876,,1764.5371751785278,
5226,-0.015077016316354275,,1.0787150131363887e-05,,0.0361846499145031,,0.10099410265684128,,1764.8648064136505,
5227,0.012139365077018738,,7.189580173871946e-06,,0.03517017513513565,,0.10017147660255432,,1765.1929535865784,
5228,-0.017452644184231758,,1.0289165402355138e-05,,0.03583265841007233,,0.10305066406726837,,1765.520441532135,
5229,-0.014378564432263374,,6.5108793023682665e-06,,0.0354081355035305,,0.09996581077575684,,1765.8485445976257,
5230,0.01566670648753643,,7.48486343127297e-07,,0.03486049920320511,,0.10078844428062439,,1766.1765711307526,
5231,-0.052735380828380585,,1.3780293556919787e-05,,0.035023294389247894,,0.10181672126054764,,1766.5039989948273,
5232,0.031237304210662842,,1.881239199974516e-06,,0.03526066243648529,,0.10284501314163208,,1766.831874847412,
5233,0.060003336519002914,,8.910596989153419e-06,,0.035262588411569595,,0.10284501314163208,,1767.1599125862122,
5234,0.005238530691713095,,4.2263128108288583e-08,,0.034527912735939026,,0.10161107033491135,,1767.4873931407928,
5235,-0.0025236934889107943,,5.267010237730574e-06,,0.0342736653983593,,0.10078844428062439,,1768.5832459926605,
5236,0.013557614758610725,,5.1245388021925464e-06,,0.03438467159867287,,0.10305066406726837,,1768.9116718769073,
5237,0.05154368653893471,,3.309943167550955e-06,,0.033944271504879,,0.10140541940927505,,1769.2392427921295,
5238,0.0045967111364007,,2.0181638319627382e-05,,0.03379053995013237,,0.10130258649587631,,1769.5668642520905,
5239,0.023249663412570953,,1.1459688721515704e-05,,0.033586446195840836,,0.10161107033491135,,1769.8946299552917,
5240,0.007426820695400238,,5.7184952311217785e-06,,0.033744778484106064,,0.10387330502271652,,1770.222820520401,
5241,0.003944160882383585,,5.904063982598018e-06,,0.03383702412247658,,0.10531289875507355,,1770.5499756336212,
5242,0.049309976398944855,,8.391672963625751e-06,,0.03381463885307312,,0.10407895594835281,,1770.8779006004333,
5243,0.018967943266034126,,5.020486241846811e-06,,0.034188102930784225,,0.10305066406726837,,1771.205377817154,
5244,0.06462698429822922,,6.7586165641841944e-06,,0.034599605947732925,,0.10140541940927505,,1771.5333964824677,
5245,0.02582465671002865,,6.976482382015092e-06,,0.0337163582444191,,0.10202238708734512,,1771.8606255054474,
5246,0.019207924604415894,,2.340708761039423e-06,,0.033971235156059265,,0.10037712752819061,,1772.1884226799011,
5247,0.011263261549174786,,7.944353455968667e-06,,0.034569721668958664,,0.1005827859044075,,1772.5158340930939,
5248,-0.02980153262615204,,5.09353696998005e-07,,0.03500666469335556,,0.10078844428062439,,1772.8434963226318,
5249,0.020465513691306114,,8.5176370703266e-06,,0.03561960533261299,,0.09976015985012054,,1773.1712126731873,
5250,0.01965772546827793,,7.636427881152485e-07,,0.035771775990724564,,0.10017147660255432,,1773.4994871616364,
5251,0.015722107142210007,,2.529056246203254e-06,,0.03484848886728287,,0.09934884309768677,,1773.8271098136902,
5252,-0.03569275885820389,,2.8979968647036003e-06,,0.03485694155097008,,0.10119975358247757,,1774.1558635234833,
5253,0.05801374465227127,,1.0167410437134095e-05,,0.03542663902044296,,0.0987318679690361,,1774.4836099147797,
5254,-0.019862918183207512,,2.5041333628905704e-06,,0.03599190339446068,,0.09811490029096603,,1774.811529159546,
5255,0.009230862371623516,,1.5566267393296584e-05,,0.036354128271341324,,0.09852621704339981,,1775.1393122673035,
5256,-0.0038876717444509268,,1.288777912122896e-05,,0.0369844026863575,,0.09893753379583359,,1775.466965675354,
5257,0.010270299389958382,,1.7648731045483146e-06,,0.037747710943222046,,0.09859788417816162,,1775.7950630187988,
5258,0.004209546837955713,,2.3790105387888616e-06,,0.03748149797320366,,0.09751434624195099,,1776.1230187416077,
5259,0.005575775168836117,,3.7665909076167736e-06,,0.0378618948161602,,0.09957093745470047,,1776.4511651992798,
5260,-0.07812277972698212,,9.871374459180515e-06,,0.037662047892808914,,0.09790924191474915,,1776.779014825821,
5261,-0.043179918080568314,,1.0227374332316685e-05,,0.03804197907447815,,0.10065444558858871,,1777.1068403720856,
5262,0.046242788434028625,,3.273150468885433e-06,,0.037606336176395416,,0.09942050278186798,,1777.434728384018,
5263,0.02134024165570736,,3.7824704577360535e-06,,0.038056280463933945,,0.0991596132516861,,1777.7625842094421,
5264,-0.005140884313732386,,4.598824034474092e-06,,0.03712000697851181,,0.10017147660255432,,1778.0902705192566,
5265,0.024855837225914,,6.050913270883029e-06,,0.0378483384847641,,0.09942050278186798,,1778.4174704551697,
5266,-0.020164277404546738,,1.0041354471468367e-05,,0.03758576139807701,,0.09900917112827301,,1778.7449326515198,
5267,0.038943491876125336,,3.460385187281645e-06,,0.037831950932741165,,0.09859788417816162,,1779.0726165771484,
5268,0.01499192789196968,,1.3099072930344846e-05,,0.03688504546880722,,0.09900917112827301,,1779.400265455246,
5269,0.034606270492076874,,2.1734984329668805e-05,,0.03506995365023613,,0.10191955417394638,,1779.7281448841095,
5270,0.015396222472190857,,6.388437213900033e-06,,0.03579217940568924,,0.10161107033491135,,1780.0558886528015,
5271,0.03553793206810951,,4.922404059470864e-06,,0.03473132103681564,,0.10078844428062439,,1780.3843553066254,
5272,0.030900761485099792,,2.502992174413521e-06,,0.035644955933094025,,0.10181672126054764,,1780.7124116420746,
5273,0.013318333774805069,,1.0908660442510154e-05,,0.0353306420147419,,0.10068561136722565,,1781.040522813797,
5274,0.0074814697727561,,5.672864972439129e-06,,0.034544892609119415,,0.10449027270078659,,1781.3679082393646,
5275,0.05494409427046776,,7.866994565119967e-06,,0.03574037551879883,,0.09955450147390366,,1781.695628643036,
5276,-0.057426538318395615,,4.9285422392131295e-06,,0.036646727472543716,,0.1005827859044075,,1782.0234968662262,
5277,-0.02958059310913086,,4.254117357049836e-06,,0.03640959411859512,,0.10181672126054764,,1782.3512454032898,
5278,-0.003034189809113741,,8.281510417873506e-06,,0.03574810177087784,,0.10140541940927505,,1782.6790313720703,
5279,-0.0012649798300117254,,4.069984697707696e-06,,0.035209059715270996,,0.10047996044158936,,1783.0064487457275,
5280,0.016030222177505493,,8.854031875671353e-06,,0.035445164889097214,,0.10119975358247757,,1783.334575176239,
5281,0.02280230075120926,,7.500460924347863e-06,,0.03555285930633545,,0.10305066406726837,,1783.662225484848,
5282,-0.007438079919666052,,2.1225348973530345e-05,,0.03592849522829056,,0.10202238708734512,,1783.9899411201477,
5283,-0.03875911608338356,,4.060339506395394e-06,,0.037022922188043594,,0.10119975358247757,,1784.3173191547394,
5284,0.029018310829997063,,6.049424882803578e-06,,0.03619595244526863,,0.10479875653982162,,1784.6449522972107,
5285,0.05400560423731804,,1.2285570846870542e-05,,0.03551405668258667,,0.10510724782943726,,1784.973470211029,
5286,-0.0021626113448292017,,4.329721377871465e-06,,0.03659963235259056,,0.10305066406726837,,1785.3005211353302,
5287,-0.007961043156683445,,6.611840035475325e-06,,0.037831567227840424,,0.10202063620090485,,1785.628352880478,
5288,0.00048410892486572266,,7.488112260034541e-06,,0.0376446358859539,,0.10140541940927505,,1785.9563298225403,
5289,-0.021654903888702393,,4.401979083468177e-07,,0.03646353632211685,,0.1024336963891983,,1786.2841670513153,
5290,-0.001713478472083807,,1.2071879609720781e-05,,0.037047792226076126,,0.10212346166372299,,1786.6127362251282,
5291,-0.03313035890460014,,8.315053491969593e-06,,0.03805837035179138,,0.10263761132955551,,1786.9401099681854,
5292,0.03867509588599205,,2.607238457130734e-06,,0.037089020013809204,,0.10212346166372299,,1787.2682275772095,
5293,-0.025533389300107956,,1.585740506016009e-06,,0.03615662828087807,,0.10140366852283478,,1787.5956404209137,
5294,-0.034328021109104156,,1.2181659258203581e-05,,0.0366082526743412,,0.10181497037410736,,1787.9230592250824,
5295,-0.021228056401014328,,1.3096629345454858e-06,,0.035659801214933395,,0.09944991767406464,,1788.2506935596466,
5296,-0.07330243289470673,,3.0637024792667944e-06,,0.034151896834373474,,0.10078844428062439,,1788.578383922577,
5297,-0.0168132446706295,,2.5262863800890045e-06,,0.03501220792531967,,0.09996581077575684,,1788.9057245254517,
5298,-0.08945022523403168,,6.132651833468117e-06,,0.03530663996934891,,0.103359155356884,,1789.233605146408,
5299,-0.03444153815507889,,2.424256535960012e-06,,0.03501743823289871,,0.10407895594835281,,1789.5614080429077,
5300,0.07928447425365448,,7.620355972903781e-06,,0.036295656114816666,,0.103359155356884,,1789.8889458179474,
5301,0.04168529063463211,,4.270334102329798e-06,,0.03621267154812813,,0.10387330502271652,,1790.2167801856995,
5302,0.018867583945393562,,1.2098960723960772e-05,,0.036373332142829895,,0.10366763919591904,,1790.5442876815796,
5303,0.05217375233769417,,2.534970462875208e-06,,0.0357152596116066,,0.10325632989406586,,1790.8725457191467,
5304,-0.0535842590034008,,7.0949827204458416e-06,,0.036035630851984024,,0.10284501314163208,,1791.1999938488007,
5305,-0.008306870236992836,,2.9535747216868913e-06,,0.036417245864868164,,0.1024336963891983,,1791.5271182060242,
5306,0.011764961294829845,,8.820585208013654e-06,,0.036262396723032,,0.103359155356884,,1791.854653596878,
5307,-0.0009098529699258506,,2.9896489195380127e-06,,0.03591635450720787,,0.10017147660255432,,1792.1826169490814,
5308,0.02700553834438324,,6.764450517948717e-06,,0.03666863590478897,,0.10099410265684128,,1792.5106174945831,
5309,-0.061956245452165604,,3.3040271318895975e-06,,0.036848463118076324,,0.10161107033491135,,1792.8383135795593,
5310,0.0014342480571940541,,1.2149013855378143e-05,,0.03630544990301132,,0.10222804546356201,,1793.1665380001068,
5311,-0.03780961409211159,,2.9305763291631592e-06,,0.03603189438581467,,0.10181672126054764,,1793.4940810203552,
5312,0.02581310272216797,,1.3406240213953424e-05,,0.03635641187429428,,0.10099410265684128,,1793.822161912918,
5313,-0.04935102537274361,,8.989985076368612e-07,,0.03661705181002617,,0.10119975358247757,,1794.919712305069,
5314,0.02747168391942978,,1.594441528141033e-05,,0.035421308130025864,,0.10140541940927505,,1795.2472729682922,
5315,-0.0022693586070090532,,5.557298209168948e-06,,0.035557765513658524,,0.10017147660255432,,1795.575332403183,
5316,0.007203173357993364,,1.0413045856694225e-06,,0.03590721637010574,,0.10017147660255432,,1795.90274310112,
5317,-0.03178500756621361,,1.160705869551748e-05,,0.036638446152210236,,0.09811490029096603,,1796.2308847904205,
5318,0.051574308425188065,,9.969592156267026e-07,,0.03688843175768852,,0.09831880778074265,,1796.5589218139648,
5319,-0.0029164075385779142,,3.816788648691727e-06,,0.03706430643796921,,0.09852621704339981,,1796.8865206241608,
5320,0.02378220483660698,,7.104030714799592e-07,,0.03672470524907112,,0.10068561136722565,,1797.214388370514,
5321,0.04982629790902138,,4.001693469035672e-06,,0.03598393499851227,,0.10089126974344254,,1797.5415580272675,
5322,-0.00809959415346384,,2.596819683731155e-07,,0.035925112664699554,,0.10068561136722565,,1797.8691492080688,
5323,0.01148071140050888,,2.2680789868445572e-07,,0.03539413958787918,,0.10140541940927505,,1798.1966035366058,
5324,-0.01665865071117878,,1.3685483281733468e-05,,0.035468801856040955,,0.10161107033491135,,1798.523689031601,
5325,0.010156990960240364,,5.061416686658049e-06,,0.03555192053318024,,0.10191955417394638,,1798.8515028953552,
5326,0.02288518100976944,,8.881283065420575e-06,,0.03670407831668854,,0.1005827859044075,,1799.1792595386505,
5327,0.03247462585568428,,2.3225820768857375e-06,,0.03641173988580704,,0.10047996044158936,,1799.5067281723022,
5328,0.058032650500535965,,1.821975274651777e-05,,0.03666745498776436,,0.10140541940927505,,1799.8341982364655,
5329,0.005947458557784557,,7.274556992342696e-06,,0.036583829671144485,,0.09976015985012054,,1800.1625938415527,
5330,-0.04475841298699379,,8.121592145471368e-06,,0.03669346868991852,,0.09749792516231537,,1800.491082906723,
5331,-0.03390109911561012,,1.012492248264607e-05,,0.036662403494119644,,0.09934884309768677,,1800.8188707828522,
5332,-0.01914178766310215,,1.0477178875589743e-05,,0.037424687296152115,,0.10171390324831009,,1801.1461772918701,
5333,0.07551165670156479,,9.844425221672282e-06,,0.036931637674570084,,0.10017147660255432,,1801.4747853279114,
5334,-0.004757269285619259,,7.0363653321692254e-06,,0.0368485301733017,,0.1015082374215126,,1801.8037459850311,
5335,-0.0012794517679139972,,2.4094681521091843e-06,,0.036803100258111954,,0.10449027270078659,,1802.131686925888,
5336,-0.012946619652211666,,3.169724550389219e-06,,0.03709237650036812,,0.10212521255016327,,1802.4593777656555,
5337,0.0470968559384346,,3.846932031592587e-06,,0.03665071725845337,,0.10078844428062439,,1802.7870581150055,
5338,-0.0035143564455211163,,7.9545279731974e-06,,0.03763161972165108,,0.09811490029096603,,1803.1149833202362,
5339,-0.04499180242419243,,1.2381132364680525e-05,,0.03892924636602402,,0.0991414338350296,,1803.4426009654999,
5340,0.05135444924235344,,2.0039310584252235e-06,,0.03769714757800102,,0.09976015985012054,,1803.7709476947784,
5341,-0.053997576236724854,,3.862608991767047e-06,,0.03913335129618645,,0.09770359098911285,,1804.0988550186157,
5342,0.027953090146183968,,1.5983445109668537e-06,,0.039044301956892014,,0.09749792516231537,,1804.426563501358,
5343,-0.031112024560570717,,2.8043100428476464e-06,,0.03798333927989006,,0.0987318679690361,,1804.7543017864227,
5344,0.03055565245449543,,1.4405697584152222e-05,,0.037232689559459686,,0.0987318679690361,,1805.0813646316528,
5345,0.012012721039354801,,3.1618355933460407e-06,,0.038332536816596985,,0.0987318679690361,,1805.4085474014282,
5346,0.021359000355005264,,5.584623977483716e-06,,0.0375467874109745,,0.1005827859044075,,1805.7360780239105,
5347,-0.03911818936467171,,2.3842928840167588e-06,,0.03746260330080986,,0.10006864368915558,,1806.063414812088,
5348,0.025285856798291206,,8.010637202460202e-07,,0.03766632452607155,,0.10099410265684128,,1806.3909327983856,
5349,-0.010697581805288792,,2.9891050417063525e-06,,0.0377003476023674,,0.10222804546356201,,1806.7181146144867,
5350,0.03702322393655777,,6.659569862677017e-06,,0.03776322677731514,,0.1024336963891983,,1807.0458555221558,
5351,0.015348179265856743,,9.028153726831079e-06,,0.03720986843109131,,0.10140541940927505,,1807.3738157749176,
5352,0.062273621559143066,,1.5159203030634671e-06,,0.03856421634554863,,0.10274218022823334,,1807.7014853954315,
5353,0.041388146579265594,,1.0239649782306515e-05,,0.03756440803408623,,0.10366763919591904,,1808.0294063091278,
5354,0.010441417805850506,,5.211457391851582e-06,,0.03814971446990967,,0.103359155356884,,1808.3567090034485,
5355,-0.017344899475574493,,3.420892198846559e-06,,0.038231585174798965,,0.10263936221599579,,1808.6841387748718,
5356,-0.0589807964861393,,7.184522473835386e-06,,0.03782903403043747,,0.10490158200263977,,1809.0120327472687,
5357,0.0344417579472065,,5.581835011980729e-07,,0.03721185401082039,,0.10366763919591904,,1809.3393731117249,
5358,0.008214911445975304,,5.72326189285377e-06,,0.03738846629858017,,0.1042846068739891,,1809.6670746803284,
5359,-0.02584766410291195,,1.3176734682929236e-05,,0.037494953721761703,,0.10469592362642288,,1809.9947800636292,
5360,-0.0007733809761703014,,1.7989447087529697e-06,,0.037215329706668854,,0.10366763919591904,,1810.322821855545,
5361,0.034843675792217255,,9.898582902678754e-06,,0.03713354840874672,,0.10346198827028275,,1810.6502349376678,
5362,0.03266636282205582,,3.350912720634369e-06,,0.037647049874067307,,0.10181672126054764,,1810.9779787063599,
5363,-0.05194798856973648,,3.5813839076581644e-06,,0.03729560598731041,,0.10253652930259705,,1811.3059396743774,
5364,0.020869994536042213,,5.0358730732114054e-06,,0.037428393959999084,,0.10263936221599579,,1811.6341660022736,
5365,-0.021782007068395615,,3.0660146421723766e-06,,0.03786562755703926,,0.10078844428062439,,1811.9618337154388,
5366,-0.018195854499936104,,5.31660305114201e-07,,0.03807196021080017,,0.10058103501796722,,1812.290461063385,
5367,0.018413111567497253,,8.949115908762906e-06,,0.03869195654988289,,0.10017147660255432,,1812.6187314987183,
5368,-0.01816372759640217,,1.2763535778503865e-05,,0.038644060492515564,,0.10078844428062439,,1812.9468324184418,
5369,0.06491076946258545,,1.7690775848677731e-06,,0.038776982575654984,,0.1005827859044075,,1813.2741663455963,
5370,-0.051782216876745224,,1.8039153246718342e-06,,0.03918128088116646,,0.10140541940927505,,1813.6018815040588,
5371,0.011223619803786278,,5.763837634731317e-06,,0.03873720020055771,,0.10037712752819061,,1813.9295508861542,
5372,0.029647542163729668,,2.1889532035856973e-06,,0.03918378800153732,,0.09996581077575684,,1814.2567801475525,
5373,-0.09123397618532181,,7.021064448053949e-06,,0.0380905419588089,,0.10078844428062439,,1814.584438085556,
5374,-0.016671592369675636,,1.2389022231218405e-05,,0.037124376744031906,,0.10263936221599579,,1814.9122822284698,
5375,-0.0583767294883728,,1.2253429986230913e-06,,0.03748396039009094,,0.10263936221599579,,1815.239842414856,
5376,-0.09633442014455795,,5.495011464518029e-06,,0.037339430302381516,,0.10356481373310089,,1815.5676219463348,
5377,0.08299139142036438,,1.6234776012424845e-06,,0.036810778081417084,,0.10449027270078659,,1815.8953127861023,
5378,0.028114523738622665,,3.249430847063195e-06,,0.03664818033576012,,0.1061355248093605,,1816.22349858284,
5379,-0.0041599939577281475,,6.176577699079644e-06,,0.03656642511487007,,0.10531289875507355,,1816.5510139465332,
5380,-0.050045762211084366,,8.461256584268995e-06,,0.036104749888181686,,0.1052100658416748,,1816.8788373470306,
5381,0.0029468582943081856,,7.384592663584044e-06,,0.036190904676914215,,0.10438743978738785,,1817.2065651416779,
5382,-0.013956891372799873,,8.364778295799624e-06,,0.037709977477788925,,0.11065998673439026,,1817.5344445705414,
5383,0.017175918444991112,,5.247778517514234e-06,,0.03776342794299126,,0.10870624333620071,,1817.861810684204,
5384,0.0024504505563527346,,9.907682851917343e-07,,0.037506889551877975,,0.1061355248093605,,1818.189526796341,
5385,0.012172248214483261,,5.109439371153712e-06,,0.036964051425457,,0.10716380923986435,,1818.5169551372528,
5386,0.046787574887275696,,6.056133315723855e-06,,0.037199292331933975,,0.10757512599229813,,1818.8449804782867,
5387,0.026436928659677505,,1.8782834558805916e-06,,0.036870524287223816,,0.10623835772275925,,1819.1723983287811,
5388,-0.007337064482271671,,1.9784081814577803e-05,,0.03721921518445015,,0.10664967447519302,,1819.5001690387726,
5389,-0.005697264336049557,,8.376373017426886e-08,,0.037594154477119446,,0.10757512599229813,,1819.8281061649323,
5390,-0.050220031291246414,,2.182075832024566e-06,,0.03751881793141365,,0.10695815831422806,,1820.1560318470001,
5391,0.011774446815252304,,1.366562628390966e-06,,0.03815186768770218,,0.10829491913318634,,1821.2565772533417,
5392,0.03273208811879158,,1.4219510376278777e-05,,0.03742316737771034,,0.1070609837770462,,1821.5844421386719,
5393,0.00158807507250458,,6.915931294315669e-07,,0.03855455666780472,,0.10736946761608124,,1821.9120650291443,
5394,0.016557330265641212,,6.5691465351847e-06,,0.03858998045325279,,0.11107129603624344,,1822.2399475574493,
5395,0.015502257272601128,,1.6610600823696586e-06,,0.037485670298337936,,0.10963169485330582,,1822.5675065517426,
5396,-0.07735747843980789,,6.01054625803954e-06,,0.037195269018411636,,0.11035150289535522,,1822.8953461647034,
5397,0.0003376054810360074,,2.4708413093321724e-06,,0.037459127604961395,,0.11168826371431351,,1823.2231304645538,
5398,0.09087549149990082,,1.5347917724284343e-05,,0.03835058957338333,,0.11045432090759277,,1823.5513203144073,
5399,-0.04105483740568161,,8.691979928698856e-06,,0.037500787526369095,,0.11209958046674728,,1823.8794116973877,
5400,0.03142472356557846,,8.544892807549331e-06,,0.03725504130125046,,0.11127695441246033,,1824.2078430652618,
5401,0.007305637467652559,,2.7757309908338357e-06,,0.03740886598825455,,0.10788361728191376,,1824.5353927612305,
5402,-0.002326765563338995,,2.402788823019364e-06,,0.037204887717962265,,0.1070609837770462,,1824.8640077114105,
5403,-0.014124851673841476,,3.0590174446842866e-06,,0.03816257789731026,,0.10664967447519302,,1825.191772699356,
5404,-0.006650223396718502,,1.3447843230096623e-05,,0.03945012763142586,,0.1052100658416748,,1825.5197145938873,
5405,-0.01932242326438427,,8.534841072105337e-06,,0.039880335330963135,,0.10490158200263977,,1825.8477971553802,
5406,-0.07860571891069412,,5.354576842364622e-06,,0.0382964201271534,,0.1070609837770462,,1826.1754546165466,
5407,-0.014928869903087616,,5.144538590684533e-06,,0.03791223466396332,,0.1070609837770462,,1826.5029599666595,
5408,-0.01962163858115673,,5.57824432689813e-06,,0.037316884845495224,,0.10839775204658508,,1826.8311522006989,
5409,0.01902584917843342,,1.3457553222906427e-06,,0.037863872945308685,,0.10654684156179428,,1827.1586072444916,
5410,0.06900849938392639,,1.3146200217306614e-07,,0.03773538023233414,,0.10922037810087204,,1827.4869499206543,
5411,-0.03181394562125206,,2.0235202100593597e-06,,0.03686806932091713,,0.11076280474662781,,1827.8147552013397,
5412,-0.009426872245967388,,7.12618202669546e-06,,0.03652632236480713,,0.1098373532295227,,1828.1425552368164,
5413,-0.04355480521917343,,2.2690962850901997e-06,,0.03597431257367134,,0.11096847057342529,,1828.4704213142395,
5414,0.02098933607339859,,1.2254835382918827e-05,,0.03718983381986618,,0.10911756008863449,,1828.7987821102142,
5415,-0.0044009448029100895,,6.247146302484907e-06,,0.03783179074525833,,0.10788361728191376,,1829.1263177394867,
5416,0.005987038370221853,,4.0115045862876286e-07,,0.03880038857460022,,0.10592986643314362,,1829.4543895721436,
5417,0.03895040228962898,,7.21840751793934e-06,,0.03723079711198807,,0.10767795145511627,,1829.7819590568542,
5418,0.002434277441352606,,1.1158955430801143e-06,,0.036886781454086304,,0.10963169485330582,,1830.109675168991,
5419,0.020250553265213966,,3.6668127449956955e-06,,0.03665236011147499,,0.10644400864839554,,1830.43714261055,
5420,-0.04737688601016998,,8.880437235347927e-06,,0.037569474428892136,,0.10634118318557739,,1830.7651064395905,
5421,0.009287319146096706,,8.190647349692881e-06,,0.037178706377744675,,0.1070609837770462,,1831.0925817489624,
5422,-0.0433228425681591,,2.5262734197895043e-05,,0.037612445652484894,,0.10479875653982162,,1831.4203400611877,
5423,0.06580856442451477,,3.1852277970756404e-06,,0.03721282631158829,,0.10623835772275925,,1831.7476975917816,
5424,0.056919164955616,,4.342260808698484e-07,,0.036748241633176804,,0.10788361728191376,,1832.075926065445,
5425,0.034571707248687744,,1.1477752650534967e-06,,0.03693259134888649,,0.10736946761608124,,1832.4036302566528,
5426,-0.013859613798558712,,5.145061095390702e-06,,0.03669356182217598,,0.1052100658416748,,1832.7313072681427,
5427,0.019494034349918365,,1.2786621539362386e-07,,0.03737923130393028,,0.1042846068739891,,1833.0594992637634,
5428,-0.018421154469251633,,7.453500074916519e-06,,0.037391070276498795,,0.10315349698066711,,1833.3871903419495,
5429,0.013041140511631966,,5.2423993111005984e-06,,0.03680747374892235,,0.10037712752819061,,1833.714929819107,
5430,0.013231812044978142,,1.2259333743713796e-05,,0.035923171788454056,,0.10305066406726837,,1834.0429368019104,
5431,-0.008600132539868355,,9.135921573033556e-06,,0.035504914820194244,,0.10366763919591904,,1834.3713681697845,
5432,0.019376344978809357,,4.891655407845974e-06,,0.03495112061500549,,0.10500441491603851,,1834.69899892807,
5433,0.0035986113362014294,,1.0770882909127977e-05,,0.03542460501194,,0.1024336963891983,,1835.0276536941528,
5434,-0.004895408637821674,,5.295737082633423e-06,,0.035576604306697845,,0.10191955417394638,,1835.355625152588,
5435,-0.0330396331846714,,1.6297388356179e-05,,0.034905727952718735,,0.10263936221599579,,1835.6832706928253,
5436,0.02206188626587391,,9.333643902209587e-06,,0.035309407860040665,,0.10253652930259705,,1836.0112309455872,
5437,-0.041371021419763565,,1.0721690159698483e-05,,0.03395852819085121,,0.10315349698066711,,1836.3392367362976,
5438,-0.008947714231908321,,7.315391030715546e-06,,0.035049185156822205,,0.10305066406726837,,1836.6673917770386,
5439,-0.006480066105723381,,9.4327597253141e-06,,0.03435265272855759,,0.10449027270078659,,1836.994687795639,
5440,0.030315961688756943,,4.969119345332729e-06,,0.0353594608604908,,0.10366763919591904,,1837.3224897384644,
5441,0.00646661501377821,,1.958540451596491e-06,,0.03541647270321846,,0.10459309816360474,,1837.6501939296722,
5442,-0.06912665069103241,,5.717946805816609e-06,,0.03512076288461685,,0.10500441491603851,,1837.9778578281403,
5443,0.005729976575821638,,4.119430741411634e-06,,0.034331340342760086,,0.1070609837770462,,1838.305167913437,
5444,-0.016344087198376656,,6.970421964069828e-06,,0.0346762090921402,,0.10582704097032547,,1838.6329526901245,
5445,0.04252314567565918,,8.592673111706972e-06,,0.034897007048130035,,0.10654684156179428,,1838.962008714676,
5446,0.07564671337604523,,3.022779537786846e-06,,0.035377226769924164,,0.10572421550750732,,1839.2897546291351,
5447,0.010544121265411377,,4.457467639440438e-06,,0.03514228016138077,,0.10788361728191376,,1839.6172032356262,
5448,0.05066229775547981,,1.1965090607191087e-06,,0.03596216067671776,,0.1100430116057396,,1839.9447045326233,
5449,-0.007474512793123722,,2.196778723373427e-06,,0.03732537105679512,,0.1079864352941513,,1840.2724692821503,
5450,-0.017913348972797394,,5.080177743366221e-06,,0.036953769624233246,,0.10736946761608124,,1840.5997731685638,
5451,0.05145559832453728,,1.0309256140317302e-05,,0.0366264209151268,,0.10716380923986435,,1840.9275434017181,
5452,0.04245836287736893,,1.7699217096378561e-06,,0.03805561736226082,,0.10572421550750732,,1841.256353378296,
5453,-0.03151422739028931,,4.3593405507635907e-07,,0.03813431039452553,,0.10366763919591904,,1841.583680152893,
5454,-0.027230724692344666,,1.00126953839208e-05,,0.03831401467323303,,0.10562138259410858,,1841.911140680313,
5455,0.045337457209825516,,1.0689400369301438e-06,,0.03759128227829933,,0.10685532540082932,,1842.2386457920074,
5456,0.02041792869567871,,2.1540090529015288e-05,,0.03651147335767746,,0.10664967447519302,,1842.5668470859528,
5457,-0.02602798119187355,,5.910660547669977e-06,,0.038295645266771317,,0.10274218022823334,,1842.894861459732,
5458,-0.009986593388020992,,1.4149512708172551e-06,,0.038629017770290375,,0.10325632989406586,,1843.222497701645,
5459,0.017362885177135468,,1.2303862604312599e-06,,0.03823014348745346,,0.10397612303495407,,1843.5505211353302,
5460,0.01913384348154068,,6.171776021801634e-06,,0.03805246204137802,,0.10346198827028275,,1843.8783135414124,
5461,-0.037598617374897,,1.0131664566870313e-05,,0.037451859563589096,,0.10490158200263977,,1844.206265926361,
5462,-0.04743630439043045,,6.275829946389422e-06,,0.03804926574230194,,0.10397612303495407,,1844.534422159195,
5463,-0.07348769158124924,,1.7572563137946418e-06,,0.03703230619430542,,0.10500441491603851,,1844.8617680072784,
5464,0.02509080432355404,,9.073539331438951e-06,,0.03774628788232803,,0.103359155356884,,1845.1896953582764,
5465,-0.01153763011097908,,1.0951834156003315e-05,,0.03569408133625984,,0.1061355248093605,,1845.5173635482788,
5466,-0.041815806180238724,,2.5089211703743786e-06,,0.035559870302677155,,0.10973452776670456,,1845.844981431961,
5467,0.01088666170835495,,5.62544482818339e-06,,0.03512772545218468,,0.11168826371431351,,1846.1725101470947,
5468,0.056525979191064835,,4.0818617890181486e-06,,0.0350307822227478,,0.10932321101427078,,1846.5013241767883,
5469,0.03142493963241577,,5.6577064242446795e-06,,0.03542010858654976,,0.10880906879901886,,1847.5976531505585,
5470,-0.038801372051239014,,8.887815056368709e-06,,0.03541700169444084,,0.10870624333620071,,1847.9256527423859,
5471,-0.055528946220874786,,1.2455745491024572e-05,,0.035241253674030304,,0.10778078436851501,,1848.2530443668365,
5472,-0.0047149681486189365,,9.617779141990468e-07,,0.03505360335111618,,0.10829491913318634,,1848.580665588379,
5473,-0.014596858061850071,,1.420045663280689e-07,,0.034686099737882614,,0.10736946761608124,,1848.9085273742676,
5474,-0.052964791655540466,,3.5585933346737875e-06,,0.03493228927254677,,0.11086563766002655,,1849.2362370491028,
5475,-0.04738830029964447,,9.42289534577867e-06,,0.03512944281101227,,0.11024866998195648,,1849.5637652873993,
5476,0.0436917282640934,,7.709327292104717e-06,,0.03506949916481972,,0.11076280474662781,,1849.8925523757935,
5477,-0.015149476006627083,,1.9108690594293876e-06,,0.03491619974374771,,0.10551854968070984,,1850.2206435203552,
5478,0.004706432577222586,,1.0691520401451271e-05,,0.03502433001995087,,0.10603269934654236,,1850.548573732376,
5479,0.007723172660917044,,1.7521339032100514e-05,,0.03496744856238365,,0.10829491913318634,,1850.8774647712708,
5480,0.026906626299023628,,8.720700861886144e-06,,0.03508004918694496,,0.10623835772275925,,1851.2044405937195,
5481,0.008588039316236973,,1.1484073183964938e-05,,0.035513486713171005,,0.10644400864839554,,1851.531819820404,
5482,0.008309821598231792,,1.3487814385371166e-06,,0.03544733300805092,,0.10664967447519302,,1851.8596861362457,
5483,-0.04969879984855652,,6.982229933782946e-06,,0.035562604665756226,,0.1070609837770462,,1852.1875643730164,
5484,-0.05182557553052902,,6.198166829562979e-06,,0.03578491881489754,,0.1052100658416748,,1852.5150074958801,
5485,0.027204016223549843,,5.633932687487686e-06,,0.0367167666554451,,0.10572421550750732,,1852.842806339264,
5486,0.019042858853936195,,1.0256065252178814e-05,,0.03590322658419609,,0.10623835772275925,,1853.170372247696,
5487,-0.016304604709148407,,5.685777068720199e-06,,0.03598567470908165,,0.10819210112094879,,1853.4982206821442,
5488,0.09352787584066391,,7.431952326442115e-06,,0.03669515252113342,,0.1052100658416748,,1853.8266661167145,
5489,-0.051838960498571396,,6.065986781322863e-06,,0.03584224730730057,,0.10510724782943726,,1854.1546595096588,
5490,-0.009271974675357342,,1.1419885595387314e-05,,0.03462207689881325,,0.10695815831422806,,1854.4820852279663,
5491,0.025501281023025513,,1.2661097571253777e-05,,0.03460031747817993,,0.11107129603624344,,1854.8117332458496,
5492,-0.003460040083155036,,2.459584493408329e-06,,0.03483520448207855,,0.11035150289535522,,1855.139494895935,
5493,0.02217579074203968,,3.969547378801508e-06,,0.03465184569358826,,0.10901472717523575,,1855.46728849411,
5494,-0.03945004194974899,,4.107737368030939e-06,,0.034598156809806824,,0.10901472717523575,,1855.7957129478455,
5495,0.0026723502669483423,,3.2112229746417142e-06,,0.035502608865499496,,0.11137977987527847,,1856.1233220100403,
5496,0.0329410694539547,,1.1097835340478923e-05,,0.03529045730829239,,0.10963169485330582,,1856.4511368274689,
5497,0.0006724715349264443,,8.091526069620159e-06,,0.03522006422281265,,0.10922037810087204,,1856.778552055359,
5498,0.007862376980483532,,8.547443030693103e-06,,0.03534727916121483,,0.1061355248093605,,1857.1061947345734,
5499,-0.011482388712465763,,9.573380339134019e-06,,0.03570074960589409,,0.11055715382099152,,1857.4336669445038,
5500,0.07191728800535202,,4.036146492580883e-06,,0.036288242787122726,,0.11384766548871994,,1857.7610883712769,
5501,-0.005403174553066492,,8.479129974148236e-06,,0.03714856505393982,,0.11199674755334854,,1858.0890731811523,
5502,0.03884614259004593,,1.0665025911293924e-05,,0.036539480090141296,,0.11076280474662781,,1858.416799545288,
5503,0.016813136637210846,,2.1562809706665576e-06,,0.03589043393731117,,0.10952886193990707,,1858.744532585144,
5504,-0.011857201345264912,,2.4055048015725333e-06,,0.035833269357681274,,0.11076280474662781,,1859.0723223686218,
5505,0.036232683807611465,,6.290119927143678e-06,,0.035455260425806046,,0.10850058495998383,,1859.4004323482513,
5506,-0.013087577186524868,,7.775688573019579e-06,,0.034965138882398605,,0.10747230052947998,,1859.7283177375793,
5507,-0.014820274896919727,,3.3785913728934247e-06,,0.035416096448898315,,0.10623835772275925,,1860.0555365085602,
5508,0.006532001309096813,,3.987633590440964e-06,,0.03584351763129234,,0.10685532540082932,,1860.3832926750183,
5509,-0.05508232116699219,,1.4683448171126656e-05,,0.03591013327240944,,0.10839775204658508,,1860.711368560791,
5510,0.03320085629820824,,1.8373375496594235e-05,,0.03649100661277771,,0.10449027270078659,,1861.0390040874481,
5511,-0.01826433837413788,,4.376468041300541e-06,,0.0365309901535511,,0.10356481373310089,,1861.3669710159302,
5512,0.035287484526634216,,1.1010750313289464e-05,,0.036588285118341446,,0.10305066406726837,,1861.694414138794,
5513,-0.04915989190340042,,5.016908289690036e-06,,0.03650181367993355,,0.10284501314163208,,1862.0219564437866,
5514,0.0269892830401659,,1.4786603969696444e-05,,0.03610777109861374,,0.1042846068739891,,1862.3496358394623,
5515,0.03255670890212059,,5.279826382320607e-06,,0.03644000366330147,,0.10767795145511627,,1862.6778826713562,
5516,0.03546183928847313,,8.06065509095788e-06,,0.036053795367479324,,0.10469592362642288,,1863.0056564807892,
5517,-0.03979607671499252,,3.179101895511849e-06,,0.035919126123189926,,0.10716380923986435,,1863.333046913147,
5518,0.01840723678469658,,5.917296221014112e-06,,0.036111634224653244,,0.1079864352941513,,1863.6607594490051,
5519,-0.034959640353918076,,2.1080090846226085e-06,,0.03590348735451698,,0.10562138259410858,,1863.9889664649963,
5520,0.009596939198672771,,2.6390755465399707e-06,,0.03608241304755211,,0.10551854968070984,,1864.3166382312775,
5521,0.059903983026742935,,2.3688040528213605e-05,,0.037062421441078186,,0.10140541940927505,,1864.6440694332123,
5522,0.03354900702834129,,2.6601172066875733e-05,,0.035773418843746185,,0.1024336963891983,,1864.9720165729523,
5523,-0.02858789823949337,,5.923643129790435e-06,,0.036071889102458954,,0.103359155356884,,1865.299887895584,
5524,-0.001221378450281918,,8.054035788518377e-06,,0.03594638779759407,,0.10233087092638016,,1865.627332687378,
5525,0.06300509721040726,,7.953849490149878e-06,,0.035831425338983536,,0.10356481373310089,,1865.9550149440765,
5526,-0.08929838240146637,,1.0471992936800234e-05,,0.03579025715589523,,0.10078844428062439,,1866.2822895050049,
5527,-0.01455013733357191,,2.5605925202398794e-06,,0.0356941781938076,,0.10078844428062439,,1866.6098318099976,
5528,-0.022848546504974365,,6.200849043125345e-07,,0.0357162170112133,,0.10253652930259705,,1866.9376595020294,
5529,0.027969473972916603,,4.825018891096988e-07,,0.03634408861398697,,0.10140541940927505,,1867.2654094696045,
5530,-0.006670672912150621,,1.0952402362818248e-06,,0.036245107650756836,,0.1015082374215126,,1867.5942978858948,
5531,0.055451955646276474,,2.0285581285861554e-06,,0.03659516200423241,,0.10089126974344254,,1867.9218418598175,
5532,0.04219476133584976,,1.1923835927518667e-06,,0.03660581633448601,,0.10078844428062439,,1868.249095916748,
5533,0.01681346446275711,,8.035238352022134e-06,,0.03683439642190933,,0.10161107033491135,,1868.57634806633,
5534,0.04183081537485123,,8.976113349490333e-06,,0.03753766044974327,,0.09893753379583359,,1868.9041638374329,
5535,0.022424066439270973,,3.6073729461350013e-06,,0.036994386464357376,,0.10140541940927505,,1869.2317962646484,
5536,-0.0027759599033743143,,1.5491114027099684e-05,,0.037378616631031036,,0.10202238708734512,,1869.5601217746735,
5537,0.014396753162145615,,2.302795337527641e-06,,0.03754770755767822,,0.1024336963891983,,1869.8882203102112,
5538,0.023822855204343796,,1.0252806532662362e-05,,0.03701307252049446,,0.10109692811965942,,1870.2164237499237,
5539,-0.017359934747219086,,1.1678221198963001e-05,,0.03849349915981293,,0.09914318472146988,,1870.543957233429,
5540,0.03388514369726181,,8.236714165832382e-06,,0.03779539093375206,,0.09790924191474915,,1870.8716442584991,
5541,0.04441260173916817,,1.3887123714084737e-05,,0.038451287895441055,,0.09667529910802841,,1871.1999952793121,
5542,-0.007514807861298323,,9.134017091128044e-06,,0.03866460919380188,,0.09770359098911285,,1871.5274305343628,
5543,0.008165720850229263,,9.494663117948221e-07,,0.038265496492385864,,0.10017147660255432,,1871.8548967838287,
5544,-0.024511942639946938,,8.575698302593082e-06,,0.03781044855713844,,0.10233087092638016,,1872.1828956604004,
5545,0.0439954474568367,,5.957266239420278e-06,,0.037571486085653305,,0.09976015985012054,,1872.5108737945557,
5546,-0.01239846833050251,,9.533084266877268e-06,,0.03753690421581268,,0.10017147660255432,,1872.8389382362366,
5547,0.026475301012396812,,2.267422496515792e-05,,0.037772923707962036,,0.09729227423667908,,1873.9437308311462,
5548,-0.027590248733758926,,1.1743491995730437e-05,,0.0374811515212059,,0.09749792516231537,,1874.2715828418732,
5549,0.02834734320640564,,5.295188657328254e-06,,0.03704005852341652,,0.09934884309768677,,1874.5992963314056,
5550,-0.023153135553002357,,1.6655347280902788e-05,,0.03635396808385849,,0.10171390324831009,,1874.9268333911896,
5551,-0.03514658287167549,,1.0597261280054227e-05,,0.03682626038789749,,0.09842338413000107,,1875.2549395561218,
5552,0.03001396171748638,,3.8103212318674196e-06,,0.037092868238687515,,0.10006864368915558,,1875.5820083618164,
5553,-0.022832103073596954,,7.647808160982095e-06,,0.036762554198503494,,0.10202238708734512,,1875.909625530243,
5554,-0.01987375319004059,,9.55980249273125e-06,,0.03734181821346283,,0.09811490029096603,,1876.2372002601624,
5555,0.017799019813537598,,6.54859104542993e-06,,0.03703528642654419,,0.10037712752819061,,1876.5647716522217,
5556,-0.029118353500962257,,3.278052190580638e-06,,0.036583855748176575,,0.09945166856050491,,1876.892648935318,
5557,-0.044361405074596405,,1.2399055776768364e-05,,0.03698455169796944,,0.09945166856050491,,1877.2203912734985,
5558,-0.05795055255293846,,2.008676574405399e-06,,0.037147071212530136,,0.09832055866718292,,1877.5481405258179,
5559,0.022030534222722054,,7.762952009215951e-06,,0.03680591285228729,,0.09904035180807114,,1877.875483751297,
5560,-0.002548012649640441,,4.761062427860452e-06,,0.03639866039156914,,0.10078844428062439,,1878.2029254436493,
5561,-0.011933826841413975,,6.232786745385965e-06,,0.036345578730106354,,0.10089126974344254,,1878.5304412841797,
5562,0.007136807776987553,,1.0239031325909309e-05,,0.036329235881567,,0.10037712752819061,,1878.8582997322083,
5563,0.061167921870946884,,9.615320777811576e-06,,0.036992259323596954,,0.10068561136722565,,1879.1856379508972,
5564,-0.01985739730298519,,5.104757747176336e-06,,0.037391990423202515,,0.09996581077575684,,1879.5134003162384,
5565,0.017290323972702026,,3.2380760330852354e-06,,0.0380764901638031,,0.09832055866718292,,1879.8405747413635,
5566,-0.0019975542090833187,,3.6364483548823046e-06,,0.03875798359513283,,0.09832055866718292,,1880.1685996055603,
5567,0.048509374260902405,,3.585504600778222e-06,,0.038949597626924515,,0.0996573269367218,,1880.496113538742,
5568,-0.02123982645571232,,1.2872746083303355e-05,,0.03802783787250519,,0.10119975358247757,,1880.8258707523346,
5569,0.02763538621366024,,1.1712059858837165e-05,,0.03807540610432625,,0.1015082374215126,,1881.153472185135,
5570,0.07189277559518814,,3.300416437923559e-06,,0.03805297985672951,,0.10161107033491135,,1881.4805235862732,
5571,-0.019943522289395332,,3.6456883663049666e-06,,0.0379180908203125,,0.10161107033491135,,1881.808189868927,
5572,-0.004705572035163641,,7.975721928232815e-06,,0.0379662960767746,,0.10017147660255432,,1882.1359894275665,
5573,0.03483042120933533,,1.934931606228929e-05,,0.03810560703277588,,0.10099410265684128,,1882.4635944366455,
5574,0.048362188041210175,,1.037675428960938e-05,,0.03780423849821091,,0.10191955417394638,,1882.791158914566,
5575,0.10479707270860672,,2.3592833713337313e-06,,0.03818866237998009,,0.10089126974344254,,1883.1186654567719,
5576,0.01064645778387785,,9.870711892290274e-07,,0.03810787573456764,,0.10047996044158936,,1883.4470119476318,
5577,-0.03839651122689247,,1.1156526852573734e-05,,0.03870505094528198,,0.09934884309768677,,1883.7748906612396,
5578,0.018110187724232674,,1.1879078556376044e-06,,0.03995130583643913,,0.09832055866718292,,1884.1028006076813,
5579,-0.02187759056687355,,8.611095836386085e-06,,0.03904147818684578,,0.09852621704339981,,1884.4304370880127,
5580,0.058479297906160355,,1.189658291878004e-06,,0.039611171931028366,,0.10222804546356201,,1884.7582988739014,
5581,-0.006620480678975582,,1.985329390663537e-06,,0.03880693018436432,,0.10366763919591904,,1885.0862429141998,
5582,-0.01460499968379736,,6.566964657395147e-06,,0.03871386870741844,,0.10284501314163208,,1885.4137058258057,
5583,0.014735372737050056,,3.822787864038446e-09,,0.03880627080798149,,0.10490158200263977,,1885.7410604953766,
5584,-0.061611395329236984,,1.3321181540959515e-05,,0.03818204626441002,,0.10438743978738785,,1886.0687942504883,
5585,-0.004192201886326075,,2.830463756708923e-07,,0.03865873068571091,,0.10315349698066711,,1886.396407842636,
5586,0.008798417635262012,,9.596758445695741e-07,,0.038994383066892624,,0.10191955417394638,,1886.7235379219055,
5587,-0.03634974732995033,,4.819575224246364e-06,,0.038469891995191574,,0.10325632989406586,,1887.051016330719,
5588,-0.06500911712646484,,7.586560968775302e-06,,0.03808872029185295,,0.10377047210931778,,1887.3786838054657,
5589,-0.026506837457418442,,6.385133474395843e-06,,0.03808864951133728,,0.10171390324831009,,1887.7062516212463,
5590,-0.026120463386178017,,5.896708444197429e-06,,0.038039714097976685,,0.10551854968070984,,1888.0338339805603,
5591,0.012428960762917995,,3.7097565837029833e-06,,0.03847941756248474,,0.10479875653982162,,1888.361100435257,
5592,-0.0035491036251187325,,4.086100489075761e-06,,0.03845330700278282,,0.10387330502271652,,1888.6890392303467,
5593,-0.08216585963964462,,6.696013770124409e-06,,0.03845759481191635,,0.10644400864839554,,1889.0163209438324,
5594,0.0231440681964159,,1.3571188901551068e-06,,0.03907991945743561,,0.1052100658416748,,1889.3438704013824,
5595,0.04250263422727585,,4.3164095586689655e-06,,0.03909449651837349,,0.10397612303495407,,1889.671926498413,
5596,0.023844925686717033,,6.990626388869714e-07,,0.03848670423030853,,0.1024336963891983,,1889.999326467514,
5597,-0.002694029826670885,,1.6521782526979223e-05,,0.039223603904247284,,0.1024336963891983,,1890.3268756866455,
5598,0.009387609548866749,,6.968552952457685e-06,,0.03988518938422203,,0.10037712752819061,,1890.6563227176666,
5599,-0.04610910266637802,,5.255615178612061e-06,,0.03959653526544571,,0.10099410265684128,,1890.9844241142273,
5600,0.007267728913575411,,1.7303443655691808e-06,,0.03972722962498665,,0.10212521255016327,,1891.3120477199554,
5601,0.03829123452305794,,5.1667784646269865e-06,,0.03895037993788719,,0.09996581077575684,,1891.6396420001984,
5602,-0.008265001699328423,,6.357079769259144e-07,,0.03933403640985489,,0.10068561136722565,,1891.9671397209167,
5603,0.009113005362451077,,1.0113312782777939e-05,,0.03877582773566246,,0.10068561136722565,,1892.2955572605133,
5604,-0.043067567050457,,8.51136792334728e-06,,0.03957974165678024,,0.09832055866718292,,1892.6243815422058,
5605,-0.02477375976741314,,1.974856058950536e-05,,0.03935709595680237,,0.0996573269367218,,1892.952358007431,
5606,0.05182178318500519,,1.0391469913884066e-05,,0.03906157240271568,,0.10017147660255432,,1893.2806935310364,
5607,-0.02241615764796734,,1.7730658328218851e-06,,0.038573265075683594,,0.09986298531293869,,1893.6080996990204,
5608,-0.0012192833237349987,,7.745733796582499e-07,,0.03836383670568466,,0.10078844428062439,,1893.9366199970245,
5609,-0.00011146068572998047,,9.349244464829098e-06,,0.03872862830758095,,0.09893753379583359,,1894.264535665512,
5610,0.03669391945004463,,4.772020020027412e-06,,0.03841952607035637,,0.09852621704339981,,1894.5923845767975,
5611,0.019985396414995193,,4.447923402040033e-06,,0.03841080516576767,,0.09893753379583359,,1894.9193596839905,
5612,0.03366204723715782,,5.513903715836932e-07,,0.03830304369330406,,0.09986298531293869,,1895.2471854686737,
5613,-0.00843637902289629,,5.247038643574342e-07,,0.037799011915922165,,0.09976015985012054,,1895.574854850769,
5614,0.008943992666900158,,2.3320969830820104e-06,,0.03747923672199249,,0.09646964818239212,,1895.902587890625,
5615,0.0037406969349831343,,5.0757257668010425e-06,,0.037391308695077896,,0.09852621704339981,,1896.2298564910889,
5616,-0.02196379192173481,,1.4387231203727424e-05,,0.03825930505990982,,0.09770359098911285,,1896.5572233200073,
5617,0.011418645270168781,,9.211854376189876e-06,,0.03746974095702171,,0.09749792516231537,,1896.8847568035126,
5618,0.009937483817338943,,2.9457964956236538e-06,,0.03788796812295914,,0.0978064090013504,,1897.212554693222,
5619,0.007915899157524109,,4.661902039515553e-06,,0.037234827876091,,0.09811490029096603,,1897.5397658348083,
5620,-0.024329623207449913,,1.8472509282219107e-06,,0.03640112280845642,,0.09893753379583359,,1897.8674492835999,
5621,0.01938570849597454,,1.5792926205904223e-05,,0.03722946718335152,,0.09729227423667908,,1898.1951715946198,
5622,-0.031105441972613335,,2.3848897399147972e-06,,0.036876700818538666,,0.09770359098911285,,1898.5239779949188,
5623,0.0013619231758639216,,1.23600866572815e-05,,0.03630418702960014,,0.09708661586046219,,1898.8514585494995,
5624,-0.0009869474451988935,,1.0640636901371181e-05,,0.03562820702791214,,0.09832055866718292,,1899.179113149643,
5625,0.003200153587386012,,1.981751665880438e-05,,0.03540894761681557,,0.09862904995679855,,1899.5094170570374,
5626,0.014211667701601982,,2.4840630885591963e-06,,0.034898992627859116,,0.09955450147390366,,1900.604950428009,
5627,-0.027988620102405548,,2.0992363261029823e-06,,0.03536855801939964,,0.09749792516231537,,1900.9324314594269,
5628,-0.03279517963528633,,5.422144113254035e-06,,0.03511450067162514,,0.09821772575378418,,1901.2598612308502,
5629,0.033803995698690414,,3.969636509282282e-06,,0.034893766045570374,,0.09914318472146988,,1901.588366985321,
5630,0.0801466628909111,,1.8875422028941102e-05,,0.035002682358026505,,0.09821772575378418,,1901.9158940315247,
5631,0.09231160581111908,,3.7483782762137707e-06,,0.03479656204581261,,0.09893753379583359,,1902.2440996170044,
5632,-0.018245119601488113,,4.520331913226983e-06,,0.034954167902469635,,0.09914318472146988,,1902.5718626976013,
5633,0.014889534562826157,,4.48562695964938e-06,,0.03534199669957161,,0.09811490029096603,,1902.899451494217,
5634,0.023769116029143333,,1.8341125951337744e-06,,0.035475388169288635,,0.09790924191474915,,1903.2269353866577,
5635,-0.018935829401016235,,1.9674109353218228e-05,,0.03596341237425804,,0.09749792516231537,,1903.5549321174622,
5636,0.01398730929940939,,2.66912616098125e-06,,0.03604275360703468,,0.0968809574842453,,1903.8828885555267,
5637,-0.02320025861263275,,1.669889115873957e-06,,0.03540623188018799,,0.09862904995679855,,1904.210726261139,
5638,0.01437452994287014,,1.8909604477812536e-05,,0.035449665039777756,,0.09708661586046219,,1904.5383257865906,
5639,0.008243481628596783,,6.4228825067402795e-06,,0.03559563308954239,,0.09883470088243484,,1904.8675410747528,
5640,0.043129708617925644,,8.827370947983582e-06,,0.035777054727077484,,0.09811490029096603,,1905.1954391002655,
5641,-0.023495854809880257,,1.2264426004549023e-05,,0.03558455780148506,,0.09729227423667908,,1905.522893667221,
5642,-0.049281589686870575,,7.317182280530687e-06,,0.03524937108159065,,0.09667529910802841,,1905.8514127731323,
5643,0.03641650453209877,,4.089238700544229e-06,,0.03557981923222542,,0.0968809574842453,,1906.1789860725403,
5644,-0.02892601676285267,,4.709081622422673e-06,,0.036031171679496765,,0.09605833142995834,,1906.5074722766876,
5645,-0.011209879070520401,,2.1426856164907804e-06,,0.03655475750565529,,0.09790924191474915,,1906.8353703022003,
5646,0.0007612061453983188,,5.151810000825208e-06,,0.037078406661748886,,0.09770359098911285,,1907.162927865982,
5647,-0.0507788360118866,,2.728299364207487e-07,,0.03660222887992859,,0.09657246619462967,,1907.4916949272156,
5648,0.008474091999232769,,2.80948529507441e-06,,0.03605351224541664,,0.09708661586046219,,1907.819536447525,
5649,0.02441391907632351,,3.96267432734021e-06,,0.03632805123925209,,0.09832055866718292,,1908.1468138694763,
5650,-0.04333821311593056,,4.18805666413391e-06,,0.03660891577601433,,0.0950300395488739,,1908.4745512008667,
5651,0.003434749785810709,,3.326401383674238e-06,,0.036577578634023666,,0.09760075807571411,,1908.8020460605621,
5652,-0.02941102348268032,,6.196971298777498e-06,,0.03658801317214966,,0.09770359098911285,,1909.1293818950653,
5653,0.029004070907831192,,4.429738510225434e-06,,0.036797381937503815,,0.09842338413000107,,1909.4566280841827,
5654,0.026482924818992615,,7.6987507782178e-06,,0.03633611649274826,,0.09904035180807114,,1909.7841351032257,
5655,-0.001528646913357079,,1.009668176266132e-05,,0.03635798767209053,,0.09718944132328033,,1910.1118624210358,
5656,-0.019766738638281822,,2.8950712476216722e-06,,0.03622206673026085,,0.09821772575378418,,1910.4407122135162,
5657,-0.027355827391147614,,3.279889597251895e-06,,0.036209672689437866,,0.09801207482814789,,1910.7679598331451,
5658,-0.019229866564273834,,1.8129689124180004e-05,,0.037147000432014465,,0.09544135630130768,,1911.0962677001953,
5659,0.0523301400244236,,6.655716333625605e-06,,0.03783399239182472,,0.09523570537567139,,1911.4241516590118,
5660,0.000625641318038106,,2.127777861460345e-06,,0.03911802917718887,,0.09585092216730118,,1911.7536134719849,
5661,0.044996365904808044,,2.3050974050420336e-05,,0.03973110020160675,,0.09718769043684006,,1912.0799493789673,
5662,-0.005167093593627214,,1.0201961231359746e-05,,0.038797806948423386,,0.09420566260814667,,1912.4074568748474,
5663,-0.04479885846376419,,7.207414455479011e-06,,0.03816937282681465,,0.09544135630130768,,1912.7354338169098,
5664,0.002846846589818597,,1.861951568571385e-05,,0.0381258986890316,,0.09811314940452576,,1913.0629580020905,
5665,-0.01152273640036583,,9.983720701711718e-06,,0.03813762590289116,,0.09667529910802841,,1913.3907680511475,
5666,-0.011837935075163841,,5.679170840267034e-07,,0.037732742726802826,,0.0987318679690361,,1913.7184545993805,
5667,-0.05408027395606041,,1.1900481695192866e-05,,0.037123218178749084,,0.09914318472146988,,1914.0463817119598,
5668,-0.01944940723478794,,1.736139165586792e-05,,0.03798436373472214,,0.09883470088243484,,1914.3744282722473,
5669,0.04988687485456467,,1.2961246284248773e-05,,0.03797903656959534,,0.10047996044158936,,1914.7017636299133,
5670,0.08522963523864746,,2.1429591470223386e-06,,0.0384809672832489,,0.0987318679690361,,1915.0295987129211,
5671,0.06427448242902756,,6.863232556497678e-06,,0.037506356835365295,,0.09924601763486862,,1915.356780052185,
5672,-0.0140624875202775,,6.832897724962095e-06,,0.03787878528237343,,0.10068561136722565,,1915.6849598884583,
5673,0.04003916680812836,,4.445202193892328e-06,,0.03863953426480293,,0.09832055866718292,,1916.012456893921,
5674,-0.012259437702596188,,3.8017897168174386e-06,,0.03898036107420921,,0.09708661586046219,,1916.3402700424194,
5675,-0.05011719465255737,,2.3810466700524557e-06,,0.037866245955228806,,0.09832055866718292,,1916.6680765151978,
5676,-0.014550447463989258,,5.456789949676022e-06,,0.038134463131427765,,0.09811490029096603,,1916.9956829547882,
5677,-0.004854040220379829,,4.826909844268812e-06,,0.038440968841314316,,0.09801207482814789,,1917.3232760429382,
5678,0.033377986401319504,,2.7769276584876934e-06,,0.03834473341703415,,0.10140541940927505,,1917.6507692337036,
5679,0.008683293126523495,,4.931456714984961e-06,,0.03817538917064667,,0.10181672126054764,,1917.9792776107788,
5680,-0.04583389312028885,,1.1692200132529251e-05,,0.03833732008934021,,0.09801207482814789,,1918.306961774826,
5681,0.026243628934025764,,1.4356217434396967e-05,,0.03817544877529144,,0.09801207482814789,,1918.634567975998,
5682,-0.035736944526433945,,2.2730168893758673e-06,,0.037549592554569244,,0.09904035180807114,,1918.9624178409576,
5683,-0.044354066252708435,,7.691277801313845e-07,,0.03721248358488083,,0.09893753379583359,,1919.2900123596191,
5684,0.08470623940229416,,8.844126568874344e-06,,0.0371888093650341,,0.0996573269367218,,1919.6176674365997,
5685,0.013199759647250175,,3.180570729455212e-06,,0.036706503480672836,,0.0996573269367218,,1919.9452104568481,
5686,-0.04197825491428375,,1.5334613863160484e-06,,0.03645474091172218,,0.09904035180807114,,1920.2742493152618,
5687,-0.018275681883096695,,7.639476280019153e-06,,0.03616621717810631,,0.09801207482814789,,1920.601803779602,
5688,0.02034875378012657,,1.0720757018134464e-05,,0.03584298864006996,,0.09955450147390366,,1920.9294383525848,
5689,0.02837071195244789,,3.734418442036258e-06,,0.03583948686718941,,0.10099410265684128,,1921.25678896904,
5690,0.025673218071460724,,7.97575012256857e-06,,0.03531207516789436,,0.09945166856050491,,1921.584489107132,
5691,0.015191080048680305,,1.0348968316975515e-05,,0.03564257174730301,,0.09893753379583359,,1921.911987066269,
5692,-0.059590261429548264,,1.2675290008701268e-06,,0.03628388047218323,,0.09842338413000107,,1922.2397000789642,
5693,-0.03167951852083206,,2.3020125183847995e-07,,0.03600361570715904,,0.10119975358247757,,1922.5671067237854,
5694,0.034184955060482025,,1.1191696103196591e-05,,0.03647070378065109,,0.09770359098911285,,1922.894573688507,
5695,-0.0017067736480385065,,5.467694791150279e-06,,0.03809279575943947,,0.09533853083848953,,1923.2223901748657,
5696,-0.026433642953634262,,7.303551228687866e-06,,0.03770287334918976,,0.09708661586046219,,1923.55011510849,
5697,0.005744738504290581,,8.920392247091513e-06,,0.038390301167964935,,0.09471980482339859,,1923.8774597644806,
5698,0.011172289960086346,,5.260065336187836e-06,,0.037955980747938156,,0.09585092216730118,,1924.205040693283,
5699,-0.047514256089925766,,3.938577265216736e-06,,0.03756043314933777,,0.09544135630130768,,1924.532684803009,
5700,0.006880559958517551,,4.93785319122253e-06,,0.03703807666897774,,0.09585267305374146,,1924.8601500988007,
5701,-0.01513652317225933,,4.2060563032464415e-07,,0.0364668108522892,,0.09646964818239212,,1925.1879680156708,
5702,0.012100485153496265,,3.54940698343853e-06,,0.036445800215005875,,0.09657246619462967,,1925.51540350914,
5703,-0.06643705070018768,,3.0893365874362644e-06,,0.03589057922363281,,0.09945166856050491,,1925.8436636924744,
5704,-0.012589525431394577,,5.175432761461707e-06,,0.03581806272268295,,0.09801207482814789,,1926.94247174263,
5705,-0.012650202959775925,,1.5242073914123466e-06,,0.035290371626615524,,0.10017147660255432,,1927.270230293274,
5706,0.014165918342769146,,2.3285547285922803e-06,,0.03597234934568405,,0.09729227423667908,,1927.597906589508,
5707,-0.01917576976120472,,2.643677817104617e-06,,0.03629767894744873,,0.09677813202142715,,1927.9254043102264,
5708,0.028943728655576706,,9.143601346295327e-06,,0.036175381392240524,,0.09760075807571411,,1928.2531991004944,
5709,-0.024707941338419914,,7.925921636342537e-06,,0.036167725920677185,,0.09667529910802841,,1928.5806212425232,
5710,-0.01149897649884224,,2.3475918169424403e-06,,0.03670116141438484,,0.09646964818239212,,1928.908126115799,
5711,0.023279765620827675,,2.2639037524641026e-06,,0.03639242798089981,,0.09698379039764404,,1929.2357606887817,
5712,0.02205386385321617,,7.842178320061066e-07,,0.03666330873966217,,0.09708661586046219,,1929.5635077953339,
5713,-0.018029361963272095,,5.047899321652949e-06,,0.037228405475616455,,0.09605833142995834,,1929.8913860321045,
5714,-0.03832536190748215,,2.422592842776794e-06,,0.03716475889086723,,0.09657246619462967,,1930.2192120552063,
5715,0.04570481553673744,,1.112603285946534e-06,,0.03720301389694214,,0.09564701467752457,,1930.5463621616364,
5716,-0.025522742420434952,,1.89037382369861e-05,,0.03653037175536156,,0.10006864368915558,,1930.8736760616302,
5717,0.012624619528651237,,2.1790824575873557e-06,,0.03654717281460762,,0.0987318679690361,,1931.2019760608673,
5718,0.01414944976568222,,1.4557164149664459e-06,,0.03614610433578491,,0.09904035180807114,,1931.529111623764,
5719,0.03934303671121597,,8.948454706114717e-06,,0.036649469286203384,,0.09605833142995834,,1931.8581714630127,
5720,-0.03545462340116501,,4.268996690370841e-06,,0.036546893417835236,,0.09821772575378418,,1932.185579776764,
5721,0.03527238219976425,,5.06692686030874e-06,,0.036931462585926056,,0.09646964818239212,,1932.5134496688843,
5722,0.005731258075684309,,9.98423456621822e-06,,0.03701004385948181,,0.09574984759092331,,1932.8415915966034,
5723,-0.021038074046373367,,8.417933713644743e-06,,0.03735518455505371,,0.09461873024702072,,1933.1697101593018,
5724,0.004960347432643175,,1.0026425115938764e-05,,0.036906953901052475,,0.09564701467752457,,1933.4976978302002,
5725,0.017967844381928444,,1.3802990906697232e-05,,0.036161452531814575,,0.09585267305374146,,1933.825076341629,
5726,-0.02873826026916504,,6.993251190579031e-06,,0.03557443618774414,,0.09461873024702072,,1934.1526918411255,
5727,0.023972660303115845,,5.217183570493944e-06,,0.03568461537361145,,0.09811490029096603,,1934.4807007312775,
5728,-0.03571508824825287,,8.627619536127895e-06,,0.035509560257196426,,0.09708661586046219,,1934.8097813129425,
5729,-0.047400329262018204,,5.333545800567663e-07,,0.035252440720796585,,0.09605833142995834,,1935.1379776000977,
5730,0.018850544467568398,,9.494245205132756e-06,,0.035087697207927704,,0.0978064090013504,,1935.4663689136505,
5731,-0.019682463258504868,,2.5809561066125752e-06,,0.03515014424920082,,0.09708661586046219,,1935.7938623428345,
5732,-0.04938994348049164,,7.466067017958267e-06,,0.03533594310283661,,0.09554418921470642,,1936.1218502521515,
5733,0.009019691497087479,,4.159972831985215e-06,,0.035030536353588104,,0.09533853083848953,,1936.4532923698425,
5734,-0.030309634283185005,,3.149732776819292e-07,,0.03466419130563736,,0.09461873024702072,,1936.781372308731,
5735,-0.05046407878398895,,5.539868652704172e-06,,0.034978680312633514,,0.09441307187080383,,1937.1097724437714,
5736,0.056996267288923264,,7.82953793532215e-06,,0.03488687053322792,,0.09492722153663635,,1937.4376938343048,
5737,-0.006091127172112465,,4.6121740524540655e-06,,0.034131970256567,,0.09924601763486862,,1937.7658896446228,
5738,-0.01431173924356699,,1.6824877775434288e-06,,0.03404650092124939,,0.09914318472146988,,1938.0944781303406,
5739,-0.006765798199921846,,1.972992322407663e-06,,0.03417867049574852,,0.09667529910802841,,1938.4223160743713,
5740,0.011273116804659367,,1.0707819456001744e-05,,0.03428759053349495,,0.0950300395488739,,1938.7499923706055,
5741,0.04977424815297127,,9.258698810299393e-06,,0.034599535167217255,,0.09605833142995834,,1939.0786709785461,
5742,-0.012363612651824951,,9.339220923720859e-06,,0.03574024513363838,,0.09431024640798569,,1939.4071695804596,
5743,0.04454607889056206,,6.489393399533583e-06,,0.03633548319339752,,0.09448473155498505,,1939.7350039482117,
5744,0.05009463056921959,,2.6482621251489036e-07,,0.03609263524413109,,0.09379434585571289,,1940.0632855892181,
5745,0.037254948168992996,,7.241798812174238e-06,,0.03630981221795082,,0.09489605575799942,,1940.3914031982422,
5746,0.010680744424462318,,6.322159151750384e-06,,0.03685339540243149,,0.09612999856472015,,1940.7197008132935,
5747,-0.08249150216579437,,1.9097117842648004e-07,,0.03691874444484711,,0.09448473155498505,,1941.047481060028,
5748,-0.0013683962170034647,,4.782475571118994e-06,,0.03650914877653122,,0.09400001168251038,,1941.375010728836,
5749,-0.008603389374911785,,1.62357282533776e-05,,0.036620285362005234,,0.09441132098436356,,1941.7034006118774,
5750,0.024906057864427567,,6.505816145363497e-06,,0.03626449033617973,,0.09379609674215317,,1942.031935930252,
5751,-0.021235371008515358,,1.3447825040202588e-05,,0.035882044583559036,,0.0945141538977623,,1942.3599071502686,
5752,0.01781972497701645,,1.1115994311694521e-05,,0.03588128089904785,,0.09533677250146866,,1942.6878869533539,
5753,-0.006887044757604599,,1.6872556443559006e-05,,0.03618757799267769,,0.0954396054148674,,1943.0159435272217,
5754,0.057789139449596405,,7.860205073484394e-07,,0.037614740431308746,,0.09626223146915436,,1943.3436970710754,
5755,-0.02585344761610031,,4.202599484415259e-06,,0.03694421425461769,,0.09811314940452576,,1943.671290397644,
5756,0.01484755240380764,,1.0603458576952107e-05,,0.03746141493320465,,0.09801032394170761,,1943.9987952709198,
5757,0.04508759081363678,,6.219083388714353e-06,,0.03736495599150658,,0.09687920659780502,,1944.3266108036041,
5758,-0.013933051377534866,,3.35201093548676e-06,,0.03864045441150665,,0.09718769043684006,,1944.654378414154,
5759,0.004564042203128338,,2.669825789780589e-06,,0.039176568388938904,,0.09955275058746338,,1944.9819676876068,
5760,0.025287998840212822,,5.416507974587148e-06,,0.03856661170721054,,0.09934709221124649,,1945.3106582164764,
5761,0.08852271735668182,,1.0090408295582165e-06,,0.03891782835125923,,0.09831880778074265,,1945.638890504837,
5762,0.012741182930767536,,1.204309796776215e-06,,0.039146214723587036,,0.09667354822158813,,1945.966581106186,
5763,-0.014200680889189243,,8.91208492248552e-06,,0.03909023478627205,,0.09677638113498688,,1946.294687986374,
5764,0.04467940330505371,,1.074858232641418e-06,,0.0382404588162899,,0.09811314940452576,,1946.6227822303772,
5765,0.031647589057683945,,1.3703528566111345e-05,,0.03811250627040863,,0.09749617427587509,,1946.9517090320587,
5766,0.015122818760573864,,1.7970027329283766e-05,,0.0374104343354702,,0.0945141538977623,,1947.279680967331,
5767,0.013744477182626724,,9.890493856801186e-06,,0.03747636079788208,,0.09626223146915436,,1947.607723236084,
5768,0.0022138094063848257,,7.0420687734440435e-06,,0.0381036140024662,,0.09801032394170761,,1947.9360253810883,
5769,-0.05773986130952835,,4.133849813570123e-07,,0.038256313651800156,,0.0982159748673439,,1948.264434337616,
5770,-0.003055310808122158,,6.575218776561087e-06,,0.03808107227087021,,0.09739335626363754,,1948.591977596283,
5771,0.032071832567453384,,1.4329521945910528e-05,,0.03803161531686783,,0.09657071530818939,,1948.9192748069763,
5772,-0.0012119737220928073,,6.113833478593733e-06,,0.038129378110170364,,0.09749617427587509,,1949.2470126152039,
5773,0.058140091598033905,,1.848228862399992e-06,,0.036982789635658264,,0.09420741349458694,,1949.575495481491,
5774,-0.03340067341923714,,6.65171228320105e-06,,0.038207102566957474,,0.09739335626363754,,1949.9031283855438,
5775,0.01702367514371872,,8.469700333080254e-06,,0.0380413644015789,,0.09605658054351807,,1950.23130941391,
5776,-0.0794513002038002,,1.923908939716057e-06,,0.03689565509557724,,0.09482263773679733,,1950.558588027954,
5777,0.024681150913238525,,1.8296776033821516e-05,,0.03698105737566948,,0.09441307187080383,,1950.886756658554,
5778,-0.0074162851087749004,,6.843788469268475e-06,,0.03812270238995552,,0.09492722153663635,,1951.2143530845642,
5779,-0.06257941573858261,,1.2689910363405943e-05,,0.03825702518224716,,0.09492722153663635,,1951.5420429706573,
5780,-0.048777785152196884,,5.33858064954984e-06,,0.0384710393846035,,0.09636681526899338,,1951.869794368744,
5781,0.021086744964122772,,1.575762098582345e-06,,0.03896221145987511,,0.09626223146915436,,1952.1975274085999,
5782,0.036904577165842056,,4.083436579094268e-06,,0.03877796605229378,,0.09502828866243362,,1953.2966718673706,
5783,-0.015788452699780464,,4.718897343991557e-06,,0.038163088262081146,,0.09677638113498688,,1953.6241328716278,
5784,0.032242536544799805,,1.3388178558670916e-05,,0.038890112191438675,,0.09657071530818939,,1953.9517362117767,
5785,-0.004081155173480511,,8.438079021289013e-06,,0.03859267756342888,,0.09441307187080383,,1954.2791855335236,
5786,-0.07656771689653397,,1.3179284906073008e-05,,0.03843940049409866,,0.09615941345691681,,1954.6073923110962,
5787,-0.0009112978004850447,,5.74699640765175e-07,,0.03856050223112106,,0.09687920659780502,,1954.9357187747955,
5788,-0.009992996230721474,,3.052162185213092e-07,,0.03793524205684662,,0.09585092216730118,,1955.2633497714996,
5789,0.04618030786514282,,6.758104973414447e-06,,0.03750362619757652,,0.09389717876911163,,1955.5909583568573,
5790,-0.04949934780597687,,8.595198778493796e-06,,0.037074800580739975,,0.09698379039764404,,1955.9209127426147,
5791,0.002927819499745965,,5.39953907718882e-06,,0.036570776253938675,,0.09441132098436356,,1956.2483537197113,
5792,-0.0476774200797081,,8.193879693862982e-06,,0.03599536418914795,,0.09482438862323761,,1956.5781288146973,
5793,0.05577060207724571,,1.5100647942745127e-05,,0.0364622101187706,,0.09554418921470642,,1956.9054400920868,
5794,0.05971768870949745,,2.661259941305616e-06,,0.03652285411953926,,0.0950300395488739,,1957.2333300113678,
5795,0.004321024287492037,,3.8296388993330766e-06,,0.03644852712750435,,0.09420566260814667,,1957.5615906715393,
5796,-0.01377672329545021,,9.812507414608262e-06,,0.03606760874390602,,0.09595374763011932,,1957.8901402950287,
5797,-0.017740856856107712,,1.978955333470367e-05,,0.03563392162322998,,0.09554243832826614,,1958.2169618606567,
5798,-0.006671563256531954,,5.837887329107616e-06,,0.03543731942772865,,0.09338479489088058,,1958.5448410511017,
5799,0.0006714749033562839,,6.202536724231322e-07,,0.036170702427625656,,0.09502828866243362,,1958.873048067093,
5800,0.008960887789726257,,1.2879834685008973e-05,,0.037284113466739655,,0.0954396054148674,,1959.2006673812866,
5801,-0.06827002763748169,,5.0694493438641075e-06,,0.03672152757644653,,0.09698203951120377,,1959.5281052589417,
5802,-0.0013565468834713101,,3.809033387369709e-06,,0.03640606999397278,,0.09554243832826614,,1959.8557569980621,
5803,0.03131150081753731,,3.65649611921981e-07,,0.036298707127571106,,0.09687920659780502,,1960.1836943626404,
5804,-0.04206492379307747,,1.1976452469752985e-06,,0.03632820397615433,,0.09667354822158813,,1960.511158466339,
5805,0.07259300351142883,,3.027502089025802e-06,,0.03676711022853851,,0.09615941345691681,,1960.8389959335327,
5806,0.06524091213941574,,5.55307224203716e-06,,0.0364210270345211,,0.09502828866243362,,1961.1663472652435,
5807,0.02124457247555256,,4.476062713365536e-06,,0.03686508163809776,,0.09698203951120377,,1961.4939699172974,
5808,-0.05453832820057869,,1.0286513315804768e-05,,0.037593357264995575,,0.09801032394170761,,1961.821983575821,
5809,0.0008912515477277339,,1.1612353773671202e-05,,0.037002675235271454,,0.09852446615695953,,1962.1493260860443,
5810,0.01608598604798317,,1.9842257188429357e-06,,0.03700370714068413,,0.0963650643825531,,1962.4768934249878,
5811,0.0038230775389820337,,5.09867550135823e-06,,0.0372093990445137,,0.09626223146915436,,1962.8042430877686,
5812,0.015083660371601582,,9.95812843029853e-06,,0.036479007452726364,,0.09502828866243362,,1963.1322333812714,
5813,-0.01924152486026287,,1.0686331734177656e-05,,0.03638236224651337,,0.09523395448923111,,1963.4596028327942,
5814,0.017406167462468147,,6.872926405776525e-07,,0.03643101081252098,,0.09523395448923111,,1963.7871639728546,
5815,0.05263972282409668,,1.142140263254987e-05,,0.03702985867857933,,0.09687920659780502,,1964.116733789444,
5816,0.009728365577757359,,9.785709153220523e-06,,0.037628404796123505,,0.09831880778074265,,1964.4446861743927,
5817,0.027997147291898727,,1.3998215763422195e-05,,0.036687348037958145,,0.09533677250146866,,1964.7722754478455,
5818,-0.0416441448032856,,2.6938392693409696e-05,,0.035865165293216705,,0.09420566260814667,,1965.0999960899353,
5819,0.03435685858130455,,2.4405430849583354e-06,,0.03613998368382454,,0.09297171980142593,,1965.4283564090729,
5820,-0.02423555590212345,,5.320382115314715e-06,,0.036286577582359314,,0.09379434585571289,,1965.7561099529266,
5821,0.004776575602591038,,1.7912799421537784e-06,,0.03640391677618027,,0.09461697936058044,,1966.0835936069489,
5822,0.03731926903128624,,5.2677687563118525e-06,,0.036425936967134476,,0.09348586201667786,,1966.4114384651184,
5823,0.0263175331056118,,1.3755610780208372e-05,,0.037810903042554855,,0.09842163324356079,,1966.7391576766968,
5824,-0.015970349311828613,,1.0000961083278526e-05,,0.03796951472759247,,0.09708486497402191,,1967.0666875839233,
5825,-0.005296776071190834,,1.3490276614902541e-05,,0.039059221744537354,,0.09883294999599457,,1967.3943858146667,
5826,0.022650985047221184,,5.586281076830346e-06,,0.03883039951324463,,0.0982159748673439,,1967.7222065925598,
5827,-0.02354920282959938,,1.341311690339353e-05,,0.038721539080142975,,0.09708486497402191,,1968.0503458976746,
5828,-0.020921897143125534,,3.406560153962346e-06,,0.03767987713217735,,0.09400001168251038,,1968.378468990326,
5829,-0.04853261262178421,,1.3843095985066611e-06,,0.037327464669942856,,0.0945141538977623,,1968.7061522006989,
5830,-0.01944475620985031,,2.3251818674907554e-06,,0.037552401423454285,,0.09448473155498505,,1969.0339114665985,
5831,-0.027747657150030136,,4.309682935854653e-06,,0.03726576268672943,,0.09430849552154541,,1969.361958026886,
5832,0.00612810580059886,,1.765985757629096e-06,,0.0368071049451828,,0.09317737817764282,,1969.690078496933,
5833,-0.0441594198346138,,1.9400118617340922e-05,,0.03715069964528084,,0.09328021109104156,,1970.0180487632751,
5834,-0.017005445435643196,,2.0196614514134126e-06,,0.03638743609189987,,0.09286889433860779,,1970.3468086719513,
5835,0.056063346564769745,,4.030955096823163e-06,,0.03722863644361496,,0.09283946454524994,,1970.6745250225067,
5836,0.09669291973114014,,9.177252309200412e-07,,0.03659801185131073,,0.09448473155498505,,1971.0023226737976,
5837,-0.016407573595643044,,7.341891432588454e-06,,0.036808859556913376,,0.09695261716842651,,1971.329730272293,
5838,-0.03969898819923401,,2.3013557438389398e-05,,0.036163330078125,,0.09366211295127869,,1971.6569435596466,
5839,0.0464223213493824,,1.1941522188863019e-06,,0.03625765070319176,,0.09695261716842651,,1971.9851922988892,
5840,-0.036981251090765,,9.88672036328353e-06,,0.03572726249694824,,0.09407340735197067,,1972.3123784065247,
5841,-0.056149210780858994,,3.0258752303780057e-06,,0.03545112535357475,,0.09448473155498505,,1972.640697479248,
5842,0.024536872282624245,,6.660414783254964e-06,,0.03573381528258324,,0.09571867436170578,,1972.9682800769806,
5843,0.043582040816545486,,5.879045602341648e-06,,0.035055723041296005,,0.09448473155498505,,1973.296154499054,
5844,-0.0519590750336647,,6.625884907407453e-06,,0.035251956433057785,,0.09325078874826431,,1973.623881816864,
5845,-0.03875138983130455,,2.0988197775295703e-06,,0.03564809262752533,,0.09204801917076111,,1973.951275587082,
5846,-0.0271939467638731,,5.950299964752048e-06,,0.036225270479917526,,0.0953073501586914,,1974.2792150974274,
5847,0.036570753902196884,,3.5477989968057955e-07,,0.03576907888054848,,0.09201684594154358,,1974.6068658828735,
5848,0.04892929270863533,,6.077867965359474e-06,,0.035637419670820236,,0.09489605575799942,,1974.9345533847809,
5849,-0.07640345394611359,,2.4051857963058865e-06,,0.03584830090403557,,0.09571867436170578,,1975.262720823288,
5850,0.007973632775247097,,4.000099124823464e-06,,0.035600192844867706,,0.09448473155498505,,1975.590273141861,
5851,0.006013045087456703,,2.331696123292204e-05,,0.035526130348443985,,0.09571867436170578,,1975.918154001236,
5852,-0.05793270096182823,,6.593691068701446e-07,,0.035680487751960754,,0.09422384202480316,,1976.2457492351532,
5853,0.03387143835425377,,2.6216680453217123e-06,,0.03620215505361557,,0.09777523577213287,,1976.5731630325317,
5854,-0.0024796961806714535,,5.096956670058717e-07,,0.036682434380054474,,0.09736394137144089,,1976.9016535282135,
5855,0.0015407311730086803,,4.191946914033906e-07,,0.03698235750198364,,0.09736394137144089,,1977.2295906543732,
5856,-0.010366073809564114,,1.038981008605333e-05,,0.036793287843465805,,0.09777523577213287,,1977.557363986969,
5857,-0.012464269995689392,,1.8667411495698616e-05,,0.037011753767728806,,0.09612999856472015,,1977.8844718933105,
5858,-0.05099431425333023,,5.597504696197575e-06,,0.037061020731925964,,0.09859788417816162,,1978.2125294208527,
5859,-0.009707135148346424,,1.5342626511483104e-06,,0.03657153248786926,,0.09612999856472015,,1978.54017496109,
5860,0.06251925975084305,,1.3033861705480376e-06,,0.036535561084747314,,0.09612999856472015,,1979.6455738544464,
5861,-0.04998122528195381,,1.3066699466435239e-05,,0.03603248670697212,,0.09571867436170578,,1979.9737238883972,
5862,-0.031099431216716766,,5.071107125331764e-07,,0.03612025827169418,,0.09571867436170578,,1980.3015151023865,
5863,0.0199782345443964,,1.3970437066745944e-05,,0.036045536398887634,,0.09777523577213287,,1980.629192352295,
5864,-0.0009958123555406928,,1.4946705277907313e-06,,0.03636443242430687,,0.09695261716842651,,1980.9577722549438,
5865,-0.05630907788872719,,4.6264449338195845e-06,,0.037232205271720886,,0.09777523577213287,,1981.2850456237793,
5866,-0.04869132488965988,,6.21604021944222e-06,,0.03758091852068901,,0.09983182698488235,,1981.6125144958496,
5867,-0.0027214311994612217,,2.031530129897874e-05,,0.03817112371325493,,0.09859788417816162,,1981.9404697418213,
5868,0.038618192076683044,,1.937046135935816e-06,,0.03823145106434822,,0.09957093745470047,,1982.2678089141846,
5869,-0.020157992839813232,,3.238848478304135e-07,,0.038114044815301895,,0.09942050278186798,,1982.5959115028381,
5870,0.011648187413811684,,8.950396477303002e-06,,0.03827837482094765,,0.10024311393499374,,1982.9234414100647,
5871,-0.001217260374687612,,8.992571565613616e-06,,0.03870420902967453,,0.10106576979160309,,1983.2513718605042,
5872,-0.0909004732966423,,7.545462267444236e-06,,0.038360532373189926,,0.10106576979160309,,1983.5789415836334,
5873,-0.06178980693221092,,9.338526069768704e-06,,0.037760891020298004,,0.10065444558858871,,1983.9069428443909,
5874,-0.03670652210712433,,1.7652464521233924e-05,,0.037227798253297806,,0.10024311393499374,,1984.2342736721039,
5875,-0.00621005380526185,,1.3513166777556762e-05,,0.03648754209280014,,0.09859788417816162,,1984.5625565052032,
5876,-0.01638994924724102,,1.872347820608411e-05,,0.03654897212982178,,0.09736394137144089,,1984.8907771110535,
5877,-0.016785861924290657,,3.466670932539273e-06,,0.037048421800136566,,0.09736394137144089,,1985.2198481559753,
5878,-0.023128492757678032,,8.745923878450412e-06,,0.03633851185441017,,0.09695261716842651,,1985.547506570816,
5879,-0.009729059413075447,,1.2122611224185675e-05,,0.03669584542512894,,0.09739335626363754,,1985.8753337860107,
5880,0.0033821724355220795,,7.883477337600198e-06,,0.03589603677392006,,0.09667354822158813,,1986.2030873298645,
5881,-0.0201138723641634,,9.220600986736827e-06,,0.034903187304735184,,0.09657071530818939,,1986.5311980247498,
5882,-0.04862036556005478,,4.3210863509557385e-07,,0.03515792265534401,,0.09585092216730118,,1986.8588018417358,
5883,-0.027803687378764153,,7.3285514190502e-06,,0.03485466167330742,,0.09574809670448303,,1987.1867921352386,
5884,-0.03062240220606327,,4.652769803215051e-06,,0.035690732300281525,,0.09369152784347534,,1987.5140273571014,
5885,0.016645397990942,,1.3215307035352453e-06,,0.03487006202340126,,0.09407340735197067,,1987.8421120643616,
5886,-0.031016334891319275,,5.336093636287842e-06,,0.03545035049319267,,0.09204626828432083,,1988.1697335243225,
5887,-0.03674943000078201,,9.2042228061473e-07,,0.03500978276133537,,0.09119422733783722,,1988.496703863144,
5888,-0.0031649565789848566,,7.080386694724439e-06,,0.0352875180542469,,0.09184060990810394,,1988.8244516849518,
5889,-0.05147044360637665,,9.933532055583782e-06,,0.03568233922123909,,0.09112256020307541,,1989.1521553993225,
5890,-0.0035399848129600286,,2.457104756103945e-06,,0.035188838839530945,,0.09091515839099884,,1989.4800763130188,
5891,-0.0014966594753786922,,1.914331369334832e-05,,0.035481251776218414,,0.09328021109104156,,1989.8078062534332,
5892,0.044798459857702255,,2.31043827625399e-06,,0.03516187518835068,,0.09283946454524994,,1990.1351761817932,
5893,0.009996548295021057,,5.715750830859179e-06,,0.03494936600327492,,0.09283946454524994,,1990.463877439499,
5894,-0.04242254048585892,,2.163388671760913e-06,,0.03531259670853615,,0.09317737817764282,,1990.7916498184204,
5895,-0.010564363561570644,,8.48895524541149e-06,,0.0354921817779541,,0.09482263773679733,,1991.1197986602783,
5896,0.04768137261271477,,8.11328504823905e-07,,0.03577603027224541,,0.09461697936058044,,1991.4469912052155,
5897,-0.020403513684868813,,1.9197254005121067e-05,,0.035099633038043976,,0.09283946454524994,,1991.7750039100647,
5898,-0.0321521982550621,,1.770603921613656e-05,,0.035764098167419434,,0.09448473155498505,,1992.103182554245,
5899,0.042248666286468506,,6.625034075113945e-06,,0.035545364022254944,,0.0953073501586914,,1992.4307630062103,
5900,0.02601473778486252,,5.365697688830551e-06,,0.03551226481795311,,0.09612999856472015,,1992.7584147453308,
5901,0.027893509715795517,,3.654298836863745e-07,,0.03533016890287399,,0.09654129296541214,,1993.0868139266968,
5902,-0.05205048993229866,,8.068731176535948e-07,,0.034951064735651016,,0.0953073501586914,,1993.414597272873,
5903,-0.008000633679330349,,1.526328742329497e-05,,0.03477753326296806,,0.09366211295127869,,1993.741905927658,
5904,0.08825162798166275,,2.7801027044915827e-06,,0.034623753279447556,,0.09489605575799942,,1994.069197177887,
5905,-4.348277798271738e-05,,2.157751441700384e-05,,0.034748710691928864,,0.09612999856472015,,1994.3969089984894,
5906,-0.02342931181192398,,7.40959876566194e-06,,0.03502960130572319,,0.09489605575799942,,1994.7248060703278,
5907,-0.022802723571658134,,3.961485163017642e-06,,0.03504115715622902,,0.09325078874826431,,1995.0539908409119,
5908,0.041069090366363525,,4.278147116565378e-06,,0.03485305979847908,,0.0953073501586914,,1995.3810827732086,
5909,0.04926690459251404,,7.011115030763904e-06,,0.035374633967876434,,0.09571867436170578,,1995.709044933319,
5910,-0.032331038266420364,,5.874832368135685e-06,,0.03516187518835068,,0.0953073501586914,,1996.0361063480377,
5911,-0.06674998253583908,,1.374008661514381e-06,,0.035866376012563705,,0.0953073501586914,,1996.3640487194061,
5912,-0.005400121212005615,,1.1642233630482224e-06,,0.03542455658316612,,0.09612999856472015,,1996.6916916370392,
5913,-0.01825244352221489,,1.1464429007901344e-05,,0.034814510494470596,,0.09325078874826431,,1997.0191659927368,
5914,0.023565148934721947,,1.1426652235968504e-05,,0.035842813551425934,,0.09654129296541214,,1997.3469686508179,
5915,0.02565438486635685,,6.506603540401557e-07,,0.03674696758389473,,0.09612999856472015,,1997.6745619773865,
5916,0.041235726326704025,,6.705568466713885e-06,,0.037573229521512985,,0.09751434624195099,,1998.0025448799133,
5917,-0.05393598973751068,,8.834224900056142e-06,,0.03841009363532066,,0.10065444558858871,,1998.330370426178,
5918,-0.028748132288455963,,1.1741867638193071e-05,,0.038874875754117966,,0.09983182698488235,,1998.6584248542786,
5919,0.021781744435429573,,7.813796543132412e-08,,0.03882038593292236,,0.10065444558858871,,1998.985999584198,
5920,-0.032060615718364716,,1.4320289665192831e-06,,0.039104048162698746,,0.10229971259832382,,1999.314377784729,
5921,-0.03457340598106384,,4.3549766814976465e-06,,0.038728971034288406,,0.09983182698488235,,1999.642202615738,
5922,-0.05643853917717934,,7.315407515307015e-07,,0.03834007307887077,,0.09983182698488235,,1999.9700281620026,
5923,-0.0071642398834228516,,2.0118712200201117e-05,,0.039139118045568466,,0.10065444558858871,,2000.2980723381042,
5924,0.028050946071743965,,9.802136446523946e-06,,0.03750781714916229,,0.09859788417816162,,2000.6253762245178,
5925,-0.02736624889075756,,5.795445758849382e-06,,0.03779679909348488,,0.10065444558858871,,2000.9534068107605,
5926,-0.009870536625385284,,8.020871064218227e-06,,0.03826017305254936,,0.10024311393499374,,2001.2811832427979,
5927,0.050302162766456604,,2.100411984429229e-05,,0.03915588930249214,,0.09859788417816162,,2001.6085829734802,
5928,0.06085396558046341,,2.943515937658958e-06,,0.03846590593457222,,0.09942050278186798,,2001.9360928535461,
5929,0.00675069447606802,,1.633234933251515e-05,,0.03728177025914192,,0.09669172763824463,,2002.26442694664,
5930,0.03064596652984619,,1.5958827134454623e-05,,0.03757413104176521,,0.09859788417816162,,2002.5920052528381,
5931,-0.016729911789298058,,4.923770120512927e-06,,0.03635072708129883,,0.0953073501586914,,2002.920036315918,
5932,-6.482899334514514e-05,,3.025798378075706e-06,,0.036960162222385406,,0.09736394137144089,,2003.2476754188538,
5933,-0.040432486683130264,,6.685504558845423e-07,,0.0372733436524868,,0.09571867436170578,,2003.575455904007,
5934,-0.07071439176797867,,6.251180820981972e-06,,0.03669509291648865,,0.09448473155498505,,2003.9032683372498,
5935,0.008428833447396755,,2.8992999432375655e-06,,0.03736570477485657,,0.09654129296541214,,2004.232083082199,
5936,-0.0018657249165698886,,1.4306180673884228e-05,,0.03712465986609459,,0.09695261716842651,,2004.558741569519,
5937,-0.05215393379330635,,2.1492982341442257e-05,,0.03881964087486267,,0.09777523577213287,,2004.8864727020264,
5938,-0.04185009375214577,,1.2391552445478737e-05,,0.039029721170663834,,0.09654129296541214,,2005.9804902076721,
5939,0.0013886141823604703,,5.561950274568517e-06,,0.0389399379491806,,0.09942050278186798,,2006.3083069324493,
5940,-0.0031715750228613615,,7.909550845397462e-07,,0.03886575996875763,,0.09900917112827301,,2006.636402606964,
5941,-0.03098558448255062,,3.1030108402774204e-06,,0.03865048661828041,,0.09818655997514725,,2006.9644093513489,
5942,-0.007106795907020569,,1.7762464267434552e-05,,0.03998661786317825,,0.09859788417816162,,2007.2923991680145,
5943,0.029322898015379906,,6.9322227318480145e-06,,0.04020892456173897,,0.09900917112827301,,2007.6203575134277,
5944,-0.018658701330423355,,7.4966283136745915e-06,,0.03949597850441933,,0.09859788417816162,,2007.9478266239166,
5945,-0.004788598977029324,,5.15141618961934e-06,,0.03961119428277016,,0.09942050278186798,,2008.2763693332672,
5946,-0.057508599013090134,,1.8313136251890683e-06,,0.03952754661440849,,0.0991596132516861,,2008.6042973995209,
5947,-0.04945199936628342,,6.098872745496919e-06,,0.039061035960912704,,0.09571867436170578,,2008.93262052536,
5948,-0.012168141081929207,,1.2340959983703215e-05,,0.03935983031988144,,0.09818655997514725,,2009.2606287002563,
5949,0.03203488886356354,,3.405080178708886e-06,,0.04050617292523384,,0.09942050278186798,,2009.5881893634796,
5950,0.025509843602776527,,3.902066509908764e-06,,0.040095746517181396,,0.09942050278186798,,2009.915762424469,
5951,0.023665711283683777,,4.1285120460088365e-06,,0.04066157341003418,,0.09942050278186798,,2010.2444865703583,
5952,0.0177971962839365,,9.487427632848267e-06,,0.04149851202964783,,0.10106576979160309,,2010.5730497837067,
5953,-0.013321327976882458,,8.575219112572086e-07,,0.040304649621248245,,0.09818655997514725,,2010.900622844696,
5954,-0.04935622215270996,,1.429171061317902e-05,,0.040358204394578934,,0.09942050278186798,,2011.2282783985138,
5955,-0.06491315364837646,,7.02091767834645e-07,,0.03849788382649422,,0.09654129296541214,,2011.555716753006,
5956,-0.011060335673391819,,3.2189150260819588e-06,,0.03881971165537834,,0.09770184010267258,,2011.8837945461273,
5957,0.014035911299288273,,2.5450967768847477e-06,,0.03887128084897995,,0.09695261716842651,,2012.211871623993,
5958,-0.009887533262372017,,4.163782250543591e-06,,0.038972821086645126,,0.09818655997514725,,2012.5394835472107,
5959,0.02792683057487011,,3.4125262118323008e-06,,0.03941737487912178,,0.09944991767406464,,2012.8671145439148,
5960,-0.04251764342188835,,4.800282567885006e-06,,0.03938297927379608,,0.09942050278186798,,2013.1951053142548,
5961,-0.02279895730316639,,3.6172278328194807e-07,,0.039980318397283554,,0.09900917112827301,,2013.5225765705109,
5962,0.0018167018424719572,,1.441453059669584e-05,,0.040055811405181885,,0.10106576979160309,,2013.8499970436096,
5963,-0.02329614758491516,,1.6273572782665724e-06,,0.03889630734920502,,0.10024311393499374,,2014.1780819892883,
5964,-0.0030136071145534515,,2.0958866571163526e-06,,0.037956058979034424,,0.09900917112827301,,2014.5063540935516,
5965,-0.02854539267718792,,1.1900346180482302e-05,,0.03811915963888168,,0.09736394137144089,,2014.834150314331,
5966,-0.021895699203014374,,1.139262394644902e-06,,0.03727252408862114,,0.09942050278186798,,2015.1626834869385,
5967,0.022594990208745003,,2.5281053694925504e-06,,0.03692714124917984,,0.09818655997514725,,2015.4902374744415,
5968,0.011849976144731045,,1.1522206522229794e-09,,0.03587682917714119,,0.09448473155498505,,2015.819079399109,
5969,0.01145060732960701,,1.846032660068886e-07,,0.03646525740623474,,0.09612999856472015,,2016.146665096283,
5970,-0.0717608705163002,,4.357108082331251e-06,,0.03690572455525398,,0.09612999856472015,,2016.473999261856,
5971,0.05051279067993164,,4.2740836647681135e-07,,0.037180833518505096,,0.09818655997514725,,2016.8022136688232,
5972,0.027997946366667747,,7.5386719800007995e-06,,0.03689224272966385,,0.09571867436170578,,2017.1296265125275,
5973,-0.031688664108514786,,4.6596614993177354e-06,,0.03682733327150345,,0.09695261716842651,,2017.4575986862183,
5974,0.0016873073764145374,,4.974830972059863e-06,,0.03640775382518768,,0.09340120851993561,,2017.7857518196106,
5975,-0.03218584880232811,,3.975382242060732e-06,,0.03639786317944527,,0.09489605575799942,,2018.1135816574097,
5976,-0.023572126403450966,,8.374059689231217e-06,,0.03633865714073181,,0.0953073501586914,,2018.4412052631378,
5977,0.0383683480322361,,2.5526585432089632e-06,,0.03730406239628792,,0.0954577848315239,,2018.769528388977,
5978,0.0014440941158682108,,5.099828740640078e-06,,0.036715637892484665,,0.09612999856472015,,2019.097064256668,
5979,0.07470918446779251,,1.3583015970652923e-05,,0.03747542202472687,,0.09571867436170578,,2019.424860715866,
5980,-0.05122394859790802,,1.0361472959630191e-05,,0.03677083179354668,,0.09257857501506805,,2019.7526671886444,
5981,0.006382165942341089,,9.141356713371351e-06,,0.037403304129838943,,0.09489605575799942,,2020.0804569721222,
5982,0.018676595762372017,,7.521182396885706e-06,,0.03659798204898834,,0.09448473155498505,,2020.408442735672,
5983,-0.0034259401727467775,,5.044790214014938e-06,,0.03688941150903702,,0.09325078874826431,,2020.7362189292908,
5984,-0.01707473210990429,,1.0604377166600898e-05,,0.036805566400289536,,0.09325078874826431,,2021.0641906261444,
5985,-0.0552852526307106,,3.5652510632644407e-06,,0.03611696511507034,,0.09366211295127869,,2021.391675710678,
5986,-0.008720512501895428,,3.6589460705727106e-06,,0.03626517206430435,,0.09448473155498505,,2021.7193474769592,
5987,0.020585011690855026,,4.873002126259962e-06,,0.0362817645072937,,0.09407340735197067,,2022.0474872589111,
5988,0.023149818181991577,,8.04091996542411e-06,,0.036468472331762314,,0.09407340735197067,,2022.3747868537903,
5989,-0.044623542577028275,,3.541272462825873e-06,,0.036511123180389404,,0.09283946454524994,,2022.7029559612274,
5990,-0.025436652824282646,,6.811135335738072e-06,,0.035344962030649185,,0.09297347068786621,,2023.0307199954987,
5991,-0.06061440706253052,,3.285430807409284e-07,,0.03549904748797417,,0.09235650300979614,,2023.3582122325897,
5992,0.04321252554655075,,1.232975409948267e-05,,0.035431139171123505,,0.09256215393543243,,2023.6862881183624,
5993,-0.00011284589709248394,,3.705749350046972e-06,,0.0353834368288517,,0.09215085208415985,,2024.013469696045,
5994,-0.06837514042854309,,4.934586741001112e-06,,0.03590132296085358,,0.09256215393543243,,2024.3409299850464,
5995,0.02062399499118328,,1.0311850019206759e-05,,0.035748742520809174,,0.09276781976222992,,2024.6686367988586,
5996,0.04936954006552696,,8.65425681695342e-06,,0.03537202998995781,,0.09338479489088058,,2024.9963164329529,
5997,0.0908084437251091,,3.02695980280987e-06,,0.0352206826210022,,0.09359044581651688,,2025.32395195961,
5998,0.0002653372357599437,,6.843003575340845e-06,,0.035609930753707886,,0.09215085208415985,,2025.6516642570496,
5999,-0.05063287541270256,,3.3982709624069685e-07,,0.035548996180295944,,0.09194518625736237,,2025.979201555252,
6000,-0.03547198325395584,,8.528947546437848e-06,,0.035714924335479736,,0.09297347068786621,,2026.3067739009857,


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.3/HJB2---Code-is-in-subfolder-result---m165and169/result/m169_hc2_Mscale_S2S3/outputs/0_HjbHopfCole2_d10000_W10010_H6_N100_MscaleTrue_VscaleFalse_summary_path.csv <==
,rel_l1err_path,rel_l1err_path,rel_linferr_path,rel_linferr_path,t_path,t_path
,mean,std,mean,std,mean,std
index,,,,,,
0,0.016486388,,0.02783004,,0.0,
1,0.018096145,,0.025721714,,0.02,
2,0.02457813,,0.031151054,,0.04,
3,0.018624788,,0.022608317,,0.06,
4,0.015854672,,0.02740394,,0.08,
5,0.0149415955,,0.025192102,,0.099999994,
6,0.020396804,,0.032739513,,0.12,
7,0.022817843,,0.02942881,,0.14,
8,0.01829492,,0.028106986,,0.16,
9,0.018635765,,0.020310588,,0.17999999,
10,0.023743909,,0.030408414,,0.19999999,
11,0.015598267,,0.025044357,,0.22,
12,0.021173479,,0.032379925,,0.24,
13,0.02577685,,0.032875594,,0.26,
14,0.024694363,,0.027194342,,0.28,
15,0.02400968,,0.027531706,,0.29999998,
16,0.022260588,,0.036801465,,0.32,
17,0.020267459,,0.04253682,,0.34,
18,0.022261811,,0.03701325,,0.35999998,
19,0.02357552,,0.035144463,,0.38,
20,0.021806067,,0.033522148,,0.39999998,
21,0.0211811,,0.032854788,,0.42,
22,0.019908914,,0.029251043,,0.44,
23,0.020305747,,0.026174854,,0.45999998,
24,0.024187589,,0.03450331,,0.48,
25,0.020052824,,0.031588413,,0.5,
26,0.023102526,,0.033437822,,0.52,
27,0.029045971,,0.04331179,,0.54,
28,0.03047978,,0.04176137,,0.56,
29,0.033612628,,0.040220853,,0.58,
30,0.033694673,,0.038493995,,0.6,
31,0.034737185,,0.043791678,,0.62,
32,0.028969053,,0.04131636,,0.64,
33,0.03296452,,0.047979716,,0.66,
34,0.03010655,,0.050942317,,0.68,
35,0.027539266,,0.045511268,,0.7,
36,0.028958438,,0.049680866,,0.72,
37,0.027465386,,0.050674178,,0.74,
38,0.026484165,,0.049567003,,0.76,
39,0.025549665,,0.04900773,,0.78000003,
40,0.024199061,,0.052033383,,0.8,
41,0.024956489,,0.048999425,,0.82,
42,0.02960185,,0.04919136,,0.84000003,
43,0.024849074,,0.041553345,,0.86,
44,0.025502548,,0.039831918,,0.88,
45,0.025784098,,0.043274567,,0.9,
46,0.029865937,,0.04008966,,0.92,
47,0.029563244,,0.04190064,,0.94,
48,0.039783735,,0.053945027,,0.96,
49,0.039143886,,0.07128788,,0.98,
50,0.043757897,,0.07707209,,1.0,


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/00_Shock1aBmPil_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.925001859664916992e-01,-1.001350283622741699e+00
-9.591836929321289062e-01,-9.932481050491333008e-01,-1.001200437545776367e+00
-9.183673262596130371e-01,-9.905891418457031250e-01,-1.000842452049255371e+00
-8.775510191917419434e-01,-9.910120964050292969e-01,-1.000193834304809570e+00
-8.367347121238708496e-01,-9.896780252456665039e-01,-9.992060661315917969e-01
-7.959183454513549805e-01,-9.897089004516601562e-01,-9.981615543365478516e-01
-7.551020383834838867e-01,-9.884961843490600586e-01,-9.970172643661499023e-01
-7.142857313156127930e-01,-9.885293245315551758e-01,-9.957532882690429688e-01
-6.734694242477416992e-01,-9.860254526138305664e-01,-9.949061870574951172e-01
-6.326530575752258301e-01,-9.850971102714538574e-01,-9.923081994056701660e-01
-5.918367505073547363e-01,-9.839004278182983398e-01,-9.882740974426269531e-01
-5.510204434394836426e-01,-9.817097783088684082e-01,-9.839012026786804199e-01
-5.102040767669677734e-01,-9.815991520881652832e-01,-9.825644493103027344e-01
-4.693877696990966797e-01,-9.802134037017822266e-01,-9.836999177932739258e-01
-4.285714328289031982e-01,-9.771161675453186035e-01,-9.863687753677368164e-01
-3.877551257610321045e-01,-9.746950268745422363e-01,-9.892357587814331055e-01
-3.469387888908386230e-01,-9.715616703033447266e-01,-9.891655445098876953e-01
-3.061224520206451416e-01,-9.677457809448242188e-01,-9.895235896110534668e-01
-2.653061449527740479e-01,-9.612853527069091797e-01,-9.828696250915527344e-01
-2.244898080825805664e-01,-9.482620954513549805e-01,-9.707590341567993164e-01
-1.836734861135482788e-01,-9.215024113655090332e-01,-9.538611173629760742e-01
-1.428571641445159912e-01,-8.679129481315612793e-01,-9.061486721038818359e-01
-1.020408347249031067e-01,-7.588322162628173828e-01,-7.786874771118164062e-01
-6.122450903058052063e-02,-5.458046793937683105e-01,-5.563359260559082031e-01
-2.040818333625793457e-02,-2.056361138820648193e-01,-1.729017496109008789e-01
2.040818333625793457e-02,2.047969996929168701e-01,2.273174077272415161e-01
6.122450903058052063e-02,5.455865263938903809e-01,5.524511337280273438e-01
1.020408347249031067e-01,7.576746344566345215e-01,7.752330899238586426e-01
1.428571641445159912e-01,8.674927949905395508e-01,8.803902864456176758e-01
1.836734861135482788e-01,9.234251379966735840e-01,9.257009029388427734e-01
2.244898080825805664e-01,9.492808580398559570e-01,9.675731658935546875e-01
2.653061449527740479e-01,9.619749188423156738e-01,9.859122037887573242e-01
3.061224520206451416e-01,9.679899215698242188e-01,9.998228549957275391e-01
3.469387888908386230e-01,9.725878834724426270e-01,1.010951280593872070e+00
3.877551257610321045e-01,9.738305807113647461e-01,1.020466923713684082e+00
4.285714328289031982e-01,9.769029617309570312e-01,1.023193240165710449e+00
4.693877696990966797e-01,9.795365929603576660e-01,1.014032721519470215e+00
5.102040767669677734e-01,9.805620312690734863e-01,1.012620449066162109e+00
5.510204434394836426e-01,9.822772145271301270e-01,1.012449264526367188e+00
5.918367505073547363e-01,9.842585921287536621e-01,1.012838840484619141e+00
6.326530575752258301e-01,9.854482412338256836e-01,1.017681598663330078e+00
6.734694242477416992e-01,9.863194823265075684e-01,1.016055941581726074e+00
7.142857313156127930e-01,9.867381453514099121e-01,1.006664514541625977e+00
7.551020383834838867e-01,9.876450896263122559e-01,1.002111196517944336e+00
7.959183454513549805e-01,9.879112839698791504e-01,9.994498491287231445e-01
8.367347121238708496e-01,9.907646775245666504e-01,9.950155019760131836e-01
8.775510191917419434e-01,9.902435541152954102e-01,9.859721660614013672e-01
9.183673262596130371e-01,9.903276562690734863e-01,9.780789613723754883e-01
9.591836929321289062e-01,9.902532100677490234e-01,9.710474014282226562e-01
1.000000000000000000e+00,9.933027029037475586e-01,9.649682044982910156e-01


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/00_Shock1a_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.925001859664916992e-01,-9.408753514289855957e-01
-9.591836929321289062e-01,-9.932481050491333008e-01,-9.477105736732482910e-01
-9.183673262596130371e-01,-9.905891418457031250e-01,-9.535682201385498047e-01
-8.775510191917419434e-01,-9.910120964050292969e-01,-9.560822248458862305e-01
-8.367347121238708496e-01,-9.896780252456665039e-01,-9.609127640724182129e-01
-7.959183454513549805e-01,-9.897089004516601562e-01,-9.644588232040405273e-01
-7.551020383834838867e-01,-9.884961843490600586e-01,-9.652580618858337402e-01
-7.142857313156127930e-01,-9.885293245315551758e-01,-9.657295942306518555e-01
-6.734694242477416992e-01,-9.860254526138305664e-01,-9.660515189170837402e-01
-6.326530575752258301e-01,-9.850971102714538574e-01,-9.663594961166381836e-01
-5.918367505073547363e-01,-9.839004278182983398e-01,-9.669922590255737305e-01
-5.510204434394836426e-01,-9.817097783088684082e-01,-9.674412608146667480e-01
-5.102040767669677734e-01,-9.815991520881652832e-01,-9.662071466445922852e-01
-4.693877696990966797e-01,-9.802134037017822266e-01,-9.644519686698913574e-01
-4.285714328289031982e-01,-9.771161675453186035e-01,-9.630001187324523926e-01
-3.877551257610321045e-01,-9.746950268745422363e-01,-9.668089747428894043e-01
-3.469387888908386230e-01,-9.715616703033447266e-01,-9.690001010894775391e-01
-3.061224520206451416e-01,-9.677457809448242188e-01,-9.658819437026977539e-01
-2.653061449527740479e-01,-9.612853527069091797e-01,-9.572347998619079590e-01
-2.244898080825805664e-01,-9.482620954513549805e-01,-9.442119598388671875e-01
-1.836734861135482788e-01,-9.215024113655090332e-01,-9.067800641059875488e-01
-1.428571641445159912e-01,-8.679129481315612793e-01,-8.530248403549194336e-01
-1.020408347249031067e-01,-7.588322162628173828e-01,-7.276847958564758301e-01
-6.122450903058052063e-02,-5.458046793937683105e-01,-5.159298777580261230e-01
-2.040818333625793457e-02,-2.056361138820648193e-01,-1.571174860000610352e-01
2.040818333625793457e-02,2.047969996929168701e-01,2.356968224048614502e-01
6.122450903058052063e-02,5.455865263938903809e-01,5.808371901512145996e-01
1.020408347249031067e-01,7.576746344566345215e-01,7.558051943778991699e-01
1.428571641445159912e-01,8.674927949905395508e-01,8.535988926887512207e-01
1.836734861135482788e-01,9.234251379966735840e-01,9.017726778984069824e-01
2.244898080825805664e-01,9.492808580398559570e-01,9.239790439605712891e-01
2.653061449527740479e-01,9.619749188423156738e-01,9.399928450584411621e-01
3.061224520206451416e-01,9.679899215698242188e-01,9.483832716941833496e-01
3.469387888908386230e-01,9.725878834724426270e-01,9.521741271018981934e-01
3.877551257610321045e-01,9.738305807113647461e-01,9.544865489006042480e-01
4.285714328289031982e-01,9.769029617309570312e-01,9.562779068946838379e-01
4.693877696990966797e-01,9.795365929603576660e-01,9.573391079902648926e-01
5.102040767669677734e-01,9.805620312690734863e-01,9.577214121818542480e-01
5.510204434394836426e-01,9.822772145271301270e-01,9.581612944602966309e-01
5.918367505073547363e-01,9.842585921287536621e-01,9.586141705513000488e-01
6.326530575752258301e-01,9.854482412338256836e-01,9.589074254035949707e-01
6.734694242477416992e-01,9.863194823265075684e-01,9.591575264930725098e-01
7.142857313156127930e-01,9.867381453514099121e-01,9.593510031700134277e-01
7.551020383834838867e-01,9.876450896263122559e-01,9.595279097557067871e-01
7.959183454513549805e-01,9.879112839698791504e-01,9.602627158164978027e-01
8.367347121238708496e-01,9.907646775245666504e-01,9.618055224418640137e-01
8.775510191917419434e-01,9.902435541152954102e-01,9.629053473472595215e-01
9.183673262596130371e-01,9.903276562690734863e-01,9.643227458000183105e-01
9.591836929321289062e-01,9.902532100677490234e-01,9.653820395469665527e-01
1.000000000000000000e+00,9.933027029037475586e-01,9.656247496604919434e-01


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/01_Shock1bBmPil_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.998102784156799316e-01,-4.506379961967468262e-01
-9.591836929321289062e-01,-9.996363520622253418e-01,-4.507550299167633057e-01
-9.183673262596130371e-01,-9.993427991867065430e-01,-4.508740603923797607e-01
-8.775510191917419434e-01,-9.987062215805053711e-01,-4.509948492050170898e-01
-8.367347121238708496e-01,-1.000028371810913086e+00,-4.510662257671356201e-01
-7.959183454513549805e-01,-1.000236272811889648e+00,-4.510896205902099609e-01
-7.551020383834838867e-01,-9.995104074478149414e-01,-4.512537121772766113e-01
-7.142857313156127930e-01,-9.999067187309265137e-01,-4.514213502407073975e-01
-6.734694242477416992e-01,-9.996008872985839844e-01,-4.516265094280242920e-01
-6.326530575752258301e-01,-9.986096620559692383e-01,-4.518633782863616943e-01
-5.918367505073547363e-01,-9.989936351776123047e-01,-4.520997107028961182e-01
-5.510204434394836426e-01,-9.995476603507995605e-01,-4.523423016071319580e-01
-5.102040767669677734e-01,-1.000075578689575195e+00,-4.529171288013458252e-01
-4.693877696990966797e-01,-9.996626973152160645e-01,-4.534992575645446777e-01
-4.285714328289031982e-01,-1.000332355499267578e+00,-4.540822207927703857e-01
-3.877551257610321045e-01,-1.001405358314514160e+00,-4.546945989131927490e-01
-3.469387888908386230e-01,-9.996183514595031738e-01,-4.550803005695343018e-01
-3.061224520206451416e-01,-1.001052260398864746e+00,-4.553583264350891113e-01
-2.653061449527740479e-01,-1.000761389732360840e+00,-4.556374847888946533e-01
-2.244898080825805664e-01,-1.000249028205871582e+00,-4.563491642475128174e-01
-1.836734861135482788e-01,-1.000741481781005859e+00,-4.571984410285949707e-01
-1.428571641445159912e-01,-1.000003933906555176e+00,-4.583124816417694092e-01
-1.020408347249031067e-01,-9.983481764793395996e-01,-4.594999551773071289e-01
-6.122450903058052063e-02,-9.726647138595581055e-01,-4.607135057449340820e-01
-2.040818333625793457e-02,-5.637274980545043945e-01,-4.619607925415039062e-01
2.040818333625793457e-02,5.608882308006286621e-01,-4.632054567337036133e-01
6.122450903058052063e-02,9.733538627624511719e-01,-4.646773636341094971e-01
1.020408347249031067e-01,1.000546693801879883e+00,-4.645645916461944580e-01
1.428571641445159912e-01,1.000673651695251465e+00,-4.641402065753936768e-01
1.836734861135482788e-01,9.991957545280456543e-01,-4.639167487621307373e-01
2.244898080825805664e-01,1.000549793243408203e+00,-4.636985659599304199e-01
2.653061449527740479e-01,9.998636245727539062e-01,-4.639086425304412842e-01
3.061224520206451416e-01,9.989123344421386719e-01,-4.646759927272796631e-01
3.469387888908386230e-01,9.997392296791076660e-01,-4.654418528079986572e-01
3.877551257610321045e-01,1.000276565551757812e+00,-4.659880697727203369e-01
4.285714328289031982e-01,9.999415278434753418e-01,-4.664928019046783447e-01
4.693877696990966797e-01,9.996682405471801758e-01,-4.669989645481109619e-01
5.102040767669677734e-01,9.996672868728637695e-01,-4.675036966800689697e-01
5.510204434394836426e-01,9.989308118820190430e-01,-4.679897725582122803e-01
5.918367505073547363e-01,1.000544548034667969e+00,-4.685069620609283447e-01
6.326530575752258301e-01,1.000482797622680664e+00,-4.690506458282470703e-01
6.734694242477416992e-01,9.999222159385681152e-01,-4.695952236652374268e-01
7.142857313156127930e-01,9.994903802871704102e-01,-4.700743257999420166e-01
7.551020383834838867e-01,1.000879645347595215e+00,-4.705415666103363037e-01
7.959183454513549805e-01,1.000660181045532227e+00,-4.710395932197570801e-01
8.367347121238708496e-01,1.000318646430969238e+00,-4.715387821197509766e-01
8.775510191917419434e-01,9.984727501869201660e-01,-4.720385074615478516e-01
9.183673262596130371e-01,9.998966455459594727e-01,-4.725155532360076904e-01
9.591836929321289062e-01,1.000078558921813965e+00,-4.728844761848449707e-01
1.000000000000000000e+00,1.000891685485839844e+00,-4.731465578079223633e-01


==> RDO-PINN-R1-ArXiv/CodeAndFig0812/Subsection_4.4/CDE_d1---m126/outputs/01_Shock1b_d1_W100_H6_N100_r0_res_on_line.csv <==
# coord_S2,vtrue_S2,vappr_S2
-1.000000000000000000e+00,-9.998102784156799316e-01,-9.835870862007141113e-01
-9.591836929321289062e-01,-9.996363520622253418e-01,-9.835793375968933105e-01
-9.183673262596130371e-01,-9.993427991867065430e-01,-9.835711717605590820e-01
-8.775510191917419434e-01,-9.987062215805053711e-01,-9.835625886917114258e-01
-8.367347121238708496e-01,-1.000028371810913086e+00,-9.835531115531921387e-01
-7.959183454513549805e-01,-1.000236272811889648e+00,-9.835428595542907715e-01
-7.551020383834838867e-01,-9.995104074478149414e-01,-9.835314154624938965e-01
-7.142857313156127930e-01,-9.999067187309265137e-01,-9.835184216499328613e-01
-6.734694242477416992e-01,-9.996008872985839844e-01,-9.835041761398315430e-01
-6.326530575752258301e-01,-9.986096620559692383e-01,-9.834887385368347168e-01
-5.918367505073547363e-01,-9.989936351776123047e-01,-9.834744930267333984e-01
-5.510204434394836426e-01,-9.995476603507995605e-01,-9.834589958190917969e-01
-5.102040767669677734e-01,-1.000075578689575195e+00,-9.834409952163696289e-01
-4.693877696990966797e-01,-9.996626973152160645e-01,-9.834139943122863770e-01
-4.285714328289031982e-01,-1.000332355499267578e+00,-9.833787679672241211e-01
-3.877551257610321045e-01,-1.001405358314514160e+00,-9.833438992500305176e-01
-3.469387888908386230e-01,-9.996183514595031738e-01,-9.832945466041564941e-01
-3.061224520206451416e-01,-1.001052260398864746e+00,-9.832195639610290527e-01
-2.653061449527740479e-01,-1.000761389732360840e+00,-9.830802679061889648e-01
-2.244898080825805664e-01,-1.000249028205871582e+00,-9.828865528106689453e-01
-1.836734861135482788e-01,-1.000741481781005859e+00,-9.825773835182189941e-01
-1.428571641445159912e-01,-1.000003933906555176e+00,-9.819765686988830566e-01
-1.020408347249031067e-01,-9.983481764793395996e-01,-9.807135462760925293e-01
-6.122450903058052063e-02,-9.726647138595581055e-01,-9.729397892951965332e-01
-2.040818333625793457e-02,-5.637274980545043945e-01,-5.221889615058898926e-01
2.040818333625793457e-02,5.608882308006286621e-01,5.586524605751037598e-01
6.122450903058052063e-02,9.733538627624511719e-01,8.906273245811462402e-01
1.020408347249031067e-01,1.000546693801879883e+00,9.488857984542846680e-01
1.428571641445159912e-01,1.000673651695251465e+00,9.671570062637329102e-01
1.836734861135482788e-01,9.991957545280456543e-01,9.732242822647094727e-01
2.244898080825805664e-01,1.000549793243408203e+00,9.762226343154907227e-01
2.653061449527740479e-01,9.998636245727539062e-01,9.787456989288330078e-01
3.061224520206451416e-01,9.989123344421386719e-01,9.797961711883544922e-01
3.469387888908386230e-01,9.997392296791076660e-01,9.820635318756103516e-01
3.877551257610321045e-01,1.000276565551757812e+00,9.883885383605957031e-01
4.285714328289031982e-01,9.999415278434753418e-01,9.922730922698974609e-01
4.693877696990966797e-01,9.996682405471801758e-01,9.954527616500854492e-01
5.102040767669677734e-01,9.996672868728637695e-01,9.980734586715698242e-01
5.510204434394836426e-01,9.989308118820190430e-01,9.997137784957885742e-01
5.918367505073547363e-01,1.000544548034667969e+00,1.001053690910339355e+00
6.326530575752258301e-01,1.000482797622680664e+00,1.002000927925109863e+00
6.734694242477416992e-01,9.999222159385681152e-01,1.002722382545471191e+00
7.142857313156127930e-01,9.994903802871704102e-01,1.003371119499206543e+00
7.551020383834838867e-01,1.000879645347595215e+00,1.004022479057312012e+00
7.959183454513549805e-01,1.000660181045532227e+00,1.004773139953613281e+00
8.367347121238708496e-01,1.000318646430969238e+00,1.005610108375549316e+00
8.775510191917419434e-01,9.984727501869201660e-01,1.006377100944519043e+00
9.183673262596130371e-01,9.998966455459594727e-01,1.007845163345336914e+00
9.591836929321289062e-01,1.000078558921813965e+00,1.009273767471313477e+00
1.000000000000000000e+00,1.000891685485839844e+00,1.010489106178283691e+00

